Automated inclusion of QED corrections in Monte Carlo event generators

In this thesis, we present automated, process-independent methods for the calculation of QED real radiative corrections. We review the construction of a parton shower based on Catani-Seymour dipole subtraction, and thus detail the implementation of a QED parton shower. We validate the predictions made by the shower against the YFS soft-photon resummation, and discuss the algorithmic choices made. We then present results for the production of a Higgs boson at the LHC and its decay to leptons, showing that the interleaved QCD+QED parton shower predicts distributions in excellent agreement with the YFS approach. We then study the MC@NLO method for matching a next-to-leading order calculation with a parton shower. Showing that the method preserves its accuracy for the case of QED corrections and of mixed QCD and QED corrections, we present the QCD+QED MC@NLO method. Validating the method against both the YFS resummation and the QED parton shower, we find very good agreement. Finally, we present an extension to the YFS soft-photon resummation, in which we use a one-step parton shower to resum the logarithms associated with charged particle pair production. Throughout this thesis we also discuss the impact of dressed lepton definitions on observables. The methods presented in this thesis are made available in a public Monte Carlo event generator and analysis framework.

==> analysis/Sherpa.LO.QED.yaml <==
BEAMS: [14, -14]
BEAM_ENERGIES: 45.6
PDF_SET: None

ALPHAS(MZ): 0.1188
ORDER_ALPHAS: 1

# PARTICLE_DATA:
#   11:
#     Massive: 1
#   13:
#     Massive: 1

SCALES: VAR{Abs2(p[0]+p[1])}

EVENTS: 100
EVENT_GENERATION_MODE: Weighted

PROCESSES:
- 14 -14 -> 11 -11:
    Order: {QCD: 0, EW: 2}
    ME_Generator: Amegic

# CSS_MAXEM: 1
CSS_EW_MODE: 1
CSS_QED_FS_PT2MIN: 1e-6

YFS:
  MODE: 0

RESULT_DIRECTORY: FS-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: FS-CSS

RIVET:
  --analyses:
    - MCATNLO_JETRATES_FF
    # - MC_Zee
    - MC_XS

==> analysis/Sherpa.NLO.QED.yaml <==
BEAMS: [14, -14]
BEAM_ENERGIES: 45.6
PDF_SET: None

EVENTS: 1000000
EVENT_GENERATION_MODE: Weighted

SCALES: VAR{Abs2(p[0]+p[1])}

# PARTICLE_DATA:
#   11:
#     Massive: 1
#   13:
#     Massive: 1

PROCESSES:
- 14 -14 -> 11 -11:
    Order: {QCD: 0, EW: 2}
    NLO_Order: {QCD: 0, EW: 1}
    NLO_Mode: MC@NLO
    # RS_Enhance_Factor: 0
    ME_Generator: Amegic
    RS_ME_Generator: Comix
    Loop_Generator: OpenLoops

NLO_SUBTRACTION_MODE: QED
CSS_EW_MODE: 1
# CSS_MAXEM: 0
CSS_QED_FS_PT2MIN: 1e-6

DIPOLES:
  AMIN: 1e-9

RESULT_DIRECTORY: FS-mcatnlo

YFS:
  MODE: 0

# ME_QED: {ENABLED: false}

ANALYSIS: Rivet
ANALYSIS_OUTPUT: FS-mcatnlo

RIVET:
  --analyses:
    - MCATNLO_JETRATES_FF
    # - MC_Zee
    - MC_XS
  SPLITSH: 1


==> analysis/Sherpa.YFS-full-500.yaml <==
BEAMS: [14, -14]
BEAM_ENERGIES: 250.
PDF_SET: None

ALPHAS(MZ): 0.1188
ORDER_ALPHAS: 1

PARTICLE_DATA:
  11:
    Massive: 1
  13:
    Massive: 1
  15:
    Massive: 1

SCALES: VAR{Abs2(p[0]+p[1])}

EVENTS: 100
EVENT_GENERATION_MODE: Weighted

PROCESSES:
- 14 -14 -> 11 -11:
    Order: {QCD: 0, EW: 2}
    ME_Generator: Amegic

CSS_MAXEM: 0

YFS:
  MODE: Full
  USE_ME: 1
  # MAXEM: 1

ME_QED:
  CLUSTERING_THRESHOLD: 1000000
  

RESULT_DIRECTORY: 500-FS-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: FS-YFS

RIVET:
  --analyses:
    - MCATNLO_JETRATES_FF
    # - MC_Zee
    - MC_XS

==> analysis/Sherpa.YFS-full-91.2.yaml <==
BEAMS: [14, -14]
BEAM_ENERGIES: 45.6
PDF_SET: None

ALPHAS(MZ): 0.1188
ORDER_ALPHAS: 1

PARTICLE_DATA:
  11:
    Massive: 1
  13:
    Massive: 1

SCALES: VAR{Abs2(p[0]+p[1])}

EVENTS: 100
EVENT_GENERATION_MODE: Weighted

PROCESSES:
- 14 -14 -> 11 -11:
    Order: {QCD: 0, EW: 2}
    ME_Generator: Amegic

CSS_MAXEM: 0

YFS:
  MODE: Full

RESULT_DIRECTORY: FS-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: FS-YFS

RIVET:
  --analyses:
    - MCATNLO_JETRATES_FF
    # - Ztoee
    - MC_XS

==> analysis/Sherpa.YFS-soft-500.yaml <==
BEAMS: [14, -14]
BEAM_ENERGIES: 250.
PDF_SET: None

ALPHAS(MZ): 0.1188
ORDER_ALPHAS: 1

PARTICLE_DATA:
  11:
    Massive: 1
  13:
    Massive: 1
  15:
    Massive: 1

SCALES: VAR{Abs2(p[0]+p[1])}

EVENTS: 100
EVENT_GENERATION_MODE: Weighted

PROCESSES:
- 14 -14 -> 11 -11:
    Order: {QCD: 0, EW: 2}
    ME_Generator: Amegic

CSS_MAXEM: 0

YFS:
  MODE: Soft

RESULT_DIRECTORY: 500-FS-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: FS-YFS

RIVET:
  --analyses:
    - MCATNLO_JETRATES_FF
    # - MC_Zee
    - MC_XS

==> analysis/Sherpa.YFS-soft-91.2.yaml <==
BEAMS: [14, -14]
BEAM_ENERGIES: 45.6
PDF_SET: None

ALPHAS(MZ): 0.1188
ORDER_ALPHAS: 1

PARTICLE_DATA:
  11:
    Massive: 1
  13:
    Massive: 1
  15:
    Massive: 1

SCALES: VAR{Abs2(p[0]+p[1])}

EVENTS: 100
EVENT_GENERATION_MODE: Weighted

PROCESSES:
- 14 -14 -> 11 -11:
    Order: {QCD: 0, EW: 2}
    ME_Generator: Amegic

CSS_MAXEM: 0

YFS:
  MODE: Soft

RESULT_DIRECTORY: FS-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: FS-YFS

RIVET:
  --analyses:
    - MCATNLO_JETRATES_FF
    # - Ztoee
    - MC_XS

==> analysis/Sherpa.gg4l.yaml <==
BEAMS: [2212, 2212]
BEAM_ENERGIES: 6500

EVENTS: 100
# EVENT_SEED_MODE: 3
EVENT_GENERATION_MODE: Weighted
# RANDOM_SEED: 149

ME_GENERATORS: [Amegic, Internal]

SCALES: METS
MEPS:
  CORE_SCALE: Default
# SCALES: VAR{sqr(125.)}

MODEL: HEFT
EW_SCHEME: Gmu

PROCESSES:
- 21 21 -> 13 -13 11 -11:
    Order: {QCD: 2, EW: 4, HEFT: 2}

CSS_EW_MODE: 1
# CSS_QCD_MODE: 0 # no QCD shower
CSS_FORCED_DECAYS: false
# CSS_MAXEM: 0
CSS_QED_ALLOW_FI: 0
CSS_QED_ALLOW_II: 0
CSS_QED_SPECTATOR_SCHEME: One
CSS_IS_PT2MIN: 2.
CSS_QED_FS_PT2MIN: 1.e-6

# CSS_ENHANCE: 
#   - ["S{P}{e+}{e-}", 10]

BEAM_REMNANTS: None
FRAGMENTATION: None
MI_HANDLER: None

YFS:
  MODE: 0
  # IR_CUTOFF: 1.e-3

RESULT_DIRECTORY: gg4l-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: gg4l-LOshower-one

RIVET:
  --analyses:
    - Hto4l
    - MC_XS
  --ignore-beams: 1

==> analysis/Sherpa.gg4lYFS.yaml <==
BEAMS: [2212, 2212]
BEAM_ENERGIES: 6500

EVENTS: 100
# EVENT_SEED_MODE: 3
EVENT_GENERATION_MODE: Weighted
# RANDOM_SEED: 149

ME_GENERATORS: [Amegic, Internal]

SCALES: METS
MEPS:
  CORE_SCALE: Default

MODEL: HEFT
EW_SCHEME: Gmu

PROCESSES:
- 21 21 -> 13 -13 11 -11:
    Order: {QCD: 2, EW: 4, HEFT: 2}

CSS_EW_MODE: 0
# CSS_QCD_MODE: 0 # no QCD shower
CSS_FORCED_DECAYS: false
# CSS_MAXEM: 0
CSS_IS_PT2MIN: 2.

BEAM_REMNANTS: None
FRAGMENTATION: None
MI_HANDLER: None

YFS:
  MODE: Full
  IR_CUTOFF: 1.e-3

RESULT_DIRECTORY: gg4l-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: gg4l-YFSshower

RIVET:
  --analyses:
    - Hto4l
    - MC_XS
  --ignore-beams: 1

==> analysis/Sherpa.ggmumu.yaml <==
BEAMS: [2212, 2212]
BEAM_ENERGIES: 6500

EVENTS: 100
EVENT_SEED_MODE: 3
EVENT_GENERATION_MODE: Weighted
# RANDOM_SEED: 149

ME_GENERATORS: [Amegic, Internal]

SCALES: METS
MEPS:
  CORE_SCALE: Default
# SCALES: VAR{sqr(125.)}

PARTICLE_DATA:
  13:
    Massive: 1

MODEL: HEFT
EW_SCHEME: Gmu

PROCESSES:
- 21 21 -> 13 -13:
    Order: {QCD: 2, EW: 0, HEFT: 2}

CSS_EW_MODE: 0
# CSS_QCD_MODE: 0
CSS_FORCED_DECAYS: false
# CSS_MAXEM: 1
CSS_QED_ALLOW_FI: 0
CSS_QED_ALLOW_II: 0
CSS_QED_SPECTATOR_SCHEME: One
CSS_IS_PT2MIN: 2.
CSS_QED_FS_PT2MIN: 1.e-6

# CSS_ENHANCE: 
#   - ["S{P}{e+}{e-}", 10]

BEAM_REMNANTS: None
FRAGMENTATION: None
MI_HANDLER: None

YFS:
  MODE: 0
  # IR_CUTOFF: 1.e-3

RESULT_DIRECTORY: ggmumu-LO

ANALYSIS: Rivet
ANALYSIS_OUTPUT: ggmumu-LOshower

RIVET:
  --analyses:
    - PHOTONSPLITTERmu
    - PHOTONSPLITTERmu_0_005
    - PHOTONSPLITTERmu_0_02
    - PHOTONSPLITTERmu_0_1
    - PHOTONSPLITTERmu_0_2
    - MC_XS
  --ignore-beams: 1

==> analysis/Sherpa.ggmumuYFS.yaml <==
BEAMS: [2212, 2212]
BEAM_ENERGIES: 6500

EVENTS: 100
EVENT_SEED_MODE: 3
EVENT_GENERATION_MODE: Weighted
# RANDOM_SEED: 149

ME_GENERATORS: [Amegic, Internal]

SCALES: METS
MEPS:
  CORE_SCALE: Default

PARTICLE_DATA:
  11:
    Massive: 1
  13:
    Massive: 1
  15:
    Massive: 1

MODEL: HEFT
EW_SCHEME: Gmu

PROCESSES:
- 21 21 -> 13 -13:
    Order: {QCD: 2, EW: 0, HEFT: 2}

CSS_EW_MODE: 0
CSS_FORCED_DECAYS: false
# CSS_MAXEM: 0
CSS_QED_ALLOW_FI: 0
CSS_QED_ALLOW_II: 0
CSS_QED_SPECTATOR_SCHEME: One
CSS_IS_PT2MIN: 2.
CSS_QED_FS_PT2MIN: 1.e-8

BEAM_REMNANTS: None
FRAGMENTATION: None
MI_HANDLER: None

YFS:
  MODE: Full
  IR_CUTOFF: 1.e-3
  PHOTON_SPLITTER_MODE: 15

RESULT_DIRECTORY: ggmumu-YFS

ANALYSIS: Rivet
ANALYSIS_OUTPUT: ggmumu-YFS

RIVET:
  --analyses:
    - PHOTONSPLITTERmu
    - PHOTONSPLITTERmu_0_005
    - PHOTONSPLITTERmu_0_02
    - PHOTONSPLITTERmu_0_1
    - PHOTONSPLITTERmu_0_2
    - MC_XS
  --ignore-beams: 1

==> analysis/Sherpa.ggmumuYFSsoft.yaml <==
BEAMS: [2212, 2212]
BEAM_ENERGIES: 6500

EVENTS: 100
EVENT_SEED_MODE: 3
EVENT_GENERATION_MODE: Weighted
# RANDOM_SEED: 149

ME_GENERATORS: [Amegic, Internal]

SCALES: METS
MEPS:
  CORE_SCALE: Default

PARTICLE_DATA:
  11:
    Massive: 1
  13:
    Massive: 1
  15:
    Massive: 1

MODEL: HEFT
EW_SCHEME: Gmu

PROCESSES:
- 21 21 -> 13 -13:
    Order: {QCD: 2, EW: 0, HEFT: 2}

CSS_EW_MODE: 0
CSS_FORCED_DECAYS: false
# CSS_MAXEM: 0
CSS_QED_ALLOW_FI: 0
CSS_QED_ALLOW_II: 0
CSS_QED_SPECTATOR_SCHEME: One
CSS_IS_PT2MIN: 2.
CSS_QED_FS_PT2MIN: 1.e-8

BEAM_REMNANTS: None
FRAGMENTATION: None
MI_HANDLER: None

YFS:
  MODE: Soft
  IR_CUTOFF: 1.e-3
  PHOTON_SPLITTER_MODE: 15

RESULT_DIRECTORY: ggmumu-YFS

ANALYSIS: Rivet
ANALYSIS_OUTPUT: ggmumu-YFS

RIVET:
  --analyses:
    - PHOTONSPLITTERmu
    - PHOTONSPLITTERmu_0_005
    - PHOTONSPLITTERmu_0_02
    - PHOTONSPLITTERmu_0_1
    - PHOTONSPLITTERmu_0_2
    - MC_XS
  --ignore-beams: 1

==> img/plots/YFS/DY/bare-log_cd_dilepton_m_inv.dat <==
# BEGIN PLOT
Title=$pp \to e^+ e^-$ 13 TeV
XLabel=$\log\left(m_{e^+ e^-}/1 \text{ GeV}\right)$
YLabel=d$\sigma$/d $\log m_{e^+ e^-}$ [pb]
Legend=1
LegendTitle=\textbf{Bare Leptons}
LegendXPos=0.05
LegendYPos=0.9
LeftMargin=1.6
LogY=1
YMin=3e1
YMax=1e5
YLabelSep=7.5
DrawOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
LegendOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot=0
RatioPlot1=1
RatioPlot1YMin=0.98001
RatioPlot1YMax=1.01999
RatioPlot1YMajorTickMarks=10
RatioPlot1Reference=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot1DrawOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot1YLabel=d$\sigma$/d$\sigma^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot1YLabelSep=7.5
RatioPlot1SameStyle=1
# END PLOT

# BEGIN HISTO1D //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.58527966275499033, dn: 0.58527966275499033}}, 1: {"": {up: 0.58346299383151934, dn: 0.58346299383151934}}, 2: {"": {up: 0.58145861330670534, dn: 0.58145861330670534}}, 3: {"": {up: 0.58174918481046189, dn: 0.58174918481046189}}, 4: {"": {up: 0.58015910947867022, dn: 0.58015910947867022}}, 5: {"": {up: 0.58114621390265586, dn: 0.58114621390265586}}, 6: {"": {up: 0.58107508922728435, dn: 0.58107508922728435}}, 7: {"": {up: 0.58245842133044168, dn: 0.58245842133044168}}, 8: {"": {up: 0.58557042861598563, dn: 0.58557042861598563}}, 9: {"": {up: 0.58874457709568651, dn: 0.58874457709568651}}, 10: {"": {up: 0.59343593685615859, dn: 0.59343593685615859}}, 11: {"": {up: 0.59970614405832823, dn: 0.59970614405832823}}, 12: {"": {up: 0.60722357748023736, dn: 0.60722357748023736}}, 13: {"": {up: 0.61659563340876389, dn: 0.61659563340876389}}, 14: {"": {up: 0.62825040171405366, dn: 0.62825040171405366}}, 15: {"": {up: 0.63817826119964083, dn: 0.63817826119964083}}, 16: {"": {up: 0.65318326182603759, dn: 0.65318326182603759}}, 17: {"": {up: 0.67006429406010015, dn: 0.67006429406010015}}, 18: {"": {up: 0.69028864043252225, dn: 0.69028864043252225}}, 19: {"": {up: 0.71118048365668873, dn: 0.71118048365668873}}, 20: {"": {up: 0.7358665579443725, dn: 0.7358665579443725}}, 21: {"": {up: 0.76294886220895675, dn: 0.76294886220895675}}, 22: {"": {up: 0.79466056042407851, dn: 0.79466056042407851}}, 23: {"": {up: 0.83078535328922842, dn: 0.83078535328922842}}, 24: {"": {up: 0.87360082248741766, dn: 0.87360082248741766}}, 25: {"": {up: 0.92147862422783056, dn: 0.92147862422783056}}, 26: {"": {up: 0.97672702334269157, dn: 0.97672702334269157}}, 27: {"": {up: 1.0426601716183821, dn: 1.0426601716183821}}, 28: {"": {up: 1.1210029582192289, dn: 1.1210029582192289}}, 29: {"": {up: 1.2152884397196753, dn: 1.2152884397196753}}, 30: {"": {up: 1.3326094045085304, dn: 1.3326094045085304}}, 31: {"": {up: 1.4840566828886574, dn: 1.4840566828886574}}, 32: {"": {up: 1.6835882254903634, dn: 1.6835882254903634}}, 33: {"": {up: 1.9694480576664766, dn: 1.9694480576664766}}, 34: {"": {up: 2.4173176321444489, dn: 2.4173176321444489}}, 35: {"": {up: 3.2470666790954827, dn: 3.2470666790954827}}, 36: {"": {up: 5.0086472908037099, dn: 5.0086472908037099}}, 37: {"": {up: 5.4237121187643229, dn: 5.4237121187643229}}, 38: {"": {up: 3.0334557411598078, dn: 3.0334557411598078}}, 39: {"": {up: 1.8683209692862224, dn: 1.8683209692862224}}, 40: {"": {up: 1.3427724685873428, dn: 1.3427724685873428}}, 41: {"": {up: 1.0505751676528046, dn: 1.0505751676528046}}, 42: {"": {up: 0.86302751759604845, dn: 0.86302751759604845}}, 43: {"": {up: 0.73383592316508617, dn: 0.73383592316508617}}, 44: {"": {up: 0.63980365366436354, dn: 0.63980365366436354}}, 45: {"": {up: 0.56780902427770441, dn: 0.56780902427770441}}, 46: {"": {up: 0.51169582478805742, dn: 0.51169582478805742}}, 47: {"": {up: 0.46545884867359172, dn: 0.46545884867359172}}, 48: {"": {up: 0.42750065760481953, dn: 0.42750065760481953}}, 49: {"": {up: 0.39429272923047304, dn: 0.39429272923047304}}, 50: {"": {up: 0.36687257436813292, dn: 0.36687257436813292}}, 51: {"": {up: 0.34255626135808132, dn: 0.34255626135808132}}, 52: {"": {up: 0.32162942909441883, dn: 0.32162942909441883}}, 53: {"": {up: 0.30417666203590038, dn: 0.30417666203590038}}, 54: {"": {up: 0.28728705535774041, dn: 0.28728705535774041}}, 55: {"": {up: 0.27263812660115, dn: 0.27263812660115}}, 56: {"": {up: 0.25847930829628923, dn: 0.25847930829628923}}, 57: {"": {up: 0.2464832867024549, dn: 0.2464832867024549}}, 58: {"": {up: 0.23564471200468279, dn: 0.23564471200468279}}, 59: {"": {up: 0.22527745895557794, dn: 0.22527745895557794}}}
LineColor=red
LineStyle=solid
Path=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.822656e+02	5.852797e-01	5.852797e-01
1.658333e+00	1.666667e+00	2.806262e+02	5.834630e-01	5.834630e-01
1.666667e+00	1.675000e+00	2.787619e+02	5.814586e-01	5.814586e-01
1.675001e+00	1.683334e+00	2.789470e+02	5.817492e-01	5.817492e-01
1.683333e+00	1.691667e+00	2.775366e+02	5.801591e-01	5.801591e-01
1.691666e+00	1.699999e+00	2.784432e+02	5.811462e-01	5.811462e-01
1.700000e+00	1.708333e+00	2.784343e+02	5.810751e-01	5.810751e-01
1.708333e+00	1.716667e+00	2.798932e+02	5.824584e-01	5.824584e-01
1.716667e+00	1.725000e+00	2.828794e+02	5.855704e-01	5.855704e-01
1.725000e+00	1.733333e+00	2.860301e+02	5.887446e-01	5.887446e-01
1.733333e+00	1.741667e+00	2.906458e+02	5.934359e-01	5.934359e-01
1.741668e+00	1.750001e+00	2.967929e+02	5.997061e-01	5.997061e-01
1.749999e+00	1.758332e+00	3.043186e+02	6.072236e-01	6.072236e-01
1.758333e+00	1.766667e+00	3.137922e+02	6.165956e-01	6.165956e-01
1.766667e+00	1.775000e+00	3.257992e+02	6.282504e-01	6.282504e-01
1.775000e+00	1.783333e+00	3.361177e+02	6.381783e-01	6.381783e-01
1.783333e+00	1.791667e+00	3.522682e+02	6.531833e-01	6.531833e-01
1.791667e+00	1.800000e+00	3.706568e+02	6.700643e-01	6.700643e-01
1.800001e+00	1.808334e+00	3.933904e+02	6.902886e-01	6.902886e-01
1.808333e+00	1.816667e+00	4.177421e+02	7.111805e-01	7.111805e-01
1.816666e+00	1.824999e+00	4.470984e+02	7.358666e-01	7.358666e-01
1.825000e+00	1.833333e+00	4.806448e+02	7.629489e-01	7.629489e-01
1.833333e+00	1.841667e+00	5.215361e+02	7.946606e-01	7.946606e-01
1.841667e+00	1.850000e+00	5.702501e+02	8.307854e-01	8.307854e-01
1.850000e+00	1.858333e+00	6.303372e+02	8.736008e-01	8.736008e-01
1.858333e+00	1.866667e+00	7.014006e+02	9.214786e-01	9.214786e-01
1.866668e+00	1.875001e+00	7.881328e+02	9.767270e-01	9.767270e-01
1.874999e+00	1.883332e+00	8.982371e+02	1.042660e+00	1.042660e+00
1.883333e+00	1.891667e+00	1.038494e+03	1.121003e+00	1.121003e+00
1.891667e+00	1.900000e+00	1.220341e+03	1.215288e+00	1.215288e+00
1.900000e+00	1.908333e+00	1.467362e+03	1.332609e+00	1.332609e+00
1.908333e+00	1.916667e+00	1.819645e+03	1.484057e+00	1.484057e+00
1.916667e+00	1.925000e+00	2.341684e+03	1.683588e+00	1.683588e+00
1.925001e+00	1.933334e+00	3.204487e+03	1.969448e+00	1.969448e+00
1.933333e+00	1.941667e+00	4.827808e+03	2.417318e+00	2.417318e+00
1.941666e+00	1.949999e+00	8.710829e+03	3.247067e+00	3.247067e+00
1.950000e+00	1.958333e+00	2.072566e+04	5.008647e+00	5.008647e+00
1.958333e+00	1.966667e+00	2.430697e+04	5.423712e+00	5.423712e+00
1.966667e+00	1.975000e+00	7.600467e+03	3.033456e+00	3.033456e+00
1.975000e+00	1.983333e+00	2.881175e+03	1.868321e+00	1.868321e+00
1.983333e+00	1.991667e+00	1.488234e+03	1.342772e+00	1.342772e+00
1.991668e+00	2.000001e+00	9.106670e+02	1.050575e+00	1.050575e+00
2.000000e+00	2.008333e+00	6.146352e+02	8.630275e-01	8.630275e-01
2.008333e+00	2.016667e+00	4.446062e+02	7.338359e-01	7.338359e-01
2.016667e+00	2.025000e+00	3.379842e+02	6.398037e-01	6.398037e-01
2.024999e+00	2.033333e+00	2.662044e+02	5.678090e-01	5.678090e-01
2.033333e+00	2.041667e+00	2.162774e+02	5.116958e-01	5.116958e-01
2.041666e+00	2.050000e+00	1.790388e+02	4.654588e-01	4.654588e-01
2.050000e+00	2.058334e+00	1.510946e+02	4.275007e-01	4.275007e-01
2.058333e+00	2.066667e+00	1.285419e+02	3.942927e-01	3.942927e-01
2.066666e+00	2.075000e+00	1.112790e+02	3.668726e-01	3.668726e-01
2.075000e+00	2.083334e+00	9.706805e+01	3.425563e-01	3.425563e-01
2.083333e+00	2.091667e+00	8.566727e+01	3.216294e-01	3.216294e-01
2.091667e+00	2.100001e+00	7.651020e+01	3.041767e-01	3.041767e-01
2.100000e+00	2.108333e+00	6.823216e+01	2.872871e-01	2.872871e-01
2.108333e+00	2.116667e+00	6.147313e+01	2.726381e-01	2.726381e-01
2.116667e+00	2.125000e+00	5.528476e+01	2.584793e-01	2.584793e-01
2.125000e+00	2.133333e+00	5.024137e+01	2.464833e-01	2.464833e-01
2.133333e+00	2.141667e+00	4.595691e+01	2.356447e-01	2.356447e-01
2.141667e+00	2.150000e+00	4.198918e+01	2.252775e-01	2.252775e-01
# END HISTO1D


# BEGIN HISTO1D //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.55689533136540581, dn: 0.55689533136540581}}, 1: {"": {up: 0.55503868257817102, dn: 0.55503868257817102}}, 2: {"": {up: 0.55252443762413783, dn: 0.55252443762413783}}, 3: {"": {up: 0.55172120424717119, dn: 0.55172120424717119}}, 4: {"": {up: 0.55086441689491705, dn: 0.55086441689491705}}, 5: {"": {up: 0.55225890912165299, dn: 0.55225890912165299}}, 6: {"": {up: 0.55290692887376558, dn: 0.55290692887376558}}, 7: {"": {up: 0.5542924062462119, dn: 0.5542924062462119}}, 8: {"": {up: 0.55650600663362515, dn: 0.55650600663362515}}, 9: {"": {up: 0.56038258519417172, dn: 0.56038258519417172}}, 10: {"": {up: 0.56444981830571128, dn: 0.56444981830571128}}, 11: {"": {up: 0.57034987805574167, dn: 0.57034987805574167}}, 12: {"": {up: 0.57884175737961463, dn: 0.57884175737961463}}, 13: {"": {up: 0.58671183461101084, dn: 0.58671183461101084}}, 14: {"": {up: 0.59779942837104549, dn: 0.59779942837104549}}, 15: {"": {up: 0.60825223474354739, dn: 0.60825223474354739}}, 16: {"": {up: 0.62330688082092656, dn: 0.62330688082092656}}, 17: {"": {up: 0.63932088487826122, dn: 0.63932088487826122}}, 18: {"": {up: 0.65624106812826344, dn: 0.65624106812826344}}, 19: {"": {up: 0.67648753381698101, dn: 0.67648753381698101}}, 20: {"": {up: 0.69994140944387084, dn: 0.69994140944387084}}, 21: {"": {up: 0.72674524549327135, dn: 0.72674524549327135}}, 22: {"": {up: 0.75628484690379028, dn: 0.75628484690379028}}, 23: {"": {up: 0.79185310853994151, dn: 0.79185310853994151}}, 24: {"": {up: 0.83112858985442384, dn: 0.83112858985442384}}, 25: {"": {up: 0.87630740310633937, dn: 0.87630740310633937}}, 26: {"": {up: 0.92960337973398366, dn: 0.92960337973398366}}, 27: {"": {up: 0.99194322949216118, dn: 0.99194322949216118}}, 28: {"": {up: 1.0675506912505783, dn: 1.0675506912505783}}, 29: {"": {up: 1.1570655979337461, dn: 1.1570655979337461}}, 30: {"": {up: 1.2691187061918663, dn: 1.2691187061918663}}, 31: {"": {up: 1.4112753507217219, dn: 1.4112753507217219}}, 32: {"": {up: 1.603210684422776, dn: 1.603210684422776}}, 33: {"": {up: 1.8742183570586826, dn: 1.8742183570586826}}, 34: {"": {up: 2.3007495244771756, dn: 2.3007495244771756}}, 35: {"": {up: 3.0903745562490226, dn: 3.0903745562490226}}, 36: {"": {up: 4.7666096975824459, dn: 4.7666096975824459}}, 37: {"": {up: 5.1617703174231462, dn: 5.1617703174231462}}, 38: {"": {up: 2.8859971838262326, dn: 2.8859971838262326}}, 39: {"": {up: 1.7784237678988239, dn: 1.7784237678988239}}, 40: {"": {up: 1.2764796298932968, dn: 1.2764796298932968}}, 41: {"": {up: 0.99796954355496137, dn: 0.99796954355496137}}, 42: {"": {up: 0.82038760704268199, dn: 0.82038760704268199}}, 43: {"": {up: 0.69966525126861767, dn: 0.69966525126861767}}, 44: {"": {up: 0.60969607654117297, dn: 0.60969607654117297}}, 45: {"": {up: 0.54130439529626762, dn: 0.54130439529626762}}, 46: {"": {up: 0.48642856458674738, dn: 0.48642856458674738}}, 47: {"": {up: 0.44350452465150852, dn: 0.44350452465150852}}, 48: {"": {up: 0.40675591177634535, dn: 0.40675591177634535}}, 49: {"": {up: 0.37612644325862937, dn: 0.37612644325862937}}, 50: {"": {up: 0.34959398318719692, dn: 0.34959398318719692}}, 51: {"": {up: 0.32596608556889939, dn: 0.32596608556889939}}, 52: {"": {up: 0.30640868655084724, dn: 0.30640868655084724}}, 53: {"": {up: 0.28806654240619139, dn: 0.28806654240619139}}, 54: {"": {up: 0.27322963718331339, dn: 0.27322963718331339}}, 55: {"": {up: 0.25945376499135264, dn: 0.25945376499135264}}, 56: {"": {up: 0.24638578282683016, dn: 0.24638578282683016}}, 57: {"": {up: 0.23513084109179971, dn: 0.23513084109179971}}, 58: {"": {up: 0.22374905742165799, dn: 0.22374905742165799}}, 59: {"": {up: 0.21375364693174703, dn: 0.21375364693174703}}}
LineColor=blue
LineStyle=solid
Path=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-bare.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.828847e+02	5.568953e-01	5.568953e-01
1.658333e+00	1.666667e+00	2.810384e+02	5.550387e-01	5.550387e-01
1.666667e+00	1.675000e+00	2.784501e+02	5.525244e-01	5.525244e-01
1.675001e+00	1.683334e+00	2.776515e+02	5.517212e-01	5.517212e-01
1.683333e+00	1.691667e+00	2.768035e+02	5.508644e-01	5.508644e-01
1.691666e+00	1.699999e+00	2.781877e+02	5.522589e-01	5.522589e-01
1.700000e+00	1.708333e+00	2.788536e+02	5.529069e-01	5.529069e-01
1.708333e+00	1.716667e+00	2.802516e+02	5.542924e-01	5.542924e-01
1.716667e+00	1.725000e+00	2.824990e+02	5.565060e-01	5.565060e-01
1.725000e+00	1.733333e+00	2.864141e+02	5.603826e-01	5.603826e-01
1.733333e+00	1.741667e+00	2.906349e+02	5.644498e-01	5.644498e-01
1.741668e+00	1.750001e+00	2.966592e+02	5.703499e-01	5.703499e-01
1.749999e+00	1.758332e+00	3.055968e+02	5.788418e-01	5.788418e-01
1.758333e+00	1.766667e+00	3.140067e+02	5.867118e-01	5.867118e-01
1.766667e+00	1.775000e+00	3.259581e+02	5.977994e-01	5.977994e-01
1.775000e+00	1.783333e+00	3.375158e+02	6.082522e-01	6.082522e-01
1.783333e+00	1.791667e+00	3.544701e+02	6.233069e-01	6.233069e-01
1.791667e+00	1.800000e+00	3.727684e+02	6.393209e-01	6.393209e-01
1.800001e+00	1.808334e+00	3.928729e+02	6.562411e-01	6.562411e-01
1.808333e+00	1.816667e+00	4.174573e+02	6.764875e-01	6.764875e-01
1.816666e+00	1.824999e+00	4.469009e+02	6.999414e-01	6.999414e-01
1.825000e+00	1.833333e+00	4.818144e+02	7.267452e-01	7.267452e-01
1.833333e+00	1.841667e+00	5.217639e+02	7.562848e-01	7.562848e-01
1.841667e+00	1.850000e+00	5.719341e+02	7.918531e-01	7.918531e-01
1.850000e+00	1.858333e+00	6.301291e+02	8.311286e-01	8.311286e-01
1.858333e+00	1.866667e+00	7.005926e+02	8.763074e-01	8.763074e-01
1.866668e+00	1.875001e+00	7.882206e+02	9.296034e-01	9.296034e-01
1.874999e+00	1.883332e+00	8.974545e+02	9.919432e-01	9.919432e-01
1.883333e+00	1.891667e+00	1.039604e+03	1.067551e+00	1.067551e+00
1.891667e+00	1.900000e+00	1.221187e+03	1.157066e+00	1.157066e+00
1.900000e+00	1.908333e+00	1.469219e+03	1.269119e+00	1.269119e+00
1.908333e+00	1.916667e+00	1.816872e+03	1.411275e+00	1.411275e+00
1.916667e+00	1.925000e+00	2.344509e+03	1.603211e+00	1.603211e+00
1.925001e+00	1.933334e+00	3.204044e+03	1.874218e+00	1.874218e+00
1.933333e+00	1.941667e+00	4.828910e+03	2.300750e+00	2.300750e+00
1.941666e+00	1.949999e+00	8.711510e+03	3.090375e+00	3.090375e+00
1.950000e+00	1.958333e+00	2.072401e+04	4.766610e+00	4.766610e+00
1.958333e+00	1.966667e+00	2.430617e+04	5.161770e+00	5.161770e+00
1.966667e+00	1.975000e+00	7.597283e+03	2.885997e+00	2.885997e+00
1.975000e+00	1.983333e+00	2.884890e+03	1.778424e+00	1.778424e+00
1.983333e+00	1.991667e+00	1.486508e+03	1.276480e+00	1.276480e+00
1.991668e+00	2.000001e+00	9.084738e+02	9.979695e-01	9.979695e-01
2.000000e+00	2.008333e+00	6.138884e+02	8.203876e-01	8.203876e-01
2.008333e+00	2.016667e+00	4.466673e+02	6.996653e-01	6.996653e-01
2.016667e+00	2.025000e+00	3.390697e+02	6.096961e-01	6.096961e-01
2.024999e+00	2.033333e+00	2.672324e+02	5.413044e-01	5.413044e-01
2.033333e+00	2.041667e+00	2.158523e+02	4.864286e-01	4.864286e-01
2.041666e+00	2.050000e+00	1.794201e+02	4.435045e-01	4.435045e-01
2.050000e+00	2.058334e+00	1.509389e+02	4.067559e-01	4.067559e-01
2.058333e+00	2.066667e+00	1.290325e+02	3.761264e-01	3.761264e-01
2.066666e+00	2.075000e+00	1.115092e+02	3.495940e-01	3.495940e-01
2.075000e+00	2.083334e+00	9.692868e+01	3.259661e-01	3.259661e-01
2.083333e+00	2.091667e+00	8.564651e+01	3.064087e-01	3.064087e-01
2.091667e+00	2.100001e+00	7.567092e+01	2.880665e-01	2.880665e-01
2.100000e+00	2.108333e+00	6.810468e+01	2.732296e-01	2.732296e-01
2.108333e+00	2.116667e+00	6.140521e+01	2.594538e-01	2.594538e-01
2.116667e+00	2.125000e+00	5.535437e+01	2.463858e-01	2.463858e-01
2.125000e+00	2.133333e+00	5.039741e+01	2.351308e-01	2.351308e-01
2.133333e+00	2.141667e+00	4.567244e+01	2.237491e-01	2.237491e-01
2.141667e+00	2.150000e+00	4.167053e+01	2.137536e-01	2.137536e-01
# END HISTO1D



==> img/plots/YFS/DY/dressed0_1-log_cd_dilepton_m_inv.dat <==
# BEGIN PLOT
Title=$pp \to e^+ e^-$ 13 TeV
XLabel=$\log\left(m_{e^+ e^-}/1\text{ GeV}\right)$
YLabel=d$\sigma$/d $\log m_{e^+ e^-}$ [pb]
Legend=1
LegendTitle=\textbf{Dressed Leptons, $\Delta R_\text{dress}=0.1$}
LegendFoot=\textbf{$\Delta R_\text{dress}=0.1$}
LegendXPos=0.05
LegendYPos=0.9
LeftMargin=1.6
LogY=1
YMin=3e1
YMax=1e5
YLabelSep=7.5
DrawOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
LegendOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot=0
RatioPlot=0
RatioPlot1=1
RatioPlot1YMin=0.98001
RatioPlot1YMax=1.02999
RatioPlot1YMajorTickMarks=10
RatioPlot1Reference=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot1DrawOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot1YLabel=d$\sigma$/d$\sigma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot1YLabelSep=7.5
RatioPlot1SameStyle=1
RatioPlot2=1
RatioPlot2YMin=0.98001
RatioPlot2YMax=1.01999
RatioPlot2YMajorTickMarks=10
RatioPlot2Reference=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot2DrawOnly=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlot2YLabel=d$\sigma$/d$\sigma_{\mathrm{f}_\mathrm{dress}=\{\gamma,e\}}^\text{\,$\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot2SameStyle=1
# END PLOT

# BEGIN HISTO1D //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.5728316981167505, dn: 0.5728316981167505}}, 1: {"": {up: 0.56538631402318529, dn: 0.56538631402318529}}, 2: {"": {up: 0.55779194154288581, dn: 0.55779194154288581}}, 3: {"": {up: 0.55226308139590519, dn: 0.55226308139590519}}, 4: {"": {up: 0.5455954418734531, dn: 0.5455954418734531}}, 5: {"": {up: 0.54054230399766179, dn: 0.54054230399766179}}, 6: {"": {up: 0.53422411699204608, dn: 0.53422411699204608}}, 7: {"": {up: 0.53005071983670637, dn: 0.53005071983670637}}, 8: {"": {up: 0.52596585703255239, dn: 0.52596585703255239}}, 9: {"": {up: 0.52259741312747487, dn: 0.52259741312747487}}, 10: {"": {up: 0.51928277223358787, dn: 0.51928277223358787}}, 11: {"": {up: 0.5187124719724705, dn: 0.5187124719724705}}, 12: {"": {up: 0.51752103127593274, dn: 0.51752103127593274}}, 13: {"": {up: 0.51744683020659565, dn: 0.51744683020659565}}, 14: {"": {up: 0.51967344015897199, dn: 0.51967344015897199}}, 15: {"": {up: 0.52169690527872636, dn: 0.52169690527872636}}, 16: {"": {up: 0.52555822931419616, dn: 0.52555822931419616}}, 17: {"": {up: 0.5326952118060212, dn: 0.5326952118060212}}, 18: {"": {up: 0.54071704756392469, dn: 0.54071704756392469}}, 19: {"": {up: 0.55112859408643167, dn: 0.55112859408643167}}, 20: {"": {up: 0.56269494536696196, dn: 0.56269494536696196}}, 21: {"": {up: 0.57816315108755789, dn: 0.57816315108755789}}, 22: {"": {up: 0.59761857236951732, dn: 0.59761857236951732}}, 23: {"": {up: 0.61962279652906005, dn: 0.61962279652906005}}, 24: {"": {up: 0.64666432506430493, dn: 0.64666432506430493}}, 25: {"": {up: 0.67915065026185539, dn: 0.67915065026185539}}, 26: {"": {up: 0.71880921954913701, dn: 0.71880921954913701}}, 27: {"": {up: 0.7671585974513031, dn: 0.7671585974513031}}, 28: {"": {up: 0.82786742012185066, dn: 0.82786742012185066}}, 29: {"": {up: 0.90502262732264682, dn: 0.90502262732264682}}, 30: {"": {up: 1.003041441696662, dn: 1.003041441696662}}, 31: {"": {up: 1.135059849530683, dn: 1.135059849530683}}, 32: {"": {up: 1.3195033930803455, dn: 1.3195033930803455}}, 33: {"": {up: 1.5975366054563853, dn: 1.5975366054563853}}, 34: {"": {up: 2.0617891591692392, dn: 2.0617891591692392}}, 35: {"": {up: 2.9825823659326582, dn: 2.9825823659326582}}, 36: {"": {up: 5.1491247641171425, dn: 5.1491247641171425}}, 37: {"": {up: 6.1264530041094449, dn: 6.1264530041094449}}, 38: {"": {up: 3.5021247794179775, dn: 3.5021247794179775}}, 39: {"": {up: 2.1170064454631561, dn: 2.1170064454631561}}, 40: {"": {up: 1.4971133590712997, dn: 1.4971133590712997}}, 41: {"": {up: 1.1567677203240714, dn: 1.1567677203240714}}, 42: {"": {up: 0.94211961752729234, dn: 0.94211961752729234}}, 43: {"": {up: 0.79468067120020636, dn: 0.79468067120020636}}, 44: {"": {up: 0.68980205957158236, dn: 0.68980205957158236}}, 45: {"": {up: 0.60833568791632353, dn: 0.60833568791632353}}, 46: {"": {up: 0.54656503433189119, dn: 0.54656503433189119}}, 47: {"": {up: 0.49592976449593695, dn: 0.49592976449593695}}, 48: {"": {up: 0.45374765522846811, dn: 0.45374765522846811}}, 49: {"": {up: 0.41757435260042808, dn: 0.41757435260042808}}, 50: {"": {up: 0.387052596603219, dn: 0.387052596603219}}, 51: {"": {up: 0.36093885069340298, dn: 0.36093885069340298}}, 52: {"": {up: 0.33837024951835293, dn: 0.33837024951835293}}, 53: {"": {up: 0.31900309728162057, dn: 0.31900309728162057}}, 54: {"": {up: 0.30139637396059854, dn: 0.30139637396059854}}, 55: {"": {up: 0.28547640461867302, dn: 0.28547640461867302}}, 56: {"": {up: 0.27059940910146008, dn: 0.27059940910146008}}, 57: {"": {up: 0.25823900960967955, dn: 0.25823900960967955}}, 58: {"": {up: 0.24524673017530543, dn: 0.24524673017530543}}, 59: {"": {up: 0.23509096565487836, dn: 0.23509096565487836}}}
LineColor=red
LineStyle=solid
Path=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-noPS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.702963e+02	5.728317e-01	5.728317e-01
1.658333e+00	1.666667e+00	2.634726e+02	5.653863e-01	5.653863e-01
1.666667e+00	1.675000e+00	2.564453e+02	5.577919e-01	5.577919e-01
1.675001e+00	1.683334e+00	2.512919e+02	5.522631e-01	5.522631e-01
1.683333e+00	1.691667e+00	2.453132e+02	5.455954e-01	5.455954e-01
1.691666e+00	1.699999e+00	2.407914e+02	5.405423e-01	5.405423e-01
1.700000e+00	1.708333e+00	2.352646e+02	5.342241e-01	5.342241e-01
1.708333e+00	1.716667e+00	2.316865e+02	5.300507e-01	5.300507e-01
1.716667e+00	1.725000e+00	2.281248e+02	5.259659e-01	5.259659e-01
1.725000e+00	1.733333e+00	2.252725e+02	5.225974e-01	5.225974e-01
1.733333e+00	1.741667e+00	2.224538e+02	5.192828e-01	5.192828e-01
1.741668e+00	1.750001e+00	2.219015e+02	5.187125e-01	5.187125e-01
1.749999e+00	1.758332e+00	2.209194e+02	5.175210e-01	5.175210e-01
1.758333e+00	1.766667e+00	2.208799e+02	5.174468e-01	5.174468e-01
1.766667e+00	1.775000e+00	2.228266e+02	5.196734e-01	5.196734e-01
1.775000e+00	1.783333e+00	2.245227e+02	5.216969e-01	5.216969e-01
1.783333e+00	1.791667e+00	2.279852e+02	5.255582e-01	5.255582e-01
1.791667e+00	1.800000e+00	2.341889e+02	5.326952e-01	5.326952e-01
1.800001e+00	1.808334e+00	2.412907e+02	5.407170e-01	5.407170e-01
1.808333e+00	1.816667e+00	2.507185e+02	5.511286e-01	5.511286e-01
1.816666e+00	1.824999e+00	2.613219e+02	5.626949e-01	5.626949e-01
1.825000e+00	1.833333e+00	2.758957e+02	5.781632e-01	5.781632e-01
1.833333e+00	1.841667e+00	2.948157e+02	5.976186e-01	5.976186e-01
1.841667e+00	1.850000e+00	3.170996e+02	6.196228e-01	6.196228e-01
1.850000e+00	1.858333e+00	3.454524e+02	6.466643e-01	6.466643e-01
1.858333e+00	1.866667e+00	3.809833e+02	6.791507e-01	6.791507e-01
1.866668e+00	1.875001e+00	4.267734e+02	7.188092e-01	7.188092e-01
1.874999e+00	1.883332e+00	4.862869e+02	7.671586e-01	7.671586e-01
1.883333e+00	1.891667e+00	5.663919e+02	8.278674e-01	8.278674e-01
1.891667e+00	1.900000e+00	6.768170e+02	9.050226e-01	9.050226e-01
1.900000e+00	1.908333e+00	8.312209e+02	1.003041e+00	1.003041e+00
1.908333e+00	1.916667e+00	1.064465e+03	1.135060e+00	1.135060e+00
1.916667e+00	1.925000e+00	1.438369e+03	1.319503e+00	1.319503e+00
1.925001e+00	1.933334e+00	2.108475e+03	1.597537e+00	1.597537e+00
1.933333e+00	1.941667e+00	3.512046e+03	2.061789e+00	2.061789e+00
1.941666e+00	1.949999e+00	7.349832e+03	2.982582e+00	2.982582e+00
1.950000e+00	1.958333e+00	2.190544e+04	5.149125e+00	5.149125e+00
1.958333e+00	1.966667e+00	3.101367e+04	6.126453e+00	6.126453e+00
1.966667e+00	1.975000e+00	1.013138e+04	3.502125e+00	3.502125e+00
1.975000e+00	1.983333e+00	3.699390e+03	2.117006e+00	2.117006e+00
1.983333e+00	1.991667e+00	1.850217e+03	1.497113e+00	1.497113e+00
1.991668e+00	2.000001e+00	1.103776e+03	1.156768e+00	1.156768e+00
2.000000e+00	2.008333e+00	7.325359e+02	9.421196e-01	9.421196e-01
2.008333e+00	2.016667e+00	5.213357e+02	7.946807e-01	7.946807e-01
2.016667e+00	2.025000e+00	3.927956e+02	6.898021e-01	6.898021e-01
2.024999e+00	2.033333e+00	3.055433e+02	6.083357e-01	6.083357e-01
2.033333e+00	2.041667e+00	2.467393e+02	5.465650e-01	5.465650e-01
2.041666e+00	2.050000e+00	2.031813e+02	4.959298e-01	4.959298e-01
2.050000e+00	2.058334e+00	1.701837e+02	4.537477e-01	4.537477e-01
2.058333e+00	2.066667e+00	1.441589e+02	4.175744e-01	4.175744e-01
2.066666e+00	2.075000e+00	1.238651e+02	3.870526e-01	3.870526e-01
2.075000e+00	2.083334e+00	1.077497e+02	3.609389e-01	3.609389e-01
2.083333e+00	2.091667e+00	9.481647e+01	3.383702e-01	3.383702e-01
2.091667e+00	2.100001e+00	8.415449e+01	3.190031e-01	3.190031e-01
2.100000e+00	2.108333e+00	7.508106e+01	3.013964e-01	3.013964e-01
2.108333e+00	2.116667e+00	6.739946e+01	2.854764e-01	2.854764e-01
2.116667e+00	2.125000e+00	6.057203e+01	2.705994e-01	2.705994e-01
2.125000e+00	2.133333e+00	5.510569e+01	2.582390e-01	2.582390e-01
2.133333e+00	2.141667e+00	4.976953e+01	2.452467e-01	2.452467e-01
2.141667e+00	2.150000e+00	4.573969e+01	2.350910e-01	2.350910e-01
# END HISTO1D


# BEGIN HISTO1D //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.54527215338945723, dn: 0.54527215338945723}}, 1: {"": {up: 0.53830654678847023, dn: 0.53830654678847023}}, 2: {"": {up: 0.53093044979580173, dn: 0.53093044979580173}}, 3: {"": {up: 0.52456238219602169, dn: 0.52456238219602169}}, 4: {"": {up: 0.51824088848928584, dn: 0.51824088848928584}}, 5: {"": {up: 0.51410916373440618, dn: 0.51410916373440618}}, 6: {"": {up: 0.50825411888800731, dn: 0.50825411888800731}}, 7: {"": {up: 0.5042906908879885, dn: 0.5042906908879885}}, 8: {"": {up: 0.50034749065858986, dn: 0.50034749065858986}}, 9: {"": {up: 0.49722016233820077, dn: 0.49722016233820077}}, 10: {"": {up: 0.49471898178083568, dn: 0.49471898178083568}}, 11: {"": {up: 0.49206255868287324, dn: 0.49206255868287324}}, 12: {"": {up: 0.49390380732220512, dn: 0.49390380732220512}}, 13: {"": {up: 0.49275661841564267, dn: 0.49275661841564267}}, 14: {"": {up: 0.49557144277233139, dn: 0.49557144277233139}}, 15: {"": {up: 0.49752418436601159, dn: 0.49752418436601159}}, 16: {"": {up: 0.50267056602828875, dn: 0.50267056602828875}}, 17: {"": {up: 0.50882969272462331, dn: 0.50882969272462331}}, 18: {"": {up: 0.5161464909788358, dn: 0.5161464909788358}}, 19: {"": {up: 0.52599540952556378, dn: 0.52599540952556378}}, 20: {"": {up: 0.53744709459462647, dn: 0.53744709459462647}}, 21: {"": {up: 0.55306852224095804, dn: 0.55306852224095804}}, 22: {"": {up: 0.57022778988910405, dn: 0.57022778988910405}}, 23: {"": {up: 0.59225305109630999, dn: 0.59225305109630999}}, 24: {"": {up: 0.61770971549176046, dn: 0.61770971549176046}}, 25: {"": {up: 0.64922868516471499, dn: 0.64922868516471499}}, 26: {"": {up: 0.68651745479862214, dn: 0.68651745479862214}}, 27: {"": {up: 0.7327590777398757, dn: 0.7327590777398757}}, 28: {"": {up: 0.79138304129723713, dn: 0.79138304129723713}}, 29: {"": {up: 0.86342332073767691, dn: 0.86342332073767691}}, 30: {"": {up: 0.95760326589561595, dn: 0.95760326589561595}}, 31: {"": {up: 1.0816329671993066, dn: 1.0816329671993066}}, 32: {"": {up: 1.259296432005949, dn: 1.259296432005949}}, 33: {"": {up: 1.5227672907925502, dn: 1.5227672907925502}}, 34: {"": {up: 1.9632541752455115, dn: 1.9632541752455115}}, 35: {"": {up: 2.8392387587591932, dn: 2.8392387587591932}}, 36: {"": {up: 4.8989334273388447, dn: 4.8989334273388447}}, 37: {"": {up: 5.8273681252848499, dn: 5.8273681252848499}}, 38: {"": {up: 3.3299822769520482, dn: 3.3299822769520482}}, 39: {"": {up: 2.014220067447237, dn: 2.014220067447237}}, 40: {"": {up: 1.4223190599902249, dn: 1.4223190599902249}}, 41: {"": {up: 1.097760070436923, dn: 1.097760070436923}}, 42: {"": {up: 0.89477030786193323, dn: 0.89477030786193323}}, 43: {"": {up: 0.75822759305324305, dn: 0.75822759305324305}}, 44: {"": {up: 0.65602180183266989, dn: 0.65602180183266989}}, 45: {"": {up: 0.58031472553747576, dn: 0.58031472553747576}}, 46: {"": {up: 0.51954527223917291, dn: 0.51954527223917291}}, 47: {"": {up: 0.47173030642785407, dn: 0.47173030642785407}}, 48: {"": {up: 0.43086586698713758, dn: 0.43086586698713758}}, 49: {"": {up: 0.39779071004166933, dn: 0.39779071004166933}}, 50: {"": {up: 0.36905569654272602, dn: 0.36905569654272602}}, 51: {"": {up: 0.34328320681364416, dn: 0.34328320681364416}}, 52: {"": {up: 0.32208040985074493, dn: 0.32208040985074493}}, 53: {"": {up: 0.30262514900770471, dn: 0.30262514900770471}}, 54: {"": {up: 0.28626759614006414, dn: 0.28626759614006414}}, 55: {"": {up: 0.27144525916625417, dn: 0.27144525916625417}}, 56: {"": {up: 0.25700509415922579, dn: 0.25700509415922579}}, 57: {"": {up: 0.24530886249534545, dn: 0.24530886249534545}}, 58: {"": {up: 0.23367008404423506, dn: 0.23367008404423506}}, 59: {"": {up: 0.22368849689564713, dn: 0.22368849689564713}}}
LineColor=blue
LineStyle=solid
Path=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-photon-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.711590e+02	5.452722e-01	5.452722e-01
1.658333e+00	1.666667e+00	2.643410e+02	5.383065e-01	5.383065e-01
1.666667e+00	1.675000e+00	2.571116e+02	5.309304e-01	5.309304e-01
1.675001e+00	1.683334e+00	2.509621e+02	5.245624e-01	5.245624e-01
1.683333e+00	1.691667e+00	2.449840e+02	5.182409e-01	5.182409e-01
1.691666e+00	1.699999e+00	2.410856e+02	5.141092e-01	5.141092e-01
1.700000e+00	1.708333e+00	2.356201e+02	5.082541e-01	5.082541e-01
1.708333e+00	1.716667e+00	2.319908e+02	5.042907e-01	5.042907e-01
1.716667e+00	1.725000e+00	2.283174e+02	5.003475e-01	5.003475e-01
1.725000e+00	1.733333e+00	2.254906e+02	4.972202e-01	4.972202e-01
1.733333e+00	1.741667e+00	2.232564e+02	4.947190e-01	4.947190e-01
1.741668e+00	1.750001e+00	2.208454e+02	4.920626e-01	4.920626e-01
1.749999e+00	1.758332e+00	2.225083e+02	4.939038e-01	4.939038e-01
1.758333e+00	1.766667e+00	2.215254e+02	4.927566e-01	4.927566e-01
1.766667e+00	1.775000e+00	2.239981e+02	4.955714e-01	4.955714e-01
1.775000e+00	1.783333e+00	2.257986e+02	4.975242e-01	4.975242e-01
1.783333e+00	1.791667e+00	2.305274e+02	5.026706e-01	5.026706e-01
1.791667e+00	1.800000e+00	2.361316e+02	5.088297e-01	5.088297e-01
1.800001e+00	1.808334e+00	2.430169e+02	5.161465e-01	5.161465e-01
1.808333e+00	1.816667e+00	2.523832e+02	5.259954e-01	5.259954e-01
1.816666e+00	1.824999e+00	2.634787e+02	5.374471e-01	5.374471e-01
1.825000e+00	1.833333e+00	2.790166e+02	5.530685e-01	5.530685e-01
1.833333e+00	1.841667e+00	2.966134e+02	5.702278e-01	5.702278e-01
1.841667e+00	1.850000e+00	3.199578e+02	5.922531e-01	5.922531e-01
1.850000e+00	1.858333e+00	3.480797e+02	6.177097e-01	6.177097e-01
1.858333e+00	1.866667e+00	3.845496e+02	6.492287e-01	6.492287e-01
1.866668e+00	1.875001e+00	4.298852e+02	6.865175e-01	6.865175e-01
1.874999e+00	1.883332e+00	4.897853e+02	7.327591e-01	7.327591e-01
1.883333e+00	1.891667e+00	5.712433e+02	7.913830e-01	7.913830e-01
1.891667e+00	1.900000e+00	6.799885e+02	8.634233e-01	8.634233e-01
1.900000e+00	1.908333e+00	8.364673e+02	9.576033e-01	9.576033e-01
1.908333e+00	1.916667e+00	1.067272e+03	1.081633e+00	1.081633e+00
1.916667e+00	1.925000e+00	1.446478e+03	1.259296e+00	1.259296e+00
1.925001e+00	1.933334e+00	2.115142e+03	1.522767e+00	1.522767e+00
1.933333e+00	1.941667e+00	3.516142e+03	1.963254e+00	1.963254e+00
1.941666e+00	1.949999e+00	7.353139e+03	2.839239e+00	2.839239e+00
1.950000e+00	1.958333e+00	2.189081e+04	4.898933e+00	4.898933e+00
1.958333e+00	1.966667e+00	3.097864e+04	5.827368e+00	5.827368e+00
1.966667e+00	1.975000e+00	1.011457e+04	3.329982e+00	3.329982e+00
1.975000e+00	1.983333e+00	3.700598e+03	2.014220e+00	2.014220e+00
1.983333e+00	1.991667e+00	1.845600e+03	1.422319e+00	1.422319e+00
1.991668e+00	2.000001e+00	1.099213e+03	1.097760e+00	1.097760e+00
2.000000e+00	2.008333e+00	7.302773e+02	8.947703e-01	8.947703e-01
2.008333e+00	2.016667e+00	5.245230e+02	7.582276e-01	7.582276e-01
2.016667e+00	2.025000e+00	3.925914e+02	6.560218e-01	6.560218e-01
2.024999e+00	2.033333e+00	3.071289e+02	5.803147e-01	5.803147e-01
2.033333e+00	2.041667e+00	2.462289e+02	5.195453e-01	5.195453e-01
2.041666e+00	2.050000e+00	2.029837e+02	4.717303e-01	4.717303e-01
2.050000e+00	2.058334e+00	1.693664e+02	4.308659e-01	4.308659e-01
2.058333e+00	2.066667e+00	1.443162e+02	3.977907e-01	3.977907e-01
2.066666e+00	2.075000e+00	1.242592e+02	3.690557e-01	3.690557e-01
2.075000e+00	2.083334e+00	1.075109e+02	3.432832e-01	3.432832e-01
2.083333e+00	2.091667e+00	9.464743e+01	3.220804e-01	3.220804e-01
2.091667e+00	2.100001e+00	8.353084e+01	3.026251e-01	3.026251e-01
2.100000e+00	2.108333e+00	7.474894e+01	2.862676e-01	2.862676e-01
2.108333e+00	2.116667e+00	6.721494e+01	2.714453e-01	2.714453e-01
2.116667e+00	2.125000e+00	6.023796e+01	2.570051e-01	2.570051e-01
2.125000e+00	2.133333e+00	5.486637e+01	2.453089e-01	2.453089e-01
2.133333e+00	2.141667e+00	4.980001e+01	2.336701e-01	2.336701e-01
2.141667e+00	2.150000e+00	4.562507e+01	2.236885e-01	2.236885e-01
# END HISTO1D


# BEGIN HISTO1D //home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.54522976217722552, dn: 0.54522976217722552}}, 1: {"": {up: 0.53827792751077563, dn: 0.53827792751077563}}, 2: {"": {up: 0.53081190307988402, dn: 0.53081190307988402}}, 3: {"": {up: 0.52442852857419098, dn: 0.52442852857419098}}, 4: {"": {up: 0.51806527737460861, dn: 0.51806527737460861}}, 5: {"": {up: 0.51386792505181744, dn: 0.51386792505181744}}, 6: {"": {up: 0.50797962464162449, dn: 0.50797962464162449}}, 7: {"": {up: 0.50395739768872583, dn: 0.50395739768872583}}, 8: {"": {up: 0.49990231824464515, dn: 0.49990231824464515}}, 9: {"": {up: 0.4968017557978941, dn: 0.4968017557978941}}, 10: {"": {up: 0.49424816584048792, dn: 0.49424816584048792}}, 11: {"": {up: 0.49138177835349434, dn: 0.49138177835349434}}, 12: {"": {up: 0.49325345161299011, dn: 0.49325345161299011}}, 13: {"": {up: 0.49180931490531055, dn: 0.49180931490531055}}, 14: {"": {up: 0.4946502662683927, dn: 0.4946502662683927}}, 15: {"": {up: 0.49634963145180439, dn: 0.49634963145180439}}, 16: {"": {up: 0.50137138596907749, dn: 0.50137138596907749}}, 17: {"": {up: 0.5073785354411009, dn: 0.5073785354411009}}, 18: {"": {up: 0.51444995507537272, dn: 0.51444995507537272}}, 19: {"": {up: 0.52415839544729603, dn: 0.52415839544729603}}, 20: {"": {up: 0.5355934020919394, dn: 0.5355934020919394}}, 21: {"": {up: 0.5512198136646379, dn: 0.5512198136646379}}, 22: {"": {up: 0.56827636221243005, dn: 0.56827636221243005}}, 23: {"": {up: 0.59017892230705493, dn: 0.59017892230705493}}, 24: {"": {up: 0.61567164261418272, dn: 0.61567164261418272}}, 25: {"": {up: 0.64711947825795191, dn: 0.64711947825795191}}, 26: {"": {up: 0.6844748115977799, dn: 0.6844748115977799}}, 27: {"": {up: 0.73065452549661969, dn: 0.73065452549661969}}, 28: {"": {up: 0.78914850513464896, dn: 0.78914850513464896}}, 29: {"": {up: 0.86115456323938566, dn: 0.86115456323938566}}, 30: {"": {up: 0.95522185195009301, dn: 0.95522185195009301}}, 31: {"": {up: 1.0793412343388744, dn: 1.0793412343388744}}, 32: {"": {up: 1.2569321333083814, dn: 1.2569321333083814}}, 33: {"": {up: 1.5205275915396492, dn: 1.5205275915396492}}, 34: {"": {up: 1.961335871602816, dn: 1.961335871602816}}, 35: {"": {up: 2.8381307767642858, dn: 2.8381307767642858}}, 36: {"": {up: 4.8999724835973097, dn: 4.8999724835973097}}, 37: {"": {up: 5.8309297906635065, dn: 5.8309297906635065}}, 38: {"": {up: 3.3326806572274279, dn: 3.3326806572274279}}, 39: {"": {up: 2.0157395292961198, dn: 2.0157395292961198}}, 40: {"": {up: 1.4233319806728235, dn: 1.4233319806728235}}, 41: {"": {up: 1.0984328520432964, dn: 1.0984328520432964}}, 42: {"": {up: 0.8952704750272269, dn: 0.8952704750272269}}, 43: {"": {up: 0.75862767268625708, dn: 0.75862767268625708}}, 44: {"": {up: 0.65635462321982585, dn: 0.65635462321982585}}, 45: {"": {up: 0.5806141786820096, dn: 0.5806141786820096}}, 46: {"": {up: 0.51976082774689536, dn: 0.51976082774689536}}, 47: {"": {up: 0.47188231316412521, dn: 0.47188231316412521}}, 48: {"": {up: 0.43110277622733767, dn: 0.43110277622733767}}, 49: {"": {up: 0.39793129946703559, dn: 0.39793129946703559}}, 50: {"": {up: 0.36916139098305928, dn: 0.36916139098305928}}, 51: {"": {up: 0.34342616780599933, dn: 0.34342616780599933}}, 52: {"": {up: 0.32217789055238055, dn: 0.32217789055238055}}, 53: {"": {up: 0.30270522805164785, dn: 0.30270522805164785}}, 54: {"": {up: 0.28641085866836236, dn: 0.28641085866836236}}, 55: {"": {up: 0.27153684532080313, dn: 0.27153684532080313}}, 56: {"": {up: 0.25704493160152919, dn: 0.25704493160152919}}, 57: {"": {up: 0.24539998695178233, dn: 0.24539998695178233}}, 58: {"": {up: 0.23368139021277098, dn: 0.23368139021277098}}, 59: {"": {up: 0.22376750986629765, dn: 0.22376750986629765}}}
LineColor=orange
LineStyle=solid
Path=//home/lflower/PhotonSplitter-v3/ppZ-yodas/ppZ-PS-phel-0_1.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.711171e+02	5.452298e-01	5.452298e-01
1.658333e+00	1.666667e+00	2.643128e+02	5.382779e-01	5.382779e-01
1.666667e+00	1.675000e+00	2.569963e+02	5.308119e-01	5.308119e-01
1.675001e+00	1.683334e+00	2.508367e+02	5.244285e-01	5.244285e-01
1.683333e+00	1.691667e+00	2.448169e+02	5.180653e-01	5.180653e-01
1.691666e+00	1.699999e+00	2.408609e+02	5.138679e-01	5.138679e-01
1.700000e+00	1.708333e+00	2.353648e+02	5.079796e-01	5.079796e-01
1.708333e+00	1.716667e+00	2.316849e+02	5.039574e-01	5.039574e-01
1.716667e+00	1.725000e+00	2.279156e+02	4.999023e-01	4.999023e-01
1.725000e+00	1.733333e+00	2.251122e+02	4.968018e-01	4.968018e-01
1.733333e+00	1.741667e+00	2.228297e+02	4.942482e-01	4.942482e-01
1.741668e+00	1.750001e+00	2.202333e+02	4.913818e-01	4.913818e-01
1.749999e+00	1.758332e+00	2.219180e+02	4.932535e-01	4.932535e-01
1.758333e+00	1.766667e+00	2.206740e+02	4.918093e-01	4.918093e-01
1.766667e+00	1.775000e+00	2.231658e+02	4.946503e-01	4.946503e-01
1.775000e+00	1.783333e+00	2.247336e+02	4.963496e-01	4.963496e-01
1.783333e+00	1.791667e+00	2.293405e+02	5.013714e-01	5.013714e-01
1.791667e+00	1.800000e+00	2.347869e+02	5.073785e-01	5.073785e-01
1.800001e+00	1.808334e+00	2.414258e+02	5.144500e-01	5.144500e-01
1.808333e+00	1.816667e+00	2.506240e+02	5.241584e-01	5.241584e-01
1.816666e+00	1.824999e+00	2.616631e+02	5.355934e-01	5.355934e-01
1.825000e+00	1.833333e+00	2.771562e+02	5.512198e-01	5.512198e-01
1.833333e+00	1.841667e+00	2.945866e+02	5.682764e-01	5.682764e-01
1.841667e+00	1.850000e+00	3.177255e+02	5.901789e-01	5.901789e-01
1.850000e+00	1.858333e+00	3.457884e+02	6.156716e-01	6.156716e-01
1.858333e+00	1.866667e+00	3.820545e+02	6.471195e-01	6.471195e-01
1.866668e+00	1.875001e+00	4.273256e+02	6.844748e-01	6.844748e-01
1.874999e+00	1.883332e+00	4.869758e+02	7.306545e-01	7.306545e-01
1.883333e+00	1.891667e+00	5.680182e+02	7.891485e-01	7.891485e-01
1.891667e+00	1.900000e+00	6.764200e+02	8.611546e-01	8.611546e-01
1.900000e+00	1.908333e+00	8.323151e+02	9.552219e-01	9.552219e-01
1.908333e+00	1.916667e+00	1.062752e+03	1.079341e+00	1.079341e+00
1.916667e+00	1.925000e+00	1.441048e+03	1.256932e+00	1.256932e+00
1.925001e+00	1.933334e+00	2.108919e+03	1.520528e+00	1.520528e+00
1.933333e+00	1.941667e+00	3.509268e+03	1.961336e+00	1.961336e+00
1.941666e+00	1.949999e+00	7.347391e+03	2.838131e+00	2.838131e+00
1.950000e+00	1.958333e+00	2.190010e+04	4.899972e+00	4.899972e+00
1.958333e+00	1.966667e+00	3.101651e+04	5.830930e+00	5.830930e+00
1.966667e+00	1.975000e+00	1.013098e+04	3.332681e+00	3.332681e+00
1.975000e+00	1.983333e+00	3.706183e+03	2.015740e+00	2.015740e+00
1.983333e+00	1.991667e+00	1.848233e+03	1.423332e+00	1.423332e+00
1.991668e+00	2.000001e+00	1.100565e+03	1.098433e+00	1.098433e+00
2.000000e+00	2.008333e+00	7.310941e+02	8.952705e-01	8.952705e-01
2.008333e+00	2.016667e+00	5.250814e+02	7.586277e-01	7.586277e-01
2.016667e+00	2.025000e+00	3.929886e+02	6.563546e-01	6.563546e-01
2.024999e+00	2.033333e+00	3.074470e+02	5.806142e-01	5.806142e-01
2.033333e+00	2.041667e+00	2.464324e+02	5.197608e-01	5.197608e-01
2.041666e+00	2.050000e+00	2.031132e+02	4.718823e-01	4.718823e-01
2.050000e+00	2.058334e+00	1.695525e+02	4.311028e-01	4.311028e-01
2.058333e+00	2.066667e+00	1.444185e+02	3.979313e-01	3.979313e-01
2.066666e+00	2.075000e+00	1.243298e+02	3.691614e-01	3.691614e-01
2.075000e+00	2.083334e+00	1.076015e+02	3.434262e-01	3.434262e-01
2.083333e+00	2.091667e+00	9.470612e+01	3.221779e-01	3.221779e-01
2.091667e+00	2.100001e+00	8.357536e+01	3.027052e-01	3.027052e-01
2.100000e+00	2.108333e+00	7.482357e+01	2.864109e-01	2.864109e-01
2.108333e+00	2.116667e+00	6.726006e+01	2.715368e-01	2.715368e-01
2.116667e+00	2.125000e+00	6.025554e+01	2.570449e-01	2.570449e-01
2.125000e+00	2.133333e+00	5.490648e+01	2.454000e-01	2.454000e-01
2.133333e+00	2.141667e+00	4.980516e+01	2.336814e-01	2.336814e-01
2.141667e+00	2.150000e+00	4.565706e+01	2.237675e-01	2.237675e-01
# END HISTO1D



==> img/plots/YFS/RefereeReplyFig1.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot=1
LogY=1
RatioPlotYMax=1.04999
RatioPlotYLabel=Ratio
LegendXPos=0.1
XLabel=$\log\left(m_{\ell\ell}/\text{GeV}\right)$
YLabel=$1/\Gamma$ d$\Gamma$/d $\log{m_{\ell\ell}}$
NormalizeToIntegral=1
LegendYPos=0.95
Legend=1
RatioPlotYMin=0.95001
YMin=1e-3
YMax=1e2
RatioPlotYLabel=d$\Gamma$/d$\Gamma^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
LegendTitle=\textbf{Bare leptons}
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.709400e+06	1.646026e+04	1.646026e+04
1.010000e+00	1.020000e+00	2.910600e+06	1.706048e+04	1.706048e+04
1.020000e+00	1.030000e+00	2.998700e+06	1.731675e+04	1.731675e+04
1.030000e+00	1.040000e+00	3.350500e+06	1.830437e+04	1.830437e+04
1.040000e+00	1.050000e+00	3.435000e+06	1.853375e+04	1.853375e+04
1.050000e+00	1.060000e+00	3.571200e+06	1.889762e+04	1.889762e+04
1.060000e+00	1.070000e+00	3.658000e+06	1.912590e+04	1.912590e+04
1.070000e+00	1.080000e+00	3.797500e+06	1.948718e+04	1.948718e+04
1.080000e+00	1.090000e+00	4.074300e+06	2.018490e+04	2.018490e+04
1.090000e+00	1.100000e+00	4.282700e+06	2.069469e+04	2.069469e+04
1.100000e+00	1.110000e+00	4.451900e+06	2.109953e+04	2.109953e+04
1.110000e+00	1.120000e+00	4.915100e+06	2.217002e+04	2.217002e+04
1.120000e+00	1.130000e+00	4.956300e+06	2.226275e+04	2.226275e+04
1.130000e+00	1.140000e+00	5.104800e+06	2.259380e+04	2.259380e+04
1.140000e+00	1.150000e+00	5.467700e+06	2.338311e+04	2.338311e+04
1.150000e+00	1.160000e+00	5.853500e+06	2.419401e+04	2.419401e+04
1.160000e+00	1.170000e+00	5.911000e+06	2.431255e+04	2.431255e+04
1.170000e+00	1.180000e+00	6.290000e+06	2.507987e+04	2.507987e+04
1.180000e+00	1.190000e+00	6.805900e+06	2.608812e+04	2.608812e+04
1.190000e+00	1.200000e+00	7.157900e+06	2.675425e+04	2.675425e+04
1.200000e+00	1.210000e+00	7.317100e+06	2.705014e+04	2.705014e+04
1.210000e+00	1.220000e+00	7.658600e+06	2.767418e+04	2.767418e+04
1.220000e+00	1.230000e+00	8.141600e+06	2.853349e+04	2.853349e+04
1.230000e+00	1.240000e+00	8.360900e+06	2.891522e+04	2.891522e+04
1.240000e+00	1.250000e+00	8.822500e+06	2.970269e+04	2.970269e+04
1.250000e+00	1.260000e+00	9.419900e+06	3.069186e+04	3.069186e+04
1.260000e+00	1.270000e+00	9.940200e+06	3.152808e+04	3.152808e+04
1.270000e+00	1.280000e+00	1.039110e+07	3.223523e+04	3.223523e+04
1.280000e+00	1.290000e+00	1.051250e+07	3.242299e+04	3.242299e+04
1.290000e+00	1.300000e+00	1.139100e+07	3.375056e+04	3.375056e+04
1.300000e+00	1.310000e+00	1.205390e+07	3.471873e+04	3.471873e+04
1.310000e+00	1.320000e+00	1.262920e+07	3.553759e+04	3.553759e+04
1.320000e+00	1.330000e+00	1.324760e+07	3.639725e+04	3.639725e+04
1.330000e+00	1.340000e+00	1.427370e+07	3.778055e+04	3.778055e+04
1.340000e+00	1.350000e+00	1.505620e+07	3.880232e+04	3.880232e+04
1.350000e+00	1.360000e+00	1.556690e+07	3.945491e+04	3.945491e+04
1.360000e+00	1.370000e+00	1.619170e+07	4.023891e+04	4.023891e+04
1.370000e+00	1.380000e+00	1.719900e+07	4.147168e+04	4.147168e+04
1.380000e+00	1.390000e+00	1.791490e+07	4.232600e+04	4.232600e+04
1.390000e+00	1.400000e+00	1.908150e+07	4.368238e+04	4.368238e+04
1.400000e+00	1.410000e+00	2.045190e+07	4.522378e+04	4.522378e+04
1.410000e+00	1.420000e+00	2.129730e+07	4.614900e+04	4.614900e+04
1.420000e+00	1.430000e+00	2.233060e+07	4.725526e+04	4.725526e+04
1.430000e+00	1.440000e+00	2.388220e+07	4.886942e+04	4.886942e+04
1.440000e+00	1.450000e+00	2.532100e+07	5.031998e+04	5.031998e+04
1.450000e+00	1.460000e+00	2.691710e+07	5.188169e+04	5.188169e+04
1.460000e+00	1.470000e+00	2.802130e+07	5.293515e+04	5.293515e+04
1.470000e+00	1.480000e+00	2.995880e+07	5.473463e+04	5.473463e+04
1.480000e+00	1.490000e+00	3.127080e+07	5.592030e+04	5.592030e+04
1.490000e+00	1.500000e+00	3.286900e+07	5.733149e+04	5.733149e+04
1.500000e+00	1.510000e+00	3.491540e+07	5.908925e+04	5.908925e+04
1.510000e+00	1.520000e+00	3.710180e+07	6.091125e+04	6.091125e+04
1.520000e+00	1.530000e+00	3.923390e+07	6.263697e+04	6.263697e+04
1.530000e+00	1.540000e+00	4.167220e+07	6.455401e+04	6.455401e+04
1.540000e+00	1.550000e+00	4.397670e+07	6.631493e+04	6.631493e+04
1.550000e+00	1.560000e+00	4.654390e+07	6.822309e+04	6.822309e+04
1.560000e+00	1.570000e+00	4.892010e+07	6.994291e+04	6.994291e+04
1.570000e+00	1.580000e+00	5.234010e+07	7.234646e+04	7.234646e+04
1.580000e+00	1.590000e+00	5.570520e+07	7.463592e+04	7.463592e+04
1.590000e+00	1.600000e+00	5.871770e+07	7.662748e+04	7.662748e+04
1.600000e+00	1.610000e+00	6.334490e+07	7.958951e+04	7.958951e+04
1.610000e+00	1.620000e+00	6.762500e+07	8.223442e+04	8.223442e+04
1.620000e+00	1.630000e+00	7.163470e+07	8.463728e+04	8.463728e+04
1.630000e+00	1.640000e+00	7.723230e+07	8.788191e+04	8.788191e+04
1.640000e+00	1.650000e+00	8.228050e+07	9.070860e+04	9.070860e+04
1.650000e+00	1.660000e+00	8.772770e+07	9.366307e+04	9.366307e+04
1.660000e+00	1.670000e+00	9.381750e+07	9.685943e+04	9.685943e+04
1.670000e+00	1.680000e+00	1.010406e+08	1.005190e+05	1.005190e+05
1.680000e+00	1.690000e+00	1.083233e+08	1.040785e+05	1.040785e+05
1.690000e+00	1.700000e+00	1.165737e+08	1.079693e+05	1.079693e+05
1.700000e+00	1.710000e+00	1.256962e+08	1.121143e+05	1.121143e+05
1.710000e+00	1.720000e+00	1.348050e+08	1.161056e+05	1.161056e+05
1.720000e+00	1.730000e+00	1.459036e+08	1.207906e+05	1.207906e+05
1.730000e+00	1.740000e+00	1.583738e+08	1.258467e+05	1.258467e+05
1.740000e+00	1.750000e+00	1.728996e+08	1.314913e+05	1.314913e+05
1.750000e+00	1.760000e+00	1.876466e+08	1.369842e+05	1.369842e+05
1.760000e+00	1.770000e+00	2.048853e+08	1.431382e+05	1.431382e+05
1.770000e+00	1.780000e+00	2.243602e+08	1.497866e+05	1.497866e+05
1.780000e+00	1.790000e+00	2.478339e+08	1.574274e+05	1.574274e+05
1.790000e+00	1.800000e+00	2.711570e+08	1.646685e+05	1.646685e+05
1.800000e+00	1.810000e+00	3.017337e+08	1.737048e+05	1.737048e+05
1.810000e+00	1.820000e+00	3.352310e+08	1.830931e+05	1.830931e+05
1.820000e+00	1.830000e+00	3.750483e+08	1.936616e+05	1.936616e+05
1.830000e+00	1.840000e+00	4.245120e+08	2.060369e+05	2.060369e+05
1.840000e+00	1.850000e+00	4.806337e+08	2.192336e+05	2.192336e+05
1.850000e+00	1.860000e+00	5.479865e+08	2.340911e+05	2.340911e+05
1.860000e+00	1.870000e+00	6.318347e+08	2.513632e+05	2.513632e+05
1.870000e+00	1.880000e+00	7.353227e+08	2.711683e+05	2.711683e+05
1.880000e+00	1.890000e+00	8.702936e+08	2.950074e+05	2.950074e+05
1.890000e+00	1.900000e+00	1.051097e+09	3.242063e+05	3.242063e+05
1.900000e+00	1.910000e+00	1.289454e+09	3.590897e+05	3.590897e+05
1.910000e+00	1.920000e+00	1.643068e+09	4.053478e+05	4.053478e+05
1.920000e+00	1.930000e+00	2.191731e+09	4.681593e+05	4.681593e+05
1.930000e+00	1.940000e+00	3.175074e+09	5.634779e+05	5.634779e+05
1.940000e+00	1.950000e+00	5.466869e+09	7.393828e+05	7.393828e+05
1.950000e+00	1.960000e+00	7.662205e+10	2.768069e+06	2.768069e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, mixed $t$ scheme
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.661900e+06	1.631533e+04	1.631533e+04
1.010000e+00	1.020000e+00	2.882400e+06	1.697763e+04	1.697763e+04
1.020000e+00	1.030000e+00	2.947700e+06	1.716887e+04	1.716887e+04
1.030000e+00	1.040000e+00	3.314100e+06	1.820467e+04	1.820467e+04
1.040000e+00	1.050000e+00	3.396000e+06	1.842824e+04	1.842824e+04
1.050000e+00	1.060000e+00	3.529700e+06	1.878750e+04	1.878750e+04
1.060000e+00	1.070000e+00	3.590900e+06	1.894967e+04	1.894967e+04
1.070000e+00	1.080000e+00	3.747800e+06	1.935924e+04	1.935924e+04
1.080000e+00	1.090000e+00	4.025800e+06	2.006440e+04	2.006440e+04
1.090000e+00	1.100000e+00	4.221900e+06	2.054726e+04	2.054726e+04
1.100000e+00	1.110000e+00	4.406500e+06	2.099167e+04	2.099167e+04
1.110000e+00	1.120000e+00	4.855100e+06	2.203429e+04	2.203429e+04
1.120000e+00	1.130000e+00	4.888200e+06	2.210927e+04	2.210927e+04
1.130000e+00	1.140000e+00	5.036700e+06	2.244259e+04	2.244259e+04
1.140000e+00	1.150000e+00	5.374200e+06	2.318232e+04	2.318232e+04
1.150000e+00	1.160000e+00	5.790800e+06	2.406408e+04	2.406408e+04
1.160000e+00	1.170000e+00	5.833800e+06	2.415326e+04	2.415326e+04
1.170000e+00	1.180000e+00	6.202900e+06	2.490562e+04	2.490562e+04
1.180000e+00	1.190000e+00	6.714800e+06	2.591293e+04	2.591293e+04
1.190000e+00	1.200000e+00	7.104900e+06	2.665502e+04	2.665502e+04
1.200000e+00	1.210000e+00	7.202900e+06	2.683822e+04	2.683822e+04
1.210000e+00	1.220000e+00	7.559100e+06	2.749382e+04	2.749382e+04
1.220000e+00	1.230000e+00	8.041400e+06	2.835736e+04	2.835736e+04
1.230000e+00	1.240000e+00	8.235700e+06	2.869791e+04	2.869791e+04
1.240000e+00	1.250000e+00	8.712900e+06	2.951762e+04	2.951762e+04
1.250000e+00	1.260000e+00	9.295600e+06	3.048869e+04	3.048869e+04
1.260000e+00	1.270000e+00	9.832200e+06	3.135634e+04	3.135634e+04
1.270000e+00	1.280000e+00	1.024990e+07	3.201547e+04	3.201547e+04
1.280000e+00	1.290000e+00	1.039140e+07	3.223569e+04	3.223569e+04
1.290000e+00	1.300000e+00	1.126200e+07	3.355890e+04	3.355890e+04
1.300000e+00	1.310000e+00	1.189670e+07	3.449159e+04	3.449159e+04
1.310000e+00	1.320000e+00	1.246800e+07	3.531006e+04	3.531006e+04
1.320000e+00	1.330000e+00	1.308280e+07	3.617015e+04	3.617015e+04
1.330000e+00	1.340000e+00	1.407520e+07	3.751693e+04	3.751693e+04
1.340000e+00	1.350000e+00	1.489670e+07	3.859624e+04	3.859624e+04
1.350000e+00	1.360000e+00	1.542010e+07	3.926844e+04	3.926844e+04
1.360000e+00	1.370000e+00	1.596700e+07	3.995873e+04	3.995873e+04
1.370000e+00	1.380000e+00	1.704410e+07	4.128450e+04	4.128450e+04
1.380000e+00	1.390000e+00	1.771740e+07	4.209204e+04	4.209204e+04
1.390000e+00	1.400000e+00	1.892900e+07	4.350747e+04	4.350747e+04
1.400000e+00	1.410000e+00	2.022920e+07	4.497688e+04	4.497688e+04
1.410000e+00	1.420000e+00	2.110470e+07	4.593985e+04	4.593985e+04
1.420000e+00	1.430000e+00	2.213900e+07	4.705210e+04	4.705210e+04
1.430000e+00	1.440000e+00	2.362310e+07	4.860360e+04	4.860360e+04
1.440000e+00	1.450000e+00	2.502500e+07	5.002499e+04	5.002499e+04
1.450000e+00	1.460000e+00	2.667440e+07	5.164727e+04	5.164727e+04
1.460000e+00	1.470000e+00	2.775760e+07	5.268548e+04	5.268548e+04
1.470000e+00	1.480000e+00	2.968650e+07	5.448532e+04	5.448532e+04
1.480000e+00	1.490000e+00	3.104710e+07	5.571992e+04	5.571992e+04
1.490000e+00	1.500000e+00	3.263620e+07	5.712810e+04	5.712810e+04
1.500000e+00	1.510000e+00	3.459620e+07	5.881853e+04	5.881853e+04
1.510000e+00	1.520000e+00	3.681320e+07	6.067388e+04	6.067388e+04
1.520000e+00	1.530000e+00	3.891380e+07	6.238093e+04	6.238093e+04
1.530000e+00	1.540000e+00	4.134680e+07	6.430148e+04	6.430148e+04
1.540000e+00	1.550000e+00	4.368660e+07	6.609584e+04	6.609584e+04
1.550000e+00	1.560000e+00	4.623260e+07	6.799456e+04	6.799456e+04
1.560000e+00	1.570000e+00	4.864510e+07	6.974604e+04	6.974604e+04
1.570000e+00	1.580000e+00	5.208550e+07	7.217028e+04	7.217028e+04
1.580000e+00	1.590000e+00	5.549070e+07	7.449208e+04	7.449208e+04
1.590000e+00	1.600000e+00	5.846100e+07	7.645979e+04	7.645979e+04
1.600000e+00	1.610000e+00	6.306260e+07	7.941196e+04	7.941196e+04
1.610000e+00	1.620000e+00	6.737640e+07	8.208313e+04	8.208313e+04
1.620000e+00	1.630000e+00	7.146150e+07	8.453490e+04	8.453490e+04
1.630000e+00	1.640000e+00	7.708410e+07	8.779755e+04	8.779755e+04
1.640000e+00	1.650000e+00	8.214620e+07	9.063454e+04	9.063454e+04
1.650000e+00	1.660000e+00	8.756950e+07	9.357858e+04	9.357858e+04
1.660000e+00	1.670000e+00	9.370250e+07	9.680005e+04	9.680005e+04
1.670000e+00	1.680000e+00	1.009543e+08	1.004760e+05	1.004760e+05
1.680000e+00	1.690000e+00	1.083326e+08	1.040829e+05	1.040829e+05
1.690000e+00	1.700000e+00	1.165908e+08	1.079772e+05	1.079772e+05
1.700000e+00	1.710000e+00	1.259168e+08	1.122127e+05	1.122127e+05
1.710000e+00	1.720000e+00	1.350427e+08	1.162079e+05	1.162079e+05
1.720000e+00	1.730000e+00	1.463033e+08	1.209559e+05	1.209559e+05
1.730000e+00	1.740000e+00	1.589090e+08	1.260591e+05	1.260591e+05
1.740000e+00	1.750000e+00	1.737125e+08	1.318000e+05	1.318000e+05
1.750000e+00	1.760000e+00	1.886557e+08	1.373520e+05	1.373520e+05
1.760000e+00	1.770000e+00	2.059993e+08	1.435268e+05	1.435268e+05
1.770000e+00	1.780000e+00	2.258520e+08	1.502837e+05	1.502837e+05
1.780000e+00	1.790000e+00	2.498892e+08	1.580788e+05	1.580788e+05
1.790000e+00	1.800000e+00	2.735012e+08	1.653787e+05	1.653787e+05
1.800000e+00	1.810000e+00	3.045015e+08	1.744997e+05	1.744997e+05
1.810000e+00	1.820000e+00	3.382504e+08	1.839159e+05	1.839159e+05
1.820000e+00	1.830000e+00	3.780946e+08	1.944465e+05	1.944465e+05
1.830000e+00	1.840000e+00	4.276066e+08	2.067865e+05	2.067865e+05
1.840000e+00	1.850000e+00	4.835026e+08	2.198869e+05	2.198869e+05
1.850000e+00	1.860000e+00	5.508145e+08	2.346944e+05	2.346944e+05
1.860000e+00	1.870000e+00	6.346525e+08	2.519231e+05	2.519231e+05
1.870000e+00	1.880000e+00	7.380853e+08	2.716773e+05	2.716773e+05
1.880000e+00	1.890000e+00	8.731030e+08	2.954832e+05	2.954832e+05
1.890000e+00	1.900000e+00	1.053743e+09	3.246141e+05	3.246141e+05
1.900000e+00	1.910000e+00	1.292074e+09	3.594543e+05	3.594543e+05
1.910000e+00	1.920000e+00	1.645204e+09	4.056111e+05	4.056111e+05
1.920000e+00	1.930000e+00	2.193340e+09	4.683311e+05	4.683311e+05
1.930000e+00	1.940000e+00	3.175652e+09	5.635292e+05	5.635292e+05
1.940000e+00	1.950000e+00	5.463914e+09	7.391829e+05	7.391829e+05
1.950000e+00	1.960000e+00	7.658929e+10	2.767477e+06	2.767477e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $t=k_T^2$ scheme
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.693400e+06	1.641158e+04	1.641158e+04
1.010000e+00	1.020000e+00	2.881900e+06	1.697616e+04	1.697616e+04
1.020000e+00	1.030000e+00	2.948300e+06	1.717061e+04	1.717061e+04
1.030000e+00	1.040000e+00	3.293600e+06	1.814828e+04	1.814828e+04
1.040000e+00	1.050000e+00	3.403800e+06	1.844939e+04	1.844939e+04
1.050000e+00	1.060000e+00	3.521200e+06	1.876486e+04	1.876486e+04
1.060000e+00	1.070000e+00	3.610300e+06	1.900079e+04	1.900079e+04
1.070000e+00	1.080000e+00	3.761700e+06	1.939510e+04	1.939510e+04
1.080000e+00	1.090000e+00	4.026600e+06	2.006639e+04	2.006639e+04
1.090000e+00	1.100000e+00	4.233500e+06	2.057547e+04	2.057547e+04
1.100000e+00	1.110000e+00	4.399700e+06	2.097546e+04	2.097546e+04
1.110000e+00	1.120000e+00	4.849700e+06	2.202203e+04	2.202203e+04
1.120000e+00	1.130000e+00	4.893900e+06	2.212216e+04	2.212216e+04
1.130000e+00	1.140000e+00	5.025900e+06	2.241852e+04	2.241852e+04
1.140000e+00	1.150000e+00	5.398800e+06	2.323532e+04	2.323532e+04
1.150000e+00	1.160000e+00	5.795400e+06	2.407364e+04	2.407364e+04
1.160000e+00	1.170000e+00	5.828400e+06	2.414208e+04	2.414208e+04
1.170000e+00	1.180000e+00	6.217600e+06	2.493512e+04	2.493512e+04
1.180000e+00	1.190000e+00	6.711600e+06	2.590676e+04	2.590676e+04
1.190000e+00	1.200000e+00	7.113500e+06	2.667115e+04	2.667115e+04
1.200000e+00	1.210000e+00	7.228300e+06	2.688550e+04	2.688550e+04
1.210000e+00	1.220000e+00	7.541000e+06	2.746088e+04	2.746088e+04
1.220000e+00	1.230000e+00	8.055000e+06	2.838133e+04	2.838133e+04
1.230000e+00	1.240000e+00	8.259400e+06	2.873917e+04	2.873917e+04
1.240000e+00	1.250000e+00	8.720000e+06	2.952965e+04	2.952965e+04
1.250000e+00	1.260000e+00	9.326500e+06	3.053932e+04	3.053932e+04
1.260000e+00	1.270000e+00	9.831900e+06	3.135586e+04	3.135586e+04
1.270000e+00	1.280000e+00	1.026070e+07	3.203233e+04	3.203233e+04
1.280000e+00	1.290000e+00	1.036920e+07	3.220124e+04	3.220124e+04
1.290000e+00	1.300000e+00	1.128390e+07	3.359152e+04	3.359152e+04
1.300000e+00	1.310000e+00	1.192480e+07	3.453230e+04	3.453230e+04
1.310000e+00	1.320000e+00	1.249260e+07	3.534487e+04	3.534487e+04
1.320000e+00	1.330000e+00	1.307570e+07	3.616034e+04	3.616034e+04
1.330000e+00	1.340000e+00	1.409470e+07	3.754291e+04	3.754291e+04
1.340000e+00	1.350000e+00	1.496020e+07	3.867842e+04	3.867842e+04
1.350000e+00	1.360000e+00	1.543430e+07	3.928651e+04	3.928651e+04
1.360000e+00	1.370000e+00	1.602680e+07	4.003349e+04	4.003349e+04
1.370000e+00	1.380000e+00	1.704930e+07	4.129080e+04	4.129080e+04
1.380000e+00	1.390000e+00	1.779130e+07	4.217973e+04	4.217973e+04
1.390000e+00	1.400000e+00	1.894360e+07	4.352425e+04	4.352425e+04
1.400000e+00	1.410000e+00	2.030270e+07	4.505852e+04	4.505852e+04
1.410000e+00	1.420000e+00	2.115430e+07	4.599380e+04	4.599380e+04
1.420000e+00	1.430000e+00	2.216310e+07	4.707770e+04	4.707770e+04
1.430000e+00	1.440000e+00	2.365180e+07	4.863312e+04	4.863312e+04
1.440000e+00	1.450000e+00	2.514750e+07	5.014728e+04	5.014728e+04
1.450000e+00	1.460000e+00	2.672960e+07	5.170068e+04	5.170068e+04
1.460000e+00	1.470000e+00	2.778070e+07	5.270740e+04	5.270740e+04
1.470000e+00	1.480000e+00	2.975050e+07	5.454402e+04	5.454402e+04
1.480000e+00	1.490000e+00	3.112890e+07	5.579328e+04	5.579328e+04
1.490000e+00	1.500000e+00	3.261900e+07	5.711305e+04	5.711305e+04
1.500000e+00	1.510000e+00	3.480910e+07	5.899924e+04	5.899924e+04
1.510000e+00	1.520000e+00	3.683340e+07	6.069053e+04	6.069053e+04
1.520000e+00	1.530000e+00	3.896910e+07	6.242524e+04	6.242524e+04
1.530000e+00	1.540000e+00	4.142920e+07	6.436552e+04	6.436552e+04
1.540000e+00	1.550000e+00	4.384870e+07	6.621835e+04	6.621835e+04
1.550000e+00	1.560000e+00	4.632290e+07	6.806093e+04	6.806093e+04
1.560000e+00	1.570000e+00	4.876950e+07	6.983516e+04	6.983516e+04
1.570000e+00	1.580000e+00	5.214070e+07	7.220852e+04	7.220852e+04
1.580000e+00	1.590000e+00	5.551320e+07	7.450718e+04	7.450718e+04
1.590000e+00	1.600000e+00	5.860190e+07	7.655188e+04	7.655188e+04
1.600000e+00	1.610000e+00	6.322740e+07	7.951566e+04	7.951566e+04
1.610000e+00	1.620000e+00	6.750230e+07	8.215978e+04	8.215978e+04
1.620000e+00	1.630000e+00	7.158210e+07	8.460621e+04	8.460621e+04
1.630000e+00	1.640000e+00	7.712780e+07	8.782243e+04	8.782243e+04
1.640000e+00	1.650000e+00	8.241180e+07	9.078095e+04	9.078095e+04
1.650000e+00	1.660000e+00	8.787420e+07	9.374124e+04	9.374124e+04
1.660000e+00	1.670000e+00	9.402830e+07	9.696819e+04	9.696819e+04
1.670000e+00	1.680000e+00	1.011477e+08	1.005722e+05	1.005722e+05
1.680000e+00	1.690000e+00	1.085000e+08	1.041633e+05	1.041633e+05
1.690000e+00	1.700000e+00	1.168263e+08	1.080862e+05	1.080862e+05
1.700000e+00	1.710000e+00	1.262376e+08	1.123555e+05	1.123555e+05
1.710000e+00	1.720000e+00	1.353485e+08	1.163394e+05	1.163394e+05
1.720000e+00	1.730000e+00	1.466937e+08	1.211172e+05	1.211172e+05
1.730000e+00	1.740000e+00	1.594081e+08	1.262569e+05	1.262569e+05
1.740000e+00	1.750000e+00	1.741330e+08	1.319595e+05	1.319595e+05
1.750000e+00	1.760000e+00	1.889585e+08	1.374622e+05	1.374622e+05
1.760000e+00	1.770000e+00	2.064889e+08	1.436972e+05	1.436972e+05
1.770000e+00	1.780000e+00	2.262757e+08	1.504246e+05	1.504246e+05
1.780000e+00	1.790000e+00	2.501773e+08	1.581699e+05	1.581699e+05
1.790000e+00	1.800000e+00	2.743540e+08	1.656363e+05	1.656363e+05
1.800000e+00	1.810000e+00	3.054459e+08	1.747701e+05	1.747701e+05
1.810000e+00	1.820000e+00	3.389812e+08	1.841144e+05	1.841144e+05
1.820000e+00	1.830000e+00	3.787965e+08	1.946270e+05	1.946270e+05
1.830000e+00	1.840000e+00	4.284496e+08	2.069902e+05	2.069902e+05
1.840000e+00	1.850000e+00	4.846687e+08	2.201519e+05	2.201519e+05
1.850000e+00	1.860000e+00	5.519702e+08	2.349405e+05	2.349405e+05
1.860000e+00	1.870000e+00	6.356246e+08	2.521160e+05	2.521160e+05
1.870000e+00	1.880000e+00	7.393107e+08	2.719027e+05	2.719027e+05
1.880000e+00	1.890000e+00	8.742912e+08	2.956842e+05	2.956842e+05
1.890000e+00	1.900000e+00	1.054819e+09	3.247798e+05	3.247798e+05
1.900000e+00	1.910000e+00	1.293530e+09	3.596568e+05	3.596568e+05
1.910000e+00	1.920000e+00	1.646344e+09	4.057516e+05	4.057516e+05
1.920000e+00	1.930000e+00	2.194176e+09	4.684203e+05	4.684203e+05
1.930000e+00	1.940000e+00	3.175550e+09	5.635202e+05	5.635202e+05
1.940000e+00	1.950000e+00	5.462534e+09	7.390896e+05	7.390896e+05
1.950000e+00	1.960000e+00	7.656908e+10	2.767112e+06	2.767112e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $t=\bar{q}^2$ scheme
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.663500e+06	1.632023e+04	1.632023e+04
1.010000e+00	1.020000e+00	2.872300e+06	1.694786e+04	1.694786e+04
1.020000e+00	1.030000e+00	2.944400e+06	1.715925e+04	1.715925e+04
1.030000e+00	1.040000e+00	3.331600e+06	1.825267e+04	1.825267e+04
1.040000e+00	1.050000e+00	3.384500e+06	1.839701e+04	1.839701e+04
1.050000e+00	1.060000e+00	3.497800e+06	1.870241e+04	1.870241e+04
1.060000e+00	1.070000e+00	3.599400e+06	1.897208e+04	1.897208e+04
1.070000e+00	1.080000e+00	3.755300e+06	1.937860e+04	1.937860e+04
1.080000e+00	1.090000e+00	4.017500e+06	2.004370e+04	2.004370e+04
1.090000e+00	1.100000e+00	4.221600e+06	2.054653e+04	2.054653e+04
1.100000e+00	1.110000e+00	4.366900e+06	2.089713e+04	2.089713e+04
1.110000e+00	1.120000e+00	4.848200e+06	2.201863e+04	2.201863e+04
1.120000e+00	1.130000e+00	4.876900e+06	2.208370e+04	2.208370e+04
1.130000e+00	1.140000e+00	5.019600e+06	2.240446e+04	2.240446e+04
1.140000e+00	1.150000e+00	5.373400e+06	2.318060e+04	2.318060e+04
1.150000e+00	1.160000e+00	5.773300e+06	2.402769e+04	2.402769e+04
1.160000e+00	1.170000e+00	5.822000e+06	2.412882e+04	2.412882e+04
1.170000e+00	1.180000e+00	6.204200e+06	2.490823e+04	2.490823e+04
1.180000e+00	1.190000e+00	6.699600e+06	2.588359e+04	2.588359e+04
1.190000e+00	1.200000e+00	7.057900e+06	2.656671e+04	2.656671e+04
1.200000e+00	1.210000e+00	7.203700e+06	2.683971e+04	2.683971e+04
1.210000e+00	1.220000e+00	7.508300e+06	2.740128e+04	2.740128e+04
1.220000e+00	1.230000e+00	8.044000e+06	2.836195e+04	2.836195e+04
1.230000e+00	1.240000e+00	8.230800e+06	2.868937e+04	2.868937e+04
1.240000e+00	1.250000e+00	8.673900e+06	2.945149e+04	2.945149e+04
1.250000e+00	1.260000e+00	9.289800e+06	3.047917e+04	3.047917e+04
1.260000e+00	1.270000e+00	9.814500e+06	3.132810e+04	3.132810e+04
1.270000e+00	1.280000e+00	1.023600e+07	3.199375e+04	3.199375e+04
1.280000e+00	1.290000e+00	1.042380e+07	3.228591e+04	3.228591e+04
1.290000e+00	1.300000e+00	1.128170e+07	3.358824e+04	3.358824e+04
1.300000e+00	1.310000e+00	1.191700e+07	3.452101e+04	3.452101e+04
1.310000e+00	1.320000e+00	1.242520e+07	3.524940e+04	3.524940e+04
1.320000e+00	1.330000e+00	1.308660e+07	3.617541e+04	3.617541e+04
1.330000e+00	1.340000e+00	1.405390e+07	3.748853e+04	3.748853e+04
1.340000e+00	1.350000e+00	1.493460e+07	3.864531e+04	3.864531e+04
1.350000e+00	1.360000e+00	1.538210e+07	3.922002e+04	3.922002e+04
1.360000e+00	1.370000e+00	1.601630e+07	4.002037e+04	4.002037e+04
1.370000e+00	1.380000e+00	1.700860e+07	4.124148e+04	4.124148e+04
1.380000e+00	1.390000e+00	1.777920e+07	4.216539e+04	4.216539e+04
1.390000e+00	1.400000e+00	1.891250e+07	4.348850e+04	4.348850e+04
1.400000e+00	1.410000e+00	2.033780e+07	4.509745e+04	4.509745e+04
1.410000e+00	1.420000e+00	2.110080e+07	4.593561e+04	4.593561e+04
1.420000e+00	1.430000e+00	2.211000e+07	4.702127e+04	4.702127e+04
1.430000e+00	1.440000e+00	2.365150e+07	4.863281e+04	4.863281e+04
1.440000e+00	1.450000e+00	2.513960e+07	5.013941e+04	5.013941e+04
1.450000e+00	1.460000e+00	2.671280e+07	5.168443e+04	5.168443e+04
1.460000e+00	1.470000e+00	2.774910e+07	5.267741e+04	5.267741e+04
1.470000e+00	1.480000e+00	2.971130e+07	5.450807e+04	5.450807e+04
1.480000e+00	1.490000e+00	3.105810e+07	5.572979e+04	5.572979e+04
1.490000e+00	1.500000e+00	3.267310e+07	5.716039e+04	5.716039e+04
1.500000e+00	1.510000e+00	3.472180e+07	5.892521e+04	5.892521e+04
1.510000e+00	1.520000e+00	3.690960e+07	6.075327e+04	6.075327e+04
1.520000e+00	1.530000e+00	3.901110e+07	6.245887e+04	6.245887e+04
1.530000e+00	1.540000e+00	4.143520e+07	6.437018e+04	6.437018e+04
1.540000e+00	1.550000e+00	4.386430e+07	6.623013e+04	6.623013e+04
1.550000e+00	1.560000e+00	4.643540e+07	6.814353e+04	6.814353e+04
1.560000e+00	1.570000e+00	4.882530e+07	6.987510e+04	6.987510e+04
1.570000e+00	1.580000e+00	5.224290e+07	7.227925e+04	7.227925e+04
1.580000e+00	1.590000e+00	5.584740e+07	7.473112e+04	7.473112e+04
1.590000e+00	1.600000e+00	5.865380e+07	7.658577e+04	7.658577e+04
1.600000e+00	1.610000e+00	6.347550e+07	7.967151e+04	7.967151e+04
1.610000e+00	1.620000e+00	6.774080e+07	8.230480e+04	8.230480e+04
1.620000e+00	1.630000e+00	7.185510e+07	8.476739e+04	8.476739e+04
1.630000e+00	1.640000e+00	7.738760e+07	8.797022e+04	8.797022e+04
1.640000e+00	1.650000e+00	8.263240e+07	9.090237e+04	9.090237e+04
1.650000e+00	1.660000e+00	8.810480e+07	9.386416e+04	9.386416e+04
1.660000e+00	1.670000e+00	9.442170e+07	9.717083e+04	9.717083e+04
1.670000e+00	1.680000e+00	1.016573e+08	1.008252e+05	1.008252e+05
1.680000e+00	1.690000e+00	1.091630e+08	1.044811e+05	1.044811e+05
1.690000e+00	1.700000e+00	1.175519e+08	1.084214e+05	1.084214e+05
1.700000e+00	1.710000e+00	1.269142e+08	1.126562e+05	1.126562e+05
1.710000e+00	1.720000e+00	1.361982e+08	1.167040e+05	1.167040e+05
1.720000e+00	1.730000e+00	1.474843e+08	1.214431e+05	1.214431e+05
1.730000e+00	1.740000e+00	1.604006e+08	1.266494e+05	1.266494e+05
1.740000e+00	1.750000e+00	1.754456e+08	1.324559e+05	1.324559e+05
1.750000e+00	1.760000e+00	1.905514e+08	1.380404e+05	1.380404e+05
1.760000e+00	1.770000e+00	2.081994e+08	1.442912e+05	1.442912e+05
1.770000e+00	1.780000e+00	2.285589e+08	1.511816e+05	1.511816e+05
1.780000e+00	1.790000e+00	2.526471e+08	1.589488e+05	1.589488e+05
1.790000e+00	1.800000e+00	2.767145e+08	1.663474e+05	1.663474e+05
1.800000e+00	1.810000e+00	3.088627e+08	1.757449e+05	1.757449e+05
1.810000e+00	1.820000e+00	3.428896e+08	1.851728e+05	1.851728e+05
1.820000e+00	1.830000e+00	3.830352e+08	1.957129e+05	1.957129e+05
1.830000e+00	1.840000e+00	4.329056e+08	2.080638e+05	2.080638e+05
1.840000e+00	1.850000e+00	4.895157e+08	2.212500e+05	2.212500e+05
1.850000e+00	1.860000e+00	5.573787e+08	2.360887e+05	2.360887e+05
1.860000e+00	1.870000e+00	6.424272e+08	2.534615e+05	2.534615e+05
1.870000e+00	1.880000e+00	7.466914e+08	2.732565e+05	2.732565e+05
1.880000e+00	1.890000e+00	8.828779e+08	2.971326e+05	2.971326e+05
1.890000e+00	1.900000e+00	1.064980e+09	3.263403e+05	3.263403e+05
1.900000e+00	1.910000e+00	1.304788e+09	3.612185e+05	3.612185e+05
1.910000e+00	1.920000e+00	1.660684e+09	4.075149e+05	4.075149e+05
1.920000e+00	1.930000e+00	2.211846e+09	4.703027e+05	4.703027e+05
1.930000e+00	1.940000e+00	3.197445e+09	5.654595e+05	5.654595e+05
1.940000e+00	1.950000e+00	5.490497e+09	7.409789e+05	7.409789e+05
1.950000e+00	1.960000e+00	7.639803e+10	2.764019e+06	2.764019e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/RefereeReplyFig2.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot=1
LogY=1
RatioPlotYMax=1.13
RatioPlotYLabel=Ratio
LegendXPos=0.05
XLabel=$\log\left(m_{\ell\ell}/\text{GeV}\right)$
YLabel=$1/\Gamma$ d$\Gamma$/d $\log{m_{\ell\ell}}$
NormalizeToIntegral=1
LegendYPos=0.95
Legend=1
RatioPlotYMin=0.96
YMin=1e-3
YMax=1e2
RatioPlotYLabel=d$\Gamma$/d$\Gamma^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
LegendTitle=\textbf{Dressed leptons, $\Delta \Theta = 0.1$}
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.203700e+06	1.097133e+04	1.097133e+04
1.010000e+00	1.020000e+00	1.370400e+06	1.170641e+04	1.170641e+04
1.020000e+00	1.030000e+00	1.337300e+06	1.156417e+04	1.156417e+04
1.030000e+00	1.040000e+00	1.473800e+06	1.214002e+04	1.214002e+04
1.040000e+00	1.050000e+00	1.581800e+06	1.257696e+04	1.257696e+04
1.050000e+00	1.060000e+00	1.621100e+06	1.273224e+04	1.273224e+04
1.060000e+00	1.070000e+00	1.636100e+06	1.279101e+04	1.279101e+04
1.070000e+00	1.080000e+00	1.642300e+06	1.281523e+04	1.281523e+04
1.080000e+00	1.090000e+00	1.723000e+06	1.312631e+04	1.312631e+04
1.090000e+00	1.100000e+00	1.783800e+06	1.335590e+04	1.335590e+04
1.100000e+00	1.110000e+00	1.855100e+06	1.362021e+04	1.362021e+04
1.110000e+00	1.120000e+00	2.085400e+06	1.444091e+04	1.444091e+04
1.120000e+00	1.130000e+00	2.109300e+06	1.452343e+04	1.452343e+04
1.130000e+00	1.140000e+00	2.220400e+06	1.490101e+04	1.490101e+04
1.140000e+00	1.150000e+00	2.238000e+06	1.495995e+04	1.495995e+04
1.150000e+00	1.160000e+00	2.359300e+06	1.536001e+04	1.536001e+04
1.160000e+00	1.170000e+00	2.319700e+06	1.523056e+04	1.523056e+04
1.170000e+00	1.180000e+00	2.517600e+06	1.586695e+04	1.586695e+04
1.180000e+00	1.190000e+00	2.751200e+06	1.658674e+04	1.658674e+04
1.190000e+00	1.200000e+00	2.759200e+06	1.661084e+04	1.661084e+04
1.200000e+00	1.210000e+00	2.813000e+06	1.677200e+04	1.677200e+04
1.210000e+00	1.220000e+00	2.999400e+06	1.731878e+04	1.731878e+04
1.220000e+00	1.230000e+00	3.012600e+06	1.735684e+04	1.735684e+04
1.230000e+00	1.240000e+00	3.182200e+06	1.783872e+04	1.783872e+04
1.240000e+00	1.250000e+00	3.397500e+06	1.843231e+04	1.843231e+04
1.250000e+00	1.260000e+00	3.608200e+06	1.899526e+04	1.899526e+04
1.260000e+00	1.270000e+00	3.562600e+06	1.887485e+04	1.887485e+04
1.270000e+00	1.280000e+00	3.837000e+06	1.958826e+04	1.958826e+04
1.280000e+00	1.290000e+00	3.983500e+06	1.995871e+04	1.995871e+04
1.290000e+00	1.300000e+00	4.216200e+06	2.053339e+04	2.053339e+04
1.300000e+00	1.310000e+00	4.344600e+06	2.084370e+04	2.084370e+04
1.310000e+00	1.320000e+00	4.424600e+06	2.103473e+04	2.103473e+04
1.320000e+00	1.330000e+00	4.700700e+06	2.168110e+04	2.168110e+04
1.330000e+00	1.340000e+00	4.953500e+06	2.225646e+04	2.225646e+04
1.340000e+00	1.350000e+00	5.221100e+06	2.284973e+04	2.284973e+04
1.350000e+00	1.360000e+00	5.424600e+06	2.329077e+04	2.329077e+04
1.360000e+00	1.370000e+00	5.629000e+06	2.372551e+04	2.372551e+04
1.370000e+00	1.380000e+00	5.873700e+06	2.423572e+04	2.423572e+04
1.380000e+00	1.390000e+00	6.052100e+06	2.460102e+04	2.460102e+04
1.390000e+00	1.400000e+00	6.480500e+06	2.545683e+04	2.545683e+04
1.400000e+00	1.410000e+00	6.862100e+06	2.619561e+04	2.619561e+04
1.410000e+00	1.420000e+00	7.309800e+06	2.703664e+04	2.703664e+04
1.420000e+00	1.430000e+00	7.480700e+06	2.735087e+04	2.735087e+04
1.430000e+00	1.440000e+00	7.811800e+06	2.794960e+04	2.794960e+04
1.440000e+00	1.450000e+00	8.320600e+06	2.884545e+04	2.884545e+04
1.450000e+00	1.460000e+00	8.769100e+06	2.961267e+04	2.961267e+04
1.460000e+00	1.470000e+00	9.189100e+06	3.031353e+04	3.031353e+04
1.470000e+00	1.480000e+00	9.409100e+06	3.067426e+04	3.067426e+04
1.480000e+00	1.490000e+00	9.811600e+06	3.132347e+04	3.132347e+04
1.490000e+00	1.500000e+00	1.012110e+07	3.181368e+04	3.181368e+04
1.500000e+00	1.510000e+00	1.073160e+07	3.275912e+04	3.275912e+04
1.510000e+00	1.520000e+00	1.144260e+07	3.382691e+04	3.382691e+04
1.520000e+00	1.530000e+00	1.205790e+07	3.472449e+04	3.472449e+04
1.530000e+00	1.540000e+00	1.290270e+07	3.592033e+04	3.592033e+04
1.540000e+00	1.550000e+00	1.329840e+07	3.646697e+04	3.646697e+04
1.550000e+00	1.560000e+00	1.406390e+07	3.750187e+04	3.750187e+04
1.560000e+00	1.570000e+00	1.464550e+07	3.826944e+04	3.826944e+04
1.570000e+00	1.580000e+00	1.563590e+07	3.954226e+04	3.954226e+04
1.580000e+00	1.590000e+00	1.626540e+07	4.033039e+04	4.033039e+04
1.590000e+00	1.600000e+00	1.718400e+07	4.145359e+04	4.145359e+04
1.600000e+00	1.610000e+00	1.832770e+07	4.281086e+04	4.281086e+04
1.610000e+00	1.620000e+00	1.918580e+07	4.380160e+04	4.380160e+04
1.620000e+00	1.630000e+00	2.064700e+07	4.543897e+04	4.543897e+04
1.630000e+00	1.640000e+00	2.182500e+07	4.671723e+04	4.671723e+04
1.640000e+00	1.650000e+00	2.307070e+07	4.803197e+04	4.803197e+04
1.650000e+00	1.660000e+00	2.475520e+07	4.975460e+04	4.975460e+04
1.660000e+00	1.670000e+00	2.628470e+07	5.126861e+04	5.126861e+04
1.670000e+00	1.680000e+00	2.806940e+07	5.298056e+04	5.298056e+04
1.680000e+00	1.690000e+00	3.015910e+07	5.491730e+04	5.491730e+04
1.690000e+00	1.700000e+00	3.204990e+07	5.661263e+04	5.661263e+04
1.700000e+00	1.710000e+00	3.503660e+07	5.919172e+04	5.919172e+04
1.710000e+00	1.720000e+00	3.673080e+07	6.060594e+04	6.060594e+04
1.720000e+00	1.730000e+00	3.975440e+07	6.305109e+04	6.305109e+04
1.730000e+00	1.740000e+00	4.288860e+07	6.548939e+04	6.548939e+04
1.740000e+00	1.750000e+00	4.667470e+07	6.831888e+04	6.831888e+04
1.750000e+00	1.760000e+00	5.109010e+07	7.147734e+04	7.147734e+04
1.760000e+00	1.770000e+00	5.513060e+07	7.424998e+04	7.424998e+04
1.770000e+00	1.780000e+00	6.070500e+07	7.791341e+04	7.791341e+04
1.780000e+00	1.790000e+00	6.652880e+07	8.156519e+04	8.156519e+04
1.790000e+00	1.800000e+00	7.302040e+07	8.545197e+04	8.545197e+04
1.800000e+00	1.810000e+00	8.055560e+07	8.975277e+04	8.975277e+04
1.810000e+00	1.820000e+00	9.022520e+07	9.498695e+04	9.498695e+04
1.820000e+00	1.830000e+00	1.000609e+08	1.000304e+05	1.000304e+05
1.830000e+00	1.840000e+00	1.133733e+08	1.064769e+05	1.064769e+05
1.840000e+00	1.850000e+00	1.282293e+08	1.132384e+05	1.132384e+05
1.850000e+00	1.860000e+00	1.471681e+08	1.213129e+05	1.213129e+05
1.860000e+00	1.870000e+00	1.715604e+08	1.309811e+05	1.309811e+05
1.870000e+00	1.880000e+00	1.987980e+08	1.409957e+05	1.409957e+05
1.880000e+00	1.890000e+00	2.372531e+08	1.540302e+05	1.540302e+05
1.890000e+00	1.900000e+00	2.887284e+08	1.699201e+05	1.699201e+05
1.900000e+00	1.910000e+00	3.567581e+08	1.888804e+05	1.888804e+05
1.910000e+00	1.920000e+00	4.613956e+08	2.148012e+05	2.148012e+05
1.920000e+00	1.930000e+00	6.253865e+08	2.500773e+05	2.500773e+05
1.930000e+00	1.940000e+00	9.260579e+08	3.043120e+05	3.043120e+05
1.940000e+00	1.950000e+00	1.665020e+09	4.080466e+05	4.080466e+05
1.950000e+00	1.960000e+00	9.327778e+10	3.054141e+06	3.054141e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Mixed $t$ scheme, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.178400e+06	1.085541e+04	1.085541e+04
1.010000e+00	1.020000e+00	1.338300e+06	1.156849e+04	1.156849e+04
1.020000e+00	1.030000e+00	1.321500e+06	1.149565e+04	1.149565e+04
1.030000e+00	1.040000e+00	1.453900e+06	1.205778e+04	1.205778e+04
1.040000e+00	1.050000e+00	1.565100e+06	1.251040e+04	1.251040e+04
1.050000e+00	1.060000e+00	1.573700e+06	1.254472e+04	1.254472e+04
1.060000e+00	1.070000e+00	1.594700e+06	1.262814e+04	1.262814e+04
1.070000e+00	1.080000e+00	1.621800e+06	1.273499e+04	1.273499e+04
1.080000e+00	1.090000e+00	1.707200e+06	1.306599e+04	1.306599e+04
1.090000e+00	1.100000e+00	1.748900e+06	1.322460e+04	1.322460e+04
1.100000e+00	1.110000e+00	1.840000e+06	1.356466e+04	1.356466e+04
1.110000e+00	1.120000e+00	2.043500e+06	1.429510e+04	1.429510e+04
1.120000e+00	1.130000e+00	2.076600e+06	1.441041e+04	1.441041e+04
1.130000e+00	1.140000e+00	2.190400e+06	1.480000e+04	1.480000e+04
1.140000e+00	1.150000e+00	2.186000e+06	1.478513e+04	1.478513e+04
1.150000e+00	1.160000e+00	2.322000e+06	1.523811e+04	1.523811e+04
1.160000e+00	1.170000e+00	2.267800e+06	1.505922e+04	1.505922e+04
1.170000e+00	1.180000e+00	2.470900e+06	1.571910e+04	1.571910e+04
1.180000e+00	1.190000e+00	2.698100e+06	1.642589e+04	1.642589e+04
1.190000e+00	1.200000e+00	2.732500e+06	1.653028e+04	1.653028e+04
1.200000e+00	1.210000e+00	2.776200e+06	1.666193e+04	1.666193e+04
1.210000e+00	1.220000e+00	2.943600e+06	1.715692e+04	1.715692e+04
1.220000e+00	1.230000e+00	2.977200e+06	1.725456e+04	1.725456e+04
1.230000e+00	1.240000e+00	3.133500e+06	1.770169e+04	1.770169e+04
1.240000e+00	1.250000e+00	3.360900e+06	1.833276e+04	1.833276e+04
1.250000e+00	1.260000e+00	3.548800e+06	1.883826e+04	1.883826e+04
1.260000e+00	1.270000e+00	3.516800e+06	1.875313e+04	1.875313e+04
1.270000e+00	1.280000e+00	3.749100e+06	1.936259e+04	1.936259e+04
1.280000e+00	1.290000e+00	3.931100e+06	1.982700e+04	1.982700e+04
1.290000e+00	1.300000e+00	4.177000e+06	2.043771e+04	2.043771e+04
1.300000e+00	1.310000e+00	4.273400e+06	2.067220e+04	2.067220e+04
1.310000e+00	1.320000e+00	4.360100e+06	2.088085e+04	2.088085e+04
1.320000e+00	1.330000e+00	4.639500e+06	2.153950e+04	2.153950e+04
1.330000e+00	1.340000e+00	4.903000e+06	2.214272e+04	2.214272e+04
1.340000e+00	1.350000e+00	5.174700e+06	2.274797e+04	2.274797e+04
1.350000e+00	1.360000e+00	5.360300e+06	2.315232e+04	2.315232e+04
1.360000e+00	1.370000e+00	5.570400e+06	2.360169e+04	2.360169e+04
1.370000e+00	1.380000e+00	5.826000e+06	2.413711e+04	2.413711e+04
1.380000e+00	1.390000e+00	5.987000e+06	2.446835e+04	2.446835e+04
1.390000e+00	1.400000e+00	6.460000e+06	2.541653e+04	2.541653e+04
1.400000e+00	1.410000e+00	6.783700e+06	2.604554e+04	2.604554e+04
1.410000e+00	1.420000e+00	7.226500e+06	2.688215e+04	2.688215e+04
1.420000e+00	1.430000e+00	7.415900e+06	2.723215e+04	2.723215e+04
1.430000e+00	1.440000e+00	7.800500e+06	2.792938e+04	2.792938e+04
1.440000e+00	1.450000e+00	8.234400e+06	2.869564e+04	2.869564e+04
1.450000e+00	1.460000e+00	8.675400e+06	2.945403e+04	2.945403e+04
1.460000e+00	1.470000e+00	9.146900e+06	3.024384e+04	3.024384e+04
1.470000e+00	1.480000e+00	9.345000e+06	3.056959e+04	3.056959e+04
1.480000e+00	1.490000e+00	9.776200e+06	3.126692e+04	3.126692e+04
1.490000e+00	1.500000e+00	1.009850e+07	3.177814e+04	3.177814e+04
1.500000e+00	1.510000e+00	1.066610e+07	3.265900e+04	3.265900e+04
1.510000e+00	1.520000e+00	1.147160e+07	3.386975e+04	3.386975e+04
1.520000e+00	1.530000e+00	1.200090e+07	3.464232e+04	3.464232e+04
1.530000e+00	1.540000e+00	1.284700e+07	3.584271e+04	3.584271e+04
1.540000e+00	1.550000e+00	1.331610e+07	3.649123e+04	3.649123e+04
1.550000e+00	1.560000e+00	1.410120e+07	3.755156e+04	3.755156e+04
1.560000e+00	1.570000e+00	1.465770e+07	3.828538e+04	3.828538e+04
1.570000e+00	1.580000e+00	1.575810e+07	3.969647e+04	3.969647e+04
1.580000e+00	1.590000e+00	1.643130e+07	4.053554e+04	4.053554e+04
1.590000e+00	1.600000e+00	1.727260e+07	4.156032e+04	4.156032e+04
1.600000e+00	1.610000e+00	1.843240e+07	4.293297e+04	4.293297e+04
1.610000e+00	1.620000e+00	1.938780e+07	4.403158e+04	4.403158e+04
1.620000e+00	1.630000e+00	2.087630e+07	4.569059e+04	4.569059e+04
1.630000e+00	1.640000e+00	2.224580e+07	4.716545e+04	4.716545e+04
1.640000e+00	1.650000e+00	2.342120e+07	4.839545e+04	4.839545e+04
1.650000e+00	1.660000e+00	2.520560e+07	5.020518e+04	5.020518e+04
1.660000e+00	1.670000e+00	2.672570e+07	5.169691e+04	5.169691e+04
1.670000e+00	1.680000e+00	2.858770e+07	5.346747e+04	5.346747e+04
1.680000e+00	1.690000e+00	3.071300e+07	5.541931e+04	5.541931e+04
1.690000e+00	1.700000e+00	3.286010e+07	5.732373e+04	5.732373e+04
1.700000e+00	1.710000e+00	3.605690e+07	6.004740e+04	6.004740e+04
1.710000e+00	1.720000e+00	3.789200e+07	6.155648e+04	6.155648e+04
1.720000e+00	1.730000e+00	4.102600e+07	6.405154e+04	6.405154e+04
1.730000e+00	1.740000e+00	4.432330e+07	6.657575e+04	6.657575e+04
1.740000e+00	1.750000e+00	4.844890e+07	6.960524e+04	6.960524e+04
1.750000e+00	1.760000e+00	5.317240e+07	7.291941e+04	7.291941e+04
1.760000e+00	1.770000e+00	5.759110e+07	7.588880e+04	7.588880e+04
1.770000e+00	1.780000e+00	6.359470e+07	7.974629e+04	7.974629e+04
1.780000e+00	1.790000e+00	7.020190e+07	8.378657e+04	8.378657e+04
1.790000e+00	1.800000e+00	7.728220e+07	8.791030e+04	8.791030e+04
1.800000e+00	1.810000e+00	8.555230e+07	9.249449e+04	9.249449e+04
1.810000e+00	1.820000e+00	9.581290e+07	9.788406e+04	9.788406e+04
1.820000e+00	1.830000e+00	1.059136e+08	1.029143e+05	1.029143e+05
1.830000e+00	1.840000e+00	1.196362e+08	1.093783e+05	1.093783e+05
1.840000e+00	1.850000e+00	1.351301e+08	1.162455e+05	1.162455e+05
1.850000e+00	1.860000e+00	1.540526e+08	1.241179e+05	1.241179e+05
1.860000e+00	1.870000e+00	1.797147e+08	1.340577e+05	1.340577e+05
1.870000e+00	1.880000e+00	2.075529e+08	1.440670e+05	1.440670e+05
1.880000e+00	1.890000e+00	2.469096e+08	1.571336e+05	1.571336e+05
1.890000e+00	1.900000e+00	2.997529e+08	1.731337e+05	1.731337e+05
1.900000e+00	1.910000e+00	3.694168e+08	1.922022e+05	1.922022e+05
1.910000e+00	1.920000e+00	4.759931e+08	2.181727e+05	2.181727e+05
1.920000e+00	1.930000e+00	6.428211e+08	2.535392e+05	2.535392e+05
1.930000e+00	1.940000e+00	9.486995e+08	3.080097e+05	3.080097e+05
1.940000e+00	1.950000e+00	1.696391e+09	4.118727e+05	4.118727e+05
1.950000e+00	1.960000e+00	9.308003e+10	3.050902e+06	3.050902e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=dotted
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-mixed/mll-mixed-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Mixed $t$ scheme, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\mu,\pi,K,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.180000e+06	1.086278e+04	1.086278e+04
1.010000e+00	1.020000e+00	1.340400e+06	1.157756e+04	1.157756e+04
1.020000e+00	1.030000e+00	1.315300e+06	1.146865e+04	1.146865e+04
1.030000e+00	1.040000e+00	1.444000e+06	1.201666e+04	1.201666e+04
1.040000e+00	1.050000e+00	1.564500e+06	1.250800e+04	1.250800e+04
1.050000e+00	1.060000e+00	1.579200e+06	1.256662e+04	1.256662e+04
1.060000e+00	1.070000e+00	1.591300e+06	1.261467e+04	1.261467e+04
1.070000e+00	1.080000e+00	1.607400e+06	1.267833e+04	1.267833e+04
1.080000e+00	1.090000e+00	1.707100e+06	1.306560e+04	1.306560e+04
1.090000e+00	1.100000e+00	1.745400e+06	1.321136e+04	1.321136e+04
1.100000e+00	1.110000e+00	1.831000e+06	1.353144e+04	1.353144e+04
1.110000e+00	1.120000e+00	2.057700e+06	1.434469e+04	1.434469e+04
1.120000e+00	1.130000e+00	2.081000e+06	1.442567e+04	1.442567e+04
1.130000e+00	1.140000e+00	2.183200e+06	1.477566e+04	1.477566e+04
1.140000e+00	1.150000e+00	2.179100e+06	1.476177e+04	1.476177e+04
1.150000e+00	1.160000e+00	2.313200e+06	1.520921e+04	1.520921e+04
1.160000e+00	1.170000e+00	2.271700e+06	1.507216e+04	1.507216e+04
1.170000e+00	1.180000e+00	2.472800e+06	1.572514e+04	1.572514e+04
1.180000e+00	1.190000e+00	2.688600e+06	1.639695e+04	1.639695e+04
1.190000e+00	1.200000e+00	2.731100e+06	1.652604e+04	1.652604e+04
1.200000e+00	1.210000e+00	2.772700e+06	1.665143e+04	1.665143e+04
1.210000e+00	1.220000e+00	2.924500e+06	1.710117e+04	1.710117e+04
1.220000e+00	1.230000e+00	2.963500e+06	1.721482e+04	1.721482e+04
1.230000e+00	1.240000e+00	3.123100e+06	1.767229e+04	1.767229e+04
1.240000e+00	1.250000e+00	3.342700e+06	1.828305e+04	1.828305e+04
1.250000e+00	1.260000e+00	3.538100e+06	1.880984e+04	1.880984e+04
1.260000e+00	1.270000e+00	3.493300e+06	1.869037e+04	1.869037e+04
1.270000e+00	1.280000e+00	3.735400e+06	1.932718e+04	1.932718e+04
1.280000e+00	1.290000e+00	3.926400e+06	1.981515e+04	1.981515e+04
1.290000e+00	1.300000e+00	4.146300e+06	2.036247e+04	2.036247e+04
1.300000e+00	1.310000e+00	4.252100e+06	2.062062e+04	2.062062e+04
1.310000e+00	1.320000e+00	4.320200e+06	2.078509e+04	2.078509e+04
1.320000e+00	1.330000e+00	4.620300e+06	2.149488e+04	2.149488e+04
1.330000e+00	1.340000e+00	4.855400e+06	2.203497e+04	2.203497e+04
1.340000e+00	1.350000e+00	5.125400e+06	2.263935e+04	2.263935e+04
1.350000e+00	1.360000e+00	5.313700e+06	2.305146e+04	2.305146e+04
1.360000e+00	1.370000e+00	5.533900e+06	2.352424e+04	2.352424e+04
1.370000e+00	1.380000e+00	5.747500e+06	2.397394e+04	2.397394e+04
1.380000e+00	1.390000e+00	5.957500e+06	2.440799e+04	2.440799e+04
1.390000e+00	1.400000e+00	6.424700e+06	2.534699e+04	2.534699e+04
1.400000e+00	1.410000e+00	6.732000e+06	2.594610e+04	2.594610e+04
1.410000e+00	1.420000e+00	7.174600e+06	2.678544e+04	2.678544e+04
1.420000e+00	1.430000e+00	7.357100e+06	2.712397e+04	2.712397e+04
1.430000e+00	1.440000e+00	7.700400e+06	2.774959e+04	2.774959e+04
1.440000e+00	1.450000e+00	8.186100e+06	2.861136e+04	2.861136e+04
1.450000e+00	1.460000e+00	8.594000e+06	2.931552e+04	2.931552e+04
1.460000e+00	1.470000e+00	9.028200e+06	3.004696e+04	3.004696e+04
1.470000e+00	1.480000e+00	9.245100e+06	3.040576e+04	3.040576e+04
1.480000e+00	1.490000e+00	9.657900e+06	3.107716e+04	3.107716e+04
1.490000e+00	1.500000e+00	9.955900e+06	3.155297e+04	3.155297e+04
1.500000e+00	1.510000e+00	1.052690e+07	3.244518e+04	3.244518e+04
1.510000e+00	1.520000e+00	1.125410e+07	3.354713e+04	3.354713e+04
1.520000e+00	1.530000e+00	1.184560e+07	3.441744e+04	3.441744e+04
1.530000e+00	1.540000e+00	1.268780e+07	3.561994e+04	3.561994e+04
1.540000e+00	1.550000e+00	1.307590e+07	3.616061e+04	3.616061e+04
1.550000e+00	1.560000e+00	1.384980e+07	3.721532e+04	3.721532e+04
1.560000e+00	1.570000e+00	1.441910e+07	3.797249e+04	3.797249e+04
1.570000e+00	1.580000e+00	1.544890e+07	3.930509e+04	3.930509e+04
1.580000e+00	1.590000e+00	1.604410e+07	4.005509e+04	4.005509e+04
1.590000e+00	1.600000e+00	1.690710e+07	4.111824e+04	4.111824e+04
1.600000e+00	1.610000e+00	1.808560e+07	4.252717e+04	4.252717e+04
1.610000e+00	1.620000e+00	1.891350e+07	4.348965e+04	4.348965e+04
1.620000e+00	1.630000e+00	2.038630e+07	4.515119e+04	4.515119e+04
1.630000e+00	1.640000e+00	2.162150e+07	4.649892e+04	4.649892e+04
1.640000e+00	1.650000e+00	2.278230e+07	4.773081e+04	4.773081e+04
1.650000e+00	1.660000e+00	2.455830e+07	4.955633e+04	4.955633e+04
1.660000e+00	1.670000e+00	2.600870e+07	5.099873e+04	5.099873e+04
1.670000e+00	1.680000e+00	2.782840e+07	5.275263e+04	5.275263e+04
1.680000e+00	1.690000e+00	2.984270e+07	5.462847e+04	5.462847e+04
1.690000e+00	1.700000e+00	3.179430e+07	5.638643e+04	5.638643e+04
1.700000e+00	1.710000e+00	3.489980e+07	5.907605e+04	5.907605e+04
1.710000e+00	1.720000e+00	3.653310e+07	6.044262e+04	6.044262e+04
1.720000e+00	1.730000e+00	3.942270e+07	6.278750e+04	6.278750e+04
1.730000e+00	1.740000e+00	4.272500e+07	6.536436e+04	6.536436e+04
1.740000e+00	1.750000e+00	4.656230e+07	6.823657e+04	6.823657e+04
1.750000e+00	1.760000e+00	5.096200e+07	7.138767e+04	7.138767e+04
1.760000e+00	1.770000e+00	5.502660e+07	7.417992e+04	7.417992e+04
1.770000e+00	1.780000e+00	6.066990e+07	7.789089e+04	7.789089e+04
1.780000e+00	1.790000e+00	6.672060e+07	8.168268e+04	8.168268e+04
1.790000e+00	1.800000e+00	7.328200e+07	8.560491e+04	8.560491e+04
1.800000e+00	1.810000e+00	8.095110e+07	8.997283e+04	8.997283e+04
1.810000e+00	1.820000e+00	9.078390e+07	9.528059e+04	9.528059e+04
1.820000e+00	1.830000e+00	1.008955e+08	1.004468e+05	1.004468e+05
1.830000e+00	1.840000e+00	1.142096e+08	1.068689e+05	1.068689e+05
1.840000e+00	1.850000e+00	1.291292e+08	1.136350e+05	1.136350e+05
1.850000e+00	1.860000e+00	1.480102e+08	1.216594e+05	1.216594e+05
1.860000e+00	1.870000e+00	1.727609e+08	1.314385e+05	1.314385e+05
1.870000e+00	1.880000e+00	1.999285e+08	1.413961e+05	1.413961e+05
1.880000e+00	1.890000e+00	2.384680e+08	1.544241e+05	1.544241e+05
1.890000e+00	1.900000e+00	2.899742e+08	1.702863e+05	1.702863e+05
1.900000e+00	1.910000e+00	3.580568e+08	1.892239e+05	1.892239e+05
1.910000e+00	1.920000e+00	4.627347e+08	2.151127e+05	2.151127e+05
1.920000e+00	1.930000e+00	6.265335e+08	2.503065e+05	2.503065e+05
1.930000e+00	1.940000e+00	9.273163e+08	3.045187e+05	3.045187e+05
1.940000e+00	1.950000e+00	1.665907e+09	4.081552e+05	4.081552e+05
1.950000e+00	1.960000e+00	9.327115e+10	3.054033e+06	3.054033e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$t=k_T^2$ scheme, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.196700e+06	1.093938e+04	1.093938e+04
1.010000e+00	1.020000e+00	1.349400e+06	1.161637e+04	1.161637e+04
1.020000e+00	1.030000e+00	1.291800e+06	1.136574e+04	1.136574e+04
1.030000e+00	1.040000e+00	1.436600e+06	1.198582e+04	1.198582e+04
1.040000e+00	1.050000e+00	1.564600e+06	1.250840e+04	1.250840e+04
1.050000e+00	1.060000e+00	1.585300e+06	1.259087e+04	1.259087e+04
1.060000e+00	1.070000e+00	1.612300e+06	1.269764e+04	1.269764e+04
1.070000e+00	1.080000e+00	1.621400e+06	1.273342e+04	1.273342e+04
1.080000e+00	1.090000e+00	1.705400e+06	1.305910e+04	1.305910e+04
1.090000e+00	1.100000e+00	1.763800e+06	1.328081e+04	1.328081e+04
1.100000e+00	1.110000e+00	1.825600e+06	1.351148e+04	1.351148e+04
1.110000e+00	1.120000e+00	2.037000e+06	1.427235e+04	1.427235e+04
1.120000e+00	1.130000e+00	2.100400e+06	1.449276e+04	1.449276e+04
1.130000e+00	1.140000e+00	2.185100e+06	1.478208e+04	1.478208e+04
1.140000e+00	1.150000e+00	2.192300e+06	1.480642e+04	1.480642e+04
1.150000e+00	1.160000e+00	2.339300e+06	1.529477e+04	1.529477e+04
1.160000e+00	1.170000e+00	2.275600e+06	1.508509e+04	1.508509e+04
1.170000e+00	1.180000e+00	2.478800e+06	1.574421e+04	1.574421e+04
1.180000e+00	1.190000e+00	2.719900e+06	1.649212e+04	1.649212e+04
1.190000e+00	1.200000e+00	2.721100e+06	1.649576e+04	1.649576e+04
1.200000e+00	1.210000e+00	2.784000e+06	1.668532e+04	1.668532e+04
1.210000e+00	1.220000e+00	2.946100e+06	1.716421e+04	1.716421e+04
1.220000e+00	1.230000e+00	2.943800e+06	1.715751e+04	1.715751e+04
1.230000e+00	1.240000e+00	3.145700e+06	1.773612e+04	1.773612e+04
1.240000e+00	1.250000e+00	3.358000e+06	1.832485e+04	1.832485e+04
1.250000e+00	1.260000e+00	3.585000e+06	1.893410e+04	1.893410e+04
1.260000e+00	1.270000e+00	3.522600e+06	1.876859e+04	1.876859e+04
1.270000e+00	1.280000e+00	3.773100e+06	1.942447e+04	1.942447e+04
1.280000e+00	1.290000e+00	3.918100e+06	1.979419e+04	1.979419e+04
1.290000e+00	1.300000e+00	4.175900e+06	2.043502e+04	2.043502e+04
1.300000e+00	1.310000e+00	4.298700e+06	2.073331e+04	2.073331e+04
1.310000e+00	1.320000e+00	4.377100e+06	2.092152e+04	2.092152e+04
1.320000e+00	1.330000e+00	4.639300e+06	2.153903e+04	2.153903e+04
1.330000e+00	1.340000e+00	4.890600e+06	2.211470e+04	2.211470e+04
1.340000e+00	1.350000e+00	5.187800e+06	2.277674e+04	2.277674e+04
1.350000e+00	1.360000e+00	5.392400e+06	2.322154e+04	2.322154e+04
1.360000e+00	1.370000e+00	5.577700e+06	2.361715e+04	2.361715e+04
1.370000e+00	1.380000e+00	5.850200e+06	2.418719e+04	2.418719e+04
1.380000e+00	1.390000e+00	6.013700e+06	2.452285e+04	2.452285e+04
1.390000e+00	1.400000e+00	6.491900e+06	2.547921e+04	2.547921e+04
1.400000e+00	1.410000e+00	6.813900e+06	2.610345e+04	2.610345e+04
1.410000e+00	1.420000e+00	7.295200e+06	2.700963e+04	2.700963e+04
1.420000e+00	1.430000e+00	7.494300e+06	2.737572e+04	2.737572e+04
1.430000e+00	1.440000e+00	7.728300e+06	2.779982e+04	2.779982e+04
1.440000e+00	1.450000e+00	8.314400e+06	2.883470e+04	2.883470e+04
1.450000e+00	1.460000e+00	8.705200e+06	2.950458e+04	2.950458e+04
1.460000e+00	1.470000e+00	9.177900e+06	3.029505e+04	3.029505e+04
1.470000e+00	1.480000e+00	9.401100e+06	3.066121e+04	3.066121e+04
1.480000e+00	1.490000e+00	9.882900e+06	3.143708e+04	3.143708e+04
1.490000e+00	1.500000e+00	1.013380e+07	3.183363e+04	3.183363e+04
1.500000e+00	1.510000e+00	1.085090e+07	3.294070e+04	3.294070e+04
1.510000e+00	1.520000e+00	1.142720e+07	3.380414e+04	3.380414e+04
1.520000e+00	1.530000e+00	1.202650e+07	3.467924e+04	3.467924e+04
1.530000e+00	1.540000e+00	1.298730e+07	3.603790e+04	3.603790e+04
1.540000e+00	1.550000e+00	1.350400e+07	3.674779e+04	3.674779e+04
1.550000e+00	1.560000e+00	1.410780e+07	3.756035e+04	3.756035e+04
1.560000e+00	1.570000e+00	1.478550e+07	3.845192e+04	3.845192e+04
1.570000e+00	1.580000e+00	1.577760e+07	3.972103e+04	3.972103e+04
1.580000e+00	1.590000e+00	1.647450e+07	4.058879e+04	4.058879e+04
1.590000e+00	1.600000e+00	1.740420e+07	4.171834e+04	4.171834e+04
1.600000e+00	1.610000e+00	1.851450e+07	4.302848e+04	4.302848e+04
1.610000e+00	1.620000e+00	1.954540e+07	4.421018e+04	4.421018e+04
1.620000e+00	1.630000e+00	2.098380e+07	4.580808e+04	4.580808e+04
1.630000e+00	1.640000e+00	2.219620e+07	4.711284e+04	4.711284e+04
1.640000e+00	1.650000e+00	2.366210e+07	4.864370e+04	4.864370e+04
1.650000e+00	1.660000e+00	2.532240e+07	5.032137e+04	5.032137e+04
1.660000e+00	1.670000e+00	2.704660e+07	5.200635e+04	5.200635e+04
1.670000e+00	1.680000e+00	2.868740e+07	5.356062e+04	5.356062e+04
1.680000e+00	1.690000e+00	3.099930e+07	5.567702e+04	5.567702e+04
1.690000e+00	1.700000e+00	3.302540e+07	5.746773e+04	5.746773e+04
1.700000e+00	1.710000e+00	3.610890e+07	6.009068e+04	6.009068e+04
1.710000e+00	1.720000e+00	3.814750e+07	6.176366e+04	6.176366e+04
1.720000e+00	1.730000e+00	4.124110e+07	6.421923e+04	6.421923e+04
1.730000e+00	1.740000e+00	4.477900e+07	6.691711e+04	6.691711e+04
1.740000e+00	1.750000e+00	4.880030e+07	6.985721e+04	6.985721e+04
1.750000e+00	1.760000e+00	5.347250e+07	7.312489e+04	7.312489e+04
1.760000e+00	1.770000e+00	5.796780e+07	7.613659e+04	7.613659e+04
1.770000e+00	1.780000e+00	6.401550e+07	8.000969e+04	8.000969e+04
1.780000e+00	1.790000e+00	7.039660e+07	8.390268e+04	8.390268e+04
1.790000e+00	1.800000e+00	7.789700e+07	8.825928e+04	8.825928e+04
1.800000e+00	1.810000e+00	8.632740e+07	9.291254e+04	9.291254e+04
1.810000e+00	1.820000e+00	9.644960e+07	9.820876e+04	9.820876e+04
1.820000e+00	1.830000e+00	1.066447e+08	1.032689e+05	1.032689e+05
1.830000e+00	1.840000e+00	1.206057e+08	1.098206e+05	1.098206e+05
1.840000e+00	1.850000e+00	1.358438e+08	1.165520e+05	1.165520e+05
1.850000e+00	1.860000e+00	1.553652e+08	1.246456e+05	1.246456e+05
1.860000e+00	1.870000e+00	1.803337e+08	1.342884e+05	1.342884e+05
1.870000e+00	1.880000e+00	2.085974e+08	1.444290e+05	1.444290e+05
1.880000e+00	1.890000e+00	2.481177e+08	1.575175e+05	1.575175e+05
1.890000e+00	1.900000e+00	3.007487e+08	1.734211e+05	1.734211e+05
1.900000e+00	1.910000e+00	3.709738e+08	1.926068e+05	1.926068e+05
1.910000e+00	1.920000e+00	4.777093e+08	2.185656e+05	2.185656e+05
1.920000e+00	1.930000e+00	6.446378e+08	2.538972e+05	2.538972e+05
1.930000e+00	1.940000e+00	9.501545e+08	3.082458e+05	3.082458e+05
1.940000e+00	1.950000e+00	1.697204e+09	4.119714e+05	4.119714e+05
1.950000e+00	1.960000e+00	9.305730e+10	3.050529e+06	3.050529e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=green
LineStyle=dotted
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-kT/mll-kT-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$t=k_T^2$ scheme, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\mu,\pi,K,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.195900e+06	1.093572e+04	1.093572e+04
1.010000e+00	1.020000e+00	1.340000e+06	1.157584e+04	1.157584e+04
1.020000e+00	1.030000e+00	1.293900e+06	1.137497e+04	1.137497e+04
1.030000e+00	1.040000e+00	1.431800e+06	1.196578e+04	1.196578e+04
1.040000e+00	1.050000e+00	1.558100e+06	1.248239e+04	1.248239e+04
1.050000e+00	1.060000e+00	1.580500e+06	1.257179e+04	1.257179e+04
1.060000e+00	1.070000e+00	1.607500e+06	1.267872e+04	1.267872e+04
1.070000e+00	1.080000e+00	1.623100e+06	1.274009e+04	1.274009e+04
1.080000e+00	1.090000e+00	1.695100e+06	1.301960e+04	1.301960e+04
1.090000e+00	1.100000e+00	1.755800e+06	1.325066e+04	1.325066e+04
1.100000e+00	1.110000e+00	1.819100e+06	1.348740e+04	1.348740e+04
1.110000e+00	1.120000e+00	2.035300e+06	1.426639e+04	1.426639e+04
1.120000e+00	1.130000e+00	2.091700e+06	1.446271e+04	1.446271e+04
1.130000e+00	1.140000e+00	2.180300e+06	1.476584e+04	1.476584e+04
1.140000e+00	1.150000e+00	2.192900e+06	1.480844e+04	1.480844e+04
1.150000e+00	1.160000e+00	2.336000e+06	1.528398e+04	1.528398e+04
1.160000e+00	1.170000e+00	2.268900e+06	1.506287e+04	1.506287e+04
1.170000e+00	1.180000e+00	2.461900e+06	1.569044e+04	1.569044e+04
1.180000e+00	1.190000e+00	2.707100e+06	1.645327e+04	1.645327e+04
1.190000e+00	1.200000e+00	2.711200e+06	1.646572e+04	1.646572e+04
1.200000e+00	1.210000e+00	2.768100e+06	1.663761e+04	1.663761e+04
1.210000e+00	1.220000e+00	2.940100e+06	1.714672e+04	1.714672e+04
1.220000e+00	1.230000e+00	2.952300e+06	1.718226e+04	1.718226e+04
1.230000e+00	1.240000e+00	3.126100e+06	1.768078e+04	1.768078e+04
1.240000e+00	1.250000e+00	3.346000e+06	1.829207e+04	1.829207e+04
1.250000e+00	1.260000e+00	3.570400e+06	1.889550e+04	1.889550e+04
1.260000e+00	1.270000e+00	3.492800e+06	1.868903e+04	1.868903e+04
1.270000e+00	1.280000e+00	3.767300e+06	1.940953e+04	1.940953e+04
1.280000e+00	1.290000e+00	3.902500e+06	1.975475e+04	1.975475e+04
1.290000e+00	1.300000e+00	4.150600e+06	2.037302e+04	2.037302e+04
1.300000e+00	1.310000e+00	4.274300e+06	2.067438e+04	2.067438e+04
1.310000e+00	1.320000e+00	4.350300e+06	2.085737e+04	2.085737e+04
1.320000e+00	1.330000e+00	4.611800e+06	2.147510e+04	2.147510e+04
1.330000e+00	1.340000e+00	4.873600e+06	2.207623e+04	2.207623e+04
1.340000e+00	1.350000e+00	5.153500e+06	2.270132e+04	2.270132e+04
1.350000e+00	1.360000e+00	5.356000e+06	2.314303e+04	2.314303e+04
1.360000e+00	1.370000e+00	5.533800e+06	2.352403e+04	2.352403e+04
1.370000e+00	1.380000e+00	5.766500e+06	2.401354e+04	2.401354e+04
1.380000e+00	1.390000e+00	5.975300e+06	2.444443e+04	2.444443e+04
1.390000e+00	1.400000e+00	6.429000e+06	2.535547e+04	2.535547e+04
1.400000e+00	1.410000e+00	6.780400e+06	2.603920e+04	2.603920e+04
1.410000e+00	1.420000e+00	7.219000e+06	2.686820e+04	2.686820e+04
1.420000e+00	1.430000e+00	7.407500e+06	2.721672e+04	2.721672e+04
1.430000e+00	1.440000e+00	7.668000e+06	2.769115e+04	2.769115e+04
1.440000e+00	1.450000e+00	8.235400e+06	2.869739e+04	2.869739e+04
1.450000e+00	1.460000e+00	8.630200e+06	2.937720e+04	2.937720e+04
1.460000e+00	1.470000e+00	9.074100e+06	3.012325e+04	3.012325e+04
1.470000e+00	1.480000e+00	9.285200e+06	3.047163e+04	3.047163e+04
1.480000e+00	1.490000e+00	9.734200e+06	3.119968e+04	3.119968e+04
1.490000e+00	1.500000e+00	9.975800e+06	3.158449e+04	3.158449e+04
1.500000e+00	1.510000e+00	1.067340e+07	3.267017e+04	3.267017e+04
1.510000e+00	1.520000e+00	1.125480e+07	3.354817e+04	3.354817e+04
1.520000e+00	1.530000e+00	1.188620e+07	3.447637e+04	3.447637e+04
1.530000e+00	1.540000e+00	1.277050e+07	3.573584e+04	3.573584e+04
1.540000e+00	1.550000e+00	1.318570e+07	3.631212e+04	3.631212e+04
1.550000e+00	1.560000e+00	1.386080e+07	3.723010e+04	3.723010e+04
1.560000e+00	1.570000e+00	1.450150e+07	3.808084e+04	3.808084e+04
1.570000e+00	1.580000e+00	1.550120e+07	3.937156e+04	3.937156e+04
1.580000e+00	1.590000e+00	1.608470e+07	4.010574e+04	4.010574e+04
1.590000e+00	1.600000e+00	1.701340e+07	4.124730e+04	4.124730e+04
1.600000e+00	1.610000e+00	1.813860e+07	4.258944e+04	4.258944e+04
1.610000e+00	1.620000e+00	1.909680e+07	4.369989e+04	4.369989e+04
1.620000e+00	1.630000e+00	2.051020e+07	4.528819e+04	4.528819e+04
1.630000e+00	1.640000e+00	2.162880e+07	4.650677e+04	4.650677e+04
1.640000e+00	1.650000e+00	2.297910e+07	4.793652e+04	4.793652e+04
1.650000e+00	1.660000e+00	2.460170e+07	4.960010e+04	4.960010e+04
1.660000e+00	1.670000e+00	2.620750e+07	5.119326e+04	5.119326e+04
1.670000e+00	1.680000e+00	2.788400e+07	5.280530e+04	5.280530e+04
1.680000e+00	1.690000e+00	3.009050e+07	5.485481e+04	5.485481e+04
1.690000e+00	1.700000e+00	3.198540e+07	5.655564e+04	5.655564e+04
1.700000e+00	1.710000e+00	3.489230e+07	5.906970e+04	5.906970e+04
1.710000e+00	1.720000e+00	3.676170e+07	6.063143e+04	6.063143e+04
1.720000e+00	1.730000e+00	3.971910e+07	6.302309e+04	6.302309e+04
1.730000e+00	1.740000e+00	4.296460e+07	6.554739e+04	6.554739e+04
1.740000e+00	1.750000e+00	4.681070e+07	6.841835e+04	6.841835e+04
1.750000e+00	1.760000e+00	5.117460e+07	7.153642e+04	7.153642e+04
1.760000e+00	1.770000e+00	5.539670e+07	7.442896e+04	7.442896e+04
1.770000e+00	1.780000e+00	6.111460e+07	7.817583e+04	7.817583e+04
1.780000e+00	1.790000e+00	6.689330e+07	8.178832e+04	8.178832e+04
1.790000e+00	1.800000e+00	7.372760e+07	8.586478e+04	8.586478e+04
1.800000e+00	1.810000e+00	8.143060e+07	9.023891e+04	9.023891e+04
1.810000e+00	1.820000e+00	9.112030e+07	9.545695e+04	9.545695e+04
1.820000e+00	1.830000e+00	1.013605e+08	1.006780e+05	1.006780e+05
1.830000e+00	1.840000e+00	1.146366e+08	1.070685e+05	1.070685e+05
1.840000e+00	1.850000e+00	1.296420e+08	1.138604e+05	1.138604e+05
1.850000e+00	1.860000e+00	1.486117e+08	1.219064e+05	1.219064e+05
1.860000e+00	1.870000e+00	1.731510e+08	1.315869e+05	1.315869e+05
1.870000e+00	1.880000e+00	2.004123e+08	1.415671e+05	1.415671e+05
1.880000e+00	1.890000e+00	2.389486e+08	1.545796e+05	1.545796e+05
1.890000e+00	1.900000e+00	2.905439e+08	1.704535e+05	1.704535e+05
1.900000e+00	1.910000e+00	3.589113e+08	1.894495e+05	1.894495e+05
1.910000e+00	1.920000e+00	4.633931e+08	2.152657e+05	2.152657e+05
1.920000e+00	1.930000e+00	6.270712e+08	2.504139e+05	2.504139e+05
1.930000e+00	1.940000e+00	9.277406e+08	3.045883e+05	3.045883e+05
1.940000e+00	1.950000e+00	1.665524e+09	4.081083e+05	4.081083e+05
1.950000e+00	1.960000e+00	9.325899e+10	3.053833e+06	3.053833e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$t=\bar{q}^2$ scheme, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.177700e+06	1.085219e+04	1.085219e+04
1.010000e+00	1.020000e+00	1.356800e+06	1.164818e+04	1.164818e+04
1.020000e+00	1.030000e+00	1.321300e+06	1.149478e+04	1.149478e+04
1.030000e+00	1.040000e+00	1.468700e+06	1.211899e+04	1.211899e+04
1.040000e+00	1.050000e+00	1.567700e+06	1.252078e+04	1.252078e+04
1.050000e+00	1.060000e+00	1.585000e+06	1.258968e+04	1.258968e+04
1.060000e+00	1.070000e+00	1.594400e+06	1.262696e+04	1.262696e+04
1.070000e+00	1.080000e+00	1.634600e+06	1.278515e+04	1.278515e+04
1.080000e+00	1.090000e+00	1.700200e+06	1.303917e+04	1.303917e+04
1.090000e+00	1.100000e+00	1.753200e+06	1.324085e+04	1.324085e+04
1.100000e+00	1.110000e+00	1.833000e+06	1.353883e+04	1.353883e+04
1.110000e+00	1.120000e+00	2.061600e+06	1.435827e+04	1.435827e+04
1.120000e+00	1.130000e+00	2.083600e+06	1.443468e+04	1.443468e+04
1.130000e+00	1.140000e+00	2.181500e+06	1.476990e+04	1.476990e+04
1.140000e+00	1.150000e+00	2.167000e+06	1.472073e+04	1.472073e+04
1.150000e+00	1.160000e+00	2.331600e+06	1.526958e+04	1.526958e+04
1.160000e+00	1.170000e+00	2.281600e+06	1.510497e+04	1.510497e+04
1.170000e+00	1.180000e+00	2.477900e+06	1.574135e+04	1.574135e+04
1.180000e+00	1.190000e+00	2.714700e+06	1.647635e+04	1.647635e+04
1.190000e+00	1.200000e+00	2.724300e+06	1.650545e+04	1.650545e+04
1.200000e+00	1.210000e+00	2.782400e+06	1.668053e+04	1.668053e+04
1.210000e+00	1.220000e+00	2.936800e+06	1.713709e+04	1.713709e+04
1.220000e+00	1.230000e+00	2.985700e+06	1.727918e+04	1.727918e+04
1.230000e+00	1.240000e+00	3.179100e+06	1.783003e+04	1.783003e+04
1.240000e+00	1.250000e+00	3.347300e+06	1.829563e+04	1.829563e+04
1.250000e+00	1.260000e+00	3.544800e+06	1.882764e+04	1.882764e+04
1.260000e+00	1.270000e+00	3.540200e+06	1.881542e+04	1.881542e+04
1.270000e+00	1.280000e+00	3.769200e+06	1.941443e+04	1.941443e+04
1.280000e+00	1.290000e+00	3.978800e+06	1.994693e+04	1.994693e+04
1.290000e+00	1.300000e+00	4.219600e+06	2.054166e+04	2.054166e+04
1.300000e+00	1.310000e+00	4.321400e+06	2.078798e+04	2.078798e+04
1.310000e+00	1.320000e+00	4.381400e+06	2.093179e+04	2.093179e+04
1.320000e+00	1.330000e+00	4.675100e+06	2.162198e+04	2.162198e+04
1.330000e+00	1.340000e+00	4.913600e+06	2.216664e+04	2.216664e+04
1.340000e+00	1.350000e+00	5.217700e+06	2.284229e+04	2.284229e+04
1.350000e+00	1.360000e+00	5.382700e+06	2.320065e+04	2.320065e+04
1.360000e+00	1.370000e+00	5.618200e+06	2.370274e+04	2.370274e+04
1.370000e+00	1.380000e+00	5.861700e+06	2.421095e+04	2.421095e+04
1.380000e+00	1.390000e+00	6.045200e+06	2.458699e+04	2.458699e+04
1.390000e+00	1.400000e+00	6.526800e+06	2.554760e+04	2.554760e+04
1.400000e+00	1.410000e+00	6.882500e+06	2.623452e+04	2.623452e+04
1.410000e+00	1.420000e+00	7.347700e+06	2.710664e+04	2.710664e+04
1.420000e+00	1.430000e+00	7.437200e+06	2.727123e+04	2.727123e+04
1.430000e+00	1.440000e+00	7.821500e+06	2.796694e+04	2.796694e+04
1.440000e+00	1.450000e+00	8.343000e+06	2.888425e+04	2.888425e+04
1.450000e+00	1.460000e+00	8.747300e+06	2.957583e+04	2.957583e+04
1.460000e+00	1.470000e+00	9.187000e+06	3.031006e+04	3.031006e+04
1.470000e+00	1.480000e+00	9.441400e+06	3.072686e+04	3.072686e+04
1.480000e+00	1.490000e+00	9.938000e+06	3.152459e+04	3.152459e+04
1.490000e+00	1.500000e+00	1.019860e+07	3.193525e+04	3.193525e+04
1.500000e+00	1.510000e+00	1.089420e+07	3.300636e+04	3.300636e+04
1.510000e+00	1.520000e+00	1.161030e+07	3.407389e+04	3.407389e+04
1.520000e+00	1.530000e+00	1.212860e+07	3.482614e+04	3.482614e+04
1.530000e+00	1.540000e+00	1.309230e+07	3.618328e+04	3.618328e+04
1.540000e+00	1.550000e+00	1.347330e+07	3.670599e+04	3.670599e+04
1.550000e+00	1.560000e+00	1.432320e+07	3.784600e+04	3.784600e+04
1.560000e+00	1.570000e+00	1.491990e+07	3.862629e+04	3.862629e+04
1.570000e+00	1.580000e+00	1.603050e+07	4.003811e+04	4.003811e+04
1.580000e+00	1.590000e+00	1.667080e+07	4.082989e+04	4.082989e+04
1.590000e+00	1.600000e+00	1.760190e+07	4.195462e+04	4.195462e+04
1.600000e+00	1.610000e+00	1.887900e+07	4.344997e+04	4.344997e+04
1.610000e+00	1.620000e+00	1.979210e+07	4.448831e+04	4.448831e+04
1.620000e+00	1.630000e+00	2.143950e+07	4.630281e+04	4.630281e+04
1.630000e+00	1.640000e+00	2.261180e+07	4.755187e+04	4.755187e+04
1.640000e+00	1.650000e+00	2.399790e+07	4.898765e+04	4.898765e+04
1.650000e+00	1.660000e+00	2.580100e+07	5.079468e+04	5.079468e+04
1.660000e+00	1.670000e+00	2.757320e+07	5.251019e+04	5.251019e+04
1.670000e+00	1.680000e+00	2.945960e+07	5.427670e+04	5.427670e+04
1.680000e+00	1.690000e+00	3.171160e+07	5.631305e+04	5.631305e+04
1.690000e+00	1.700000e+00	3.394440e+07	5.826182e+04	5.826182e+04
1.700000e+00	1.710000e+00	3.718140e+07	6.097655e+04	6.097655e+04
1.710000e+00	1.720000e+00	3.909900e+07	6.252919e+04	6.252919e+04
1.720000e+00	1.730000e+00	4.244320e+07	6.514845e+04	6.514845e+04
1.730000e+00	1.740000e+00	4.595270e+07	6.778842e+04	6.778842e+04
1.740000e+00	1.750000e+00	5.035750e+07	7.096302e+04	7.096302e+04
1.750000e+00	1.760000e+00	5.530320e+07	7.436612e+04	7.436612e+04
1.760000e+00	1.770000e+00	6.003080e+07	7.747955e+04	7.747955e+04
1.770000e+00	1.780000e+00	6.661700e+07	8.161924e+04	8.161924e+04
1.780000e+00	1.790000e+00	7.335280e+07	8.564625e+04	8.564625e+04
1.790000e+00	1.800000e+00	8.080540e+07	8.989182e+04	8.989182e+04
1.800000e+00	1.810000e+00	9.046010e+07	9.511051e+04	9.511051e+04
1.810000e+00	1.820000e+00	1.011664e+08	1.005815e+05	1.005815e+05
1.820000e+00	1.830000e+00	1.118889e+08	1.057775e+05	1.057775e+05
1.830000e+00	1.840000e+00	1.262239e+08	1.123494e+05	1.123494e+05
1.840000e+00	1.850000e+00	1.421533e+08	1.192281e+05	1.192281e+05
1.850000e+00	1.860000e+00	1.624543e+08	1.274576e+05	1.274576e+05
1.860000e+00	1.870000e+00	1.890591e+08	1.374988e+05	1.374988e+05
1.870000e+00	1.880000e+00	2.184231e+08	1.477914e+05	1.477914e+05
1.880000e+00	1.890000e+00	2.598965e+08	1.612131e+05	1.612131e+05
1.890000e+00	1.900000e+00	3.151580e+08	1.775269e+05	1.775269e+05
1.900000e+00	1.910000e+00	3.878776e+08	1.969461e+05	1.969461e+05
1.910000e+00	1.920000e+00	4.986679e+08	2.233087e+05	2.233087e+05
1.920000e+00	1.930000e+00	6.730627e+08	2.594345e+05	2.594345e+05
1.930000e+00	1.940000e+00	9.887241e+08	3.144398e+05	3.144398e+05
1.940000e+00	1.950000e+00	1.757568e+09	4.192336e+05	4.192336e+05
1.950000e+00	1.960000e+00	9.278828e+10	3.046117e+06	3.046117e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=dotted
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Zdecay-r136/mll-virt/mll-virt-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$t=\bar{q}^2$ scheme, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\mu,\pi,K,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.172400e+06	1.082774e+04	1.082774e+04
1.010000e+00	1.020000e+00	1.348300e+06	1.161163e+04	1.161163e+04
1.020000e+00	1.030000e+00	1.318300e+06	1.148172e+04	1.148172e+04
1.030000e+00	1.040000e+00	1.455500e+06	1.206441e+04	1.206441e+04
1.040000e+00	1.050000e+00	1.555700e+06	1.247277e+04	1.247277e+04
1.050000e+00	1.060000e+00	1.570900e+06	1.253355e+04	1.253355e+04
1.060000e+00	1.070000e+00	1.589100e+06	1.260595e+04	1.260595e+04
1.070000e+00	1.080000e+00	1.631700e+06	1.277380e+04	1.277380e+04
1.080000e+00	1.090000e+00	1.688300e+06	1.299346e+04	1.299346e+04
1.090000e+00	1.100000e+00	1.746900e+06	1.321703e+04	1.321703e+04
1.100000e+00	1.110000e+00	1.830000e+06	1.352775e+04	1.352775e+04
1.110000e+00	1.120000e+00	2.060900e+06	1.435584e+04	1.435584e+04
1.120000e+00	1.130000e+00	2.065700e+06	1.437254e+04	1.437254e+04
1.130000e+00	1.140000e+00	2.171200e+06	1.473499e+04	1.473499e+04
1.140000e+00	1.150000e+00	2.161500e+06	1.470204e+04	1.470204e+04
1.150000e+00	1.160000e+00	2.324900e+06	1.524762e+04	1.524762e+04
1.160000e+00	1.170000e+00	2.261600e+06	1.503862e+04	1.503862e+04
1.170000e+00	1.180000e+00	2.465700e+06	1.570255e+04	1.570255e+04
1.180000e+00	1.190000e+00	2.694000e+06	1.641341e+04	1.641341e+04
1.190000e+00	1.200000e+00	2.700400e+06	1.643289e+04	1.643289e+04
1.200000e+00	1.210000e+00	2.757800e+06	1.660663e+04	1.660663e+04
1.210000e+00	1.220000e+00	2.927000e+06	1.710848e+04	1.710848e+04
1.220000e+00	1.230000e+00	2.959700e+06	1.720378e+04	1.720378e+04
1.230000e+00	1.240000e+00	3.122000e+06	1.766918e+04	1.766918e+04
1.240000e+00	1.250000e+00	3.331300e+06	1.825185e+04	1.825185e+04
1.250000e+00	1.260000e+00	3.516700e+06	1.875287e+04	1.875287e+04
1.260000e+00	1.270000e+00	3.515300e+06	1.874913e+04	1.874913e+04
1.270000e+00	1.280000e+00	3.729600e+06	1.931217e+04	1.931217e+04
1.280000e+00	1.290000e+00	3.938400e+06	1.984540e+04	1.984540e+04
1.290000e+00	1.300000e+00	4.167100e+06	2.041348e+04	2.041348e+04
1.300000e+00	1.310000e+00	4.274700e+06	2.067535e+04	2.067535e+04
1.310000e+00	1.320000e+00	4.344200e+06	2.084274e+04	2.084274e+04
1.320000e+00	1.330000e+00	4.628900e+06	2.151488e+04	2.151488e+04
1.330000e+00	1.340000e+00	4.852800e+06	2.202907e+04	2.202907e+04
1.340000e+00	1.350000e+00	5.131900e+06	2.265370e+04	2.265370e+04
1.350000e+00	1.360000e+00	5.333800e+06	2.309502e+04	2.309502e+04
1.360000e+00	1.370000e+00	5.529200e+06	2.351425e+04	2.351425e+04
1.370000e+00	1.380000e+00	5.765700e+06	2.401187e+04	2.401187e+04
1.380000e+00	1.390000e+00	5.976300e+06	2.444647e+04	2.444647e+04
1.390000e+00	1.400000e+00	6.412300e+06	2.532252e+04	2.532252e+04
1.400000e+00	1.410000e+00	6.765300e+06	2.601019e+04	2.601019e+04
1.410000e+00	1.420000e+00	7.219900e+06	2.686987e+04	2.686987e+04
1.420000e+00	1.430000e+00	7.354300e+06	2.711881e+04	2.711881e+04
1.430000e+00	1.440000e+00	7.674400e+06	2.770271e+04	2.770271e+04
1.440000e+00	1.450000e+00	8.190700e+06	2.861940e+04	2.861940e+04
1.450000e+00	1.460000e+00	8.583200e+06	2.929710e+04	2.929710e+04
1.460000e+00	1.470000e+00	9.019400e+06	3.003232e+04	3.003232e+04
1.470000e+00	1.480000e+00	9.244500e+06	3.040477e+04	3.040477e+04
1.480000e+00	1.490000e+00	9.709200e+06	3.115959e+04	3.115959e+04
1.490000e+00	1.500000e+00	9.938700e+06	3.152570e+04	3.152570e+04
1.500000e+00	1.510000e+00	1.060500e+07	3.256532e+04	3.256532e+04
1.510000e+00	1.520000e+00	1.129330e+07	3.360551e+04	3.360551e+04
1.520000e+00	1.530000e+00	1.179460e+07	3.434327e+04	3.434327e+04
1.530000e+00	1.540000e+00	1.277040e+07	3.573570e+04	3.573570e+04
1.540000e+00	1.550000e+00	1.310480e+07	3.620055e+04	3.620055e+04
1.550000e+00	1.560000e+00	1.385010e+07	3.721572e+04	3.721572e+04
1.560000e+00	1.570000e+00	1.450710e+07	3.808819e+04	3.808819e+04
1.570000e+00	1.580000e+00	1.550490e+07	3.937626e+04	3.937626e+04
1.580000e+00	1.590000e+00	1.609520e+07	4.011882e+04	4.011882e+04
1.590000e+00	1.600000e+00	1.698510e+07	4.121298e+04	4.121298e+04
1.600000e+00	1.610000e+00	1.820250e+07	4.266439e+04	4.266439e+04
1.610000e+00	1.620000e+00	1.904660e+07	4.364241e+04	4.364241e+04
1.620000e+00	1.630000e+00	2.054930e+07	4.533134e+04	4.533134e+04
1.630000e+00	1.640000e+00	2.169220e+07	4.657489e+04	4.657489e+04
1.640000e+00	1.650000e+00	2.298140e+07	4.793892e+04	4.793892e+04
1.650000e+00	1.660000e+00	2.460390e+07	4.960232e+04	4.960232e+04
1.660000e+00	1.670000e+00	2.621780e+07	5.120332e+04	5.120332e+04
1.670000e+00	1.680000e+00	2.795500e+07	5.287249e+04	5.287249e+04
1.680000e+00	1.690000e+00	3.007060e+07	5.483667e+04	5.483667e+04
1.690000e+00	1.700000e+00	3.204750e+07	5.661051e+04	5.661051e+04
1.700000e+00	1.710000e+00	3.507870e+07	5.922727e+04	5.922727e+04
1.710000e+00	1.720000e+00	3.671080e+07	6.058944e+04	6.058944e+04
1.720000e+00	1.730000e+00	3.979990e+07	6.308716e+04	6.308716e+04
1.730000e+00	1.740000e+00	4.298340e+07	6.556173e+04	6.556173e+04
1.740000e+00	1.750000e+00	4.699740e+07	6.855465e+04	6.855465e+04
1.750000e+00	1.760000e+00	5.137060e+07	7.167329e+04	7.167329e+04
1.760000e+00	1.770000e+00	5.556240e+07	7.454019e+04	7.454019e+04
1.770000e+00	1.780000e+00	6.134270e+07	7.832158e+04	7.832158e+04
1.780000e+00	1.790000e+00	6.720370e+07	8.197786e+04	8.197786e+04
1.790000e+00	1.800000e+00	7.394460e+07	8.599105e+04	8.599105e+04
1.800000e+00	1.810000e+00	8.184620e+07	9.046889e+04	9.046889e+04
1.810000e+00	1.820000e+00	9.176330e+07	9.579316e+04	9.579316e+04
1.820000e+00	1.830000e+00	1.020450e+08	1.010173e+05	1.010173e+05
1.830000e+00	1.840000e+00	1.153292e+08	1.073914e+05	1.073914e+05
1.840000e+00	1.850000e+00	1.303982e+08	1.141920e+05	1.141920e+05
1.850000e+00	1.860000e+00	1.495896e+08	1.223068e+05	1.223068e+05
1.860000e+00	1.870000e+00	1.746006e+08	1.321365e+05	1.321365e+05
1.870000e+00	1.880000e+00	2.020103e+08	1.421303e+05	1.421303e+05
1.880000e+00	1.890000e+00	2.408685e+08	1.551994e+05	1.551994e+05
1.890000e+00	1.900000e+00	2.931172e+08	1.712067e+05	1.712067e+05
1.900000e+00	1.910000e+00	3.621091e+08	1.902916e+05	1.902916e+05
1.910000e+00	1.920000e+00	4.677629e+08	2.162783e+05	2.162783e+05
1.920000e+00	1.930000e+00	6.337025e+08	2.517345e+05	2.517345e+05
1.930000e+00	1.940000e+00	9.376037e+08	3.062032e+05	3.062032e+05
1.940000e+00	1.950000e+00	1.684170e+09	4.103864e+05	4.103864e+05
1.950000e+00	1.960000e+00	9.320333e+10	3.052922e+06	3.052922e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/charge.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_positron.yoda/PHOTONSPLITTER/charge //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_electron.yoda/PHOTONSPLITTER/charge
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_positron.yoda/PHOTONSPLITTER/charge //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_electron.yoda/PHOTONSPLITTER/charge
YLabel=normalised frequency
RatioPlot=0
LogY=1
RatioPlotYMax=1.2
NormalizeToSum=1
LegendXPos=0.75
XLabel=$Q_{e^{\pm}}$
XMax=3.5
RatioPlotSameStyle=1
XMin=-3.5
YMin=1E-8
YMax=5
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.8
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_positron.yoda/PHOTONSPLITTER/charge
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_positron.yoda/PHOTONSPLITTER/charge
Title=$e^+$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-3.500000e+00	-2.500000e+00	0.000000e+00  0.000000e+00  0.000000e+00
-2.500000e+00	-1.500000e+00	0.000000e+00  0.000000e+00  0.000000e+00
-1.500000e+00	-5.000000e-01	1.450000e+02	1.204159e+01	1.204159e+01
-5.000000e-01	5.000000e-01	3.281910e+05	5.728796e+02	5.728796e+02
5.000000e-01	1.500000e+00	9.994057e+08	3.161338e+04	3.161338e+04
1.500000e+00	2.500000e+00	2.658280e+05	5.155851e+02	5.155851e+02
2.500000e+00	3.500000e+00	1.130000e+02	1.063015e+01	1.063015e+01
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_electron.yoda/PHOTONSPLITTER/charge
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-charge_electron.yoda/PHOTONSPLITTER/charge
Title=$e^-$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-3.500000e+00	-2.500000e+00	1.020000e+02	1.009950e+01	1.009950e+01
-2.500000e+00	-1.500000e+00	2.660430e+05	5.157936e+02	5.157936e+02
-1.500000e+00	-5.000000e-01	9.994058e+08	3.161338e+04	3.161338e+04
-5.000000e-01	5.000000e-01	3.277990e+05	5.725373e+02	5.725373e+02
5.000000e-01	1.500000e+00	2.650000e+02	1.627882e+01	1.627882e+01
1.500000e+00	2.500000e+00	0.000000e+00  0.000000e+00  0.000000e+00
2.500000e+00	3.500000e+00  0.000000e+00  0.000000e+00  0.000000e+00
# END HISTO1D



==> img/plots/YFS/dthetaMixedCompare.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_dtheta1.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_dtheta1.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
RatioPlot=1
LogX=1
LogY=1
YMin=1e-5
YMax=1e-1
RatioPlotYMax=1.01999
RatioPlotYLabel=d$N$/d$N_{\mathrm{f}_\text{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlotSameStyle=1
RatioPlotYMajorTickMarks=10
RatioPlotYMin=0.98001
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
LegendXPos=0.1
XLabel=$\Delta \Theta$
XMax=1E-1
YLabel=normalised frequency
LegendYPos=0.35
Legend=1
NormalizeToSum=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	9.441230e+09	2.781649e+08	2.781649e+08
1.122018e-06	1.258925e-06	1.418481e+10	3.218837e+08	3.218837e+08
1.258926e-06	1.412538e-06	1.829272e+10	3.450843e+08	3.450843e+08
1.412538e-06	1.584893e-06	2.573758e+10	3.864309e+08	3.864309e+08
1.584893e-06	1.778279e-06	3.629011e+10	4.331932e+08	4.331932e+08
1.778279e-06	1.995263e-06	4.680551e+10	4.644464e+08	4.644464e+08
1.995263e-06	2.238721e-06	7.035682e+10	5.375764e+08	5.375764e+08
2.238721e-06	2.511887e-06	9.799206e+10	5.989394e+08	5.989394e+08
2.511887e-06	2.818383e-06	1.344026e+11	6.622024e+08	6.622024e+08
2.818384e-06	3.162279e-06	1.756641e+11	7.147079e+08	7.147079e+08
3.162278e-06	3.548134e-06	2.502203e+11	8.052832e+08	8.052832e+08
3.548134e-06	3.981072e-06	3.298740e+11	8.728934e+08	8.728934e+08
3.981072e-06	4.466836e-06	4.493972e+11	9.618393e+08	9.618393e+08
4.466836e-06	5.011872e-06	5.863337e+11	1.037194e+09	1.037194e+09
5.011873e-06	5.623413e-06	7.712745e+11	1.123031e+09	1.123031e+09
5.623413e-06	6.309573e-06	9.911653e+11	1.201878e+09	1.201878e+09
6.309573e-06	7.079458e-06	1.254764e+12	1.276639e+09	1.276639e+09
7.079458e-06	7.943282e-06	1.544062e+12	1.336964e+09	1.336964e+09
7.943282e-06	8.912509e-06	1.899847e+12	1.400060e+09	1.400060e+09
8.912509e-06	1.000000e-05	2.264579e+12	1.443048e+09	1.443048e+09
1.000000e-05	1.122018e-05	2.626328e+12	1.467110e+09	1.467110e+09
1.122017e-05	1.258925e-05	2.982194e+12	1.475894e+09	1.475894e+09
1.258925e-05	1.412538e-05	3.302586e+12	1.466267e+09	1.466267e+09
1.412537e-05	1.584892e-05	3.565786e+12	1.438354e+09	1.438354e+09
1.584893e-05	1.778279e-05	3.763739e+12	1.395074e+09	1.395074e+09
1.778279e-05	1.995263e-05	3.875422e+12	1.336431e+09	1.336431e+09
1.995262e-05	2.238720e-05	3.923093e+12	1.269408e+09	1.269408e+09
2.238721e-05	2.511887e-05	3.902674e+12	1.195277e+09	1.195277e+09
2.511886e-05	2.818384e-05	3.803812e+12	1.114029e+09	1.114029e+09
2.818382e-05	3.162277e-05	3.658253e+12	1.031392e+09	1.031392e+09
3.162278e-05	3.548134e-05	3.472485e+12	9.486533e+08	9.486533e+08
3.548134e-05	3.981072e-05	3.251923e+12	8.666770e+08	8.666770e+08
3.981072e-05	4.466836e-05	3.019880e+12	7.884646e+08	7.884646e+08
4.466836e-05	5.011872e-05	2.787143e+12	7.151004e+08	7.151004e+08
5.011873e-05	5.623413e-05	2.558622e+12	6.468301e+08	6.468301e+08
5.623413e-05	6.309573e-05	2.333364e+12	5.831477e+08	5.831477e+08
6.309573e-05	7.079459e-05	2.120823e+12	5.248550e+08	5.248550e+08
7.079458e-05	7.943282e-05	1.922006e+12	4.716988e+08	4.716988e+08
7.943282e-05	8.912509e-05	1.738583e+12	4.235308e+08	4.235308e+08
8.912510e-05	1.000000e-04	1.568732e+12	3.798058e+08	3.798058e+08
1.000000e-04	1.122018e-04	1.412690e+12	3.402605e+08	3.402605e+08
1.122017e-04	1.258924e-04	1.270135e+12	3.045876e+08	3.045876e+08
1.258925e-04	1.412539e-04	1.139616e+12	2.723737e+08	2.723737e+08
1.412539e-04	1.584894e-04	1.021828e+12	2.434877e+08	2.434877e+08
1.584893e-04	1.778279e-04	9.148015e+11	2.174958e+08	2.174958e+08
1.778280e-04	1.995263e-04	8.184752e+11	1.942182e+08	1.942182e+08
1.995261e-04	2.238720e-04	7.318933e+11	1.733848e+08	1.733848e+08
2.238721e-04	2.511885e-04	6.524606e+11	1.545484e+08	1.545484e+08
2.511887e-04	2.818384e-04	5.831300e+11	1.379334e+08	1.379334e+08
2.818382e-04	3.162277e-04	5.203478e+11	1.230082e+08	1.230082e+08
3.162278e-04	3.548134e-04	4.645168e+11	1.097206e+08	1.097206e+08
3.548134e-04	3.981072e-04	4.151052e+11	9.791883e+07	9.791883e+07
3.981072e-04	4.466836e-04	3.701172e+11	8.728849e+07	8.728849e+07
4.466836e-04	5.011872e-04	3.301050e+11	7.782398e+07	7.782398e+07
5.011871e-04	5.623412e-04	2.941819e+11	6.935778e+07	6.935778e+07
5.623413e-04	6.309573e-04	2.624761e+11	6.184893e+07	6.184893e+07
6.309574e-04	7.079459e-04	2.339688e+11	5.512722e+07	5.512722e+07
7.079458e-04	7.943282e-04	2.085619e+11	4.913658e+07	4.913658e+07
7.943283e-04	8.912510e-04	1.860193e+11	4.380929e+07	4.380929e+07
8.912510e-04	1.000000e-03	1.660901e+11	3.908040e+07	3.908040e+07
1.000000e-03	1.122018e-03	1.480984e+11	3.483880e+07	3.483880e+07
1.122018e-03	1.258924e-03	1.318591e+11	3.103432e+07	3.103432e+07
1.258924e-03	1.412537e-03	1.174233e+11	2.764797e+07	2.764797e+07
1.412539e-03	1.584893e-03	1.046517e+11	2.464117e+07	2.464117e+07
1.584893e-03	1.778279e-03	9.341173e+10	2.197800e+07	2.197800e+07
1.778279e-03	1.995262e-03	8.329422e+10	1.959271e+07	1.959271e+07
1.995262e-03	2.238721e-03	7.427049e+10	1.746607e+07	1.746607e+07
2.238722e-03	2.511886e-03	6.620797e+10	1.556835e+07	1.556835e+07
2.511886e-03	2.818383e-03	5.900704e+10	1.387519e+07	1.387519e+07
2.818382e-03	3.162277e-03	5.257898e+10	1.236497e+07	1.236497e+07
3.162278e-03	3.548134e-03	4.686909e+10	1.102124e+07	1.102124e+07
3.548134e-03	3.981072e-03	4.175905e+10	9.821153e+06	9.821153e+06
3.981072e-03	4.466836e-03	3.716640e+10	8.747070e+06	8.747070e+06
4.466836e-03	5.011872e-03	3.313721e+10	7.797320e+06	7.797320e+06
5.011871e-03	5.623413e-03	2.951872e+10	6.947619e+06	6.947619e+06
5.623413e-03	6.309573e-03	2.633497e+10	6.195176e+06	6.195176e+06
6.309573e-03	7.079457e-03	2.346324e+10	5.520534e+06	5.520534e+06
7.079458e-03	7.943282e-03	2.094347e+10	4.923928e+06	4.923928e+06
7.943283e-03	8.912510e-03	1.867751e+10	4.389821e+06	4.389821e+06
8.912510e-03	1.000000e-02	1.662151e+10	3.909510e+06	3.909510e+06
1.000000e-02	1.122018e-02	1.482598e+10	3.485778e+06	3.485778e+06
1.122018e-02	1.258925e-02	1.318312e+10	3.103104e+06	3.103104e+06
1.258925e-02	1.412538e-02	1.176017e+10	2.766896e+06	2.766896e+06
1.412538e-02	1.584893e-02	1.050905e+10	2.469277e+06	2.469277e+06
1.584893e-02	1.778279e-02	9.351473e+09	2.199012e+06	2.199012e+06
1.778279e-02	1.995261e-02	8.338363e+09	1.960323e+06	1.960323e+06
1.995262e-02	2.238721e-02	7.415696e+09	1.745272e+06	1.745272e+06
2.238721e-02	2.511886e-02	6.622334e+09	1.557016e+06	1.557016e+06
2.511885e-02	2.818382e-02	5.899320e+09	1.387356e+06	1.387356e+06
2.818383e-02	3.162279e-02	5.249358e+09	1.235493e+06	1.235493e+06
3.162278e-02	3.548134e-02	4.686611e+09	1.102089e+06	1.102089e+06
3.548134e-02	3.981072e-02	4.174413e+09	9.819398e+05	9.819398e+05
3.981072e-02	4.466836e-02	3.722674e+09	8.754167e+05	8.754167e+05
4.466836e-02	5.011872e-02	3.327413e+09	7.813413e+05	7.813413e+05
5.011872e-02	5.623413e-02	2.954265e+09	6.950434e+05	6.950434e+05
5.623413e-02	6.309573e-02	2.642292e+09	6.205513e+05	6.205513e+05
6.309574e-02	7.079459e-02	2.347158e+09	5.521515e+05	5.521515e+05
7.079458e-02	7.943282e-02	2.094566e+09	4.924185e+05	4.924185e+05
7.943282e-02	8.912510e-02	1.866849e+09	4.388760e+05	4.388760e+05
8.912509e-02	9.999999e-02	1.663313e+09	3.910877e+05	3.910877e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	9.441230e+09	2.781649e+08	2.781649e+08
1.122018e-06	1.258925e-06	1.418481e+10	3.218837e+08	3.218837e+08
1.258925e-06	1.412538e-06	1.823413e+10	3.445312e+08	3.445312e+08
1.412538e-06	1.584893e-06	2.569696e+10	3.861259e+08	3.861259e+08
1.584893e-06	1.778279e-06	3.626426e+10	4.330389e+08	4.330389e+08
1.778279e-06	1.995262e-06	4.670873e+10	4.639660e+08	4.639660e+08
1.995262e-06	2.238721e-06	7.011448e+10	5.366497e+08	5.366497e+08
2.238721e-06	2.511886e-06	9.779437e+10	5.983350e+08	5.983350e+08
2.511886e-06	2.818383e-06	1.342754e+11	6.618889e+08	6.618889e+08
2.818383e-06	3.162278e-06	1.751610e+11	7.136837e+08	7.136837e+08
3.162278e-06	3.548134e-06	2.498186e+11	8.046365e+08	8.046365e+08
3.548134e-06	3.981072e-06	3.290171e+11	8.717589e+08	8.717589e+08
3.981072e-06	4.466836e-06	4.486108e+11	9.609974e+08	9.609974e+08
4.466836e-06	5.011872e-06	5.851173e+11	1.036117e+09	1.036117e+09
5.011872e-06	5.623413e-06	7.697701e+11	1.121935e+09	1.121935e+09
5.623413e-06	6.309573e-06	9.888058e+11	1.200446e+09	1.200446e+09
6.309573e-06	7.079458e-06	1.252257e+12	1.275363e+09	1.275363e+09
7.079458e-06	7.943282e-06	1.540698e+12	1.335507e+09	1.335507e+09
7.943282e-06	8.912509e-06	1.895881e+12	1.398598e+09	1.398598e+09
8.912509e-06	1.000000e-05	2.260177e+12	1.441645e+09	1.441645e+09
1.000000e-05	1.122018e-05	2.620813e+12	1.465568e+09	1.465568e+09
1.122018e-05	1.258925e-05	2.975646e+12	1.474273e+09	1.474273e+09
1.258925e-05	1.412538e-05	3.295608e+12	1.464717e+09	1.464717e+09
1.412538e-05	1.584893e-05	3.558279e+12	1.436839e+09	1.436839e+09
1.584893e-05	1.778279e-05	3.755567e+12	1.393559e+09	1.393559e+09
1.778279e-05	1.995262e-05	3.866948e+12	1.334969e+09	1.334969e+09
1.995262e-05	2.238721e-05	3.914839e+12	1.268072e+09	1.268072e+09
2.238721e-05	2.511886e-05	3.894357e+12	1.194003e+09	1.194003e+09
2.511886e-05	2.818383e-05	3.795737e+12	1.112846e+09	1.112846e+09
2.818383e-05	3.162278e-05	3.650242e+12	1.030263e+09	1.030263e+09
3.162278e-05	3.548134e-05	3.464596e+12	9.475751e+08	9.475751e+08
3.548134e-05	3.981072e-05	3.244485e+12	8.656853e+08	8.656853e+08
3.981072e-05	4.466836e-05	3.013050e+12	7.875724e+08	7.875724e+08
4.466836e-05	5.011872e-05	2.780818e+12	7.142886e+08	7.142886e+08
5.011872e-05	5.623413e-05	2.552895e+12	6.461059e+08	6.461059e+08
5.623413e-05	6.309573e-05	2.327960e+12	5.824720e+08	5.824720e+08
6.309573e-05	7.079458e-05	2.115981e+12	5.242554e+08	5.242554e+08
7.079458e-05	7.943282e-05	1.917488e+12	4.711440e+08	4.711440e+08
7.943282e-05	8.912509e-05	1.734712e+12	4.230590e+08	4.230590e+08
8.912509e-05	1.000000e-04	1.565184e+12	3.793760e+08	3.793760e+08
1.000000e-04	1.122018e-04	1.409390e+12	3.398629e+08	3.398629e+08
1.122018e-04	1.258925e-04	1.267198e+12	3.042352e+08	3.042352e+08
1.258925e-04	1.412538e-04	1.136981e+12	2.720587e+08	2.720587e+08
1.412538e-04	1.584893e-04	1.019394e+12	2.431975e+08	2.431975e+08
1.584893e-04	1.778279e-04	9.126209e+11	2.172364e+08	2.172364e+08
1.778279e-04	1.995262e-04	8.165621e+11	1.939911e+08	1.939911e+08
1.995262e-04	2.238721e-04	7.301328e+11	1.731761e+08	1.731761e+08
2.238721e-04	2.511886e-04	6.508597e+11	1.543587e+08	1.543587e+08
2.511886e-04	2.818383e-04	5.817006e+11	1.377643e+08	1.377643e+08
2.818383e-04	3.162278e-04	5.190235e+11	1.228515e+08	1.228515e+08
3.162278e-04	3.548134e-04	4.633301e+11	1.095803e+08	1.095803e+08
3.548134e-04	3.981072e-04	4.139974e+11	9.778809e+07	9.778809e+07
3.981072e-04	4.466836e-04	3.691278e+11	8.717174e+07	8.717174e+07
4.466836e-04	5.011872e-04	3.292267e+11	7.772038e+07	7.772038e+07
5.011872e-04	5.623413e-04	2.933867e+11	6.926398e+07	6.926398e+07
5.623413e-04	6.309573e-04	2.617604e+11	6.176455e+07	6.176455e+07
6.309573e-04	7.079458e-04	2.333065e+11	5.504914e+07	5.504914e+07
7.079458e-04	7.943282e-04	2.079604e+11	4.906567e+07	4.906567e+07
7.943282e-04	8.912509e-04	1.854899e+11	4.374691e+07	4.374691e+07
8.912509e-04	1.000000e-03	1.655954e+11	3.902216e+07	3.902216e+07
1.000000e-03	1.122018e-03	1.476472e+11	3.478569e+07	3.478569e+07
1.122018e-03	1.258925e-03	1.314520e+11	3.098638e+07	3.098638e+07
1.258925e-03	1.412538e-03	1.170536e+11	2.760441e+07	2.760441e+07
1.412538e-03	1.584893e-03	1.043113e+11	2.460106e+07	2.460106e+07
1.584893e-03	1.778279e-03	9.311015e+10	2.194249e+07	2.194249e+07
1.778279e-03	1.995262e-03	8.301305e+10	1.955962e+07	1.955962e+07
1.995262e-03	2.238721e-03	7.401020e+10	1.743544e+07	1.743544e+07
2.238721e-03	2.511886e-03	6.597642e+10	1.554110e+07	1.554110e+07
2.511886e-03	2.818383e-03	5.880319e+10	1.385120e+07	1.385120e+07
2.818383e-03	3.162278e-03	5.238913e+10	1.234263e+07	1.234263e+07
3.162278e-03	3.548134e-03	4.669659e+10	1.100094e+07	1.100094e+07
3.548134e-03	3.981072e-03	4.159711e+10	9.802091e+06	9.802091e+06
3.981072e-03	4.466836e-03	3.702358e+10	8.730247e+06	8.730247e+06
4.466836e-03	5.011872e-03	3.300696e+10	7.781981e+06	7.781981e+06
5.011872e-03	5.623413e-03	2.939710e+10	6.933291e+06	6.933291e+06
5.623413e-03	6.309573e-03	2.622180e+10	6.181851e+06	6.181851e+06
6.309573e-03	7.079458e-03	2.336292e+10	5.508719e+06	5.508719e+06
7.079458e-03	7.943282e-03	2.085083e+10	4.913026e+06	4.913026e+06
7.943282e-03	8.912509e-03	1.859523e+10	4.380140e+06	4.380140e+06
8.912509e-03	1.000000e-02	1.654544e+10	3.900555e+06	3.900555e+06
1.000000e-02	1.122018e-02	1.475680e+10	3.477636e+06	3.477636e+06
1.122018e-02	1.258925e-02	1.312029e+10	3.095700e+06	3.095700e+06
1.258925e-02	1.412538e-02	1.170292e+10	2.760152e+06	2.760152e+06
1.412538e-02	1.584893e-02	1.045644e+10	2.463088e+06	2.463088e+06
1.584893e-02	1.778279e-02	9.303047e+09	2.193310e+06	2.193310e+06
1.778279e-02	1.995262e-02	8.293959e+09	1.955096e+06	1.955096e+06
1.995262e-02	2.238721e-02	7.376836e+09	1.740693e+06	1.740693e+06
2.238721e-02	2.511886e-02	6.586045e+09	1.552744e+06	1.552744e+06
2.511886e-02	2.818383e-02	5.866224e+09	1.383459e+06	1.383459e+06
2.818383e-02	3.162278e-02	5.218776e+09	1.231888e+06	1.231888e+06
3.162278e-02	3.548134e-02	4.658855e+09	1.098821e+06	1.098821e+06
3.548134e-02	3.981072e-02	4.149347e+09	9.789872e+05	9.789872e+05
3.981072e-02	4.466836e-02	3.699307e+09	8.726649e+05	8.726649e+05
4.466836e-02	5.011872e-02	3.305875e+09	7.788084e+05	7.788084e+05
5.011872e-02	5.623413e-02	2.934891e+09	6.927606e+05	6.927606e+05
5.623413e-02	6.309573e-02	2.624293e+09	6.184342e+05	6.184342e+05
6.309573e-02	7.079458e-02	2.330886e+09	5.502342e+05	5.502342e+05
7.079458e-02	7.943282e-02	2.079766e+09	4.906758e+05	4.906758e+05
7.943282e-02	8.912509e-02	1.853075e+09	4.372539e+05	4.372539e+05
8.912509e-02	1.000000e-01	1.650660e+09	3.895973e+05	3.895973e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_dtheta1.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=green!80!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_dtheta1.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	9.449425e+09	2.782856e+08	2.782856e+08
1.122018e-06	1.258925e-06	1.419942e+10	3.220494e+08	3.220494e+08
1.258926e-06	1.412538e-06	1.829272e+10	3.450843e+08	3.450843e+08
1.412538e-06	1.584893e-06	2.570857e+10	3.862131e+08	3.862131e+08
1.584893e-06	1.778279e-06	3.630563e+10	4.332858e+08	4.332858e+08
1.778279e-06	1.995263e-06	4.694377e+10	4.651319e+08	4.651319e+08
1.995263e-06	2.238721e-06	7.019662e+10	5.369640e+08	5.369640e+08
2.238721e-06	2.511887e-06	9.797741e+10	5.988947e+08	5.988947e+08
2.511887e-06	2.818383e-06	1.342982e+11	6.619452e+08	6.619452e+08
2.818384e-06	3.162279e-06	1.755129e+11	7.144002e+08	7.144002e+08
3.162278e-06	3.548134e-06	2.499482e+11	8.048452e+08	8.048452e+08
3.548134e-06	3.981072e-06	3.291603e+11	8.719486e+08	8.719486e+08
3.981072e-06	4.466836e-06	4.488002e+11	9.612003e+08	9.612003e+08
4.466836e-06	5.011872e-06	5.855833e+11	1.036530e+09	1.036530e+09
5.011873e-06	5.623413e-06	7.699369e+11	1.122057e+09	1.122057e+09
5.623413e-06	6.309573e-06	9.889909e+11	1.200559e+09	1.200559e+09
6.309573e-06	7.079458e-06	1.252665e+12	1.275571e+09	1.275571e+09
7.079458e-06	7.943282e-06	1.541094e+12	1.335678e+09	1.335678e+09
7.943282e-06	8.912509e-06	1.896196e+12	1.398714e+09	1.398714e+09
8.912509e-06	1.000000e-05	2.260483e+12	1.441743e+09	1.441743e+09
1.000000e-05	1.122018e-05	2.621259e+12	1.465693e+09	1.465693e+09
1.122017e-05	1.258925e-05	2.976069e+12	1.474377e+09	1.474377e+09
1.258925e-05	1.412538e-05	3.296073e+12	1.464820e+09	1.464820e+09
1.412537e-05	1.584892e-05	3.558911e+12	1.436966e+09	1.436966e+09
1.584893e-05	1.778279e-05	3.756258e+12	1.393687e+09	1.393687e+09
1.778279e-05	1.995263e-05	3.867585e+12	1.335079e+09	1.335079e+09
1.995262e-05	2.238720e-05	3.915596e+12	1.268195e+09	1.268195e+09
2.238721e-05	2.511887e-05	3.895199e+12	1.194132e+09	1.194132e+09
2.511886e-05	2.818384e-05	3.796657e+12	1.112981e+09	1.112981e+09
2.818382e-05	3.162277e-05	3.651178e+12	1.030395e+09	1.030395e+09
3.162278e-05	3.548134e-05	3.465744e+12	9.477321e+08	9.477321e+08
3.548134e-05	3.981072e-05	3.245654e+12	8.658412e+08	8.658412e+08
3.981072e-05	4.466836e-05	3.014165e+12	7.877182e+08	7.877182e+08
4.466836e-05	5.011872e-05	2.781963e+12	7.144356e+08	7.144356e+08
5.011873e-05	5.623413e-05	2.554110e+12	6.462596e+08	6.462596e+08
5.623413e-05	6.309573e-05	2.329187e+12	5.826255e+08	5.826255e+08
6.309573e-05	7.079459e-05	2.117180e+12	5.244039e+08	5.244039e+08
7.079458e-05	7.943282e-05	1.918752e+12	4.712993e+08	4.712993e+08
7.943282e-05	8.912509e-05	1.736001e+12	4.232161e+08	4.232161e+08
8.912510e-05	1.000000e-04	1.566413e+12	3.795249e+08	3.795249e+08
1.000000e-04	1.122018e-04	1.410618e+12	3.400108e+08	3.400108e+08
1.122017e-04	1.258924e-04	1.268479e+12	3.043889e+08	3.043889e+08
1.258925e-04	1.412539e-04	1.138206e+12	2.722052e+08	2.722052e+08
1.412539e-04	1.584894e-04	1.020631e+12	2.433450e+08	2.433450e+08
1.584893e-04	1.778279e-04	9.138226e+11	2.173794e+08	2.173794e+08
1.778280e-04	1.995263e-04	8.177539e+11	1.941326e+08	1.941326e+08
1.995261e-04	2.238720e-04	7.312964e+11	1.733141e+08	1.733141e+08
2.238721e-04	2.511885e-04	6.520004e+11	1.544939e+08	1.544939e+08
2.511887e-04	2.818384e-04	5.827910e+11	1.378933e+08	1.378933e+08
2.818382e-04	3.162277e-04	5.200707e+11	1.229754e+08	1.229754e+08
3.162278e-04	3.548134e-04	4.643022e+11	1.096952e+08	1.096952e+08
3.548134e-04	3.981072e-04	4.149915e+11	9.790543e+07	9.790543e+07
3.981072e-04	4.466836e-04	3.701133e+11	8.728802e+07	8.728802e+07
4.466836e-04	5.011872e-04	3.301562e+11	7.783002e+07	7.783002e+07
5.011871e-04	5.623412e-04	2.942645e+11	6.936752e+07	6.936752e+07
5.623413e-04	6.309573e-04	2.626094e+11	6.186464e+07	6.186464e+07
6.309574e-04	7.079459e-04	2.341233e+11	5.514541e+07	5.514541e+07
7.079458e-04	7.943282e-04	2.087286e+11	4.915621e+07	4.915621e+07
7.943283e-04	8.912510e-04	1.862361e+11	4.383482e+07	4.383482e+07
8.912510e-04	1.000000e-03	1.662915e+11	3.910409e+07	3.910409e+07
1.000000e-03	1.122018e-03	1.482968e+11	3.486213e+07	3.486213e+07
1.122018e-03	1.258924e-03	1.320868e+11	3.106111e+07	3.106111e+07
1.258924e-03	1.412537e-03	1.176283e+11	2.767208e+07	2.767208e+07
1.412539e-03	1.584893e-03	1.048660e+11	2.466638e+07	2.466638e+07
1.584893e-03	1.778279e-03	9.362958e+10	2.200361e+07	2.200361e+07
1.778279e-03	1.995262e-03	8.350972e+10	1.961804e+07	1.961804e+07
1.995262e-03	2.238721e-03	7.447016e+10	1.748953e+07	1.748953e+07
2.238722e-03	2.511886e-03	6.639774e+10	1.559065e+07	1.559065e+07
2.511886e-03	2.818383e-03	5.920035e+10	1.389790e+07	1.389790e+07
2.818382e-03	3.162277e-03	5.276160e+10	1.238643e+07	1.238643e+07
3.162278e-03	3.548134e-03	4.704921e+10	1.104240e+07	1.104240e+07
3.548134e-03	3.981072e-03	4.191496e+10	9.839470e+06	9.839470e+06
3.981072e-03	4.466836e-03	3.732168e+10	8.765323e+06	8.765323e+06
4.466836e-03	5.011872e-03	3.327485e+10	7.813497e+06	7.813497e+06
5.011871e-03	5.623413e-03	2.964282e+10	6.962208e+06	6.962208e+06
5.623413e-03	6.309573e-03	2.644971e+10	6.208658e+06	6.208658e+06
6.309573e-03	7.079457e-03	2.357349e+10	5.533489e+06	5.533489e+06
7.079458e-03	7.943282e-03	2.104481e+10	4.935826e+06	4.935826e+06
7.943283e-03	8.912510e-03	1.877527e+10	4.401294e+06	4.401294e+06
8.912510e-03	1.000000e-02	1.671095e+10	3.920015e+06	3.920015e+06
1.000000e-02	1.122018e-02	1.490328e+10	3.494853e+06	3.494853e+06
1.122018e-02	1.258925e-02	1.325808e+10	3.111913e+06	3.111913e+06
1.258925e-02	1.412538e-02	1.182792e+10	2.774854e+06	2.774854e+06
1.412538e-02	1.584893e-02	1.057059e+10	2.476496e+06	2.476496e+06
1.584893e-02	1.778279e-02	9.410247e+09	2.205911e+06	2.205911e+06
1.778279e-02	1.995261e-02	8.389791e+09	1.966359e+06	1.966359e+06
1.995262e-02	2.238721e-02	7.464288e+09	1.750980e+06	1.750980e+06
2.238721e-02	2.511886e-02	6.665913e+09	1.562130e+06	1.562130e+06
2.511885e-02	2.818382e-02	5.939448e+09	1.392066e+06	1.392066e+06
2.818383e-02	3.162279e-02	5.284956e+09	1.239675e+06	1.239675e+06
3.162278e-02	3.548134e-02	4.719590e+09	1.105960e+06	1.105960e+06
3.548134e-02	3.981072e-02	4.204346e+09	9.854540e+05	9.854540e+05
3.981072e-02	4.466836e-02	3.749032e+09	8.785105e+05	8.785105e+05
4.466836e-02	5.011872e-02	3.352487e+09	7.842796e+05	7.842796e+05
5.011872e-02	5.623413e-02	2.977181e+09	6.977339e+05	6.977339e+05
5.623413e-02	6.309573e-02	2.662618e+09	6.229336e+05	6.229336e+05
6.309574e-02	7.079459e-02	2.365617e+09	5.543184e+05	5.543184e+05
7.079458e-02	7.943282e-02	2.111356e+09	4.943882e+05	4.943882e+05
7.943282e-02	8.912510e-02	1.881622e+09	4.406091e+05	4.406091e+05
8.912509e-02	9.999999e-02	1.676509e+09	3.926359e+05	3.926359e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=violet
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	9.449425e+09	2.782856e+08	2.782856e+08
1.122018e-06	1.258925e-06	1.419942e+10	3.220494e+08	3.220494e+08
1.258925e-06	1.412538e-06	1.829272e+10	3.450843e+08	3.450843e+08
1.412538e-06	1.584893e-06	2.570857e+10	3.862131e+08	3.862131e+08
1.584893e-06	1.778279e-06	3.630563e+10	4.332858e+08	4.332858e+08
1.778279e-06	1.995262e-06	4.694377e+10	4.651319e+08	4.651319e+08
1.995262e-06	2.238721e-06	7.019662e+10	5.369640e+08	5.369640e+08
2.238721e-06	2.511886e-06	9.797741e+10	5.988947e+08	5.988947e+08
2.511886e-06	2.818383e-06	1.342982e+11	6.619452e+08	6.619452e+08
2.818383e-06	3.162278e-06	1.755129e+11	7.144002e+08	7.144002e+08
3.162278e-06	3.548134e-06	2.499482e+11	8.048452e+08	8.048452e+08
3.548134e-06	3.981072e-06	3.291603e+11	8.719486e+08	8.719486e+08
3.981072e-06	4.466836e-06	4.488002e+11	9.612003e+08	9.612003e+08
4.466836e-06	5.011872e-06	5.855833e+11	1.036530e+09	1.036530e+09
5.011872e-06	5.623413e-06	7.699369e+11	1.122057e+09	1.122057e+09
5.623413e-06	6.309573e-06	9.889909e+11	1.200559e+09	1.200559e+09
6.309573e-06	7.079458e-06	1.252665e+12	1.275571e+09	1.275571e+09
7.079458e-06	7.943282e-06	1.541094e+12	1.335678e+09	1.335678e+09
7.943282e-06	8.912509e-06	1.896196e+12	1.398714e+09	1.398714e+09
8.912509e-06	1.000000e-05	2.260483e+12	1.441743e+09	1.441743e+09
1.000000e-05	1.122018e-05	2.621259e+12	1.465693e+09	1.465693e+09
1.122018e-05	1.258925e-05	2.976069e+12	1.474377e+09	1.474377e+09
1.258925e-05	1.412538e-05	3.296073e+12	1.464820e+09	1.464820e+09
1.412538e-05	1.584893e-05	3.558911e+12	1.436966e+09	1.436966e+09
1.584893e-05	1.778279e-05	3.756258e+12	1.393687e+09	1.393687e+09
1.778279e-05	1.995262e-05	3.867585e+12	1.335079e+09	1.335079e+09
1.995262e-05	2.238721e-05	3.915596e+12	1.268195e+09	1.268195e+09
2.238721e-05	2.511886e-05	3.895199e+12	1.194132e+09	1.194132e+09
2.511886e-05	2.818383e-05	3.796657e+12	1.112981e+09	1.112981e+09
2.818383e-05	3.162278e-05	3.651178e+12	1.030395e+09	1.030395e+09
3.162278e-05	3.548134e-05	3.465744e+12	9.477321e+08	9.477321e+08
3.548134e-05	3.981072e-05	3.245654e+12	8.658412e+08	8.658412e+08
3.981072e-05	4.466836e-05	3.014165e+12	7.877182e+08	7.877182e+08
4.466836e-05	5.011872e-05	2.781963e+12	7.144356e+08	7.144356e+08
5.011872e-05	5.623413e-05	2.554110e+12	6.462596e+08	6.462596e+08
5.623413e-05	6.309573e-05	2.329187e+12	5.826255e+08	5.826255e+08
6.309573e-05	7.079458e-05	2.117180e+12	5.244039e+08	5.244039e+08
7.079458e-05	7.943282e-05	1.918753e+12	4.712994e+08	4.712994e+08
7.943282e-05	8.912509e-05	1.736001e+12	4.232161e+08	4.232161e+08
8.912509e-05	1.000000e-04	1.566413e+12	3.795249e+08	3.795249e+08
1.000000e-04	1.122018e-04	1.410618e+12	3.400108e+08	3.400108e+08
1.122018e-04	1.258925e-04	1.268480e+12	3.043890e+08	3.043890e+08
1.258925e-04	1.412538e-04	1.138206e+12	2.722052e+08	2.722052e+08
1.412538e-04	1.584893e-04	1.020631e+12	2.433450e+08	2.433450e+08
1.584893e-04	1.778279e-04	9.138226e+11	2.173794e+08	2.173794e+08
1.778279e-04	1.995262e-04	8.177544e+11	1.941327e+08	1.941327e+08
1.995262e-04	2.238721e-04	7.312964e+11	1.733141e+08	1.733141e+08
2.238721e-04	2.511886e-04	6.520008e+11	1.544940e+08	1.544940e+08
2.511886e-04	2.818383e-04	5.827910e+11	1.378933e+08	1.378933e+08
2.818383e-04	3.162278e-04	5.200710e+11	1.229754e+08	1.229754e+08
3.162278e-04	3.548134e-04	4.643022e+11	1.096952e+08	1.096952e+08
3.548134e-04	3.981072e-04	4.149918e+11	9.790545e+07	9.790545e+07
3.981072e-04	4.466836e-04	3.701139e+11	8.728810e+07	8.728810e+07
4.466836e-04	5.011872e-04	3.301565e+11	7.783006e+07	7.783006e+07
5.011872e-04	5.623413e-04	2.942648e+11	6.936755e+07	6.936755e+07
5.623413e-04	6.309573e-04	2.626103e+11	6.186474e+07	6.186474e+07
6.309573e-04	7.079458e-04	2.341238e+11	5.514547e+07	5.514547e+07
7.079458e-04	7.943282e-04	2.087292e+11	4.915628e+07	4.915628e+07
7.943282e-04	8.912509e-04	1.862370e+11	4.383492e+07	4.383492e+07
8.912509e-04	1.000000e-03	1.662923e+11	3.910419e+07	3.910419e+07
1.000000e-03	1.122018e-03	1.482975e+11	3.486222e+07	3.486222e+07
1.122018e-03	1.258925e-03	1.320881e+11	3.106126e+07	3.106126e+07
1.258925e-03	1.412538e-03	1.176299e+11	2.767227e+07	2.767227e+07
1.412538e-03	1.584893e-03	1.048682e+11	2.466664e+07	2.466664e+07
1.584893e-03	1.778279e-03	9.363144e+10	2.200383e+07	2.200383e+07
1.778279e-03	1.995262e-03	8.351110e+10	1.961820e+07	1.961820e+07
1.995262e-03	2.238721e-03	7.447180e+10	1.748973e+07	1.748973e+07
2.238721e-03	2.511886e-03	6.639961e+10	1.559087e+07	1.559087e+07
2.511886e-03	2.818383e-03	5.920244e+10	1.389814e+07	1.389814e+07
2.818383e-03	3.162278e-03	5.276474e+10	1.238680e+07	1.238680e+07
3.162278e-03	3.548134e-03	4.705240e+10	1.104278e+07	1.104278e+07
3.548134e-03	3.981072e-03	4.191840e+10	9.839874e+06	9.839874e+06
3.981072e-03	4.466836e-03	3.732529e+10	8.765746e+06	8.765746e+06
4.466836e-03	5.011872e-03	3.327850e+10	7.813926e+06	7.813926e+06
5.011872e-03	5.623413e-03	2.964606e+10	6.962588e+06	6.962588e+06
5.623413e-03	6.309573e-03	2.645338e+10	6.209089e+06	6.209089e+06
6.309573e-03	7.079458e-03	2.357789e+10	5.534004e+06	5.534004e+06
7.079458e-03	7.943282e-03	2.104921e+10	4.936342e+06	4.936342e+06
7.943282e-03	8.912509e-03	1.877891e+10	4.401721e+06	4.401721e+06
8.912509e-03	1.000000e-02	1.671557e+10	3.920557e+06	3.920557e+06
1.000000e-02	1.122018e-02	1.490772e+10	3.495374e+06	3.495374e+06
1.122018e-02	1.258925e-02	1.326262e+10	3.112446e+06	3.112446e+06
1.258925e-02	1.412538e-02	1.183255e+10	2.775398e+06	2.775398e+06
1.412538e-02	1.584893e-02	1.057500e+10	2.477013e+06	2.477013e+06
1.584893e-02	1.778279e-02	9.414591e+09	2.206420e+06	2.206420e+06
1.778279e-02	1.995262e-02	8.394188e+09	1.966874e+06	1.966874e+06
1.995262e-02	2.238721e-02	7.468617e+09	1.751488e+06	1.751488e+06
2.238721e-02	2.511886e-02	6.670313e+09	1.562646e+06	1.562646e+06
2.511886e-02	2.818383e-02	5.943869e+09	1.392584e+06	1.392584e+06
2.818383e-02	3.162278e-02	5.289315e+09	1.240186e+06	1.240186e+06
3.162278e-02	3.548134e-02	4.723941e+09	1.106470e+06	1.106470e+06
3.548134e-02	3.981072e-02	4.208884e+09	9.859858e+05	9.859858e+05
3.981072e-02	4.466836e-02	3.753508e+09	8.790347e+05	8.790347e+05
4.466836e-02	5.011872e-02	3.356723e+09	7.847750e+05	7.847750e+05
5.011872e-02	5.623413e-02	2.981470e+09	6.982363e+05	6.982363e+05
5.623413e-02	6.309573e-02	2.666882e+09	6.234322e+05	6.234322e+05
6.309573e-02	7.079458e-02	2.369899e+09	5.548199e+05	5.548199e+05
7.079458e-02	7.943282e-02	2.115214e+09	4.948397e+05	4.948397e+05
7.943282e-02	8.912509e-02	1.885645e+09	4.410798e+05	4.410798e+05
8.912509e-02	1.000000e-01	1.680321e+09	3.930821e+05	3.930821e+05
# END HISTO1D



==> img/plots/YFS/dthetaMixedCompareDressing.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=Cone 0.1
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
RatioPlotSameStyle=1
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.02
RatioPlotYLabel=Ratio
LegendXPos=0.08
XLabel=$\Delta \Theta$
YLabel=$d \sigma / d \Delta \Theta$
LegendYPos=0.25
Legend=1
RatioPlotYMin=0.98
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=Photon dressed
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	2.139029e+09	1.324026e+08	1.324026e+08
1.122018e-06	1.258925e-06	9.787666e+08	8.455256e+07	8.455256e+07
1.258926e-06	1.412538e-06	1.432170e+09	9.655691e+07	9.655691e+07
1.412538e-06	1.584893e-06	2.001683e+09	1.077670e+08	1.077670e+08
1.584893e-06	1.778279e-06	3.180168e+09	1.282368e+08	1.282368e+08
1.778279e-06	1.995263e-06	5.350650e+09	1.570328e+08	1.570328e+08
1.995263e-06	2.238721e-06	7.722039e+09	1.780956e+08	1.780956e+08
2.238721e-06	2.511887e-06	8.763934e+09	1.791171e+08	1.791171e+08
2.511887e-06	2.818383e-06	1.352705e+10	2.100818e+08	2.100818e+08
2.818384e-06	3.162279e-06	1.594382e+10	2.153194e+08	2.153194e+08
3.162278e-06	3.548134e-06	2.488493e+10	2.539543e+08	2.539543e+08
3.548134e-06	3.981072e-06	3.216858e+10	2.725857e+08	2.725857e+08
3.981072e-06	4.466836e-06	4.437340e+10	3.022377e+08	3.022377e+08
4.466836e-06	5.011872e-06	5.809708e+10	3.264860e+08	3.264860e+08
5.011873e-06	5.623413e-06	7.625327e+10	3.531152e+08	3.531152e+08
5.623413e-06	6.309573e-06	1.006937e+11	3.830791e+08	3.830791e+08
6.309573e-06	7.079458e-06	1.267384e+11	4.057338e+08	4.057338e+08
7.079458e-06	7.943282e-06	1.550617e+11	4.236816e+08	4.236816e+08
7.943282e-06	8.912509e-06	1.932086e+11	4.464784e+08	4.464784e+08
8.912509e-06	1.000000e-05	2.258299e+11	4.556988e+08	4.556988e+08
1.000000e-05	1.122018e-05	2.635767e+11	4.647737e+08	4.647737e+08
1.122017e-05	1.258925e-05	2.991103e+11	4.674153e+08	4.674153e+08
1.258925e-05	1.412538e-05	3.321939e+11	4.650309e+08	4.650309e+08
1.412537e-05	1.584892e-05	3.580714e+11	4.557985e+08	4.557985e+08
1.584893e-05	1.778279e-05	3.773686e+11	4.417437e+08	4.417437e+08
1.778279e-05	1.995263e-05	3.870400e+11	4.223428e+08	4.223428e+08
1.995262e-05	2.238720e-05	3.933073e+11	4.019325e+08	4.019325e+08
2.238721e-05	2.511887e-05	3.881826e+11	3.769689e+08	3.769689e+08
2.511886e-05	2.818384e-05	3.806005e+11	3.523883e+08	3.523883e+08
2.818382e-05	3.162277e-05	3.652013e+11	3.258766e+08	3.258766e+08
3.162278e-05	3.548134e-05	3.475540e+11	3.001225e+08	3.001225e+08
3.548134e-05	3.981072e-05	3.261067e+11	2.744524e+08	2.744524e+08
3.981072e-05	4.466836e-05	3.015442e+11	2.491511e+08	2.491511e+08
4.466836e-05	5.011872e-05	2.786730e+11	2.261178e+08	2.261178e+08
5.011873e-05	5.623413e-05	2.537988e+11	2.037192e+08	2.037192e+08
5.623413e-05	6.309573e-05	2.330324e+11	1.842873e+08	1.842873e+08
6.309573e-05	7.079459e-05	2.117092e+11	1.658276e+08	1.658276e+08
7.079458e-05	7.943282e-05	1.915395e+11	1.489075e+08	1.489075e+08
7.943282e-05	8.912509e-05	1.740969e+11	1.340241e+08	1.340241e+08
8.912510e-05	1.000000e-04	1.568705e+11	1.201041e+08	1.201041e+08
1.000000e-04	1.122018e-04	1.414763e+11	1.076787e+08	1.076787e+08
1.122017e-04	1.258924e-04	1.264987e+11	9.612365e+07	9.612365e+07
1.258925e-04	1.412539e-04	1.141220e+11	8.619276e+07	8.619276e+07
1.412539e-04	1.584894e-04	1.020021e+11	7.692947e+07	7.692947e+07
1.584893e-04	1.778279e-04	9.135103e+10	6.872966e+07	6.872966e+07
1.778280e-04	1.995263e-04	8.159644e+10	6.132291e+07	6.132291e+07
1.995261e-04	2.238720e-04	7.327899e+10	5.486266e+07	5.486266e+07
2.238721e-04	2.511885e-04	6.545106e+10	4.894923e+07	4.894923e+07
2.511887e-04	2.818384e-04	5.833010e+10	4.362478e+07	4.362478e+07
2.818382e-04	3.162277e-04	5.200954e+10	3.888916e+07	3.888916e+07
3.162278e-04	3.548134e-04	4.640415e+10	3.467894e+07	3.467894e+07
3.548134e-04	3.981072e-04	4.133352e+10	3.089857e+07	3.089857e+07
3.981072e-04	4.466836e-04	3.692536e+10	2.757082e+07	2.757082e+07
4.466836e-04	5.011872e-04	3.288647e+10	2.456383e+07	2.456383e+07
5.011871e-04	5.623412e-04	2.944689e+10	2.194355e+07	2.194355e+07
5.623413e-04	6.309573e-04	2.640237e+10	1.961592e+07	1.961592e+07
6.309574e-04	7.079459e-04	2.328628e+10	1.739150e+07	1.739150e+07
7.079458e-04	7.943282e-04	2.080592e+10	1.551961e+07	1.551961e+07
7.943283e-04	8.912510e-04	1.868532e+10	1.388473e+07	1.388473e+07
8.912510e-04	1.000000e-03	1.669407e+10	1.238991e+07	1.238991e+07
1.000000e-03	1.122018e-03	1.483732e+10	1.102721e+07	1.102721e+07
1.122018e-03	1.258924e-03	1.317370e+10	9.809369e+06	9.809369e+06
1.258924e-03	1.412537e-03	1.180128e+10	8.764973e+06	8.764973e+06
1.412539e-03	1.584893e-03	1.047343e+10	7.795294e+06	7.795294e+06
1.584893e-03	1.778279e-03	9.327138e+09	6.944831e+06	6.944831e+06
1.778279e-03	1.995262e-03	8.312582e+09	6.189494e+06	6.189494e+06
1.995262e-03	2.238721e-03	7.446469e+09	5.530473e+06	5.530473e+06
2.238722e-03	2.511886e-03	6.587396e+09	4.910711e+06	4.910711e+06
2.511886e-03	2.818383e-03	5.862207e+09	4.373383e+06	4.373383e+06
2.818382e-03	3.162277e-03	5.235048e+09	3.901642e+06	3.901642e+06
3.162278e-03	3.548134e-03	4.703763e+09	3.491484e+06	3.491484e+06
3.548134e-03	3.981072e-03	4.180402e+09	3.107393e+06	3.107393e+06
3.981072e-03	4.466836e-03	3.727121e+09	2.769964e+06	2.769964e+06
4.466836e-03	5.011872e-03	3.309609e+09	2.464199e+06	2.464199e+06
5.011871e-03	5.623413e-03	2.963991e+09	2.201535e+06	2.201535e+06
5.623413e-03	6.309573e-03	2.620823e+09	1.954367e+06	1.954367e+06
6.309573e-03	7.079457e-03	2.356171e+09	1.749406e+06	1.749406e+06
7.079458e-03	7.943282e-03	2.086255e+09	1.554072e+06	1.554072e+06
7.943283e-03	8.912510e-03	1.861339e+09	1.385798e+06	1.385798e+06
8.912510e-03	1.000000e-02	1.665756e+09	1.237636e+06	1.237636e+06
1.000000e-02	1.122018e-02	1.480007e+09	1.101336e+06	1.101336e+06
1.122018e-02	1.258925e-02	1.315194e+09	9.801262e+05	9.801262e+05
1.258925e-02	1.412538e-02	1.178940e+09	8.760560e+05	8.760560e+05
1.412538e-02	1.584893e-02	1.049580e+09	7.803616e+05	7.803616e+05
1.584893e-02	1.778279e-02	9.357110e+08	6.955980e+05	6.955980e+05
1.778279e-02	1.995261e-02	8.308066e+08	6.187812e+05	6.187812e+05
1.995262e-02	2.238721e-02	7.424889e+08	5.522453e+05	5.522453e+05
2.238721e-02	2.511886e-02	6.585738e+08	4.910093e+05	4.910093e+05
2.511885e-02	2.818382e-02	5.851264e+08	4.369299e+05	4.369299e+05
2.818383e-02	3.162279e-02	5.248547e+08	3.906669e+05	3.906669e+05
3.162278e-02	3.548134e-02	4.686873e+08	3.485210e+05	3.485210e+05
3.548134e-02	3.981072e-02	4.164837e+08	3.101602e+05	3.101602e+05
3.981072e-02	4.466836e-02	3.717091e+08	2.766234e+05	2.766234e+05
4.466836e-02	5.011872e-02	3.309312e+08	2.464088e+05	2.464088e+05
5.011872e-02	5.623413e-02	2.948610e+08	2.195816e+05	2.195816e+05
5.623413e-02	6.309573e-02	2.609552e+08	1.950160e+05	1.950160e+05
6.309574e-02	7.079459e-02	2.337910e+08	1.742613e+05	1.742613e+05
7.079458e-02	7.943282e-02	2.086729e+08	1.554248e+05	1.554248e+05
7.943282e-02	8.912510e-02	1.864602e+08	1.387012e+05	1.387012e+05
8.912509e-02	9.999999e-02	1.658559e+08	1.234959e+05	1.234959e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=Flavour-blind dressed
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	2.147224e+09	1.326560e+08	1.326560e+08
1.122018e-06	1.258925e-06	1.066417e+09	8.825733e+07	8.825733e+07
1.258926e-06	1.412538e-06	1.432170e+09	9.655691e+07	9.655691e+07
1.412538e-06	1.584893e-06	2.001683e+09	1.077670e+08	1.077670e+08
1.584893e-06	1.778279e-06	3.180168e+09	1.282368e+08	1.282368e+08
1.778279e-06	1.995263e-06	5.350650e+09	1.570328e+08	1.570328e+08
1.995263e-06	2.238721e-06	7.730254e+09	1.781903e+08	1.781903e+08
2.238721e-06	2.511887e-06	8.763934e+09	1.791171e+08	1.791171e+08
2.511887e-06	2.818383e-06	1.353357e+10	2.101325e+08	2.101325e+08
2.818384e-06	3.162279e-06	1.596127e+10	2.154372e+08	2.154372e+08
3.162278e-06	3.548134e-06	2.489271e+10	2.539940e+08	2.539940e+08
3.548134e-06	3.981072e-06	3.217551e+10	2.726151e+08	2.726151e+08
3.981072e-06	4.466836e-06	4.439399e+10	3.023078e+08	3.023078e+08
4.466836e-06	5.011872e-06	5.810809e+10	3.265169e+08	3.265169e+08
5.011873e-06	5.623413e-06	7.626471e+10	3.531417e+08	3.531417e+08
5.623413e-06	6.309573e-06	1.007199e+11	3.831290e+08	3.831290e+08
6.309573e-06	7.079458e-06	1.267553e+11	4.057608e+08	4.057608e+08
7.079458e-06	7.943282e-06	1.550953e+11	4.237275e+08	4.237275e+08
7.943282e-06	8.912509e-06	1.932261e+11	4.464987e+08	4.464987e+08
8.912509e-06	1.000000e-05	2.258814e+11	4.557508e+08	4.557508e+08
1.000000e-05	1.122018e-05	2.636177e+11	4.648098e+08	4.648098e+08
1.122017e-05	1.258925e-05	2.991344e+11	4.674341e+08	4.674341e+08
1.258925e-05	1.412538e-05	3.322609e+11	4.650779e+08	4.650779e+08
1.412537e-05	1.584892e-05	3.580993e+11	4.558162e+08	4.558162e+08
1.584893e-05	1.778279e-05	3.774141e+11	4.417703e+08	4.417703e+08
1.778279e-05	1.995263e-05	3.870898e+11	4.223699e+08	4.223699e+08
1.995262e-05	2.238720e-05	3.933328e+11	4.019455e+08	4.019455e+08
2.238721e-05	2.511887e-05	3.882397e+11	3.769966e+08	3.769966e+08
2.511886e-05	2.818384e-05	3.806432e+11	3.524081e+08	3.524081e+08
2.818382e-05	3.162277e-05	3.652237e+11	3.258866e+08	3.258866e+08
3.162278e-05	3.548134e-05	3.475817e+11	3.001345e+08	3.001345e+08
3.548134e-05	3.981072e-05	3.261391e+11	2.744660e+08	2.744660e+08
3.981072e-05	4.466836e-05	3.015713e+11	2.491623e+08	2.491623e+08
4.466836e-05	5.011872e-05	2.787104e+11	2.261330e+08	2.261330e+08
5.011873e-05	5.623413e-05	2.538250e+11	2.037297e+08	2.037297e+08
5.623413e-05	6.309573e-05	2.330532e+11	1.842956e+08	1.842956e+08
6.309573e-05	7.079459e-05	2.117346e+11	1.658376e+08	1.658376e+08
7.079458e-05	7.943282e-05	1.915656e+11	1.489177e+08	1.489177e+08
7.943282e-05	8.912509e-05	1.741182e+11	1.340323e+08	1.340323e+08
8.912510e-05	1.000000e-04	1.569058e+11	1.201176e+08	1.201176e+08
1.000000e-04	1.122018e-04	1.415023e+11	1.076886e+08	1.076886e+08
1.122017e-04	1.258924e-04	1.265253e+11	9.613375e+07	9.613375e+07
1.258925e-04	1.412539e-04	1.141442e+11	8.620114e+07	8.620114e+07
1.412539e-04	1.584894e-04	1.020291e+11	7.693964e+07	7.693964e+07
1.584893e-04	1.778279e-04	9.137378e+10	6.873822e+07	6.873822e+07
1.778280e-04	1.995263e-04	8.161948e+10	6.133157e+07	6.133157e+07
1.995261e-04	2.238720e-04	7.330006e+10	5.487054e+07	5.487054e+07
2.238721e-04	2.511885e-04	6.547230e+10	4.895717e+07	4.895717e+07
2.511887e-04	2.818384e-04	5.835502e+10	4.363410e+07	4.363410e+07
2.818382e-04	3.162277e-04	5.203574e+10	3.889895e+07	3.889895e+07
3.162278e-04	3.548134e-04	4.642947e+10	3.468840e+07	3.468840e+07
3.548134e-04	3.981072e-04	4.135680e+10	3.090727e+07	3.090727e+07
3.981072e-04	4.466836e-04	3.694924e+10	2.757973e+07	2.757973e+07
4.466836e-04	5.011872e-04	3.291006e+10	2.457264e+07	2.457264e+07
5.011871e-04	5.623412e-04	2.947049e+10	2.195234e+07	2.195234e+07
5.623413e-04	6.309573e-04	2.642570e+10	1.962459e+07	1.962459e+07
6.309574e-04	7.079459e-04	2.330731e+10	1.739936e+07	1.739936e+07
7.079458e-04	7.943282e-04	2.082642e+10	1.552725e+07	1.552725e+07
7.943283e-04	8.912510e-04	1.870595e+10	1.389239e+07	1.389239e+07
8.912510e-04	1.000000e-03	1.671503e+10	1.239769e+07	1.239769e+07
1.000000e-03	1.122018e-03	1.485739e+10	1.103467e+07	1.103467e+07
1.122018e-03	1.258924e-03	1.319234e+10	9.816307e+06	9.816307e+06
1.258924e-03	1.412537e-03	1.181739e+10	8.770952e+06	8.770952e+06
1.412539e-03	1.584893e-03	1.049026e+10	7.801556e+06	7.801556e+06
1.584893e-03	1.778279e-03	9.340604e+09	6.949842e+06	6.949842e+06
1.778279e-03	1.995262e-03	8.326293e+09	6.194596e+06	6.194596e+06
1.995262e-03	2.238721e-03	7.460127e+09	5.535542e+06	5.535542e+06
2.238722e-03	2.511886e-03	6.598982e+09	4.915028e+06	4.915028e+06
2.511886e-03	2.818383e-03	5.875777e+09	4.378441e+06	4.378441e+06
2.818382e-03	3.162277e-03	5.246139e+09	3.905773e+06	3.905773e+06
3.162278e-03	3.548134e-03	4.714800e+09	3.495578e+06	3.495578e+06
3.548134e-03	3.981072e-03	4.189949e+09	3.110939e+06	3.110939e+06
3.981072e-03	4.466836e-03	3.736203e+09	2.773337e+06	2.773337e+06
4.466836e-03	5.011872e-03	3.318307e+09	2.467435e+06	2.467435e+06
5.011871e-03	5.623413e-03	2.973114e+09	2.204921e+06	2.204921e+06
5.623413e-03	6.309573e-03	2.629296e+09	1.957524e+06	1.957524e+06
6.309573e-03	7.079457e-03	2.363865e+09	1.752259e+06	1.752259e+06
7.079458e-03	7.943282e-03	2.093342e+09	1.556709e+06	1.556709e+06
7.943283e-03	8.912510e-03	1.867733e+09	1.388176e+06	1.388176e+06
8.912510e-03	1.000000e-02	1.672370e+09	1.240090e+06	1.240090e+06
1.000000e-02	1.122018e-02	1.485736e+09	1.103466e+06	1.103466e+06
1.122018e-02	1.258925e-02	1.320584e+09	9.821328e+05	9.821328e+05
1.258925e-02	1.412538e-02	1.183971e+09	8.779234e+05	8.779234e+05
1.412538e-02	1.584893e-02	1.054511e+09	7.821923e+05	7.821923e+05
1.584893e-02	1.778279e-02	9.399346e+08	6.971662e+05	6.971662e+05
1.778279e-02	1.995261e-02	8.347824e+08	6.202600e+05	6.202600e+05
1.995262e-02	2.238721e-02	7.461807e+08	5.536166e+05	5.536166e+05
2.238721e-02	2.511886e-02	6.619820e+08	4.922781e+05	4.922781e+05
2.511885e-02	2.818382e-02	5.882465e+08	4.380933e+05	4.380933e+05
2.818383e-02	3.162279e-02	5.280184e+08	3.918426e+05	3.918426e+05
3.162278e-02	3.548134e-02	4.713562e+08	3.495119e+05	3.495119e+05
3.548134e-02	3.981072e-02	4.190727e+08	3.111228e+05	3.111228e+05
3.981072e-02	4.466836e-02	3.740957e+08	2.775100e+05	2.775100e+05
4.466836e-02	5.011872e-02	3.331890e+08	2.472480e+05	2.472480e+05
5.011872e-02	5.623413e-02	2.970278e+08	2.203869e+05	2.203869e+05
5.623413e-02	6.309573e-02	2.629119e+08	1.957458e+05	1.957458e+05
6.309574e-02	7.079459e-02	2.357066e+08	1.749738e+05	1.749738e+05
7.079458e-02	7.943282e-02	2.104425e+08	1.560825e+05	1.560825e+05
7.943282e-02	8.912510e-02	1.881071e+08	1.393124e+05	1.393124e+05
8.912509e-02	9.999999e-02	1.673997e+08	1.240694e+05	1.240694e+05
# END HISTO1D



==> img/plots/YFS/dthetaNew-altLegend.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.01999
RatioPlotYLabel=d$N$/d$N_{\mathrm{f}_\text{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlotSameStyle=1
NormalizeToIntegral=0
RatioPlotYMajorTickMarks=10
RatioPlotYMin=0.98001
YMin=1e-5
YMax=1e-1
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
NormalizeToSum=1
LegendXPos=0.1
XLabel=$\Delta \Theta$
XMax=1E-1
YLabel=normalised frequency
LegendYPos=0.35
Legend=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\gamma$ multiplicity
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.957842e+09	2.553793e+08	2.553793e+08
1.122018e-06	1.258925e-06	1.143842e+10	2.890482e+08	2.890482e+08
1.258925e-06	1.412538e-06	1.478391e+10	3.102277e+08	3.102277e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.796611e+10	4.182974e+08	4.182974e+08
1.995262e-06	2.238721e-06	5.837122e+10	4.896508e+08	4.896508e+08
2.238721e-06	2.511886e-06	8.088518e+10	5.441542e+08	5.441542e+08
2.511886e-06	2.818383e-06	1.095606e+11	5.978801e+08	5.978801e+08
2.818383e-06	3.162278e-06	1.427180e+11	6.442084e+08	6.442084e+08
3.162278e-06	3.548134e-06	2.045141e+11	7.280296e+08	7.280296e+08
3.548134e-06	3.981072e-06	2.670567e+11	7.853964e+08	7.853964e+08
3.981072e-06	4.466836e-06	3.638783e+11	8.654968e+08	8.654968e+08
4.466836e-06	5.011872e-06	4.737375e+11	9.323013e+08	9.323013e+08
5.011872e-06	5.623413e-06	6.190084e+11	1.006087e+09	1.006087e+09
5.623413e-06	6.309573e-06	7.976696e+11	1.078199e+09	1.078199e+09
6.309573e-06	7.079458e-06	1.005889e+12	1.143042e+09	1.143042e+09
7.079458e-06	7.943282e-06	1.232581e+12	1.194525e+09	1.194525e+09
7.943282e-06	8.912509e-06	1.509530e+12	1.247981e+09	1.247981e+09
8.912509e-06	1.000000e-05	1.797514e+12	1.285652e+09	1.285652e+09
1.000000e-05	1.122018e-05	2.076294e+12	1.304465e+09	1.304465e+09
1.122018e-05	1.258925e-05	2.341926e+12	1.307898e+09	1.307898e+09
1.258925e-05	1.412538e-05	2.581274e+12	1.296293e+09	1.296293e+09
1.412538e-05	1.584893e-05	2.777558e+12	1.269462e+09	1.269462e+09
1.584893e-05	1.778279e-05	2.913939e+12	1.227518e+09	1.227518e+09
1.778279e-05	1.995262e-05	2.978689e+12	1.171655e+09	1.171655e+09
1.995262e-05	2.238721e-05	2.998537e+12	1.109792e+09	1.109792e+09
2.238721e-05	2.511886e-05	2.962511e+12	1.041400e+09	1.041400e+09
2.511886e-05	2.818383e-05	2.870892e+12	9.678216e+08	9.678216e+08
2.818383e-05	3.162278e-05	2.746323e+12	8.936405e+08	8.936405e+08
3.162278e-05	3.548134e-05	2.595606e+12	8.201754e+08	8.201754e+08
3.548134e-05	3.981072e-05	2.426578e+12	7.486594e+08	7.486594e+08
3.981072e-05	4.466836e-05	2.254074e+12	6.811950e+08	6.811950e+08
4.466836e-05	5.011872e-05	2.074278e+12	6.169086e+08	6.169086e+08
5.011872e-05	5.623413e-05	1.905243e+12	5.581647e+08	5.581647e+08
5.623413e-05	6.309573e-05	1.735333e+12	5.028966e+08	5.028966e+08
6.309573e-05	7.079458e-05	1.573786e+12	4.521264e+08	4.521264e+08
7.079458e-05	7.943282e-05	1.422524e+12	4.058047e+08	4.058047e+08
7.943282e-05	8.912509e-05	1.282308e+12	3.637337e+08	3.637337e+08
8.912509e-05	1.000000e-04	1.154490e+12	3.258235e+08	3.258235e+08
1.000000e-04	1.122018e-04	1.038303e+12	2.917092e+08	2.917092e+08
1.122018e-04	1.258925e-04	9.308889e+11	2.607571e+08	2.607571e+08
1.258925e-04	1.412538e-04	8.337940e+11	2.329783e+08	2.329783e+08
1.412538e-04	1.584893e-04	7.465388e+11	2.081202e+08	2.081202e+08
1.584893e-04	1.778279e-04	6.680825e+11	1.858671e+08	1.858671e+08
1.778279e-04	1.995262e-04	5.975777e+11	1.659527e+08	1.659527e+08
1.995262e-04	2.238721e-04	5.338180e+11	1.480757e+08	1.480757e+08
2.238721e-04	2.511886e-04	4.759512e+11	1.319984e+08	1.319984e+08
2.511886e-04	2.818383e-04	4.248746e+11	1.177382e+08	1.177382e+08
2.818383e-04	3.162278e-04	3.789299e+11	1.049703e+08	1.049703e+08
3.162278e-04	3.548134e-04	3.382811e+11	9.363242e+07	9.363242e+07
3.548134e-04	3.981072e-04	3.023043e+11	8.356209e+07	8.356209e+07
3.981072e-04	4.466836e-04	2.695058e+11	7.448544e+07	7.448544e+07
4.466836e-04	5.011872e-04	2.401471e+11	6.637829e+07	6.637829e+07
5.011872e-04	5.623413e-04	2.139968e+11	5.915491e+07	5.915491e+07
5.623413e-04	6.309573e-04	1.908740e+11	5.274250e+07	5.274250e+07
6.309573e-04	7.079458e-04	1.701402e+11	4.701003e+07	4.701003e+07
7.079458e-04	7.943282e-04	1.518241e+11	4.192352e+07	4.192352e+07
7.943282e-04	8.912509e-04	1.352690e+11	3.735824e+07	3.735824e+07
8.912509e-04	1.000000e-03	1.208256e+11	3.333240e+07	3.333240e+07
1.000000e-03	1.122018e-03	1.076635e+11	2.970450e+07	2.970450e+07
1.122018e-03	1.258925e-03	9.595733e+10	2.647441e+07	2.647441e+07
1.258925e-03	1.412538e-03	8.551750e+10	2.359465e+07	2.359465e+07
1.412538e-03	1.584893e-03	7.613635e+10	2.101765e+07	2.101765e+07
1.584893e-03	1.778279e-03	6.799148e+10	1.875058e+07	1.875058e+07
1.778279e-03	1.995262e-03	6.057567e+10	1.670845e+07	1.670845e+07
1.995262e-03	2.238721e-03	5.411174e+10	1.490846e+07	1.490846e+07
2.238721e-03	2.511886e-03	4.815862e+10	1.327775e+07	1.327775e+07
2.511886e-03	2.818383e-03	4.286146e+10	1.182552e+07	1.182552e+07
2.818383e-03	3.162278e-03	3.825470e+10	1.054701e+07	1.054701e+07
3.162278e-03	3.548134e-03	3.409575e+10	9.400209e+06	9.400209e+06
3.548134e-03	3.981072e-03	3.036696e+10	8.375057e+06	8.375057e+06
3.981072e-03	4.466836e-03	2.703675e+10	7.460442e+06	7.460442e+06
4.466836e-03	5.011872e-03	2.411037e+10	6.651037e+06	6.651037e+06
5.011872e-03	5.623413e-03	2.148209e+10	5.926871e+06	5.926871e+06
5.623413e-03	6.309573e-03	1.914565e+10	5.282292e+06	5.282292e+06
6.309573e-03	7.079458e-03	1.708801e+10	4.711213e+06	4.711213e+06
7.079458e-03	7.943282e-03	1.523168e+10	4.199149e+06	4.199149e+06
7.943282e-03	8.912509e-03	1.359123e+10	3.744697e+06	3.744697e+06
8.912509e-03	1.000000e-02	1.209215e+10	3.334562e+06	3.334562e+06
1.000000e-02	1.122018e-02	1.079159e+10	2.973930e+06	2.973930e+06
1.122018e-02	1.258925e-02	9.593520e+09	2.647135e+06	2.647135e+06
1.258925e-02	1.412538e-02	8.553898e+09	2.359761e+06	2.359761e+06
1.412538e-02	1.584893e-02	7.645064e+09	2.106098e+06	2.106098e+06
1.584893e-02	1.778279e-02	6.796867e+09	1.874744e+06	1.874744e+06
1.778279e-02	1.995262e-02	6.063650e+09	1.671684e+06	1.671684e+06
1.995262e-02	2.238721e-02	5.391906e+09	1.488189e+06	1.488189e+06
2.238721e-02	2.511886e-02	4.815848e+09	1.327773e+06	1.327773e+06
2.511886e-02	2.818383e-02	4.293481e+09	1.183564e+06	1.183564e+06
2.818383e-02	3.162278e-02	3.818799e+09	1.053781e+06	1.053781e+06
3.162278e-02	3.548134e-02	3.409500e+09	9.400105e+05	9.400105e+05
3.548134e-02	3.981072e-02	3.041435e+09	8.381591e+05	8.381591e+05
3.981072e-02	4.466836e-02	2.705830e+09	7.463416e+05	7.463416e+05
4.466836e-02	5.011872e-02	2.420891e+09	6.664615e+05	6.664615e+05
5.011872e-02	5.623413e-02	2.148976e+09	5.927929e+05	5.927929e+05
5.623413e-02	6.309573e-02	1.921888e+09	5.292385e+05	5.292385e+05
6.309573e-02	7.079458e-02	1.707285e+09	4.709123e+05	4.709123e+05
7.079458e-02	7.943282e-02	1.523770e+09	4.199978e+05	4.199978e+05
7.943282e-02	8.912509e-02	1.356742e+09	3.741415e+05	3.741415e+05
8.912509e-02	1.000000e-01	1.211210e+09	3.337313e+05	3.337313e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\gamma$ multiplicity
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.957842e+09	2.553793e+08	2.553793e+08
1.122018e-06	1.258925e-06	1.143842e+10	2.890482e+08	2.890482e+08
1.258925e-06	1.412538e-06	1.478391e+10	3.102277e+08	3.102277e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.796611e+10	4.182974e+08	4.182974e+08
1.995262e-06	2.238721e-06	5.837122e+10	4.896508e+08	4.896508e+08
2.238721e-06	2.511886e-06	8.088518e+10	5.441542e+08	5.441542e+08
2.511886e-06	2.818383e-06	1.095606e+11	5.978801e+08	5.978801e+08
2.818383e-06	3.162278e-06	1.427180e+11	6.442084e+08	6.442084e+08
3.162278e-06	3.548134e-06	2.045141e+11	7.280296e+08	7.280296e+08
3.548134e-06	3.981072e-06	2.670567e+11	7.853964e+08	7.853964e+08
3.981072e-06	4.466836e-06	3.638783e+11	8.654968e+08	8.654968e+08
4.466836e-06	5.011872e-06	4.737357e+11	9.322995e+08	9.322995e+08
5.011872e-06	5.623413e-06	6.190084e+11	1.006087e+09	1.006087e+09
5.623413e-06	6.309573e-06	7.976565e+11	1.078190e+09	1.078190e+09
6.309573e-06	7.079458e-06	1.005887e+12	1.143040e+09	1.143040e+09
7.079458e-06	7.943282e-06	1.232580e+12	1.194524e+09	1.194524e+09
7.943282e-06	8.912509e-06	1.509529e+12	1.247981e+09	1.247981e+09
8.912509e-06	1.000000e-05	1.797510e+12	1.285650e+09	1.285650e+09
1.000000e-05	1.122018e-05	2.076279e+12	1.304460e+09	1.304460e+09
1.122018e-05	1.258925e-05	2.341913e+12	1.307894e+09	1.307894e+09
1.258925e-05	1.412538e-05	2.581256e+12	1.296288e+09	1.296288e+09
1.412538e-05	1.584893e-05	2.777478e+12	1.269443e+09	1.269443e+09
1.584893e-05	1.778279e-05	2.913925e+12	1.227515e+09	1.227515e+09
1.778279e-05	1.995262e-05	2.978643e+12	1.171646e+09	1.171646e+09
1.995262e-05	2.238721e-05	2.998491e+12	1.109784e+09	1.109784e+09
2.238721e-05	2.511886e-05	2.962457e+12	1.041390e+09	1.041390e+09
2.511886e-05	2.818383e-05	2.870812e+12	9.678082e+08	9.678082e+08
2.818383e-05	3.162278e-05	2.746235e+12	8.936263e+08	8.936263e+08
3.162278e-05	3.548134e-05	2.595538e+12	8.201647e+08	8.201647e+08
3.548134e-05	3.981072e-05	2.426511e+12	7.486491e+08	7.486491e+08
3.981072e-05	4.466836e-05	2.254002e+12	6.811841e+08	6.811841e+08
4.466836e-05	5.011872e-05	2.074166e+12	6.168920e+08	6.168920e+08
5.011872e-05	5.623413e-05	1.905153e+12	5.581515e+08	5.581515e+08
5.623413e-05	6.309573e-05	1.735250e+12	5.028846e+08	5.028846e+08
6.309573e-05	7.079458e-05	1.573718e+12	4.521167e+08	4.521167e+08
7.079458e-05	7.943282e-05	1.422455e+12	4.057950e+08	4.057950e+08
7.943282e-05	8.912509e-05	1.282182e+12	3.637157e+08	3.637157e+08
8.912509e-05	1.000000e-04	1.154415e+12	3.258128e+08	3.258128e+08
1.000000e-04	1.122018e-04	1.038212e+12	2.916963e+08	2.916963e+08
1.122018e-04	1.258925e-04	9.308049e+11	2.607453e+08	2.607453e+08
1.258925e-04	1.412538e-04	8.337152e+11	2.329673e+08	2.329673e+08
1.412538e-04	1.584893e-04	7.464466e+11	2.081074e+08	2.081074e+08
1.584893e-04	1.778279e-04	6.679848e+11	1.858535e+08	1.858535e+08
1.778279e-04	1.995262e-04	5.974786e+11	1.659389e+08	1.659389e+08
1.995262e-04	2.238721e-04	5.337223e+11	1.480624e+08	1.480624e+08
2.238721e-04	2.511886e-04	4.758483e+11	1.319841e+08	1.319841e+08
2.511886e-04	2.818383e-04	4.247810e+11	1.177252e+08	1.177252e+08
2.818383e-04	3.162278e-04	3.788188e+11	1.049549e+08	1.049549e+08
3.162278e-04	3.548134e-04	3.381712e+11	9.361721e+07	9.361721e+07
3.548134e-04	3.981072e-04	3.021959e+11	8.354711e+07	8.354711e+07
3.981072e-04	4.466836e-04	2.693925e+11	7.446979e+07	7.446979e+07
4.466836e-04	5.011872e-04	2.400331e+11	6.636254e+07	6.636254e+07
5.011872e-04	5.623413e-04	2.138867e+11	5.913970e+07	5.913970e+07
5.623413e-04	6.309573e-04	1.907746e+11	5.272876e+07	5.272876e+07
6.309573e-04	7.079458e-04	1.700423e+11	4.699650e+07	4.699650e+07
7.079458e-04	7.943282e-04	1.517223e+11	4.190947e+07	4.190947e+07
7.943282e-04	8.912509e-04	1.351705e+11	3.734463e+07	3.734463e+07
8.912509e-04	1.000000e-03	1.207377e+11	3.332028e+07	3.332028e+07
1.000000e-03	1.122018e-03	1.075730e+11	2.969201e+07	2.969201e+07
1.122018e-03	1.258925e-03	9.587472e+10	2.646301e+07	2.646301e+07
1.258925e-03	1.412538e-03	8.543776e+10	2.358365e+07	2.358365e+07
1.412538e-03	1.584893e-03	7.605901e+10	2.100697e+07	2.100697e+07
1.584893e-03	1.778279e-03	6.791665e+10	1.874026e+07	1.874026e+07
1.778279e-03	1.995262e-03	6.050400e+10	1.669857e+07	1.669857e+07
1.995262e-03	2.238721e-03	5.404434e+10	1.489917e+07	1.489917e+07
2.238721e-03	2.511886e-03	4.809643e+10	1.326917e+07	1.326917e+07
2.511886e-03	2.818383e-03	4.280499e+10	1.181773e+07	1.181773e+07
2.818383e-03	3.162278e-03	3.819576e+10	1.053888e+07	1.053888e+07
3.162278e-03	3.548134e-03	3.404218e+10	9.392821e+06	9.392821e+06
3.548134e-03	3.981072e-03	3.031245e+10	8.367537e+06	8.367537e+06
3.981072e-03	4.466836e-03	2.698788e+10	7.453697e+06	7.453697e+06
4.466836e-03	5.011872e-03	2.406553e+10	6.644849e+06	6.644849e+06
5.011872e-03	5.623413e-03	2.143945e+10	5.920985e+06	5.920985e+06
5.623413e-03	6.309573e-03	1.910519e+10	5.276708e+06	5.276708e+06
6.309573e-03	7.079458e-03	1.705086e+10	4.706090e+06	4.706090e+06
7.079458e-03	7.943282e-03	1.519616e+10	4.194250e+06	4.194250e+06
7.943282e-03	8.912509e-03	1.355755e+10	3.740053e+06	3.740053e+06
8.912509e-03	1.000000e-02	1.206061e+10	3.330212e+06	3.330212e+06
1.000000e-02	1.122018e-02	1.076127e+10	2.969750e+06	2.969750e+06
1.122018e-02	1.258925e-02	9.565698e+09	2.643294e+06	2.643294e+06
1.258925e-02	1.412538e-02	8.528119e+09	2.356203e+06	2.356203e+06
1.412538e-02	1.584893e-02	7.620719e+09	2.102742e+06	2.102742e+06
1.584893e-02	1.778279e-02	6.774286e+09	1.871627e+06	1.871627e+06
1.778279e-02	1.995262e-02	6.042340e+09	1.668744e+06	1.668744e+06
1.995262e-02	2.238721e-02	5.372354e+09	1.485489e+06	1.485489e+06
2.238721e-02	2.511886e-02	4.796976e+09	1.325169e+06	1.325169e+06
2.511886e-02	2.818383e-02	4.276597e+09	1.181234e+06	1.181234e+06
2.818383e-02	3.162278e-02	3.803129e+09	1.051617e+06	1.051617e+06
3.162278e-02	3.548134e-02	3.395020e+09	9.380124e+05	9.380124e+05
3.548134e-02	3.981072e-02	3.027909e+09	8.362932e+05	8.362932e+05
3.981072e-02	4.466836e-02	2.692694e+09	7.445277e+05	7.445277e+05
4.466836e-02	5.011872e-02	2.408483e+09	6.647513e+05	6.647513e+05
5.011872e-02	5.623413e-02	2.137755e+09	5.912433e+05	5.912433e+05
5.623413e-02	6.309573e-02	1.911408e+09	5.277935e+05	5.277935e+05
6.309573e-02	7.079458e-02	1.697580e+09	4.695719e+05	4.695719e+05
7.079458e-02	7.943282e-02	1.514417e+09	4.187069e+05	4.187069e+05
7.943282e-02	8.912509e-02	1.348073e+09	3.729443e+05	3.729443e+05
8.912509e-02	1.000000e-01	1.203298e+09	3.326395e+05	3.326395e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=green!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\{\gamma,e\}$ multiplicity
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.974233e+09	2.556422e+08	2.556422e+08
1.122018e-06	1.258925e-06	1.145303e+10	2.892327e+08	2.892327e+08
1.258925e-06	1.412538e-06	1.480343e+10	3.104326e+08	3.104326e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.798454e+10	4.183990e+08	4.183990e+08
1.995262e-06	2.238721e-06	5.840819e+10	4.898058e+08	4.898058e+08
2.238721e-06	2.511886e-06	8.100599e+10	5.445604e+08	5.445604e+08
2.511886e-06	2.818383e-06	1.096879e+11	5.982272e+08	5.982272e+08
2.818383e-06	3.162278e-06	1.427354e+11	6.442478e+08	6.442478e+08
3.162278e-06	3.548134e-06	2.045608e+11	7.281126e+08	7.281126e+08
3.548134e-06	3.981072e-06	2.670752e+11	7.854236e+08	7.854236e+08
3.981072e-06	4.466836e-06	3.639030e+11	8.655261e+08	8.655261e+08
4.466836e-06	5.011872e-06	4.737981e+11	9.323609e+08	9.323609e+08
5.011872e-06	5.623413e-06	6.190394e+11	1.006112e+09	1.006112e+09
5.623413e-06	6.309573e-06	7.976740e+11	1.078202e+09	1.078202e+09
6.309573e-06	7.079458e-06	1.005974e+12	1.143090e+09	1.143090e+09
7.079458e-06	7.943282e-06	1.232637e+12	1.194552e+09	1.194552e+09
7.943282e-06	8.912509e-06	1.509654e+12	1.248033e+09	1.248033e+09
8.912509e-06	1.000000e-05	1.797644e+12	1.285698e+09	1.285698e+09
1.000000e-05	1.122018e-05	2.076385e+12	1.304494e+09	1.304494e+09
1.122018e-05	1.258925e-05	2.342105e+12	1.307948e+09	1.307948e+09
1.258925e-05	1.412538e-05	2.581466e+12	1.296341e+09	1.296341e+09
1.412538e-05	1.584893e-05	2.777635e+12	1.269479e+09	1.269479e+09
1.584893e-05	1.778279e-05	2.914129e+12	1.227558e+09	1.227558e+09
1.778279e-05	1.995262e-05	2.978833e+12	1.171683e+09	1.171683e+09
1.995262e-05	2.238721e-05	2.998705e+12	1.109824e+09	1.109824e+09
2.238721e-05	2.511886e-05	2.962684e+12	1.041430e+09	1.041430e+09
2.511886e-05	2.818383e-05	2.871036e+12	9.678458e+08	9.678458e+08
2.818383e-05	3.162278e-05	2.746516e+12	8.936719e+08	8.936719e+08
3.162278e-05	3.548134e-05	2.595844e+12	8.202130e+08	8.202130e+08
3.548134e-05	3.981072e-05	2.426768e+12	7.486887e+08	7.486887e+08
3.981072e-05	4.466836e-05	2.254346e+12	6.812360e+08	6.812360e+08
4.466836e-05	5.011872e-05	2.074467e+12	6.169367e+08	6.169367e+08
5.011872e-05	5.623413e-05	1.905547e+12	5.582092e+08	5.582092e+08
5.623413e-05	6.309573e-05	1.735582e+12	5.029327e+08	5.029327e+08
6.309573e-05	7.079458e-05	1.574017e+12	4.521596e+08	4.521596e+08
7.079458e-05	7.943282e-05	1.422776e+12	4.058407e+08	4.058407e+08
7.943282e-05	8.912509e-05	1.282491e+12	3.637596e+08	3.637596e+08
8.912509e-05	1.000000e-04	1.154697e+12	3.258526e+08	3.258526e+08
1.000000e-04	1.122018e-04	1.038515e+12	2.917389e+08	2.917389e+08
1.122018e-04	1.258925e-04	9.310992e+11	2.607865e+08	2.607865e+08
1.258925e-04	1.412538e-04	8.340238e+11	2.330104e+08	2.330104e+08
1.412538e-04	1.584893e-04	7.467286e+11	2.081467e+08	2.081467e+08
1.584893e-04	1.778279e-04	6.682480e+11	1.858901e+08	1.858901e+08
1.778279e-04	1.995262e-04	5.977648e+11	1.659787e+08	1.659787e+08
1.995262e-04	2.238721e-04	5.339926e+11	1.480999e+08	1.480999e+08
2.238721e-04	2.511886e-04	4.761280e+11	1.320229e+08	1.320229e+08
2.511886e-04	2.818383e-04	4.250586e+11	1.177637e+08	1.177637e+08
2.818383e-04	3.162278e-04	3.790890e+11	1.049923e+08	1.049923e+08
3.162278e-04	3.548134e-04	3.384185e+11	9.365143e+07	9.365143e+07
3.548134e-04	3.981072e-04	3.024572e+11	8.358322e+07	8.358322e+07
3.981072e-04	4.466836e-04	2.696484e+11	7.450515e+07	7.450515e+07
4.466836e-04	5.011872e-04	2.402821e+11	6.639695e+07	6.639695e+07
5.011872e-04	5.623413e-04	2.141130e+11	5.917098e+07	5.917098e+07
5.623413e-04	6.309573e-04	1.909995e+11	5.275983e+07	5.275983e+07
6.309573e-04	7.079458e-04	1.702585e+11	4.702638e+07	4.702638e+07
7.079458e-04	7.943282e-04	1.519309e+11	4.193827e+07	4.193827e+07
7.943282e-04	8.912509e-04	1.353718e+11	3.737243e+07	3.737243e+07
8.912509e-04	1.000000e-03	1.209313e+11	3.334698e+07	3.334698e+07
1.000000e-03	1.122018e-03	1.077631e+11	2.971824e+07	2.971824e+07
1.122018e-03	1.258925e-03	9.605484e+10	2.648786e+07	2.648786e+07
1.258925e-03	1.412538e-03	8.560304e+10	2.360645e+07	2.360645e+07
1.412538e-03	1.584893e-03	7.622790e+10	2.103028e+07	2.103028e+07
1.584893e-03	1.778279e-03	6.807028e+10	1.876144e+07	1.876144e+07
1.778279e-03	1.995262e-03	6.064871e+10	1.671852e+07	1.671852e+07
1.995262e-03	2.238721e-03	5.418157e+10	1.491808e+07	1.491808e+07
2.238721e-03	2.511886e-03	4.822364e+10	1.328671e+07	1.328671e+07
2.511886e-03	2.818383e-03	4.292479e+10	1.183426e+07	1.183426e+07
2.818383e-03	3.162278e-03	3.830902e+10	1.055450e+07	1.055450e+07
3.162278e-03	3.548134e-03	3.414898e+10	9.407544e+06	9.407544e+06
3.548134e-03	3.981072e-03	3.041292e+10	8.381393e+06	8.381393e+06
3.981072e-03	4.466836e-03	2.708367e+10	7.466913e+06	7.466913e+06
4.466836e-03	5.011872e-03	2.415640e+10	6.657383e+06	6.657383e+06
5.011872e-03	5.623413e-03	2.152351e+10	5.932582e+06	5.932582e+06
5.623413e-03	6.309573e-03	1.918625e+10	5.287890e+06	5.287890e+06
6.309573e-03	7.079458e-03	1.712670e+10	4.716544e+06	4.716544e+06
7.079458e-03	7.943282e-03	1.526818e+10	4.204177e+06	4.204177e+06
7.943282e-03	8.912509e-03	1.362350e+10	3.749139e+06	3.749139e+06
8.912509e-03	1.000000e-02	1.212356e+10	3.338891e+06	3.338891e+06
1.000000e-02	1.122018e-02	1.081930e+10	2.977745e+06	2.977745e+06
1.122018e-02	1.258925e-02	9.621940e+09	2.651054e+06	2.651054e+06
1.258925e-02	1.412538e-02	8.579586e+09	2.363302e+06	2.363302e+06
1.412538e-02	1.584893e-02	7.668046e+09	2.109261e+06	2.109261e+06
1.584893e-02	1.778279e-02	6.819754e+09	1.877897e+06	1.877897e+06
1.778279e-02	1.995262e-02	6.083859e+09	1.674467e+06	1.674467e+06
1.995262e-02	2.238721e-02	5.411724e+09	1.490922e+06	1.490922e+06
2.238721e-02	2.511886e-02	4.832339e+09	1.330045e+06	1.330045e+06
2.511886e-02	2.818383e-02	4.309566e+09	1.185779e+06	1.185779e+06
2.818383e-02	3.162278e-02	3.834359e+09	1.055926e+06	1.055926e+06
3.162278e-02	3.548134e-02	3.423617e+09	9.419545e+05	9.419545e+05
3.548134e-02	3.981072e-02	3.054830e+09	8.400027e+05	8.400027e+05
3.981072e-02	4.466836e-02	2.717241e+09	7.479136e+05	7.479136e+05
4.466836e-02	5.011872e-02	2.431744e+09	6.679537e+05	6.679537e+05
5.011872e-02	5.623413e-02	2.158864e+09	5.941552e+05	5.941552e+05
5.623413e-02	6.309573e-02	1.930601e+09	5.304367e+05	5.304367e+05
6.309573e-02	7.079458e-02	1.715533e+09	4.720485e+05	4.720485e+05
7.079458e-02	7.943282e-02	1.531215e+09	4.210226e+05	4.210226e+05
7.943282e-02	8.912509e-02	1.363395e+09	3.750577e+05	3.750577e+05
8.912509e-02	1.000000e-01	1.217167e+09	3.345509e+05	3.345509e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=violet
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\{\gamma,e,\pi,K,\mu,\tau\}$ multiplicity
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.974233e+09	2.556422e+08	2.556422e+08
1.122018e-06	1.258925e-06	1.145303e+10	2.892327e+08	2.892327e+08
1.258925e-06	1.412538e-06	1.480343e+10	3.104326e+08	3.104326e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.798454e+10	4.183990e+08	4.183990e+08
1.995262e-06	2.238721e-06	5.840819e+10	4.898058e+08	4.898058e+08
2.238721e-06	2.511886e-06	8.100599e+10	5.445604e+08	5.445604e+08
2.511886e-06	2.818383e-06	1.096879e+11	5.982272e+08	5.982272e+08
2.818383e-06	3.162278e-06	1.427354e+11	6.442478e+08	6.442478e+08
3.162278e-06	3.548134e-06	2.045608e+11	7.281126e+08	7.281126e+08
3.548134e-06	3.981072e-06	2.670752e+11	7.854236e+08	7.854236e+08
3.981072e-06	4.466836e-06	3.639030e+11	8.655261e+08	8.655261e+08
4.466836e-06	5.011872e-06	4.737981e+11	9.323609e+08	9.323609e+08
5.011872e-06	5.623413e-06	6.190394e+11	1.006112e+09	1.006112e+09
5.623413e-06	6.309573e-06	7.976740e+11	1.078202e+09	1.078202e+09
6.309573e-06	7.079458e-06	1.005974e+12	1.143090e+09	1.143090e+09
7.079458e-06	7.943282e-06	1.232637e+12	1.194552e+09	1.194552e+09
7.943282e-06	8.912509e-06	1.509654e+12	1.248033e+09	1.248033e+09
8.912509e-06	1.000000e-05	1.797644e+12	1.285698e+09	1.285698e+09
1.000000e-05	1.122018e-05	2.076385e+12	1.304494e+09	1.304494e+09
1.122018e-05	1.258925e-05	2.342105e+12	1.307948e+09	1.307948e+09
1.258925e-05	1.412538e-05	2.581466e+12	1.296341e+09	1.296341e+09
1.412538e-05	1.584893e-05	2.777635e+12	1.269479e+09	1.269479e+09
1.584893e-05	1.778279e-05	2.914129e+12	1.227558e+09	1.227558e+09
1.778279e-05	1.995262e-05	2.978833e+12	1.171683e+09	1.171683e+09
1.995262e-05	2.238721e-05	2.998705e+12	1.109824e+09	1.109824e+09
2.238721e-05	2.511886e-05	2.962684e+12	1.041430e+09	1.041430e+09
2.511886e-05	2.818383e-05	2.871036e+12	9.678458e+08	9.678458e+08
2.818383e-05	3.162278e-05	2.746516e+12	8.936719e+08	8.936719e+08
3.162278e-05	3.548134e-05	2.595844e+12	8.202130e+08	8.202130e+08
3.548134e-05	3.981072e-05	2.426768e+12	7.486887e+08	7.486887e+08
3.981072e-05	4.466836e-05	2.254346e+12	6.812360e+08	6.812360e+08
4.466836e-05	5.011872e-05	2.074467e+12	6.169367e+08	6.169367e+08
5.011872e-05	5.623413e-05	1.905547e+12	5.582092e+08	5.582092e+08
5.623413e-05	6.309573e-05	1.735582e+12	5.029327e+08	5.029327e+08
6.309573e-05	7.079458e-05	1.574017e+12	4.521596e+08	4.521596e+08
7.079458e-05	7.943282e-05	1.422776e+12	4.058407e+08	4.058407e+08
7.943282e-05	8.912509e-05	1.282491e+12	3.637596e+08	3.637596e+08
8.912509e-05	1.000000e-04	1.154697e+12	3.258526e+08	3.258526e+08
1.000000e-04	1.122018e-04	1.038515e+12	2.917389e+08	2.917389e+08
1.122018e-04	1.258925e-04	9.310992e+11	2.607865e+08	2.607865e+08
1.258925e-04	1.412538e-04	8.340238e+11	2.330104e+08	2.330104e+08
1.412538e-04	1.584893e-04	7.467286e+11	2.081467e+08	2.081467e+08
1.584893e-04	1.778279e-04	6.682480e+11	1.858901e+08	1.858901e+08
1.778279e-04	1.995262e-04	5.977648e+11	1.659787e+08	1.659787e+08
1.995262e-04	2.238721e-04	5.339926e+11	1.480999e+08	1.480999e+08
2.238721e-04	2.511886e-04	4.761280e+11	1.320229e+08	1.320229e+08
2.511886e-04	2.818383e-04	4.250586e+11	1.177637e+08	1.177637e+08
2.818383e-04	3.162278e-04	3.790890e+11	1.049923e+08	1.049923e+08
3.162278e-04	3.548134e-04	3.384185e+11	9.365143e+07	9.365143e+07
3.548134e-04	3.981072e-04	3.024572e+11	8.358322e+07	8.358322e+07
3.981072e-04	4.466836e-04	2.696484e+11	7.450515e+07	7.450515e+07
4.466836e-04	5.011872e-04	2.402821e+11	6.639695e+07	6.639695e+07
5.011872e-04	5.623413e-04	2.141130e+11	5.917098e+07	5.917098e+07
5.623413e-04	6.309573e-04	1.909995e+11	5.275983e+07	5.275983e+07
6.309573e-04	7.079458e-04	1.702585e+11	4.702638e+07	4.702638e+07
7.079458e-04	7.943282e-04	1.519309e+11	4.193827e+07	4.193827e+07
7.943282e-04	8.912509e-04	1.353718e+11	3.737243e+07	3.737243e+07
8.912509e-04	1.000000e-03	1.209313e+11	3.334698e+07	3.334698e+07
1.000000e-03	1.122018e-03	1.077631e+11	2.971824e+07	2.971824e+07
1.122018e-03	1.258925e-03	9.605484e+10	2.648786e+07	2.648786e+07
1.258925e-03	1.412538e-03	8.560304e+10	2.360645e+07	2.360645e+07
1.412538e-03	1.584893e-03	7.622790e+10	2.103028e+07	2.103028e+07
1.584893e-03	1.778279e-03	6.807034e+10	1.876145e+07	1.876145e+07
1.778279e-03	1.995262e-03	6.064871e+10	1.671852e+07	1.671852e+07
1.995262e-03	2.238721e-03	5.418161e+10	1.491808e+07	1.491808e+07
2.238721e-03	2.511886e-03	4.822367e+10	1.328672e+07	1.328672e+07
2.511886e-03	2.818383e-03	4.292479e+10	1.183426e+07	1.183426e+07
2.818383e-03	3.162278e-03	3.830908e+10	1.055451e+07	1.055451e+07
3.162278e-03	3.548134e-03	3.414909e+10	9.407558e+06	9.407558e+06
3.548134e-03	3.981072e-03	3.041292e+10	8.381393e+06	8.381393e+06
3.981072e-03	4.466836e-03	2.708367e+10	7.466913e+06	7.466913e+06
4.466836e-03	5.011872e-03	2.415644e+10	6.657388e+06	6.657388e+06
5.011872e-03	5.623413e-03	2.152353e+10	5.932585e+06	5.932585e+06
5.623413e-03	6.309573e-03	1.918631e+10	5.287898e+06	5.287898e+06
6.309573e-03	7.079458e-03	1.712682e+10	4.716560e+06	4.716560e+06
7.079458e-03	7.943282e-03	1.526823e+10	4.204183e+06	4.204183e+06
7.943282e-03	8.912509e-03	1.362357e+10	3.749149e+06	3.749149e+06
8.912509e-03	1.000000e-02	1.212374e+10	3.338916e+06	3.338916e+06
1.000000e-02	1.122018e-02	1.081942e+10	2.977762e+06	2.977762e+06
1.122018e-02	1.258925e-02	9.622108e+09	2.651077e+06	2.651077e+06
1.258925e-02	1.412538e-02	8.579736e+09	2.363322e+06	2.363322e+06
1.412538e-02	1.584893e-02	7.668237e+09	2.109288e+06	2.109288e+06
1.584893e-02	1.778279e-02	6.819987e+09	1.877929e+06	1.877929e+06
1.778279e-02	1.995262e-02	6.084159e+09	1.674509e+06	1.674509e+06
1.995262e-02	2.238721e-02	5.412160e+09	1.490982e+06	1.490982e+06
2.238721e-02	2.511886e-02	4.832925e+09	1.330125e+06	1.330125e+06
2.511886e-02	2.818383e-02	4.310375e+09	1.185890e+06	1.185890e+06
2.818383e-02	3.162278e-02	3.835249e+09	1.056048e+06	1.056048e+06
3.162278e-02	3.548134e-02	3.424721e+09	9.421064e+05	9.421064e+05
3.548134e-02	3.981072e-02	3.055994e+09	8.401627e+05	8.401627e+05
3.981072e-02	4.466836e-02	2.718614e+09	7.481026e+05	7.481026e+05
4.466836e-02	5.011872e-02	2.433237e+09	6.681587e+05	6.681587e+05
5.011872e-02	5.623413e-02	2.160509e+09	5.943815e+05	5.943815e+05
5.623413e-02	6.309573e-02	1.932306e+09	5.306709e+05	5.306709e+05
6.309573e-02	7.079458e-02	1.717285e+09	4.722895e+05	4.722895e+05
7.079458e-02	7.943282e-02	1.533104e+09	4.212823e+05	4.212823e+05
7.943282e-02	8.912509e-02	1.365334e+09	3.753244e+05	3.753244e+05
8.912509e-02	1.000000e-01	1.219146e+09	3.348228e+05	3.348228e+05
# END HISTO1D



==> img/plots/YFS/dthetaNew.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.01999
RatioPlotYLabel=d$N$/d$N_{\mathrm{f}_\text{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlotSameStyle=1
NormalizeToIntegral=0
RatioPlotYMajorTickMarks=10
RatioPlotYMin=0.98001
YMin=1e-5
YMax=1e-1
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
NormalizeToSum=1
LegendXPos=0.1
XLabel=$\Delta \Theta$
XMax=1E-1
YLabel=normalised frequency
LegendYPos=0.35
Legend=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.957842e+09	2.553793e+08	2.553793e+08
1.122018e-06	1.258925e-06	1.143842e+10	2.890482e+08	2.890482e+08
1.258925e-06	1.412538e-06	1.478391e+10	3.102277e+08	3.102277e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.796611e+10	4.182974e+08	4.182974e+08
1.995262e-06	2.238721e-06	5.837122e+10	4.896508e+08	4.896508e+08
2.238721e-06	2.511886e-06	8.088518e+10	5.441542e+08	5.441542e+08
2.511886e-06	2.818383e-06	1.095606e+11	5.978801e+08	5.978801e+08
2.818383e-06	3.162278e-06	1.427180e+11	6.442084e+08	6.442084e+08
3.162278e-06	3.548134e-06	2.045141e+11	7.280296e+08	7.280296e+08
3.548134e-06	3.981072e-06	2.670567e+11	7.853964e+08	7.853964e+08
3.981072e-06	4.466836e-06	3.638783e+11	8.654968e+08	8.654968e+08
4.466836e-06	5.011872e-06	4.737375e+11	9.323013e+08	9.323013e+08
5.011872e-06	5.623413e-06	6.190084e+11	1.006087e+09	1.006087e+09
5.623413e-06	6.309573e-06	7.976696e+11	1.078199e+09	1.078199e+09
6.309573e-06	7.079458e-06	1.005889e+12	1.143042e+09	1.143042e+09
7.079458e-06	7.943282e-06	1.232581e+12	1.194525e+09	1.194525e+09
7.943282e-06	8.912509e-06	1.509530e+12	1.247981e+09	1.247981e+09
8.912509e-06	1.000000e-05	1.797514e+12	1.285652e+09	1.285652e+09
1.000000e-05	1.122018e-05	2.076294e+12	1.304465e+09	1.304465e+09
1.122018e-05	1.258925e-05	2.341926e+12	1.307898e+09	1.307898e+09
1.258925e-05	1.412538e-05	2.581274e+12	1.296293e+09	1.296293e+09
1.412538e-05	1.584893e-05	2.777558e+12	1.269462e+09	1.269462e+09
1.584893e-05	1.778279e-05	2.913939e+12	1.227518e+09	1.227518e+09
1.778279e-05	1.995262e-05	2.978689e+12	1.171655e+09	1.171655e+09
1.995262e-05	2.238721e-05	2.998537e+12	1.109792e+09	1.109792e+09
2.238721e-05	2.511886e-05	2.962511e+12	1.041400e+09	1.041400e+09
2.511886e-05	2.818383e-05	2.870892e+12	9.678216e+08	9.678216e+08
2.818383e-05	3.162278e-05	2.746323e+12	8.936405e+08	8.936405e+08
3.162278e-05	3.548134e-05	2.595606e+12	8.201754e+08	8.201754e+08
3.548134e-05	3.981072e-05	2.426578e+12	7.486594e+08	7.486594e+08
3.981072e-05	4.466836e-05	2.254074e+12	6.811950e+08	6.811950e+08
4.466836e-05	5.011872e-05	2.074278e+12	6.169086e+08	6.169086e+08
5.011872e-05	5.623413e-05	1.905243e+12	5.581647e+08	5.581647e+08
5.623413e-05	6.309573e-05	1.735333e+12	5.028966e+08	5.028966e+08
6.309573e-05	7.079458e-05	1.573786e+12	4.521264e+08	4.521264e+08
7.079458e-05	7.943282e-05	1.422524e+12	4.058047e+08	4.058047e+08
7.943282e-05	8.912509e-05	1.282308e+12	3.637337e+08	3.637337e+08
8.912509e-05	1.000000e-04	1.154490e+12	3.258235e+08	3.258235e+08
1.000000e-04	1.122018e-04	1.038303e+12	2.917092e+08	2.917092e+08
1.122018e-04	1.258925e-04	9.308889e+11	2.607571e+08	2.607571e+08
1.258925e-04	1.412538e-04	8.337940e+11	2.329783e+08	2.329783e+08
1.412538e-04	1.584893e-04	7.465388e+11	2.081202e+08	2.081202e+08
1.584893e-04	1.778279e-04	6.680825e+11	1.858671e+08	1.858671e+08
1.778279e-04	1.995262e-04	5.975777e+11	1.659527e+08	1.659527e+08
1.995262e-04	2.238721e-04	5.338180e+11	1.480757e+08	1.480757e+08
2.238721e-04	2.511886e-04	4.759512e+11	1.319984e+08	1.319984e+08
2.511886e-04	2.818383e-04	4.248746e+11	1.177382e+08	1.177382e+08
2.818383e-04	3.162278e-04	3.789299e+11	1.049703e+08	1.049703e+08
3.162278e-04	3.548134e-04	3.382811e+11	9.363242e+07	9.363242e+07
3.548134e-04	3.981072e-04	3.023043e+11	8.356209e+07	8.356209e+07
3.981072e-04	4.466836e-04	2.695058e+11	7.448544e+07	7.448544e+07
4.466836e-04	5.011872e-04	2.401471e+11	6.637829e+07	6.637829e+07
5.011872e-04	5.623413e-04	2.139968e+11	5.915491e+07	5.915491e+07
5.623413e-04	6.309573e-04	1.908740e+11	5.274250e+07	5.274250e+07
6.309573e-04	7.079458e-04	1.701402e+11	4.701003e+07	4.701003e+07
7.079458e-04	7.943282e-04	1.518241e+11	4.192352e+07	4.192352e+07
7.943282e-04	8.912509e-04	1.352690e+11	3.735824e+07	3.735824e+07
8.912509e-04	1.000000e-03	1.208256e+11	3.333240e+07	3.333240e+07
1.000000e-03	1.122018e-03	1.076635e+11	2.970450e+07	2.970450e+07
1.122018e-03	1.258925e-03	9.595733e+10	2.647441e+07	2.647441e+07
1.258925e-03	1.412538e-03	8.551750e+10	2.359465e+07	2.359465e+07
1.412538e-03	1.584893e-03	7.613635e+10	2.101765e+07	2.101765e+07
1.584893e-03	1.778279e-03	6.799148e+10	1.875058e+07	1.875058e+07
1.778279e-03	1.995262e-03	6.057567e+10	1.670845e+07	1.670845e+07
1.995262e-03	2.238721e-03	5.411174e+10	1.490846e+07	1.490846e+07
2.238721e-03	2.511886e-03	4.815862e+10	1.327775e+07	1.327775e+07
2.511886e-03	2.818383e-03	4.286146e+10	1.182552e+07	1.182552e+07
2.818383e-03	3.162278e-03	3.825470e+10	1.054701e+07	1.054701e+07
3.162278e-03	3.548134e-03	3.409575e+10	9.400209e+06	9.400209e+06
3.548134e-03	3.981072e-03	3.036696e+10	8.375057e+06	8.375057e+06
3.981072e-03	4.466836e-03	2.703675e+10	7.460442e+06	7.460442e+06
4.466836e-03	5.011872e-03	2.411037e+10	6.651037e+06	6.651037e+06
5.011872e-03	5.623413e-03	2.148209e+10	5.926871e+06	5.926871e+06
5.623413e-03	6.309573e-03	1.914565e+10	5.282292e+06	5.282292e+06
6.309573e-03	7.079458e-03	1.708801e+10	4.711213e+06	4.711213e+06
7.079458e-03	7.943282e-03	1.523168e+10	4.199149e+06	4.199149e+06
7.943282e-03	8.912509e-03	1.359123e+10	3.744697e+06	3.744697e+06
8.912509e-03	1.000000e-02	1.209215e+10	3.334562e+06	3.334562e+06
1.000000e-02	1.122018e-02	1.079159e+10	2.973930e+06	2.973930e+06
1.122018e-02	1.258925e-02	9.593520e+09	2.647135e+06	2.647135e+06
1.258925e-02	1.412538e-02	8.553898e+09	2.359761e+06	2.359761e+06
1.412538e-02	1.584893e-02	7.645064e+09	2.106098e+06	2.106098e+06
1.584893e-02	1.778279e-02	6.796867e+09	1.874744e+06	1.874744e+06
1.778279e-02	1.995262e-02	6.063650e+09	1.671684e+06	1.671684e+06
1.995262e-02	2.238721e-02	5.391906e+09	1.488189e+06	1.488189e+06
2.238721e-02	2.511886e-02	4.815848e+09	1.327773e+06	1.327773e+06
2.511886e-02	2.818383e-02	4.293481e+09	1.183564e+06	1.183564e+06
2.818383e-02	3.162278e-02	3.818799e+09	1.053781e+06	1.053781e+06
3.162278e-02	3.548134e-02	3.409500e+09	9.400105e+05	9.400105e+05
3.548134e-02	3.981072e-02	3.041435e+09	8.381591e+05	8.381591e+05
3.981072e-02	4.466836e-02	2.705830e+09	7.463416e+05	7.463416e+05
4.466836e-02	5.011872e-02	2.420891e+09	6.664615e+05	6.664615e+05
5.011872e-02	5.623413e-02	2.148976e+09	5.927929e+05	5.927929e+05
5.623413e-02	6.309573e-02	1.921888e+09	5.292385e+05	5.292385e+05
6.309573e-02	7.079458e-02	1.707285e+09	4.709123e+05	4.709123e+05
7.079458e-02	7.943282e-02	1.523770e+09	4.199978e+05	4.199978e+05
7.943282e-02	8.912509e-02	1.356742e+09	3.741415e+05	3.741415e+05
8.912509e-02	1.000000e-01	1.211210e+09	3.337313e+05	3.337313e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.957842e+09	2.553793e+08	2.553793e+08
1.122018e-06	1.258925e-06	1.143842e+10	2.890482e+08	2.890482e+08
1.258925e-06	1.412538e-06	1.478391e+10	3.102277e+08	3.102277e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.796611e+10	4.182974e+08	4.182974e+08
1.995262e-06	2.238721e-06	5.837122e+10	4.896508e+08	4.896508e+08
2.238721e-06	2.511886e-06	8.088518e+10	5.441542e+08	5.441542e+08
2.511886e-06	2.818383e-06	1.095606e+11	5.978801e+08	5.978801e+08
2.818383e-06	3.162278e-06	1.427180e+11	6.442084e+08	6.442084e+08
3.162278e-06	3.548134e-06	2.045141e+11	7.280296e+08	7.280296e+08
3.548134e-06	3.981072e-06	2.670567e+11	7.853964e+08	7.853964e+08
3.981072e-06	4.466836e-06	3.638783e+11	8.654968e+08	8.654968e+08
4.466836e-06	5.011872e-06	4.737357e+11	9.322995e+08	9.322995e+08
5.011872e-06	5.623413e-06	6.190084e+11	1.006087e+09	1.006087e+09
5.623413e-06	6.309573e-06	7.976565e+11	1.078190e+09	1.078190e+09
6.309573e-06	7.079458e-06	1.005887e+12	1.143040e+09	1.143040e+09
7.079458e-06	7.943282e-06	1.232580e+12	1.194524e+09	1.194524e+09
7.943282e-06	8.912509e-06	1.509529e+12	1.247981e+09	1.247981e+09
8.912509e-06	1.000000e-05	1.797510e+12	1.285650e+09	1.285650e+09
1.000000e-05	1.122018e-05	2.076279e+12	1.304460e+09	1.304460e+09
1.122018e-05	1.258925e-05	2.341913e+12	1.307894e+09	1.307894e+09
1.258925e-05	1.412538e-05	2.581256e+12	1.296288e+09	1.296288e+09
1.412538e-05	1.584893e-05	2.777478e+12	1.269443e+09	1.269443e+09
1.584893e-05	1.778279e-05	2.913925e+12	1.227515e+09	1.227515e+09
1.778279e-05	1.995262e-05	2.978643e+12	1.171646e+09	1.171646e+09
1.995262e-05	2.238721e-05	2.998491e+12	1.109784e+09	1.109784e+09
2.238721e-05	2.511886e-05	2.962457e+12	1.041390e+09	1.041390e+09
2.511886e-05	2.818383e-05	2.870812e+12	9.678082e+08	9.678082e+08
2.818383e-05	3.162278e-05	2.746235e+12	8.936263e+08	8.936263e+08
3.162278e-05	3.548134e-05	2.595538e+12	8.201647e+08	8.201647e+08
3.548134e-05	3.981072e-05	2.426511e+12	7.486491e+08	7.486491e+08
3.981072e-05	4.466836e-05	2.254002e+12	6.811841e+08	6.811841e+08
4.466836e-05	5.011872e-05	2.074166e+12	6.168920e+08	6.168920e+08
5.011872e-05	5.623413e-05	1.905153e+12	5.581515e+08	5.581515e+08
5.623413e-05	6.309573e-05	1.735250e+12	5.028846e+08	5.028846e+08
6.309573e-05	7.079458e-05	1.573718e+12	4.521167e+08	4.521167e+08
7.079458e-05	7.943282e-05	1.422455e+12	4.057950e+08	4.057950e+08
7.943282e-05	8.912509e-05	1.282182e+12	3.637157e+08	3.637157e+08
8.912509e-05	1.000000e-04	1.154415e+12	3.258128e+08	3.258128e+08
1.000000e-04	1.122018e-04	1.038212e+12	2.916963e+08	2.916963e+08
1.122018e-04	1.258925e-04	9.308049e+11	2.607453e+08	2.607453e+08
1.258925e-04	1.412538e-04	8.337152e+11	2.329673e+08	2.329673e+08
1.412538e-04	1.584893e-04	7.464466e+11	2.081074e+08	2.081074e+08
1.584893e-04	1.778279e-04	6.679848e+11	1.858535e+08	1.858535e+08
1.778279e-04	1.995262e-04	5.974786e+11	1.659389e+08	1.659389e+08
1.995262e-04	2.238721e-04	5.337223e+11	1.480624e+08	1.480624e+08
2.238721e-04	2.511886e-04	4.758483e+11	1.319841e+08	1.319841e+08
2.511886e-04	2.818383e-04	4.247810e+11	1.177252e+08	1.177252e+08
2.818383e-04	3.162278e-04	3.788188e+11	1.049549e+08	1.049549e+08
3.162278e-04	3.548134e-04	3.381712e+11	9.361721e+07	9.361721e+07
3.548134e-04	3.981072e-04	3.021959e+11	8.354711e+07	8.354711e+07
3.981072e-04	4.466836e-04	2.693925e+11	7.446979e+07	7.446979e+07
4.466836e-04	5.011872e-04	2.400331e+11	6.636254e+07	6.636254e+07
5.011872e-04	5.623413e-04	2.138867e+11	5.913970e+07	5.913970e+07
5.623413e-04	6.309573e-04	1.907746e+11	5.272876e+07	5.272876e+07
6.309573e-04	7.079458e-04	1.700423e+11	4.699650e+07	4.699650e+07
7.079458e-04	7.943282e-04	1.517223e+11	4.190947e+07	4.190947e+07
7.943282e-04	8.912509e-04	1.351705e+11	3.734463e+07	3.734463e+07
8.912509e-04	1.000000e-03	1.207377e+11	3.332028e+07	3.332028e+07
1.000000e-03	1.122018e-03	1.075730e+11	2.969201e+07	2.969201e+07
1.122018e-03	1.258925e-03	9.587472e+10	2.646301e+07	2.646301e+07
1.258925e-03	1.412538e-03	8.543776e+10	2.358365e+07	2.358365e+07
1.412538e-03	1.584893e-03	7.605901e+10	2.100697e+07	2.100697e+07
1.584893e-03	1.778279e-03	6.791665e+10	1.874026e+07	1.874026e+07
1.778279e-03	1.995262e-03	6.050400e+10	1.669857e+07	1.669857e+07
1.995262e-03	2.238721e-03	5.404434e+10	1.489917e+07	1.489917e+07
2.238721e-03	2.511886e-03	4.809643e+10	1.326917e+07	1.326917e+07
2.511886e-03	2.818383e-03	4.280499e+10	1.181773e+07	1.181773e+07
2.818383e-03	3.162278e-03	3.819576e+10	1.053888e+07	1.053888e+07
3.162278e-03	3.548134e-03	3.404218e+10	9.392821e+06	9.392821e+06
3.548134e-03	3.981072e-03	3.031245e+10	8.367537e+06	8.367537e+06
3.981072e-03	4.466836e-03	2.698788e+10	7.453697e+06	7.453697e+06
4.466836e-03	5.011872e-03	2.406553e+10	6.644849e+06	6.644849e+06
5.011872e-03	5.623413e-03	2.143945e+10	5.920985e+06	5.920985e+06
5.623413e-03	6.309573e-03	1.910519e+10	5.276708e+06	5.276708e+06
6.309573e-03	7.079458e-03	1.705086e+10	4.706090e+06	4.706090e+06
7.079458e-03	7.943282e-03	1.519616e+10	4.194250e+06	4.194250e+06
7.943282e-03	8.912509e-03	1.355755e+10	3.740053e+06	3.740053e+06
8.912509e-03	1.000000e-02	1.206061e+10	3.330212e+06	3.330212e+06
1.000000e-02	1.122018e-02	1.076127e+10	2.969750e+06	2.969750e+06
1.122018e-02	1.258925e-02	9.565698e+09	2.643294e+06	2.643294e+06
1.258925e-02	1.412538e-02	8.528119e+09	2.356203e+06	2.356203e+06
1.412538e-02	1.584893e-02	7.620719e+09	2.102742e+06	2.102742e+06
1.584893e-02	1.778279e-02	6.774286e+09	1.871627e+06	1.871627e+06
1.778279e-02	1.995262e-02	6.042340e+09	1.668744e+06	1.668744e+06
1.995262e-02	2.238721e-02	5.372354e+09	1.485489e+06	1.485489e+06
2.238721e-02	2.511886e-02	4.796976e+09	1.325169e+06	1.325169e+06
2.511886e-02	2.818383e-02	4.276597e+09	1.181234e+06	1.181234e+06
2.818383e-02	3.162278e-02	3.803129e+09	1.051617e+06	1.051617e+06
3.162278e-02	3.548134e-02	3.395020e+09	9.380124e+05	9.380124e+05
3.548134e-02	3.981072e-02	3.027909e+09	8.362932e+05	8.362932e+05
3.981072e-02	4.466836e-02	2.692694e+09	7.445277e+05	7.445277e+05
4.466836e-02	5.011872e-02	2.408483e+09	6.647513e+05	6.647513e+05
5.011872e-02	5.623413e-02	2.137755e+09	5.912433e+05	5.912433e+05
5.623413e-02	6.309573e-02	1.911408e+09	5.277935e+05	5.277935e+05
6.309573e-02	7.079458e-02	1.697580e+09	4.695719e+05	4.695719e+05
7.079458e-02	7.943282e-02	1.514417e+09	4.187069e+05	4.187069e+05
7.943282e-02	8.912509e-02	1.348073e+09	3.729443e+05	3.729443e+05
8.912509e-02	1.000000e-01	1.203298e+09	3.326395e+05	3.326395e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.974233e+09	2.556422e+08	2.556422e+08
1.122018e-06	1.258925e-06	1.145303e+10	2.892327e+08	2.892327e+08
1.258925e-06	1.412538e-06	1.480343e+10	3.104326e+08	3.104326e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.798454e+10	4.183990e+08	4.183990e+08
1.995262e-06	2.238721e-06	5.840819e+10	4.898058e+08	4.898058e+08
2.238721e-06	2.511886e-06	8.100599e+10	5.445604e+08	5.445604e+08
2.511886e-06	2.818383e-06	1.096879e+11	5.982272e+08	5.982272e+08
2.818383e-06	3.162278e-06	1.427354e+11	6.442478e+08	6.442478e+08
3.162278e-06	3.548134e-06	2.045608e+11	7.281126e+08	7.281126e+08
3.548134e-06	3.981072e-06	2.670752e+11	7.854236e+08	7.854236e+08
3.981072e-06	4.466836e-06	3.639030e+11	8.655261e+08	8.655261e+08
4.466836e-06	5.011872e-06	4.737981e+11	9.323609e+08	9.323609e+08
5.011872e-06	5.623413e-06	6.190394e+11	1.006112e+09	1.006112e+09
5.623413e-06	6.309573e-06	7.976740e+11	1.078202e+09	1.078202e+09
6.309573e-06	7.079458e-06	1.005974e+12	1.143090e+09	1.143090e+09
7.079458e-06	7.943282e-06	1.232637e+12	1.194552e+09	1.194552e+09
7.943282e-06	8.912509e-06	1.509654e+12	1.248033e+09	1.248033e+09
8.912509e-06	1.000000e-05	1.797644e+12	1.285698e+09	1.285698e+09
1.000000e-05	1.122018e-05	2.076385e+12	1.304494e+09	1.304494e+09
1.122018e-05	1.258925e-05	2.342105e+12	1.307948e+09	1.307948e+09
1.258925e-05	1.412538e-05	2.581466e+12	1.296341e+09	1.296341e+09
1.412538e-05	1.584893e-05	2.777635e+12	1.269479e+09	1.269479e+09
1.584893e-05	1.778279e-05	2.914129e+12	1.227558e+09	1.227558e+09
1.778279e-05	1.995262e-05	2.978833e+12	1.171683e+09	1.171683e+09
1.995262e-05	2.238721e-05	2.998705e+12	1.109824e+09	1.109824e+09
2.238721e-05	2.511886e-05	2.962684e+12	1.041430e+09	1.041430e+09
2.511886e-05	2.818383e-05	2.871036e+12	9.678458e+08	9.678458e+08
2.818383e-05	3.162278e-05	2.746516e+12	8.936719e+08	8.936719e+08
3.162278e-05	3.548134e-05	2.595844e+12	8.202130e+08	8.202130e+08
3.548134e-05	3.981072e-05	2.426768e+12	7.486887e+08	7.486887e+08
3.981072e-05	4.466836e-05	2.254346e+12	6.812360e+08	6.812360e+08
4.466836e-05	5.011872e-05	2.074467e+12	6.169367e+08	6.169367e+08
5.011872e-05	5.623413e-05	1.905547e+12	5.582092e+08	5.582092e+08
5.623413e-05	6.309573e-05	1.735582e+12	5.029327e+08	5.029327e+08
6.309573e-05	7.079458e-05	1.574017e+12	4.521596e+08	4.521596e+08
7.079458e-05	7.943282e-05	1.422776e+12	4.058407e+08	4.058407e+08
7.943282e-05	8.912509e-05	1.282491e+12	3.637596e+08	3.637596e+08
8.912509e-05	1.000000e-04	1.154697e+12	3.258526e+08	3.258526e+08
1.000000e-04	1.122018e-04	1.038515e+12	2.917389e+08	2.917389e+08
1.122018e-04	1.258925e-04	9.310992e+11	2.607865e+08	2.607865e+08
1.258925e-04	1.412538e-04	8.340238e+11	2.330104e+08	2.330104e+08
1.412538e-04	1.584893e-04	7.467286e+11	2.081467e+08	2.081467e+08
1.584893e-04	1.778279e-04	6.682480e+11	1.858901e+08	1.858901e+08
1.778279e-04	1.995262e-04	5.977648e+11	1.659787e+08	1.659787e+08
1.995262e-04	2.238721e-04	5.339926e+11	1.480999e+08	1.480999e+08
2.238721e-04	2.511886e-04	4.761280e+11	1.320229e+08	1.320229e+08
2.511886e-04	2.818383e-04	4.250586e+11	1.177637e+08	1.177637e+08
2.818383e-04	3.162278e-04	3.790890e+11	1.049923e+08	1.049923e+08
3.162278e-04	3.548134e-04	3.384185e+11	9.365143e+07	9.365143e+07
3.548134e-04	3.981072e-04	3.024572e+11	8.358322e+07	8.358322e+07
3.981072e-04	4.466836e-04	2.696484e+11	7.450515e+07	7.450515e+07
4.466836e-04	5.011872e-04	2.402821e+11	6.639695e+07	6.639695e+07
5.011872e-04	5.623413e-04	2.141130e+11	5.917098e+07	5.917098e+07
5.623413e-04	6.309573e-04	1.909995e+11	5.275983e+07	5.275983e+07
6.309573e-04	7.079458e-04	1.702585e+11	4.702638e+07	4.702638e+07
7.079458e-04	7.943282e-04	1.519309e+11	4.193827e+07	4.193827e+07
7.943282e-04	8.912509e-04	1.353718e+11	3.737243e+07	3.737243e+07
8.912509e-04	1.000000e-03	1.209313e+11	3.334698e+07	3.334698e+07
1.000000e-03	1.122018e-03	1.077631e+11	2.971824e+07	2.971824e+07
1.122018e-03	1.258925e-03	9.605484e+10	2.648786e+07	2.648786e+07
1.258925e-03	1.412538e-03	8.560304e+10	2.360645e+07	2.360645e+07
1.412538e-03	1.584893e-03	7.622790e+10	2.103028e+07	2.103028e+07
1.584893e-03	1.778279e-03	6.807028e+10	1.876144e+07	1.876144e+07
1.778279e-03	1.995262e-03	6.064871e+10	1.671852e+07	1.671852e+07
1.995262e-03	2.238721e-03	5.418157e+10	1.491808e+07	1.491808e+07
2.238721e-03	2.511886e-03	4.822364e+10	1.328671e+07	1.328671e+07
2.511886e-03	2.818383e-03	4.292479e+10	1.183426e+07	1.183426e+07
2.818383e-03	3.162278e-03	3.830902e+10	1.055450e+07	1.055450e+07
3.162278e-03	3.548134e-03	3.414898e+10	9.407544e+06	9.407544e+06
3.548134e-03	3.981072e-03	3.041292e+10	8.381393e+06	8.381393e+06
3.981072e-03	4.466836e-03	2.708367e+10	7.466913e+06	7.466913e+06
4.466836e-03	5.011872e-03	2.415640e+10	6.657383e+06	6.657383e+06
5.011872e-03	5.623413e-03	2.152351e+10	5.932582e+06	5.932582e+06
5.623413e-03	6.309573e-03	1.918625e+10	5.287890e+06	5.287890e+06
6.309573e-03	7.079458e-03	1.712670e+10	4.716544e+06	4.716544e+06
7.079458e-03	7.943282e-03	1.526818e+10	4.204177e+06	4.204177e+06
7.943282e-03	8.912509e-03	1.362350e+10	3.749139e+06	3.749139e+06
8.912509e-03	1.000000e-02	1.212356e+10	3.338891e+06	3.338891e+06
1.000000e-02	1.122018e-02	1.081930e+10	2.977745e+06	2.977745e+06
1.122018e-02	1.258925e-02	9.621940e+09	2.651054e+06	2.651054e+06
1.258925e-02	1.412538e-02	8.579586e+09	2.363302e+06	2.363302e+06
1.412538e-02	1.584893e-02	7.668046e+09	2.109261e+06	2.109261e+06
1.584893e-02	1.778279e-02	6.819754e+09	1.877897e+06	1.877897e+06
1.778279e-02	1.995262e-02	6.083859e+09	1.674467e+06	1.674467e+06
1.995262e-02	2.238721e-02	5.411724e+09	1.490922e+06	1.490922e+06
2.238721e-02	2.511886e-02	4.832339e+09	1.330045e+06	1.330045e+06
2.511886e-02	2.818383e-02	4.309566e+09	1.185779e+06	1.185779e+06
2.818383e-02	3.162278e-02	3.834359e+09	1.055926e+06	1.055926e+06
3.162278e-02	3.548134e-02	3.423617e+09	9.419545e+05	9.419545e+05
3.548134e-02	3.981072e-02	3.054830e+09	8.400027e+05	8.400027e+05
3.981072e-02	4.466836e-02	2.717241e+09	7.479136e+05	7.479136e+05
4.466836e-02	5.011872e-02	2.431744e+09	6.679537e+05	6.679537e+05
5.011872e-02	5.623413e-02	2.158864e+09	5.941552e+05	5.941552e+05
5.623413e-02	6.309573e-02	1.930601e+09	5.304367e+05	5.304367e+05
6.309573e-02	7.079458e-02	1.715533e+09	4.720485e+05	4.720485e+05
7.079458e-02	7.943282e-02	1.531215e+09	4.210226e+05	4.210226e+05
7.943282e-02	8.912509e-02	1.363395e+09	3.750577e+05	3.750577e+05
8.912509e-02	1.000000e-01	1.217167e+09	3.345509e+05	3.345509e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=violet
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_dtheta.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	7.974233e+09	2.556422e+08	2.556422e+08
1.122018e-06	1.258925e-06	1.145303e+10	2.892327e+08	2.892327e+08
1.258925e-06	1.412538e-06	1.480343e+10	3.104326e+08	3.104326e+08
1.412538e-06	1.584893e-06	2.118302e+10	3.505759e+08	3.505759e+08
1.584893e-06	1.778279e-06	3.022453e+10	3.953368e+08	3.953368e+08
1.778279e-06	1.995262e-06	3.798454e+10	4.183990e+08	4.183990e+08
1.995262e-06	2.238721e-06	5.840819e+10	4.898058e+08	4.898058e+08
2.238721e-06	2.511886e-06	8.100599e+10	5.445604e+08	5.445604e+08
2.511886e-06	2.818383e-06	1.096879e+11	5.982272e+08	5.982272e+08
2.818383e-06	3.162278e-06	1.427354e+11	6.442478e+08	6.442478e+08
3.162278e-06	3.548134e-06	2.045608e+11	7.281126e+08	7.281126e+08
3.548134e-06	3.981072e-06	2.670752e+11	7.854236e+08	7.854236e+08
3.981072e-06	4.466836e-06	3.639030e+11	8.655261e+08	8.655261e+08
4.466836e-06	5.011872e-06	4.737981e+11	9.323609e+08	9.323609e+08
5.011872e-06	5.623413e-06	6.190394e+11	1.006112e+09	1.006112e+09
5.623413e-06	6.309573e-06	7.976740e+11	1.078202e+09	1.078202e+09
6.309573e-06	7.079458e-06	1.005974e+12	1.143090e+09	1.143090e+09
7.079458e-06	7.943282e-06	1.232637e+12	1.194552e+09	1.194552e+09
7.943282e-06	8.912509e-06	1.509654e+12	1.248033e+09	1.248033e+09
8.912509e-06	1.000000e-05	1.797644e+12	1.285698e+09	1.285698e+09
1.000000e-05	1.122018e-05	2.076385e+12	1.304494e+09	1.304494e+09
1.122018e-05	1.258925e-05	2.342105e+12	1.307948e+09	1.307948e+09
1.258925e-05	1.412538e-05	2.581466e+12	1.296341e+09	1.296341e+09
1.412538e-05	1.584893e-05	2.777635e+12	1.269479e+09	1.269479e+09
1.584893e-05	1.778279e-05	2.914129e+12	1.227558e+09	1.227558e+09
1.778279e-05	1.995262e-05	2.978833e+12	1.171683e+09	1.171683e+09
1.995262e-05	2.238721e-05	2.998705e+12	1.109824e+09	1.109824e+09
2.238721e-05	2.511886e-05	2.962684e+12	1.041430e+09	1.041430e+09
2.511886e-05	2.818383e-05	2.871036e+12	9.678458e+08	9.678458e+08
2.818383e-05	3.162278e-05	2.746516e+12	8.936719e+08	8.936719e+08
3.162278e-05	3.548134e-05	2.595844e+12	8.202130e+08	8.202130e+08
3.548134e-05	3.981072e-05	2.426768e+12	7.486887e+08	7.486887e+08
3.981072e-05	4.466836e-05	2.254346e+12	6.812360e+08	6.812360e+08
4.466836e-05	5.011872e-05	2.074467e+12	6.169367e+08	6.169367e+08
5.011872e-05	5.623413e-05	1.905547e+12	5.582092e+08	5.582092e+08
5.623413e-05	6.309573e-05	1.735582e+12	5.029327e+08	5.029327e+08
6.309573e-05	7.079458e-05	1.574017e+12	4.521596e+08	4.521596e+08
7.079458e-05	7.943282e-05	1.422776e+12	4.058407e+08	4.058407e+08
7.943282e-05	8.912509e-05	1.282491e+12	3.637596e+08	3.637596e+08
8.912509e-05	1.000000e-04	1.154697e+12	3.258526e+08	3.258526e+08
1.000000e-04	1.122018e-04	1.038515e+12	2.917389e+08	2.917389e+08
1.122018e-04	1.258925e-04	9.310992e+11	2.607865e+08	2.607865e+08
1.258925e-04	1.412538e-04	8.340238e+11	2.330104e+08	2.330104e+08
1.412538e-04	1.584893e-04	7.467286e+11	2.081467e+08	2.081467e+08
1.584893e-04	1.778279e-04	6.682480e+11	1.858901e+08	1.858901e+08
1.778279e-04	1.995262e-04	5.977648e+11	1.659787e+08	1.659787e+08
1.995262e-04	2.238721e-04	5.339926e+11	1.480999e+08	1.480999e+08
2.238721e-04	2.511886e-04	4.761280e+11	1.320229e+08	1.320229e+08
2.511886e-04	2.818383e-04	4.250586e+11	1.177637e+08	1.177637e+08
2.818383e-04	3.162278e-04	3.790890e+11	1.049923e+08	1.049923e+08
3.162278e-04	3.548134e-04	3.384185e+11	9.365143e+07	9.365143e+07
3.548134e-04	3.981072e-04	3.024572e+11	8.358322e+07	8.358322e+07
3.981072e-04	4.466836e-04	2.696484e+11	7.450515e+07	7.450515e+07
4.466836e-04	5.011872e-04	2.402821e+11	6.639695e+07	6.639695e+07
5.011872e-04	5.623413e-04	2.141130e+11	5.917098e+07	5.917098e+07
5.623413e-04	6.309573e-04	1.909995e+11	5.275983e+07	5.275983e+07
6.309573e-04	7.079458e-04	1.702585e+11	4.702638e+07	4.702638e+07
7.079458e-04	7.943282e-04	1.519309e+11	4.193827e+07	4.193827e+07
7.943282e-04	8.912509e-04	1.353718e+11	3.737243e+07	3.737243e+07
8.912509e-04	1.000000e-03	1.209313e+11	3.334698e+07	3.334698e+07
1.000000e-03	1.122018e-03	1.077631e+11	2.971824e+07	2.971824e+07
1.122018e-03	1.258925e-03	9.605484e+10	2.648786e+07	2.648786e+07
1.258925e-03	1.412538e-03	8.560304e+10	2.360645e+07	2.360645e+07
1.412538e-03	1.584893e-03	7.622790e+10	2.103028e+07	2.103028e+07
1.584893e-03	1.778279e-03	6.807034e+10	1.876145e+07	1.876145e+07
1.778279e-03	1.995262e-03	6.064871e+10	1.671852e+07	1.671852e+07
1.995262e-03	2.238721e-03	5.418161e+10	1.491808e+07	1.491808e+07
2.238721e-03	2.511886e-03	4.822367e+10	1.328672e+07	1.328672e+07
2.511886e-03	2.818383e-03	4.292479e+10	1.183426e+07	1.183426e+07
2.818383e-03	3.162278e-03	3.830908e+10	1.055451e+07	1.055451e+07
3.162278e-03	3.548134e-03	3.414909e+10	9.407558e+06	9.407558e+06
3.548134e-03	3.981072e-03	3.041292e+10	8.381393e+06	8.381393e+06
3.981072e-03	4.466836e-03	2.708367e+10	7.466913e+06	7.466913e+06
4.466836e-03	5.011872e-03	2.415644e+10	6.657388e+06	6.657388e+06
5.011872e-03	5.623413e-03	2.152353e+10	5.932585e+06	5.932585e+06
5.623413e-03	6.309573e-03	1.918631e+10	5.287898e+06	5.287898e+06
6.309573e-03	7.079458e-03	1.712682e+10	4.716560e+06	4.716560e+06
7.079458e-03	7.943282e-03	1.526823e+10	4.204183e+06	4.204183e+06
7.943282e-03	8.912509e-03	1.362357e+10	3.749149e+06	3.749149e+06
8.912509e-03	1.000000e-02	1.212374e+10	3.338916e+06	3.338916e+06
1.000000e-02	1.122018e-02	1.081942e+10	2.977762e+06	2.977762e+06
1.122018e-02	1.258925e-02	9.622108e+09	2.651077e+06	2.651077e+06
1.258925e-02	1.412538e-02	8.579736e+09	2.363322e+06	2.363322e+06
1.412538e-02	1.584893e-02	7.668237e+09	2.109288e+06	2.109288e+06
1.584893e-02	1.778279e-02	6.819987e+09	1.877929e+06	1.877929e+06
1.778279e-02	1.995262e-02	6.084159e+09	1.674509e+06	1.674509e+06
1.995262e-02	2.238721e-02	5.412160e+09	1.490982e+06	1.490982e+06
2.238721e-02	2.511886e-02	4.832925e+09	1.330125e+06	1.330125e+06
2.511886e-02	2.818383e-02	4.310375e+09	1.185890e+06	1.185890e+06
2.818383e-02	3.162278e-02	3.835249e+09	1.056048e+06	1.056048e+06
3.162278e-02	3.548134e-02	3.424721e+09	9.421064e+05	9.421064e+05
3.548134e-02	3.981072e-02	3.055994e+09	8.401627e+05	8.401627e+05
3.981072e-02	4.466836e-02	2.718614e+09	7.481026e+05	7.481026e+05
4.466836e-02	5.011872e-02	2.433237e+09	6.681587e+05	6.681587e+05
5.011872e-02	5.623413e-02	2.160509e+09	5.943815e+05	5.943815e+05
5.623413e-02	6.309573e-02	1.932306e+09	5.306709e+05	5.306709e+05
6.309573e-02	7.079458e-02	1.717285e+09	4.722895e+05	4.722895e+05
7.079458e-02	7.943282e-02	1.533104e+09	4.212823e+05	4.212823e+05
7.943282e-02	8.912509e-02	1.365334e+09	3.753244e+05	3.753244e+05
8.912509e-02	1.000000e-01	1.219146e+09	3.348228e+05	3.348228e+05
# END HISTO1D



==> img/plots/YFS/log_dressed_dtheta.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
RatioPlotSameStyle=1
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.05
RatioPlotYLabel=Ratio
LegendXPos=0.6
XLabel=$\Delta \Theta$
YLabel=$d \sigma / d \Delta \Theta$
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.95
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=Photons_0_1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	2.139029e+09	1.324026e+08	1.324026e+08
1.122018e-06	1.258925e-06	9.787666e+08	8.455256e+07	8.455256e+07
1.258926e-06	1.412538e-06	1.432170e+09	9.655691e+07	9.655691e+07
1.412538e-06	1.584893e-06	2.001683e+09	1.077670e+08	1.077670e+08
1.584893e-06	1.778279e-06	3.180168e+09	1.282368e+08	1.282368e+08
1.778279e-06	1.995263e-06	5.350650e+09	1.570328e+08	1.570328e+08
1.995263e-06	2.238721e-06	7.676857e+09	1.775738e+08	1.775738e+08
2.238721e-06	2.511887e-06	8.804203e+09	1.795281e+08	1.795281e+08
2.511887e-06	2.818383e-06	1.352705e+10	2.100818e+08	2.100818e+08
2.818384e-06	3.162279e-06	1.594382e+10	2.153194e+08	2.153194e+08
3.162278e-06	3.548134e-06	2.488493e+10	2.539543e+08	2.539543e+08
3.548134e-06	3.981072e-06	3.216858e+10	2.725857e+08	2.725857e+08
3.981072e-06	4.466836e-06	4.437340e+10	3.022377e+08	3.022377e+08
4.466836e-06	5.011872e-06	5.810809e+10	3.265169e+08	3.265169e+08
5.011873e-06	5.623413e-06	7.624346e+10	3.530925e+08	3.530925e+08
5.623413e-06	6.309573e-06	1.006850e+11	3.830625e+08	3.830625e+08
6.309573e-06	7.079458e-06	1.267384e+11	4.057338e+08	4.057338e+08
7.079458e-06	7.943282e-06	1.550524e+11	4.236690e+08	4.236690e+08
7.943282e-06	8.912509e-06	1.932055e+11	4.464749e+08	4.464749e+08
8.912509e-06	1.000000e-05	2.258281e+11	4.556970e+08	4.556970e+08
1.000000e-05	1.122018e-05	2.635726e+11	4.647701e+08	4.647701e+08
1.122017e-05	1.258925e-05	2.991060e+11	4.674118e+08	4.674118e+08
1.258925e-05	1.412538e-05	3.321822e+11	4.650227e+08	4.650227e+08
1.412537e-05	1.584892e-05	3.580587e+11	4.557904e+08	4.557904e+08
1.584893e-05	1.778279e-05	3.773582e+11	4.417376e+08	4.417376e+08
1.778279e-05	1.995263e-05	3.870202e+11	4.223320e+08	4.223320e+08
1.995262e-05	2.238720e-05	3.932876e+11	4.019224e+08	4.019224e+08
2.238721e-05	2.511887e-05	3.881738e+11	3.769646e+08	3.769646e+08
2.511886e-05	2.818384e-05	3.805923e+11	3.523846e+08	3.523846e+08
2.818382e-05	3.162277e-05	3.652028e+11	3.258773e+08	3.258773e+08
3.162278e-05	3.548134e-05	3.475182e+11	3.001070e+08	3.001070e+08
3.548134e-05	3.981072e-05	3.261035e+11	2.744510e+08	2.744510e+08
3.981072e-05	4.466836e-05	3.015295e+11	2.491451e+08	2.491451e+08
4.466836e-05	5.011872e-05	2.786590e+11	2.261122e+08	2.261122e+08
5.011873e-05	5.623413e-05	2.537861e+11	2.037141e+08	2.037141e+08
5.623413e-05	6.309573e-05	2.330225e+11	1.842834e+08	1.842834e+08
6.309573e-05	7.079459e-05	2.116959e+11	1.658224e+08	1.658224e+08
7.079458e-05	7.943282e-05	1.915215e+11	1.489005e+08	1.489005e+08
7.943282e-05	8.912509e-05	1.740849e+11	1.340194e+08	1.340194e+08
8.912510e-05	1.000000e-04	1.568587e+11	1.200996e+08	1.200996e+08
1.000000e-04	1.122018e-04	1.414467e+11	1.076674e+08	1.076674e+08
1.122017e-04	1.258924e-04	1.264747e+11	9.611452e+07	9.611452e+07
1.258925e-04	1.412539e-04	1.140952e+11	8.618263e+07	8.618263e+07
1.412539e-04	1.584894e-04	1.019807e+11	7.692139e+07	7.692139e+07
1.584893e-04	1.778279e-04	9.132264e+10	6.871898e+07	6.871898e+07
1.778280e-04	1.995263e-04	8.157358e+10	6.131432e+07	6.131432e+07
1.995261e-04	2.238720e-04	7.324761e+10	5.485091e+07	5.485091e+07
2.238721e-04	2.511885e-04	6.542734e+10	4.894035e+07	4.894035e+07
2.511887e-04	2.818384e-04	5.830667e+10	4.361602e+07	4.361602e+07
2.818382e-04	3.162277e-04	5.198668e+10	3.888061e+07	3.888061e+07
3.162278e-04	3.548134e-04	4.638440e+10	3.467156e+07	3.467156e+07
3.548134e-04	3.981072e-04	4.131393e+10	3.089124e+07	3.089124e+07
3.981072e-04	4.466836e-04	3.690673e+10	2.756386e+07	2.756386e+07
4.466836e-04	5.011872e-04	3.287348e+10	2.455898e+07	2.455898e+07
5.011871e-04	5.623412e-04	2.942424e+10	2.193511e+07	2.193511e+07
5.623413e-04	6.309573e-04	2.638670e+10	1.961010e+07	1.961010e+07
6.309574e-04	7.079459e-04	2.327066e+10	1.738567e+07	1.738567e+07
7.079458e-04	7.943282e-04	2.079212e+10	1.551446e+07	1.551446e+07
7.943283e-04	8.912510e-04	1.866879e+10	1.387859e+07	1.387859e+07
8.912510e-04	1.000000e-03	1.668020e+10	1.238477e+07	1.238477e+07
1.000000e-03	1.122018e-03	1.482135e+10	1.102128e+07	1.102128e+07
1.122018e-03	1.258924e-03	1.316128e+10	9.804743e+06	9.804743e+06
1.258924e-03	1.412537e-03	1.178902e+10	8.760419e+06	8.760419e+06
1.412539e-03	1.584893e-03	1.046299e+10	7.791407e+06	7.791407e+06
1.584893e-03	1.778279e-03	9.316895e+09	6.941017e+06	6.941017e+06
1.778279e-03	1.995262e-03	8.301102e+09	6.185218e+06	6.185218e+06
1.995262e-03	2.238721e-03	7.436870e+09	5.526907e+06	5.526907e+06
2.238722e-03	2.511886e-03	6.578800e+09	4.907506e+06	4.907506e+06
2.511886e-03	2.818383e-03	5.853848e+09	4.370264e+06	4.370264e+06
2.818382e-03	3.162277e-03	5.227529e+09	3.898839e+06	3.898839e+06
3.162278e-03	3.548134e-03	4.696718e+09	3.488869e+06	3.488869e+06
3.548134e-03	3.981072e-03	4.173457e+09	3.104811e+06	3.104811e+06
3.981072e-03	4.466836e-03	3.720267e+09	2.767416e+06	2.767416e+06
4.466836e-03	5.011872e-03	3.303211e+09	2.461816e+06	2.461816e+06
5.011871e-03	5.623413e-03	2.958317e+09	2.199427e+06	2.199427e+06
5.623413e-03	6.309573e-03	2.615530e+09	1.952393e+06	1.952393e+06
6.309573e-03	7.079457e-03	2.351282e+09	1.747590e+06	1.747590e+06
7.079458e-03	7.943282e-03	2.082223e+09	1.552569e+06	1.552569e+06
7.943283e-03	8.912510e-03	1.857033e+09	1.384194e+06	1.384194e+06
8.912510e-03	1.000000e-02	1.662052e+09	1.236259e+06	1.236259e+06
1.000000e-02	1.122018e-02	1.476457e+09	1.100015e+06	1.100015e+06
1.122018e-02	1.258925e-02	1.311552e+09	9.787685e+05	9.787685e+05
1.258925e-02	1.412538e-02	1.175932e+09	8.749378e+05	8.749378e+05
1.412538e-02	1.584893e-02	1.046532e+09	7.792277e+05	7.792277e+05
1.584893e-02	1.778279e-02	9.326058e+08	6.944429e+05	6.944429e+05
1.778279e-02	1.995261e-02	8.279934e+08	6.177327e+05	6.177327e+05
1.995262e-02	2.238721e-02	7.402684e+08	5.514189e+05	5.514189e+05
2.238721e-02	2.511886e-02	6.561606e+08	4.901088e+05	4.901088e+05
2.511885e-02	2.818382e-02	5.830341e+08	4.361480e+05	4.361480e+05
2.818383e-02	3.162279e-02	5.226656e+08	3.898514e+05	3.898514e+05
3.162278e-02	3.548134e-02	4.667161e+08	3.477873e+05	3.477873e+05
3.548134e-02	3.981072e-02	4.146330e+08	3.094704e+05	3.094704e+05
3.981072e-02	4.466836e-02	3.699873e+08	2.759820e+05	2.759820e+05
4.466836e-02	5.011872e-02	3.293755e+08	2.458290e+05	2.458290e+05
5.011872e-02	5.623413e-02	2.933458e+08	2.190167e+05	2.190167e+05
5.623413e-02	6.309573e-02	2.595994e+08	1.945087e+05	1.945087e+05
6.309574e-02	7.079459e-02	2.325055e+08	1.737816e+05	1.737816e+05
7.079458e-02	7.943282e-02	2.074915e+08	1.549842e+05	1.549842e+05
7.943282e-02	8.912510e-02	1.852837e+08	1.382630e+05	1.382630e+05
8.912509e-02	9.999999e-02	1.647315e+08	1.230766e+05	1.230766e+05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_dtheta4.yoda/PHOTONSPLITTER/log_dressed_dtheta
Title=Everything_0_1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	2.139029e+09	1.324026e+08	1.324026e+08
1.122018e-06	1.258925e-06	9.787666e+08	8.455256e+07	8.455256e+07
1.258926e-06	1.412538e-06	1.445190e+09	9.699481e+07	9.699481e+07
1.412538e-06	1.584893e-06	2.007485e+09	1.079230e+08	1.079230e+08
1.584893e-06	1.778279e-06	3.185339e+09	1.283410e+08	1.283410e+08
1.778279e-06	1.995263e-06	5.350650e+09	1.570328e+08	1.570328e+08
1.995263e-06	2.238721e-06	7.754899e+09	1.784741e+08	1.784741e+08
2.238721e-06	2.511887e-06	8.954295e+09	1.810519e+08	1.810519e+08
2.511887e-06	2.818383e-06	1.355315e+10	2.102844e+08	2.102844e+08
2.818384e-06	3.162279e-06	1.601070e+10	2.157706e+08	2.157706e+08
3.162278e-06	3.548134e-06	2.492381e+10	2.541526e+08	2.541526e+08
3.548134e-06	3.981072e-06	3.219399e+10	2.726933e+08	2.726933e+08
3.981072e-06	4.466836e-06	4.445163e+10	3.025040e+08	3.025040e+08
4.466836e-06	5.011872e-06	5.816497e+10	3.266767e+08	3.266767e+08
5.011873e-06	5.623413e-06	7.631541e+10	3.532591e+08	3.532591e+08
5.623413e-06	6.309573e-06	1.007710e+11	3.832260e+08	3.832260e+08
6.309573e-06	7.079458e-06	1.268098e+11	4.058481e+08	4.058481e+08
7.079458e-06	7.943282e-06	1.551601e+11	4.238160e+08	4.238160e+08
7.943282e-06	8.912509e-06	1.933159e+11	4.466024e+08	4.466024e+08
8.912509e-06	1.000000e-05	2.259026e+11	4.557721e+08	4.557721e+08
1.000000e-05	1.122018e-05	2.637160e+11	4.648965e+08	4.648965e+08
1.122017e-05	1.258925e-05	2.992637e+11	4.675351e+08	4.675351e+08
1.258925e-05	1.412538e-05	3.323449e+11	4.651366e+08	4.651366e+08
1.412537e-05	1.584892e-05	3.582281e+11	4.558982e+08	4.558982e+08
1.584893e-05	1.778279e-05	3.774989e+11	4.418200e+08	4.418200e+08
1.778279e-05	1.995263e-05	3.872031e+11	4.224318e+08	4.224318e+08
1.995262e-05	2.238720e-05	3.934679e+11	4.020145e+08	4.020145e+08
2.238721e-05	2.511887e-05	3.884227e+11	3.770855e+08	3.770855e+08
2.511886e-05	2.818384e-05	3.807616e+11	3.524630e+08	3.524630e+08
2.818382e-05	3.162277e-05	3.654133e+11	3.259712e+08	3.259712e+08
3.162278e-05	3.548134e-05	3.477507e+11	3.002074e+08	3.002074e+08
3.548134e-05	3.981072e-05	3.263530e+11	2.745560e+08	2.745560e+08
3.981072e-05	4.466836e-05	3.017618e+11	2.492410e+08	2.492410e+08
4.466836e-05	5.011872e-05	2.788761e+11	2.262002e+08	2.262002e+08
5.011873e-05	5.623413e-05	2.539787e+11	2.037914e+08	2.037914e+08
5.623413e-05	6.309573e-05	2.332465e+11	1.843719e+08	1.843719e+08
6.309573e-05	7.079459e-05	2.119362e+11	1.659165e+08	1.659165e+08
7.079458e-05	7.943282e-05	1.917752e+11	1.489991e+08	1.489991e+08
7.943282e-05	8.912509e-05	1.743220e+11	1.341107e+08	1.341107e+08
8.912510e-05	1.000000e-04	1.571049e+11	1.201938e+08	1.201938e+08
1.000000e-04	1.122018e-04	1.416615e+11	1.077492e+08	1.077492e+08
1.122017e-04	1.258924e-04	1.266736e+11	9.619006e+07	9.619006e+07
1.258925e-04	1.412539e-04	1.143089e+11	8.626329e+07	8.626329e+07
1.412539e-04	1.584894e-04	1.021836e+11	7.699785e+07	7.699785e+07
1.584893e-04	1.778279e-04	9.153413e+10	6.879851e+07	6.879851e+07
1.778280e-04	1.995263e-04	8.177286e+10	6.138917e+07	6.138917e+07
1.995261e-04	2.238720e-04	7.341602e+10	5.491393e+07	5.491393e+07
2.238721e-04	2.511885e-04	6.558560e+10	4.899951e+07	4.899951e+07
2.511887e-04	2.818384e-04	5.848958e+10	4.368438e+07	4.368438e+07
2.818382e-04	3.162277e-04	5.213397e+10	3.893565e+07	3.893565e+07
3.162278e-04	3.548134e-04	4.653407e+10	3.472745e+07	3.472745e+07
3.548134e-04	3.981072e-04	4.146878e+10	3.094908e+07	3.094908e+07
3.981072e-04	4.466836e-04	3.703385e+10	2.761129e+07	2.761129e+07
4.466836e-04	5.011872e-04	3.299318e+10	2.460365e+07	2.460365e+07
5.011871e-04	5.623412e-04	2.953802e+10	2.197748e+07	2.197748e+07
5.623413e-04	6.309573e-04	2.649655e+10	1.965088e+07	1.965088e+07
6.309574e-04	7.079459e-04	2.336830e+10	1.742210e+07	1.742210e+07
7.079458e-04	7.943282e-04	2.088506e+10	1.554910e+07	1.554910e+07
7.943283e-04	8.912510e-04	1.876168e+10	1.391308e+07	1.391308e+07
8.912510e-04	1.000000e-03	1.676802e+10	1.241732e+07	1.241732e+07
1.000000e-03	1.122018e-03	1.489896e+10	1.105009e+07	1.105009e+07
1.122018e-03	1.258924e-03	1.322998e+10	9.830300e+06	9.830300e+06
1.258924e-03	1.412537e-03	1.185909e+10	8.786414e+06	8.786414e+06
1.412539e-03	1.584893e-03	1.052658e+10	7.815050e+06	7.815050e+06
1.584893e-03	1.778279e-03	9.375208e+09	6.962704e+06	6.962704e+06
1.778279e-03	1.995262e-03	8.355484e+09	6.205445e+06	6.205445e+06
1.995262e-03	2.238721e-03	7.488448e+09	5.546040e+06	5.546040e+06
2.238722e-03	2.511886e-03	6.627181e+09	4.925518e+06	4.925518e+06
2.511886e-03	2.818383e-03	5.896550e+09	4.386174e+06	4.386174e+06
2.818382e-03	3.162277e-03	5.269065e+09	3.914298e+06	3.914298e+06
3.162278e-03	3.548134e-03	4.735552e+09	3.503262e+06	3.503262e+06
3.548134e-03	3.981072e-03	4.207766e+09	3.117547e+06	3.117547e+06
3.981072e-03	4.466836e-03	3.754521e+09	2.780127e+06	2.780127e+06
4.466836e-03	5.011872e-03	3.333380e+09	2.473032e+06	2.473032e+06
5.011871e-03	5.623413e-03	2.986814e+09	2.209995e+06	2.209995e+06
5.623413e-03	6.309573e-03	2.641935e+09	1.962223e+06	1.962223e+06
6.309573e-03	7.079457e-03	2.375785e+09	1.756672e+06	1.756672e+06
7.079458e-03	7.943282e-03	2.103937e+09	1.560643e+06	1.560643e+06
7.943283e-03	8.912510e-03	1.877350e+09	1.391746e+06	1.391746e+06
8.912510e-03	1.000000e-02	1.680797e+09	1.243211e+06	1.243211e+06
1.000000e-02	1.122018e-02	1.494065e+09	1.106554e+06	1.106554e+06
1.122018e-02	1.258925e-02	1.327313e+09	9.846317e+05	9.846317e+05
1.258925e-02	1.412538e-02	1.190878e+09	8.804802e+05	8.804802e+05
1.412538e-02	1.584893e-02	1.060636e+09	7.844610e+05	7.844610e+05
1.584893e-02	1.778279e-02	9.456295e+08	6.992750e+05	6.992750e+05
1.778279e-02	1.995261e-02	8.402368e+08	6.222831e+05	6.222831e+05
1.995262e-02	2.238721e-02	7.511183e+08	5.554452e+05	5.554452e+05
2.238721e-02	2.511886e-02	6.666180e+08	4.939989e+05	4.939989e+05
2.511885e-02	2.818382e-02	5.926786e+08	4.397405e+05	4.397405e+05
2.818383e-02	3.162279e-02	5.312686e+08	3.930467e+05	3.930467e+05
3.162278e-02	3.548134e-02	4.748054e+08	3.507884e+05	3.507884e+05
3.548134e-02	3.981072e-02	4.221697e+08	3.122703e+05	3.122703e+05
3.981072e-02	4.466836e-02	3.768737e+08	2.785385e+05	2.785385e+05
4.466836e-02	5.011872e-02	3.358837e+08	2.482458e+05	2.482458e+05
5.011872e-02	5.623413e-02	2.992571e+08	2.212124e+05	2.212124e+05
5.623413e-02	6.309573e-02	2.650904e+08	1.965551e+05	1.965551e+05
6.309574e-02	7.079459e-02	2.377411e+08	1.757273e+05	1.757273e+05
7.079458e-02	7.943282e-02	2.121203e+08	1.567034e+05	1.567034e+05
7.943282e-02	8.912510e-02	1.895227e+08	1.398356e+05	1.398356e+05
8.912509e-02	9.999999e-02	1.688891e+08	1.246201e+05	1.246201e+05
# END HISTO1D



==> img/plots/YFS/log_dressed_rho.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
RatioPlotSameStyle=1
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.05
RatioPlotYLabel=Ratio
LegendXPos=0.6
XLabel=$\Delta \Theta$
YLabel=$\rho(\Delta \Theta)$
LegendYPos=0.2
Legend=1
RatioPlotYMin=0.95
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
Title=Photons_0_1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	8.214065e-03	2.228788e-03	2.228788e-03
1.122018e-06	1.258925e-06	1.366768e-02	3.646923e-03	3.646923e-03
1.258926e-06	1.412538e-06	1.586937e-02	4.565646e-03	4.565646e-03
1.412538e-06	1.584893e-06	5.067386e-02	7.089057e-03	7.089057e-03
1.584893e-06	1.778279e-06	2.447893e-02	2.360443e-03	2.360443e-03
1.778279e-06	1.995263e-06	4.263465e-02	2.592214e-03	2.592214e-03
1.995263e-06	2.238721e-06	2.898377e-02	2.122357e-03	2.122357e-03
2.238721e-06	2.511887e-06	2.484729e-02	1.560126e-03	1.560126e-03
2.511887e-06	2.818383e-06	5.125468e-02	1.968479e-03	1.968479e-03
2.818384e-06	3.162279e-06	2.513888e-02	1.155742e-03	1.155742e-03
3.162278e-06	3.548134e-06	3.008623e-02	9.543977e-04	9.543977e-04
3.548134e-06	3.981072e-06	2.360330e-02	6.449842e-04	6.449842e-04
3.981072e-06	4.466836e-06	2.762752e-02	6.122929e-04	6.122929e-04
4.466836e-06	5.011872e-06	2.630751e-02	4.778033e-04	4.778033e-04
5.011873e-06	5.623413e-06	2.579792e-02	4.109557e-04	4.109557e-04
5.623413e-06	6.309573e-06	2.389157e-02	3.087395e-04	3.087395e-04
6.309573e-06	7.079458e-06	2.291885e-02	2.450846e-04	2.450846e-04
7.079458e-06	7.943282e-06	2.217573e-02	2.085315e-04	2.085315e-04
7.943282e-06	8.912509e-06	2.174287e-02	1.663317e-04	1.663317e-04
8.912509e-06	1.000000e-05	2.183842e-02	1.454616e-04	1.454616e-04
1.000000e-05	1.122018e-05	2.078970e-02	1.226520e-04	1.226520e-04
1.122017e-05	1.258925e-05	2.246327e-02	1.131797e-04	1.131797e-04
1.258925e-05	1.412538e-05	2.230815e-02	1.026823e-04	1.026823e-04
1.412537e-05	1.584892e-05	2.304944e-02	9.483209e-05	9.483209e-05
1.584893e-05	1.778279e-05	2.396070e-02	9.110352e-05	9.110352e-05
1.778279e-05	1.995263e-05	2.375312e-02	8.352456e-05	8.352456e-05
1.995262e-05	2.238720e-05	2.538658e-02	8.230802e-05	8.230802e-05
2.238721e-05	2.511887e-05	2.537928e-02	7.877024e-05	7.877024e-05
2.511886e-05	2.818384e-05	2.619176e-02	7.724167e-05	7.724167e-05
2.818382e-05	3.162277e-05	2.766513e-02	7.770915e-05	7.770915e-05
3.162278e-05	3.548134e-05	2.880860e-02	7.825962e-05	7.825962e-05
3.548134e-05	3.981072e-05	2.952743e-02	7.710224e-05	7.710224e-05
3.981072e-05	4.466836e-05	3.094965e-02	7.957486e-05	7.957486e-05
4.466836e-05	5.011872e-05	3.155510e-02	7.950424e-05	7.950424e-05
5.011873e-05	5.623413e-05	3.230778e-02	7.983452e-05	7.983452e-05
5.623413e-05	6.309573e-05	3.309017e-02	8.105707e-05	8.105707e-05
6.309573e-05	7.079459e-05	3.325882e-02	8.096143e-05	8.096143e-05
7.079458e-05	7.943282e-05	3.394659e-02	8.225092e-05	8.225092e-05
7.943282e-05	8.912509e-05	3.497225e-02	8.388339e-05	8.388339e-05
8.912510e-05	1.000000e-04	3.517489e-02	8.422686e-05	8.422686e-05
1.000000e-04	1.122018e-04	3.525622e-02	8.378745e-05	8.378745e-05
1.122017e-04	1.258924e-04	3.624430e-02	8.584075e-05	8.584075e-05
1.258925e-04	1.412539e-04	3.689138e-02	8.632871e-05	8.632871e-05
1.412539e-04	1.584894e-04	3.674877e-02	8.649508e-05	8.649508e-05
1.584893e-04	1.778279e-04	3.687320e-02	8.658302e-05	8.658302e-05
1.778280e-04	1.995263e-04	3.743420e-02	8.792970e-05	8.792970e-05
1.995261e-04	2.238720e-04	3.801235e-02	8.850279e-05	8.850279e-05
2.238721e-04	2.511885e-04	3.758989e-02	8.834332e-05	8.834332e-05
2.511887e-04	2.818384e-04	3.830250e-02	9.020237e-05	9.020237e-05
2.818382e-04	3.162277e-04	3.768159e-02	8.863729e-05	8.863729e-05
3.162278e-04	3.548134e-04	3.873422e-02	9.018268e-05	9.018268e-05
3.548134e-04	3.981072e-04	3.864321e-02	9.070487e-05	9.070487e-05
3.981072e-04	4.466836e-04	3.843582e-02	9.011394e-05	9.011394e-05
4.466836e-04	5.011872e-04	3.884934e-02	9.142881e-05	9.142881e-05
5.011871e-04	5.623412e-04	3.879319e-02	9.125572e-05	9.125572e-05
5.623413e-04	6.309573e-04	3.919697e-02	9.195887e-05	9.195887e-05
6.309574e-04	7.079459e-04	3.867602e-02	9.123096e-05	9.123096e-05
7.079458e-04	7.943282e-04	3.921848e-02	9.198993e-05	9.198993e-05
7.943283e-04	8.912510e-04	3.974196e-02	9.276586e-05	9.276586e-05
8.912510e-04	1.000000e-03	3.923181e-02	9.180315e-05	9.180315e-05
1.000000e-03	1.122018e-03	3.864695e-02	9.054516e-05	9.054516e-05
1.122018e-03	1.258924e-03	3.992241e-02	9.377198e-05	9.377198e-05
1.258924e-03	1.412537e-03	3.946279e-02	9.233600e-05	9.233600e-05
1.412539e-03	1.584893e-03	3.933550e-02	9.228451e-05	9.228451e-05
1.584893e-03	1.778279e-03	3.965629e-02	9.349849e-05	9.349849e-05
1.778279e-03	1.995262e-03	3.958513e-02	9.299885e-05	9.299885e-05
1.995262e-03	2.238721e-03	3.942166e-02	9.285399e-05	9.285399e-05
2.238722e-03	2.511886e-03	3.922910e-02	9.242163e-05	9.242163e-05
2.511886e-03	2.818383e-03	3.939377e-02	9.304841e-05	9.304841e-05
2.818382e-03	3.162277e-03	4.006484e-02	9.415723e-05	9.415723e-05
3.162278e-03	3.548134e-03	3.963570e-02	9.332145e-05	9.332145e-05
3.548134e-03	3.981072e-03	3.928263e-02	9.259305e-05	9.259305e-05
3.981072e-03	4.466836e-03	3.950573e-02	9.319320e-05	9.319320e-05
4.466836e-03	5.011872e-03	3.937087e-02	9.282740e-05	9.282740e-05
5.011871e-03	5.623413e-03	3.934464e-02	9.259989e-05	9.259989e-05
5.623413e-03	6.309573e-03	3.962862e-02	9.371865e-05	9.371865e-05
6.309573e-03	7.079457e-03	3.954720e-02	9.246672e-05	9.246672e-05
7.079458e-03	7.943282e-03	3.981444e-02	9.388507e-05	9.388507e-05
7.943283e-03	8.912510e-03	3.997718e-02	9.424596e-05	9.424596e-05
8.912510e-03	1.000000e-02	3.953574e-02	9.352751e-05	9.352751e-05
1.000000e-02	1.122018e-02	3.972559e-02	9.366406e-05	9.366406e-05
1.122018e-02	1.258925e-02	3.951233e-02	9.310588e-05	9.310588e-05
1.258925e-02	1.412538e-02	3.939961e-02	9.295050e-05	9.295050e-05
1.412538e-02	1.584893e-02	4.004742e-02	9.438341e-05	9.438341e-05
1.584893e-02	1.778279e-02	3.961436e-02	9.350940e-05	9.350940e-05
1.778279e-02	1.995261e-02	3.926379e-02	9.286543e-05	9.286543e-05
1.995262e-02	2.238721e-02	3.966753e-02	9.327011e-05	9.327011e-05
2.238721e-02	2.511886e-02	3.969433e-02	9.387995e-05	9.387995e-05
2.511885e-02	2.818382e-02	3.908425e-02	9.333793e-05	9.333793e-05
2.818383e-02	3.162279e-02	3.931337e-02	9.343587e-05	9.343587e-05
3.162278e-02	3.548134e-02	3.993526e-02	9.439870e-05	9.439870e-05
3.548134e-02	3.981072e-02	3.995064e-02	9.439159e-05	9.439159e-05
3.981072e-02	4.466836e-02	3.935695e-02	9.322029e-05	9.322029e-05
4.466836e-02	5.011872e-02	3.957567e-02	9.404328e-05	9.404328e-05
5.011872e-02	5.623413e-02	3.958843e-02	9.359364e-05	9.359364e-05
5.623413e-02	6.309573e-02	3.928546e-02	9.397423e-05	9.397423e-05
6.309574e-02	7.079459e-02	3.911732e-02	9.300417e-05	9.300417e-05
7.079458e-02	7.943282e-02	3.924111e-02	9.274123e-05	9.274123e-05
7.943282e-02	8.912510e-02	3.895214e-02	9.317427e-05	9.317427e-05
8.912509e-02	9.999999e-02	3.986503e-02	9.476055e-05	9.476055e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoLogspace100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
Title=Everything_0_1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	8.214065e-03	2.228788e-03	2.228788e-03
1.122018e-06	1.258925e-06	1.366768e-02	3.646923e-03	3.646923e-03
1.258926e-06	1.412538e-06	1.730134e-02	4.637865e-03	4.637865e-03
1.412538e-06	1.584893e-06	5.159616e-02	7.128454e-03	7.128454e-03
1.584893e-06	1.778279e-06	2.535060e-02	2.512655e-03	2.512655e-03
1.778279e-06	1.995263e-06	4.263465e-02	2.592214e-03	2.592214e-03
1.995263e-06	2.238721e-06	3.165233e-02	2.189933e-03	2.189933e-03
2.238721e-06	2.511887e-06	3.012394e-02	1.768763e-03	1.768763e-03
2.511887e-06	2.818383e-06	5.163370e-02	1.972224e-03	1.972224e-03
2.818384e-06	3.162279e-06	2.651551e-02	1.191819e-03	1.191819e-03
3.162278e-06	3.548134e-06	3.043324e-02	9.604648e-04	9.604648e-04
3.548134e-06	3.981072e-06	2.376281e-02	6.474456e-04	6.474456e-04
3.981072e-06	4.466836e-06	2.812980e-02	6.175913e-04	6.175913e-04
4.466836e-06	5.011872e-06	2.651231e-02	4.789468e-04	4.789468e-04
5.011873e-06	5.623413e-06	2.604455e-02	4.130992e-04	4.130992e-04
5.623413e-06	6.309573e-06	2.419142e-02	3.111971e-04	3.111971e-04
6.309573e-06	7.079458e-06	2.308630e-02	2.463915e-04	2.463915e-04
7.079458e-06	7.943282e-06	2.232541e-02	2.093950e-04	2.093950e-04
7.943282e-06	8.912509e-06	2.191982e-02	1.674952e-04	1.674952e-04
8.912509e-06	1.000000e-05	2.192529e-02	1.458425e-04	1.458425e-04
1.000000e-05	1.122018e-05	2.091507e-02	1.231017e-04	1.231017e-04
1.122017e-05	1.258925e-05	2.257725e-02	1.135471e-04	1.135471e-04
1.258925e-05	1.412538e-05	2.243530e-02	1.030744e-04	1.030744e-04
1.412537e-05	1.584892e-05	2.313645e-02	9.500079e-05	9.500079e-05
1.584893e-05	1.778279e-05	2.403803e-02	9.127560e-05	9.127560e-05
1.778279e-05	1.995263e-05	2.386603e-02	8.382862e-05	8.382862e-05
1.995262e-05	2.238720e-05	2.550794e-02	8.256433e-05	8.256433e-05
2.238721e-05	2.511887e-05	2.555751e-02	7.910550e-05	7.910550e-05
2.511886e-05	2.818384e-05	2.629732e-02	7.742496e-05	7.742496e-05
2.818382e-05	3.162277e-05	2.775974e-02	7.779032e-05	7.779032e-05
3.162278e-05	3.548134e-05	2.894566e-02	7.842044e-05	7.842044e-05
3.548134e-05	3.981072e-05	2.966642e-02	7.723447e-05	7.723447e-05
3.981072e-05	4.466836e-05	3.107519e-02	7.966956e-05	7.966956e-05
4.466836e-05	5.011872e-05	3.168603e-02	7.959697e-05	7.959697e-05
5.011873e-05	5.623413e-05	3.243844e-02	7.995896e-05	7.995896e-05
5.623413e-05	6.309573e-05	3.324437e-02	8.116069e-05	8.116069e-05
6.309573e-05	7.079459e-05	3.342830e-02	8.104794e-05	8.104794e-05
7.079458e-05	7.943282e-05	3.414611e-02	8.235284e-05	8.235284e-05
7.943282e-05	8.912509e-05	3.517337e-02	8.397601e-05	8.397601e-05
8.912510e-05	1.000000e-04	3.541048e-02	8.432030e-05	8.432030e-05
1.000000e-04	1.122018e-04	3.544997e-02	8.383517e-05	8.383517e-05
1.122017e-04	1.258924e-04	3.643862e-02	8.589569e-05	8.589569e-05
1.258925e-04	1.412539e-04	3.713077e-02	8.640070e-05	8.640070e-05
1.412539e-04	1.584894e-04	3.697357e-02	8.653247e-05	8.653247e-05
1.584893e-04	1.778279e-04	3.712142e-02	8.662555e-05	8.662555e-05
1.778280e-04	1.995263e-04	3.769039e-02	8.792738e-05	8.792738e-05
1.995261e-04	2.238720e-04	3.822219e-02	8.847061e-05	8.847061e-05
2.238721e-04	2.511885e-04	3.781212e-02	8.830453e-05	8.830453e-05
2.511887e-04	2.818384e-04	3.859962e-02	9.017525e-05	9.017525e-05
2.818382e-04	3.162277e-04	3.794542e-02	8.862102e-05	8.862102e-05
3.162278e-04	3.548134e-04	3.899388e-02	9.010568e-05	9.010568e-05
3.548134e-04	3.981072e-04	3.892672e-02	9.059831e-05	9.059831e-05
3.981072e-04	4.466836e-04	3.867080e-02	8.998957e-05	8.998957e-05
4.466836e-04	5.011872e-04	3.908752e-02	9.131985e-05	9.131985e-05
5.011871e-04	5.623412e-04	3.905419e-02	9.110856e-05	9.110856e-05
5.623413e-04	6.309573e-04	3.947245e-02	9.180261e-05	9.180261e-05
6.309574e-04	7.079459e-04	3.893178e-02	9.106422e-05	9.106422e-05
7.079458e-04	7.943282e-04	3.949978e-02	9.185773e-05	9.185773e-05
7.943283e-04	8.912510e-04	4.001933e-02	9.256873e-05	9.256873e-05
8.912510e-04	1.000000e-03	3.948938e-02	9.156333e-05	9.156333e-05
1.000000e-03	1.122018e-03	3.891759e-02	9.030729e-05	9.030729e-05
1.122018e-03	1.258924e-03	4.016029e-02	9.350542e-05	9.350542e-05
1.258924e-03	1.412537e-03	3.975329e-02	9.207814e-05	9.207814e-05
1.412539e-03	1.584893e-03	3.964896e-02	9.207723e-05	9.207723e-05
1.584893e-03	1.778279e-03	3.989204e-02	9.317962e-05	9.317962e-05
1.778279e-03	1.995262e-03	3.991194e-02	9.274884e-05	9.274884e-05
1.995262e-03	2.238721e-03	3.968438e-02	9.249979e-05	9.249979e-05
2.238722e-03	2.511886e-03	3.952647e-02	9.211181e-05	9.211181e-05
2.511886e-03	2.818383e-03	3.966566e-02	9.269912e-05	9.269912e-05
2.818382e-03	3.162277e-03	4.034639e-02	9.371449e-05	9.371449e-05
3.162278e-03	3.548134e-03	3.993235e-02	9.289857e-05	9.289857e-05
3.548134e-03	3.981072e-03	3.959532e-02	9.222344e-05	9.222344e-05
3.981072e-03	4.466836e-03	3.981716e-02	9.274871e-05	9.274871e-05
4.466836e-03	5.011872e-03	3.964817e-02	9.233329e-05	9.233329e-05
5.011871e-03	5.623413e-03	3.964601e-02	9.211175e-05	9.211175e-05
5.623413e-03	6.309573e-03	4.003126e-02	9.330517e-05	9.330517e-05
6.309573e-03	7.079457e-03	3.989981e-02	9.197678e-05	9.197678e-05
7.079458e-03	7.943282e-03	4.018822e-02	9.337010e-05	9.337010e-05
7.943283e-03	8.912510e-03	4.034779e-02	9.366935e-05	9.366935e-05
8.912510e-03	1.000000e-02	3.990507e-02	9.296116e-05	9.296116e-05
1.000000e-02	1.122018e-02	4.015469e-02	9.308092e-05	9.308092e-05
1.122018e-02	1.258925e-02	3.990555e-02	9.251689e-05	9.251689e-05
1.258925e-02	1.412538e-02	3.987435e-02	9.239657e-05	9.239657e-05
1.412538e-02	1.584893e-02	4.045635e-02	9.364180e-05	9.364180e-05
1.584893e-02	1.778279e-02	4.002388e-02	9.273460e-05	9.273460e-05
1.778279e-02	1.995261e-02	3.970633e-02	9.210119e-05	9.210119e-05
1.995262e-02	2.238721e-02	4.010794e-02	9.247506e-05	9.247506e-05
2.238721e-02	2.511886e-02	4.019331e-02	9.306676e-05	9.306676e-05
2.511885e-02	2.818382e-02	3.963852e-02	9.250786e-05	9.250786e-05
2.818383e-02	3.162279e-02	3.985841e-02	9.258420e-05	9.258420e-05
3.162278e-02	3.548134e-02	4.047218e-02	9.349265e-05	9.349265e-05
3.548134e-02	3.981072e-02	4.054239e-02	9.348271e-05	9.348271e-05
3.981072e-02	4.466836e-02	3.993458e-02	9.225760e-05	9.225760e-05
4.466836e-02	5.011872e-02	4.021514e-02	9.302449e-05	9.302449e-05
5.011872e-02	5.623413e-02	4.023960e-02	9.258865e-05	9.258865e-05
5.623413e-02	6.309573e-02	3.998742e-02	9.293419e-05	9.293419e-05
6.309574e-02	7.079459e-02	3.987649e-02	9.191457e-05	9.191457e-05
7.079458e-02	7.943282e-02	3.993302e-02	9.162158e-05	9.162158e-05
7.943282e-02	8.912510e-02	3.974976e-02	9.209433e-05	9.209433e-05
8.912509e-02	9.999999e-02	4.075005e-02	9.353296e-05	9.353296e-05
# END HISTO1D



==> img/plots/YFS/mllDivided.dat <==
# BEGIN PLOT
Legend1=1
Legend1Title=\textbf{Dressing cone size}
Legend1Only=dR0.005 dR0.02 dR0.1 dR0.2
Legend1XPos=0.07
Legend1YPos=0.66
Legend2=1
Legend2Title=\textbf{Dressing strategy}
Legend2Only=PhotonDressed FlavourBlindDressed
Legend2XPos=0.07
Legend2YPos=0.93
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
YMax=1.13999
YMin=0.96001
LogY=0
XLabel=$\log\left(m_{\ell\ell}/\text{GeV}\right)$
YLabel=$\mathrm{d}\Gamma^{\gamma\to\mathrm{f}\bar{\mathrm{f}}}_{\mathrm{f}_\text{dress},\Delta\Theta_\text{dress}} \,/\, \mathrm{d} \Gamma^{\text{no}\;\gamma\to\mathrm{f}\bar{\mathrm{f}}}_{\Delta\Theta_\text{dress}}$
LeftMargin=1.5
# END PLOT

# BEGIN FUNCTION one
LineColor=black
LineWidth=1pt
LineStyle=solid
Code=
return 1
# END FUNCTION

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.005
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.785898e-01	9.524236e-03	9.524236e-03
1.010000e+00	1.020000e+00	9.873514e-01	9.126107e-03	9.126107e-03
1.020000e+00	1.030000e+00	9.802721e-01	9.084836e-03	9.084836e-03
1.030000e+00	1.040000e+00	9.907346e-01	8.799588e-03	8.799588e-03
1.040000e+00	1.050000e+00	9.882764e-01	8.690752e-03	8.690752e-03
1.050000e+00	1.060000e+00	9.862089e-01	8.476218e-03	8.476218e-03
1.060000e+00	1.070000e+00	9.781606e-01	8.255831e-03	8.255831e-03
1.070000e+00	1.080000e+00	9.842581e-01	8.284070e-03	8.284070e-03
1.080000e+00	1.090000e+00	9.875439e-01	8.139818e-03	8.139818e-03
1.090000e+00	1.100000e+00	9.817642e-01	7.794442e-03	7.794442e-03
1.100000e+00	1.110000e+00	9.900262e-01	7.740111e-03	7.740111e-03
1.110000e+00	1.120000e+00	9.837489e-01	7.381849e-03	7.381849e-03
1.120000e+00	1.130000e+00	9.845622e-01	7.261864e-03	7.261864e-03
1.130000e+00	1.140000e+00	9.858240e-01	7.162239e-03	7.162239e-03
1.140000e+00	1.150000e+00	9.808649e-01	7.003468e-03	7.003468e-03
1.150000e+00	1.160000e+00	9.884832e-01	6.860241e-03	6.860241e-03
1.160000e+00	1.170000e+00	9.843750e-01	6.873626e-03	6.873626e-03
1.170000e+00	1.180000e+00	9.825831e-01	6.586914e-03	6.586914e-03
1.180000e+00	1.190000e+00	9.815730e-01	6.328230e-03	6.328230e-03
1.190000e+00	1.200000e+00	9.934765e-01	6.334273e-03	6.334273e-03
1.200000e+00	1.210000e+00	9.824717e-01	6.257137e-03	6.257137e-03
1.210000e+00	1.220000e+00	9.829093e-01	6.104076e-03	6.104076e-03
1.220000e+00	1.230000e+00	9.887046e-01	5.909368e-03	5.909368e-03
1.230000e+00	1.240000e+00	9.832373e-01	5.853486e-03	5.853486e-03
1.240000e+00	1.250000e+00	9.866113e-01	5.670918e-03	5.670918e-03
1.250000e+00	1.260000e+00	9.825511e-01	5.511365e-03	5.511365e-03
1.260000e+00	1.270000e+00	9.876611e-01	5.458442e-03	5.458442e-03
1.270000e+00	1.280000e+00	9.815497e-01	5.278407e-03	5.278407e-03
1.280000e+00	1.290000e+00	9.854621e-01	5.227284e-03	5.227284e-03
1.290000e+00	1.300000e+00	9.882261e-01	5.106928e-03	5.106928e-03
1.300000e+00	1.310000e+00	9.840203e-01	4.948517e-03	4.948517e-03
1.310000e+00	1.320000e+00	9.836817e-01	4.853017e-03	4.853017e-03
1.320000e+00	1.330000e+00	9.863377e-01	4.762779e-03	4.762779e-03
1.330000e+00	1.340000e+00	9.845424e-01	4.589270e-03	4.589270e-03
1.340000e+00	1.350000e+00	9.870295e-01	4.518423e-03	4.518423e-03
1.350000e+00	1.360000e+00	9.883826e-01	4.438391e-03	4.438391e-03
1.360000e+00	1.370000e+00	9.859674e-01	4.347143e-03	4.347143e-03
1.370000e+00	1.380000e+00	9.898622e-01	4.237594e-03	4.237594e-03
1.380000e+00	1.390000e+00	9.847961e-01	4.156657e-03	4.156657e-03
1.390000e+00	1.400000e+00	9.930993e-01	4.061568e-03	4.061568e-03
1.400000e+00	1.410000e+00	9.884558e-01	3.928794e-03	3.928794e-03
1.410000e+00	1.420000e+00	9.873459e-01	3.834185e-03	3.834185e-03
1.420000e+00	1.430000e+00	9.923467e-01	3.772875e-03	3.772875e-03
1.430000e+00	1.440000e+00	9.897724e-01	3.653520e-03	3.653520e-03
1.440000e+00	1.450000e+00	9.891960e-01	3.573260e-03	3.573260e-03
1.450000e+00	1.460000e+00	9.892246e-01	3.474910e-03	3.474910e-03
1.460000e+00	1.470000e+00	9.906302e-01	3.383492e-03	3.383492e-03
1.470000e+00	1.480000e+00	9.889966e-01	3.290574e-03	3.290574e-03
1.480000e+00	1.490000e+00	9.910917e-01	3.250300e-03	3.250300e-03
1.490000e+00	1.500000e+00	9.935499e-01	3.175444e-03	3.175444e-03
1.500000e+00	1.510000e+00	9.883901e-01	3.080794e-03	3.080794e-03
1.510000e+00	1.520000e+00	9.923164e-01	3.005207e-03	3.005207e-03
1.520000e+00	1.530000e+00	9.910494e-01	2.923101e-03	2.923101e-03
1.530000e+00	1.540000e+00	9.912963e-01	2.852168e-03	2.852168e-03
1.540000e+00	1.550000e+00	9.938890e-01	2.782651e-03	2.782651e-03
1.550000e+00	1.560000e+00	9.943580e-01	2.706890e-03	2.706890e-03
1.560000e+00	1.570000e+00	9.935657e-01	2.649883e-03	2.649883e-03
1.570000e+00	1.580000e+00	9.967885e-01	2.576375e-03	2.576375e-03
1.580000e+00	1.590000e+00	9.982186e-01	2.505594e-03	2.505594e-03
1.590000e+00	1.600000e+00	9.959685e-01	2.439220e-03	2.439220e-03
1.600000e+00	1.610000e+00	9.969571e-01	2.361831e-03	2.361831e-03
1.610000e+00	1.620000e+00	9.996004e-01	2.307657e-03	2.307657e-03
1.620000e+00	1.630000e+00	9.988759e-01	2.233301e-03	2.233301e-03
1.630000e+00	1.640000e+00	1.002825e+00	2.162840e-03	2.162840e-03
1.640000e+00	1.650000e+00	1.001123e+00	2.100745e-03	2.100745e-03
1.650000e+00	1.660000e+00	1.001894e+00	2.029707e-03	2.029707e-03
1.660000e+00	1.670000e+00	1.001985e+00	1.965435e-03	1.965435e-03
1.670000e+00	1.680000e+00	1.003213e+00	1.902387e-03	1.902387e-03
1.680000e+00	1.690000e+00	1.003633e+00	1.846293e-03	1.846293e-03
1.690000e+00	1.700000e+00	1.004770e+00	1.780841e-03	1.780841e-03
1.700000e+00	1.710000e+00	1.008148e+00	1.720119e-03	1.720119e-03
1.710000e+00	1.720000e+00	1.007881e+00	1.663415e-03	1.663415e-03
1.720000e+00	1.730000e+00	1.009170e+00	1.601407e-03	1.601407e-03
1.730000e+00	1.740000e+00	1.010818e+00	1.543646e-03	1.543646e-03
1.740000e+00	1.750000e+00	1.012099e+00	1.478110e-03	1.478110e-03
1.750000e+00	1.760000e+00	1.014002e+00	1.423313e-03	1.423313e-03
1.760000e+00	1.770000e+00	1.014560e+00	1.363648e-03	1.363648e-03
1.770000e+00	1.780000e+00	1.016486e+00	1.305241e-03	1.305241e-03
1.780000e+00	1.790000e+00	1.020593e+00	1.248614e-03	1.248614e-03
1.790000e+00	1.800000e+00	1.021504e+00	1.196518e-03	1.196518e-03
1.800000e+00	1.810000e+00	1.022737e+00	1.136359e-03	1.136359e-03
1.810000e+00	1.820000e+00	1.022692e+00	1.075882e-03	1.075882e-03
1.820000e+00	1.830000e+00	1.020911e+00	1.017408e-03	1.017408e-03
1.830000e+00	1.840000e+00	1.018621e+00	9.547496e-04	9.547496e-04
1.840000e+00	1.850000e+00	1.017174e+00	8.960177e-04	8.960177e-04
1.850000e+00	1.860000e+00	1.015173e+00	8.366311e-04	8.366311e-04
1.860000e+00	1.870000e+00	1.014137e+00	7.775651e-04	7.775651e-04
1.870000e+00	1.880000e+00	1.012489e+00	7.199083e-04	7.199083e-04
1.880000e+00	1.890000e+00	1.010973e+00	6.596854e-04	6.596854e-04
1.890000e+00	1.900000e+00	1.009946e+00	5.984593e-04	5.984593e-04
1.900000e+00	1.910000e+00	1.008484e+00	5.383709e-04	5.383709e-04
1.910000e+00	1.920000e+00	1.006951e+00	4.744455e-04	4.744455e-04
1.920000e+00	1.930000e+00	1.005093e+00	4.081513e-04	4.081513e-04
1.930000e+00	1.940000e+00	1.003651e+00	3.362541e-04	3.362541e-04
1.940000e+00	1.950000e+00	1.001215e+00	2.523024e-04	2.523024e-04
1.950000e+00	1.960000e+00	9.990364e-01	4.791153e-05	4.791153e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=green!70!black
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.02
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.755953e-01	1.067198e-02	1.067198e-02
1.010000e+00	1.020000e+00	9.834360e-01	1.017625e-02	1.017625e-02
1.020000e+00	1.030000e+00	9.795345e-01	1.023252e-02	1.023252e-02
1.030000e+00	1.040000e+00	9.911166e-01	9.896308e-03	9.896308e-03
1.040000e+00	1.050000e+00	9.874676e-01	9.615848e-03	9.615848e-03
1.050000e+00	1.060000e+00	9.816720e-01	9.348173e-03	9.348173e-03
1.060000e+00	1.070000e+00	9.764302e-01	9.152484e-03	9.152484e-03
1.070000e+00	1.080000e+00	9.873841e-01	9.287585e-03	9.287585e-03
1.080000e+00	1.090000e+00	9.895868e-01	9.074035e-03	9.074035e-03
1.090000e+00	1.100000e+00	9.775002e-01	8.797066e-03	8.797066e-03
1.100000e+00	1.110000e+00	9.891081e-01	8.656060e-03	8.656060e-03
1.110000e+00	1.120000e+00	9.813217e-01	8.208383e-03	8.208383e-03
1.120000e+00	1.130000e+00	9.851549e-01	8.160138e-03	8.160138e-03
1.130000e+00	1.140000e+00	9.853338e-01	7.932026e-03	7.932026e-03
1.140000e+00	1.150000e+00	9.796897e-01	7.876144e-03	7.876144e-03
1.150000e+00	1.160000e+00	9.878913e-01	7.662532e-03	7.662532e-03
1.160000e+00	1.170000e+00	9.810858e-01	7.718919e-03	7.718919e-03
1.170000e+00	1.180000e+00	9.822242e-01	7.400098e-03	7.400098e-03
1.180000e+00	1.190000e+00	9.799711e-01	7.076750e-03	7.076750e-03
1.190000e+00	1.200000e+00	9.930660e-01	7.103254e-03	7.103254e-03
1.200000e+00	1.210000e+00	9.825290e-01	7.002634e-03	7.002634e-03
1.210000e+00	1.220000e+00	9.818684e-01	6.863438e-03	6.863438e-03
1.220000e+00	1.230000e+00	9.892857e-01	6.690839e-03	6.690839e-03
1.230000e+00	1.240000e+00	9.806464e-01	6.561950e-03	6.561950e-03
1.240000e+00	1.250000e+00	9.891051e-01	6.401937e-03	6.401937e-03
1.250000e+00	1.260000e+00	9.819272e-01	6.186400e-03	6.186400e-03
1.260000e+00	1.270000e+00	9.868980e-01	6.164816e-03	6.164816e-03
1.270000e+00	1.280000e+00	9.813698e-01	5.942014e-03	5.942014e-03
1.280000e+00	1.290000e+00	9.845900e-01	5.883073e-03	5.883073e-03
1.290000e+00	1.300000e+00	9.902117e-01	5.787023e-03	5.787023e-03
1.300000e+00	1.310000e+00	9.842991e-01	5.585373e-03	5.585373e-03
1.310000e+00	1.320000e+00	9.842380e-01	5.534385e-03	5.534385e-03
1.320000e+00	1.330000e+00	9.885559e-01	5.373926e-03	5.373926e-03
1.330000e+00	1.340000e+00	9.858228e-01	5.218885e-03	5.218885e-03
1.340000e+00	1.350000e+00	9.864546e-01	5.093724e-03	5.093724e-03
1.350000e+00	1.360000e+00	9.888664e-01	5.016830e-03	5.016830e-03
1.360000e+00	1.370000e+00	9.877354e-01	4.924373e-03	4.924373e-03
1.370000e+00	1.380000e+00	9.878802e-01	4.774686e-03	4.774686e-03
1.380000e+00	1.390000e+00	9.857428e-01	4.695092e-03	4.695092e-03
1.390000e+00	1.400000e+00	9.945014e-01	4.615432e-03	4.615432e-03
1.400000e+00	1.410000e+00	9.886744e-01	4.450987e-03	4.450987e-03
1.410000e+00	1.420000e+00	9.885200e-01	4.336479e-03	4.336479e-03
1.420000e+00	1.430000e+00	9.921932e-01	4.283547e-03	4.283547e-03
1.430000e+00	1.440000e+00	9.905128e-01	4.129326e-03	4.129326e-03
1.440000e+00	1.450000e+00	9.859742e-01	4.020560e-03	4.020560e-03
1.450000e+00	1.460000e+00	9.888330e-01	3.942382e-03	3.942382e-03
1.460000e+00	1.470000e+00	9.920067e-01	3.831415e-03	3.831415e-03
1.470000e+00	1.480000e+00	9.903551e-01	3.737492e-03	3.737492e-03
1.480000e+00	1.490000e+00	9.913344e-01	3.687574e-03	3.687574e-03
1.490000e+00	1.500000e+00	9.943165e-01	3.615867e-03	3.615867e-03
1.500000e+00	1.510000e+00	9.897249e-01	3.502971e-03	3.502971e-03
1.510000e+00	1.520000e+00	9.940131e-01	3.407508e-03	3.407508e-03
1.520000e+00	1.530000e+00	9.936175e-01	3.325846e-03	3.325846e-03
1.530000e+00	1.540000e+00	9.934141e-01	3.228823e-03	3.228823e-03
1.540000e+00	1.550000e+00	9.956847e-01	3.168729e-03	3.168729e-03
1.550000e+00	1.560000e+00	9.959923e-01	3.085249e-03	3.085249e-03
1.560000e+00	1.570000e+00	9.946728e-01	3.013341e-03	3.013341e-03
1.570000e+00	1.580000e+00	1.000332e+00	2.937256e-03	2.937256e-03
1.580000e+00	1.590000e+00	9.999919e-01	2.852965e-03	2.852965e-03
1.590000e+00	1.600000e+00	9.971501e-01	2.775043e-03	2.775043e-03
1.600000e+00	1.610000e+00	9.990796e-01	2.695531e-03	2.695531e-03
1.610000e+00	1.620000e+00	1.001948e+00	2.639476e-03	2.639476e-03
1.620000e+00	1.630000e+00	1.003121e+00	2.546716e-03	2.546716e-03
1.630000e+00	1.640000e+00	1.007386e+00	2.467022e-03	2.467022e-03
1.640000e+00	1.650000e+00	1.005598e+00	2.405007e-03	2.405007e-03
1.650000e+00	1.660000e+00	1.007328e+00	2.325844e-03	2.325844e-03
1.660000e+00	1.670000e+00	1.005432e+00	2.245123e-03	2.245123e-03
1.670000e+00	1.680000e+00	1.007839e+00	2.178651e-03	2.178651e-03
1.680000e+00	1.690000e+00	1.005951e+00	2.108138e-03	2.108138e-03
1.690000e+00	1.700000e+00	1.010572e+00	2.041875e-03	2.041875e-03
1.700000e+00	1.710000e+00	1.014547e+00	1.967804e-03	1.967804e-03
1.710000e+00	1.720000e+00	1.013648e+00	1.905539e-03	1.905539e-03
1.720000e+00	1.730000e+00	1.014935e+00	1.838068e-03	1.838068e-03
1.730000e+00	1.740000e+00	1.017385e+00	1.771369e-03	1.771369e-03
1.740000e+00	1.750000e+00	1.019823e+00	1.697960e-03	1.697960e-03
1.750000e+00	1.760000e+00	1.020974e+00	1.628245e-03	1.628245e-03
1.760000e+00	1.770000e+00	1.023002e+00	1.569359e-03	1.569359e-03
1.770000e+00	1.780000e+00	1.025452e+00	1.497356e-03	1.497356e-03
1.780000e+00	1.790000e+00	1.030260e+00	1.434363e-03	1.434363e-03
1.790000e+00	1.800000e+00	1.031565e+00	1.373184e-03	1.373184e-03
1.800000e+00	1.810000e+00	1.033740e+00	1.306088e-03	1.306088e-03
1.810000e+00	1.820000e+00	1.033522e+00	1.236743e-03	1.236743e-03
1.820000e+00	1.830000e+00	1.030895e+00	1.168327e-03	1.168327e-03
1.830000e+00	1.840000e+00	1.028564e+00	1.097681e-03	1.097681e-03
1.840000e+00	1.850000e+00	1.027471e+00	1.029651e-03	1.029651e-03
1.850000e+00	1.860000e+00	1.023728e+00	9.601919e-04	9.601919e-04
1.860000e+00	1.870000e+00	1.022829e+00	8.894607e-04	8.894607e-04
1.870000e+00	1.880000e+00	1.020896e+00	8.247452e-04	8.247452e-04
1.880000e+00	1.890000e+00	1.018858e+00	7.550852e-04	7.550852e-04
1.890000e+00	1.900000e+00	1.017176e+00	6.834811e-04	6.834811e-04
1.900000e+00	1.910000e+00	1.015199e+00	6.144443e-04	6.144443e-04
1.910000e+00	1.920000e+00	1.013380e+00	5.403856e-04	5.403856e-04
1.920000e+00	1.930000e+00	1.010969e+00	4.641457e-04	4.641457e-04
1.930000e+00	1.940000e+00	1.008864e+00	3.814596e-04	3.814596e-04
1.940000e+00	1.950000e+00	1.005334e+00	2.848985e-04	2.848985e-04
1.950000e+00	1.960000e+00	9.986075e-01	4.712494e-05	4.712494e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.789815e-01	1.268671e-02	1.268671e-02
1.010000e+00	1.020000e+00	9.765762e-01	1.186824e-02	1.186824e-02
1.020000e+00	1.030000e+00	9.881851e-01	1.212085e-02	1.212085e-02
1.030000e+00	1.040000e+00	9.864975e-01	1.153115e-02	1.153115e-02
1.040000e+00	1.050000e+00	9.894424e-01	1.115540e-02	1.115540e-02
1.050000e+00	1.060000e+00	9.707606e-01	1.086346e-02	1.086346e-02
1.060000e+00	1.070000e+00	9.746959e-01	1.084625e-02	1.084625e-02
1.070000e+00	1.080000e+00	9.875175e-01	1.093205e-02	1.093205e-02
1.080000e+00	1.090000e+00	9.908299e-01	1.069976e-02	1.069976e-02
1.090000e+00	1.100000e+00	9.804350e-01	1.043318e-02	1.043318e-02
1.100000e+00	1.110000e+00	9.918603e-01	1.031979e-02	1.031979e-02
1.110000e+00	1.120000e+00	9.799079e-01	9.645405e-03	9.645405e-03
1.120000e+00	1.130000e+00	9.844972e-01	9.624171e-03	9.624171e-03
1.130000e+00	1.140000e+00	9.864889e-01	9.394498e-03	9.394498e-03
1.140000e+00	1.150000e+00	9.767650e-01	9.288434e-03	9.288434e-03
1.150000e+00	1.160000e+00	9.841902e-01	9.097867e-03	9.097867e-03
1.160000e+00	1.170000e+00	9.776264e-01	9.129409e-03	9.129409e-03
1.170000e+00	1.180000e+00	9.814506e-01	8.788859e-03	8.788859e-03
1.180000e+00	1.190000e+00	9.806993e-01	8.402647e-03	8.402647e-03
1.190000e+00	1.200000e+00	9.903233e-01	8.451985e-03	8.451985e-03
1.200000e+00	1.210000e+00	9.869179e-01	8.349214e-03	8.349214e-03
1.210000e+00	1.220000e+00	9.813963e-01	8.051757e-03	8.051757e-03
1.220000e+00	1.230000e+00	9.882494e-01	8.076031e-03	8.076031e-03
1.230000e+00	1.240000e+00	9.846961e-01	7.836721e-03	7.836721e-03
1.240000e+00	1.250000e+00	9.892274e-01	7.610454e-03	7.610454e-03
1.250000e+00	1.260000e+00	9.835375e-01	7.353098e-03	7.353098e-03
1.260000e+00	1.270000e+00	9.871442e-01	7.420300e-03	7.420300e-03
1.270000e+00	1.280000e+00	9.770915e-01	7.095534e-03	7.095534e-03
1.280000e+00	1.290000e+00	9.868457e-01	7.015753e-03	7.015753e-03
1.290000e+00	1.300000e+00	9.907025e-01	6.839340e-03	6.839340e-03
1.300000e+00	1.310000e+00	9.836118e-01	6.701397e-03	6.701397e-03
1.310000e+00	1.320000e+00	9.854224e-01	6.649679e-03	6.649679e-03
1.320000e+00	1.330000e+00	9.869807e-01	6.459068e-03	6.459068e-03
1.330000e+00	1.340000e+00	9.898052e-01	6.305566e-03	6.305566e-03
1.340000e+00	1.350000e+00	9.911130e-01	6.147925e-03	6.147925e-03
1.350000e+00	1.360000e+00	9.881466e-01	6.017984e-03	6.017984e-03
1.360000e+00	1.370000e+00	9.895896e-01	5.914169e-03	5.914169e-03
1.370000e+00	1.380000e+00	9.918791e-01	5.799692e-03	5.799692e-03
1.380000e+00	1.390000e+00	9.892434e-01	5.702201e-03	5.702201e-03
1.390000e+00	1.400000e+00	9.968367e-01	5.542159e-03	5.542159e-03
1.400000e+00	1.410000e+00	9.885749e-01	5.352384e-03	5.352384e-03
1.410000e+00	1.420000e+00	9.886043e-01	5.186002e-03	5.186002e-03
1.420000e+00	1.430000e+00	9.913377e-01	5.137031e-03	5.137031e-03
1.430000e+00	1.440000e+00	9.985535e-01	5.054381e-03	5.054381e-03
1.440000e+00	1.450000e+00	9.896402e-01	4.864616e-03	4.864616e-03
1.450000e+00	1.460000e+00	9.893148e-01	4.737416e-03	4.737416e-03
1.460000e+00	1.470000e+00	9.954076e-01	4.649217e-03	4.649217e-03
1.470000e+00	1.480000e+00	9.931874e-01	4.586862e-03	4.586862e-03
1.480000e+00	1.490000e+00	9.963920e-01	4.502649e-03	4.502649e-03
1.490000e+00	1.500000e+00	9.977670e-01	4.437855e-03	4.437855e-03
1.500000e+00	1.510000e+00	9.938965e-01	4.297240e-03	4.297240e-03
1.510000e+00	1.520000e+00	1.002534e+00	4.188681e-03	4.188681e-03
1.520000e+00	1.530000e+00	9.952728e-01	4.058227e-03	4.058227e-03
1.530000e+00	1.540000e+00	9.956831e-01	3.924335e-03	3.924335e-03
1.540000e+00	1.550000e+00	1.001331e+00	3.881938e-03	3.881938e-03
1.550000e+00	1.560000e+00	1.002652e+00	3.778549e-03	3.778549e-03
1.560000e+00	1.570000e+00	1.000833e+00	3.697721e-03	3.697721e-03
1.570000e+00	1.580000e+00	1.007815e+00	3.597418e-03	3.597418e-03
1.580000e+00	1.590000e+00	1.010200e+00	3.533384e-03	3.533384e-03
1.590000e+00	1.600000e+00	1.005156e+00	3.424748e-03	3.424748e-03
1.600000e+00	1.610000e+00	1.005713e+00	3.317549e-03	3.317549e-03
1.610000e+00	1.620000e+00	1.010529e+00	3.254164e-03	3.254164e-03
1.620000e+00	1.630000e+00	1.011106e+00	3.138248e-03	3.138248e-03
1.630000e+00	1.640000e+00	1.019281e+00	3.070917e-03	3.070917e-03
1.640000e+00	1.650000e+00	1.015192e+00	2.977845e-03	2.977845e-03
1.650000e+00	1.660000e+00	1.018194e+00	2.881135e-03	2.881135e-03
1.660000e+00	1.670000e+00	1.016778e+00	2.793126e-03	2.793126e-03
1.670000e+00	1.680000e+00	1.018465e+00	2.706245e-03	2.706245e-03
1.680000e+00	1.690000e+00	1.018366e+00	2.610614e-03	2.610614e-03
1.690000e+00	1.700000e+00	1.025279e+00	2.545366e-03	2.545366e-03
1.700000e+00	1.710000e+00	1.029121e+00	2.441328e-03	2.441328e-03
1.710000e+00	1.720000e+00	1.031614e+00	2.388713e-03	2.388713e-03
1.720000e+00	1.730000e+00	1.031986e+00	2.296703e-03	2.296703e-03
1.730000e+00	1.740000e+00	1.033452e+00	2.213559e-03	2.213559e-03
1.740000e+00	1.750000e+00	1.038012e+00	2.128942e-03	2.128942e-03
1.750000e+00	1.760000e+00	1.040757e+00	2.038929e-03	2.038929e-03
1.760000e+00	1.770000e+00	1.044630e+00	1.968305e-03	1.968305e-03
1.770000e+00	1.780000e+00	1.047602e+00	1.879788e-03	1.879788e-03
1.780000e+00	1.790000e+00	1.055211e+00	1.805481e-03	1.805481e-03
1.790000e+00	1.800000e+00	1.058365e+00	1.727256e-03	1.727256e-03
1.800000e+00	1.810000e+00	1.062028e+00	1.648798e-03	1.648798e-03
1.810000e+00	1.820000e+00	1.061931e+00	1.557834e-03	1.557834e-03
1.820000e+00	1.830000e+00	1.058491e+00	1.475659e-03	1.475659e-03
1.830000e+00	1.840000e+00	1.055241e+00	1.383095e-03	1.383095e-03
1.840000e+00	1.850000e+00	1.053816e+00	1.299181e-03	1.299181e-03
1.850000e+00	1.860000e+00	1.046780e+00	1.206581e-03	1.206581e-03
1.860000e+00	1.870000e+00	1.047530e+00	1.118124e-03	1.118124e-03
1.870000e+00	1.880000e+00	1.044039e+00	1.036089e-03	1.036089e-03
1.880000e+00	1.890000e+00	1.040701e+00	9.461213e-04	9.461213e-04
1.890000e+00	1.900000e+00	1.038183e+00	8.560789e-04	8.560789e-04
1.900000e+00	1.910000e+00	1.035483e+00	7.686315e-04	7.686315e-04
1.910000e+00	1.920000e+00	1.031638e+00	6.739847e-04	6.739847e-04
1.920000e+00	1.930000e+00	1.027878e+00	5.773212e-04	5.773212e-04
1.930000e+00	1.940000e+00	1.024449e+00	4.732381e-04	4.732381e-04
1.940000e+00	1.950000e+00	1.018841e+00	3.514751e-04	3.514751e-04
1.950000e+00	1.960000e+00	9.978800e-01	4.623116e-05	4.623116e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.2
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.813683e-01	1.384503e-02	1.384503e-02
1.010000e+00	1.020000e+00	9.762009e-01	1.299215e-02	1.299215e-02
1.020000e+00	1.030000e+00	9.917091e-01	1.306079e-02	1.306079e-02
1.030000e+00	1.040000e+00	9.922765e-01	1.254624e-02	1.254624e-02
1.040000e+00	1.050000e+00	9.870419e-01	1.226307e-02	1.226307e-02
1.050000e+00	1.060000e+00	9.740697e-01	1.186802e-02	1.186802e-02
1.060000e+00	1.070000e+00	9.785073e-01	1.193727e-02	1.193727e-02
1.070000e+00	1.080000e+00	9.881022e-01	1.197457e-02	1.197457e-02
1.080000e+00	1.090000e+00	9.909509e-01	1.181013e-02	1.181013e-02
1.090000e+00	1.100000e+00	9.814515e-01	1.145287e-02	1.145287e-02
1.100000e+00	1.110000e+00	9.893100e-01	1.129182e-02	1.129182e-02
1.110000e+00	1.120000e+00	9.759841e-01	1.045151e-02	1.045151e-02
1.120000e+00	1.130000e+00	9.835325e-01	1.056164e-02	1.056164e-02
1.130000e+00	1.140000e+00	9.854327e-01	1.029330e-02	1.029330e-02
1.140000e+00	1.150000e+00	9.765388e-01	1.022654e-02	1.022654e-02
1.150000e+00	1.160000e+00	9.845933e-01	1.001749e-02	1.001749e-02
1.160000e+00	1.170000e+00	9.782880e-01	1.003829e-02	1.003829e-02
1.170000e+00	1.180000e+00	9.857997e-01	9.757057e-03	9.757057e-03
1.180000e+00	1.190000e+00	9.824220e-01	9.171367e-03	9.171367e-03
1.190000e+00	1.200000e+00	9.911355e-01	9.352509e-03	9.352509e-03
1.200000e+00	1.210000e+00	9.851950e-01	9.134871e-03	9.134871e-03
1.210000e+00	1.220000e+00	9.812746e-01	8.838734e-03	8.838734e-03
1.220000e+00	1.230000e+00	9.898132e-01	8.905164e-03	8.905164e-03
1.230000e+00	1.240000e+00	9.847702e-01	8.615830e-03	8.615830e-03
1.240000e+00	1.250000e+00	9.906060e-01	8.408506e-03	8.408506e-03
1.250000e+00	1.260000e+00	9.839393e-01	8.098737e-03	8.098737e-03
1.260000e+00	1.270000e+00	9.876720e-01	8.187870e-03	8.187870e-03
1.270000e+00	1.280000e+00	9.763463e-01	7.790665e-03	7.790665e-03
1.280000e+00	1.290000e+00	9.878982e-01	7.786357e-03	7.786357e-03
1.290000e+00	1.300000e+00	9.964818e-01	7.637289e-03	7.637289e-03
1.300000e+00	1.310000e+00	9.853720e-01	7.425561e-03	7.425561e-03
1.310000e+00	1.320000e+00	9.837579e-01	7.268321e-03	7.268321e-03
1.320000e+00	1.330000e+00	9.877957e-01	7.140474e-03	7.140474e-03
1.330000e+00	1.340000e+00	9.916329e-01	6.981791e-03	6.981791e-03
1.340000e+00	1.350000e+00	9.918852e-01	6.807136e-03	6.807136e-03
1.350000e+00	1.360000e+00	9.916317e-01	6.710660e-03	6.710660e-03
1.360000e+00	1.370000e+00	9.922822e-01	6.519163e-03	6.519163e-03
1.370000e+00	1.380000e+00	9.927521e-01	6.456156e-03	6.456156e-03
1.380000e+00	1.390000e+00	9.927812e-01	6.378752e-03	6.378752e-03
1.390000e+00	1.400000e+00	9.983732e-01	6.143401e-03	6.143401e-03
1.400000e+00	1.410000e+00	9.927588e-01	5.940072e-03	5.940072e-03
1.410000e+00	1.420000e+00	9.882109e-01	5.773021e-03	5.773021e-03
1.420000e+00	1.430000e+00	9.925443e-01	5.730616e-03	5.730616e-03
1.430000e+00	1.440000e+00	1.000080e+00	5.656741e-03	5.656741e-03
1.440000e+00	1.450000e+00	9.932498e-01	5.431499e-03	5.431499e-03
1.450000e+00	1.460000e+00	9.926923e-01	5.308342e-03	5.308342e-03
1.460000e+00	1.470000e+00	1.001367e+00	5.234733e-03	5.234733e-03
1.470000e+00	1.480000e+00	9.970589e-01	5.101786e-03	5.101786e-03
1.480000e+00	1.490000e+00	1.001180e+00	5.041521e-03	5.041521e-03
1.490000e+00	1.500000e+00	1.003243e+00	5.016678e-03	5.016678e-03
1.500000e+00	1.510000e+00	9.985574e-01	4.857767e-03	4.857767e-03
1.510000e+00	1.520000e+00	1.006090e+00	4.693416e-03	4.693416e-03
1.520000e+00	1.530000e+00	9.995684e-01	4.586781e-03	4.586781e-03
1.530000e+00	1.540000e+00	1.001376e+00	4.422229e-03	4.422229e-03
1.540000e+00	1.550000e+00	1.007039e+00	4.399623e-03	4.399623e-03
1.550000e+00	1.560000e+00	1.007962e+00	4.247887e-03	4.247887e-03
1.560000e+00	1.570000e+00	1.007751e+00	4.167288e-03	4.167288e-03
1.570000e+00	1.580000e+00	1.014350e+00	4.065496e-03	4.065496e-03
1.580000e+00	1.590000e+00	1.016751e+00	3.989543e-03	3.989543e-03
1.590000e+00	1.600000e+00	1.014587e+00	3.897253e-03	3.897253e-03
1.600000e+00	1.610000e+00	1.012937e+00	3.774037e-03	3.774037e-03
1.610000e+00	1.620000e+00	1.020390e+00	3.691901e-03	3.691901e-03
1.620000e+00	1.630000e+00	1.020543e+00	3.580141e-03	3.580141e-03
1.630000e+00	1.640000e+00	1.030254e+00	3.503348e-03	3.503348e-03
1.640000e+00	1.650000e+00	1.026523e+00	3.392845e-03	3.392845e-03
1.650000e+00	1.660000e+00	1.028630e+00	3.272392e-03	3.272392e-03
1.660000e+00	1.670000e+00	1.028120e+00	3.182289e-03	3.182289e-03
1.670000e+00	1.680000e+00	1.031141e+00	3.111657e-03	3.111657e-03
1.680000e+00	1.690000e+00	1.029828e+00	2.987108e-03	2.987108e-03
1.690000e+00	1.700000e+00	1.038981e+00	2.911332e-03	2.911332e-03
1.700000e+00	1.710000e+00	1.043027e+00	2.792937e-03	2.792937e-03
1.710000e+00	1.720000e+00	1.047472e+00	2.737392e-03	2.737392e-03
1.720000e+00	1.730000e+00	1.046503e+00	2.631512e-03	2.631512e-03
1.730000e+00	1.740000e+00	1.051540e+00	2.552171e-03	2.552171e-03
1.740000e+00	1.750000e+00	1.055319e+00	2.442789e-03	2.442789e-03
1.750000e+00	1.760000e+00	1.060690e+00	2.347148e-03	2.347148e-03
1.760000e+00	1.770000e+00	1.066993e+00	2.273814e-03	2.273814e-03
1.770000e+00	1.780000e+00	1.070303e+00	2.169317e-03	2.169317e-03
1.780000e+00	1.790000e+00	1.078595e+00	2.085185e-03	2.085185e-03
1.790000e+00	1.800000e+00	1.083255e+00	1.991756e-03	1.991756e-03
1.800000e+00	1.810000e+00	1.087098e+00	1.908373e-03	1.908373e-03
1.810000e+00	1.820000e+00	1.089850e+00	1.804063e-03	1.804063e-03
1.820000e+00	1.830000e+00	1.083947e+00	1.707627e-03	1.707627e-03
1.830000e+00	1.840000e+00	1.082018e+00	1.603291e-03	1.603291e-03
1.840000e+00	1.850000e+00	1.078710e+00	1.504703e-03	1.504703e-03
1.850000e+00	1.860000e+00	1.070094e+00	1.395875e-03	1.395875e-03
1.860000e+00	1.870000e+00	1.070690e+00	1.292429e-03	1.292429e-03
1.870000e+00	1.880000e+00	1.066666e+00	1.196728e-03	1.196728e-03
1.880000e+00	1.890000e+00	1.063756e+00	1.095806e-03	1.095806e-03
1.890000e+00	1.900000e+00	1.058952e+00	9.877871e-04	9.877871e-04
1.900000e+00	1.910000e+00	1.055412e+00	8.863139e-04	8.863139e-04
1.910000e+00	1.920000e+00	1.050731e+00	7.757800e-04	7.757800e-04
1.920000e+00	1.930000e+00	1.046095e+00	6.649696e-04	6.649696e-04
1.930000e+00	1.940000e+00	1.040923e+00	5.438014e-04	5.438014e-04
1.940000e+00	1.950000e+00	1.033219e+00	4.026922e-04	4.026922e-04
1.950000e+00	1.960000e+00	9.974199e-01	4.584925e-05	4.584925e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.005
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.789646e-01	9.526962e-03	9.526962e-03
1.010000e+00	1.020000e+00	9.869270e-01	9.123171e-03	9.123171e-03
1.020000e+00	1.030000e+00	9.807823e-01	9.088371e-03	9.088371e-03
1.030000e+00	1.040000e+00	9.903027e-01	8.796716e-03	8.796716e-03
1.040000e+00	1.050000e+00	9.883149e-01	8.691005e-03	8.691005e-03
1.050000e+00	1.060000e+00	9.855854e-01	8.472208e-03	8.472208e-03
1.060000e+00	1.070000e+00	9.781253e-01	8.255609e-03	8.255609e-03
1.070000e+00	1.080000e+00	9.845392e-01	8.285840e-03	8.285840e-03
1.080000e+00	1.090000e+00	9.868012e-01	8.135237e-03	8.135237e-03
1.090000e+00	1.100000e+00	9.822014e-01	7.797037e-03	7.797037e-03
1.100000e+00	1.110000e+00	9.897829e-01	7.738687e-03	7.738687e-03
1.110000e+00	1.120000e+00	9.877140e-01	7.404099e-03	7.404099e-03
1.120000e+00	1.130000e+00	9.845083e-01	7.261566e-03	7.261566e-03
1.130000e+00	1.140000e+00	9.854833e-01	7.160387e-03	7.160387e-03
1.140000e+00	1.150000e+00	9.803852e-01	7.000908e-03	7.000908e-03
1.150000e+00	1.160000e+00	9.863283e-01	6.849045e-03	6.849045e-03
1.160000e+00	1.170000e+00	9.846411e-01	6.875016e-03	6.875016e-03
1.170000e+00	1.180000e+00	9.818927e-01	6.583453e-03	6.583453e-03
1.180000e+00	1.190000e+00	9.799259e-01	6.320290e-03	6.320290e-03
1.190000e+00	1.200000e+00	9.915519e-01	6.325079e-03	6.325079e-03
1.200000e+00	1.210000e+00	9.830747e-01	6.260009e-03	6.260009e-03
1.210000e+00	1.220000e+00	9.814563e-01	6.097328e-03	6.097328e-03
1.220000e+00	1.230000e+00	9.871772e-01	5.902534e-03	5.902534e-03
1.230000e+00	1.240000e+00	9.829561e-01	5.852234e-03	5.852234e-03
1.240000e+00	1.250000e+00	9.852987e-01	5.665271e-03	5.665271e-03
1.250000e+00	1.260000e+00	9.804772e-01	5.502665e-03	5.502665e-03
1.260000e+00	1.270000e+00	9.868415e-01	5.455052e-03	5.455052e-03
1.270000e+00	1.280000e+00	9.794439e-01	5.269940e-03	5.269940e-03
1.280000e+00	1.290000e+00	9.856437e-01	5.228004e-03	5.228004e-03
1.290000e+00	1.300000e+00	9.864474e-01	5.100047e-03	5.100047e-03
1.300000e+00	1.310000e+00	9.843715e-01	4.949838e-03	4.949838e-03
1.310000e+00	1.320000e+00	9.815816e-01	4.845267e-03	4.845267e-03
1.320000e+00	1.330000e+00	9.843462e-01	4.755583e-03	4.755583e-03
1.330000e+00	1.340000e+00	9.829040e-01	4.583557e-03	4.583557e-03
1.340000e+00	1.350000e+00	9.854993e-01	4.513180e-03	4.513180e-03
1.350000e+00	1.360000e+00	9.874604e-01	4.435291e-03	4.435291e-03
1.360000e+00	1.370000e+00	9.845777e-01	4.342558e-03	4.342558e-03
1.370000e+00	1.380000e+00	9.847294e-01	4.221138e-03	4.221138e-03
1.380000e+00	1.390000e+00	9.846989e-01	4.156350e-03	4.156350e-03
1.390000e+00	1.400000e+00	9.915741e-01	4.056895e-03	4.056895e-03
1.400000e+00	1.410000e+00	9.863041e-01	3.922392e-03	3.922392e-03
1.410000e+00	1.420000e+00	9.845813e-01	3.826149e-03	3.826149e-03
1.420000e+00	1.430000e+00	9.885668e-01	3.762109e-03	3.762109e-03
1.430000e+00	1.440000e+00	9.862615e-01	3.643816e-03	3.643816e-03
1.440000e+00	1.450000e+00	9.856531e-01	3.563677e-03	3.563677e-03
1.450000e+00	1.460000e+00	9.862730e-01	3.467147e-03	3.467147e-03
1.460000e+00	1.470000e+00	9.871237e-01	3.374523e-03	3.374523e-03
1.470000e+00	1.480000e+00	9.859306e-01	3.282936e-03	3.282936e-03
1.480000e+00	1.490000e+00	9.875262e-01	3.241542e-03	3.241542e-03
1.490000e+00	1.500000e+00	9.893804e-01	3.165459e-03	3.165459e-03
1.500000e+00	1.510000e+00	9.853958e-01	3.073807e-03	3.073807e-03
1.510000e+00	1.520000e+00	9.875701e-01	2.994438e-03	2.994438e-03
1.520000e+00	1.530000e+00	9.871869e-01	2.914568e-03	2.914568e-03
1.530000e+00	1.540000e+00	9.873359e-01	2.843633e-03	2.843633e-03
1.540000e+00	1.550000e+00	9.888368e-01	2.772051e-03	2.772051e-03
1.550000e+00	1.560000e+00	9.889303e-01	2.695816e-03	2.695816e-03
1.560000e+00	1.570000e+00	9.890457e-01	2.640849e-03	2.640849e-03
1.570000e+00	1.580000e+00	9.908157e-01	2.564799e-03	2.564799e-03
1.580000e+00	1.590000e+00	9.921787e-01	2.494224e-03	2.494224e-03
1.590000e+00	1.600000e+00	9.902220e-01	2.428669e-03	2.428669e-03
1.600000e+00	1.610000e+00	9.912553e-01	2.351702e-03	2.351702e-03
1.610000e+00	1.620000e+00	9.923350e-01	2.295074e-03	2.295074e-03
1.620000e+00	1.630000e+00	9.913443e-01	2.220670e-03	2.220670e-03
1.630000e+00	1.640000e+00	9.955701e-01	2.151095e-03	2.151095e-03
1.640000e+00	1.650000e+00	9.926931e-01	2.087471e-03	2.087471e-03
1.650000e+00	1.660000e+00	9.931971e-01	2.016484e-03	2.016484e-03
1.660000e+00	1.670000e+00	9.944462e-01	1.954336e-03	1.954336e-03
1.670000e+00	1.680000e+00	9.946803e-01	1.890242e-03	1.890242e-03
1.680000e+00	1.690000e+00	9.941127e-01	1.833145e-03	1.833145e-03
1.690000e+00	1.700000e+00	9.961726e-01	1.769399e-03	1.769399e-03
1.700000e+00	1.710000e+00	9.983675e-01	1.707582e-03	1.707582e-03
1.710000e+00	1.720000e+00	9.973913e-01	1.650408e-03	1.650408e-03
1.720000e+00	1.730000e+00	9.974843e-01	1.587471e-03	1.587471e-03
1.730000e+00	1.740000e+00	9.996096e-01	1.530779e-03	1.530779e-03
1.740000e+00	1.750000e+00	1.000829e+00	1.465736e-03	1.465736e-03
1.750000e+00	1.760000e+00	1.001476e+00	1.410089e-03	1.410089e-03
1.760000e+00	1.770000e+00	1.001526e+00	1.350470e-03	1.350470e-03
1.770000e+00	1.780000e+00	1.003238e+00	1.292441e-03	1.292441e-03
1.780000e+00	1.790000e+00	1.005179e+00	1.234414e-03	1.234414e-03
1.790000e+00	1.800000e+00	1.007053e+00	1.183770e-03	1.183770e-03
1.800000e+00	1.810000e+00	1.007239e+00	1.123388e-03	1.123388e-03
1.810000e+00	1.820000e+00	1.008777e+00	1.064856e-03	1.064856e-03
1.820000e+00	1.830000e+00	1.008974e+00	1.008451e-03	1.008451e-03
1.830000e+00	1.840000e+00	1.008080e+00	9.473133e-04	9.473133e-04
1.840000e+00	1.850000e+00	1.008073e+00	8.899855e-04	8.899855e-04
1.850000e+00	1.860000e+00	1.006419e+00	8.312045e-04	8.312045e-04
1.860000e+00	1.870000e+00	1.006320e+00	7.730584e-04	7.730584e-04
1.870000e+00	1.880000e+00	1.005516e+00	7.161810e-04	7.161810e-04
1.880000e+00	1.890000e+00	1.004974e+00	6.567430e-04	6.567430e-04
1.890000e+00	1.900000e+00	1.004254e+00	5.959251e-04	5.959251e-04
1.900000e+00	1.910000e+00	1.003197e+00	5.362505e-04	5.362505e-04
1.910000e+00	1.920000e+00	1.002576e+00	4.728974e-04	4.728974e-04
1.920000e+00	1.930000e+00	1.001540e+00	4.070682e-04	4.070682e-04
1.930000e+00	1.940000e+00	1.000945e+00	3.355737e-04	3.355737e-04
1.940000e+00	1.950000e+00	1.000061e+00	2.520843e-04	2.520843e-04
1.950000e+00	1.960000e+00	9.997856e-01	4.793847e-05	4.793847e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=green!70!black
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.02
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.764226e-01	1.067874e-02	1.067874e-02
1.010000e+00	1.020000e+00	9.834891e-01	1.017666e-02	1.017666e-02
1.020000e+00	1.030000e+00	9.780766e-01	1.022114e-02	1.022114e-02
1.030000e+00	1.040000e+00	9.881886e-01	9.874411e-03	9.874411e-03
1.040000e+00	1.050000e+00	9.852061e-01	9.599365e-03	9.599365e-03
1.050000e+00	1.060000e+00	9.830196e-01	9.357768e-03	9.357768e-03
1.060000e+00	1.070000e+00	9.771248e-01	9.157347e-03	9.157347e-03
1.070000e+00	1.080000e+00	9.851422e-01	9.271801e-03	9.271801e-03
1.080000e+00	1.090000e+00	9.887922e-01	9.068580e-03	9.068580e-03
1.090000e+00	1.100000e+00	9.791817e-01	8.808372e-03	8.808372e-03
1.100000e+00	1.110000e+00	9.891081e-01	8.656060e-03	8.656060e-03
1.110000e+00	1.120000e+00	9.871782e-01	8.244998e-03	8.244998e-03
1.120000e+00	1.130000e+00	9.833504e-01	8.148954e-03	8.148954e-03
1.130000e+00	1.140000e+00	9.842403e-01	7.925440e-03	7.925440e-03
1.140000e+00	1.150000e+00	9.767152e-01	7.858267e-03	7.858267e-03
1.150000e+00	1.160000e+00	9.844530e-01	7.642568e-03	7.642568e-03
1.160000e+00	1.170000e+00	9.807793e-01	7.717116e-03	7.717116e-03
1.170000e+00	1.180000e+00	9.806773e-01	7.391383e-03	7.391383e-03
1.180000e+00	1.190000e+00	9.778804e-01	7.065464e-03	7.065464e-03
1.190000e+00	1.200000e+00	9.908226e-01	7.091232e-03	7.091232e-03
1.200000e+00	1.210000e+00	9.829822e-01	7.005049e-03	7.005049e-03
1.210000e+00	1.220000e+00	9.785277e-01	6.845975e-03	6.845975e-03
1.220000e+00	1.230000e+00	9.869654e-01	6.679090e-03	6.679090e-03
1.230000e+00	1.240000e+00	9.787621e-01	6.552523e-03	6.552523e-03
1.240000e+00	1.250000e+00	9.866261e-01	6.389924e-03	6.389924e-03
1.250000e+00	1.260000e+00	9.799410e-01	6.177043e-03	6.177043e-03
1.260000e+00	1.270000e+00	9.838356e-01	6.150498e-03	6.150498e-03
1.270000e+00	1.280000e+00	9.781196e-01	5.927299e-03	5.927299e-03
1.280000e+00	1.290000e+00	9.842004e-01	5.881331e-03	5.881331e-03
1.290000e+00	1.300000e+00	9.852666e-01	5.765379e-03	5.765379e-03
1.300000e+00	1.310000e+00	9.816158e-01	5.573982e-03	5.573982e-03
1.310000e+00	1.320000e+00	9.793604e-01	5.513865e-03	5.513865e-03
1.320000e+00	1.330000e+00	9.860144e-01	5.363582e-03	5.363582e-03
1.330000e+00	1.340000e+00	9.811898e-01	5.200530e-03	5.200530e-03
1.340000e+00	1.350000e+00	9.835549e-01	5.082518e-03	5.082518e-03
1.350000e+00	1.360000e+00	9.855775e-01	5.004337e-03	5.004337e-03
1.360000e+00	1.370000e+00	9.840301e-01	4.910545e-03	4.910545e-03
1.370000e+00	1.380000e+00	9.821337e-01	4.753893e-03	4.753893e-03
1.380000e+00	1.390000e+00	9.833891e-01	4.686704e-03	4.686704e-03
1.390000e+00	1.400000e+00	9.913869e-01	4.604600e-03	4.604600e-03
1.400000e+00	1.410000e+00	9.843315e-01	4.436349e-03	4.436349e-03
1.410000e+00	1.420000e+00	9.847699e-01	4.324162e-03	4.324162e-03
1.420000e+00	1.430000e+00	9.857138e-01	4.262589e-03	4.262589e-03
1.430000e+00	1.440000e+00	9.847184e-01	4.111233e-03	4.111233e-03
1.440000e+00	1.450000e+00	9.821107e-01	4.008770e-03	4.008770e-03
1.450000e+00	1.460000e+00	9.836011e-01	3.926764e-03	3.926764e-03
1.460000e+00	1.470000e+00	9.845854e-01	3.809940e-03	3.809940e-03
1.470000e+00	1.480000e+00	9.851535e-01	3.722790e-03	3.722790e-03
1.480000e+00	1.490000e+00	9.850660e-01	3.670107e-03	3.670107e-03
1.490000e+00	1.500000e+00	9.860023e-01	3.593204e-03	3.593204e-03
1.500000e+00	1.510000e+00	9.824345e-01	3.483646e-03	3.483646e-03
1.510000e+00	1.520000e+00	9.841422e-01	3.382145e-03	3.382145e-03
1.520000e+00	1.530000e+00	9.871401e-01	3.309598e-03	3.309598e-03
1.530000e+00	1.540000e+00	9.861858e-01	3.211217e-03	3.211217e-03
1.540000e+00	1.550000e+00	9.870641e-01	3.148160e-03	3.148160e-03
1.550000e+00	1.560000e+00	9.877328e-01	3.066066e-03	3.066066e-03
1.560000e+00	1.570000e+00	9.863068e-01	2.994342e-03	2.994342e-03
1.570000e+00	1.580000e+00	9.908810e-01	2.916434e-03	2.916434e-03
1.580000e+00	1.590000e+00	9.890320e-01	2.829503e-03	2.829503e-03
1.590000e+00	1.600000e+00	9.860365e-01	2.751846e-03	2.751846e-03
1.600000e+00	1.610000e+00	9.899301e-01	2.677013e-03	2.677013e-03
1.610000e+00	1.620000e+00	9.898511e-01	2.615555e-03	2.615555e-03
1.620000e+00	1.630000e+00	9.904620e-01	2.522586e-03	2.522586e-03
1.630000e+00	1.640000e+00	9.932674e-01	2.441044e-03	2.441044e-03
1.640000e+00	1.650000e+00	9.913275e-01	2.379370e-03	2.379370e-03
1.650000e+00	1.660000e+00	9.930790e-01	2.301126e-03	2.301126e-03
1.660000e+00	1.670000e+00	9.927528e-01	2.223858e-03	2.223858e-03
1.670000e+00	1.680000e+00	9.923181e-01	2.153438e-03	2.153438e-03
1.680000e+00	1.690000e+00	9.909326e-01	2.084495e-03	2.084495e-03
1.690000e+00	1.700000e+00	9.945766e-01	2.017578e-03	2.017578e-03
1.700000e+00	1.710000e+00	9.978781e-01	1.943481e-03	1.943481e-03
1.710000e+00	1.720000e+00	9.957109e-01	1.880173e-03	1.880173e-03
1.720000e+00	1.730000e+00	9.953842e-01	1.811427e-03	1.811427e-03
1.730000e+00	1.740000e+00	9.979484e-01	1.745895e-03	1.745895e-03
1.740000e+00	1.750000e+00	9.996613e-01	1.672680e-03	1.672680e-03
1.750000e+00	1.760000e+00	9.994976e-01	1.602445e-03	1.602445e-03
1.760000e+00	1.770000e+00	1.000121e+00	1.542910e-03	1.542910e-03
1.770000e+00	1.780000e+00	1.001519e+00	1.471011e-03	1.471011e-03
1.780000e+00	1.790000e+00	1.004264e+00	1.407055e-03	1.407055e-03
1.790000e+00	1.800000e+00	1.005249e+00	1.346748e-03	1.346748e-03
1.800000e+00	1.810000e+00	1.006628e+00	1.280227e-03	1.280227e-03
1.810000e+00	1.820000e+00	1.008356e+00	1.214011e-03	1.214011e-03
1.820000e+00	1.830000e+00	1.008346e+00	1.149046e-03	1.149046e-03
1.830000e+00	1.840000e+00	1.007900e+00	1.081051e-03	1.081051e-03
1.840000e+00	1.850000e+00	1.008463e+00	1.015290e-03	1.015290e-03
1.850000e+00	1.860000e+00	1.006081e+00	9.477209e-04	9.477209e-04
1.860000e+00	1.870000e+00	1.006479e+00	8.787498e-04	8.787498e-04
1.870000e+00	1.880000e+00	1.005820e+00	8.155742e-04	8.155742e-04
1.880000e+00	1.890000e+00	1.005510e+00	7.476384e-04	7.476384e-04
1.890000e+00	1.900000e+00	1.004403e+00	6.770222e-04	6.770222e-04
1.900000e+00	1.910000e+00	1.003384e+00	6.090647e-04	6.090647e-04
1.910000e+00	1.920000e+00	1.002764e+00	5.361285e-04	5.361285e-04
1.920000e+00	1.930000e+00	1.001830e+00	4.609920e-04	4.609920e-04
1.930000e+00	1.940000e+00	1.000992e+00	3.792230e-04	3.792230e-04
1.940000e+00	1.950000e+00	9.997717e-01	2.837149e-04	2.837149e-04
1.950000e+00	1.960000e+00	9.998690e-01	4.716958e-05	4.716958e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.803107e-01	1.269958e-02	1.269958e-02
1.010000e+00	1.020000e+00	9.781086e-01	1.188215e-02	1.188215e-02
1.020000e+00	1.030000e+00	9.835489e-01	1.207828e-02	1.207828e-02
1.030000e+00	1.040000e+00	9.797802e-01	1.147238e-02	1.147238e-02
1.040000e+00	1.050000e+00	9.890631e-01	1.115220e-02	1.115220e-02
1.050000e+00	1.060000e+00	9.741534e-01	1.089179e-02	1.089179e-02
1.060000e+00	1.070000e+00	9.726178e-01	1.082898e-02	1.082898e-02
1.070000e+00	1.080000e+00	9.787493e-01	1.085938e-02	1.085938e-02
1.080000e+00	1.090000e+00	9.907719e-01	1.069929e-02	1.069929e-02
1.090000e+00	1.100000e+00	9.784729e-01	1.041757e-02	1.041757e-02
1.100000e+00	1.110000e+00	9.870088e-01	1.028198e-02	1.028198e-02
1.110000e+00	1.120000e+00	9.867172e-01	9.695488e-03	9.695488e-03
1.120000e+00	1.130000e+00	9.865832e-01	9.639424e-03	9.639424e-03
1.130000e+00	1.140000e+00	9.832463e-01	9.371387e-03	9.371387e-03
1.140000e+00	1.150000e+00	9.736819e-01	9.266529e-03	9.266529e-03
1.150000e+00	1.160000e+00	9.804603e-01	9.072072e-03	9.072072e-03
1.160000e+00	1.170000e+00	9.793077e-01	9.141139e-03	9.141139e-03
1.170000e+00	1.180000e+00	9.822053e-01	8.793911e-03	8.793911e-03
1.180000e+00	1.190000e+00	9.772463e-01	8.380527e-03	8.380527e-03
1.190000e+00	1.200000e+00	9.898159e-01	8.448742e-03	8.448742e-03
1.200000e+00	1.210000e+00	9.856737e-01	8.341337e-03	8.341337e-03
1.210000e+00	1.220000e+00	9.750283e-01	8.012685e-03	8.012685e-03
1.220000e+00	1.230000e+00	9.837018e-01	8.048208e-03	8.048208e-03
1.230000e+00	1.240000e+00	9.814279e-01	7.817261e-03	7.817261e-03
1.240000e+00	1.250000e+00	9.838705e-01	7.579593e-03	7.579593e-03
1.250000e+00	1.260000e+00	9.805720e-01	7.336514e-03	7.336514e-03
1.260000e+00	1.270000e+00	9.805479e-01	7.383182e-03	7.383182e-03
1.270000e+00	1.280000e+00	9.735210e-01	7.076160e-03	7.076160e-03
1.280000e+00	1.290000e+00	9.856659e-01	7.009476e-03	7.009476e-03
1.290000e+00	1.300000e+00	9.834211e-01	6.801687e-03	6.801687e-03
1.300000e+00	1.310000e+00	9.787092e-01	6.676409e-03	6.676409e-03
1.310000e+00	1.320000e+00	9.764046e-01	6.604134e-03	6.604134e-03
1.320000e+00	1.330000e+00	9.828962e-01	6.439061e-03	6.439061e-03
1.330000e+00	1.340000e+00	9.801958e-01	6.259713e-03	6.259713e-03
1.340000e+00	1.350000e+00	9.816705e-01	6.104043e-03	6.104043e-03
1.350000e+00	1.360000e+00	9.795561e-01	5.978809e-03	5.978809e-03
1.360000e+00	1.370000e+00	9.831053e-01	5.885147e-03	5.885147e-03
1.370000e+00	1.380000e+00	9.785144e-01	5.741129e-03	5.741129e-03
1.380000e+00	1.390000e+00	9.843691e-01	5.681162e-03	5.681162e-03
1.390000e+00	1.400000e+00	9.913896e-01	5.519453e-03	5.519453e-03
1.400000e+00	1.410000e+00	9.810408e-01	5.321839e-03	5.321839e-03
1.410000e+00	1.420000e+00	9.815043e-01	5.158113e-03	5.158113e-03
1.420000e+00	1.430000e+00	9.834775e-01	5.106516e-03	5.106516e-03
1.430000e+00	1.440000e+00	9.857395e-01	5.005721e-03	5.005721e-03
1.440000e+00	1.450000e+00	9.838353e-01	4.843248e-03	4.843248e-03
1.450000e+00	1.460000e+00	9.800322e-01	4.704124e-03	4.704124e-03
1.460000e+00	1.470000e+00	9.824901e-01	4.603977e-03	4.603977e-03
1.470000e+00	1.480000e+00	9.825701e-01	4.550111e-03	4.550111e-03
1.480000e+00	1.490000e+00	9.843349e-01	4.461789e-03	4.461789e-03
1.490000e+00	1.500000e+00	9.836777e-01	4.390845e-03	4.390845e-03
1.500000e+00	1.510000e+00	9.809255e-01	4.255199e-03	4.255199e-03
1.510000e+00	1.520000e+00	9.835265e-01	4.129046e-03	4.129046e-03
1.520000e+00	1.530000e+00	9.823933e-01	4.018850e-03	4.018850e-03
1.530000e+00	1.540000e+00	9.833446e-01	3.887869e-03	3.887869e-03
1.540000e+00	1.550000e+00	9.832687e-01	3.829369e-03	3.829369e-03
1.550000e+00	1.560000e+00	9.847766e-01	3.727965e-03	3.727965e-03
1.560000e+00	1.570000e+00	9.845413e-01	3.652540e-03	3.652540e-03
1.570000e+00	1.580000e+00	9.880403e-01	3.544365e-03	3.544365e-03
1.580000e+00	1.590000e+00	9.863944e-01	3.470769e-03	3.470769e-03
1.590000e+00	1.600000e+00	9.838862e-01	3.370301e-03	3.370301e-03
1.600000e+00	1.610000e+00	9.867905e-01	3.270653e-03	3.270653e-03
1.610000e+00	1.620000e+00	9.858072e-01	3.194292e-03	3.194292e-03
1.620000e+00	1.630000e+00	9.873735e-01	3.082847e-03	3.082847e-03
1.630000e+00	1.640000e+00	9.906758e-01	3.006000e-03	3.006000e-03
1.640000e+00	1.650000e+00	9.874993e-01	2.916698e-03	2.916698e-03
1.650000e+00	1.660000e+00	9.920461e-01	2.825416e-03	2.825416e-03
1.660000e+00	1.670000e+00	9.894996e-01	2.736707e-03	2.736707e-03
1.670000e+00	1.680000e+00	9.914141e-01	2.652112e-03	2.652112e-03
1.680000e+00	1.690000e+00	9.895090e-01	2.554898e-03	2.554898e-03
1.690000e+00	1.700000e+00	9.920249e-01	2.483106e-03	2.483106e-03
1.700000e+00	1.710000e+00	9.960955e-01	2.382211e-03	2.382211e-03
1.710000e+00	1.720000e+00	9.946176e-01	2.324035e-03	2.324035e-03
1.720000e+00	1.730000e+00	9.916563e-01	2.228924e-03	2.228924e-03
1.730000e+00	1.740000e+00	9.961855e-01	2.153276e-03	2.153276e-03
1.740000e+00	1.750000e+00	9.975918e-01	2.066279e-03	2.066279e-03
1.750000e+00	1.760000e+00	9.974927e-01	1.974827e-03	1.974827e-03
1.760000e+00	1.770000e+00	9.981136e-01	1.901970e-03	1.901970e-03
1.770000e+00	1.780000e+00	9.994218e-01	1.814322e-03	1.814322e-03
1.780000e+00	1.790000e+00	1.002883e+00	1.737593e-03	1.737593e-03
1.790000e+00	1.800000e+00	1.003583e+00	1.659427e-03	1.659427e-03
1.800000e+00	1.810000e+00	1.004910e+00	1.581478e-03	1.581478e-03
1.810000e+00	1.820000e+00	1.006192e+00	1.495763e-03	1.495763e-03
1.820000e+00	1.830000e+00	1.008341e+00	1.422624e-03	1.422624e-03
1.830000e+00	1.840000e+00	1.007377e+00	1.335534e-03	1.335534e-03
1.840000e+00	1.850000e+00	1.007018e+00	1.255453e-03	1.255453e-03
1.850000e+00	1.860000e+00	1.005722e+00	1.170759e-03	1.170759e-03
1.860000e+00	1.870000e+00	1.006998e+00	1.085373e-03	1.085373e-03
1.870000e+00	1.880000e+00	1.005687e+00	1.007295e-03	1.007295e-03
1.880000e+00	1.890000e+00	1.005121e+00	9.216657e-04	9.216657e-04
1.890000e+00	1.900000e+00	1.004315e+00	8.349744e-04	8.349744e-04
1.900000e+00	1.910000e+00	1.003640e+00	7.507788e-04	7.507788e-04
1.910000e+00	1.920000e+00	1.002902e+00	6.598154e-04	6.598154e-04
1.920000e+00	1.930000e+00	1.001834e+00	5.662884e-04	5.662884e-04
1.930000e+00	1.940000e+00	1.001359e+00	4.651985e-04	4.651985e-04
1.940000e+00	1.950000e+00	1.000533e+00	3.467199e-04	3.467199e-04
1.950000e+00	1.960000e+00	9.999289e-01	4.630232e-05	4.630232e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.2
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.800868e-01	1.383151e-02	1.383151e-02
1.010000e+00	1.020000e+00	9.777758e-01	1.300781e-02	1.300781e-02
1.020000e+00	1.030000e+00	9.823819e-01	1.296876e-02	1.296876e-02
1.030000e+00	1.040000e+00	9.844733e-01	1.247231e-02	1.247231e-02
1.040000e+00	1.050000e+00	9.845883e-01	1.224025e-02	1.224025e-02
1.050000e+00	1.060000e+00	9.772195e-01	1.189667e-02	1.189667e-02
1.060000e+00	1.070000e+00	9.772560e-01	1.192586e-02	1.192586e-02
1.070000e+00	1.080000e+00	9.800000e-01	1.190105e-02	1.190105e-02
1.080000e+00	1.090000e+00	9.876281e-01	1.178048e-02	1.178048e-02
1.090000e+00	1.100000e+00	9.772697e-01	1.141637e-02	1.141637e-02
1.100000e+00	1.110000e+00	9.847101e-01	1.125251e-02	1.125251e-02
1.110000e+00	1.120000e+00	9.838573e-01	1.051447e-02	1.051447e-02
1.120000e+00	1.130000e+00	9.839328e-01	1.056486e-02	1.056486e-02
1.130000e+00	1.140000e+00	9.808838e-01	1.025774e-02	1.025774e-02
1.140000e+00	1.150000e+00	9.717707e-01	1.018923e-02	1.018923e-02
1.150000e+00	1.160000e+00	9.794577e-01	9.978394e-03	9.978394e-03
1.160000e+00	1.170000e+00	9.766740e-01	1.002591e-02	1.002591e-02
1.170000e+00	1.180000e+00	9.852648e-01	9.753095e-03	9.753095e-03
1.180000e+00	1.190000e+00	9.783191e-01	9.142720e-03	9.142720e-03
1.190000e+00	1.200000e+00	9.936176e-01	9.370047e-03	9.370047e-03
1.200000e+00	1.210000e+00	9.840003e-01	9.126583e-03	9.126583e-03
1.210000e+00	1.220000e+00	9.758901e-01	8.802465e-03	8.802465e-03
1.220000e+00	1.230000e+00	9.829683e-01	8.859043e-03	8.859043e-03
1.230000e+00	1.240000e+00	9.781618e-01	8.572566e-03	8.572566e-03
1.240000e+00	1.250000e+00	9.839369e-01	8.366105e-03	8.366105e-03
1.250000e+00	1.260000e+00	9.784625e-01	8.065011e-03	8.065011e-03
1.260000e+00	1.270000e+00	9.800567e-01	8.140604e-03	8.140604e-03
1.270000e+00	1.280000e+00	9.721943e-01	7.765912e-03	7.765912e-03
1.280000e+00	1.290000e+00	9.857372e-01	7.773607e-03	7.773607e-03
1.290000e+00	1.300000e+00	9.838748e-01	7.564825e-03	7.564825e-03
1.300000e+00	1.310000e+00	9.803551e-01	7.397270e-03	7.397270e-03
1.310000e+00	1.320000e+00	9.717116e-01	7.201718e-03	7.201718e-03
1.320000e+00	1.330000e+00	9.830178e-01	7.114618e-03	7.114618e-03
1.330000e+00	1.340000e+00	9.782802e-01	6.911340e-03	6.911340e-03
1.340000e+00	1.350000e+00	9.818237e-01	6.755397e-03	6.755397e-03
1.350000e+00	1.360000e+00	9.778822e-01	6.640931e-03	6.640931e-03
1.360000e+00	1.370000e+00	9.843710e-01	6.480219e-03	6.480219e-03
1.370000e+00	1.380000e+00	9.754330e-01	6.371722e-03	6.371722e-03
1.380000e+00	1.390000e+00	9.845546e-01	6.339143e-03	6.339143e-03
1.390000e+00	1.400000e+00	9.903903e-01	6.106557e-03	6.106557e-03
1.400000e+00	1.410000e+00	9.828423e-01	5.895606e-03	5.895606e-03
1.410000e+00	1.420000e+00	9.771852e-01	5.724785e-03	5.724785e-03
1.420000e+00	1.430000e+00	9.828634e-01	5.688731e-03	5.688731e-03
1.430000e+00	1.440000e+00	9.843065e-01	5.589781e-03	5.589781e-03
1.440000e+00	1.450000e+00	9.840111e-01	5.393636e-03	5.393636e-03
1.450000e+00	1.460000e+00	9.788746e-01	5.252960e-03	5.252960e-03
1.460000e+00	1.470000e+00	9.816370e-01	5.157294e-03	5.157294e-03
1.470000e+00	1.480000e+00	9.822617e-01	5.044993e-03	5.044993e-03
1.480000e+00	1.490000e+00	9.841552e-01	4.977166e-03	4.977166e-03
1.490000e+00	1.500000e+00	9.837583e-01	4.943503e-03	4.943503e-03
1.500000e+00	1.510000e+00	9.809743e-01	4.793581e-03	4.793581e-03
1.510000e+00	1.520000e+00	9.800926e-01	4.602265e-03	4.602265e-03
1.520000e+00	1.530000e+00	9.810215e-01	4.522905e-03	4.522905e-03
1.530000e+00	1.540000e+00	9.819967e-01	4.357976e-03	4.357976e-03
1.540000e+00	1.550000e+00	9.835563e-01	4.322513e-03	4.322513e-03
1.550000e+00	1.560000e+00	9.819104e-01	4.165347e-03	4.165347e-03
1.560000e+00	1.570000e+00	9.849109e-01	4.096294e-03	4.096294e-03
1.570000e+00	1.580000e+00	9.853181e-01	3.977914e-03	3.977914e-03
1.580000e+00	1.590000e+00	9.862688e-01	3.899478e-03	3.899478e-03
1.590000e+00	1.600000e+00	9.818240e-01	3.802510e-03	3.802510e-03
1.600000e+00	1.610000e+00	9.863992e-01	3.699639e-03	3.699639e-03
1.610000e+00	1.620000e+00	9.865390e-01	3.599607e-03	3.599607e-03
1.620000e+00	1.630000e+00	9.859211e-01	3.488610e-03	3.488610e-03
1.630000e+00	1.640000e+00	9.894674e-01	3.398639e-03	3.398639e-03
1.640000e+00	1.650000e+00	9.866585e-01	3.293435e-03	3.293435e-03
1.650000e+00	1.660000e+00	9.900289e-01	3.179712e-03	3.179712e-03
1.660000e+00	1.670000e+00	9.884993e-01	3.089738e-03	3.089738e-03
1.670000e+00	1.680000e+00	9.911515e-01	3.020542e-03	3.020542e-03
1.680000e+00	1.690000e+00	9.875487e-01	2.894523e-03	2.894523e-03
1.690000e+00	1.700000e+00	9.900817e-01	2.807710e-03	2.807710e-03
1.700000e+00	1.710000e+00	9.973680e-01	2.700431e-03	2.700431e-03
1.710000e+00	1.720000e+00	9.940673e-01	2.631689e-03	2.631689e-03
1.720000e+00	1.730000e+00	9.899539e-01	2.523818e-03	2.523818e-03
1.730000e+00	1.740000e+00	9.960567e-01	2.450108e-03	2.450108e-03
1.740000e+00	1.750000e+00	9.969545e-01	2.340325e-03	2.340325e-03
1.750000e+00	1.760000e+00	9.973611e-01	2.240755e-03	2.240755e-03
1.760000e+00	1.770000e+00	9.983121e-01	2.162568e-03	2.162568e-03
1.770000e+00	1.780000e+00	9.990974e-01	2.059556e-03	2.059556e-03
1.780000e+00	1.790000e+00	1.002868e+00	1.973689e-03	1.973689e-03
1.790000e+00	1.800000e+00	1.002458e+00	1.878513e-03	1.878513e-03
1.800000e+00	1.810000e+00	1.003424e+00	1.796329e-03	1.796329e-03
1.810000e+00	1.820000e+00	1.006195e+00	1.698392e-03	1.698392e-03
1.820000e+00	1.830000e+00	1.007442e+00	1.615761e-03	1.615761e-03
1.830000e+00	1.840000e+00	1.007114e+00	1.518723e-03	1.518723e-03
1.840000e+00	1.850000e+00	1.006119e+00	1.427593e-03	1.427593e-03
1.850000e+00	1.860000e+00	1.005703e+00	1.332014e-03	1.332014e-03
1.860000e+00	1.870000e+00	1.006644e+00	1.233646e-03	1.233646e-03
1.870000e+00	1.880000e+00	1.005186e+00	1.144317e-03	1.144317e-03
1.880000e+00	1.890000e+00	1.005360e+00	1.050124e-03	1.050124e-03
1.890000e+00	1.900000e+00	1.004387e+00	9.491693e-04	9.491693e-04
1.900000e+00	1.910000e+00	1.003158e+00	8.530399e-04	8.530399e-04
1.910000e+00	1.920000e+00	1.002854e+00	7.490002e-04	7.490002e-04
1.920000e+00	1.930000e+00	1.002017e+00	6.437611e-04	6.437611e-04
1.930000e+00	1.940000e+00	1.001489e+00	5.282229e-04	5.282229e-04
1.940000e+00	1.950000e+00	1.001203e+00	3.932705e-04	3.932705e-04
1.950000e+00	1.960000e+00	9.999461e-01	4.593629e-05	4.593629e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D dR0.005
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.005$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.02
ErrorBars=1
LineColor=green!70!black
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.02$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.1
ErrorBars=1
LineColor=red
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.1$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.2
ErrorBars=1
LineColor=violet
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.2$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D PhotonDressed
ErrorBars=1
LineColor=black
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dotted
LineWidth=1.1pt
Title=$\mathrm{f}_\text{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D FlavourBlindDressed
ErrorBars=1
LineColor=black
LineStyle=dashed
Title=$\mathrm{f}_\text{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D


==> img/plots/YFS/mllEl2Divided.dat <==
# BEGIN PLOT
Legend1=1
Legend1Title=\textbf{Dressing cone size}
Legend1Only=dR0.005 dR0.02 dR0.1 dR0.2
Legend1XPos=0.07
Legend1YPos=0.66
Legend2=1
Legend2Title=\textbf{Dressing strategy}
Legend2Only=PhotonElectronDressed PhotonDressed
Legend2XPos=0.07
Legend2YPos=0.93
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
YMax=1.13999
YMin=0.96001
LogY=0
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$\mathrm{d}\Gamma^{\gamma\to\mathrm{f}\bar{\mathrm{f}}}_{\mathrm{f}_\text{dress},\Delta\Theta_\text{dress}} \,/\, \mathrm{d} \Gamma^{\text{no}\;\gamma\to\mathrm{f}\bar{\mathrm{f}}}_{\Delta\Theta_\text{dress}}$
LeftMargin=1.5
# END PLOT

# BEGIN FUNCTION one
LineColor=black
LineWidth=1pt
LineStyle=solid
Code=
return 1
# END FUNCTION

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.005
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.789646e-01	9.526962e-03	9.526962e-03
1.010000e+00	1.020000e+00	9.869270e-01	9.123171e-03	9.123171e-03
1.020000e+00	1.030000e+00	9.807823e-01	9.088371e-03	9.088371e-03
1.030000e+00	1.040000e+00	9.903027e-01	8.796716e-03	8.796716e-03
1.040000e+00	1.050000e+00	9.883149e-01	8.691005e-03	8.691005e-03
1.050000e+00	1.060000e+00	9.855854e-01	8.472208e-03	8.472208e-03
1.060000e+00	1.070000e+00	9.781253e-01	8.255609e-03	8.255609e-03
1.070000e+00	1.080000e+00	9.845392e-01	8.285840e-03	8.285840e-03
1.080000e+00	1.090000e+00	9.868012e-01	8.135237e-03	8.135237e-03
1.090000e+00	1.100000e+00	9.822014e-01	7.797037e-03	7.797037e-03
1.100000e+00	1.110000e+00	9.897829e-01	7.738687e-03	7.738687e-03
1.110000e+00	1.120000e+00	9.877140e-01	7.404099e-03	7.404099e-03
1.120000e+00	1.130000e+00	9.845083e-01	7.261566e-03	7.261566e-03
1.130000e+00	1.140000e+00	9.854833e-01	7.160387e-03	7.160387e-03
1.140000e+00	1.150000e+00	9.803852e-01	7.000908e-03	7.000908e-03
1.150000e+00	1.160000e+00	9.863283e-01	6.849045e-03	6.849045e-03
1.160000e+00	1.170000e+00	9.846411e-01	6.875016e-03	6.875016e-03
1.170000e+00	1.180000e+00	9.818927e-01	6.583453e-03	6.583453e-03
1.180000e+00	1.190000e+00	9.799259e-01	6.320290e-03	6.320290e-03
1.190000e+00	1.200000e+00	9.915519e-01	6.325079e-03	6.325079e-03
1.200000e+00	1.210000e+00	9.830747e-01	6.260009e-03	6.260009e-03
1.210000e+00	1.220000e+00	9.814563e-01	6.097328e-03	6.097328e-03
1.220000e+00	1.230000e+00	9.871772e-01	5.902534e-03	5.902534e-03
1.230000e+00	1.240000e+00	9.829561e-01	5.852234e-03	5.852234e-03
1.240000e+00	1.250000e+00	9.852987e-01	5.665271e-03	5.665271e-03
1.250000e+00	1.260000e+00	9.804772e-01	5.502665e-03	5.502665e-03
1.260000e+00	1.270000e+00	9.868415e-01	5.455052e-03	5.455052e-03
1.270000e+00	1.280000e+00	9.794439e-01	5.269940e-03	5.269940e-03
1.280000e+00	1.290000e+00	9.856437e-01	5.228004e-03	5.228004e-03
1.290000e+00	1.300000e+00	9.864474e-01	5.100047e-03	5.100047e-03
1.300000e+00	1.310000e+00	9.843715e-01	4.949838e-03	4.949838e-03
1.310000e+00	1.320000e+00	9.815816e-01	4.845267e-03	4.845267e-03
1.320000e+00	1.330000e+00	9.843462e-01	4.755583e-03	4.755583e-03
1.330000e+00	1.340000e+00	9.829040e-01	4.583557e-03	4.583557e-03
1.340000e+00	1.350000e+00	9.854993e-01	4.513180e-03	4.513180e-03
1.350000e+00	1.360000e+00	9.874604e-01	4.435291e-03	4.435291e-03
1.360000e+00	1.370000e+00	9.845777e-01	4.342558e-03	4.342558e-03
1.370000e+00	1.380000e+00	9.847294e-01	4.221138e-03	4.221138e-03
1.380000e+00	1.390000e+00	9.846989e-01	4.156350e-03	4.156350e-03
1.390000e+00	1.400000e+00	9.915741e-01	4.056895e-03	4.056895e-03
1.400000e+00	1.410000e+00	9.863041e-01	3.922392e-03	3.922392e-03
1.410000e+00	1.420000e+00	9.845813e-01	3.826149e-03	3.826149e-03
1.420000e+00	1.430000e+00	9.885668e-01	3.762109e-03	3.762109e-03
1.430000e+00	1.440000e+00	9.862615e-01	3.643816e-03	3.643816e-03
1.440000e+00	1.450000e+00	9.856531e-01	3.563677e-03	3.563677e-03
1.450000e+00	1.460000e+00	9.862730e-01	3.467147e-03	3.467147e-03
1.460000e+00	1.470000e+00	9.871237e-01	3.374523e-03	3.374523e-03
1.470000e+00	1.480000e+00	9.859306e-01	3.282936e-03	3.282936e-03
1.480000e+00	1.490000e+00	9.875262e-01	3.241542e-03	3.241542e-03
1.490000e+00	1.500000e+00	9.893804e-01	3.165459e-03	3.165459e-03
1.500000e+00	1.510000e+00	9.853958e-01	3.073807e-03	3.073807e-03
1.510000e+00	1.520000e+00	9.875701e-01	2.994438e-03	2.994438e-03
1.520000e+00	1.530000e+00	9.871869e-01	2.914568e-03	2.914568e-03
1.530000e+00	1.540000e+00	9.873359e-01	2.843633e-03	2.843633e-03
1.540000e+00	1.550000e+00	9.888368e-01	2.772051e-03	2.772051e-03
1.550000e+00	1.560000e+00	9.889303e-01	2.695816e-03	2.695816e-03
1.560000e+00	1.570000e+00	9.890457e-01	2.640849e-03	2.640849e-03
1.570000e+00	1.580000e+00	9.908157e-01	2.564799e-03	2.564799e-03
1.580000e+00	1.590000e+00	9.921787e-01	2.494224e-03	2.494224e-03
1.590000e+00	1.600000e+00	9.902220e-01	2.428669e-03	2.428669e-03
1.600000e+00	1.610000e+00	9.912553e-01	2.351702e-03	2.351702e-03
1.610000e+00	1.620000e+00	9.923350e-01	2.295074e-03	2.295074e-03
1.620000e+00	1.630000e+00	9.913443e-01	2.220670e-03	2.220670e-03
1.630000e+00	1.640000e+00	9.955701e-01	2.151095e-03	2.151095e-03
1.640000e+00	1.650000e+00	9.926931e-01	2.087471e-03	2.087471e-03
1.650000e+00	1.660000e+00	9.931971e-01	2.016484e-03	2.016484e-03
1.660000e+00	1.670000e+00	9.944462e-01	1.954336e-03	1.954336e-03
1.670000e+00	1.680000e+00	9.946803e-01	1.890242e-03	1.890242e-03
1.680000e+00	1.690000e+00	9.941127e-01	1.833145e-03	1.833145e-03
1.690000e+00	1.700000e+00	9.961726e-01	1.769399e-03	1.769399e-03
1.700000e+00	1.710000e+00	9.983675e-01	1.707582e-03	1.707582e-03
1.710000e+00	1.720000e+00	9.973913e-01	1.650408e-03	1.650408e-03
1.720000e+00	1.730000e+00	9.974843e-01	1.587471e-03	1.587471e-03
1.730000e+00	1.740000e+00	9.996096e-01	1.530779e-03	1.530779e-03
1.740000e+00	1.750000e+00	1.000829e+00	1.465736e-03	1.465736e-03
1.750000e+00	1.760000e+00	1.001476e+00	1.410089e-03	1.410089e-03
1.760000e+00	1.770000e+00	1.001526e+00	1.350470e-03	1.350470e-03
1.770000e+00	1.780000e+00	1.003238e+00	1.292441e-03	1.292441e-03
1.780000e+00	1.790000e+00	1.005179e+00	1.234414e-03	1.234414e-03
1.790000e+00	1.800000e+00	1.007053e+00	1.183770e-03	1.183770e-03
1.800000e+00	1.810000e+00	1.007239e+00	1.123388e-03	1.123388e-03
1.810000e+00	1.820000e+00	1.008777e+00	1.064856e-03	1.064856e-03
1.820000e+00	1.830000e+00	1.008974e+00	1.008451e-03	1.008451e-03
1.830000e+00	1.840000e+00	1.008080e+00	9.473133e-04	9.473133e-04
1.840000e+00	1.850000e+00	1.008073e+00	8.899855e-04	8.899855e-04
1.850000e+00	1.860000e+00	1.006419e+00	8.312045e-04	8.312045e-04
1.860000e+00	1.870000e+00	1.006320e+00	7.730584e-04	7.730584e-04
1.870000e+00	1.880000e+00	1.005516e+00	7.161810e-04	7.161810e-04
1.880000e+00	1.890000e+00	1.004974e+00	6.567430e-04	6.567430e-04
1.890000e+00	1.900000e+00	1.004254e+00	5.959251e-04	5.959251e-04
1.900000e+00	1.910000e+00	1.003197e+00	5.362505e-04	5.362505e-04
1.910000e+00	1.920000e+00	1.002576e+00	4.728974e-04	4.728974e-04
1.920000e+00	1.930000e+00	1.001540e+00	4.070682e-04	4.070682e-04
1.930000e+00	1.940000e+00	1.000945e+00	3.355737e-04	3.355737e-04
1.940000e+00	1.950000e+00	1.000061e+00	2.520843e-04	2.520843e-04
1.950000e+00	1.960000e+00	9.997856e-01	4.793847e-05	4.793847e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.02
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.764226e-01	1.067874e-02	1.067874e-02
1.010000e+00	1.020000e+00	9.834891e-01	1.017666e-02	1.017666e-02
1.020000e+00	1.030000e+00	9.780766e-01	1.022114e-02	1.022114e-02
1.030000e+00	1.040000e+00	9.881886e-01	9.874411e-03	9.874411e-03
1.040000e+00	1.050000e+00	9.852061e-01	9.599365e-03	9.599365e-03
1.050000e+00	1.060000e+00	9.830196e-01	9.357768e-03	9.357768e-03
1.060000e+00	1.070000e+00	9.771248e-01	9.157347e-03	9.157347e-03
1.070000e+00	1.080000e+00	9.851422e-01	9.271801e-03	9.271801e-03
1.080000e+00	1.090000e+00	9.887922e-01	9.068580e-03	9.068580e-03
1.090000e+00	1.100000e+00	9.791817e-01	8.808372e-03	8.808372e-03
1.100000e+00	1.110000e+00	9.891081e-01	8.656060e-03	8.656060e-03
1.110000e+00	1.120000e+00	9.871782e-01	8.244998e-03	8.244998e-03
1.120000e+00	1.130000e+00	9.833504e-01	8.148954e-03	8.148954e-03
1.130000e+00	1.140000e+00	9.842403e-01	7.925440e-03	7.925440e-03
1.140000e+00	1.150000e+00	9.767152e-01	7.858267e-03	7.858267e-03
1.150000e+00	1.160000e+00	9.844530e-01	7.642568e-03	7.642568e-03
1.160000e+00	1.170000e+00	9.807793e-01	7.717116e-03	7.717116e-03
1.170000e+00	1.180000e+00	9.806773e-01	7.391383e-03	7.391383e-03
1.180000e+00	1.190000e+00	9.778804e-01	7.065464e-03	7.065464e-03
1.190000e+00	1.200000e+00	9.908226e-01	7.091232e-03	7.091232e-03
1.200000e+00	1.210000e+00	9.829822e-01	7.005049e-03	7.005049e-03
1.210000e+00	1.220000e+00	9.785277e-01	6.845975e-03	6.845975e-03
1.220000e+00	1.230000e+00	9.869654e-01	6.679090e-03	6.679090e-03
1.230000e+00	1.240000e+00	9.787621e-01	6.552523e-03	6.552523e-03
1.240000e+00	1.250000e+00	9.866261e-01	6.389924e-03	6.389924e-03
1.250000e+00	1.260000e+00	9.799410e-01	6.177043e-03	6.177043e-03
1.260000e+00	1.270000e+00	9.838356e-01	6.150498e-03	6.150498e-03
1.270000e+00	1.280000e+00	9.781196e-01	5.927299e-03	5.927299e-03
1.280000e+00	1.290000e+00	9.842004e-01	5.881331e-03	5.881331e-03
1.290000e+00	1.300000e+00	9.852666e-01	5.765379e-03	5.765379e-03
1.300000e+00	1.310000e+00	9.816158e-01	5.573982e-03	5.573982e-03
1.310000e+00	1.320000e+00	9.793604e-01	5.513865e-03	5.513865e-03
1.320000e+00	1.330000e+00	9.860144e-01	5.363582e-03	5.363582e-03
1.330000e+00	1.340000e+00	9.811898e-01	5.200530e-03	5.200530e-03
1.340000e+00	1.350000e+00	9.835549e-01	5.082518e-03	5.082518e-03
1.350000e+00	1.360000e+00	9.855775e-01	5.004337e-03	5.004337e-03
1.360000e+00	1.370000e+00	9.840301e-01	4.910545e-03	4.910545e-03
1.370000e+00	1.380000e+00	9.821337e-01	4.753893e-03	4.753893e-03
1.380000e+00	1.390000e+00	9.833891e-01	4.686704e-03	4.686704e-03
1.390000e+00	1.400000e+00	9.913869e-01	4.604600e-03	4.604600e-03
1.400000e+00	1.410000e+00	9.843315e-01	4.436349e-03	4.436349e-03
1.410000e+00	1.420000e+00	9.847699e-01	4.324162e-03	4.324162e-03
1.420000e+00	1.430000e+00	9.857138e-01	4.262589e-03	4.262589e-03
1.430000e+00	1.440000e+00	9.847184e-01	4.111233e-03	4.111233e-03
1.440000e+00	1.450000e+00	9.821107e-01	4.008770e-03	4.008770e-03
1.450000e+00	1.460000e+00	9.836011e-01	3.926764e-03	3.926764e-03
1.460000e+00	1.470000e+00	9.845854e-01	3.809940e-03	3.809940e-03
1.470000e+00	1.480000e+00	9.851535e-01	3.722790e-03	3.722790e-03
1.480000e+00	1.490000e+00	9.850660e-01	3.670107e-03	3.670107e-03
1.490000e+00	1.500000e+00	9.860023e-01	3.593204e-03	3.593204e-03
1.500000e+00	1.510000e+00	9.824345e-01	3.483646e-03	3.483646e-03
1.510000e+00	1.520000e+00	9.841422e-01	3.382145e-03	3.382145e-03
1.520000e+00	1.530000e+00	9.871401e-01	3.309598e-03	3.309598e-03
1.530000e+00	1.540000e+00	9.861858e-01	3.211217e-03	3.211217e-03
1.540000e+00	1.550000e+00	9.870641e-01	3.148160e-03	3.148160e-03
1.550000e+00	1.560000e+00	9.877328e-01	3.066066e-03	3.066066e-03
1.560000e+00	1.570000e+00	9.863068e-01	2.994342e-03	2.994342e-03
1.570000e+00	1.580000e+00	9.908810e-01	2.916434e-03	2.916434e-03
1.580000e+00	1.590000e+00	9.890320e-01	2.829503e-03	2.829503e-03
1.590000e+00	1.600000e+00	9.860365e-01	2.751846e-03	2.751846e-03
1.600000e+00	1.610000e+00	9.899301e-01	2.677013e-03	2.677013e-03
1.610000e+00	1.620000e+00	9.898511e-01	2.615555e-03	2.615555e-03
1.620000e+00	1.630000e+00	9.904620e-01	2.522586e-03	2.522586e-03
1.630000e+00	1.640000e+00	9.932674e-01	2.441044e-03	2.441044e-03
1.640000e+00	1.650000e+00	9.913275e-01	2.379370e-03	2.379370e-03
1.650000e+00	1.660000e+00	9.930790e-01	2.301126e-03	2.301126e-03
1.660000e+00	1.670000e+00	9.927528e-01	2.223858e-03	2.223858e-03
1.670000e+00	1.680000e+00	9.923181e-01	2.153438e-03	2.153438e-03
1.680000e+00	1.690000e+00	9.909326e-01	2.084495e-03	2.084495e-03
1.690000e+00	1.700000e+00	9.945766e-01	2.017578e-03	2.017578e-03
1.700000e+00	1.710000e+00	9.978781e-01	1.943481e-03	1.943481e-03
1.710000e+00	1.720000e+00	9.957109e-01	1.880173e-03	1.880173e-03
1.720000e+00	1.730000e+00	9.953842e-01	1.811427e-03	1.811427e-03
1.730000e+00	1.740000e+00	9.979484e-01	1.745895e-03	1.745895e-03
1.740000e+00	1.750000e+00	9.996613e-01	1.672680e-03	1.672680e-03
1.750000e+00	1.760000e+00	9.994976e-01	1.602445e-03	1.602445e-03
1.760000e+00	1.770000e+00	1.000121e+00	1.542910e-03	1.542910e-03
1.770000e+00	1.780000e+00	1.001519e+00	1.471011e-03	1.471011e-03
1.780000e+00	1.790000e+00	1.004264e+00	1.407055e-03	1.407055e-03
1.790000e+00	1.800000e+00	1.005249e+00	1.346748e-03	1.346748e-03
1.800000e+00	1.810000e+00	1.006628e+00	1.280227e-03	1.280227e-03
1.810000e+00	1.820000e+00	1.008356e+00	1.214011e-03	1.214011e-03
1.820000e+00	1.830000e+00	1.008346e+00	1.149046e-03	1.149046e-03
1.830000e+00	1.840000e+00	1.007900e+00	1.081051e-03	1.081051e-03
1.840000e+00	1.850000e+00	1.008463e+00	1.015290e-03	1.015290e-03
1.850000e+00	1.860000e+00	1.006081e+00	9.477209e-04	9.477209e-04
1.860000e+00	1.870000e+00	1.006479e+00	8.787498e-04	8.787498e-04
1.870000e+00	1.880000e+00	1.005820e+00	8.155742e-04	8.155742e-04
1.880000e+00	1.890000e+00	1.005510e+00	7.476384e-04	7.476384e-04
1.890000e+00	1.900000e+00	1.004403e+00	6.770222e-04	6.770222e-04
1.900000e+00	1.910000e+00	1.003384e+00	6.090647e-04	6.090647e-04
1.910000e+00	1.920000e+00	1.002764e+00	5.361285e-04	5.361285e-04
1.920000e+00	1.930000e+00	1.001830e+00	4.609920e-04	4.609920e-04
1.930000e+00	1.940000e+00	1.000992e+00	3.792230e-04	3.792230e-04
1.940000e+00	1.950000e+00	9.997717e-01	2.837149e-04	2.837149e-04
1.950000e+00	1.960000e+00	9.998690e-01	4.716958e-05	4.716958e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.803107e-01	1.269958e-02	1.269958e-02
1.010000e+00	1.020000e+00	9.781086e-01	1.188215e-02	1.188215e-02
1.020000e+00	1.030000e+00	9.835489e-01	1.207828e-02	1.207828e-02
1.030000e+00	1.040000e+00	9.797802e-01	1.147238e-02	1.147238e-02
1.040000e+00	1.050000e+00	9.890631e-01	1.115220e-02	1.115220e-02
1.050000e+00	1.060000e+00	9.741534e-01	1.089179e-02	1.089179e-02
1.060000e+00	1.070000e+00	9.726178e-01	1.082898e-02	1.082898e-02
1.070000e+00	1.080000e+00	9.787493e-01	1.085938e-02	1.085938e-02
1.080000e+00	1.090000e+00	9.907719e-01	1.069929e-02	1.069929e-02
1.090000e+00	1.100000e+00	9.784729e-01	1.041757e-02	1.041757e-02
1.100000e+00	1.110000e+00	9.870088e-01	1.028198e-02	1.028198e-02
1.110000e+00	1.120000e+00	9.867172e-01	9.695488e-03	9.695488e-03
1.120000e+00	1.130000e+00	9.865832e-01	9.639424e-03	9.639424e-03
1.130000e+00	1.140000e+00	9.832463e-01	9.371387e-03	9.371387e-03
1.140000e+00	1.150000e+00	9.736819e-01	9.266529e-03	9.266529e-03
1.150000e+00	1.160000e+00	9.804603e-01	9.072072e-03	9.072072e-03
1.160000e+00	1.170000e+00	9.793077e-01	9.141139e-03	9.141139e-03
1.170000e+00	1.180000e+00	9.822053e-01	8.793911e-03	8.793911e-03
1.180000e+00	1.190000e+00	9.772463e-01	8.380527e-03	8.380527e-03
1.190000e+00	1.200000e+00	9.898159e-01	8.448742e-03	8.448742e-03
1.200000e+00	1.210000e+00	9.856737e-01	8.341337e-03	8.341337e-03
1.210000e+00	1.220000e+00	9.750283e-01	8.012685e-03	8.012685e-03
1.220000e+00	1.230000e+00	9.837018e-01	8.048208e-03	8.048208e-03
1.230000e+00	1.240000e+00	9.814279e-01	7.817261e-03	7.817261e-03
1.240000e+00	1.250000e+00	9.838705e-01	7.579593e-03	7.579593e-03
1.250000e+00	1.260000e+00	9.805720e-01	7.336514e-03	7.336514e-03
1.260000e+00	1.270000e+00	9.805479e-01	7.383182e-03	7.383182e-03
1.270000e+00	1.280000e+00	9.735210e-01	7.076160e-03	7.076160e-03
1.280000e+00	1.290000e+00	9.856659e-01	7.009476e-03	7.009476e-03
1.290000e+00	1.300000e+00	9.834211e-01	6.801687e-03	6.801687e-03
1.300000e+00	1.310000e+00	9.787092e-01	6.676409e-03	6.676409e-03
1.310000e+00	1.320000e+00	9.764046e-01	6.604134e-03	6.604134e-03
1.320000e+00	1.330000e+00	9.828962e-01	6.439061e-03	6.439061e-03
1.330000e+00	1.340000e+00	9.801958e-01	6.259713e-03	6.259713e-03
1.340000e+00	1.350000e+00	9.816705e-01	6.104043e-03	6.104043e-03
1.350000e+00	1.360000e+00	9.795561e-01	5.978809e-03	5.978809e-03
1.360000e+00	1.370000e+00	9.831053e-01	5.885147e-03	5.885147e-03
1.370000e+00	1.380000e+00	9.785144e-01	5.741129e-03	5.741129e-03
1.380000e+00	1.390000e+00	9.843691e-01	5.681162e-03	5.681162e-03
1.390000e+00	1.400000e+00	9.913896e-01	5.519453e-03	5.519453e-03
1.400000e+00	1.410000e+00	9.810408e-01	5.321839e-03	5.321839e-03
1.410000e+00	1.420000e+00	9.815043e-01	5.158113e-03	5.158113e-03
1.420000e+00	1.430000e+00	9.834775e-01	5.106516e-03	5.106516e-03
1.430000e+00	1.440000e+00	9.857395e-01	5.005721e-03	5.005721e-03
1.440000e+00	1.450000e+00	9.838353e-01	4.843248e-03	4.843248e-03
1.450000e+00	1.460000e+00	9.800322e-01	4.704124e-03	4.704124e-03
1.460000e+00	1.470000e+00	9.824901e-01	4.603977e-03	4.603977e-03
1.470000e+00	1.480000e+00	9.825701e-01	4.550111e-03	4.550111e-03
1.480000e+00	1.490000e+00	9.843349e-01	4.461789e-03	4.461789e-03
1.490000e+00	1.500000e+00	9.836777e-01	4.390845e-03	4.390845e-03
1.500000e+00	1.510000e+00	9.809255e-01	4.255199e-03	4.255199e-03
1.510000e+00	1.520000e+00	9.835265e-01	4.129046e-03	4.129046e-03
1.520000e+00	1.530000e+00	9.823933e-01	4.018850e-03	4.018850e-03
1.530000e+00	1.540000e+00	9.833446e-01	3.887869e-03	3.887869e-03
1.540000e+00	1.550000e+00	9.832687e-01	3.829369e-03	3.829369e-03
1.550000e+00	1.560000e+00	9.847766e-01	3.727965e-03	3.727965e-03
1.560000e+00	1.570000e+00	9.845413e-01	3.652540e-03	3.652540e-03
1.570000e+00	1.580000e+00	9.880403e-01	3.544365e-03	3.544365e-03
1.580000e+00	1.590000e+00	9.863944e-01	3.470769e-03	3.470769e-03
1.590000e+00	1.600000e+00	9.838862e-01	3.370301e-03	3.370301e-03
1.600000e+00	1.610000e+00	9.867905e-01	3.270653e-03	3.270653e-03
1.610000e+00	1.620000e+00	9.858072e-01	3.194292e-03	3.194292e-03
1.620000e+00	1.630000e+00	9.873735e-01	3.082847e-03	3.082847e-03
1.630000e+00	1.640000e+00	9.906758e-01	3.006000e-03	3.006000e-03
1.640000e+00	1.650000e+00	9.874993e-01	2.916698e-03	2.916698e-03
1.650000e+00	1.660000e+00	9.920461e-01	2.825416e-03	2.825416e-03
1.660000e+00	1.670000e+00	9.894996e-01	2.736707e-03	2.736707e-03
1.670000e+00	1.680000e+00	9.914141e-01	2.652112e-03	2.652112e-03
1.680000e+00	1.690000e+00	9.895090e-01	2.554898e-03	2.554898e-03
1.690000e+00	1.700000e+00	9.920249e-01	2.483106e-03	2.483106e-03
1.700000e+00	1.710000e+00	9.960955e-01	2.382211e-03	2.382211e-03
1.710000e+00	1.720000e+00	9.946176e-01	2.324035e-03	2.324035e-03
1.720000e+00	1.730000e+00	9.916563e-01	2.228924e-03	2.228924e-03
1.730000e+00	1.740000e+00	9.961855e-01	2.153276e-03	2.153276e-03
1.740000e+00	1.750000e+00	9.975918e-01	2.066279e-03	2.066279e-03
1.750000e+00	1.760000e+00	9.974927e-01	1.974827e-03	1.974827e-03
1.760000e+00	1.770000e+00	9.981136e-01	1.901970e-03	1.901970e-03
1.770000e+00	1.780000e+00	9.994218e-01	1.814322e-03	1.814322e-03
1.780000e+00	1.790000e+00	1.002883e+00	1.737593e-03	1.737593e-03
1.790000e+00	1.800000e+00	1.003583e+00	1.659427e-03	1.659427e-03
1.800000e+00	1.810000e+00	1.004910e+00	1.581478e-03	1.581478e-03
1.810000e+00	1.820000e+00	1.006192e+00	1.495763e-03	1.495763e-03
1.820000e+00	1.830000e+00	1.008341e+00	1.422624e-03	1.422624e-03
1.830000e+00	1.840000e+00	1.007377e+00	1.335534e-03	1.335534e-03
1.840000e+00	1.850000e+00	1.007018e+00	1.255453e-03	1.255453e-03
1.850000e+00	1.860000e+00	1.005722e+00	1.170759e-03	1.170759e-03
1.860000e+00	1.870000e+00	1.006998e+00	1.085373e-03	1.085373e-03
1.870000e+00	1.880000e+00	1.005687e+00	1.007295e-03	1.007295e-03
1.880000e+00	1.890000e+00	1.005121e+00	9.216657e-04	9.216657e-04
1.890000e+00	1.900000e+00	1.004315e+00	8.349744e-04	8.349744e-04
1.900000e+00	1.910000e+00	1.003640e+00	7.507788e-04	7.507788e-04
1.910000e+00	1.920000e+00	1.002902e+00	6.598154e-04	6.598154e-04
1.920000e+00	1.930000e+00	1.001834e+00	5.662884e-04	5.662884e-04
1.930000e+00	1.940000e+00	1.001359e+00	4.651985e-04	4.651985e-04
1.940000e+00	1.950000e+00	1.000533e+00	3.467199e-04	3.467199e-04
1.950000e+00	1.960000e+00	9.999289e-01	4.630232e-05	4.630232e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Flavour-blind dressed 0.2
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.800868e-01	1.383151e-02	1.383151e-02
1.010000e+00	1.020000e+00	9.777758e-01	1.300781e-02	1.300781e-02
1.020000e+00	1.030000e+00	9.823819e-01	1.296876e-02	1.296876e-02
1.030000e+00	1.040000e+00	9.844733e-01	1.247231e-02	1.247231e-02
1.040000e+00	1.050000e+00	9.845883e-01	1.224025e-02	1.224025e-02
1.050000e+00	1.060000e+00	9.772195e-01	1.189667e-02	1.189667e-02
1.060000e+00	1.070000e+00	9.772560e-01	1.192586e-02	1.192586e-02
1.070000e+00	1.080000e+00	9.800000e-01	1.190105e-02	1.190105e-02
1.080000e+00	1.090000e+00	9.876281e-01	1.178048e-02	1.178048e-02
1.090000e+00	1.100000e+00	9.772697e-01	1.141637e-02	1.141637e-02
1.100000e+00	1.110000e+00	9.847101e-01	1.125251e-02	1.125251e-02
1.110000e+00	1.120000e+00	9.838573e-01	1.051447e-02	1.051447e-02
1.120000e+00	1.130000e+00	9.839328e-01	1.056486e-02	1.056486e-02
1.130000e+00	1.140000e+00	9.808838e-01	1.025774e-02	1.025774e-02
1.140000e+00	1.150000e+00	9.717707e-01	1.018923e-02	1.018923e-02
1.150000e+00	1.160000e+00	9.794577e-01	9.978394e-03	9.978394e-03
1.160000e+00	1.170000e+00	9.766740e-01	1.002591e-02	1.002591e-02
1.170000e+00	1.180000e+00	9.852648e-01	9.753095e-03	9.753095e-03
1.180000e+00	1.190000e+00	9.783191e-01	9.142720e-03	9.142720e-03
1.190000e+00	1.200000e+00	9.936176e-01	9.370047e-03	9.370047e-03
1.200000e+00	1.210000e+00	9.840003e-01	9.126583e-03	9.126583e-03
1.210000e+00	1.220000e+00	9.758901e-01	8.802465e-03	8.802465e-03
1.220000e+00	1.230000e+00	9.829683e-01	8.859043e-03	8.859043e-03
1.230000e+00	1.240000e+00	9.781618e-01	8.572566e-03	8.572566e-03
1.240000e+00	1.250000e+00	9.839369e-01	8.366105e-03	8.366105e-03
1.250000e+00	1.260000e+00	9.784625e-01	8.065011e-03	8.065011e-03
1.260000e+00	1.270000e+00	9.800567e-01	8.140604e-03	8.140604e-03
1.270000e+00	1.280000e+00	9.721943e-01	7.765912e-03	7.765912e-03
1.280000e+00	1.290000e+00	9.857372e-01	7.773607e-03	7.773607e-03
1.290000e+00	1.300000e+00	9.838748e-01	7.564825e-03	7.564825e-03
1.300000e+00	1.310000e+00	9.803551e-01	7.397270e-03	7.397270e-03
1.310000e+00	1.320000e+00	9.717116e-01	7.201718e-03	7.201718e-03
1.320000e+00	1.330000e+00	9.830178e-01	7.114618e-03	7.114618e-03
1.330000e+00	1.340000e+00	9.782802e-01	6.911340e-03	6.911340e-03
1.340000e+00	1.350000e+00	9.818237e-01	6.755397e-03	6.755397e-03
1.350000e+00	1.360000e+00	9.778822e-01	6.640931e-03	6.640931e-03
1.360000e+00	1.370000e+00	9.843710e-01	6.480219e-03	6.480219e-03
1.370000e+00	1.380000e+00	9.754330e-01	6.371722e-03	6.371722e-03
1.380000e+00	1.390000e+00	9.845546e-01	6.339143e-03	6.339143e-03
1.390000e+00	1.400000e+00	9.903903e-01	6.106557e-03	6.106557e-03
1.400000e+00	1.410000e+00	9.828423e-01	5.895606e-03	5.895606e-03
1.410000e+00	1.420000e+00	9.771852e-01	5.724785e-03	5.724785e-03
1.420000e+00	1.430000e+00	9.828634e-01	5.688731e-03	5.688731e-03
1.430000e+00	1.440000e+00	9.843065e-01	5.589781e-03	5.589781e-03
1.440000e+00	1.450000e+00	9.840111e-01	5.393636e-03	5.393636e-03
1.450000e+00	1.460000e+00	9.788746e-01	5.252960e-03	5.252960e-03
1.460000e+00	1.470000e+00	9.816370e-01	5.157294e-03	5.157294e-03
1.470000e+00	1.480000e+00	9.822617e-01	5.044993e-03	5.044993e-03
1.480000e+00	1.490000e+00	9.841552e-01	4.977166e-03	4.977166e-03
1.490000e+00	1.500000e+00	9.837583e-01	4.943503e-03	4.943503e-03
1.500000e+00	1.510000e+00	9.809743e-01	4.793581e-03	4.793581e-03
1.510000e+00	1.520000e+00	9.800926e-01	4.602265e-03	4.602265e-03
1.520000e+00	1.530000e+00	9.810215e-01	4.522905e-03	4.522905e-03
1.530000e+00	1.540000e+00	9.819967e-01	4.357976e-03	4.357976e-03
1.540000e+00	1.550000e+00	9.835563e-01	4.322513e-03	4.322513e-03
1.550000e+00	1.560000e+00	9.819104e-01	4.165347e-03	4.165347e-03
1.560000e+00	1.570000e+00	9.849109e-01	4.096294e-03	4.096294e-03
1.570000e+00	1.580000e+00	9.853181e-01	3.977914e-03	3.977914e-03
1.580000e+00	1.590000e+00	9.862688e-01	3.899478e-03	3.899478e-03
1.590000e+00	1.600000e+00	9.818240e-01	3.802510e-03	3.802510e-03
1.600000e+00	1.610000e+00	9.863992e-01	3.699639e-03	3.699639e-03
1.610000e+00	1.620000e+00	9.865390e-01	3.599607e-03	3.599607e-03
1.620000e+00	1.630000e+00	9.859211e-01	3.488610e-03	3.488610e-03
1.630000e+00	1.640000e+00	9.894674e-01	3.398639e-03	3.398639e-03
1.640000e+00	1.650000e+00	9.866585e-01	3.293435e-03	3.293435e-03
1.650000e+00	1.660000e+00	9.900289e-01	3.179712e-03	3.179712e-03
1.660000e+00	1.670000e+00	9.884993e-01	3.089738e-03	3.089738e-03
1.670000e+00	1.680000e+00	9.911515e-01	3.020542e-03	3.020542e-03
1.680000e+00	1.690000e+00	9.875487e-01	2.894523e-03	2.894523e-03
1.690000e+00	1.700000e+00	9.900817e-01	2.807710e-03	2.807710e-03
1.700000e+00	1.710000e+00	9.973680e-01	2.700431e-03	2.700431e-03
1.710000e+00	1.720000e+00	9.940673e-01	2.631689e-03	2.631689e-03
1.720000e+00	1.730000e+00	9.899539e-01	2.523818e-03	2.523818e-03
1.730000e+00	1.740000e+00	9.960567e-01	2.450108e-03	2.450108e-03
1.740000e+00	1.750000e+00	9.969545e-01	2.340325e-03	2.340325e-03
1.750000e+00	1.760000e+00	9.973611e-01	2.240755e-03	2.240755e-03
1.760000e+00	1.770000e+00	9.983121e-01	2.162568e-03	2.162568e-03
1.770000e+00	1.780000e+00	9.990974e-01	2.059556e-03	2.059556e-03
1.780000e+00	1.790000e+00	1.002868e+00	1.973689e-03	1.973689e-03
1.790000e+00	1.800000e+00	1.002458e+00	1.878513e-03	1.878513e-03
1.800000e+00	1.810000e+00	1.003424e+00	1.796329e-03	1.796329e-03
1.810000e+00	1.820000e+00	1.006195e+00	1.698392e-03	1.698392e-03
1.820000e+00	1.830000e+00	1.007442e+00	1.615761e-03	1.615761e-03
1.830000e+00	1.840000e+00	1.007114e+00	1.518723e-03	1.518723e-03
1.840000e+00	1.850000e+00	1.006119e+00	1.427593e-03	1.427593e-03
1.850000e+00	1.860000e+00	1.005703e+00	1.332014e-03	1.332014e-03
1.860000e+00	1.870000e+00	1.006644e+00	1.233646e-03	1.233646e-03
1.870000e+00	1.880000e+00	1.005186e+00	1.144317e-03	1.144317e-03
1.880000e+00	1.890000e+00	1.005360e+00	1.050124e-03	1.050124e-03
1.890000e+00	1.900000e+00	1.004387e+00	9.491693e-04	9.491693e-04
1.900000e+00	1.910000e+00	1.003158e+00	8.530399e-04	8.530399e-04
1.910000e+00	1.920000e+00	1.002854e+00	7.490002e-04	7.490002e-04
1.920000e+00	1.930000e+00	1.002017e+00	6.437611e-04	6.437611e-04
1.930000e+00	1.940000e+00	1.001489e+00	5.282229e-04	5.282229e-04
1.940000e+00	1.950000e+00	1.001203e+00	3.932705e-04	3.932705e-04
1.950000e+00	1.960000e+00	9.999461e-01	4.593629e-05	4.593629e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.005
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.789646e-01	9.526962e-03	9.526962e-03
1.010000e+00	1.020000e+00	9.872666e-01	9.125520e-03	9.125520e-03
1.020000e+00	1.030000e+00	9.807823e-01	9.088371e-03	9.088371e-03
1.030000e+00	1.040000e+00	9.903420e-01	8.796977e-03	8.796977e-03
1.040000e+00	1.050000e+00	9.883149e-01	8.691005e-03	8.691005e-03
1.050000e+00	1.060000e+00	9.855854e-01	8.472208e-03	8.472208e-03
1.060000e+00	1.070000e+00	9.777026e-01	8.252943e-03	8.252943e-03
1.070000e+00	1.080000e+00	9.845392e-01	8.285840e-03	8.285840e-03
1.080000e+00	1.090000e+00	9.872063e-01	8.137736e-03	8.137736e-03
1.090000e+00	1.100000e+00	9.822014e-01	7.797037e-03	7.797037e-03
1.100000e+00	1.110000e+00	9.897829e-01	7.738687e-03	7.738687e-03
1.110000e+00	1.120000e+00	9.877140e-01	7.404099e-03	7.404099e-03
1.120000e+00	1.130000e+00	9.845083e-01	7.261566e-03	7.261566e-03
1.130000e+00	1.140000e+00	9.855357e-01	7.160672e-03	7.160672e-03
1.140000e+00	1.150000e+00	9.803852e-01	7.000908e-03	7.000908e-03
1.150000e+00	1.160000e+00	9.863283e-01	6.849045e-03	6.849045e-03
1.160000e+00	1.170000e+00	9.847136e-01	6.875395e-03	6.875395e-03
1.170000e+00	1.180000e+00	9.819595e-01	6.583788e-03	6.583788e-03
1.180000e+00	1.190000e+00	9.796994e-01	6.319198e-03	6.319198e-03
1.190000e+00	1.200000e+00	9.915316e-01	6.324982e-03	6.324982e-03
1.200000e+00	1.210000e+00	9.831350e-01	6.260297e-03	6.260297e-03
1.210000e+00	1.220000e+00	9.816093e-01	6.098038e-03	6.098038e-03
1.220000e+00	1.230000e+00	9.872838e-01	5.903011e-03	5.903011e-03
1.230000e+00	1.240000e+00	9.833603e-01	5.854034e-03	5.854034e-03
1.240000e+00	1.250000e+00	9.854628e-01	5.665977e-03	5.665977e-03
1.250000e+00	1.260000e+00	9.807422e-01	5.503777e-03	5.503777e-03
1.260000e+00	1.270000e+00	9.868567e-01	5.455114e-03	5.455114e-03
1.270000e+00	1.280000e+00	9.794726e-01	5.270055e-03	5.270055e-03
1.280000e+00	1.290000e+00	9.858392e-01	5.228780e-03	5.228780e-03
1.290000e+00	1.300000e+00	9.865668e-01	5.100510e-03	5.100510e-03
1.300000e+00	1.310000e+00	9.844091e-01	4.949980e-03	4.949980e-03
1.310000e+00	1.320000e+00	9.817747e-01	4.845979e-03	4.845979e-03
1.320000e+00	1.330000e+00	9.847167e-01	4.756921e-03	4.756921e-03
1.330000e+00	1.340000e+00	9.829794e-01	4.583820e-03	4.583820e-03
1.340000e+00	1.350000e+00	9.855201e-01	4.513252e-03	4.513252e-03
1.350000e+00	1.360000e+00	9.874604e-01	4.435291e-03	4.435291e-03
1.360000e+00	1.370000e+00	9.847996e-01	4.343290e-03	4.343290e-03
1.370000e+00	1.380000e+00	9.848115e-01	4.221401e-03	4.221401e-03
1.380000e+00	1.390000e+00	9.847342e-01	4.156461e-03	4.156461e-03
1.390000e+00	1.400000e+00	9.916824e-01	4.057227e-03	4.057227e-03
1.400000e+00	1.410000e+00	9.866103e-01	3.923303e-03	3.923303e-03
1.410000e+00	1.420000e+00	9.846112e-01	3.826236e-03	3.826236e-03
1.420000e+00	1.430000e+00	9.889628e-01	3.763237e-03	3.763237e-03
1.430000e+00	1.440000e+00	9.863632e-01	3.644097e-03	3.644097e-03
1.440000e+00	1.450000e+00	9.857245e-01	3.563870e-03	3.563870e-03
1.450000e+00	1.460000e+00	9.862485e-01	3.467082e-03	3.467082e-03
1.460000e+00	1.470000e+00	9.874953e-01	3.375473e-03	3.375473e-03
1.470000e+00	1.480000e+00	9.862719e-01	3.283786e-03	3.283786e-03
1.480000e+00	1.490000e+00	9.877671e-01	3.242134e-03	3.242134e-03
1.490000e+00	1.500000e+00	9.895841e-01	3.165947e-03	3.165947e-03
1.500000e+00	1.510000e+00	9.855890e-01	3.074258e-03	3.074258e-03
1.510000e+00	1.520000e+00	9.878533e-01	2.995081e-03	2.995081e-03
1.520000e+00	1.530000e+00	9.877801e-01	2.915879e-03	2.915879e-03
1.530000e+00	1.540000e+00	9.875131e-01	2.844015e-03	2.844015e-03
1.540000e+00	1.550000e+00	9.890673e-01	2.772535e-03	2.772535e-03
1.550000e+00	1.560000e+00	9.889487e-01	2.695853e-03	2.695853e-03
1.560000e+00	1.570000e+00	9.892797e-01	2.641317e-03	2.641317e-03
1.570000e+00	1.580000e+00	9.910425e-01	2.565239e-03	2.565239e-03
1.580000e+00	1.590000e+00	9.925123e-01	2.494852e-03	2.494852e-03
1.590000e+00	1.600000e+00	9.904674e-01	2.429120e-03	2.429120e-03
1.600000e+00	1.610000e+00	9.914430e-01	2.352036e-03	2.352036e-03
1.610000e+00	1.620000e+00	9.927106e-01	2.295725e-03	2.295725e-03
1.620000e+00	1.630000e+00	9.916291e-01	2.221147e-03	2.221147e-03
1.630000e+00	1.640000e+00	9.958333e-01	2.151521e-03	2.151521e-03
1.640000e+00	1.650000e+00	9.930985e-01	2.088109e-03	2.088109e-03
1.650000e+00	1.660000e+00	9.936264e-01	2.017137e-03	2.017137e-03
1.660000e+00	1.670000e+00	9.947331e-01	1.954759e-03	1.954759e-03
1.670000e+00	1.680000e+00	9.948982e-01	1.890552e-03	1.890552e-03
1.680000e+00	1.690000e+00	9.943518e-01	1.833475e-03	1.833475e-03
1.690000e+00	1.700000e+00	9.964639e-01	1.769787e-03	1.769787e-03
1.700000e+00	1.710000e+00	9.988060e-01	1.708144e-03	1.708144e-03
1.710000e+00	1.720000e+00	9.977290e-01	1.650827e-03	1.650827e-03
1.720000e+00	1.730000e+00	9.976791e-01	1.587704e-03	1.587704e-03
1.730000e+00	1.740000e+00	9.998230e-01	1.531024e-03	1.531024e-03
1.740000e+00	1.750000e+00	1.001114e+00	1.466049e-03	1.466049e-03
1.750000e+00	1.760000e+00	1.001662e+00	1.410285e-03	1.410285e-03
1.760000e+00	1.770000e+00	1.001658e+00	1.350603e-03	1.350603e-03
1.770000e+00	1.780000e+00	1.003296e+00	1.292496e-03	1.292496e-03
1.780000e+00	1.790000e+00	1.005328e+00	1.234551e-03	1.234551e-03
1.790000e+00	1.800000e+00	1.007151e+00	1.183856e-03	1.183856e-03
1.800000e+00	1.810000e+00	1.007366e+00	1.123494e-03	1.123494e-03
1.810000e+00	1.820000e+00	1.008833e+00	1.064900e-03	1.064900e-03
1.820000e+00	1.830000e+00	1.009025e+00	1.008489e-03	1.008489e-03
1.830000e+00	1.840000e+00	1.008072e+00	9.473080e-04	9.473080e-04
1.840000e+00	1.850000e+00	1.008086e+00	8.899941e-04	8.899941e-04
1.850000e+00	1.860000e+00	1.006470e+00	8.312363e-04	8.312363e-04
1.860000e+00	1.870000e+00	1.006343e+00	7.730715e-04	7.730715e-04
1.870000e+00	1.880000e+00	1.005489e+00	7.161666e-04	7.161666e-04
1.880000e+00	1.890000e+00	1.004888e+00	6.567010e-04	6.567010e-04
1.890000e+00	1.900000e+00	1.004207e+00	5.959041e-04	5.959041e-04
1.900000e+00	1.910000e+00	1.003146e+00	5.362300e-04	5.362300e-04
1.910000e+00	1.920000e+00	1.002492e+00	4.728679e-04	4.728679e-04
1.920000e+00	1.930000e+00	1.001467e+00	4.070460e-04	4.070460e-04
1.930000e+00	1.940000e+00	1.000886e+00	3.355587e-04	3.355587e-04
1.940000e+00	1.950000e+00	1.000034e+00	2.520792e-04	2.520792e-04
1.950000e+00	1.960000e+00	9.997849e-01	4.793845e-05	4.793845e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.02
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.762453e-01	1.067729e-02	1.067729e-02
1.010000e+00	1.020000e+00	9.834891e-01	1.017666e-02	1.017666e-02
1.020000e+00	1.030000e+00	9.781846e-01	1.022198e-02	1.022198e-02
1.030000e+00	1.040000e+00	9.885856e-01	9.877380e-03	9.877380e-03
1.040000e+00	1.050000e+00	9.853004e-01	9.600052e-03	9.600052e-03
1.050000e+00	1.060000e+00	9.837384e-01	9.362885e-03	9.362885e-03
1.060000e+00	1.070000e+00	9.772550e-01	9.158258e-03	9.158258e-03
1.070000e+00	1.080000e+00	9.854060e-01	9.273658e-03	9.273658e-03
1.080000e+00	1.090000e+00	9.901723e-01	9.078054e-03	9.078054e-03
1.090000e+00	1.100000e+00	9.791817e-01	8.808372e-03	8.808372e-03
1.100000e+00	1.110000e+00	9.892604e-01	8.657058e-03	8.657058e-03
1.110000e+00	1.120000e+00	9.878019e-01	8.248897e-03	8.248897e-03
1.120000e+00	1.130000e+00	9.842697e-01	8.154652e-03	8.154652e-03
1.130000e+00	1.140000e+00	9.852374e-01	7.931445e-03	7.931445e-03
1.140000e+00	1.150000e+00	9.770030e-01	7.859998e-03	7.859998e-03
1.150000e+00	1.160000e+00	9.845128e-01	7.642915e-03	7.642915e-03
1.160000e+00	1.170000e+00	9.810245e-01	7.718559e-03	7.718559e-03
1.170000e+00	1.180000e+00	9.809023e-01	7.392650e-03	7.392650e-03
1.180000e+00	1.190000e+00	9.779579e-01	7.065882e-03	7.065882e-03
1.190000e+00	1.200000e+00	9.904658e-01	7.089319e-03	7.089319e-03
1.200000e+00	1.210000e+00	9.842409e-01	7.011757e-03	7.011757e-03
1.210000e+00	1.220000e+00	9.799075e-01	6.853188e-03	6.853188e-03
1.220000e+00	1.230000e+00	9.879436e-01	6.684043e-03	6.684043e-03
1.230000e+00	1.240000e+00	9.796710e-01	6.557071e-03	6.557071e-03
1.240000e+00	1.250000e+00	9.871052e-01	6.392246e-03	6.392246e-03
1.250000e+00	1.260000e+00	9.806490e-01	6.180378e-03	6.180378e-03
1.260000e+00	1.270000e+00	9.846884e-01	6.154486e-03	6.154486e-03
1.270000e+00	1.280000e+00	9.784101e-01	5.928614e-03	5.928614e-03
1.280000e+00	1.290000e+00	9.846609e-01	5.883390e-03	5.883390e-03
1.290000e+00	1.300000e+00	9.859294e-01	5.768280e-03	5.768280e-03
1.300000e+00	1.310000e+00	9.834686e-01	5.581848e-03	5.581848e-03
1.310000e+00	1.320000e+00	9.804740e-01	5.518551e-03	5.518551e-03
1.320000e+00	1.330000e+00	9.867636e-01	5.366632e-03	5.366632e-03
1.330000e+00	1.340000e+00	9.827481e-01	5.206704e-03	5.206704e-03
1.340000e+00	1.350000e+00	9.838859e-01	5.083797e-03	5.083797e-03
1.350000e+00	1.360000e+00	9.874587e-01	5.011483e-03	5.011483e-03
1.360000e+00	1.370000e+00	9.848083e-01	4.913449e-03	4.913449e-03
1.370000e+00	1.380000e+00	9.831785e-01	4.757674e-03	4.757674e-03
1.380000e+00	1.390000e+00	9.840197e-01	4.688952e-03	4.688952e-03
1.390000e+00	1.400000e+00	9.927508e-01	4.609344e-03	4.609344e-03
1.400000e+00	1.410000e+00	9.848656e-01	4.438149e-03	4.438149e-03
1.410000e+00	1.420000e+00	9.851335e-01	4.325357e-03	4.325357e-03
1.420000e+00	1.430000e+00	9.862336e-01	4.264271e-03	4.264271e-03
1.430000e+00	1.440000e+00	9.854621e-01	4.113556e-03	4.113556e-03
1.440000e+00	1.450000e+00	9.825978e-01	4.010257e-03	4.010257e-03
1.450000e+00	1.460000e+00	9.845732e-01	3.929666e-03	3.929666e-03
1.460000e+00	1.470000e+00	9.859598e-01	3.813918e-03	3.813918e-03
1.470000e+00	1.480000e+00	9.857346e-01	3.724433e-03	3.724433e-03
1.480000e+00	1.490000e+00	9.860510e-01	3.672852e-03	3.672852e-03
1.490000e+00	1.500000e+00	9.872353e-01	3.596566e-03	3.596566e-03
1.500000e+00	1.510000e+00	9.838053e-01	3.487281e-03	3.487281e-03
1.510000e+00	1.520000e+00	9.855775e-01	3.385834e-03	3.385834e-03
1.520000e+00	1.530000e+00	9.884747e-01	3.312946e-03	3.312946e-03
1.530000e+00	1.540000e+00	9.865544e-01	3.212115e-03	3.212115e-03
1.540000e+00	1.550000e+00	9.881101e-01	3.150657e-03	3.150657e-03
1.550000e+00	1.560000e+00	9.886282e-01	3.068146e-03	3.068146e-03
1.560000e+00	1.570000e+00	9.876614e-01	2.997420e-03	2.997420e-03
1.570000e+00	1.580000e+00	9.915450e-01	2.917897e-03	2.917897e-03
1.580000e+00	1.590000e+00	9.899965e-01	2.831569e-03	2.831569e-03
1.590000e+00	1.600000e+00	9.876374e-01	2.755189e-03	2.755189e-03
1.600000e+00	1.610000e+00	9.909706e-01	2.679119e-03	2.679119e-03
1.610000e+00	1.620000e+00	9.917962e-01	2.619403e-03	2.619403e-03
1.620000e+00	1.630000e+00	9.914239e-01	2.524421e-03	2.524421e-03
1.630000e+00	1.640000e+00	9.951364e-01	2.444484e-03	2.444484e-03
1.640000e+00	1.650000e+00	9.925779e-01	2.381618e-03	2.381618e-03
1.650000e+00	1.660000e+00	9.945852e-01	2.303740e-03	2.303740e-03
1.660000e+00	1.670000e+00	9.941353e-01	2.226177e-03	2.226177e-03
1.670000e+00	1.680000e+00	9.935566e-01	2.155451e-03	2.155451e-03
1.680000e+00	1.690000e+00	9.919501e-01	2.086098e-03	2.086098e-03
1.690000e+00	1.700000e+00	9.959720e-01	2.019698e-03	2.019698e-03
1.700000e+00	1.710000e+00	9.991645e-01	1.945359e-03	1.945359e-03
1.710000e+00	1.720000e+00	9.975255e-01	1.882741e-03	1.882741e-03
1.720000e+00	1.730000e+00	9.965819e-01	1.813060e-03	1.813060e-03
1.730000e+00	1.740000e+00	9.992509e-01	1.747603e-03	1.747603e-03
1.740000e+00	1.750000e+00	1.001390e+00	1.674849e-03	1.674849e-03
1.750000e+00	1.760000e+00	1.000720e+00	1.603914e-03	1.603914e-03
1.760000e+00	1.770000e+00	1.001045e+00	1.543978e-03	1.543978e-03
1.770000e+00	1.780000e+00	1.002291e+00	1.471862e-03	1.471862e-03
1.780000e+00	1.790000e+00	1.005743e+00	1.408610e-03	1.408610e-03
1.790000e+00	1.800000e+00	1.006346e+00	1.347851e-03	1.347851e-03
1.800000e+00	1.810000e+00	1.007445e+00	1.281007e-03	1.281007e-03
1.810000e+00	1.820000e+00	1.009363e+00	1.214921e-03	1.214921e-03
1.820000e+00	1.830000e+00	1.009023e+00	1.149625e-03	1.149625e-03
1.830000e+00	1.840000e+00	1.008527e+00	1.081556e-03	1.081556e-03
1.840000e+00	1.850000e+00	1.009057e+00	1.015738e-03	1.015738e-03
1.850000e+00	1.860000e+00	1.006407e+00	9.479509e-04	9.479509e-04
1.860000e+00	1.870000e+00	1.006778e+00	8.789460e-04	8.789460e-04
1.870000e+00	1.880000e+00	1.005966e+00	8.156627e-04	8.156627e-04
1.880000e+00	1.890000e+00	1.005417e+00	7.475867e-04	7.475867e-04
1.890000e+00	1.900000e+00	1.004385e+00	6.770129e-04	6.770129e-04
1.900000e+00	1.910000e+00	1.003054e+00	6.089146e-04	6.089146e-04
1.910000e+00	1.920000e+00	1.002350e+00	5.359624e-04	5.359624e-04
1.920000e+00	1.930000e+00	1.001393e+00	4.608410e-04	4.608410e-04
1.930000e+00	1.940000e+00	1.000592e+00	3.791094e-04	3.791094e-04
1.940000e+00	1.950000e+00	9.994847e-01	2.836538e-04	2.836538e-04
1.950000e+00	1.960000e+00	9.998634e-01	4.716938e-05	4.716938e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.779015e-01	1.267625e-02	1.267625e-02
1.010000e+00	1.020000e+00	9.790572e-01	1.189076e-02	1.189076e-02
1.020000e+00	1.030000e+00	9.846706e-01	1.208858e-02	1.208858e-02
1.030000e+00	1.040000e+00	9.816122e-01	1.148841e-02	1.148841e-02
1.040000e+00	1.050000e+00	9.881148e-01	1.114419e-02	1.114419e-02
1.050000e+00	1.060000e+00	9.751403e-01	1.090003e-02	1.090003e-02
1.060000e+00	1.070000e+00	9.734124e-01	1.083559e-02	1.083559e-02
1.070000e+00	1.080000e+00	9.806369e-01	1.087503e-02	1.087503e-02
1.080000e+00	1.090000e+00	9.941381e-01	1.072651e-02	1.072651e-02
1.090000e+00	1.100000e+00	9.785850e-01	1.041846e-02	1.041846e-02
1.100000e+00	1.110000e+00	9.874939e-01	1.028576e-02	1.028576e-02
1.110000e+00	1.120000e+00	9.878680e-01	9.703950e-03	9.703950e-03
1.120000e+00	1.130000e+00	9.878633e-01	9.648782e-03	9.648782e-03
1.130000e+00	1.140000e+00	9.845073e-01	9.380375e-03	9.380375e-03
1.140000e+00	1.150000e+00	9.759160e-01	9.282403e-03	9.282403e-03
1.150000e+00	1.160000e+00	9.810961e-01	9.076470e-03	9.076470e-03
1.160000e+00	1.170000e+00	9.799974e-01	9.145951e-03	9.145951e-03
1.170000e+00	1.180000e+00	9.830394e-01	8.799495e-03	8.799495e-03
1.180000e+00	1.190000e+00	9.775734e-01	8.382623e-03	8.382623e-03
1.190000e+00	1.200000e+00	9.888011e-01	8.442257e-03	8.442257e-03
1.200000e+00	1.210000e+00	9.880199e-01	8.356191e-03	8.356191e-03
1.210000e+00	1.220000e+00	9.777622e-01	8.029462e-03	8.029462e-03
1.220000e+00	1.230000e+00	9.851955e-01	8.057348e-03	8.057348e-03
1.230000e+00	1.240000e+00	9.824964e-01	7.823624e-03	7.823624e-03
1.240000e+00	1.250000e+00	9.859014e-01	7.591295e-03	7.591295e-03
1.250000e+00	1.260000e+00	9.835098e-01	7.352943e-03	7.352943e-03
1.260000e+00	1.270000e+00	9.820637e-01	7.391713e-03	7.391713e-03
1.270000e+00	1.280000e+00	9.747198e-01	7.082666e-03	7.082666e-03
1.280000e+00	1.290000e+00	9.869713e-01	7.016421e-03	7.016421e-03
1.290000e+00	1.300000e+00	9.841563e-01	6.805490e-03	6.805490e-03
1.300000e+00	1.310000e+00	9.820927e-01	6.693655e-03	6.693655e-03
1.310000e+00	1.320000e+00	9.799756e-01	6.622173e-03	6.622173e-03
1.320000e+00	1.330000e+00	9.841087e-01	6.445001e-03	6.445001e-03
1.330000e+00	1.340000e+00	9.837892e-01	6.276864e-03	6.276864e-03
1.340000e+00	1.350000e+00	9.843520e-01	6.116508e-03	6.116508e-03
1.350000e+00	1.360000e+00	9.836117e-01	5.997307e-03	5.997307e-03
1.360000e+00	1.370000e+00	9.853260e-01	5.895088e-03	5.895088e-03
1.370000e+00	1.380000e+00	9.821918e-01	5.757250e-03	5.757250e-03
1.380000e+00	1.390000e+00	9.854431e-01	5.685798e-03	5.685798e-03
1.390000e+00	1.400000e+00	9.947535e-01	5.533477e-03	5.533477e-03
1.400000e+00	1.410000e+00	9.827895e-01	5.328930e-03	5.328930e-03
1.410000e+00	1.420000e+00	9.844045e-01	5.169507e-03	5.169507e-03
1.420000e+00	1.430000e+00	9.857634e-01	5.115393e-03	5.115393e-03
1.430000e+00	1.440000e+00	9.894519e-01	5.019824e-03	5.019824e-03
1.440000e+00	1.450000e+00	9.855539e-01	4.849575e-03	4.849575e-03
1.450000e+00	1.460000e+00	9.827576e-01	4.713902e-03	4.713902e-03
1.460000e+00	1.470000e+00	9.859507e-01	4.616102e-03	4.616102e-03
1.470000e+00	1.480000e+00	9.847913e-01	4.557802e-03	4.557802e-03
1.480000e+00	1.490000e+00	9.862714e-01	4.468354e-03	4.468354e-03
1.490000e+00	1.500000e+00	9.861379e-01	4.399058e-03	4.399058e-03
1.500000e+00	1.510000e+00	9.847460e-01	4.267587e-03	4.267587e-03
1.510000e+00	1.520000e+00	9.870222e-01	4.140020e-03	4.140020e-03
1.520000e+00	1.530000e+00	9.861419e-01	4.030315e-03	4.030315e-03
1.530000e+00	1.540000e+00	9.864989e-01	3.897195e-03	3.897195e-03
1.540000e+00	1.550000e+00	9.872466e-01	3.840953e-03	3.840953e-03
1.550000e+00	1.560000e+00	9.890998e-01	3.740205e-03	3.740205e-03
1.560000e+00	1.570000e+00	9.886177e-01	3.663850e-03	3.663850e-03
1.570000e+00	1.580000e+00	9.918457e-01	3.554581e-03	3.554581e-03
1.580000e+00	1.590000e+00	9.910546e-01	3.483036e-03	3.483036e-03
1.590000e+00	1.600000e+00	9.883613e-01	3.381765e-03	3.381765e-03
1.600000e+00	1.610000e+00	9.913683e-01	3.282006e-03	3.282006e-03
1.610000e+00	1.620000e+00	9.921557e-01	3.209679e-03	3.209679e-03
1.620000e+00	1.630000e+00	9.914467e-01	3.092364e-03	3.092364e-03
1.630000e+00	1.640000e+00	9.961237e-01	3.018375e-03	3.018375e-03
1.640000e+00	1.650000e+00	9.928307e-01	2.928481e-03	2.928481e-03
1.650000e+00	1.660000e+00	9.977661e-01	2.837615e-03	2.837615e-03
1.660000e+00	1.670000e+00	9.957161e-01	2.749575e-03	2.749575e-03
1.670000e+00	1.680000e+00	9.961738e-01	2.661645e-03	2.661645e-03
1.680000e+00	1.690000e+00	9.935409e-01	2.562691e-03	2.562691e-03
1.690000e+00	1.700000e+00	9.978814e-01	2.494083e-03	2.494083e-03
1.700000e+00	1.710000e+00	1.002049e+00	2.392880e-03	2.392880e-03
1.710000e+00	1.720000e+00	1.000746e+00	2.334762e-03	2.334762e-03
1.720000e+00	1.730000e+00	9.981210e-01	2.239803e-03	2.239803e-03
1.730000e+00	1.740000e+00	1.002052e+00	2.162777e-03	2.162777e-03
1.740000e+00	1.750000e+00	1.004870e+00	2.077578e-03	2.077578e-03
1.750000e+00	1.760000e+00	1.003560e+00	1.983831e-03	1.983831e-03
1.760000e+00	1.770000e+00	1.004096e+00	1.910515e-03	1.910515e-03
1.770000e+00	1.780000e+00	1.005120e+00	1.822078e-03	1.822078e-03
1.780000e+00	1.790000e+00	1.008559e+00	1.744970e-03	1.744970e-03
1.790000e+00	1.800000e+00	1.008896e+00	1.666019e-03	1.666019e-03
1.800000e+00	1.810000e+00	1.010806e+00	1.588441e-03	1.588441e-03
1.810000e+00	1.820000e+00	1.012306e+00	1.502585e-03	1.502585e-03
1.820000e+00	1.830000e+00	1.013132e+00	1.427700e-03	1.427700e-03
1.830000e+00	1.840000e+00	1.011816e+00	1.339953e-03	1.339953e-03
1.840000e+00	1.850000e+00	1.012542e+00	1.260623e-03	1.260623e-03
1.850000e+00	1.860000e+00	1.009274e+00	1.173862e-03	1.173862e-03
1.860000e+00	1.870000e+00	1.010490e+00	1.088199e-03	1.088199e-03
1.870000e+00	1.880000e+00	1.008882e+00	1.009698e-03	1.009698e-03
1.880000e+00	1.890000e+00	1.007856e+00	9.235480e-04	9.235480e-04
1.890000e+00	1.900000e+00	1.006355e+00	8.362474e-04	8.362474e-04
1.900000e+00	1.910000e+00	1.004958e+00	7.515183e-04	7.515183e-04
1.910000e+00	1.920000e+00	1.003574e+00	6.601468e-04	6.601468e-04
1.920000e+00	1.930000e+00	1.001656e+00	5.662130e-04	5.662130e-04
1.930000e+00	1.940000e+00	1.000250e+00	4.648121e-04	4.648121e-04
1.940000e+00	1.950000e+00	9.988373e-01	3.462792e-04	3.462792e-04
1.950000e+00	1.960000e+00	9.998446e-01	4.629939e-05	4.629939e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.2
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.783123e-01	1.381279e-02	1.381279e-02
1.010000e+00	1.020000e+00	9.772509e-01	1.300259e-02	1.300259e-02
1.020000e+00	1.030000e+00	9.837637e-01	1.298240e-02	1.298240e-02
1.030000e+00	1.040000e+00	9.869416e-01	1.249570e-02	1.249570e-02
1.040000e+00	1.050000e+00	9.850483e-01	1.224453e-02	1.224453e-02
1.050000e+00	1.060000e+00	9.784647e-01	1.190799e-02	1.190799e-02
1.060000e+00	1.070000e+00	9.778448e-01	1.193123e-02	1.193123e-02
1.070000e+00	1.080000e+00	9.828467e-01	1.192689e-02	1.192689e-02
1.080000e+00	1.090000e+00	9.916578e-01	1.181644e-02	1.181644e-02
1.090000e+00	1.100000e+00	9.799002e-01	1.143933e-02	1.143933e-02
1.100000e+00	1.110000e+00	9.841270e-01	1.124753e-02	1.124753e-02
1.110000e+00	1.120000e+00	9.860663e-01	1.053213e-02	1.053213e-02
1.120000e+00	1.130000e+00	9.873635e-01	1.059241e-02	1.059241e-02
1.130000e+00	1.140000e+00	9.830499e-01	1.027468e-02	1.027468e-02
1.140000e+00	1.150000e+00	9.743715e-01	1.020958e-02	1.020958e-02
1.150000e+00	1.160000e+00	9.803307e-01	9.985042e-03	9.985042e-03
1.160000e+00	1.170000e+00	9.783401e-01	1.003869e-02	1.003869e-02
1.170000e+00	1.180000e+00	9.870641e-01	9.766420e-03	9.766420e-03
1.180000e+00	1.190000e+00	9.788373e-01	9.146339e-03	9.146339e-03
1.190000e+00	1.200000e+00	9.900718e-01	9.344992e-03	9.344992e-03
1.200000e+00	1.210000e+00	9.871576e-01	9.148484e-03	9.148484e-03
1.210000e+00	1.220000e+00	9.780600e-01	8.817083e-03	8.817083e-03
1.220000e+00	1.230000e+00	9.847399e-01	8.870983e-03	8.870983e-03
1.230000e+00	1.240000e+00	9.793392e-01	8.580276e-03	8.580276e-03
1.240000e+00	1.250000e+00	9.861958e-01	8.380469e-03	8.380469e-03
1.250000e+00	1.260000e+00	9.827633e-01	8.091496e-03	8.091496e-03
1.260000e+00	1.270000e+00	9.826521e-01	8.156716e-03	8.156716e-03
1.270000e+00	1.280000e+00	9.734210e-01	7.773226e-03	7.773226e-03
1.280000e+00	1.290000e+00	9.875895e-01	7.784536e-03	7.784536e-03
1.290000e+00	1.300000e+00	9.868066e-01	7.581684e-03	7.581684e-03
1.300000e+00	1.310000e+00	9.841037e-01	7.418410e-03	7.418410e-03
1.310000e+00	1.320000e+00	9.756098e-01	7.223278e-03	7.223278e-03
1.320000e+00	1.330000e+00	9.852250e-01	7.126564e-03	7.126564e-03
1.330000e+00	1.340000e+00	9.833399e-01	6.938045e-03	6.938045e-03
1.340000e+00	1.350000e+00	9.839814e-01	6.766496e-03	6.766496e-03
1.350000e+00	1.360000e+00	9.844491e-01	6.674244e-03	6.674244e-03
1.360000e+00	1.370000e+00	9.883266e-01	6.499694e-03	6.499694e-03
1.370000e+00	1.380000e+00	9.808900e-01	6.398340e-03	6.398340e-03
1.380000e+00	1.390000e+00	9.864262e-01	6.348157e-03	6.348157e-03
1.390000e+00	1.400000e+00	9.956491e-01	6.130831e-03	6.130831e-03
1.400000e+00	1.410000e+00	9.865342e-01	5.912165e-03	5.912165e-03
1.410000e+00	1.420000e+00	9.808831e-01	5.740967e-03	5.740967e-03
1.420000e+00	1.430000e+00	9.858191e-01	5.701523e-03	5.701523e-03
1.430000e+00	1.440000e+00	9.903375e-01	5.615394e-03	5.615394e-03
1.440000e+00	1.450000e+00	9.861568e-01	5.402433e-03	5.402433e-03
1.450000e+00	1.460000e+00	9.842308e-01	5.274436e-03	5.274436e-03
1.460000e+00	1.470000e+00	9.886786e-01	5.184946e-03	5.184946e-03
1.470000e+00	1.480000e+00	9.876995e-01	5.065872e-03	5.065872e-03
1.480000e+00	1.490000e+00	9.898131e-01	4.998564e-03	4.998564e-03
1.490000e+00	1.500000e+00	9.890052e-01	4.963219e-03	4.963219e-03
1.500000e+00	1.510000e+00	9.872177e-01	4.816383e-03	4.816383e-03
1.510000e+00	1.520000e+00	9.881254e-01	4.630451e-03	4.630451e-03
1.520000e+00	1.530000e+00	9.875687e-01	4.545465e-03	4.545465e-03
1.530000e+00	1.540000e+00	9.873147e-01	4.375619e-03	4.375619e-03
1.540000e+00	1.550000e+00	9.900304e-01	4.343787e-03	4.343787e-03
1.550000e+00	1.560000e+00	9.900770e-01	4.191242e-03	4.191242e-03
1.560000e+00	1.570000e+00	9.925842e-01	4.120161e-03	4.120161e-03
1.570000e+00	1.580000e+00	9.922991e-01	3.998993e-03	3.998993e-03
1.580000e+00	1.590000e+00	9.946674e-01	3.924316e-03	3.924316e-03
1.590000e+00	1.600000e+00	9.904736e-01	3.827548e-03	3.827548e-03
1.600000e+00	1.610000e+00	9.944465e-01	3.722217e-03	3.722217e-03
1.610000e+00	1.620000e+00	9.967075e-01	3.627359e-03	3.627359e-03
1.620000e+00	1.630000e+00	9.936909e-01	3.509174e-03	3.509174e-03
1.630000e+00	1.640000e+00	9.995071e-01	3.424446e-03	3.424446e-03
1.640000e+00	1.650000e+00	9.969012e-01	3.319009e-03	3.319009e-03
1.650000e+00	1.660000e+00	1.000564e+00	3.205037e-03	3.205037e-03
1.660000e+00	1.670000e+00	1.000427e+00	3.117633e-03	3.117633e-03
1.670000e+00	1.680000e+00	1.000689e+00	3.042300e-03	3.042300e-03
1.680000e+00	1.690000e+00	9.965553e-01	2.914273e-03	2.914273e-03
1.690000e+00	1.700000e+00	1.001944e+00	2.832886e-03	2.832886e-03
1.700000e+00	1.710000e+00	1.007296e+00	2.720574e-03	2.720574e-03
1.710000e+00	1.720000e+00	1.006509e+00	2.656356e-03	2.656356e-03
1.720000e+00	1.730000e+00	1.001161e+00	2.545200e-03	2.545200e-03
1.730000e+00	1.740000e+00	1.007814e+00	2.471774e-03	2.471774e-03
1.740000e+00	1.750000e+00	1.010157e+00	2.363545e-03	2.363545e-03
1.750000e+00	1.760000e+00	1.009230e+00	2.260736e-03	2.260736e-03
1.760000e+00	1.770000e+00	1.010242e+00	2.181935e-03	2.181935e-03
1.770000e+00	1.780000e+00	1.010920e+00	2.077823e-03	2.077823e-03
1.780000e+00	1.790000e+00	1.014082e+00	1.990240e-03	1.990240e-03
1.790000e+00	1.800000e+00	1.015146e+00	1.896344e-03	1.896344e-03
1.800000e+00	1.810000e+00	1.014665e+00	1.811424e-03	1.811424e-03
1.810000e+00	1.820000e+00	1.018671e+00	1.714195e-03	1.714195e-03
1.820000e+00	1.830000e+00	1.017641e+00	1.628039e-03	1.628039e-03
1.830000e+00	1.840000e+00	1.017233e+00	1.530176e-03	1.530176e-03
1.840000e+00	1.850000e+00	1.017520e+00	1.439732e-03	1.439732e-03
1.850000e+00	1.860000e+00	1.014093e+00	1.340353e-03	1.340353e-03
1.860000e+00	1.870000e+00	1.015580e+00	1.241865e-03	1.241865e-03
1.870000e+00	1.880000e+00	1.013461e+00	1.151386e-03	1.151386e-03
1.880000e+00	1.890000e+00	1.012390e+00	1.055634e-03	1.055634e-03
1.890000e+00	1.900000e+00	1.010303e+00	9.533642e-04	9.533642e-04
1.900000e+00	1.910000e+00	1.008429e+00	8.564031e-04	8.564031e-04
1.910000e+00	1.920000e+00	1.006729e+00	7.511713e-04	7.511713e-04
1.920000e+00	1.930000e+00	1.004183e+00	6.448050e-04	6.448050e-04
1.930000e+00	1.940000e+00	1.001742e+00	5.283234e-04	5.283234e-04
1.940000e+00	1.950000e+00	9.995978e-01	3.927976e-04	3.927976e-04
1.950000e+00	1.960000e+00	9.997305e-01	4.592886e-05	4.592886e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D dR0.005
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.005$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.02
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.02$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.1
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.1$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.2
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.2$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D PhotonDressed
ErrorBars=1
LineColor=black
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dashed
LineWidth=1.1pt
Title=$\mathrm{f}_\text{dress}=\{\gamma,e,\mu,\pi,K,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D PhotonElectronDressed
ErrorBars=1
LineColor=black
LineStyle=solid
Title=$\mathrm{f}_\text{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D


==> img/plots/YFS/mllElDivided.dat <==
# BEGIN PLOT
Legend1=1
Legend1Title=\textbf{Dressing cone size}
Legend1Only=dR0.005 dR0.02 dR0.1 dR0.2
Legend1XPos=0.07
Legend1YPos=0.66
Legend2=1
Legend2Title=\textbf{Dressing strategy}
Legend2Only=PhotonDressed PhotonElectronDressed
Legend2XPos=0.07
Legend2YPos=0.93
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
YMax=1.13999
YMin=0.96001
LogY=0
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$\mathrm{d}\Gamma^{\gamma\to\mathrm{f}\bar{\mathrm{f}}}_{\mathrm{f}_\text{dress},\Delta\Theta_\text{dress}} \,/\, \mathrm{d} \Gamma^{\text{no}\;\gamma\to\mathrm{f}\bar{\mathrm{f}}}_{\Delta\Theta_\text{dress}}$
LeftMargin=1.5
# END PLOT

# BEGIN FUNCTION one
LineColor=black
LineWidth=1pt
LineStyle=solid
Code=
return 1
# END FUNCTION

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.005
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.785898e-01	9.524236e-03	9.524236e-03
1.010000e+00	1.020000e+00	9.873514e-01	9.126107e-03	9.126107e-03
1.020000e+00	1.030000e+00	9.802721e-01	9.084836e-03	9.084836e-03
1.030000e+00	1.040000e+00	9.907346e-01	8.799588e-03	8.799588e-03
1.040000e+00	1.050000e+00	9.882764e-01	8.690752e-03	8.690752e-03
1.050000e+00	1.060000e+00	9.862089e-01	8.476218e-03	8.476218e-03
1.060000e+00	1.070000e+00	9.781606e-01	8.255831e-03	8.255831e-03
1.070000e+00	1.080000e+00	9.842581e-01	8.284070e-03	8.284070e-03
1.080000e+00	1.090000e+00	9.875439e-01	8.139818e-03	8.139818e-03
1.090000e+00	1.100000e+00	9.817642e-01	7.794442e-03	7.794442e-03
1.100000e+00	1.110000e+00	9.900262e-01	7.740111e-03	7.740111e-03
1.110000e+00	1.120000e+00	9.837489e-01	7.381849e-03	7.381849e-03
1.120000e+00	1.130000e+00	9.845622e-01	7.261864e-03	7.261864e-03
1.130000e+00	1.140000e+00	9.858240e-01	7.162239e-03	7.162239e-03
1.140000e+00	1.150000e+00	9.808649e-01	7.003468e-03	7.003468e-03
1.150000e+00	1.160000e+00	9.884832e-01	6.860241e-03	6.860241e-03
1.160000e+00	1.170000e+00	9.843750e-01	6.873626e-03	6.873626e-03
1.170000e+00	1.180000e+00	9.825831e-01	6.586914e-03	6.586914e-03
1.180000e+00	1.190000e+00	9.815730e-01	6.328230e-03	6.328230e-03
1.190000e+00	1.200000e+00	9.934765e-01	6.334273e-03	6.334273e-03
1.200000e+00	1.210000e+00	9.824717e-01	6.257137e-03	6.257137e-03
1.210000e+00	1.220000e+00	9.829093e-01	6.104076e-03	6.104076e-03
1.220000e+00	1.230000e+00	9.887046e-01	5.909368e-03	5.909368e-03
1.230000e+00	1.240000e+00	9.832373e-01	5.853486e-03	5.853486e-03
1.240000e+00	1.250000e+00	9.866113e-01	5.670918e-03	5.670918e-03
1.250000e+00	1.260000e+00	9.825511e-01	5.511365e-03	5.511365e-03
1.260000e+00	1.270000e+00	9.876611e-01	5.458442e-03	5.458442e-03
1.270000e+00	1.280000e+00	9.815497e-01	5.278407e-03	5.278407e-03
1.280000e+00	1.290000e+00	9.854621e-01	5.227284e-03	5.227284e-03
1.290000e+00	1.300000e+00	9.882261e-01	5.106928e-03	5.106928e-03
1.300000e+00	1.310000e+00	9.840203e-01	4.948517e-03	4.948517e-03
1.310000e+00	1.320000e+00	9.836817e-01	4.853017e-03	4.853017e-03
1.320000e+00	1.330000e+00	9.863377e-01	4.762779e-03	4.762779e-03
1.330000e+00	1.340000e+00	9.845424e-01	4.589270e-03	4.589270e-03
1.340000e+00	1.350000e+00	9.870295e-01	4.518423e-03	4.518423e-03
1.350000e+00	1.360000e+00	9.883826e-01	4.438391e-03	4.438391e-03
1.360000e+00	1.370000e+00	9.859674e-01	4.347143e-03	4.347143e-03
1.370000e+00	1.380000e+00	9.898622e-01	4.237594e-03	4.237594e-03
1.380000e+00	1.390000e+00	9.847961e-01	4.156657e-03	4.156657e-03
1.390000e+00	1.400000e+00	9.930993e-01	4.061568e-03	4.061568e-03
1.400000e+00	1.410000e+00	9.884558e-01	3.928794e-03	3.928794e-03
1.410000e+00	1.420000e+00	9.873459e-01	3.834185e-03	3.834185e-03
1.420000e+00	1.430000e+00	9.923467e-01	3.772875e-03	3.772875e-03
1.430000e+00	1.440000e+00	9.897724e-01	3.653520e-03	3.653520e-03
1.440000e+00	1.450000e+00	9.891960e-01	3.573260e-03	3.573260e-03
1.450000e+00	1.460000e+00	9.892246e-01	3.474910e-03	3.474910e-03
1.460000e+00	1.470000e+00	9.906302e-01	3.383492e-03	3.383492e-03
1.470000e+00	1.480000e+00	9.889966e-01	3.290574e-03	3.290574e-03
1.480000e+00	1.490000e+00	9.910917e-01	3.250300e-03	3.250300e-03
1.490000e+00	1.500000e+00	9.935499e-01	3.175444e-03	3.175444e-03
1.500000e+00	1.510000e+00	9.883901e-01	3.080794e-03	3.080794e-03
1.510000e+00	1.520000e+00	9.923164e-01	3.005207e-03	3.005207e-03
1.520000e+00	1.530000e+00	9.910494e-01	2.923101e-03	2.923101e-03
1.530000e+00	1.540000e+00	9.912963e-01	2.852168e-03	2.852168e-03
1.540000e+00	1.550000e+00	9.938890e-01	2.782651e-03	2.782651e-03
1.550000e+00	1.560000e+00	9.943580e-01	2.706890e-03	2.706890e-03
1.560000e+00	1.570000e+00	9.935657e-01	2.649883e-03	2.649883e-03
1.570000e+00	1.580000e+00	9.967885e-01	2.576375e-03	2.576375e-03
1.580000e+00	1.590000e+00	9.982186e-01	2.505594e-03	2.505594e-03
1.590000e+00	1.600000e+00	9.959685e-01	2.439220e-03	2.439220e-03
1.600000e+00	1.610000e+00	9.969571e-01	2.361831e-03	2.361831e-03
1.610000e+00	1.620000e+00	9.996004e-01	2.307657e-03	2.307657e-03
1.620000e+00	1.630000e+00	9.988759e-01	2.233301e-03	2.233301e-03
1.630000e+00	1.640000e+00	1.002825e+00	2.162840e-03	2.162840e-03
1.640000e+00	1.650000e+00	1.001123e+00	2.100745e-03	2.100745e-03
1.650000e+00	1.660000e+00	1.001894e+00	2.029707e-03	2.029707e-03
1.660000e+00	1.670000e+00	1.001985e+00	1.965435e-03	1.965435e-03
1.670000e+00	1.680000e+00	1.003213e+00	1.902387e-03	1.902387e-03
1.680000e+00	1.690000e+00	1.003633e+00	1.846293e-03	1.846293e-03
1.690000e+00	1.700000e+00	1.004770e+00	1.780841e-03	1.780841e-03
1.700000e+00	1.710000e+00	1.008148e+00	1.720119e-03	1.720119e-03
1.710000e+00	1.720000e+00	1.007881e+00	1.663415e-03	1.663415e-03
1.720000e+00	1.730000e+00	1.009170e+00	1.601407e-03	1.601407e-03
1.730000e+00	1.740000e+00	1.010818e+00	1.543646e-03	1.543646e-03
1.740000e+00	1.750000e+00	1.012099e+00	1.478110e-03	1.478110e-03
1.750000e+00	1.760000e+00	1.014002e+00	1.423313e-03	1.423313e-03
1.760000e+00	1.770000e+00	1.014560e+00	1.363648e-03	1.363648e-03
1.770000e+00	1.780000e+00	1.016486e+00	1.305241e-03	1.305241e-03
1.780000e+00	1.790000e+00	1.020593e+00	1.248614e-03	1.248614e-03
1.790000e+00	1.800000e+00	1.021504e+00	1.196518e-03	1.196518e-03
1.800000e+00	1.810000e+00	1.022737e+00	1.136359e-03	1.136359e-03
1.810000e+00	1.820000e+00	1.022692e+00	1.075882e-03	1.075882e-03
1.820000e+00	1.830000e+00	1.020911e+00	1.017408e-03	1.017408e-03
1.830000e+00	1.840000e+00	1.018621e+00	9.547496e-04	9.547496e-04
1.840000e+00	1.850000e+00	1.017174e+00	8.960177e-04	8.960177e-04
1.850000e+00	1.860000e+00	1.015173e+00	8.366311e-04	8.366311e-04
1.860000e+00	1.870000e+00	1.014137e+00	7.775651e-04	7.775651e-04
1.870000e+00	1.880000e+00	1.012489e+00	7.199083e-04	7.199083e-04
1.880000e+00	1.890000e+00	1.010973e+00	6.596854e-04	6.596854e-04
1.890000e+00	1.900000e+00	1.009946e+00	5.984593e-04	5.984593e-04
1.900000e+00	1.910000e+00	1.008484e+00	5.383709e-04	5.383709e-04
1.910000e+00	1.920000e+00	1.006951e+00	4.744455e-04	4.744455e-04
1.920000e+00	1.930000e+00	1.005093e+00	4.081513e-04	4.081513e-04
1.930000e+00	1.940000e+00	1.003651e+00	3.362541e-04	3.362541e-04
1.940000e+00	1.950000e+00	1.001215e+00	2.523024e-04	2.523024e-04
1.950000e+00	1.960000e+00	9.990364e-01	4.791153e-05	4.791153e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.02
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.755953e-01	1.067198e-02	1.067198e-02
1.010000e+00	1.020000e+00	9.834360e-01	1.017625e-02	1.017625e-02
1.020000e+00	1.030000e+00	9.795345e-01	1.023252e-02	1.023252e-02
1.030000e+00	1.040000e+00	9.911166e-01	9.896308e-03	9.896308e-03
1.040000e+00	1.050000e+00	9.874676e-01	9.615848e-03	9.615848e-03
1.050000e+00	1.060000e+00	9.816720e-01	9.348173e-03	9.348173e-03
1.060000e+00	1.070000e+00	9.764302e-01	9.152484e-03	9.152484e-03
1.070000e+00	1.080000e+00	9.873841e-01	9.287585e-03	9.287585e-03
1.080000e+00	1.090000e+00	9.895868e-01	9.074035e-03	9.074035e-03
1.090000e+00	1.100000e+00	9.775002e-01	8.797066e-03	8.797066e-03
1.100000e+00	1.110000e+00	9.891081e-01	8.656060e-03	8.656060e-03
1.110000e+00	1.120000e+00	9.813217e-01	8.208383e-03	8.208383e-03
1.120000e+00	1.130000e+00	9.851549e-01	8.160138e-03	8.160138e-03
1.130000e+00	1.140000e+00	9.853338e-01	7.932026e-03	7.932026e-03
1.140000e+00	1.150000e+00	9.796897e-01	7.876144e-03	7.876144e-03
1.150000e+00	1.160000e+00	9.878913e-01	7.662532e-03	7.662532e-03
1.160000e+00	1.170000e+00	9.810858e-01	7.718919e-03	7.718919e-03
1.170000e+00	1.180000e+00	9.822242e-01	7.400098e-03	7.400098e-03
1.180000e+00	1.190000e+00	9.799711e-01	7.076750e-03	7.076750e-03
1.190000e+00	1.200000e+00	9.930660e-01	7.103254e-03	7.103254e-03
1.200000e+00	1.210000e+00	9.825290e-01	7.002634e-03	7.002634e-03
1.210000e+00	1.220000e+00	9.818684e-01	6.863438e-03	6.863438e-03
1.220000e+00	1.230000e+00	9.892857e-01	6.690839e-03	6.690839e-03
1.230000e+00	1.240000e+00	9.806464e-01	6.561950e-03	6.561950e-03
1.240000e+00	1.250000e+00	9.891051e-01	6.401937e-03	6.401937e-03
1.250000e+00	1.260000e+00	9.819272e-01	6.186400e-03	6.186400e-03
1.260000e+00	1.270000e+00	9.868980e-01	6.164816e-03	6.164816e-03
1.270000e+00	1.280000e+00	9.813698e-01	5.942014e-03	5.942014e-03
1.280000e+00	1.290000e+00	9.845900e-01	5.883073e-03	5.883073e-03
1.290000e+00	1.300000e+00	9.902117e-01	5.787023e-03	5.787023e-03
1.300000e+00	1.310000e+00	9.842991e-01	5.585373e-03	5.585373e-03
1.310000e+00	1.320000e+00	9.842380e-01	5.534385e-03	5.534385e-03
1.320000e+00	1.330000e+00	9.885559e-01	5.373926e-03	5.373926e-03
1.330000e+00	1.340000e+00	9.858228e-01	5.218885e-03	5.218885e-03
1.340000e+00	1.350000e+00	9.864546e-01	5.093724e-03	5.093724e-03
1.350000e+00	1.360000e+00	9.888664e-01	5.016830e-03	5.016830e-03
1.360000e+00	1.370000e+00	9.877354e-01	4.924373e-03	4.924373e-03
1.370000e+00	1.380000e+00	9.878802e-01	4.774686e-03	4.774686e-03
1.380000e+00	1.390000e+00	9.857428e-01	4.695092e-03	4.695092e-03
1.390000e+00	1.400000e+00	9.945014e-01	4.615432e-03	4.615432e-03
1.400000e+00	1.410000e+00	9.886744e-01	4.450987e-03	4.450987e-03
1.410000e+00	1.420000e+00	9.885200e-01	4.336479e-03	4.336479e-03
1.420000e+00	1.430000e+00	9.921932e-01	4.283547e-03	4.283547e-03
1.430000e+00	1.440000e+00	9.905128e-01	4.129326e-03	4.129326e-03
1.440000e+00	1.450000e+00	9.859742e-01	4.020560e-03	4.020560e-03
1.450000e+00	1.460000e+00	9.888330e-01	3.942382e-03	3.942382e-03
1.460000e+00	1.470000e+00	9.920067e-01	3.831415e-03	3.831415e-03
1.470000e+00	1.480000e+00	9.903551e-01	3.737492e-03	3.737492e-03
1.480000e+00	1.490000e+00	9.913344e-01	3.687574e-03	3.687574e-03
1.490000e+00	1.500000e+00	9.943165e-01	3.615867e-03	3.615867e-03
1.500000e+00	1.510000e+00	9.897249e-01	3.502971e-03	3.502971e-03
1.510000e+00	1.520000e+00	9.940131e-01	3.407508e-03	3.407508e-03
1.520000e+00	1.530000e+00	9.936175e-01	3.325846e-03	3.325846e-03
1.530000e+00	1.540000e+00	9.934141e-01	3.228823e-03	3.228823e-03
1.540000e+00	1.550000e+00	9.956847e-01	3.168729e-03	3.168729e-03
1.550000e+00	1.560000e+00	9.959923e-01	3.085249e-03	3.085249e-03
1.560000e+00	1.570000e+00	9.946728e-01	3.013341e-03	3.013341e-03
1.570000e+00	1.580000e+00	1.000332e+00	2.937256e-03	2.937256e-03
1.580000e+00	1.590000e+00	9.999919e-01	2.852965e-03	2.852965e-03
1.590000e+00	1.600000e+00	9.971501e-01	2.775043e-03	2.775043e-03
1.600000e+00	1.610000e+00	9.990796e-01	2.695531e-03	2.695531e-03
1.610000e+00	1.620000e+00	1.001948e+00	2.639476e-03	2.639476e-03
1.620000e+00	1.630000e+00	1.003121e+00	2.546716e-03	2.546716e-03
1.630000e+00	1.640000e+00	1.007386e+00	2.467022e-03	2.467022e-03
1.640000e+00	1.650000e+00	1.005598e+00	2.405007e-03	2.405007e-03
1.650000e+00	1.660000e+00	1.007328e+00	2.325844e-03	2.325844e-03
1.660000e+00	1.670000e+00	1.005432e+00	2.245123e-03	2.245123e-03
1.670000e+00	1.680000e+00	1.007839e+00	2.178651e-03	2.178651e-03
1.680000e+00	1.690000e+00	1.005951e+00	2.108138e-03	2.108138e-03
1.690000e+00	1.700000e+00	1.010572e+00	2.041875e-03	2.041875e-03
1.700000e+00	1.710000e+00	1.014547e+00	1.967804e-03	1.967804e-03
1.710000e+00	1.720000e+00	1.013648e+00	1.905539e-03	1.905539e-03
1.720000e+00	1.730000e+00	1.014935e+00	1.838068e-03	1.838068e-03
1.730000e+00	1.740000e+00	1.017385e+00	1.771369e-03	1.771369e-03
1.740000e+00	1.750000e+00	1.019823e+00	1.697960e-03	1.697960e-03
1.750000e+00	1.760000e+00	1.020974e+00	1.628245e-03	1.628245e-03
1.760000e+00	1.770000e+00	1.023002e+00	1.569359e-03	1.569359e-03
1.770000e+00	1.780000e+00	1.025452e+00	1.497356e-03	1.497356e-03
1.780000e+00	1.790000e+00	1.030260e+00	1.434363e-03	1.434363e-03
1.790000e+00	1.800000e+00	1.031565e+00	1.373184e-03	1.373184e-03
1.800000e+00	1.810000e+00	1.033740e+00	1.306088e-03	1.306088e-03
1.810000e+00	1.820000e+00	1.033522e+00	1.236743e-03	1.236743e-03
1.820000e+00	1.830000e+00	1.030895e+00	1.168327e-03	1.168327e-03
1.830000e+00	1.840000e+00	1.028564e+00	1.097681e-03	1.097681e-03
1.840000e+00	1.850000e+00	1.027471e+00	1.029651e-03	1.029651e-03
1.850000e+00	1.860000e+00	1.023728e+00	9.601919e-04	9.601919e-04
1.860000e+00	1.870000e+00	1.022829e+00	8.894607e-04	8.894607e-04
1.870000e+00	1.880000e+00	1.020896e+00	8.247452e-04	8.247452e-04
1.880000e+00	1.890000e+00	1.018858e+00	7.550852e-04	7.550852e-04
1.890000e+00	1.900000e+00	1.017176e+00	6.834811e-04	6.834811e-04
1.900000e+00	1.910000e+00	1.015199e+00	6.144443e-04	6.144443e-04
1.910000e+00	1.920000e+00	1.013380e+00	5.403856e-04	5.403856e-04
1.920000e+00	1.930000e+00	1.010969e+00	4.641457e-04	4.641457e-04
1.930000e+00	1.940000e+00	1.008864e+00	3.814596e-04	3.814596e-04
1.940000e+00	1.950000e+00	1.005334e+00	2.848985e-04	2.848985e-04
1.950000e+00	1.960000e+00	9.986075e-01	4.712494e-05	4.712494e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.789815e-01	1.268671e-02	1.268671e-02
1.010000e+00	1.020000e+00	9.765762e-01	1.186824e-02	1.186824e-02
1.020000e+00	1.030000e+00	9.881851e-01	1.212085e-02	1.212085e-02
1.030000e+00	1.040000e+00	9.864975e-01	1.153115e-02	1.153115e-02
1.040000e+00	1.050000e+00	9.894424e-01	1.115540e-02	1.115540e-02
1.050000e+00	1.060000e+00	9.707606e-01	1.086346e-02	1.086346e-02
1.060000e+00	1.070000e+00	9.746959e-01	1.084625e-02	1.084625e-02
1.070000e+00	1.080000e+00	9.875175e-01	1.093205e-02	1.093205e-02
1.080000e+00	1.090000e+00	9.908299e-01	1.069976e-02	1.069976e-02
1.090000e+00	1.100000e+00	9.804350e-01	1.043318e-02	1.043318e-02
1.100000e+00	1.110000e+00	9.918603e-01	1.031979e-02	1.031979e-02
1.110000e+00	1.120000e+00	9.799079e-01	9.645405e-03	9.645405e-03
1.120000e+00	1.130000e+00	9.844972e-01	9.624171e-03	9.624171e-03
1.130000e+00	1.140000e+00	9.864889e-01	9.394498e-03	9.394498e-03
1.140000e+00	1.150000e+00	9.767650e-01	9.288434e-03	9.288434e-03
1.150000e+00	1.160000e+00	9.841902e-01	9.097867e-03	9.097867e-03
1.160000e+00	1.170000e+00	9.776264e-01	9.129409e-03	9.129409e-03
1.170000e+00	1.180000e+00	9.814506e-01	8.788859e-03	8.788859e-03
1.180000e+00	1.190000e+00	9.806993e-01	8.402647e-03	8.402647e-03
1.190000e+00	1.200000e+00	9.903233e-01	8.451985e-03	8.451985e-03
1.200000e+00	1.210000e+00	9.869179e-01	8.349214e-03	8.349214e-03
1.210000e+00	1.220000e+00	9.813963e-01	8.051757e-03	8.051757e-03
1.220000e+00	1.230000e+00	9.882494e-01	8.076031e-03	8.076031e-03
1.230000e+00	1.240000e+00	9.846961e-01	7.836721e-03	7.836721e-03
1.240000e+00	1.250000e+00	9.892274e-01	7.610454e-03	7.610454e-03
1.250000e+00	1.260000e+00	9.835375e-01	7.353098e-03	7.353098e-03
1.260000e+00	1.270000e+00	9.871442e-01	7.420300e-03	7.420300e-03
1.270000e+00	1.280000e+00	9.770915e-01	7.095534e-03	7.095534e-03
1.280000e+00	1.290000e+00	9.868457e-01	7.015753e-03	7.015753e-03
1.290000e+00	1.300000e+00	9.907025e-01	6.839340e-03	6.839340e-03
1.300000e+00	1.310000e+00	9.836118e-01	6.701397e-03	6.701397e-03
1.310000e+00	1.320000e+00	9.854224e-01	6.649679e-03	6.649679e-03
1.320000e+00	1.330000e+00	9.869807e-01	6.459068e-03	6.459068e-03
1.330000e+00	1.340000e+00	9.898052e-01	6.305566e-03	6.305566e-03
1.340000e+00	1.350000e+00	9.911130e-01	6.147925e-03	6.147925e-03
1.350000e+00	1.360000e+00	9.881466e-01	6.017984e-03	6.017984e-03
1.360000e+00	1.370000e+00	9.895896e-01	5.914169e-03	5.914169e-03
1.370000e+00	1.380000e+00	9.918791e-01	5.799692e-03	5.799692e-03
1.380000e+00	1.390000e+00	9.892434e-01	5.702201e-03	5.702201e-03
1.390000e+00	1.400000e+00	9.968367e-01	5.542159e-03	5.542159e-03
1.400000e+00	1.410000e+00	9.885749e-01	5.352384e-03	5.352384e-03
1.410000e+00	1.420000e+00	9.886043e-01	5.186002e-03	5.186002e-03
1.420000e+00	1.430000e+00	9.913377e-01	5.137031e-03	5.137031e-03
1.430000e+00	1.440000e+00	9.985535e-01	5.054381e-03	5.054381e-03
1.440000e+00	1.450000e+00	9.896402e-01	4.864616e-03	4.864616e-03
1.450000e+00	1.460000e+00	9.893148e-01	4.737416e-03	4.737416e-03
1.460000e+00	1.470000e+00	9.954076e-01	4.649217e-03	4.649217e-03
1.470000e+00	1.480000e+00	9.931874e-01	4.586862e-03	4.586862e-03
1.480000e+00	1.490000e+00	9.963920e-01	4.502649e-03	4.502649e-03
1.490000e+00	1.500000e+00	9.977670e-01	4.437855e-03	4.437855e-03
1.500000e+00	1.510000e+00	9.938965e-01	4.297240e-03	4.297240e-03
1.510000e+00	1.520000e+00	1.002534e+00	4.188681e-03	4.188681e-03
1.520000e+00	1.530000e+00	9.952728e-01	4.058227e-03	4.058227e-03
1.530000e+00	1.540000e+00	9.956831e-01	3.924335e-03	3.924335e-03
1.540000e+00	1.550000e+00	1.001331e+00	3.881938e-03	3.881938e-03
1.550000e+00	1.560000e+00	1.002652e+00	3.778549e-03	3.778549e-03
1.560000e+00	1.570000e+00	1.000833e+00	3.697721e-03	3.697721e-03
1.570000e+00	1.580000e+00	1.007815e+00	3.597418e-03	3.597418e-03
1.580000e+00	1.590000e+00	1.010200e+00	3.533384e-03	3.533384e-03
1.590000e+00	1.600000e+00	1.005156e+00	3.424748e-03	3.424748e-03
1.600000e+00	1.610000e+00	1.005713e+00	3.317549e-03	3.317549e-03
1.610000e+00	1.620000e+00	1.010529e+00	3.254164e-03	3.254164e-03
1.620000e+00	1.630000e+00	1.011106e+00	3.138248e-03	3.138248e-03
1.630000e+00	1.640000e+00	1.019281e+00	3.070917e-03	3.070917e-03
1.640000e+00	1.650000e+00	1.015192e+00	2.977845e-03	2.977845e-03
1.650000e+00	1.660000e+00	1.018194e+00	2.881135e-03	2.881135e-03
1.660000e+00	1.670000e+00	1.016778e+00	2.793126e-03	2.793126e-03
1.670000e+00	1.680000e+00	1.018465e+00	2.706245e-03	2.706245e-03
1.680000e+00	1.690000e+00	1.018366e+00	2.610614e-03	2.610614e-03
1.690000e+00	1.700000e+00	1.025279e+00	2.545366e-03	2.545366e-03
1.700000e+00	1.710000e+00	1.029121e+00	2.441328e-03	2.441328e-03
1.710000e+00	1.720000e+00	1.031614e+00	2.388713e-03	2.388713e-03
1.720000e+00	1.730000e+00	1.031986e+00	2.296703e-03	2.296703e-03
1.730000e+00	1.740000e+00	1.033452e+00	2.213559e-03	2.213559e-03
1.740000e+00	1.750000e+00	1.038012e+00	2.128942e-03	2.128942e-03
1.750000e+00	1.760000e+00	1.040757e+00	2.038929e-03	2.038929e-03
1.760000e+00	1.770000e+00	1.044630e+00	1.968305e-03	1.968305e-03
1.770000e+00	1.780000e+00	1.047602e+00	1.879788e-03	1.879788e-03
1.780000e+00	1.790000e+00	1.055211e+00	1.805481e-03	1.805481e-03
1.790000e+00	1.800000e+00	1.058365e+00	1.727256e-03	1.727256e-03
1.800000e+00	1.810000e+00	1.062028e+00	1.648798e-03	1.648798e-03
1.810000e+00	1.820000e+00	1.061931e+00	1.557834e-03	1.557834e-03
1.820000e+00	1.830000e+00	1.058491e+00	1.475659e-03	1.475659e-03
1.830000e+00	1.840000e+00	1.055241e+00	1.383095e-03	1.383095e-03
1.840000e+00	1.850000e+00	1.053816e+00	1.299181e-03	1.299181e-03
1.850000e+00	1.860000e+00	1.046780e+00	1.206581e-03	1.206581e-03
1.860000e+00	1.870000e+00	1.047530e+00	1.118124e-03	1.118124e-03
1.870000e+00	1.880000e+00	1.044039e+00	1.036089e-03	1.036089e-03
1.880000e+00	1.890000e+00	1.040701e+00	9.461213e-04	9.461213e-04
1.890000e+00	1.900000e+00	1.038183e+00	8.560789e-04	8.560789e-04
1.900000e+00	1.910000e+00	1.035483e+00	7.686315e-04	7.686315e-04
1.910000e+00	1.920000e+00	1.031638e+00	6.739847e-04	6.739847e-04
1.920000e+00	1.930000e+00	1.027878e+00	5.773212e-04	5.773212e-04
1.930000e+00	1.940000e+00	1.024449e+00	4.732381e-04	4.732381e-04
1.940000e+00	1.950000e+00	1.018841e+00	3.514751e-04	3.514751e-04
1.950000e+00	1.960000e+00	9.978800e-01	4.623116e-05	4.623116e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=dotted
LineWidth=1.1pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Photon dressed 0.2
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.813683e-01	1.384503e-02	1.384503e-02
1.010000e+00	1.020000e+00	9.762009e-01	1.299215e-02	1.299215e-02
1.020000e+00	1.030000e+00	9.917091e-01	1.306079e-02	1.306079e-02
1.030000e+00	1.040000e+00	9.922765e-01	1.254624e-02	1.254624e-02
1.040000e+00	1.050000e+00	9.870419e-01	1.226307e-02	1.226307e-02
1.050000e+00	1.060000e+00	9.740697e-01	1.186802e-02	1.186802e-02
1.060000e+00	1.070000e+00	9.785073e-01	1.193727e-02	1.193727e-02
1.070000e+00	1.080000e+00	9.881022e-01	1.197457e-02	1.197457e-02
1.080000e+00	1.090000e+00	9.909509e-01	1.181013e-02	1.181013e-02
1.090000e+00	1.100000e+00	9.814515e-01	1.145287e-02	1.145287e-02
1.100000e+00	1.110000e+00	9.893100e-01	1.129182e-02	1.129182e-02
1.110000e+00	1.120000e+00	9.759841e-01	1.045151e-02	1.045151e-02
1.120000e+00	1.130000e+00	9.835325e-01	1.056164e-02	1.056164e-02
1.130000e+00	1.140000e+00	9.854327e-01	1.029330e-02	1.029330e-02
1.140000e+00	1.150000e+00	9.765388e-01	1.022654e-02	1.022654e-02
1.150000e+00	1.160000e+00	9.845933e-01	1.001749e-02	1.001749e-02
1.160000e+00	1.170000e+00	9.782880e-01	1.003829e-02	1.003829e-02
1.170000e+00	1.180000e+00	9.857997e-01	9.757057e-03	9.757057e-03
1.180000e+00	1.190000e+00	9.824220e-01	9.171367e-03	9.171367e-03
1.190000e+00	1.200000e+00	9.911355e-01	9.352509e-03	9.352509e-03
1.200000e+00	1.210000e+00	9.851950e-01	9.134871e-03	9.134871e-03
1.210000e+00	1.220000e+00	9.812746e-01	8.838734e-03	8.838734e-03
1.220000e+00	1.230000e+00	9.898132e-01	8.905164e-03	8.905164e-03
1.230000e+00	1.240000e+00	9.847702e-01	8.615830e-03	8.615830e-03
1.240000e+00	1.250000e+00	9.906060e-01	8.408506e-03	8.408506e-03
1.250000e+00	1.260000e+00	9.839393e-01	8.098737e-03	8.098737e-03
1.260000e+00	1.270000e+00	9.876720e-01	8.187870e-03	8.187870e-03
1.270000e+00	1.280000e+00	9.763463e-01	7.790665e-03	7.790665e-03
1.280000e+00	1.290000e+00	9.878982e-01	7.786357e-03	7.786357e-03
1.290000e+00	1.300000e+00	9.964818e-01	7.637289e-03	7.637289e-03
1.300000e+00	1.310000e+00	9.853720e-01	7.425561e-03	7.425561e-03
1.310000e+00	1.320000e+00	9.837579e-01	7.268321e-03	7.268321e-03
1.320000e+00	1.330000e+00	9.877957e-01	7.140474e-03	7.140474e-03
1.330000e+00	1.340000e+00	9.916329e-01	6.981791e-03	6.981791e-03
1.340000e+00	1.350000e+00	9.918852e-01	6.807136e-03	6.807136e-03
1.350000e+00	1.360000e+00	9.916317e-01	6.710660e-03	6.710660e-03
1.360000e+00	1.370000e+00	9.922822e-01	6.519163e-03	6.519163e-03
1.370000e+00	1.380000e+00	9.927521e-01	6.456156e-03	6.456156e-03
1.380000e+00	1.390000e+00	9.927812e-01	6.378752e-03	6.378752e-03
1.390000e+00	1.400000e+00	9.983732e-01	6.143401e-03	6.143401e-03
1.400000e+00	1.410000e+00	9.927588e-01	5.940072e-03	5.940072e-03
1.410000e+00	1.420000e+00	9.882109e-01	5.773021e-03	5.773021e-03
1.420000e+00	1.430000e+00	9.925443e-01	5.730616e-03	5.730616e-03
1.430000e+00	1.440000e+00	1.000080e+00	5.656741e-03	5.656741e-03
1.440000e+00	1.450000e+00	9.932498e-01	5.431499e-03	5.431499e-03
1.450000e+00	1.460000e+00	9.926923e-01	5.308342e-03	5.308342e-03
1.460000e+00	1.470000e+00	1.001367e+00	5.234733e-03	5.234733e-03
1.470000e+00	1.480000e+00	9.970589e-01	5.101786e-03	5.101786e-03
1.480000e+00	1.490000e+00	1.001180e+00	5.041521e-03	5.041521e-03
1.490000e+00	1.500000e+00	1.003243e+00	5.016678e-03	5.016678e-03
1.500000e+00	1.510000e+00	9.985574e-01	4.857767e-03	4.857767e-03
1.510000e+00	1.520000e+00	1.006090e+00	4.693416e-03	4.693416e-03
1.520000e+00	1.530000e+00	9.995684e-01	4.586781e-03	4.586781e-03
1.530000e+00	1.540000e+00	1.001376e+00	4.422229e-03	4.422229e-03
1.540000e+00	1.550000e+00	1.007039e+00	4.399623e-03	4.399623e-03
1.550000e+00	1.560000e+00	1.007962e+00	4.247887e-03	4.247887e-03
1.560000e+00	1.570000e+00	1.007751e+00	4.167288e-03	4.167288e-03
1.570000e+00	1.580000e+00	1.014350e+00	4.065496e-03	4.065496e-03
1.580000e+00	1.590000e+00	1.016751e+00	3.989543e-03	3.989543e-03
1.590000e+00	1.600000e+00	1.014587e+00	3.897253e-03	3.897253e-03
1.600000e+00	1.610000e+00	1.012937e+00	3.774037e-03	3.774037e-03
1.610000e+00	1.620000e+00	1.020390e+00	3.691901e-03	3.691901e-03
1.620000e+00	1.630000e+00	1.020543e+00	3.580141e-03	3.580141e-03
1.630000e+00	1.640000e+00	1.030254e+00	3.503348e-03	3.503348e-03
1.640000e+00	1.650000e+00	1.026523e+00	3.392845e-03	3.392845e-03
1.650000e+00	1.660000e+00	1.028630e+00	3.272392e-03	3.272392e-03
1.660000e+00	1.670000e+00	1.028120e+00	3.182289e-03	3.182289e-03
1.670000e+00	1.680000e+00	1.031141e+00	3.111657e-03	3.111657e-03
1.680000e+00	1.690000e+00	1.029828e+00	2.987108e-03	2.987108e-03
1.690000e+00	1.700000e+00	1.038981e+00	2.911332e-03	2.911332e-03
1.700000e+00	1.710000e+00	1.043027e+00	2.792937e-03	2.792937e-03
1.710000e+00	1.720000e+00	1.047472e+00	2.737392e-03	2.737392e-03
1.720000e+00	1.730000e+00	1.046503e+00	2.631512e-03	2.631512e-03
1.730000e+00	1.740000e+00	1.051540e+00	2.552171e-03	2.552171e-03
1.740000e+00	1.750000e+00	1.055319e+00	2.442789e-03	2.442789e-03
1.750000e+00	1.760000e+00	1.060690e+00	2.347148e-03	2.347148e-03
1.760000e+00	1.770000e+00	1.066993e+00	2.273814e-03	2.273814e-03
1.770000e+00	1.780000e+00	1.070303e+00	2.169317e-03	2.169317e-03
1.780000e+00	1.790000e+00	1.078595e+00	2.085185e-03	2.085185e-03
1.790000e+00	1.800000e+00	1.083255e+00	1.991756e-03	1.991756e-03
1.800000e+00	1.810000e+00	1.087098e+00	1.908373e-03	1.908373e-03
1.810000e+00	1.820000e+00	1.089850e+00	1.804063e-03	1.804063e-03
1.820000e+00	1.830000e+00	1.083947e+00	1.707627e-03	1.707627e-03
1.830000e+00	1.840000e+00	1.082018e+00	1.603291e-03	1.603291e-03
1.840000e+00	1.850000e+00	1.078710e+00	1.504703e-03	1.504703e-03
1.850000e+00	1.860000e+00	1.070094e+00	1.395875e-03	1.395875e-03
1.860000e+00	1.870000e+00	1.070690e+00	1.292429e-03	1.292429e-03
1.870000e+00	1.880000e+00	1.066666e+00	1.196728e-03	1.196728e-03
1.880000e+00	1.890000e+00	1.063756e+00	1.095806e-03	1.095806e-03
1.890000e+00	1.900000e+00	1.058952e+00	9.877871e-04	9.877871e-04
1.900000e+00	1.910000e+00	1.055412e+00	8.863139e-04	8.863139e-04
1.910000e+00	1.920000e+00	1.050731e+00	7.757800e-04	7.757800e-04
1.920000e+00	1.930000e+00	1.046095e+00	6.649696e-04	6.649696e-04
1.930000e+00	1.940000e+00	1.040923e+00	5.438014e-04	5.438014e-04
1.940000e+00	1.950000e+00	1.033219e+00	4.026922e-04	4.026922e-04
1.950000e+00	1.960000e+00	9.974199e-01	4.584925e-05	4.584925e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.005
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.789646e-01	9.526962e-03	9.526962e-03
1.010000e+00	1.020000e+00	9.872666e-01	9.125520e-03	9.125520e-03
1.020000e+00	1.030000e+00	9.807823e-01	9.088371e-03	9.088371e-03
1.030000e+00	1.040000e+00	9.903420e-01	8.796977e-03	8.796977e-03
1.040000e+00	1.050000e+00	9.883149e-01	8.691005e-03	8.691005e-03
1.050000e+00	1.060000e+00	9.855854e-01	8.472208e-03	8.472208e-03
1.060000e+00	1.070000e+00	9.777026e-01	8.252943e-03	8.252943e-03
1.070000e+00	1.080000e+00	9.845392e-01	8.285840e-03	8.285840e-03
1.080000e+00	1.090000e+00	9.872063e-01	8.137736e-03	8.137736e-03
1.090000e+00	1.100000e+00	9.822014e-01	7.797037e-03	7.797037e-03
1.100000e+00	1.110000e+00	9.897829e-01	7.738687e-03	7.738687e-03
1.110000e+00	1.120000e+00	9.877140e-01	7.404099e-03	7.404099e-03
1.120000e+00	1.130000e+00	9.845083e-01	7.261566e-03	7.261566e-03
1.130000e+00	1.140000e+00	9.855357e-01	7.160672e-03	7.160672e-03
1.140000e+00	1.150000e+00	9.803852e-01	7.000908e-03	7.000908e-03
1.150000e+00	1.160000e+00	9.863283e-01	6.849045e-03	6.849045e-03
1.160000e+00	1.170000e+00	9.847136e-01	6.875395e-03	6.875395e-03
1.170000e+00	1.180000e+00	9.819595e-01	6.583788e-03	6.583788e-03
1.180000e+00	1.190000e+00	9.796994e-01	6.319198e-03	6.319198e-03
1.190000e+00	1.200000e+00	9.915316e-01	6.324982e-03	6.324982e-03
1.200000e+00	1.210000e+00	9.831350e-01	6.260297e-03	6.260297e-03
1.210000e+00	1.220000e+00	9.816093e-01	6.098038e-03	6.098038e-03
1.220000e+00	1.230000e+00	9.872838e-01	5.903011e-03	5.903011e-03
1.230000e+00	1.240000e+00	9.833603e-01	5.854034e-03	5.854034e-03
1.240000e+00	1.250000e+00	9.854628e-01	5.665977e-03	5.665977e-03
1.250000e+00	1.260000e+00	9.807422e-01	5.503777e-03	5.503777e-03
1.260000e+00	1.270000e+00	9.868567e-01	5.455114e-03	5.455114e-03
1.270000e+00	1.280000e+00	9.794726e-01	5.270055e-03	5.270055e-03
1.280000e+00	1.290000e+00	9.858392e-01	5.228780e-03	5.228780e-03
1.290000e+00	1.300000e+00	9.865668e-01	5.100510e-03	5.100510e-03
1.300000e+00	1.310000e+00	9.844091e-01	4.949980e-03	4.949980e-03
1.310000e+00	1.320000e+00	9.817747e-01	4.845979e-03	4.845979e-03
1.320000e+00	1.330000e+00	9.847167e-01	4.756921e-03	4.756921e-03
1.330000e+00	1.340000e+00	9.829794e-01	4.583820e-03	4.583820e-03
1.340000e+00	1.350000e+00	9.855201e-01	4.513252e-03	4.513252e-03
1.350000e+00	1.360000e+00	9.874604e-01	4.435291e-03	4.435291e-03
1.360000e+00	1.370000e+00	9.847996e-01	4.343290e-03	4.343290e-03
1.370000e+00	1.380000e+00	9.848115e-01	4.221401e-03	4.221401e-03
1.380000e+00	1.390000e+00	9.847342e-01	4.156461e-03	4.156461e-03
1.390000e+00	1.400000e+00	9.916824e-01	4.057227e-03	4.057227e-03
1.400000e+00	1.410000e+00	9.866103e-01	3.923303e-03	3.923303e-03
1.410000e+00	1.420000e+00	9.846112e-01	3.826236e-03	3.826236e-03
1.420000e+00	1.430000e+00	9.889628e-01	3.763237e-03	3.763237e-03
1.430000e+00	1.440000e+00	9.863632e-01	3.644097e-03	3.644097e-03
1.440000e+00	1.450000e+00	9.857245e-01	3.563870e-03	3.563870e-03
1.450000e+00	1.460000e+00	9.862485e-01	3.467082e-03	3.467082e-03
1.460000e+00	1.470000e+00	9.874953e-01	3.375473e-03	3.375473e-03
1.470000e+00	1.480000e+00	9.862719e-01	3.283786e-03	3.283786e-03
1.480000e+00	1.490000e+00	9.877671e-01	3.242134e-03	3.242134e-03
1.490000e+00	1.500000e+00	9.895841e-01	3.165947e-03	3.165947e-03
1.500000e+00	1.510000e+00	9.855890e-01	3.074258e-03	3.074258e-03
1.510000e+00	1.520000e+00	9.878533e-01	2.995081e-03	2.995081e-03
1.520000e+00	1.530000e+00	9.877801e-01	2.915879e-03	2.915879e-03
1.530000e+00	1.540000e+00	9.875131e-01	2.844015e-03	2.844015e-03
1.540000e+00	1.550000e+00	9.890673e-01	2.772535e-03	2.772535e-03
1.550000e+00	1.560000e+00	9.889487e-01	2.695853e-03	2.695853e-03
1.560000e+00	1.570000e+00	9.892797e-01	2.641317e-03	2.641317e-03
1.570000e+00	1.580000e+00	9.910425e-01	2.565239e-03	2.565239e-03
1.580000e+00	1.590000e+00	9.925123e-01	2.494852e-03	2.494852e-03
1.590000e+00	1.600000e+00	9.904674e-01	2.429120e-03	2.429120e-03
1.600000e+00	1.610000e+00	9.914430e-01	2.352036e-03	2.352036e-03
1.610000e+00	1.620000e+00	9.927106e-01	2.295725e-03	2.295725e-03
1.620000e+00	1.630000e+00	9.916291e-01	2.221147e-03	2.221147e-03
1.630000e+00	1.640000e+00	9.958333e-01	2.151521e-03	2.151521e-03
1.640000e+00	1.650000e+00	9.930985e-01	2.088109e-03	2.088109e-03
1.650000e+00	1.660000e+00	9.936264e-01	2.017137e-03	2.017137e-03
1.660000e+00	1.670000e+00	9.947331e-01	1.954759e-03	1.954759e-03
1.670000e+00	1.680000e+00	9.948982e-01	1.890552e-03	1.890552e-03
1.680000e+00	1.690000e+00	9.943518e-01	1.833475e-03	1.833475e-03
1.690000e+00	1.700000e+00	9.964639e-01	1.769787e-03	1.769787e-03
1.700000e+00	1.710000e+00	9.988060e-01	1.708144e-03	1.708144e-03
1.710000e+00	1.720000e+00	9.977290e-01	1.650827e-03	1.650827e-03
1.720000e+00	1.730000e+00	9.976791e-01	1.587704e-03	1.587704e-03
1.730000e+00	1.740000e+00	9.998230e-01	1.531024e-03	1.531024e-03
1.740000e+00	1.750000e+00	1.001114e+00	1.466049e-03	1.466049e-03
1.750000e+00	1.760000e+00	1.001662e+00	1.410285e-03	1.410285e-03
1.760000e+00	1.770000e+00	1.001658e+00	1.350603e-03	1.350603e-03
1.770000e+00	1.780000e+00	1.003296e+00	1.292496e-03	1.292496e-03
1.780000e+00	1.790000e+00	1.005328e+00	1.234551e-03	1.234551e-03
1.790000e+00	1.800000e+00	1.007151e+00	1.183856e-03	1.183856e-03
1.800000e+00	1.810000e+00	1.007366e+00	1.123494e-03	1.123494e-03
1.810000e+00	1.820000e+00	1.008833e+00	1.064900e-03	1.064900e-03
1.820000e+00	1.830000e+00	1.009025e+00	1.008489e-03	1.008489e-03
1.830000e+00	1.840000e+00	1.008072e+00	9.473080e-04	9.473080e-04
1.840000e+00	1.850000e+00	1.008086e+00	8.899941e-04	8.899941e-04
1.850000e+00	1.860000e+00	1.006470e+00	8.312363e-04	8.312363e-04
1.860000e+00	1.870000e+00	1.006343e+00	7.730715e-04	7.730715e-04
1.870000e+00	1.880000e+00	1.005489e+00	7.161666e-04	7.161666e-04
1.880000e+00	1.890000e+00	1.004888e+00	6.567010e-04	6.567010e-04
1.890000e+00	1.900000e+00	1.004207e+00	5.959041e-04	5.959041e-04
1.900000e+00	1.910000e+00	1.003146e+00	5.362300e-04	5.362300e-04
1.910000e+00	1.920000e+00	1.002492e+00	4.728679e-04	4.728679e-04
1.920000e+00	1.930000e+00	1.001467e+00	4.070460e-04	4.070460e-04
1.930000e+00	1.940000e+00	1.000886e+00	3.355587e-04	3.355587e-04
1.940000e+00	1.950000e+00	1.000034e+00	2.520792e-04	2.520792e-04
1.950000e+00	1.960000e+00	9.997849e-01	4.793845e-05	4.793845e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.02
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.762453e-01	1.067729e-02	1.067729e-02
1.010000e+00	1.020000e+00	9.834891e-01	1.017666e-02	1.017666e-02
1.020000e+00	1.030000e+00	9.781846e-01	1.022198e-02	1.022198e-02
1.030000e+00	1.040000e+00	9.885856e-01	9.877380e-03	9.877380e-03
1.040000e+00	1.050000e+00	9.853004e-01	9.600052e-03	9.600052e-03
1.050000e+00	1.060000e+00	9.837384e-01	9.362885e-03	9.362885e-03
1.060000e+00	1.070000e+00	9.772550e-01	9.158258e-03	9.158258e-03
1.070000e+00	1.080000e+00	9.854060e-01	9.273658e-03	9.273658e-03
1.080000e+00	1.090000e+00	9.901723e-01	9.078054e-03	9.078054e-03
1.090000e+00	1.100000e+00	9.791817e-01	8.808372e-03	8.808372e-03
1.100000e+00	1.110000e+00	9.892604e-01	8.657058e-03	8.657058e-03
1.110000e+00	1.120000e+00	9.878019e-01	8.248897e-03	8.248897e-03
1.120000e+00	1.130000e+00	9.842697e-01	8.154652e-03	8.154652e-03
1.130000e+00	1.140000e+00	9.852374e-01	7.931445e-03	7.931445e-03
1.140000e+00	1.150000e+00	9.770030e-01	7.859998e-03	7.859998e-03
1.150000e+00	1.160000e+00	9.845128e-01	7.642915e-03	7.642915e-03
1.160000e+00	1.170000e+00	9.810245e-01	7.718559e-03	7.718559e-03
1.170000e+00	1.180000e+00	9.809023e-01	7.392650e-03	7.392650e-03
1.180000e+00	1.190000e+00	9.779579e-01	7.065882e-03	7.065882e-03
1.190000e+00	1.200000e+00	9.904658e-01	7.089319e-03	7.089319e-03
1.200000e+00	1.210000e+00	9.842409e-01	7.011757e-03	7.011757e-03
1.210000e+00	1.220000e+00	9.799075e-01	6.853188e-03	6.853188e-03
1.220000e+00	1.230000e+00	9.879436e-01	6.684043e-03	6.684043e-03
1.230000e+00	1.240000e+00	9.796710e-01	6.557071e-03	6.557071e-03
1.240000e+00	1.250000e+00	9.871052e-01	6.392246e-03	6.392246e-03
1.250000e+00	1.260000e+00	9.806490e-01	6.180378e-03	6.180378e-03
1.260000e+00	1.270000e+00	9.846884e-01	6.154486e-03	6.154486e-03
1.270000e+00	1.280000e+00	9.784101e-01	5.928614e-03	5.928614e-03
1.280000e+00	1.290000e+00	9.846609e-01	5.883390e-03	5.883390e-03
1.290000e+00	1.300000e+00	9.859294e-01	5.768280e-03	5.768280e-03
1.300000e+00	1.310000e+00	9.834686e-01	5.581848e-03	5.581848e-03
1.310000e+00	1.320000e+00	9.804740e-01	5.518551e-03	5.518551e-03
1.320000e+00	1.330000e+00	9.867636e-01	5.366632e-03	5.366632e-03
1.330000e+00	1.340000e+00	9.827481e-01	5.206704e-03	5.206704e-03
1.340000e+00	1.350000e+00	9.838859e-01	5.083797e-03	5.083797e-03
1.350000e+00	1.360000e+00	9.874587e-01	5.011483e-03	5.011483e-03
1.360000e+00	1.370000e+00	9.848083e-01	4.913449e-03	4.913449e-03
1.370000e+00	1.380000e+00	9.831785e-01	4.757674e-03	4.757674e-03
1.380000e+00	1.390000e+00	9.840197e-01	4.688952e-03	4.688952e-03
1.390000e+00	1.400000e+00	9.927508e-01	4.609344e-03	4.609344e-03
1.400000e+00	1.410000e+00	9.848656e-01	4.438149e-03	4.438149e-03
1.410000e+00	1.420000e+00	9.851335e-01	4.325357e-03	4.325357e-03
1.420000e+00	1.430000e+00	9.862336e-01	4.264271e-03	4.264271e-03
1.430000e+00	1.440000e+00	9.854621e-01	4.113556e-03	4.113556e-03
1.440000e+00	1.450000e+00	9.825978e-01	4.010257e-03	4.010257e-03
1.450000e+00	1.460000e+00	9.845732e-01	3.929666e-03	3.929666e-03
1.460000e+00	1.470000e+00	9.859598e-01	3.813918e-03	3.813918e-03
1.470000e+00	1.480000e+00	9.857346e-01	3.724433e-03	3.724433e-03
1.480000e+00	1.490000e+00	9.860510e-01	3.672852e-03	3.672852e-03
1.490000e+00	1.500000e+00	9.872353e-01	3.596566e-03	3.596566e-03
1.500000e+00	1.510000e+00	9.838053e-01	3.487281e-03	3.487281e-03
1.510000e+00	1.520000e+00	9.855775e-01	3.385834e-03	3.385834e-03
1.520000e+00	1.530000e+00	9.884747e-01	3.312946e-03	3.312946e-03
1.530000e+00	1.540000e+00	9.865544e-01	3.212115e-03	3.212115e-03
1.540000e+00	1.550000e+00	9.881101e-01	3.150657e-03	3.150657e-03
1.550000e+00	1.560000e+00	9.886282e-01	3.068146e-03	3.068146e-03
1.560000e+00	1.570000e+00	9.876614e-01	2.997420e-03	2.997420e-03
1.570000e+00	1.580000e+00	9.915450e-01	2.917897e-03	2.917897e-03
1.580000e+00	1.590000e+00	9.899965e-01	2.831569e-03	2.831569e-03
1.590000e+00	1.600000e+00	9.876374e-01	2.755189e-03	2.755189e-03
1.600000e+00	1.610000e+00	9.909706e-01	2.679119e-03	2.679119e-03
1.610000e+00	1.620000e+00	9.917962e-01	2.619403e-03	2.619403e-03
1.620000e+00	1.630000e+00	9.914239e-01	2.524421e-03	2.524421e-03
1.630000e+00	1.640000e+00	9.951364e-01	2.444484e-03	2.444484e-03
1.640000e+00	1.650000e+00	9.925779e-01	2.381618e-03	2.381618e-03
1.650000e+00	1.660000e+00	9.945852e-01	2.303740e-03	2.303740e-03
1.660000e+00	1.670000e+00	9.941353e-01	2.226177e-03	2.226177e-03
1.670000e+00	1.680000e+00	9.935566e-01	2.155451e-03	2.155451e-03
1.680000e+00	1.690000e+00	9.919501e-01	2.086098e-03	2.086098e-03
1.690000e+00	1.700000e+00	9.959720e-01	2.019698e-03	2.019698e-03
1.700000e+00	1.710000e+00	9.991645e-01	1.945359e-03	1.945359e-03
1.710000e+00	1.720000e+00	9.975255e-01	1.882741e-03	1.882741e-03
1.720000e+00	1.730000e+00	9.965819e-01	1.813060e-03	1.813060e-03
1.730000e+00	1.740000e+00	9.992509e-01	1.747603e-03	1.747603e-03
1.740000e+00	1.750000e+00	1.001390e+00	1.674849e-03	1.674849e-03
1.750000e+00	1.760000e+00	1.000720e+00	1.603914e-03	1.603914e-03
1.760000e+00	1.770000e+00	1.001045e+00	1.543978e-03	1.543978e-03
1.770000e+00	1.780000e+00	1.002291e+00	1.471862e-03	1.471862e-03
1.780000e+00	1.790000e+00	1.005743e+00	1.408610e-03	1.408610e-03
1.790000e+00	1.800000e+00	1.006346e+00	1.347851e-03	1.347851e-03
1.800000e+00	1.810000e+00	1.007445e+00	1.281007e-03	1.281007e-03
1.810000e+00	1.820000e+00	1.009363e+00	1.214921e-03	1.214921e-03
1.820000e+00	1.830000e+00	1.009023e+00	1.149625e-03	1.149625e-03
1.830000e+00	1.840000e+00	1.008527e+00	1.081556e-03	1.081556e-03
1.840000e+00	1.850000e+00	1.009057e+00	1.015738e-03	1.015738e-03
1.850000e+00	1.860000e+00	1.006407e+00	9.479509e-04	9.479509e-04
1.860000e+00	1.870000e+00	1.006778e+00	8.789460e-04	8.789460e-04
1.870000e+00	1.880000e+00	1.005966e+00	8.156627e-04	8.156627e-04
1.880000e+00	1.890000e+00	1.005417e+00	7.475867e-04	7.475867e-04
1.890000e+00	1.900000e+00	1.004385e+00	6.770129e-04	6.770129e-04
1.900000e+00	1.910000e+00	1.003054e+00	6.089146e-04	6.089146e-04
1.910000e+00	1.920000e+00	1.002350e+00	5.359624e-04	5.359624e-04
1.920000e+00	1.930000e+00	1.001393e+00	4.608410e-04	4.608410e-04
1.930000e+00	1.940000e+00	1.000592e+00	3.791094e-04	3.791094e-04
1.940000e+00	1.950000e+00	9.994847e-01	2.836538e-04	2.836538e-04
1.950000e+00	1.960000e+00	9.998634e-01	4.716938e-05	4.716938e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.1
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.779015e-01	1.267625e-02	1.267625e-02
1.010000e+00	1.020000e+00	9.790572e-01	1.189076e-02	1.189076e-02
1.020000e+00	1.030000e+00	9.846706e-01	1.208858e-02	1.208858e-02
1.030000e+00	1.040000e+00	9.816122e-01	1.148841e-02	1.148841e-02
1.040000e+00	1.050000e+00	9.881148e-01	1.114419e-02	1.114419e-02
1.050000e+00	1.060000e+00	9.751403e-01	1.090003e-02	1.090003e-02
1.060000e+00	1.070000e+00	9.734124e-01	1.083559e-02	1.083559e-02
1.070000e+00	1.080000e+00	9.806369e-01	1.087503e-02	1.087503e-02
1.080000e+00	1.090000e+00	9.941381e-01	1.072651e-02	1.072651e-02
1.090000e+00	1.100000e+00	9.785850e-01	1.041846e-02	1.041846e-02
1.100000e+00	1.110000e+00	9.874939e-01	1.028576e-02	1.028576e-02
1.110000e+00	1.120000e+00	9.878680e-01	9.703950e-03	9.703950e-03
1.120000e+00	1.130000e+00	9.878633e-01	9.648782e-03	9.648782e-03
1.130000e+00	1.140000e+00	9.845073e-01	9.380375e-03	9.380375e-03
1.140000e+00	1.150000e+00	9.759160e-01	9.282403e-03	9.282403e-03
1.150000e+00	1.160000e+00	9.810961e-01	9.076470e-03	9.076470e-03
1.160000e+00	1.170000e+00	9.799974e-01	9.145951e-03	9.145951e-03
1.170000e+00	1.180000e+00	9.830394e-01	8.799495e-03	8.799495e-03
1.180000e+00	1.190000e+00	9.775734e-01	8.382623e-03	8.382623e-03
1.190000e+00	1.200000e+00	9.888011e-01	8.442257e-03	8.442257e-03
1.200000e+00	1.210000e+00	9.880199e-01	8.356191e-03	8.356191e-03
1.210000e+00	1.220000e+00	9.777622e-01	8.029462e-03	8.029462e-03
1.220000e+00	1.230000e+00	9.851955e-01	8.057348e-03	8.057348e-03
1.230000e+00	1.240000e+00	9.824964e-01	7.823624e-03	7.823624e-03
1.240000e+00	1.250000e+00	9.859014e-01	7.591295e-03	7.591295e-03
1.250000e+00	1.260000e+00	9.835098e-01	7.352943e-03	7.352943e-03
1.260000e+00	1.270000e+00	9.820637e-01	7.391713e-03	7.391713e-03
1.270000e+00	1.280000e+00	9.747198e-01	7.082666e-03	7.082666e-03
1.280000e+00	1.290000e+00	9.869713e-01	7.016421e-03	7.016421e-03
1.290000e+00	1.300000e+00	9.841563e-01	6.805490e-03	6.805490e-03
1.300000e+00	1.310000e+00	9.820927e-01	6.693655e-03	6.693655e-03
1.310000e+00	1.320000e+00	9.799756e-01	6.622173e-03	6.622173e-03
1.320000e+00	1.330000e+00	9.841087e-01	6.445001e-03	6.445001e-03
1.330000e+00	1.340000e+00	9.837892e-01	6.276864e-03	6.276864e-03
1.340000e+00	1.350000e+00	9.843520e-01	6.116508e-03	6.116508e-03
1.350000e+00	1.360000e+00	9.836117e-01	5.997307e-03	5.997307e-03
1.360000e+00	1.370000e+00	9.853260e-01	5.895088e-03	5.895088e-03
1.370000e+00	1.380000e+00	9.821918e-01	5.757250e-03	5.757250e-03
1.380000e+00	1.390000e+00	9.854431e-01	5.685798e-03	5.685798e-03
1.390000e+00	1.400000e+00	9.947535e-01	5.533477e-03	5.533477e-03
1.400000e+00	1.410000e+00	9.827895e-01	5.328930e-03	5.328930e-03
1.410000e+00	1.420000e+00	9.844045e-01	5.169507e-03	5.169507e-03
1.420000e+00	1.430000e+00	9.857634e-01	5.115393e-03	5.115393e-03
1.430000e+00	1.440000e+00	9.894519e-01	5.019824e-03	5.019824e-03
1.440000e+00	1.450000e+00	9.855539e-01	4.849575e-03	4.849575e-03
1.450000e+00	1.460000e+00	9.827576e-01	4.713902e-03	4.713902e-03
1.460000e+00	1.470000e+00	9.859507e-01	4.616102e-03	4.616102e-03
1.470000e+00	1.480000e+00	9.847913e-01	4.557802e-03	4.557802e-03
1.480000e+00	1.490000e+00	9.862714e-01	4.468354e-03	4.468354e-03
1.490000e+00	1.500000e+00	9.861379e-01	4.399058e-03	4.399058e-03
1.500000e+00	1.510000e+00	9.847460e-01	4.267587e-03	4.267587e-03
1.510000e+00	1.520000e+00	9.870222e-01	4.140020e-03	4.140020e-03
1.520000e+00	1.530000e+00	9.861419e-01	4.030315e-03	4.030315e-03
1.530000e+00	1.540000e+00	9.864989e-01	3.897195e-03	3.897195e-03
1.540000e+00	1.550000e+00	9.872466e-01	3.840953e-03	3.840953e-03
1.550000e+00	1.560000e+00	9.890998e-01	3.740205e-03	3.740205e-03
1.560000e+00	1.570000e+00	9.886177e-01	3.663850e-03	3.663850e-03
1.570000e+00	1.580000e+00	9.918457e-01	3.554581e-03	3.554581e-03
1.580000e+00	1.590000e+00	9.910546e-01	3.483036e-03	3.483036e-03
1.590000e+00	1.600000e+00	9.883613e-01	3.381765e-03	3.381765e-03
1.600000e+00	1.610000e+00	9.913683e-01	3.282006e-03	3.282006e-03
1.610000e+00	1.620000e+00	9.921557e-01	3.209679e-03	3.209679e-03
1.620000e+00	1.630000e+00	9.914467e-01	3.092364e-03	3.092364e-03
1.630000e+00	1.640000e+00	9.961237e-01	3.018375e-03	3.018375e-03
1.640000e+00	1.650000e+00	9.928307e-01	2.928481e-03	2.928481e-03
1.650000e+00	1.660000e+00	9.977661e-01	2.837615e-03	2.837615e-03
1.660000e+00	1.670000e+00	9.957161e-01	2.749575e-03	2.749575e-03
1.670000e+00	1.680000e+00	9.961738e-01	2.661645e-03	2.661645e-03
1.680000e+00	1.690000e+00	9.935409e-01	2.562691e-03	2.562691e-03
1.690000e+00	1.700000e+00	9.978814e-01	2.494083e-03	2.494083e-03
1.700000e+00	1.710000e+00	1.002049e+00	2.392880e-03	2.392880e-03
1.710000e+00	1.720000e+00	1.000746e+00	2.334762e-03	2.334762e-03
1.720000e+00	1.730000e+00	9.981210e-01	2.239803e-03	2.239803e-03
1.730000e+00	1.740000e+00	1.002052e+00	2.162777e-03	2.162777e-03
1.740000e+00	1.750000e+00	1.004870e+00	2.077578e-03	2.077578e-03
1.750000e+00	1.760000e+00	1.003560e+00	1.983831e-03	1.983831e-03
1.760000e+00	1.770000e+00	1.004096e+00	1.910515e-03	1.910515e-03
1.770000e+00	1.780000e+00	1.005120e+00	1.822078e-03	1.822078e-03
1.780000e+00	1.790000e+00	1.008559e+00	1.744970e-03	1.744970e-03
1.790000e+00	1.800000e+00	1.008896e+00	1.666019e-03	1.666019e-03
1.800000e+00	1.810000e+00	1.010806e+00	1.588441e-03	1.588441e-03
1.810000e+00	1.820000e+00	1.012306e+00	1.502585e-03	1.502585e-03
1.820000e+00	1.830000e+00	1.013132e+00	1.427700e-03	1.427700e-03
1.830000e+00	1.840000e+00	1.011816e+00	1.339953e-03	1.339953e-03
1.840000e+00	1.850000e+00	1.012542e+00	1.260623e-03	1.260623e-03
1.850000e+00	1.860000e+00	1.009274e+00	1.173862e-03	1.173862e-03
1.860000e+00	1.870000e+00	1.010490e+00	1.088199e-03	1.088199e-03
1.870000e+00	1.880000e+00	1.008882e+00	1.009698e-03	1.009698e-03
1.880000e+00	1.890000e+00	1.007856e+00	9.235480e-04	9.235480e-04
1.890000e+00	1.900000e+00	1.006355e+00	8.362474e-04	8.362474e-04
1.900000e+00	1.910000e+00	1.004958e+00	7.515183e-04	7.515183e-04
1.910000e+00	1.920000e+00	1.003574e+00	6.601468e-04	6.601468e-04
1.920000e+00	1.930000e+00	1.001656e+00	5.662130e-04	5.662130e-04
1.930000e+00	1.940000e+00	1.000250e+00	4.648121e-04	4.648121e-04
1.940000e+00	1.950000e+00	9.988373e-01	3.462792e-04	3.462792e-04
1.950000e+00	1.960000e+00	9.998446e-01	4.629939e-05	4.629939e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Divided-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=Ph and El dressed 0.2
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.783123e-01	1.381279e-02	1.381279e-02
1.010000e+00	1.020000e+00	9.772509e-01	1.300259e-02	1.300259e-02
1.020000e+00	1.030000e+00	9.837637e-01	1.298240e-02	1.298240e-02
1.030000e+00	1.040000e+00	9.869416e-01	1.249570e-02	1.249570e-02
1.040000e+00	1.050000e+00	9.850483e-01	1.224453e-02	1.224453e-02
1.050000e+00	1.060000e+00	9.784647e-01	1.190799e-02	1.190799e-02
1.060000e+00	1.070000e+00	9.778448e-01	1.193123e-02	1.193123e-02
1.070000e+00	1.080000e+00	9.828467e-01	1.192689e-02	1.192689e-02
1.080000e+00	1.090000e+00	9.916578e-01	1.181644e-02	1.181644e-02
1.090000e+00	1.100000e+00	9.799002e-01	1.143933e-02	1.143933e-02
1.100000e+00	1.110000e+00	9.841270e-01	1.124753e-02	1.124753e-02
1.110000e+00	1.120000e+00	9.860663e-01	1.053213e-02	1.053213e-02
1.120000e+00	1.130000e+00	9.873635e-01	1.059241e-02	1.059241e-02
1.130000e+00	1.140000e+00	9.830499e-01	1.027468e-02	1.027468e-02
1.140000e+00	1.150000e+00	9.743715e-01	1.020958e-02	1.020958e-02
1.150000e+00	1.160000e+00	9.803307e-01	9.985042e-03	9.985042e-03
1.160000e+00	1.170000e+00	9.783401e-01	1.003869e-02	1.003869e-02
1.170000e+00	1.180000e+00	9.870641e-01	9.766420e-03	9.766420e-03
1.180000e+00	1.190000e+00	9.788373e-01	9.146339e-03	9.146339e-03
1.190000e+00	1.200000e+00	9.900718e-01	9.344992e-03	9.344992e-03
1.200000e+00	1.210000e+00	9.871576e-01	9.148484e-03	9.148484e-03
1.210000e+00	1.220000e+00	9.780600e-01	8.817083e-03	8.817083e-03
1.220000e+00	1.230000e+00	9.847399e-01	8.870983e-03	8.870983e-03
1.230000e+00	1.240000e+00	9.793392e-01	8.580276e-03	8.580276e-03
1.240000e+00	1.250000e+00	9.861958e-01	8.380469e-03	8.380469e-03
1.250000e+00	1.260000e+00	9.827633e-01	8.091496e-03	8.091496e-03
1.260000e+00	1.270000e+00	9.826521e-01	8.156716e-03	8.156716e-03
1.270000e+00	1.280000e+00	9.734210e-01	7.773226e-03	7.773226e-03
1.280000e+00	1.290000e+00	9.875895e-01	7.784536e-03	7.784536e-03
1.290000e+00	1.300000e+00	9.868066e-01	7.581684e-03	7.581684e-03
1.300000e+00	1.310000e+00	9.841037e-01	7.418410e-03	7.418410e-03
1.310000e+00	1.320000e+00	9.756098e-01	7.223278e-03	7.223278e-03
1.320000e+00	1.330000e+00	9.852250e-01	7.126564e-03	7.126564e-03
1.330000e+00	1.340000e+00	9.833399e-01	6.938045e-03	6.938045e-03
1.340000e+00	1.350000e+00	9.839814e-01	6.766496e-03	6.766496e-03
1.350000e+00	1.360000e+00	9.844491e-01	6.674244e-03	6.674244e-03
1.360000e+00	1.370000e+00	9.883266e-01	6.499694e-03	6.499694e-03
1.370000e+00	1.380000e+00	9.808900e-01	6.398340e-03	6.398340e-03
1.380000e+00	1.390000e+00	9.864262e-01	6.348157e-03	6.348157e-03
1.390000e+00	1.400000e+00	9.956491e-01	6.130831e-03	6.130831e-03
1.400000e+00	1.410000e+00	9.865342e-01	5.912165e-03	5.912165e-03
1.410000e+00	1.420000e+00	9.808831e-01	5.740967e-03	5.740967e-03
1.420000e+00	1.430000e+00	9.858191e-01	5.701523e-03	5.701523e-03
1.430000e+00	1.440000e+00	9.903375e-01	5.615394e-03	5.615394e-03
1.440000e+00	1.450000e+00	9.861568e-01	5.402433e-03	5.402433e-03
1.450000e+00	1.460000e+00	9.842308e-01	5.274436e-03	5.274436e-03
1.460000e+00	1.470000e+00	9.886786e-01	5.184946e-03	5.184946e-03
1.470000e+00	1.480000e+00	9.876995e-01	5.065872e-03	5.065872e-03
1.480000e+00	1.490000e+00	9.898131e-01	4.998564e-03	4.998564e-03
1.490000e+00	1.500000e+00	9.890052e-01	4.963219e-03	4.963219e-03
1.500000e+00	1.510000e+00	9.872177e-01	4.816383e-03	4.816383e-03
1.510000e+00	1.520000e+00	9.881254e-01	4.630451e-03	4.630451e-03
1.520000e+00	1.530000e+00	9.875687e-01	4.545465e-03	4.545465e-03
1.530000e+00	1.540000e+00	9.873147e-01	4.375619e-03	4.375619e-03
1.540000e+00	1.550000e+00	9.900304e-01	4.343787e-03	4.343787e-03
1.550000e+00	1.560000e+00	9.900770e-01	4.191242e-03	4.191242e-03
1.560000e+00	1.570000e+00	9.925842e-01	4.120161e-03	4.120161e-03
1.570000e+00	1.580000e+00	9.922991e-01	3.998993e-03	3.998993e-03
1.580000e+00	1.590000e+00	9.946674e-01	3.924316e-03	3.924316e-03
1.590000e+00	1.600000e+00	9.904736e-01	3.827548e-03	3.827548e-03
1.600000e+00	1.610000e+00	9.944465e-01	3.722217e-03	3.722217e-03
1.610000e+00	1.620000e+00	9.967075e-01	3.627359e-03	3.627359e-03
1.620000e+00	1.630000e+00	9.936909e-01	3.509174e-03	3.509174e-03
1.630000e+00	1.640000e+00	9.995071e-01	3.424446e-03	3.424446e-03
1.640000e+00	1.650000e+00	9.969012e-01	3.319009e-03	3.319009e-03
1.650000e+00	1.660000e+00	1.000564e+00	3.205037e-03	3.205037e-03
1.660000e+00	1.670000e+00	1.000427e+00	3.117633e-03	3.117633e-03
1.670000e+00	1.680000e+00	1.000689e+00	3.042300e-03	3.042300e-03
1.680000e+00	1.690000e+00	9.965553e-01	2.914273e-03	2.914273e-03
1.690000e+00	1.700000e+00	1.001944e+00	2.832886e-03	2.832886e-03
1.700000e+00	1.710000e+00	1.007296e+00	2.720574e-03	2.720574e-03
1.710000e+00	1.720000e+00	1.006509e+00	2.656356e-03	2.656356e-03
1.720000e+00	1.730000e+00	1.001161e+00	2.545200e-03	2.545200e-03
1.730000e+00	1.740000e+00	1.007814e+00	2.471774e-03	2.471774e-03
1.740000e+00	1.750000e+00	1.010157e+00	2.363545e-03	2.363545e-03
1.750000e+00	1.760000e+00	1.009230e+00	2.260736e-03	2.260736e-03
1.760000e+00	1.770000e+00	1.010242e+00	2.181935e-03	2.181935e-03
1.770000e+00	1.780000e+00	1.010920e+00	2.077823e-03	2.077823e-03
1.780000e+00	1.790000e+00	1.014082e+00	1.990240e-03	1.990240e-03
1.790000e+00	1.800000e+00	1.015146e+00	1.896344e-03	1.896344e-03
1.800000e+00	1.810000e+00	1.014665e+00	1.811424e-03	1.811424e-03
1.810000e+00	1.820000e+00	1.018671e+00	1.714195e-03	1.714195e-03
1.820000e+00	1.830000e+00	1.017641e+00	1.628039e-03	1.628039e-03
1.830000e+00	1.840000e+00	1.017233e+00	1.530176e-03	1.530176e-03
1.840000e+00	1.850000e+00	1.017520e+00	1.439732e-03	1.439732e-03
1.850000e+00	1.860000e+00	1.014093e+00	1.340353e-03	1.340353e-03
1.860000e+00	1.870000e+00	1.015580e+00	1.241865e-03	1.241865e-03
1.870000e+00	1.880000e+00	1.013461e+00	1.151386e-03	1.151386e-03
1.880000e+00	1.890000e+00	1.012390e+00	1.055634e-03	1.055634e-03
1.890000e+00	1.900000e+00	1.010303e+00	9.533642e-04	9.533642e-04
1.900000e+00	1.910000e+00	1.008429e+00	8.564031e-04	8.564031e-04
1.910000e+00	1.920000e+00	1.006729e+00	7.511713e-04	7.511713e-04
1.920000e+00	1.930000e+00	1.004183e+00	6.448050e-04	6.448050e-04
1.930000e+00	1.940000e+00	1.001742e+00	5.283234e-04	5.283234e-04
1.940000e+00	1.950000e+00	9.995978e-01	3.927976e-04	3.927976e-04
1.950000e+00	1.960000e+00	9.997305e-01	4.592886e-05	4.592886e-05
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D dR0.005
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.005$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.02
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.02$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.1
ErrorBars=1
LineColor=orange
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.1$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D dR0.2
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Title=$\Delta\Theta_\text{dress}=0.2$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D PhotonDressed
ErrorBars=1
LineColor=black
#LineStyle=dashed
#LineDash=5pt 5pt
LineStyle=dotted
LineWidth=1.1pt
Title=$\mathrm{f}_\text{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D

# BEGIN HISTO1D PhotonElectronDressed
ErrorBars=1
LineColor=black
LineStyle=solid
Title=$\mathrm{f}_\text{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
# END HISTO1D


==> img/plots/YFS/mllMixedCompare_0_005.dat <==
# BEGIN PLOT
NormalizeToIntegral=1
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$1/\Gamma$ \; d$\Gamma$/d $\log{m_{\ell\ell}}$
YLabelSep=7.5
LeftMargin=1.6
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LogY=1
Legend=1
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LegendTitle=\textbf{Dressed Leptons, $\Delta\Theta_\text{dress}=0.005$}
LegendFoot=\textbf{$\Delta\Theta_\text{dress}=0.005$}
LegendXPos=0.1
LegendYPos=0.9
#Legend2=1
#Legend2Title=\textbf{$\Delta\Theta_\text{dress}=0.005$}
#Legend2Only=
#Legend2XPos=0.1
#Legend2YPos=0.44
YMin=1e-3
YMax=1e2
RatioPlot=0
RatioPlot1=1
RatioPlot1DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot1YMin=0.96001
RatioPlot1YMax=1.09999
RatioPlot1SameStyle=1
RatioPlot2=1
RatioPlot2DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma,e\}}^\text{\,$\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot2YMin=0.96001
RatioPlot2YMax=1.09999
RatioPlot2SameStyle=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.134500e+06	1.460993e+04	1.460993e+04
1.010000e+00	1.020000e+00	2.356000e+06	1.534927e+04	1.534927e+04
1.020000e+00	1.030000e+00	2.352000e+06	1.533623e+04	1.533623e+04
1.030000e+00	1.040000e+00	2.547100e+06	1.595964e+04	1.595964e+04
1.040000e+00	1.050000e+00	2.601600e+06	1.612948e+04	1.612948e+04
1.050000e+00	1.060000e+00	2.726400e+06	1.651181e+04	1.651181e+04
1.060000e+00	1.070000e+00	2.838900e+06	1.684904e+04	1.684904e+04
1.070000e+00	1.080000e+00	2.845900e+06	1.686980e+04	1.686980e+04
1.080000e+00	1.090000e+00	2.962400e+06	1.721162e+04	1.721162e+04
1.090000e+00	1.100000e+00	3.202500e+06	1.789553e+04	1.789553e+04
1.100000e+00	1.110000e+00	3.288600e+06	1.813450e+04	1.813450e+04
1.110000e+00	1.120000e+00	3.581300e+06	1.892432e+04	1.892432e+04
1.120000e+00	1.130000e+00	3.705200e+06	1.924890e+04	1.924890e+04
1.130000e+00	1.140000e+00	3.816300e+06	1.953535e+04	1.953535e+04
1.140000e+00	1.150000e+00	3.961300e+06	1.990301e+04	1.990301e+04
1.150000e+00	1.160000e+00	4.176500e+06	2.043649e+04	2.043649e+04
1.160000e+00	1.170000e+00	4.134400e+06	2.033322e+04	2.033322e+04
1.170000e+00	1.180000e+00	4.489900e+06	2.118938e+04	2.118938e+04
1.180000e+00	1.190000e+00	4.857000e+06	2.203860e+04	2.203860e+04
1.190000e+00	1.200000e+00	4.936000e+06	2.221711e+04	2.221711e+04
1.200000e+00	1.210000e+00	4.974800e+06	2.230426e+04	2.230426e+04
1.210000e+00	1.220000e+00	5.230900e+06	2.287116e+04	2.287116e+04
1.220000e+00	1.230000e+00	5.630600e+06	2.372889e+04	2.372889e+04
1.230000e+00	1.240000e+00	5.691200e+06	2.385624e+04	2.385624e+04
1.240000e+00	1.250000e+00	6.094700e+06	2.468745e+04	2.468745e+04
1.250000e+00	1.260000e+00	6.413000e+06	2.532390e+04	2.532390e+04
1.260000e+00	1.270000e+00	6.588900e+06	2.566885e+04	2.566885e+04
1.270000e+00	1.280000e+00	6.980900e+06	2.642139e+04	2.642139e+04
1.280000e+00	1.290000e+00	7.160600e+06	2.675930e+04	2.675930e+04
1.290000e+00	1.300000e+00	7.533600e+06	2.744740e+04	2.744740e+04
1.300000e+00	1.310000e+00	7.972600e+06	2.823579e+04	2.823579e+04
1.310000e+00	1.320000e+00	8.285200e+06	2.878402e+04	2.878402e+04
1.320000e+00	1.330000e+00	8.636900e+06	2.938860e+04	2.938860e+04
1.330000e+00	1.340000e+00	9.277000e+06	3.045817e+04	3.045817e+04
1.340000e+00	1.350000e+00	9.606400e+06	3.099419e+04	3.099419e+04
1.350000e+00	1.360000e+00	9.976400e+06	3.158544e+04	3.158544e+04
1.360000e+00	1.370000e+00	1.036160e+07	3.218944e+04	3.218944e+04
1.370000e+00	1.380000e+00	1.096880e+07	3.311918e+04	3.311918e+04
1.380000e+00	1.390000e+00	1.131290e+07	3.363465e+04	3.363465e+04
1.390000e+00	1.400000e+00	1.199870e+07	3.463914e+04	3.463914e+04
1.400000e+00	1.410000e+00	1.273370e+07	3.568431e+04	3.568431e+04
1.410000e+00	1.420000e+00	1.334740e+07	3.653409e+04	3.653409e+04
1.420000e+00	1.430000e+00	1.388940e+07	3.726849e+04	3.726849e+04
1.430000e+00	1.440000e+00	1.475420e+07	3.841120e+04	3.841120e+04
1.440000e+00	1.450000e+00	1.541100e+07	3.925685e+04	3.925685e+04
1.450000e+00	1.460000e+00	1.629640e+07	4.036880e+04	4.036880e+04
1.460000e+00	1.470000e+00	1.722550e+07	4.150361e+04	4.150361e+04
1.470000e+00	1.480000e+00	1.816710e+07	4.262288e+04	4.262288e+04
1.480000e+00	1.490000e+00	1.867920e+07	4.321944e+04	4.321944e+04
1.490000e+00	1.500000e+00	1.964300e+07	4.432042e+04	4.432042e+04
1.500000e+00	1.510000e+00	2.070640e+07	4.550429e+04	4.550429e+04
1.510000e+00	1.520000e+00	2.189070e+07	4.678750e+04	4.678750e+04
1.520000e+00	1.530000e+00	2.309350e+07	4.805570e+04	4.805570e+04
1.530000e+00	1.540000e+00	2.426550e+07	4.926002e+04	4.926002e+04
1.540000e+00	1.550000e+00	2.559300e+07	5.058952e+04	5.058952e+04
1.550000e+00	1.560000e+00	2.706480e+07	5.202384e+04	5.202384e+04
1.560000e+00	1.570000e+00	2.820810e+07	5.311130e+04	5.311130e+04
1.570000e+00	1.580000e+00	2.998590e+07	5.475938e+04	5.475938e+04
1.580000e+00	1.590000e+00	3.177220e+07	5.636683e+04	5.636683e+04
1.590000e+00	1.600000e+00	3.341160e+07	5.780277e+04	5.780277e+04
1.600000e+00	1.610000e+00	3.569010e+07	5.974119e+04	5.974119e+04
1.610000e+00	1.620000e+00	3.753420e+07	6.126516e+04	6.126516e+04
1.620000e+00	1.630000e+00	4.003160e+07	6.327053e+04	6.327053e+04
1.630000e+00	1.640000e+00	4.293580e+07	6.552541e+04	6.552541e+04
1.640000e+00	1.650000e+00	4.539570e+07	6.737633e+04	6.737633e+04
1.650000e+00	1.660000e+00	4.868510e+07	6.977471e+04	6.977471e+04
1.660000e+00	1.670000e+00	5.192840e+07	7.206136e+04	7.206136e+04
1.670000e+00	1.680000e+00	5.552930e+07	7.451798e+04	7.451798e+04
1.680000e+00	1.690000e+00	5.899180e+07	7.680612e+04	7.680612e+04
1.690000e+00	1.700000e+00	6.351570e+07	7.969674e+04	7.969674e+04
1.700000e+00	1.710000e+00	6.842310e+07	8.271826e+04	8.271826e+04
1.710000e+00	1.720000e+00	7.313850e+07	8.552105e+04	8.552105e+04
1.720000e+00	1.730000e+00	7.906380e+07	8.891783e+04	8.891783e+04
1.730000e+00	1.740000e+00	8.530030e+07	9.235816e+04	9.235816e+04
1.740000e+00	1.750000e+00	9.320910e+07	9.654486e+04	9.654486e+04
1.750000e+00	1.760000e+00	1.008087e+08	1.004035e+05	1.004035e+05
1.760000e+00	1.770000e+00	1.099141e+08	1.048399e+05	1.048399e+05
1.770000e+00	1.780000e+00	1.203138e+08	1.096876e+05	1.096876e+05
1.780000e+00	1.790000e+00	1.322742e+08	1.150105e+05	1.150105e+05
1.790000e+00	1.800000e+00	1.442370e+08	1.200987e+05	1.200987e+05
1.800000e+00	1.810000e+00	1.602036e+08	1.265716e+05	1.265716e+05
1.810000e+00	1.820000e+00	1.787085e+08	1.336819e+05	1.336819e+05
1.820000e+00	1.830000e+00	1.993172e+08	1.411797e+05	1.411797e+05
1.830000e+00	1.840000e+00	2.255738e+08	1.501911e+05	1.501911e+05
1.840000e+00	1.850000e+00	2.555675e+08	1.598648e+05	1.598648e+05
1.850000e+00	1.860000e+00	2.922702e+08	1.709591e+05	1.709591e+05
1.860000e+00	1.870000e+00	3.378406e+08	1.838044e+05	1.838044e+05
1.870000e+00	1.880000e+00	3.931599e+08	1.982826e+05	1.982826e+05
1.880000e+00	1.890000e+00	4.671672e+08	2.161405e+05	2.161405e+05
1.890000e+00	1.900000e+00	5.667783e+08	2.380711e+05	2.380711e+05
1.900000e+00	1.910000e+00	6.988347e+08	2.643548e+05	2.643548e+05
1.910000e+00	1.920000e+00	8.977848e+08	2.996306e+05	2.996306e+05
1.920000e+00	1.930000e+00	1.209757e+09	3.478156e+05	3.478156e+05
1.930000e+00	1.940000e+00	1.778565e+09	4.217304e+05	4.217304e+05
1.940000e+00	1.950000e+00	3.147590e+09	5.610339e+05	5.610339e+05
1.950000e+00	1.960000e+00	8.700055e+10	2.949586e+06	2.949586e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.088800e+06	1.445268e+04	1.445268e+04
1.010000e+00	1.020000e+00	2.326200e+06	1.525189e+04	1.525189e+04
1.020000e+00	1.030000e+00	2.305600e+06	1.518420e+04	1.518420e+04
1.030000e+00	1.040000e+00	2.523500e+06	1.588553e+04	1.588553e+04
1.040000e+00	1.050000e+00	2.571100e+06	1.603465e+04	1.603465e+04
1.050000e+00	1.060000e+00	2.688800e+06	1.639756e+04	1.639756e+04
1.060000e+00	1.070000e+00	2.776900e+06	1.666403e+04	1.666403e+04
1.070000e+00	1.080000e+00	2.801100e+06	1.673649e+04	1.673649e+04
1.080000e+00	1.090000e+00	2.925500e+06	1.710409e+04	1.710409e+04
1.090000e+00	1.100000e+00	3.144100e+06	1.773161e+04	1.773161e+04
1.100000e+00	1.110000e+00	3.255800e+06	1.804384e+04	1.804384e+04
1.110000e+00	1.120000e+00	3.523100e+06	1.876992e+04	1.876992e+04
1.120000e+00	1.130000e+00	3.648000e+06	1.909974e+04	1.909974e+04
1.130000e+00	1.140000e+00	3.762200e+06	1.939639e+04	1.939639e+04
1.140000e+00	1.150000e+00	3.885500e+06	1.971167e+04	1.971167e+04
1.150000e+00	1.160000e+00	4.128400e+06	2.031846e+04	2.031846e+04
1.160000e+00	1.170000e+00	4.069800e+06	2.017375e+04	2.017375e+04
1.170000e+00	1.180000e+00	4.411700e+06	2.100405e+04	2.100405e+04
1.180000e+00	1.190000e+00	4.767500e+06	2.183461e+04	2.183461e+04
1.190000e+00	1.200000e+00	4.903800e+06	2.214453e+04	2.214453e+04
1.200000e+00	1.210000e+00	4.887600e+06	2.210792e+04	2.210792e+04
1.210000e+00	1.220000e+00	5.141500e+06	2.267488e+04	2.267488e+04
1.220000e+00	1.230000e+00	5.567000e+06	2.359449e+04	2.359449e+04
1.230000e+00	1.240000e+00	5.595800e+06	2.365544e+04	2.365544e+04
1.240000e+00	1.250000e+00	6.013100e+06	2.452162e+04	2.452162e+04
1.250000e+00	1.260000e+00	6.301100e+06	2.510199e+04	2.510199e+04
1.260000e+00	1.270000e+00	6.507600e+06	2.551000e+04	2.551000e+04
1.270000e+00	1.280000e+00	6.852100e+06	2.617652e+04	2.617652e+04
1.280000e+00	1.290000e+00	7.056500e+06	2.656407e+04	2.656407e+04
1.290000e+00	1.300000e+00	7.444900e+06	2.728534e+04	2.728534e+04
1.300000e+00	1.310000e+00	7.845200e+06	2.800928e+04	2.800928e+04
1.310000e+00	1.320000e+00	8.150000e+06	2.854820e+04	2.854820e+04
1.320000e+00	1.330000e+00	8.518900e+06	2.918715e+04	2.918715e+04
1.330000e+00	1.340000e+00	9.133600e+06	3.022185e+04	3.022185e+04
1.340000e+00	1.350000e+00	9.481800e+06	3.079253e+04	3.079253e+04
1.350000e+00	1.360000e+00	9.860500e+06	3.140143e+04	3.140143e+04
1.360000e+00	1.370000e+00	1.021620e+07	3.196279e+04	3.196279e+04
1.370000e+00	1.380000e+00	1.085760e+07	3.295087e+04	3.295087e+04
1.380000e+00	1.390000e+00	1.114090e+07	3.337799e+04	3.337799e+04
1.390000e+00	1.400000e+00	1.191590e+07	3.451941e+04	3.451941e+04
1.400000e+00	1.410000e+00	1.258670e+07	3.547774e+04	3.547774e+04
1.410000e+00	1.420000e+00	1.317850e+07	3.630220e+04	3.630220e+04
1.420000e+00	1.430000e+00	1.378310e+07	3.712560e+04	3.712560e+04
1.430000e+00	1.440000e+00	1.460330e+07	3.821426e+04	3.821426e+04
1.440000e+00	1.450000e+00	1.524450e+07	3.904421e+04	3.904421e+04
1.450000e+00	1.460000e+00	1.612080e+07	4.015072e+04	4.015072e+04
1.460000e+00	1.470000e+00	1.706410e+07	4.130872e+04	4.130872e+04
1.470000e+00	1.480000e+00	1.796720e+07	4.238773e+04	4.238773e+04
1.480000e+00	1.490000e+00	1.851280e+07	4.302650e+04	4.302650e+04
1.490000e+00	1.500000e+00	1.951630e+07	4.417726e+04	4.417726e+04
1.500000e+00	1.510000e+00	2.046600e+07	4.523936e+04	4.523936e+04
1.510000e+00	1.520000e+00	2.172250e+07	4.660740e+04	4.660740e+04
1.520000e+00	1.530000e+00	2.288680e+07	4.784015e+04	4.784015e+04
1.530000e+00	1.540000e+00	2.405430e+07	4.904518e+04	4.904518e+04
1.540000e+00	1.550000e+00	2.543660e+07	5.043471e+04	5.043471e+04
1.550000e+00	1.560000e+00	2.691210e+07	5.187687e+04	5.187687e+04
1.560000e+00	1.570000e+00	2.802660e+07	5.294015e+04	5.294015e+04
1.570000e+00	1.580000e+00	2.988960e+07	5.467138e+04	5.467138e+04
1.580000e+00	1.590000e+00	3.171560e+07	5.631661e+04	5.631661e+04
1.590000e+00	1.600000e+00	3.327690e+07	5.768613e+04	5.768613e+04
1.600000e+00	1.610000e+00	3.558150e+07	5.965023e+04	5.965023e+04
1.610000e+00	1.620000e+00	3.751920e+07	6.125292e+04	6.125292e+04
1.620000e+00	1.630000e+00	3.998660e+07	6.323496e+04	6.323496e+04
1.630000e+00	1.640000e+00	4.305710e+07	6.561791e+04	6.561791e+04
1.640000e+00	1.650000e+00	4.544670e+07	6.741417e+04	6.741417e+04
1.650000e+00	1.660000e+00	4.877730e+07	6.984075e+04	6.984075e+04
1.660000e+00	1.670000e+00	5.203150e+07	7.213286e+04	7.213286e+04
1.670000e+00	1.680000e+00	5.570770e+07	7.463759e+04	7.463759e+04
1.680000e+00	1.690000e+00	5.920610e+07	7.694550e+04	7.694550e+04
1.690000e+00	1.700000e+00	6.381870e+07	7.988661e+04	7.988661e+04
1.700000e+00	1.710000e+00	6.898060e+07	8.305456e+04	8.305456e+04
1.710000e+00	1.720000e+00	7.371490e+07	8.585738e+04	8.585738e+04
1.720000e+00	1.730000e+00	7.978880e+07	8.932458e+04	8.932458e+04
1.730000e+00	1.740000e+00	8.622310e+07	9.285639e+04	9.285639e+04
1.740000e+00	1.750000e+00	9.433680e+07	9.712713e+04	9.712713e+04
1.750000e+00	1.760000e+00	1.022202e+08	1.011040e+05	1.011040e+05
1.760000e+00	1.770000e+00	1.115145e+08	1.056004e+05	1.056004e+05
1.770000e+00	1.780000e+00	1.222973e+08	1.105881e+05	1.105881e+05
1.780000e+00	1.790000e+00	1.349981e+08	1.161887e+05	1.161887e+05
1.790000e+00	1.800000e+00	1.473387e+08	1.213832e+05	1.213832e+05
1.800000e+00	1.810000e+00	1.638461e+08	1.280024e+05	1.280024e+05
1.810000e+00	1.820000e+00	1.827637e+08	1.351901e+05	1.351901e+05
1.820000e+00	1.830000e+00	2.034852e+08	1.426482e+05	1.426482e+05
1.830000e+00	1.840000e+00	2.297743e+08	1.515831e+05	1.515831e+05
1.840000e+00	1.850000e+00	2.599567e+08	1.612317e+05	1.612317e+05
1.850000e+00	1.860000e+00	2.967049e+08	1.722512e+05	1.722512e+05
1.860000e+00	1.870000e+00	3.426165e+08	1.850990e+05	1.850990e+05
1.870000e+00	1.880000e+00	3.980699e+08	1.995169e+05	1.995169e+05
1.880000e+00	1.890000e+00	4.722936e+08	2.173232e+05	2.173232e+05
1.890000e+00	1.900000e+00	5.724154e+08	2.392520e+05	2.392520e+05
1.900000e+00	1.910000e+00	7.047638e+08	2.654739e+05	2.654739e+05
1.910000e+00	1.920000e+00	9.040251e+08	3.006701e+05	3.006701e+05
1.920000e+00	1.930000e+00	1.215918e+09	3.487002e+05	3.487002e+05
1.930000e+00	1.940000e+00	1.785059e+09	4.224996e+05	4.224996e+05
1.940000e+00	1.950000e+00	3.151414e+09	5.613746e+05	5.613746e+05
1.950000e+00	1.960000e+00	8.691672e+10	2.948164e+06	2.948164e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.089600e+06	1.445545e+04	1.445545e+04
1.010000e+00	1.020000e+00	2.326000e+06	1.525123e+04	1.525123e+04
1.020000e+00	1.030000e+00	2.306800e+06	1.518815e+04	1.518815e+04
1.030000e+00	1.040000e+00	2.522500e+06	1.588238e+04	1.588238e+04
1.040000e+00	1.050000e+00	2.571200e+06	1.603496e+04	1.603496e+04
1.050000e+00	1.060000e+00	2.687100e+06	1.639238e+04	1.639238e+04
1.060000e+00	1.070000e+00	2.775600e+06	1.666013e+04	1.666013e+04
1.070000e+00	1.080000e+00	2.801900e+06	1.673888e+04	1.673888e+04
1.080000e+00	1.090000e+00	2.924500e+06	1.710117e+04	1.710117e+04
1.090000e+00	1.100000e+00	3.145500e+06	1.773556e+04	1.773556e+04
1.100000e+00	1.110000e+00	3.255000e+06	1.804162e+04	1.804162e+04
1.110000e+00	1.120000e+00	3.537300e+06	1.880771e+04	1.880771e+04
1.120000e+00	1.130000e+00	3.647800e+06	1.909921e+04	1.909921e+04
1.130000e+00	1.140000e+00	3.761100e+06	1.939356e+04	1.939356e+04
1.140000e+00	1.150000e+00	3.883600e+06	1.970685e+04	1.970685e+04
1.150000e+00	1.160000e+00	4.119400e+06	2.029631e+04	2.029631e+04
1.160000e+00	1.170000e+00	4.071200e+06	2.017721e+04	2.017721e+04
1.170000e+00	1.180000e+00	4.408900e+06	2.099738e+04	2.099738e+04
1.180000e+00	1.190000e+00	4.758400e+06	2.181376e+04	2.181376e+04
1.190000e+00	1.200000e+00	4.894200e+06	2.212284e+04	2.212284e+04
1.200000e+00	1.210000e+00	4.890900e+06	2.211538e+04	2.211538e+04
1.210000e+00	1.220000e+00	5.134700e+06	2.265988e+04	2.265988e+04
1.220000e+00	1.230000e+00	5.559000e+06	2.357753e+04	2.357753e+04
1.230000e+00	1.240000e+00	5.596500e+06	2.365692e+04	2.365692e+04
1.240000e+00	1.250000e+00	6.006100e+06	2.450735e+04	2.450735e+04
1.250000e+00	1.260000e+00	6.289500e+06	2.507888e+04	2.507888e+04
1.260000e+00	1.270000e+00	6.502300e+06	2.549961e+04	2.549961e+04
1.270000e+00	1.280000e+00	6.837600e+06	2.614880e+04	2.614880e+04
1.280000e+00	1.290000e+00	7.059200e+06	2.656916e+04	2.656916e+04
1.290000e+00	1.300000e+00	7.432400e+06	2.726243e+04	2.726243e+04
1.300000e+00	1.310000e+00	7.848300e+06	2.801482e+04	2.801482e+04
1.310000e+00	1.320000e+00	8.134200e+06	2.852052e+04	2.852052e+04
1.320000e+00	1.330000e+00	8.504900e+06	2.916316e+04	2.916316e+04
1.330000e+00	1.340000e+00	9.119100e+06	3.019785e+04	3.019785e+04
1.340000e+00	1.350000e+00	9.467300e+06	3.076898e+04	3.076898e+04
1.350000e+00	1.360000e+00	9.851300e+06	3.138678e+04	3.138678e+04
1.360000e+00	1.370000e+00	1.020410e+07	3.194386e+04	3.194386e+04
1.370000e+00	1.380000e+00	1.080220e+07	3.286670e+04	3.286670e+04
1.380000e+00	1.390000e+00	1.114020e+07	3.337694e+04	3.337694e+04
1.390000e+00	1.400000e+00	1.189890e+07	3.449478e+04	3.449478e+04
1.400000e+00	1.410000e+00	1.256320e+07	3.544460e+04	3.544460e+04
1.410000e+00	1.420000e+00	1.314200e+07	3.625190e+04	3.625190e+04
1.420000e+00	1.430000e+00	1.373610e+07	3.706224e+04	3.706224e+04
1.430000e+00	1.440000e+00	1.455300e+07	3.814839e+04	3.814839e+04
1.440000e+00	1.450000e+00	1.519100e+07	3.897563e+04	3.897563e+04
1.450000e+00	1.460000e+00	1.607230e+07	4.009027e+04	4.009027e+04
1.460000e+00	1.470000e+00	1.701010e+07	4.124330e+04	4.124330e+04
1.470000e+00	1.480000e+00	1.791770e+07	4.232930e+04	4.232930e+04
1.480000e+00	1.490000e+00	1.845070e+07	4.295428e+04	4.295428e+04
1.490000e+00	1.500000e+00	1.943840e+07	4.408900e+04	4.408900e+04
1.500000e+00	1.510000e+00	2.040800e+07	4.517521e+04	4.517521e+04
1.510000e+00	1.520000e+00	2.162480e+07	4.650247e+04	4.650247e+04
1.520000e+00	1.530000e+00	2.281130e+07	4.776118e+04	4.776118e+04
1.530000e+00	1.540000e+00	2.396250e+07	4.895151e+04	4.895151e+04
1.540000e+00	1.550000e+00	2.531320e+07	5.031223e+04	5.031223e+04
1.550000e+00	1.560000e+00	2.676570e+07	5.173558e+04	5.173558e+04
1.560000e+00	1.570000e+00	2.790570e+07	5.282585e+04	5.282585e+04
1.570000e+00	1.580000e+00	2.971730e+07	5.451358e+04	5.451358e+04
1.580000e+00	1.590000e+00	3.153430e+07	5.615541e+04	5.615541e+04
1.590000e+00	1.600000e+00	3.309310e+07	5.752660e+04	5.752660e+04
1.600000e+00	1.610000e+00	3.538470e+07	5.948504e+04	5.948504e+04
1.610000e+00	1.620000e+00	3.726060e+07	6.104146e+04	6.104146e+04
1.620000e+00	1.630000e+00	3.969650e+07	6.300516e+04	6.300516e+04
1.630000e+00	1.640000e+00	4.275690e+07	6.538876e+04	6.538876e+04
1.640000e+00	1.650000e+00	4.508240e+07	6.714343e+04	6.714343e+04
1.650000e+00	1.660000e+00	4.837480e+07	6.955199e+04	6.955199e+04
1.660000e+00	1.670000e+00	5.165490e+07	7.187134e+04	7.187134e+04
1.670000e+00	1.680000e+00	5.524600e+07	7.432765e+04	7.432765e+04
1.680000e+00	1.690000e+00	5.865860e+07	7.658890e+04	7.658890e+04
1.690000e+00	1.700000e+00	6.329110e+07	7.955570e+04	7.955570e+04
1.700000e+00	1.710000e+00	6.834140e+07	8.266886e+04	8.266886e+04
1.710000e+00	1.720000e+00	7.297240e+07	8.542388e+04	8.542388e+04
1.720000e+00	1.730000e+00	7.888030e+07	8.881458e+04	8.881458e+04
1.730000e+00	1.740000e+00	8.528520e+07	9.234999e+04	9.234999e+04
1.740000e+00	1.750000e+00	9.331290e+07	9.659860e+04	9.659860e+04
1.750000e+00	1.760000e+00	1.009762e+08	1.004869e+05	1.004869e+05
1.760000e+00	1.770000e+00	1.100963e+08	1.049268e+05	1.049268e+05
1.770000e+00	1.780000e+00	1.207103e+08	1.098682e+05	1.098682e+05
1.780000e+00	1.790000e+00	1.329790e+08	1.153165e+05	1.153165e+05
1.790000e+00	1.800000e+00	1.452684e+08	1.205273e+05	1.205273e+05
1.800000e+00	1.810000e+00	1.613836e+08	1.270368e+05	1.270368e+05
1.810000e+00	1.820000e+00	1.802870e+08	1.342710e+05	1.342710e+05
1.820000e+00	1.830000e+00	2.011161e+08	1.418154e+05	1.418154e+05
1.830000e+00	1.840000e+00	2.273947e+08	1.507961e+05	1.507961e+05
1.840000e+00	1.850000e+00	2.576340e+08	1.605098e+05	1.605098e+05
1.850000e+00	1.860000e+00	2.941612e+08	1.715113e+05	1.715113e+05
1.860000e+00	1.870000e+00	3.399835e+08	1.843864e+05	1.843864e+05
1.870000e+00	1.880000e+00	3.953178e+08	1.988260e+05	1.988260e+05
1.880000e+00	1.890000e+00	4.694507e+08	2.166681e+05	2.166681e+05
1.890000e+00	1.900000e+00	5.691628e+08	2.385713e+05	2.385713e+05
1.900000e+00	1.910000e+00	7.010331e+08	2.647703e+05	2.647703e+05
1.910000e+00	1.920000e+00	9.000223e+08	3.000037e+05	3.000037e+05
1.920000e+00	1.930000e+00	1.211532e+09	3.480707e+05	3.480707e+05
1.930000e+00	1.940000e+00	1.780140e+09	4.219171e+05	4.219171e+05
1.940000e+00	1.950000e+00	3.147698e+09	5.610435e+05	5.610435e+05
1.950000e+00	1.960000e+00	8.698184e+10	2.949268e+06	2.949268e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.089600e+06	1.445545e+04	1.445545e+04
1.010000e+00	1.020000e+00	2.325400e+06	1.524926e+04	1.524926e+04
1.020000e+00	1.030000e+00	2.306800e+06	1.518815e+04	1.518815e+04
1.030000e+00	1.040000e+00	2.522400e+06	1.588207e+04	1.588207e+04
1.040000e+00	1.050000e+00	2.571200e+06	1.603496e+04	1.603496e+04
1.050000e+00	1.060000e+00	2.687100e+06	1.639238e+04	1.639238e+04
1.060000e+00	1.070000e+00	2.775600e+06	1.666013e+04	1.666013e+04
1.070000e+00	1.080000e+00	2.801900e+06	1.673888e+04	1.673888e+04
1.080000e+00	1.090000e+00	2.924500e+06	1.710117e+04	1.710117e+04
1.090000e+00	1.100000e+00	3.145500e+06	1.773556e+04	1.773556e+04
1.100000e+00	1.110000e+00	3.255000e+06	1.804162e+04	1.804162e+04
1.110000e+00	1.120000e+00	3.537300e+06	1.880771e+04	1.880771e+04
1.120000e+00	1.130000e+00	3.647800e+06	1.909921e+04	1.909921e+04
1.130000e+00	1.140000e+00	3.761100e+06	1.939356e+04	1.939356e+04
1.140000e+00	1.150000e+00	3.883600e+06	1.970685e+04	1.970685e+04
1.150000e+00	1.160000e+00	4.119400e+06	2.029631e+04	2.029631e+04
1.160000e+00	1.170000e+00	4.071100e+06	2.017697e+04	2.017697e+04
1.170000e+00	1.180000e+00	4.408600e+06	2.099667e+04	2.099667e+04
1.180000e+00	1.190000e+00	4.758300e+06	2.181353e+04	2.181353e+04
1.190000e+00	1.200000e+00	4.894200e+06	2.212284e+04	2.212284e+04
1.200000e+00	1.210000e+00	4.890700e+06	2.211493e+04	2.211493e+04
1.210000e+00	1.220000e+00	5.134500e+06	2.265944e+04	2.265944e+04
1.220000e+00	1.230000e+00	5.558900e+06	2.357732e+04	2.357732e+04
1.230000e+00	1.240000e+00	5.596200e+06	2.365629e+04	2.365629e+04
1.240000e+00	1.250000e+00	6.005500e+06	2.450612e+04	2.450612e+04
1.250000e+00	1.260000e+00	6.288900e+06	2.507768e+04	2.507768e+04
1.260000e+00	1.270000e+00	6.502000e+06	2.549902e+04	2.549902e+04
1.270000e+00	1.280000e+00	6.837100e+06	2.614785e+04	2.614785e+04
1.280000e+00	1.290000e+00	7.059200e+06	2.656916e+04	2.656916e+04
1.290000e+00	1.300000e+00	7.431900e+06	2.726151e+04	2.726151e+04
1.300000e+00	1.310000e+00	7.848300e+06	2.801482e+04	2.801482e+04
1.310000e+00	1.320000e+00	8.133900e+06	2.851999e+04	2.851999e+04
1.320000e+00	1.330000e+00	8.503600e+06	2.916093e+04	2.916093e+04
1.330000e+00	1.340000e+00	9.119000e+06	3.019768e+04	3.019768e+04
1.340000e+00	1.350000e+00	9.467200e+06	3.076882e+04	3.076882e+04
1.350000e+00	1.360000e+00	9.851300e+06	3.138678e+04	3.138678e+04
1.360000e+00	1.370000e+00	1.020340e+07	3.194276e+04	3.194276e+04
1.370000e+00	1.380000e+00	1.080230e+07	3.286685e+04	3.286685e+04
1.380000e+00	1.390000e+00	1.114020e+07	3.337694e+04	3.337694e+04
1.390000e+00	1.400000e+00	1.189870e+07	3.449449e+04	3.449449e+04
1.400000e+00	1.410000e+00	1.256270e+07	3.544390e+04	3.544390e+04
1.410000e+00	1.420000e+00	1.314170e+07	3.625148e+04	3.625148e+04
1.420000e+00	1.430000e+00	1.373590e+07	3.706198e+04	3.706198e+04
1.430000e+00	1.440000e+00	1.455260e+07	3.814787e+04	3.814787e+04
1.440000e+00	1.450000e+00	1.519050e+07	3.897499e+04	3.897499e+04
1.450000e+00	1.460000e+00	1.607390e+07	4.009227e+04	4.009227e+04
1.460000e+00	1.470000e+00	1.700390e+07	4.123579e+04	4.123579e+04
1.470000e+00	1.480000e+00	1.791700e+07	4.232848e+04	4.232848e+04
1.480000e+00	1.490000e+00	1.844700e+07	4.294997e+04	4.294997e+04
1.490000e+00	1.500000e+00	1.943660e+07	4.408696e+04	4.408696e+04
1.500000e+00	1.510000e+00	2.040670e+07	4.517378e+04	4.517378e+04
1.510000e+00	1.520000e+00	2.162310e+07	4.650065e+04	4.650065e+04
1.520000e+00	1.530000e+00	2.280600e+07	4.775563e+04	4.775563e+04
1.530000e+00	1.540000e+00	2.396190e+07	4.895089e+04	4.895089e+04
1.540000e+00	1.550000e+00	2.531200e+07	5.031103e+04	5.031103e+04
1.550000e+00	1.560000e+00	2.676640e+07	5.173625e+04	5.173625e+04
1.560000e+00	1.570000e+00	2.790260e+07	5.282291e+04	5.282291e+04
1.570000e+00	1.580000e+00	2.971350e+07	5.451009e+04	5.451009e+04
1.580000e+00	1.590000e+00	3.153150e+07	5.615292e+04	5.615292e+04
1.590000e+00	1.600000e+00	3.308860e+07	5.752269e+04	5.752269e+04
1.600000e+00	1.610000e+00	3.538170e+07	5.948252e+04	5.948252e+04
1.610000e+00	1.620000e+00	3.725290e+07	6.103515e+04	6.103515e+04
1.620000e+00	1.630000e+00	3.969260e+07	6.300206e+04	6.300206e+04
1.630000e+00	1.640000e+00	4.275500e+07	6.538731e+04	6.538731e+04
1.640000e+00	1.650000e+00	4.507520e+07	6.713807e+04	6.713807e+04
1.650000e+00	1.660000e+00	4.836530e+07	6.954517e+04	6.954517e+04
1.660000e+00	1.670000e+00	5.165090e+07	7.186856e+04	7.186856e+04
1.670000e+00	1.680000e+00	5.524110e+07	7.432436e+04	7.432436e+04
1.680000e+00	1.690000e+00	5.865320e+07	7.658538e+04	7.658538e+04
1.690000e+00	1.700000e+00	6.327860e+07	7.954785e+04	7.954785e+04
1.700000e+00	1.710000e+00	6.832650e+07	8.265985e+04	8.265985e+04
1.710000e+00	1.720000e+00	7.296680e+07	8.542061e+04	8.542061e+04
1.720000e+00	1.730000e+00	7.887530e+07	8.881177e+04	8.881177e+04
1.730000e+00	1.740000e+00	8.527780e+07	9.234598e+04	9.234598e+04
1.740000e+00	1.750000e+00	9.331070e+07	9.659746e+04	9.659746e+04
1.750000e+00	1.760000e+00	1.009684e+08	1.004830e+05	1.004830e+05
1.760000e+00	1.770000e+00	1.100837e+08	1.049208e+05	1.049208e+05
1.770000e+00	1.780000e+00	1.207056e+08	1.098661e+05	1.098661e+05
1.780000e+00	1.790000e+00	1.329619e+08	1.153091e+05	1.153091e+05
1.790000e+00	1.800000e+00	1.452651e+08	1.205260e+05	1.205260e+05
1.800000e+00	1.810000e+00	1.613746e+08	1.270333e+05	1.270333e+05
1.810000e+00	1.820000e+00	1.802867e+08	1.342709e+05	1.342709e+05
1.820000e+00	1.830000e+00	2.011149e+08	1.418150e+05	1.418150e+05
1.830000e+00	1.840000e+00	2.273952e+08	1.507963e+05	1.507963e+05
1.840000e+00	1.850000e+00	2.576370e+08	1.605107e+05	1.605107e+05
1.850000e+00	1.860000e+00	2.941670e+08	1.715130e+05	1.715130e+05
1.860000e+00	1.870000e+00	3.399798e+08	1.843854e+05	1.843854e+05
1.870000e+00	1.880000e+00	3.953244e+08	1.988277e+05	1.988277e+05
1.880000e+00	1.890000e+00	4.694643e+08	2.166712e+05	2.166712e+05
1.890000e+00	1.900000e+00	5.691779e+08	2.385745e+05	2.385745e+05
1.900000e+00	1.910000e+00	7.010489e+08	2.647733e+05	2.647733e+05
1.910000e+00	1.920000e+00	9.000459e+08	3.000076e+05	3.000076e+05
1.920000e+00	1.930000e+00	1.211562e+09	3.480750e+05	3.480750e+05
1.930000e+00	1.940000e+00	1.780183e+09	4.219221e+05	4.219221e+05
1.940000e+00	1.950000e+00	3.147732e+09	5.610465e+05	5.610465e+05
1.950000e+00	1.960000e+00	8.698185e+10	2.949269e+06	2.949269e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv2.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.089600e+06	1.445545e+04	1.445545e+04
1.010000e+00	1.020000e+00	2.325200e+06	1.524861e+04	1.524861e+04
1.020000e+00	1.030000e+00	2.306800e+06	1.518815e+04	1.518815e+04
1.030000e+00	1.040000e+00	2.522400e+06	1.588207e+04	1.588207e+04
1.040000e+00	1.050000e+00	2.571200e+06	1.603496e+04	1.603496e+04
1.050000e+00	1.060000e+00	2.687100e+06	1.639238e+04	1.639238e+04
1.060000e+00	1.070000e+00	2.776800e+06	1.666373e+04	1.666373e+04
1.070000e+00	1.080000e+00	2.801900e+06	1.673888e+04	1.673888e+04
1.080000e+00	1.090000e+00	2.923300e+06	1.709766e+04	1.709766e+04
1.090000e+00	1.100000e+00	3.145500e+06	1.773556e+04	1.773556e+04
1.100000e+00	1.110000e+00	3.255000e+06	1.804162e+04	1.804162e+04
1.110000e+00	1.120000e+00	3.537300e+06	1.880771e+04	1.880771e+04
1.120000e+00	1.130000e+00	3.647800e+06	1.909921e+04	1.909921e+04
1.130000e+00	1.140000e+00	3.760900e+06	1.939304e+04	1.939304e+04
1.140000e+00	1.150000e+00	3.883600e+06	1.970685e+04	1.970685e+04
1.150000e+00	1.160000e+00	4.119400e+06	2.029631e+04	2.029631e+04
1.160000e+00	1.170000e+00	4.070900e+06	2.017647e+04	2.017647e+04
1.170000e+00	1.180000e+00	4.408600e+06	2.099667e+04	2.099667e+04
1.180000e+00	1.190000e+00	4.759500e+06	2.181628e+04	2.181628e+04
1.190000e+00	1.200000e+00	4.894300e+06	2.212306e+04	2.212306e+04
1.200000e+00	1.210000e+00	4.890600e+06	2.211470e+04	2.211470e+04
1.210000e+00	1.220000e+00	5.133900e+06	2.265811e+04	2.265811e+04
1.220000e+00	1.230000e+00	5.558400e+06	2.357626e+04	2.357626e+04
1.230000e+00	1.240000e+00	5.594200e+06	2.365206e+04	2.365206e+04
1.240000e+00	1.250000e+00	6.005100e+06	2.450531e+04	2.450531e+04
1.250000e+00	1.260000e+00	6.287800e+06	2.507549e+04	2.507549e+04
1.260000e+00	1.270000e+00	6.502200e+06	2.549941e+04	2.549941e+04
1.270000e+00	1.280000e+00	6.837400e+06	2.614842e+04	2.614842e+04
1.280000e+00	1.290000e+00	7.057800e+06	2.656652e+04	2.656652e+04
1.290000e+00	1.300000e+00	7.431500e+06	2.726078e+04	2.726078e+04
1.300000e+00	1.310000e+00	7.848000e+06	2.801428e+04	2.801428e+04
1.310000e+00	1.320000e+00	8.132600e+06	2.851771e+04	2.851771e+04
1.320000e+00	1.330000e+00	8.501700e+06	2.915767e+04	2.915767e+04
1.330000e+00	1.340000e+00	9.118400e+06	3.019669e+04	3.019669e+04
1.340000e+00	1.350000e+00	9.467100e+06	3.076865e+04	3.076865e+04
1.350000e+00	1.360000e+00	9.851300e+06	3.138678e+04	3.138678e+04
1.360000e+00	1.370000e+00	1.020180e+07	3.194026e+04	3.194026e+04
1.370000e+00	1.380000e+00	1.080130e+07	3.286533e+04	3.286533e+04
1.380000e+00	1.390000e+00	1.113980e+07	3.337634e+04	3.337634e+04
1.390000e+00	1.400000e+00	1.189760e+07	3.449290e+04	3.449290e+04
1.400000e+00	1.410000e+00	1.255930e+07	3.543910e+04	3.543910e+04
1.410000e+00	1.420000e+00	1.314160e+07	3.625134e+04	3.625134e+04
1.420000e+00	1.430000e+00	1.373060e+07	3.705482e+04	3.705482e+04
1.430000e+00	1.440000e+00	1.455150e+07	3.814643e+04	3.814643e+04
1.440000e+00	1.450000e+00	1.518990e+07	3.897422e+04	3.897422e+04
1.450000e+00	1.460000e+00	1.607270e+07	4.009077e+04	4.009077e+04
1.460000e+00	1.470000e+00	1.700370e+07	4.123554e+04	4.123554e+04
1.470000e+00	1.480000e+00	1.791150e+07	4.232198e+04	4.232198e+04
1.480000e+00	1.490000e+00	1.844620e+07	4.294904e+04	4.294904e+04
1.490000e+00	1.500000e+00	1.943440e+07	4.408446e+04	4.408446e+04
1.500000e+00	1.510000e+00	2.040400e+07	4.517079e+04	4.517079e+04
1.510000e+00	1.520000e+00	2.161860e+07	4.649581e+04	4.649581e+04
1.520000e+00	1.530000e+00	2.279760e+07	4.774683e+04	4.774683e+04
1.530000e+00	1.540000e+00	2.395820e+07	4.894711e+04	4.894711e+04
1.540000e+00	1.550000e+00	2.530730e+07	5.030636e+04	5.030636e+04
1.550000e+00	1.560000e+00	2.676520e+07	5.173509e+04	5.173509e+04
1.560000e+00	1.570000e+00	2.789910e+07	5.281960e+04	5.281960e+04
1.570000e+00	1.580000e+00	2.971050e+07	5.450734e+04	5.450734e+04
1.580000e+00	1.590000e+00	3.152370e+07	5.614597e+04	5.614597e+04
1.590000e+00	1.600000e+00	3.308490e+07	5.751947e+04	5.751947e+04
1.600000e+00	1.610000e+00	3.537800e+07	5.947941e+04	5.947941e+04
1.610000e+00	1.620000e+00	3.724650e+07	6.102991e+04	6.102991e+04
1.620000e+00	1.630000e+00	3.968510e+07	6.299611e+04	6.299611e+04
1.630000e+00	1.640000e+00	4.274560e+07	6.538012e+04	6.538012e+04
1.640000e+00	1.650000e+00	4.506400e+07	6.712973e+04	6.712973e+04
1.650000e+00	1.660000e+00	4.835390e+07	6.953697e+04	6.953697e+04
1.660000e+00	1.670000e+00	5.164000e+07	7.186098e+04	7.186098e+04
1.670000e+00	1.680000e+00	5.523390e+07	7.431951e+04	7.431951e+04
1.680000e+00	1.690000e+00	5.864450e+07	7.657970e+04	7.657970e+04
1.690000e+00	1.700000e+00	6.327260e+07	7.954408e+04	7.954408e+04
1.700000e+00	1.710000e+00	6.831140e+07	8.265071e+04	8.265071e+04
1.710000e+00	1.720000e+00	7.294770e+07	8.540943e+04	8.540943e+04
1.720000e+00	1.730000e+00	7.886490e+07	8.880591e+04	8.880591e+04
1.730000e+00	1.740000e+00	8.526700e+07	9.234013e+04	9.234013e+04
1.740000e+00	1.750000e+00	9.328640e+07	9.658488e+04	9.658488e+04
1.750000e+00	1.760000e+00	1.009575e+08	1.004776e+05	1.004776e+05
1.760000e+00	1.770000e+00	1.100818e+08	1.049199e+05	1.049199e+05
1.770000e+00	1.780000e+00	1.207034e+08	1.098651e+05	1.098651e+05
1.780000e+00	1.790000e+00	1.329593e+08	1.153080e+05	1.153080e+05
1.790000e+00	1.800000e+00	1.452543e+08	1.205215e+05	1.205215e+05
1.800000e+00	1.810000e+00	1.613633e+08	1.270289e+05	1.270289e+05
1.810000e+00	1.820000e+00	1.802770e+08	1.342673e+05	1.342673e+05
1.820000e+00	1.830000e+00	2.011058e+08	1.418118e+05	1.418118e+05
1.830000e+00	1.840000e+00	2.273964e+08	1.507967e+05	1.507967e+05
1.840000e+00	1.850000e+00	2.576307e+08	1.605088e+05	1.605088e+05
1.850000e+00	1.860000e+00	2.941462e+08	1.715069e+05	1.715069e+05
1.860000e+00	1.870000e+00	3.399758e+08	1.843843e+05	1.843843e+05
1.870000e+00	1.880000e+00	3.953284e+08	1.988287e+05	1.988287e+05
1.880000e+00	1.890000e+00	4.694907e+08	2.166773e+05	2.166773e+05
1.890000e+00	1.900000e+00	5.691896e+08	2.385769e+05	2.385769e+05
1.900000e+00	1.910000e+00	7.010688e+08	2.647770e+05	2.647770e+05
1.910000e+00	1.920000e+00	9.000972e+08	3.000162e+05	3.000162e+05
1.920000e+00	1.930000e+00	1.211620e+09	3.480833e+05	3.480833e+05
1.930000e+00	1.940000e+00	1.780246e+09	4.219296e+05	4.219296e+05
1.940000e+00	1.950000e+00	3.147782e+09	5.610510e+05	5.610510e+05
1.950000e+00	1.960000e+00	8.698190e+10	2.949269e+06	2.949269e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/mllMixedCompare_0_02.dat <==
# BEGIN PLOT
NormalizeToIntegral=1
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$1/\Gamma$ \; d$\Gamma$/d $\log{m_{\ell\ell}}$
YLabelSep=7.5
LeftMargin=1.6
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LogY=1
Legend=1
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LegendTitle=\textbf{Dressed Leptons, $\Delta\Theta_\text{dress}=0.02$}
LegendFoot=\textbf{$\Delta\Theta_\text{dress}=0.02$}
LegendXPos=0.1
LegendYPos=0.9
#Legend2=1
#Legend2Title=\textbf{$\Delta\Theta_\text{dress}=0.02$}
#Legend2Only=
#Legend2XPos=0.1
#Legend2YPos=0.44
YMin=1e-3
YMax=1e2
RatioPlot=0
RatioPlot1=1
RatioPlot1DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot1YMin=0.96001
RatioPlot1YMax=1.09999
RatioPlot1SameStyle=1
RatioPlot2=1
RatioPlot2DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma,e\}}^\text{\,$\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot2YMin=0.96001
RatioPlot2YMax=1.09999
RatioPlot2SameStyle=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.692300e+06	1.300884e+04	1.300884e+04
1.010000e+00	1.020000e+00	1.883600e+06	1.372443e+04	1.372443e+04
1.020000e+00	1.030000e+00	1.851900e+06	1.360845e+04	1.360845e+04
1.030000e+00	1.040000e+00	2.015000e+06	1.419507e+04	1.419507e+04
1.040000e+00	1.050000e+00	2.122500e+06	1.456880e+04	1.456880e+04
1.050000e+00	1.060000e+00	2.226100e+06	1.492012e+04	1.492012e+04
1.060000e+00	1.070000e+00	2.303800e+06	1.517827e+04	1.517827e+04
1.070000e+00	1.080000e+00	2.274900e+06	1.508277e+04	1.508277e+04
1.080000e+00	1.090000e+00	2.391200e+06	1.546351e+04	1.546351e+04
1.090000e+00	1.100000e+00	2.497800e+06	1.580443e+04	1.580443e+04
1.100000e+00	1.110000e+00	2.625800e+06	1.620432e+04	1.620432e+04
1.110000e+00	1.120000e+00	2.885700e+06	1.698735e+04	1.698735e+04
1.120000e+00	1.130000e+00	2.937000e+06	1.713768e+04	1.713768e+04
1.130000e+00	1.140000e+00	3.109200e+06	1.763292e+04	1.763292e+04
1.140000e+00	1.150000e+00	3.126500e+06	1.768191e+04	1.768191e+04
1.150000e+00	1.160000e+00	3.344700e+06	1.828852e+04	1.828852e+04
1.160000e+00	1.170000e+00	3.262100e+06	1.806128e+04	1.806128e+04
1.170000e+00	1.180000e+00	3.555400e+06	1.885577e+04	1.885577e+04
1.180000e+00	1.190000e+00	3.874400e+06	1.968350e+04	1.968350e+04
1.190000e+00	1.200000e+00	3.922700e+06	1.980581e+04	1.980581e+04
1.200000e+00	1.210000e+00	3.972300e+06	1.993063e+04	1.993063e+04
1.210000e+00	1.220000e+00	4.130900e+06	2.032462e+04	2.032462e+04
1.220000e+00	1.230000e+00	4.396000e+06	2.096664e+04	2.096664e+04
1.230000e+00	1.240000e+00	4.510800e+06	2.123864e+04	2.123864e+04
1.240000e+00	1.250000e+00	4.800400e+06	2.190982e+04	2.190982e+04
1.250000e+00	1.260000e+00	5.085000e+06	2.254994e+04	2.254994e+04
1.260000e+00	1.270000e+00	5.159500e+06	2.271453e+04	2.271453e+04
1.270000e+00	1.280000e+00	5.507200e+06	2.346742e+04	2.346742e+04
1.280000e+00	1.290000e+00	5.645700e+06	2.376068e+04	2.376068e+04
1.290000e+00	1.300000e+00	5.884600e+06	2.425819e+04	2.425819e+04
1.300000e+00	1.310000e+00	6.260800e+06	2.502159e+04	2.502159e+04
1.310000e+00	1.320000e+00	6.376100e+06	2.525094e+04	2.525094e+04
1.320000e+00	1.330000e+00	6.807000e+06	2.609023e+04	2.609023e+04
1.330000e+00	1.340000e+00	7.187600e+06	2.680970e+04	2.680970e+04
1.340000e+00	1.350000e+00	7.552400e+06	2.748163e+04	2.748163e+04
1.350000e+00	1.360000e+00	7.814200e+06	2.795389e+04	2.795389e+04
1.360000e+00	1.370000e+00	8.096500e+06	2.845435e+04	2.845435e+04
1.370000e+00	1.380000e+00	8.614000e+06	2.934962e+04	2.934962e+04
1.380000e+00	1.390000e+00	8.879700e+06	2.979883e+04	2.979883e+04
1.390000e+00	1.400000e+00	9.311400e+06	3.051459e+04	3.051459e+04
1.400000e+00	1.410000e+00	9.924400e+06	3.150302e+04	3.150302e+04
1.410000e+00	1.420000e+00	1.045300e+07	3.233110e+04	3.233110e+04
1.420000e+00	1.430000e+00	1.077260e+07	3.282164e+04	3.282164e+04
1.430000e+00	1.440000e+00	1.156290e+07	3.400426e+04	3.400426e+04
1.440000e+00	1.450000e+00	1.211340e+07	3.480431e+04	3.480431e+04
1.450000e+00	1.460000e+00	1.265330e+07	3.557148e+04	3.557148e+04
1.460000e+00	1.470000e+00	1.346130e+07	3.668964e+04	3.668964e+04
1.470000e+00	1.480000e+00	1.411110e+07	3.756474e+04	3.756474e+04
1.480000e+00	1.490000e+00	1.451720e+07	3.810144e+04	3.810144e+04
1.490000e+00	1.500000e+00	1.516680e+07	3.894458e+04	3.894458e+04
1.500000e+00	1.510000e+00	1.604850e+07	4.006058e+04	4.006058e+04
1.510000e+00	1.520000e+00	1.707050e+07	4.131646e+04	4.131646e+04
1.520000e+00	1.530000e+00	1.790840e+07	4.231832e+04	4.231832e+04
1.530000e+00	1.540000e+00	1.899500e+07	4.358325e+04	4.358325e+04
1.540000e+00	1.550000e+00	1.978990e+07	4.448584e+04	4.448584e+04
1.550000e+00	1.560000e+00	2.088500e+07	4.570011e+04	4.570011e+04
1.560000e+00	1.570000e+00	2.185020e+07	4.674420e+04	4.674420e+04
1.570000e+00	1.580000e+00	2.319330e+07	4.815942e+04	4.815942e+04
1.580000e+00	1.590000e+00	2.457150e+07	4.956965e+04	4.956965e+04
1.590000e+00	1.600000e+00	2.586020e+07	5.085293e+04	5.085293e+04
1.600000e+00	1.610000e+00	2.748790e+07	5.242890e+04	5.242890e+04
1.610000e+00	1.620000e+00	2.879140e+07	5.365762e+04	5.365762e+04
1.620000e+00	1.630000e+00	3.098130e+07	5.566085e+04	5.566085e+04
1.630000e+00	1.640000e+00	3.322620e+07	5.764217e+04	5.764217e+04
1.640000e+00	1.650000e+00	3.486870e+07	5.904972e+04	5.904972e+04
1.650000e+00	1.660000e+00	3.737900e+07	6.113837e+04	6.113837e+04
1.660000e+00	1.670000e+00	4.000190e+07	6.324706e+04	6.324706e+04
1.670000e+00	1.680000e+00	4.263290e+07	6.529387e+04	6.529387e+04
1.680000e+00	1.690000e+00	4.540450e+07	6.738286e+04	6.738286e+04
1.690000e+00	1.700000e+00	4.873360e+07	6.980945e+04	6.980945e+04
1.700000e+00	1.710000e+00	5.278200e+07	7.265122e+04	7.265122e+04
1.710000e+00	1.720000e+00	5.621280e+07	7.497520e+04	7.497520e+04
1.720000e+00	1.730000e+00	6.053070e+07	7.780148e+04	7.780148e+04
1.730000e+00	1.740000e+00	6.541180e+07	8.087756e+04	8.087756e+04
1.740000e+00	1.750000e+00	7.144690e+07	8.452627e+04	8.452627e+04
1.750000e+00	1.760000e+00	7.782810e+07	8.822024e+04	8.822024e+04
1.760000e+00	1.770000e+00	8.402880e+07	9.166722e+04	9.166722e+04
1.770000e+00	1.780000e+00	9.263750e+07	9.624838e+04	9.624838e+04
1.780000e+00	1.790000e+00	1.016672e+08	1.008302e+05	1.008302e+05
1.790000e+00	1.800000e+00	1.111398e+08	1.054229e+05	1.054229e+05
1.800000e+00	1.810000e+00	1.232429e+08	1.110148e+05	1.110148e+05
1.810000e+00	1.820000e+00	1.374071e+08	1.172208e+05	1.172208e+05
1.820000e+00	1.830000e+00	1.533817e+08	1.238474e+05	1.238474e+05
1.830000e+00	1.840000e+00	1.731678e+08	1.315932e+05	1.315932e+05
1.840000e+00	1.850000e+00	1.964917e+08	1.401755e+05	1.401755e+05
1.850000e+00	1.860000e+00	2.247091e+08	1.499030e+05	1.499030e+05
1.860000e+00	1.870000e+00	2.615224e+08	1.617165e+05	1.617165e+05
1.870000e+00	1.880000e+00	3.033092e+08	1.741577e+05	1.741577e+05
1.880000e+00	1.890000e+00	3.607678e+08	1.899389e+05	1.899389e+05
1.890000e+00	1.900000e+00	4.392251e+08	2.095770e+05	2.095770e+05
1.900000e+00	1.910000e+00	5.418814e+08	2.327835e+05	2.327835e+05
1.910000e+00	1.920000e+00	6.986997e+08	2.643293e+05	2.643293e+05
1.920000e+00	1.930000e+00	9.437009e+08	3.071972e+05	3.071972e+05
1.930000e+00	1.940000e+00	1.392792e+09	3.732013e+05	3.732013e+05
1.940000e+00	1.950000e+00	2.483802e+09	4.983776e+05	4.983776e+05
1.950000e+00	1.960000e+00	8.987123e+10	2.997853e+06	2.997853e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.651000e+06	1.284912e+04	1.284912e+04
1.010000e+00	1.020000e+00	1.852400e+06	1.361029e+04	1.361029e+04
1.020000e+00	1.030000e+00	1.814000e+06	1.346848e+04	1.346848e+04
1.030000e+00	1.040000e+00	1.997100e+06	1.413188e+04	1.413188e+04
1.040000e+00	1.050000e+00	2.095900e+06	1.447722e+04	1.447722e+04
1.050000e+00	1.060000e+00	2.185300e+06	1.478276e+04	1.478276e+04
1.060000e+00	1.070000e+00	2.249500e+06	1.499833e+04	1.499833e+04
1.070000e+00	1.080000e+00	2.246200e+06	1.498733e+04	1.498733e+04
1.080000e+00	1.090000e+00	2.366300e+06	1.538278e+04	1.538278e+04
1.090000e+00	1.100000e+00	2.441600e+06	1.562562e+04	1.562562e+04
1.100000e+00	1.110000e+00	2.597200e+06	1.611583e+04	1.611583e+04
1.110000e+00	1.120000e+00	2.831800e+06	1.682795e+04	1.682795e+04
1.120000e+00	1.130000e+00	2.893400e+06	1.701000e+04	1.701000e+04
1.130000e+00	1.140000e+00	3.063600e+06	1.750314e+04	1.750314e+04
1.140000e+00	1.150000e+00	3.063000e+06	1.750143e+04	1.750143e+04
1.150000e+00	1.160000e+00	3.304200e+06	1.817746e+04	1.817746e+04
1.160000e+00	1.170000e+00	3.200400e+06	1.788966e+04	1.788966e+04
1.170000e+00	1.180000e+00	3.492200e+06	1.868743e+04	1.868743e+04
1.180000e+00	1.190000e+00	3.796800e+06	1.948538e+04	1.948538e+04
1.190000e+00	1.200000e+00	3.895500e+06	1.973702e+04	1.973702e+04
1.200000e+00	1.210000e+00	3.902900e+06	1.975576e+04	1.975576e+04
1.210000e+00	1.220000e+00	4.056000e+06	2.013951e+04	2.013951e+04
1.220000e+00	1.230000e+00	4.348900e+06	2.085402e+04	2.085402e+04
1.230000e+00	1.240000e+00	4.423500e+06	2.103212e+04	2.103212e+04
1.240000e+00	1.250000e+00	4.748100e+06	2.179014e+04	2.179014e+04
1.250000e+00	1.260000e+00	4.993100e+06	2.234525e+04	2.234525e+04
1.260000e+00	1.270000e+00	5.091900e+06	2.256524e+04	2.256524e+04
1.270000e+00	1.280000e+00	5.404600e+06	2.324780e+04	2.324780e+04
1.280000e+00	1.290000e+00	5.558700e+06	2.357690e+04	2.357690e+04
1.290000e+00	1.300000e+00	5.827000e+06	2.413918e+04	2.413918e+04
1.300000e+00	1.310000e+00	6.162500e+06	2.482438e+04	2.482438e+04
1.310000e+00	1.320000e+00	6.275600e+06	2.505115e+04	2.505115e+04
1.320000e+00	1.330000e+00	6.729100e+06	2.594051e+04	2.594051e+04
1.330000e+00	1.340000e+00	7.085700e+06	2.661898e+04	2.661898e+04
1.340000e+00	1.350000e+00	7.450100e+06	2.729487e+04	2.729487e+04
1.350000e+00	1.360000e+00	7.727200e+06	2.779784e+04	2.779784e+04
1.360000e+00	1.370000e+00	7.997200e+06	2.827932e+04	2.827932e+04
1.370000e+00	1.380000e+00	8.509600e+06	2.917122e+04	2.917122e+04
1.380000e+00	1.390000e+00	8.753100e+06	2.958564e+04	2.958564e+04
1.390000e+00	1.400000e+00	9.260200e+06	3.043058e+04	3.043058e+04
1.400000e+00	1.410000e+00	9.812000e+06	3.132411e+04	3.132411e+04
1.410000e+00	1.420000e+00	1.033300e+07	3.214498e+04	3.214498e+04
1.420000e+00	1.430000e+00	1.068850e+07	3.269327e+04	3.269327e+04
1.430000e+00	1.440000e+00	1.145320e+07	3.384258e+04	3.384258e+04
1.440000e+00	1.450000e+00	1.194350e+07	3.455937e+04	3.455937e+04
1.450000e+00	1.460000e+00	1.251200e+07	3.537231e+04	3.537231e+04
1.460000e+00	1.470000e+00	1.335370e+07	3.654271e+04	3.654271e+04
1.470000e+00	1.480000e+00	1.397500e+07	3.738315e+04	3.738315e+04
1.480000e+00	1.490000e+00	1.439140e+07	3.793600e+04	3.793600e+04
1.490000e+00	1.500000e+00	1.508060e+07	3.883375e+04	3.883375e+04
1.500000e+00	1.510000e+00	1.588360e+07	3.985423e+04	3.985423e+04
1.510000e+00	1.520000e+00	1.696830e+07	4.119260e+04	4.119260e+04
1.520000e+00	1.530000e+00	1.779410e+07	4.218305e+04	4.218305e+04
1.530000e+00	1.540000e+00	1.886990e+07	4.343950e+04	4.343950e+04
1.540000e+00	1.550000e+00	1.970450e+07	4.438975e+04	4.438975e+04
1.550000e+00	1.560000e+00	2.080130e+07	4.560844e+04	4.560844e+04
1.560000e+00	1.570000e+00	2.173380e+07	4.661952e+04	4.661952e+04
1.570000e+00	1.580000e+00	2.320100e+07	4.816742e+04	4.816742e+04
1.580000e+00	1.590000e+00	2.457130e+07	4.956945e+04	4.956945e+04
1.590000e+00	1.600000e+00	2.578650e+07	5.078041e+04	5.078041e+04
1.600000e+00	1.610000e+00	2.746260e+07	5.240477e+04	5.240477e+04
1.610000e+00	1.620000e+00	2.884750e+07	5.370987e+04	5.370987e+04
1.620000e+00	1.630000e+00	3.107800e+07	5.574765e+04	5.574765e+04
1.630000e+00	1.640000e+00	3.347160e+07	5.785465e+04	5.785465e+04
1.640000e+00	1.650000e+00	3.506390e+07	5.921478e+04	5.921478e+04
1.650000e+00	1.660000e+00	3.765290e+07	6.136196e+04	6.136196e+04
1.660000e+00	1.670000e+00	4.021920e+07	6.341861e+04	6.341861e+04
1.670000e+00	1.680000e+00	4.296710e+07	6.554929e+04	6.554929e+04
1.680000e+00	1.690000e+00	4.567470e+07	6.758306e+04	6.758306e+04
1.690000e+00	1.700000e+00	4.924880e+07	7.017749e+04	7.017749e+04
1.700000e+00	1.710000e+00	5.354980e+07	7.317773e+04	7.317773e+04
1.710000e+00	1.720000e+00	5.698000e+07	7.548510e+04	7.548510e+04
1.720000e+00	1.730000e+00	6.143470e+07	7.838029e+04	7.838029e+04
1.730000e+00	1.740000e+00	6.654900e+07	8.157757e+04	8.157757e+04
1.740000e+00	1.750000e+00	7.286320e+07	8.535994e+04	8.535994e+04
1.750000e+00	1.760000e+00	7.946050e+07	8.914062e+04	8.914062e+04
1.760000e+00	1.770000e+00	8.596160e+07	9.271548e+04	9.271548e+04
1.770000e+00	1.780000e+00	9.499530e+07	9.746553e+04	9.746553e+04
1.780000e+00	1.790000e+00	1.047437e+08	1.023444e+05	1.023444e+05
1.790000e+00	1.800000e+00	1.146479e+08	1.070738e+05	1.070738e+05
1.800000e+00	1.810000e+00	1.274011e+08	1.128721e+05	1.128721e+05
1.810000e+00	1.820000e+00	1.420132e+08	1.191693e+05	1.191693e+05
1.820000e+00	1.830000e+00	1.581205e+08	1.257460e+05	1.257460e+05
1.830000e+00	1.840000e+00	1.781141e+08	1.334594e+05	1.334594e+05
1.840000e+00	1.850000e+00	2.018896e+08	1.420879e+05	1.420879e+05
1.850000e+00	1.860000e+00	2.300410e+08	1.516710e+05	1.516710e+05
1.860000e+00	1.870000e+00	2.674928e+08	1.635521e+05	1.635521e+05
1.870000e+00	1.880000e+00	3.096470e+08	1.759679e+05	1.759679e+05
1.880000e+00	1.890000e+00	3.675713e+08	1.917215e+05	1.917215e+05
1.890000e+00	1.900000e+00	4.467694e+08	2.113692e+05	2.113692e+05
1.900000e+00	1.910000e+00	5.501176e+08	2.345459e+05	2.345459e+05
1.910000e+00	1.920000e+00	7.080484e+08	2.660918e+05	2.660918e+05
1.920000e+00	1.930000e+00	9.540522e+08	3.088774e+05	3.088774e+05
1.930000e+00	1.940000e+00	1.405138e+09	3.748517e+05	3.748517e+05
1.940000e+00	1.950000e+00	2.497051e+09	4.997050e+05	4.997050e+05
1.950000e+00	1.960000e+00	8.974608e+10	2.995765e+06	2.995765e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.652100e+06	1.285340e+04	1.285340e+04
1.010000e+00	1.020000e+00	1.852500e+06	1.361066e+04	1.361066e+04
1.020000e+00	1.030000e+00	1.811500e+06	1.345920e+04	1.345920e+04
1.030000e+00	1.040000e+00	1.992000e+06	1.411382e+04	1.411382e+04
1.040000e+00	1.050000e+00	2.091300e+06	1.446133e+04	1.446133e+04
1.050000e+00	1.060000e+00	2.189900e+06	1.479831e+04	1.479831e+04
1.060000e+00	1.070000e+00	2.251400e+06	1.500467e+04	1.500467e+04
1.070000e+00	1.080000e+00	2.241700e+06	1.497231e+04	1.497231e+04
1.080000e+00	1.090000e+00	2.367700e+06	1.538733e+04	1.538733e+04
1.090000e+00	1.100000e+00	2.445800e+06	1.563905e+04	1.563905e+04
1.100000e+00	1.110000e+00	2.597600e+06	1.611707e+04	1.611707e+04
1.110000e+00	1.120000e+00	2.850500e+06	1.688342e+04	1.688342e+04
1.120000e+00	1.130000e+00	2.890800e+06	1.700235e+04	1.700235e+04
1.130000e+00	1.140000e+00	3.063300e+06	1.750229e+04	1.750229e+04
1.140000e+00	1.150000e+00	3.054600e+06	1.747741e+04	1.747741e+04
1.150000e+00	1.160000e+00	3.292900e+06	1.814635e+04	1.814635e+04
1.160000e+00	1.170000e+00	3.200200e+06	1.788910e+04	1.788910e+04
1.170000e+00	1.180000e+00	3.487500e+06	1.867485e+04	1.867485e+04
1.180000e+00	1.190000e+00	3.789000e+06	1.946535e+04	1.946535e+04
1.190000e+00	1.200000e+00	3.885300e+06	1.971116e+04	1.971116e+04
1.200000e+00	1.210000e+00	3.909700e+06	1.977296e+04	1.977296e+04
1.210000e+00	1.220000e+00	4.047900e+06	2.011939e+04	2.011939e+04
1.220000e+00	1.230000e+00	4.343000e+06	2.083987e+04	2.083987e+04
1.230000e+00	1.240000e+00	4.419100e+06	2.102166e+04	2.102166e+04
1.240000e+00	1.250000e+00	4.738500e+06	2.176810e+04	2.176810e+04
1.250000e+00	1.260000e+00	4.986600e+06	2.233070e+04	2.233070e+04
1.260000e+00	1.270000e+00	5.080500e+06	2.253996e+04	2.253996e+04
1.270000e+00	1.280000e+00	5.388300e+06	2.321271e+04	2.321271e+04
1.280000e+00	1.290000e+00	5.559100e+06	2.357774e+04	2.357774e+04
1.290000e+00	1.300000e+00	5.801800e+06	2.408693e+04	2.408693e+04
1.300000e+00	1.310000e+00	6.157300e+06	2.481391e+04	2.481391e+04
1.310000e+00	1.320000e+00	6.251600e+06	2.500320e+04	2.500320e+04
1.320000e+00	1.330000e+00	6.716900e+06	2.591698e+04	2.591698e+04
1.330000e+00	1.340000e+00	7.063600e+06	2.657743e+04	2.657743e+04
1.340000e+00	1.350000e+00	7.430700e+06	2.725931e+04	2.725931e+04
1.350000e+00	1.360000e+00	7.716200e+06	2.777805e+04	2.777805e+04
1.360000e+00	1.370000e+00	7.973500e+06	2.823739e+04	2.823739e+04
1.370000e+00	1.380000e+00	8.469100e+06	2.910172e+04	2.910172e+04
1.380000e+00	1.390000e+00	8.737800e+06	2.955977e+04	2.955977e+04
1.390000e+00	1.400000e+00	9.243900e+06	3.040378e+04	3.040378e+04
1.400000e+00	1.410000e+00	9.774200e+06	3.126372e+04	3.126372e+04
1.410000e+00	1.420000e+00	1.029760e+07	3.208987e+04	3.208987e+04
1.420000e+00	1.430000e+00	1.062430e+07	3.259494e+04	3.259494e+04
1.430000e+00	1.440000e+00	1.139480e+07	3.375618e+04	3.375618e+04
1.440000e+00	1.450000e+00	1.190260e+07	3.450014e+04	3.450014e+04
1.450000e+00	1.460000e+00	1.245810e+07	3.529603e+04	3.529603e+04
1.460000e+00	1.470000e+00	1.327230e+07	3.643117e+04	3.643117e+04
1.470000e+00	1.480000e+00	1.390980e+07	3.729584e+04	3.729584e+04
1.480000e+00	1.490000e+00	1.431470e+07	3.783477e+04	3.783477e+04
1.490000e+00	1.500000e+00	1.497320e+07	3.869522e+04	3.869522e+04
1.500000e+00	1.510000e+00	1.578860e+07	3.973487e+04	3.973487e+04
1.510000e+00	1.520000e+00	1.682430e+07	4.101744e+04	4.101744e+04
1.520000e+00	1.530000e+00	1.770200e+07	4.207374e+04	4.207374e+04
1.530000e+00	1.540000e+00	1.873960e+07	4.328926e+04	4.328926e+04
1.540000e+00	1.550000e+00	1.955460e+07	4.422058e+04	4.422058e+04
1.550000e+00	1.560000e+00	2.064750e+07	4.543952e+04	4.543952e+04
1.560000e+00	1.570000e+00	2.158060e+07	4.645492e+04	4.645492e+04
1.570000e+00	1.580000e+00	2.299720e+07	4.795540e+04	4.795540e+04
1.580000e+00	1.590000e+00	2.432570e+07	4.932109e+04	4.932109e+04
1.590000e+00	1.600000e+00	2.554050e+07	5.053761e+04	5.053761e+04
1.600000e+00	1.610000e+00	2.723970e+07	5.219167e+04	5.219167e+04
1.610000e+00	1.620000e+00	2.855520e+07	5.343707e+04	5.343707e+04
1.620000e+00	1.630000e+00	3.071560e+07	5.542166e+04	5.542166e+04
1.630000e+00	1.640000e+00	3.306460e+07	5.750183e+04	5.750183e+04
1.640000e+00	1.650000e+00	3.460990e+07	5.883018e+04	5.883018e+04
1.650000e+00	1.660000e+00	3.717660e+07	6.097262e+04	6.097262e+04
1.660000e+00	1.670000e+00	3.976730e+07	6.306132e+04	6.306132e+04
1.670000e+00	1.680000e+00	4.235820e+07	6.508318e+04	6.508318e+04
1.680000e+00	1.690000e+00	4.503900e+07	6.711110e+04	6.711110e+04
1.690000e+00	1.700000e+00	4.853730e+07	6.966872e+04	6.966872e+04
1.700000e+00	1.710000e+00	5.273790e+07	7.262086e+04	7.262086e+04
1.710000e+00	1.720000e+00	5.607370e+07	7.488237e+04	7.488237e+04
1.720000e+00	1.730000e+00	6.032380e+07	7.766840e+04	7.766840e+04
1.730000e+00	1.740000e+00	6.536280e+07	8.084726e+04	8.084726e+04
1.740000e+00	1.750000e+00	7.154620e+07	8.458499e+04	8.458499e+04
1.750000e+00	1.760000e+00	7.788410e+07	8.825197e+04	8.825197e+04
1.760000e+00	1.770000e+00	8.411660e+07	9.171510e+04	9.171510e+04
1.770000e+00	1.780000e+00	9.284970e+07	9.635855e+04	9.635855e+04
1.780000e+00	1.790000e+00	1.022511e+08	1.011193e+05	1.011193e+05
1.790000e+00	1.800000e+00	1.118451e+08	1.057568e+05	1.057568e+05
1.800000e+00	1.810000e+00	1.241604e+08	1.114273e+05	1.114273e+05
1.810000e+00	1.820000e+00	1.386936e+08	1.177682e+05	1.177682e+05
1.820000e+00	1.830000e+00	1.547657e+08	1.244049e+05	1.244049e+05
1.830000e+00	1.840000e+00	1.746444e+08	1.321531e+05	1.321531e+05
1.840000e+00	1.850000e+00	1.982713e+08	1.408088e+05	1.408088e+05
1.850000e+00	1.860000e+00	2.261487e+08	1.503824e+05	1.503824e+05
1.860000e+00	1.870000e+00	2.632951e+08	1.622637e+05	1.622637e+05
1.870000e+00	1.880000e+00	3.051187e+08	1.746765e+05	1.746765e+05
1.880000e+00	1.890000e+00	3.627221e+08	1.904526e+05	1.904526e+05
1.890000e+00	1.900000e+00	4.411509e+08	2.100359e+05	2.100359e+05
1.900000e+00	1.910000e+00	5.435364e+08	2.331387e+05	2.331387e+05
1.910000e+00	1.920000e+00	7.003415e+08	2.646397e+05	2.646397e+05
1.920000e+00	1.930000e+00	9.450151e+08	3.074110e+05	3.074110e+05
1.930000e+00	1.940000e+00	1.393616e+09	3.733117e+05	3.733117e+05
1.940000e+00	1.950000e+00	2.482522e+09	4.982491e+05	4.982491e+05
1.950000e+00	1.960000e+00	8.985895e+10	2.997648e+06	2.997648e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.652700e+06	1.285574e+04	1.285574e+04
1.010000e+00	1.020000e+00	1.852800e+06	1.361176e+04	1.361176e+04
1.020000e+00	1.030000e+00	1.811300e+06	1.345845e+04	1.345845e+04
1.030000e+00	1.040000e+00	1.991900e+06	1.411347e+04	1.411347e+04
1.040000e+00	1.050000e+00	2.091200e+06	1.446098e+04	1.446098e+04
1.050000e+00	1.060000e+00	2.188300e+06	1.479290e+04	1.479290e+04
1.060000e+00	1.070000e+00	2.251500e+06	1.500500e+04	1.500500e+04
1.070000e+00	1.080000e+00	2.241300e+06	1.497097e+04	1.497097e+04
1.080000e+00	1.090000e+00	2.367400e+06	1.538636e+04	1.538636e+04
1.090000e+00	1.100000e+00	2.445800e+06	1.563905e+04	1.563905e+04
1.100000e+00	1.110000e+00	2.597700e+06	1.611738e+04	1.611738e+04
1.110000e+00	1.120000e+00	2.848900e+06	1.687868e+04	1.687868e+04
1.120000e+00	1.130000e+00	2.890500e+06	1.700147e+04	1.700147e+04
1.130000e+00	1.140000e+00	3.062800e+06	1.750086e+04	1.750086e+04
1.140000e+00	1.150000e+00	3.054600e+06	1.747741e+04	1.747741e+04
1.150000e+00	1.160000e+00	3.293100e+06	1.814690e+04	1.814690e+04
1.160000e+00	1.170000e+00	3.200000e+06	1.788854e+04	1.788854e+04
1.170000e+00	1.180000e+00	3.487200e+06	1.867405e+04	1.867405e+04
1.180000e+00	1.190000e+00	3.788000e+06	1.946279e+04	1.946279e+04
1.190000e+00	1.200000e+00	3.885200e+06	1.971091e+04	1.971091e+04
1.200000e+00	1.210000e+00	3.907300e+06	1.976689e+04	1.976689e+04
1.210000e+00	1.220000e+00	4.046600e+06	2.011616e+04	2.011616e+04
1.220000e+00	1.230000e+00	4.339800e+06	2.083219e+04	2.083219e+04
1.230000e+00	1.240000e+00	4.417800e+06	2.101856e+04	2.101856e+04
1.240000e+00	1.250000e+00	4.736900e+06	2.176442e+04	2.176442e+04
1.250000e+00	1.260000e+00	4.984900e+06	2.232689e+04	2.232689e+04
1.260000e+00	1.270000e+00	5.077400e+06	2.253309e+04	2.253309e+04
1.270000e+00	1.280000e+00	5.386700e+06	2.320927e+04	2.320927e+04
1.280000e+00	1.290000e+00	5.558400e+06	2.357626e+04	2.357626e+04
1.290000e+00	1.300000e+00	5.802000e+06	2.408734e+04	2.408734e+04
1.300000e+00	1.310000e+00	6.155900e+06	2.481109e+04	2.481109e+04
1.310000e+00	1.320000e+00	6.246900e+06	2.499380e+04	2.499380e+04
1.320000e+00	1.330000e+00	6.713000e+06	2.590946e+04	2.590946e+04
1.330000e+00	1.340000e+00	7.058000e+06	2.656690e+04	2.656690e+04
1.340000e+00	1.350000e+00	7.429800e+06	2.725766e+04	2.725766e+04
1.350000e+00	1.360000e+00	7.710700e+06	2.776815e+04	2.776815e+04
1.360000e+00	1.370000e+00	7.970600e+06	2.823225e+04	2.823225e+04
1.370000e+00	1.380000e+00	8.468100e+06	2.910000e+04	2.910000e+04
1.380000e+00	1.390000e+00	8.735800e+06	2.955639e+04	2.955639e+04
1.390000e+00	1.400000e+00	9.233100e+06	3.038602e+04	3.038602e+04
1.400000e+00	1.410000e+00	9.767800e+06	3.125348e+04	3.125348e+04
1.410000e+00	1.420000e+00	1.029590e+07	3.208722e+04	3.208722e+04
1.420000e+00	1.430000e+00	1.062430e+07	3.259494e+04	3.259494e+04
1.430000e+00	1.440000e+00	1.139070e+07	3.375011e+04	3.375011e+04
1.440000e+00	1.450000e+00	1.189870e+07	3.449449e+04	3.449449e+04
1.450000e+00	1.460000e+00	1.245610e+07	3.529320e+04	3.529320e+04
1.460000e+00	1.470000e+00	1.325890e+07	3.641277e+04	3.641277e+04
1.470000e+00	1.480000e+00	1.390610e+07	3.729088e+04	3.729088e+04
1.480000e+00	1.490000e+00	1.430270e+07	3.781891e+04	3.781891e+04
1.490000e+00	1.500000e+00	1.496390e+07	3.868320e+04	3.868320e+04
1.500000e+00	1.510000e+00	1.577720e+07	3.972052e+04	3.972052e+04
1.510000e+00	1.520000e+00	1.680820e+07	4.099780e+04	4.099780e+04
1.520000e+00	1.530000e+00	1.769130e+07	4.206103e+04	4.206103e+04
1.530000e+00	1.540000e+00	1.873440e+07	4.328325e+04	4.328325e+04
1.540000e+00	1.550000e+00	1.954280e+07	4.420724e+04	4.420724e+04
1.550000e+00	1.560000e+00	2.063750e+07	4.542852e+04	4.542852e+04
1.560000e+00	1.570000e+00	2.156610e+07	4.643932e+04	4.643932e+04
1.570000e+00	1.580000e+00	2.299160e+07	4.794956e+04	4.794956e+04
1.580000e+00	1.590000e+00	2.431650e+07	4.931176e+04	4.931176e+04
1.590000e+00	1.600000e+00	2.552310e+07	5.052039e+04	5.052039e+04
1.600000e+00	1.610000e+00	2.722710e+07	5.217959e+04	5.217959e+04
1.610000e+00	1.620000e+00	2.852460e+07	5.340843e+04	5.340843e+04
1.620000e+00	1.630000e+00	3.070270e+07	5.541002e+04	5.541002e+04
1.630000e+00	1.640000e+00	3.303560e+07	5.747660e+04	5.747660e+04
1.640000e+00	1.650000e+00	3.458320e+07	5.880748e+04	5.880748e+04
1.650000e+00	1.660000e+00	3.715810e+07	6.095744e+04	6.095744e+04
1.660000e+00	1.670000e+00	3.973370e+07	6.303467e+04	6.303467e+04
1.670000e+00	1.680000e+00	4.233600e+07	6.506612e+04	6.506612e+04
1.680000e+00	1.690000e+00	4.501330e+07	6.709195e+04	6.709195e+04
1.690000e+00	1.700000e+00	4.850110e+07	6.964273e+04	6.964273e+04
1.700000e+00	1.710000e+00	5.271180e+07	7.260289e+04	7.260289e+04
1.710000e+00	1.720000e+00	5.603570e+07	7.485700e+04	7.485700e+04
1.720000e+00	1.730000e+00	6.029310e+07	7.764863e+04	7.764863e+04
1.730000e+00	1.740000e+00	6.532390e+07	8.082320e+04	8.082320e+04
1.740000e+00	1.750000e+00	7.150200e+07	8.455886e+04	8.455886e+04
1.750000e+00	1.760000e+00	7.784440e+07	8.822947e+04	8.822947e+04
1.760000e+00	1.770000e+00	8.407450e+07	9.169215e+04	9.169215e+04
1.770000e+00	1.780000e+00	9.280600e+07	9.633587e+04	9.633587e+04
1.780000e+00	1.790000e+00	1.021779e+08	1.010831e+05	1.010831e+05
1.790000e+00	1.800000e+00	1.117843e+08	1.057281e+05	1.057281e+05
1.800000e+00	1.810000e+00	1.241118e+08	1.114055e+05	1.114055e+05
1.810000e+00	1.820000e+00	1.386370e+08	1.177442e+05	1.177442e+05
1.820000e+00	1.830000e+00	1.547418e+08	1.243953e+05	1.243953e+05
1.830000e+00	1.840000e+00	1.746118e+08	1.321408e+05	1.321408e+05
1.840000e+00	1.850000e+00	1.982359e+08	1.407963e+05	1.407963e+05
1.850000e+00	1.860000e+00	2.261384e+08	1.503790e+05	1.503790e+05
1.860000e+00	1.870000e+00	2.632892e+08	1.622619e+05	1.622619e+05
1.870000e+00	1.880000e+00	3.051035e+08	1.746721e+05	1.746721e+05
1.880000e+00	1.890000e+00	3.627582e+08	1.904621e+05	1.904621e+05
1.890000e+00	1.900000e+00	4.411740e+08	2.100414e+05	2.100414e+05
1.900000e+00	1.910000e+00	5.436060e+08	2.331536e+05	2.331536e+05
1.910000e+00	1.920000e+00	7.004800e+08	2.646658e+05	2.646658e+05
1.920000e+00	1.930000e+00	9.452112e+08	3.074429e+05	3.074429e+05
1.930000e+00	1.940000e+00	1.393852e+09	3.733433e+05	3.733433e+05
1.940000e+00	1.950000e+00	2.482794e+09	4.982764e+05	4.982764e+05
1.950000e+00	1.960000e+00	8.985913e+10	2.997651e+06	2.997651e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv3.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.652400e+06	1.285457e+04	1.285457e+04
1.010000e+00	1.020000e+00	1.852500e+06	1.361066e+04	1.361066e+04
1.020000e+00	1.030000e+00	1.811300e+06	1.345845e+04	1.345845e+04
1.030000e+00	1.040000e+00	1.991200e+06	1.411099e+04	1.411099e+04
1.040000e+00	1.050000e+00	2.091100e+06	1.446064e+04	1.446064e+04
1.050000e+00	1.060000e+00	2.188300e+06	1.479290e+04	1.479290e+04
1.060000e+00	1.070000e+00	2.251100e+06	1.500367e+04	1.500367e+04
1.070000e+00	1.080000e+00	2.241100e+06	1.497030e+04	1.497030e+04
1.080000e+00	1.090000e+00	2.364400e+06	1.537661e+04	1.537661e+04
1.090000e+00	1.100000e+00	2.445800e+06	1.563905e+04	1.563905e+04
1.100000e+00	1.110000e+00	2.597200e+06	1.611583e+04	1.611583e+04
1.110000e+00	1.120000e+00	2.848700e+06	1.687809e+04	1.687809e+04
1.120000e+00	1.130000e+00	2.888100e+06	1.699441e+04	1.699441e+04
1.130000e+00	1.140000e+00	3.060200e+06	1.749343e+04	1.749343e+04
1.140000e+00	1.150000e+00	3.053700e+06	1.747484e+04	1.747484e+04
1.150000e+00	1.160000e+00	3.292700e+06	1.814580e+04	1.814580e+04
1.160000e+00	1.170000e+00	3.199400e+06	1.788687e+04	1.788687e+04
1.170000e+00	1.180000e+00	3.486700e+06	1.867271e+04	1.867271e+04
1.180000e+00	1.190000e+00	3.788700e+06	1.946458e+04	1.946458e+04
1.190000e+00	1.200000e+00	3.886700e+06	1.971472e+04	1.971472e+04
1.200000e+00	1.210000e+00	3.904700e+06	1.976031e+04	1.976031e+04
1.210000e+00	1.220000e+00	4.042200e+06	2.010522e+04	2.010522e+04
1.220000e+00	1.230000e+00	4.338700e+06	2.082955e+04	2.082955e+04
1.230000e+00	1.240000e+00	4.415000e+06	2.101190e+04	2.101190e+04
1.240000e+00	1.250000e+00	4.736200e+06	2.176281e+04	2.176281e+04
1.250000e+00	1.260000e+00	4.983000e+06	2.232263e+04	2.232263e+04
1.260000e+00	1.270000e+00	5.076100e+06	2.253020e+04	2.253020e+04
1.270000e+00	1.280000e+00	5.386700e+06	2.320927e+04	2.320927e+04
1.280000e+00	1.290000e+00	5.556500e+06	2.357223e+04	2.357223e+04
1.290000e+00	1.300000e+00	5.797900e+06	2.407883e+04	2.407883e+04
1.300000e+00	1.310000e+00	6.145700e+06	2.479052e+04	2.479052e+04
1.310000e+00	1.320000e+00	6.244500e+06	2.498900e+04	2.498900e+04
1.320000e+00	1.330000e+00	6.711800e+06	2.590714e+04	2.590714e+04
1.330000e+00	1.340000e+00	7.052400e+06	2.655636e+04	2.655636e+04
1.340000e+00	1.350000e+00	7.428200e+06	2.725472e+04	2.725472e+04
1.350000e+00	1.360000e+00	7.701500e+06	2.775158e+04	2.775158e+04
1.360000e+00	1.370000e+00	7.967200e+06	2.822623e+04	2.822623e+04
1.370000e+00	1.380000e+00	8.460100e+06	2.908625e+04	2.908625e+04
1.380000e+00	1.390000e+00	8.732200e+06	2.955030e+04	2.955030e+04
1.390000e+00	1.400000e+00	9.231200e+06	3.038289e+04	3.038289e+04
1.400000e+00	1.410000e+00	9.768900e+06	3.125524e+04	3.125524e+04
1.410000e+00	1.420000e+00	1.029380e+07	3.208395e+04	3.208395e+04
1.420000e+00	1.430000e+00	1.061870e+07	3.258635e+04	3.258635e+04
1.430000e+00	1.440000e+00	1.138620e+07	3.374344e+04	3.374344e+04
1.440000e+00	1.450000e+00	1.189670e+07	3.449159e+04	3.449159e+04
1.450000e+00	1.460000e+00	1.244580e+07	3.527861e+04	3.527861e+04
1.460000e+00	1.470000e+00	1.325380e+07	3.640577e+04	3.640577e+04
1.470000e+00	1.480000e+00	1.390160e+07	3.728485e+04	3.728485e+04
1.480000e+00	1.490000e+00	1.430040e+07	3.781587e+04	3.781587e+04
1.490000e+00	1.500000e+00	1.495450e+07	3.867105e+04	3.867105e+04
1.500000e+00	1.510000e+00	1.576660e+07	3.970718e+04	3.970718e+04
1.510000e+00	1.520000e+00	1.679980e+07	4.098756e+04	4.098756e+04
1.520000e+00	1.530000e+00	1.767810e+07	4.204533e+04	4.204533e+04
1.530000e+00	1.540000e+00	1.873260e+07	4.328117e+04	4.328117e+04
1.540000e+00	1.550000e+00	1.953390e+07	4.419717e+04	4.419717e+04
1.550000e+00	1.560000e+00	2.062880e+07	4.541894e+04	4.541894e+04
1.560000e+00	1.570000e+00	2.155100e+07	4.642305e+04	4.642305e+04
1.570000e+00	1.580000e+00	2.298180e+07	4.793934e+04	4.793934e+04
1.580000e+00	1.590000e+00	2.430200e+07	4.929706e+04	4.929706e+04
1.590000e+00	1.600000e+00	2.549910e+07	5.049663e+04	5.049663e+04
1.600000e+00	1.610000e+00	2.721110e+07	5.216426e+04	5.216426e+04
1.610000e+00	1.620000e+00	2.849920e+07	5.338464e+04	5.338464e+04
1.620000e+00	1.630000e+00	3.068580e+07	5.539477e+04	5.539477e+04
1.630000e+00	1.640000e+00	3.300250e+07	5.744780e+04	5.744780e+04
1.640000e+00	1.650000e+00	3.456630e+07	5.879311e+04	5.879311e+04
1.650000e+00	1.660000e+00	3.712030e+07	6.092643e+04	6.092643e+04
1.660000e+00	1.670000e+00	3.971200e+07	6.301746e+04	6.301746e+04
1.670000e+00	1.680000e+00	4.230540e+07	6.504260e+04	6.504260e+04
1.680000e+00	1.690000e+00	4.499280e+07	6.707667e+04	6.707667e+04
1.690000e+00	1.700000e+00	4.846930e+07	6.961990e+04	6.961990e+04
1.700000e+00	1.710000e+00	5.267000e+07	7.257410e+04	7.257410e+04
1.710000e+00	1.720000e+00	5.597170e+07	7.481424e+04	7.481424e+04
1.720000e+00	1.730000e+00	6.025130e+07	7.762171e+04	7.762171e+04
1.730000e+00	1.740000e+00	6.527760e+07	8.079455e+04	8.079455e+04
1.740000e+00	1.750000e+00	7.142270e+07	8.451195e+04	8.451195e+04
1.750000e+00	1.760000e+00	7.778900e+07	8.819807e+04	8.819807e+04
1.760000e+00	1.770000e+00	8.403900e+07	9.167279e+04	9.167279e+04
1.770000e+00	1.780000e+00	9.277820e+07	9.632144e+04	9.632144e+04
1.780000e+00	1.790000e+00	1.021007e+08	1.010449e+05	1.010449e+05
1.790000e+00	1.800000e+00	1.117232e+08	1.056992e+05	1.056992e+05
1.800000e+00	1.810000e+00	1.240598e+08	1.113821e+05	1.113821e+05
1.810000e+00	1.820000e+00	1.385553e+08	1.177095e+05	1.177095e+05
1.820000e+00	1.830000e+00	1.546619e+08	1.243631e+05	1.243631e+05
1.830000e+00	1.840000e+00	1.745359e+08	1.321120e+05	1.321120e+05
1.840000e+00	1.850000e+00	1.981547e+08	1.407674e+05	1.407674e+05
1.850000e+00	1.860000e+00	2.260756e+08	1.503581e+05	1.503581e+05
1.860000e+00	1.870000e+00	2.632168e+08	1.622396e+05	1.622396e+05
1.870000e+00	1.880000e+00	3.050746e+08	1.746638e+05	1.746638e+05
1.880000e+00	1.890000e+00	3.627555e+08	1.904614e+05	1.904614e+05
1.890000e+00	1.900000e+00	4.411590e+08	2.100379e+05	2.100379e+05
1.900000e+00	1.910000e+00	5.437149e+08	2.331769e+05	2.331769e+05
1.910000e+00	1.920000e+00	7.006307e+08	2.646943e+05	2.646943e+05
1.920000e+00	1.930000e+00	9.454278e+08	3.074781e+05	3.074781e+05
1.930000e+00	1.940000e+00	1.394173e+09	3.733863e+05	3.733863e+05
1.940000e+00	1.950000e+00	2.483235e+09	4.983207e+05	4.983207e+05
1.950000e+00	1.960000e+00	8.985946e+10	2.997657e+06	2.997657e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/mllMixedCompare_0_1.dat <==
# BEGIN PLOT
NormalizeToIntegral=1
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$1/\Gamma$ \; d$\Gamma$/d $\log{m_{\ell\ell}}$
YLabelSep=7.5
LeftMargin=1.6
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LogY=1
Legend=1
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LegendTitle=\textbf{Dressed Leptons, $\Delta\Theta_\text{dress}=0.1$}
LegendFoot=\textbf{$\Delta\Theta_\text{dress}=0.1$}
LegendXPos=0.1
LegendYPos=0.9
#Legend2=1
#Legend2Title=\textbf{$\Delta\Theta_\text{dress}=0.1$}
#Legend2Only=
#Legend2XPos=0.1
#Legend2YPos=0.44
YMin=1e-3
YMax=1e2
RatioPlot=0
RatioPlot1=1
RatioPlot1DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot1YMin=0.96001
RatioPlot1YMax=1.09999
RatioPlot1SameStyle=1
RatioPlot2=1
RatioPlot2DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma,e\}}^\text{\,$\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot2YMin=0.96001
RatioPlot2YMax=1.09999
RatioPlot2SameStyle=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.203700e+06	1.097133e+04	1.097133e+04
1.010000e+00	1.020000e+00	1.370400e+06	1.170641e+04	1.170641e+04
1.020000e+00	1.030000e+00	1.337300e+06	1.156417e+04	1.156417e+04
1.030000e+00	1.040000e+00	1.473800e+06	1.214002e+04	1.214002e+04
1.040000e+00	1.050000e+00	1.581800e+06	1.257696e+04	1.257696e+04
1.050000e+00	1.060000e+00	1.621100e+06	1.273224e+04	1.273224e+04
1.060000e+00	1.070000e+00	1.636100e+06	1.279101e+04	1.279101e+04
1.070000e+00	1.080000e+00	1.642300e+06	1.281523e+04	1.281523e+04
1.080000e+00	1.090000e+00	1.723000e+06	1.312631e+04	1.312631e+04
1.090000e+00	1.100000e+00	1.783800e+06	1.335590e+04	1.335590e+04
1.100000e+00	1.110000e+00	1.855100e+06	1.362021e+04	1.362021e+04
1.110000e+00	1.120000e+00	2.085400e+06	1.444091e+04	1.444091e+04
1.120000e+00	1.130000e+00	2.109300e+06	1.452343e+04	1.452343e+04
1.130000e+00	1.140000e+00	2.220400e+06	1.490101e+04	1.490101e+04
1.140000e+00	1.150000e+00	2.238000e+06	1.495995e+04	1.495995e+04
1.150000e+00	1.160000e+00	2.359300e+06	1.536001e+04	1.536001e+04
1.160000e+00	1.170000e+00	2.319700e+06	1.523056e+04	1.523056e+04
1.170000e+00	1.180000e+00	2.517600e+06	1.586695e+04	1.586695e+04
1.180000e+00	1.190000e+00	2.751200e+06	1.658674e+04	1.658674e+04
1.190000e+00	1.200000e+00	2.759200e+06	1.661084e+04	1.661084e+04
1.200000e+00	1.210000e+00	2.813000e+06	1.677200e+04	1.677200e+04
1.210000e+00	1.220000e+00	2.999400e+06	1.731878e+04	1.731878e+04
1.220000e+00	1.230000e+00	3.012600e+06	1.735684e+04	1.735684e+04
1.230000e+00	1.240000e+00	3.182200e+06	1.783872e+04	1.783872e+04
1.240000e+00	1.250000e+00	3.397500e+06	1.843231e+04	1.843231e+04
1.250000e+00	1.260000e+00	3.608200e+06	1.899526e+04	1.899526e+04
1.260000e+00	1.270000e+00	3.562600e+06	1.887485e+04	1.887485e+04
1.270000e+00	1.280000e+00	3.837000e+06	1.958826e+04	1.958826e+04
1.280000e+00	1.290000e+00	3.983500e+06	1.995871e+04	1.995871e+04
1.290000e+00	1.300000e+00	4.216200e+06	2.053339e+04	2.053339e+04
1.300000e+00	1.310000e+00	4.344600e+06	2.084370e+04	2.084370e+04
1.310000e+00	1.320000e+00	4.424600e+06	2.103473e+04	2.103473e+04
1.320000e+00	1.330000e+00	4.700700e+06	2.168110e+04	2.168110e+04
1.330000e+00	1.340000e+00	4.953500e+06	2.225646e+04	2.225646e+04
1.340000e+00	1.350000e+00	5.221100e+06	2.284973e+04	2.284973e+04
1.350000e+00	1.360000e+00	5.424600e+06	2.329077e+04	2.329077e+04
1.360000e+00	1.370000e+00	5.629000e+06	2.372551e+04	2.372551e+04
1.370000e+00	1.380000e+00	5.873700e+06	2.423572e+04	2.423572e+04
1.380000e+00	1.390000e+00	6.052100e+06	2.460102e+04	2.460102e+04
1.390000e+00	1.400000e+00	6.480500e+06	2.545683e+04	2.545683e+04
1.400000e+00	1.410000e+00	6.862100e+06	2.619561e+04	2.619561e+04
1.410000e+00	1.420000e+00	7.309800e+06	2.703664e+04	2.703664e+04
1.420000e+00	1.430000e+00	7.480700e+06	2.735087e+04	2.735087e+04
1.430000e+00	1.440000e+00	7.811800e+06	2.794960e+04	2.794960e+04
1.440000e+00	1.450000e+00	8.320600e+06	2.884545e+04	2.884545e+04
1.450000e+00	1.460000e+00	8.769100e+06	2.961267e+04	2.961267e+04
1.460000e+00	1.470000e+00	9.189100e+06	3.031353e+04	3.031353e+04
1.470000e+00	1.480000e+00	9.409100e+06	3.067426e+04	3.067426e+04
1.480000e+00	1.490000e+00	9.811600e+06	3.132347e+04	3.132347e+04
1.490000e+00	1.500000e+00	1.012110e+07	3.181368e+04	3.181368e+04
1.500000e+00	1.510000e+00	1.073160e+07	3.275912e+04	3.275912e+04
1.510000e+00	1.520000e+00	1.144260e+07	3.382691e+04	3.382691e+04
1.520000e+00	1.530000e+00	1.205790e+07	3.472449e+04	3.472449e+04
1.530000e+00	1.540000e+00	1.290270e+07	3.592033e+04	3.592033e+04
1.540000e+00	1.550000e+00	1.329840e+07	3.646697e+04	3.646697e+04
1.550000e+00	1.560000e+00	1.406390e+07	3.750187e+04	3.750187e+04
1.560000e+00	1.570000e+00	1.464550e+07	3.826944e+04	3.826944e+04
1.570000e+00	1.580000e+00	1.563590e+07	3.954226e+04	3.954226e+04
1.580000e+00	1.590000e+00	1.626540e+07	4.033039e+04	4.033039e+04
1.590000e+00	1.600000e+00	1.718400e+07	4.145359e+04	4.145359e+04
1.600000e+00	1.610000e+00	1.832770e+07	4.281086e+04	4.281086e+04
1.610000e+00	1.620000e+00	1.918580e+07	4.380160e+04	4.380160e+04
1.620000e+00	1.630000e+00	2.064700e+07	4.543897e+04	4.543897e+04
1.630000e+00	1.640000e+00	2.182500e+07	4.671723e+04	4.671723e+04
1.640000e+00	1.650000e+00	2.307070e+07	4.803197e+04	4.803197e+04
1.650000e+00	1.660000e+00	2.475520e+07	4.975460e+04	4.975460e+04
1.660000e+00	1.670000e+00	2.628470e+07	5.126861e+04	5.126861e+04
1.670000e+00	1.680000e+00	2.806940e+07	5.298056e+04	5.298056e+04
1.680000e+00	1.690000e+00	3.015910e+07	5.491730e+04	5.491730e+04
1.690000e+00	1.700000e+00	3.204990e+07	5.661263e+04	5.661263e+04
1.700000e+00	1.710000e+00	3.503660e+07	5.919172e+04	5.919172e+04
1.710000e+00	1.720000e+00	3.673080e+07	6.060594e+04	6.060594e+04
1.720000e+00	1.730000e+00	3.975440e+07	6.305109e+04	6.305109e+04
1.730000e+00	1.740000e+00	4.288860e+07	6.548939e+04	6.548939e+04
1.740000e+00	1.750000e+00	4.667470e+07	6.831888e+04	6.831888e+04
1.750000e+00	1.760000e+00	5.109010e+07	7.147734e+04	7.147734e+04
1.760000e+00	1.770000e+00	5.513060e+07	7.424998e+04	7.424998e+04
1.770000e+00	1.780000e+00	6.070500e+07	7.791341e+04	7.791341e+04
1.780000e+00	1.790000e+00	6.652880e+07	8.156519e+04	8.156519e+04
1.790000e+00	1.800000e+00	7.302040e+07	8.545197e+04	8.545197e+04
1.800000e+00	1.810000e+00	8.055560e+07	8.975277e+04	8.975277e+04
1.810000e+00	1.820000e+00	9.022520e+07	9.498695e+04	9.498695e+04
1.820000e+00	1.830000e+00	1.000609e+08	1.000304e+05	1.000304e+05
1.830000e+00	1.840000e+00	1.133733e+08	1.064769e+05	1.064769e+05
1.840000e+00	1.850000e+00	1.282293e+08	1.132384e+05	1.132384e+05
1.850000e+00	1.860000e+00	1.471681e+08	1.213129e+05	1.213129e+05
1.860000e+00	1.870000e+00	1.715604e+08	1.309811e+05	1.309811e+05
1.870000e+00	1.880000e+00	1.987980e+08	1.409957e+05	1.409957e+05
1.880000e+00	1.890000e+00	2.372531e+08	1.540302e+05	1.540302e+05
1.890000e+00	1.900000e+00	2.887284e+08	1.699201e+05	1.699201e+05
1.900000e+00	1.910000e+00	3.567581e+08	1.888804e+05	1.888804e+05
1.910000e+00	1.920000e+00	4.613956e+08	2.148012e+05	2.148012e+05
1.920000e+00	1.930000e+00	6.253865e+08	2.500773e+05	2.500773e+05
1.930000e+00	1.940000e+00	9.260579e+08	3.043120e+05	3.043120e+05
1.940000e+00	1.950000e+00	1.665020e+09	4.080466e+05	4.080466e+05
1.950000e+00	1.960000e+00	9.327778e+10	3.054141e+06	3.054141e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.178400e+06	1.085541e+04	1.085541e+04
1.010000e+00	1.020000e+00	1.338300e+06	1.156849e+04	1.156849e+04
1.020000e+00	1.030000e+00	1.321500e+06	1.149565e+04	1.149565e+04
1.030000e+00	1.040000e+00	1.453900e+06	1.205778e+04	1.205778e+04
1.040000e+00	1.050000e+00	1.565100e+06	1.251040e+04	1.251040e+04
1.050000e+00	1.060000e+00	1.573700e+06	1.254472e+04	1.254472e+04
1.060000e+00	1.070000e+00	1.594700e+06	1.262814e+04	1.262814e+04
1.070000e+00	1.080000e+00	1.621800e+06	1.273499e+04	1.273499e+04
1.080000e+00	1.090000e+00	1.707200e+06	1.306599e+04	1.306599e+04
1.090000e+00	1.100000e+00	1.748900e+06	1.322460e+04	1.322460e+04
1.100000e+00	1.110000e+00	1.840000e+06	1.356466e+04	1.356466e+04
1.110000e+00	1.120000e+00	2.043500e+06	1.429510e+04	1.429510e+04
1.120000e+00	1.130000e+00	2.076600e+06	1.441041e+04	1.441041e+04
1.130000e+00	1.140000e+00	2.190400e+06	1.480000e+04	1.480000e+04
1.140000e+00	1.150000e+00	2.186000e+06	1.478513e+04	1.478513e+04
1.150000e+00	1.160000e+00	2.322000e+06	1.523811e+04	1.523811e+04
1.160000e+00	1.170000e+00	2.267800e+06	1.505922e+04	1.505922e+04
1.170000e+00	1.180000e+00	2.470900e+06	1.571910e+04	1.571910e+04
1.180000e+00	1.190000e+00	2.698100e+06	1.642589e+04	1.642589e+04
1.190000e+00	1.200000e+00	2.732500e+06	1.653028e+04	1.653028e+04
1.200000e+00	1.210000e+00	2.776200e+06	1.666193e+04	1.666193e+04
1.210000e+00	1.220000e+00	2.943600e+06	1.715692e+04	1.715692e+04
1.220000e+00	1.230000e+00	2.977200e+06	1.725456e+04	1.725456e+04
1.230000e+00	1.240000e+00	3.133500e+06	1.770169e+04	1.770169e+04
1.240000e+00	1.250000e+00	3.360900e+06	1.833276e+04	1.833276e+04
1.250000e+00	1.260000e+00	3.548800e+06	1.883826e+04	1.883826e+04
1.260000e+00	1.270000e+00	3.516800e+06	1.875313e+04	1.875313e+04
1.270000e+00	1.280000e+00	3.749100e+06	1.936259e+04	1.936259e+04
1.280000e+00	1.290000e+00	3.931100e+06	1.982700e+04	1.982700e+04
1.290000e+00	1.300000e+00	4.177000e+06	2.043771e+04	2.043771e+04
1.300000e+00	1.310000e+00	4.273400e+06	2.067220e+04	2.067220e+04
1.310000e+00	1.320000e+00	4.360100e+06	2.088085e+04	2.088085e+04
1.320000e+00	1.330000e+00	4.639500e+06	2.153950e+04	2.153950e+04
1.330000e+00	1.340000e+00	4.903000e+06	2.214272e+04	2.214272e+04
1.340000e+00	1.350000e+00	5.174700e+06	2.274797e+04	2.274797e+04
1.350000e+00	1.360000e+00	5.360300e+06	2.315232e+04	2.315232e+04
1.360000e+00	1.370000e+00	5.570400e+06	2.360169e+04	2.360169e+04
1.370000e+00	1.380000e+00	5.826000e+06	2.413711e+04	2.413711e+04
1.380000e+00	1.390000e+00	5.987000e+06	2.446835e+04	2.446835e+04
1.390000e+00	1.400000e+00	6.460000e+06	2.541653e+04	2.541653e+04
1.400000e+00	1.410000e+00	6.783700e+06	2.604554e+04	2.604554e+04
1.410000e+00	1.420000e+00	7.226500e+06	2.688215e+04	2.688215e+04
1.420000e+00	1.430000e+00	7.415900e+06	2.723215e+04	2.723215e+04
1.430000e+00	1.440000e+00	7.800500e+06	2.792938e+04	2.792938e+04
1.440000e+00	1.450000e+00	8.234400e+06	2.869564e+04	2.869564e+04
1.450000e+00	1.460000e+00	8.675400e+06	2.945403e+04	2.945403e+04
1.460000e+00	1.470000e+00	9.146900e+06	3.024384e+04	3.024384e+04
1.470000e+00	1.480000e+00	9.345000e+06	3.056959e+04	3.056959e+04
1.480000e+00	1.490000e+00	9.776200e+06	3.126692e+04	3.126692e+04
1.490000e+00	1.500000e+00	1.009850e+07	3.177814e+04	3.177814e+04
1.500000e+00	1.510000e+00	1.066610e+07	3.265900e+04	3.265900e+04
1.510000e+00	1.520000e+00	1.147160e+07	3.386975e+04	3.386975e+04
1.520000e+00	1.530000e+00	1.200090e+07	3.464232e+04	3.464232e+04
1.530000e+00	1.540000e+00	1.284700e+07	3.584271e+04	3.584271e+04
1.540000e+00	1.550000e+00	1.331610e+07	3.649123e+04	3.649123e+04
1.550000e+00	1.560000e+00	1.410120e+07	3.755156e+04	3.755156e+04
1.560000e+00	1.570000e+00	1.465770e+07	3.828538e+04	3.828538e+04
1.570000e+00	1.580000e+00	1.575810e+07	3.969647e+04	3.969647e+04
1.580000e+00	1.590000e+00	1.643130e+07	4.053554e+04	4.053554e+04
1.590000e+00	1.600000e+00	1.727260e+07	4.156032e+04	4.156032e+04
1.600000e+00	1.610000e+00	1.843240e+07	4.293297e+04	4.293297e+04
1.610000e+00	1.620000e+00	1.938780e+07	4.403158e+04	4.403158e+04
1.620000e+00	1.630000e+00	2.087630e+07	4.569059e+04	4.569059e+04
1.630000e+00	1.640000e+00	2.224580e+07	4.716545e+04	4.716545e+04
1.640000e+00	1.650000e+00	2.342120e+07	4.839545e+04	4.839545e+04
1.650000e+00	1.660000e+00	2.520560e+07	5.020518e+04	5.020518e+04
1.660000e+00	1.670000e+00	2.672570e+07	5.169691e+04	5.169691e+04
1.670000e+00	1.680000e+00	2.858770e+07	5.346747e+04	5.346747e+04
1.680000e+00	1.690000e+00	3.071300e+07	5.541931e+04	5.541931e+04
1.690000e+00	1.700000e+00	3.286010e+07	5.732373e+04	5.732373e+04
1.700000e+00	1.710000e+00	3.605690e+07	6.004740e+04	6.004740e+04
1.710000e+00	1.720000e+00	3.789200e+07	6.155648e+04	6.155648e+04
1.720000e+00	1.730000e+00	4.102600e+07	6.405154e+04	6.405154e+04
1.730000e+00	1.740000e+00	4.432330e+07	6.657575e+04	6.657575e+04
1.740000e+00	1.750000e+00	4.844890e+07	6.960524e+04	6.960524e+04
1.750000e+00	1.760000e+00	5.317240e+07	7.291941e+04	7.291941e+04
1.760000e+00	1.770000e+00	5.759110e+07	7.588880e+04	7.588880e+04
1.770000e+00	1.780000e+00	6.359470e+07	7.974629e+04	7.974629e+04
1.780000e+00	1.790000e+00	7.020190e+07	8.378657e+04	8.378657e+04
1.790000e+00	1.800000e+00	7.728220e+07	8.791030e+04	8.791030e+04
1.800000e+00	1.810000e+00	8.555230e+07	9.249449e+04	9.249449e+04
1.810000e+00	1.820000e+00	9.581290e+07	9.788406e+04	9.788406e+04
1.820000e+00	1.830000e+00	1.059136e+08	1.029143e+05	1.029143e+05
1.830000e+00	1.840000e+00	1.196362e+08	1.093783e+05	1.093783e+05
1.840000e+00	1.850000e+00	1.351301e+08	1.162455e+05	1.162455e+05
1.850000e+00	1.860000e+00	1.540526e+08	1.241179e+05	1.241179e+05
1.860000e+00	1.870000e+00	1.797147e+08	1.340577e+05	1.340577e+05
1.870000e+00	1.880000e+00	2.075529e+08	1.440670e+05	1.440670e+05
1.880000e+00	1.890000e+00	2.469096e+08	1.571336e+05	1.571336e+05
1.890000e+00	1.900000e+00	2.997529e+08	1.731337e+05	1.731337e+05
1.900000e+00	1.910000e+00	3.694168e+08	1.922022e+05	1.922022e+05
1.910000e+00	1.920000e+00	4.759931e+08	2.181727e+05	2.181727e+05
1.920000e+00	1.930000e+00	6.428211e+08	2.535392e+05	2.535392e+05
1.930000e+00	1.940000e+00	9.486995e+08	3.080097e+05	3.080097e+05
1.940000e+00	1.950000e+00	1.696391e+09	4.118727e+05	4.118727e+05
1.950000e+00	1.960000e+00	9.308003e+10	3.050902e+06	3.050902e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.177100e+06	1.084942e+04	1.084942e+04
1.010000e+00	1.020000e+00	1.341700e+06	1.158318e+04	1.158318e+04
1.020000e+00	1.030000e+00	1.316800e+06	1.147519e+04	1.147519e+04
1.030000e+00	1.040000e+00	1.446700e+06	1.202788e+04	1.202788e+04
1.040000e+00	1.050000e+00	1.563000e+06	1.250200e+04	1.250200e+04
1.050000e+00	1.060000e+00	1.580800e+06	1.257299e+04	1.257299e+04
1.060000e+00	1.070000e+00	1.592600e+06	1.261983e+04	1.261983e+04
1.070000e+00	1.080000e+00	1.610500e+06	1.269055e+04	1.269055e+04
1.080000e+00	1.090000e+00	1.712900e+06	1.308778e+04	1.308778e+04
1.090000e+00	1.100000e+00	1.745600e+06	1.321212e+04	1.321212e+04
1.100000e+00	1.110000e+00	1.831900e+06	1.353477e+04	1.353477e+04
1.110000e+00	1.120000e+00	2.060100e+06	1.435305e+04	1.435305e+04
1.120000e+00	1.130000e+00	2.083700e+06	1.443503e+04	1.443503e+04
1.130000e+00	1.140000e+00	2.186000e+06	1.478513e+04	1.478513e+04
1.140000e+00	1.150000e+00	2.184100e+06	1.477870e+04	1.477870e+04
1.150000e+00	1.160000e+00	2.314700e+06	1.521414e+04	1.521414e+04
1.160000e+00	1.170000e+00	2.273300e+06	1.507747e+04	1.507747e+04
1.170000e+00	1.180000e+00	2.474900e+06	1.573181e+04	1.573181e+04
1.180000e+00	1.190000e+00	2.689500e+06	1.639970e+04	1.639970e+04
1.190000e+00	1.200000e+00	2.728300e+06	1.651757e+04	1.651757e+04
1.200000e+00	1.210000e+00	2.779300e+06	1.667123e+04	1.667123e+04
1.210000e+00	1.220000e+00	2.932700e+06	1.712513e+04	1.712513e+04
1.220000e+00	1.230000e+00	2.968000e+06	1.722788e+04	1.722788e+04
1.230000e+00	1.240000e+00	3.126500e+06	1.768191e+04	1.768191e+04
1.240000e+00	1.250000e+00	3.349600e+06	1.830191e+04	1.830191e+04
1.250000e+00	1.260000e+00	3.548700e+06	1.883799e+04	1.883799e+04
1.260000e+00	1.270000e+00	3.498700e+06	1.870481e+04	1.870481e+04
1.270000e+00	1.280000e+00	3.740000e+06	1.933908e+04	1.933908e+04
1.280000e+00	1.290000e+00	3.931600e+06	1.982826e+04	1.982826e+04
1.290000e+00	1.300000e+00	4.149400e+06	2.037008e+04	2.037008e+04
1.300000e+00	1.310000e+00	4.266800e+06	2.065623e+04	2.065623e+04
1.310000e+00	1.320000e+00	4.336000e+06	2.082306e+04	2.082306e+04
1.320000e+00	1.330000e+00	4.626000e+06	2.150814e+04	2.150814e+04
1.330000e+00	1.340000e+00	4.873200e+06	2.207533e+04	2.207533e+04
1.340000e+00	1.350000e+00	5.139400e+06	2.267024e+04	2.267024e+04
1.350000e+00	1.360000e+00	5.335700e+06	2.309913e+04	2.309913e+04
1.360000e+00	1.370000e+00	5.546400e+06	2.355080e+04	2.355080e+04
1.370000e+00	1.380000e+00	5.769100e+06	2.401895e+04	2.401895e+04
1.380000e+00	1.390000e+00	5.964000e+06	2.442130e+04	2.442130e+04
1.390000e+00	1.400000e+00	6.446500e+06	2.538996e+04	2.538996e+04
1.400000e+00	1.410000e+00	6.744000e+06	2.596921e+04	2.596921e+04
1.410000e+00	1.420000e+00	7.195800e+06	2.682499e+04	2.682499e+04
1.420000e+00	1.430000e+00	7.374200e+06	2.715548e+04	2.715548e+04
1.430000e+00	1.440000e+00	7.729400e+06	2.780180e+04	2.780180e+04
1.440000e+00	1.450000e+00	8.200400e+06	2.863634e+04	2.863634e+04
1.450000e+00	1.460000e+00	8.617900e+06	2.935626e+04	2.935626e+04
1.460000e+00	1.470000e+00	9.060000e+06	3.009983e+04	3.009983e+04
1.470000e+00	1.480000e+00	9.266000e+06	3.044011e+04	3.044011e+04
1.480000e+00	1.490000e+00	9.676900e+06	3.110772e+04	3.110772e+04
1.490000e+00	1.500000e+00	9.980800e+06	3.159240e+04	3.159240e+04
1.500000e+00	1.510000e+00	1.056790e+07	3.250831e+04	3.250831e+04
1.510000e+00	1.520000e+00	1.129410e+07	3.360670e+04	3.360670e+04
1.520000e+00	1.530000e+00	1.189080e+07	3.448304e+04	3.448304e+04
1.530000e+00	1.540000e+00	1.272850e+07	3.567702e+04	3.567702e+04
1.540000e+00	1.550000e+00	1.312880e+07	3.623369e+04	3.623369e+04
1.550000e+00	1.560000e+00	1.391060e+07	3.729692e+04	3.729692e+04
1.560000e+00	1.570000e+00	1.447880e+07	3.805102e+04	3.805102e+04
1.570000e+00	1.580000e+00	1.550840e+07	3.938071e+04	3.938071e+04
1.580000e+00	1.590000e+00	1.611990e+07	4.014960e+04	4.014960e+04
1.590000e+00	1.600000e+00	1.698400e+07	4.121165e+04	4.121165e+04
1.600000e+00	1.610000e+00	1.816950e+07	4.262570e+04	4.262570e+04
1.610000e+00	1.620000e+00	1.903530e+07	4.362946e+04	4.362946e+04
1.620000e+00	1.630000e+00	2.047040e+07	4.524423e+04	4.524423e+04
1.630000e+00	1.640000e+00	2.174040e+07	4.662660e+04	4.662660e+04
1.640000e+00	1.650000e+00	2.290530e+07	4.785948e+04	4.785948e+04
1.650000e+00	1.660000e+00	2.469990e+07	4.969899e+04	4.969899e+04
1.660000e+00	1.670000e+00	2.617210e+07	5.115867e+04	5.115867e+04
1.670000e+00	1.680000e+00	2.796200e+07	5.287911e+04	5.287911e+04
1.680000e+00	1.690000e+00	2.996430e+07	5.473966e+04	5.473966e+04
1.690000e+00	1.700000e+00	3.198200e+07	5.655263e+04	5.655263e+04
1.700000e+00	1.710000e+00	3.510840e+07	5.925234e+04	5.925234e+04
1.710000e+00	1.720000e+00	3.675820e+07	6.062854e+04	6.062854e+04
1.720000e+00	1.730000e+00	3.967970e+07	6.299182e+04	6.299182e+04
1.730000e+00	1.740000e+00	4.297660e+07	6.555654e+04	6.555654e+04
1.740000e+00	1.750000e+00	4.690200e+07	6.848503e+04	6.848503e+04
1.750000e+00	1.760000e+00	5.127200e+07	7.160447e+04	7.160447e+04
1.760000e+00	1.770000e+00	5.535640e+07	7.440188e+04	7.440188e+04
1.770000e+00	1.780000e+00	6.101580e+07	7.811261e+04	7.811261e+04
1.780000e+00	1.790000e+00	6.709820e+07	8.191349e+04	8.191349e+04
1.790000e+00	1.800000e+00	7.367000e+07	8.583123e+04	8.583123e+04
1.800000e+00	1.810000e+00	8.142610e+07	9.023641e+04	9.023641e+04
1.810000e+00	1.820000e+00	9.133550e+07	9.556961e+04	9.556961e+04
1.820000e+00	1.830000e+00	1.013749e+08	1.006851e+05	1.006851e+05
1.830000e+00	1.840000e+00	1.147129e+08	1.071041e+05	1.071041e+05
1.840000e+00	1.850000e+00	1.298375e+08	1.139463e+05	1.139463e+05
1.850000e+00	1.860000e+00	1.485329e+08	1.218741e+05	1.218741e+05
1.860000e+00	1.870000e+00	1.733601e+08	1.316663e+05	1.316663e+05
1.870000e+00	1.880000e+00	2.005638e+08	1.416205e+05	1.416205e+05
1.880000e+00	1.890000e+00	2.391169e+08	1.546341e+05	1.546341e+05
1.890000e+00	1.900000e+00	2.905633e+08	1.704592e+05	1.704592e+05
1.900000e+00	1.910000e+00	3.585268e+08	1.893480e+05	1.893480e+05
1.910000e+00	1.920000e+00	4.630444e+08	2.151847e+05	2.151847e+05
1.920000e+00	1.930000e+00	6.264222e+08	2.502843e+05	2.502843e+05
1.930000e+00	1.940000e+00	9.262896e+08	3.043501e+05	3.043501e+05
1.940000e+00	1.950000e+00	1.663084e+09	4.078093e+05	4.078093e+05
1.950000e+00	1.960000e+00	9.326328e+10	3.053904e+06	3.053904e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.176600e+06	1.084712e+04	1.084712e+04
1.010000e+00	1.020000e+00	1.341700e+06	1.158318e+04	1.158318e+04
1.020000e+00	1.030000e+00	1.316200e+06	1.147258e+04	1.147258e+04
1.030000e+00	1.040000e+00	1.444500e+06	1.201874e+04	1.201874e+04
1.040000e+00	1.050000e+00	1.565400e+06	1.251159e+04	1.251159e+04
1.050000e+00	1.060000e+00	1.578800e+06	1.256503e+04	1.256503e+04
1.060000e+00	1.070000e+00	1.591900e+06	1.261705e+04	1.261705e+04
1.070000e+00	1.080000e+00	1.607600e+06	1.267912e+04	1.267912e+04
1.080000e+00	1.090000e+00	1.712000e+06	1.308434e+04	1.308434e+04
1.090000e+00	1.100000e+00	1.745700e+06	1.321249e+04	1.321249e+04
1.100000e+00	1.110000e+00	1.831900e+06	1.353477e+04	1.353477e+04
1.110000e+00	1.120000e+00	2.058100e+06	1.434608e+04	1.434608e+04
1.120000e+00	1.130000e+00	2.084700e+06	1.443849e+04	1.443849e+04
1.130000e+00	1.140000e+00	2.185800e+06	1.478445e+04	1.478445e+04
1.140000e+00	1.150000e+00	2.180000e+06	1.476482e+04	1.476482e+04
1.150000e+00	1.160000e+00	2.313800e+06	1.521118e+04	1.521118e+04
1.160000e+00	1.170000e+00	2.272600e+06	1.507515e+04	1.507515e+04
1.170000e+00	1.180000e+00	2.473400e+06	1.572705e+04	1.572705e+04
1.180000e+00	1.190000e+00	2.689900e+06	1.640091e+04	1.640091e+04
1.190000e+00	1.200000e+00	2.727300e+06	1.651454e+04	1.651454e+04
1.200000e+00	1.210000e+00	2.773100e+06	1.665263e+04	1.665263e+04
1.210000e+00	1.220000e+00	2.930700e+06	1.711929e+04	1.711929e+04
1.220000e+00	1.230000e+00	2.964600e+06	1.721801e+04	1.721801e+04
1.230000e+00	1.240000e+00	3.125900e+06	1.768021e+04	1.768021e+04
1.240000e+00	1.250000e+00	3.346800e+06	1.829426e+04	1.829426e+04
1.250000e+00	1.260000e+00	3.541200e+06	1.881808e+04	1.881808e+04
1.260000e+00	1.270000e+00	3.495000e+06	1.869492e+04	1.869492e+04
1.270000e+00	1.280000e+00	3.738100e+06	1.933417e+04	1.933417e+04
1.280000e+00	1.290000e+00	3.929600e+06	1.982322e+04	1.982322e+04
1.290000e+00	1.300000e+00	4.150300e+06	2.037229e+04	2.037229e+04
1.300000e+00	1.310000e+00	4.263000e+06	2.064703e+04	2.064703e+04
1.310000e+00	1.320000e+00	4.326000e+06	2.079904e+04	2.079904e+04
1.320000e+00	1.330000e+00	4.622300e+06	2.149953e+04	2.149953e+04
1.330000e+00	1.340000e+00	4.863900e+06	2.205425e+04	2.205425e+04
1.340000e+00	1.350000e+00	5.131200e+06	2.265215e+04	2.265215e+04
1.350000e+00	1.360000e+00	5.325400e+06	2.307683e+04	2.307683e+04
1.360000e+00	1.370000e+00	5.539000e+06	2.353508e+04	2.353508e+04
1.370000e+00	1.380000e+00	5.762400e+06	2.400500e+04	2.400500e+04
1.380000e+00	1.390000e+00	5.961200e+06	2.441557e+04	2.441557e+04
1.390000e+00	1.400000e+00	6.428600e+06	2.535468e+04	2.535468e+04
1.400000e+00	1.410000e+00	6.733400e+06	2.594880e+04	2.594880e+04
1.410000e+00	1.420000e+00	7.187600e+06	2.680970e+04	2.680970e+04
1.420000e+00	1.430000e+00	7.367100e+06	2.714240e+04	2.714240e+04
1.430000e+00	1.440000e+00	7.709700e+06	2.776635e+04	2.776635e+04
1.440000e+00	1.450000e+00	8.192200e+06	2.862202e+04	2.862202e+04
1.450000e+00	1.460000e+00	8.606100e+06	2.933616e+04	2.933616e+04
1.460000e+00	1.470000e+00	9.043800e+06	3.007291e+04	3.007291e+04
1.470000e+00	1.480000e+00	9.258800e+06	3.042828e+04	3.042828e+04
1.480000e+00	1.490000e+00	9.662200e+06	3.108408e+04	3.108408e+04
1.490000e+00	1.500000e+00	9.967300e+06	3.157103e+04	3.157103e+04
1.500000e+00	1.510000e+00	1.054770e+07	3.247722e+04	3.247722e+04
1.510000e+00	1.520000e+00	1.126390e+07	3.356173e+04	3.356173e+04
1.520000e+00	1.530000e+00	1.186770e+07	3.444953e+04	3.444953e+04
1.530000e+00	1.540000e+00	1.270720e+07	3.564716e+04	3.564716e+04
1.540000e+00	1.550000e+00	1.309530e+07	3.618743e+04	3.618743e+04
1.550000e+00	1.560000e+00	1.387890e+07	3.725440e+04	3.725440e+04
1.560000e+00	1.570000e+00	1.445070e+07	3.801408e+04	3.801408e+04
1.570000e+00	1.580000e+00	1.546820e+07	3.932963e+04	3.932963e+04
1.580000e+00	1.590000e+00	1.607720e+07	4.009638e+04	4.009638e+04
1.590000e+00	1.600000e+00	1.694730e+07	4.116710e+04	4.116710e+04
1.600000e+00	1.610000e+00	1.812390e+07	4.257217e+04	4.257217e+04
1.610000e+00	1.620000e+00	1.896790e+07	4.355215e+04	4.355215e+04
1.620000e+00	1.630000e+00	2.043030e+07	4.519989e+04	4.519989e+04
1.630000e+00	1.640000e+00	2.168480e+07	4.656694e+04	4.656694e+04
1.640000e+00	1.650000e+00	2.283260e+07	4.778347e+04	4.778347e+04
1.650000e+00	1.660000e+00	2.462440e+07	4.962298e+04	4.962298e+04
1.660000e+00	1.670000e+00	2.609080e+07	5.107915e+04	5.107915e+04
1.670000e+00	1.680000e+00	2.789040e+07	5.281136e+04	5.281136e+04
1.680000e+00	1.690000e+00	2.990900e+07	5.468912e+04	5.468912e+04
1.690000e+00	1.700000e+00	3.189200e+07	5.647300e+04	5.647300e+04
1.700000e+00	1.710000e+00	3.500570e+07	5.916562e+04	5.916562e+04
1.710000e+00	1.720000e+00	3.663300e+07	6.052520e+04	6.052520e+04
1.720000e+00	1.730000e+00	3.955540e+07	6.289308e+04	6.289308e+04
1.730000e+00	1.740000e+00	4.285800e+07	6.546602e+04	6.546602e+04
1.740000e+00	1.750000e+00	4.676210e+07	6.838282e+04	6.838282e+04
1.750000e+00	1.760000e+00	5.114140e+07	7.151322e+04	7.151322e+04
1.760000e+00	1.770000e+00	5.520110e+07	7.429744e+04	7.429744e+04
1.770000e+00	1.780000e+00	6.084670e+07	7.800429e+04	7.800429e+04
1.780000e+00	1.790000e+00	6.690240e+07	8.179389e+04	8.179389e+04
1.790000e+00	1.800000e+00	7.346290e+07	8.571050e+04	8.571050e+04
1.800000e+00	1.810000e+00	8.120150e+07	9.011187e+04	9.011187e+04
1.810000e+00	1.820000e+00	9.105600e+07	9.542327e+04	9.542327e+04
1.820000e+00	1.830000e+00	1.011529e+08	1.005748e+05	1.005748e+05
1.830000e+00	1.840000e+00	1.144983e+08	1.070039e+05	1.070039e+05
1.840000e+00	1.850000e+00	1.295400e+08	1.138156e+05	1.138156e+05
1.850000e+00	1.860000e+00	1.482880e+08	1.217736e+05	1.217736e+05
1.860000e+00	1.870000e+00	1.731478e+08	1.315856e+05	1.315856e+05
1.870000e+00	1.880000e+00	2.003181e+08	1.415338e+05	1.415338e+05
1.880000e+00	1.890000e+00	2.388546e+08	1.545492e+05	1.545492e+05
1.890000e+00	1.900000e+00	2.904058e+08	1.704130e+05	1.704130e+05
1.900000e+00	1.910000e+00	3.583715e+08	1.893070e+05	1.893070e+05
1.910000e+00	1.920000e+00	4.630742e+08	2.151916e+05	2.151916e+05
1.920000e+00	1.930000e+00	6.266340e+08	2.503266e+05	2.503266e+05
1.930000e+00	1.940000e+00	9.268474e+08	3.044417e+05	3.044417e+05
1.940000e+00	1.950000e+00	1.664530e+09	4.079865e+05	4.079865e+05
1.950000e+00	1.960000e+00	9.326624e+10	3.053952e+06	3.053952e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv4.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.180000e+06	1.086278e+04	1.086278e+04
1.010000e+00	1.020000e+00	1.340400e+06	1.157756e+04	1.157756e+04
1.020000e+00	1.030000e+00	1.315300e+06	1.146865e+04	1.146865e+04
1.030000e+00	1.040000e+00	1.444000e+06	1.201666e+04	1.201666e+04
1.040000e+00	1.050000e+00	1.564500e+06	1.250800e+04	1.250800e+04
1.050000e+00	1.060000e+00	1.579200e+06	1.256662e+04	1.256662e+04
1.060000e+00	1.070000e+00	1.591300e+06	1.261467e+04	1.261467e+04
1.070000e+00	1.080000e+00	1.607400e+06	1.267833e+04	1.267833e+04
1.080000e+00	1.090000e+00	1.707100e+06	1.306560e+04	1.306560e+04
1.090000e+00	1.100000e+00	1.745400e+06	1.321136e+04	1.321136e+04
1.100000e+00	1.110000e+00	1.831000e+06	1.353144e+04	1.353144e+04
1.110000e+00	1.120000e+00	2.057700e+06	1.434469e+04	1.434469e+04
1.120000e+00	1.130000e+00	2.081000e+06	1.442567e+04	1.442567e+04
1.130000e+00	1.140000e+00	2.183200e+06	1.477566e+04	1.477566e+04
1.140000e+00	1.150000e+00	2.179100e+06	1.476177e+04	1.476177e+04
1.150000e+00	1.160000e+00	2.313200e+06	1.520921e+04	1.520921e+04
1.160000e+00	1.170000e+00	2.271700e+06	1.507216e+04	1.507216e+04
1.170000e+00	1.180000e+00	2.472800e+06	1.572514e+04	1.572514e+04
1.180000e+00	1.190000e+00	2.688600e+06	1.639695e+04	1.639695e+04
1.190000e+00	1.200000e+00	2.731100e+06	1.652604e+04	1.652604e+04
1.200000e+00	1.210000e+00	2.772700e+06	1.665143e+04	1.665143e+04
1.210000e+00	1.220000e+00	2.924500e+06	1.710117e+04	1.710117e+04
1.220000e+00	1.230000e+00	2.963500e+06	1.721482e+04	1.721482e+04
1.230000e+00	1.240000e+00	3.123100e+06	1.767229e+04	1.767229e+04
1.240000e+00	1.250000e+00	3.342700e+06	1.828305e+04	1.828305e+04
1.250000e+00	1.260000e+00	3.538100e+06	1.880984e+04	1.880984e+04
1.260000e+00	1.270000e+00	3.493300e+06	1.869037e+04	1.869037e+04
1.270000e+00	1.280000e+00	3.735400e+06	1.932718e+04	1.932718e+04
1.280000e+00	1.290000e+00	3.926400e+06	1.981515e+04	1.981515e+04
1.290000e+00	1.300000e+00	4.146300e+06	2.036247e+04	2.036247e+04
1.300000e+00	1.310000e+00	4.252100e+06	2.062062e+04	2.062062e+04
1.310000e+00	1.320000e+00	4.320200e+06	2.078509e+04	2.078509e+04
1.320000e+00	1.330000e+00	4.620300e+06	2.149488e+04	2.149488e+04
1.330000e+00	1.340000e+00	4.855400e+06	2.203497e+04	2.203497e+04
1.340000e+00	1.350000e+00	5.125400e+06	2.263935e+04	2.263935e+04
1.350000e+00	1.360000e+00	5.313700e+06	2.305146e+04	2.305146e+04
1.360000e+00	1.370000e+00	5.533900e+06	2.352424e+04	2.352424e+04
1.370000e+00	1.380000e+00	5.747500e+06	2.397394e+04	2.397394e+04
1.380000e+00	1.390000e+00	5.957500e+06	2.440799e+04	2.440799e+04
1.390000e+00	1.400000e+00	6.424700e+06	2.534699e+04	2.534699e+04
1.400000e+00	1.410000e+00	6.732000e+06	2.594610e+04	2.594610e+04
1.410000e+00	1.420000e+00	7.174600e+06	2.678544e+04	2.678544e+04
1.420000e+00	1.430000e+00	7.357100e+06	2.712397e+04	2.712397e+04
1.430000e+00	1.440000e+00	7.700400e+06	2.774959e+04	2.774959e+04
1.440000e+00	1.450000e+00	8.186100e+06	2.861136e+04	2.861136e+04
1.450000e+00	1.460000e+00	8.594000e+06	2.931552e+04	2.931552e+04
1.460000e+00	1.470000e+00	9.028200e+06	3.004696e+04	3.004696e+04
1.470000e+00	1.480000e+00	9.245100e+06	3.040576e+04	3.040576e+04
1.480000e+00	1.490000e+00	9.657900e+06	3.107716e+04	3.107716e+04
1.490000e+00	1.500000e+00	9.955900e+06	3.155297e+04	3.155297e+04
1.500000e+00	1.510000e+00	1.052690e+07	3.244518e+04	3.244518e+04
1.510000e+00	1.520000e+00	1.125410e+07	3.354713e+04	3.354713e+04
1.520000e+00	1.530000e+00	1.184560e+07	3.441744e+04	3.441744e+04
1.530000e+00	1.540000e+00	1.268780e+07	3.561994e+04	3.561994e+04
1.540000e+00	1.550000e+00	1.307590e+07	3.616061e+04	3.616061e+04
1.550000e+00	1.560000e+00	1.384980e+07	3.721532e+04	3.721532e+04
1.560000e+00	1.570000e+00	1.441910e+07	3.797249e+04	3.797249e+04
1.570000e+00	1.580000e+00	1.544890e+07	3.930509e+04	3.930509e+04
1.580000e+00	1.590000e+00	1.604410e+07	4.005509e+04	4.005509e+04
1.590000e+00	1.600000e+00	1.690710e+07	4.111824e+04	4.111824e+04
1.600000e+00	1.610000e+00	1.808560e+07	4.252717e+04	4.252717e+04
1.610000e+00	1.620000e+00	1.891350e+07	4.348965e+04	4.348965e+04
1.620000e+00	1.630000e+00	2.038630e+07	4.515119e+04	4.515119e+04
1.630000e+00	1.640000e+00	2.162150e+07	4.649892e+04	4.649892e+04
1.640000e+00	1.650000e+00	2.278230e+07	4.773081e+04	4.773081e+04
1.650000e+00	1.660000e+00	2.455830e+07	4.955633e+04	4.955633e+04
1.660000e+00	1.670000e+00	2.600870e+07	5.099873e+04	5.099873e+04
1.670000e+00	1.680000e+00	2.782840e+07	5.275263e+04	5.275263e+04
1.680000e+00	1.690000e+00	2.984270e+07	5.462847e+04	5.462847e+04
1.690000e+00	1.700000e+00	3.179430e+07	5.638643e+04	5.638643e+04
1.700000e+00	1.710000e+00	3.489980e+07	5.907605e+04	5.907605e+04
1.710000e+00	1.720000e+00	3.653310e+07	6.044262e+04	6.044262e+04
1.720000e+00	1.730000e+00	3.942270e+07	6.278750e+04	6.278750e+04
1.730000e+00	1.740000e+00	4.272500e+07	6.536436e+04	6.536436e+04
1.740000e+00	1.750000e+00	4.656230e+07	6.823657e+04	6.823657e+04
1.750000e+00	1.760000e+00	5.096200e+07	7.138767e+04	7.138767e+04
1.760000e+00	1.770000e+00	5.502660e+07	7.417992e+04	7.417992e+04
1.770000e+00	1.780000e+00	6.066990e+07	7.789089e+04	7.789089e+04
1.780000e+00	1.790000e+00	6.672060e+07	8.168268e+04	8.168268e+04
1.790000e+00	1.800000e+00	7.328200e+07	8.560491e+04	8.560491e+04
1.800000e+00	1.810000e+00	8.095110e+07	8.997283e+04	8.997283e+04
1.810000e+00	1.820000e+00	9.078390e+07	9.528059e+04	9.528059e+04
1.820000e+00	1.830000e+00	1.008955e+08	1.004468e+05	1.004468e+05
1.830000e+00	1.840000e+00	1.142096e+08	1.068689e+05	1.068689e+05
1.840000e+00	1.850000e+00	1.291292e+08	1.136350e+05	1.136350e+05
1.850000e+00	1.860000e+00	1.480102e+08	1.216594e+05	1.216594e+05
1.860000e+00	1.870000e+00	1.727609e+08	1.314385e+05	1.314385e+05
1.870000e+00	1.880000e+00	1.999285e+08	1.413961e+05	1.413961e+05
1.880000e+00	1.890000e+00	2.384680e+08	1.544241e+05	1.544241e+05
1.890000e+00	1.900000e+00	2.899742e+08	1.702863e+05	1.702863e+05
1.900000e+00	1.910000e+00	3.580568e+08	1.892239e+05	1.892239e+05
1.910000e+00	1.920000e+00	4.627347e+08	2.151127e+05	2.151127e+05
1.920000e+00	1.930000e+00	6.265335e+08	2.503065e+05	2.503065e+05
1.930000e+00	1.940000e+00	9.273163e+08	3.045187e+05	3.045187e+05
1.940000e+00	1.950000e+00	1.665907e+09	4.081552e+05	4.081552e+05
1.950000e+00	1.960000e+00	9.327115e+10	3.054033e+06	3.054033e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/mllMixedCompare_0_2.dat <==
# BEGIN PLOT
NormalizeToIntegral=1
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$1/\Gamma$ \; d$\Gamma$/d $\log{m_{\ell\ell}}$
YLabelSep=7.5
LeftMargin=1.6
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LogY=1
Legend=1
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
LegendTitle=\textbf{Dressed Leptons, $\Delta\Theta_\text{dress}=0.2$}
LegendFoot=\textbf{$\Delta\Theta_\text{dress}=0.2$}
LegendXPos=0.1
LegendYPos=0.9
#Legend2=1
#Legend2Title=\textbf{$\Delta\Theta_\text{dress}=0.2$}
#Legend2Only=
#Legend2XPos=0.1
#Legend2YPos=0.44
YMin=1e-3
YMax=1e2
RatioPlot=0
RatioPlot1=1
RatioPlot1DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot1YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot1YMin=0.96001
RatioPlot1YMax=1.09999
RatioPlot1SameStyle=1
RatioPlot2=1
RatioPlot2DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2Reference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot2YLabel=d$\Gamma$/d$\Gamma_{\mathrm{f}_\mathrm{dress}=\{\gamma,e\}}^\text{\,$\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlot2YMin=0.96001
RatioPlot2YMax=1.09999
RatioPlot2SameStyle=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	1.014400e+06	1.007174e+04	1.007174e+04
1.010000e+00	1.020000e+00	1.142900e+06	1.069065e+04	1.069065e+04
1.020000e+00	1.030000e+00	1.157900e+06	1.076058e+04	1.076058e+04
1.030000e+00	1.040000e+00	1.255900e+06	1.120669e+04	1.120669e+04
1.040000e+00	1.050000e+00	1.304200e+06	1.142016e+04	1.142016e+04
1.050000e+00	1.060000e+00	1.365200e+06	1.168418e+04	1.168418e+04
1.060000e+00	1.070000e+00	1.358600e+06	1.165590e+04	1.165590e+04
1.070000e+00	1.080000e+00	1.370000e+06	1.170470e+04	1.170470e+04
1.080000e+00	1.090000e+00	1.414500e+06	1.189328e+04	1.189328e+04
1.090000e+00	1.100000e+00	1.482600e+06	1.217621e+04	1.217621e+04
1.100000e+00	1.110000e+00	1.543500e+06	1.242377e+04	1.242377e+04
1.110000e+00	1.120000e+00	1.765500e+06	1.328721e+04	1.328721e+04
1.120000e+00	1.130000e+00	1.748900e+06	1.322460e+04	1.322460e+04
1.130000e+00	1.140000e+00	1.846600e+06	1.358897e+04	1.358897e+04
1.140000e+00	1.150000e+00	1.845600e+06	1.358529e+04	1.358529e+04
1.150000e+00	1.160000e+00	1.947200e+06	1.395421e+04	1.395421e+04
1.160000e+00	1.170000e+00	1.920600e+06	1.385857e+04	1.385857e+04
1.170000e+00	1.180000e+00	2.056300e+06	1.433980e+04	1.433980e+04
1.180000e+00	1.190000e+00	2.315400e+06	1.521644e+04	1.521644e+04
1.190000e+00	1.200000e+00	2.256200e+06	1.502065e+04	1.502065e+04
1.200000e+00	1.210000e+00	2.343800e+06	1.530947e+04	1.530947e+04
1.210000e+00	1.220000e+00	2.488600e+06	1.577530e+04	1.577530e+04
1.220000e+00	1.230000e+00	2.483600e+06	1.575944e+04	1.575944e+04
1.230000e+00	1.240000e+00	2.633000e+06	1.622652e+04	1.622652e+04
1.240000e+00	1.250000e+00	2.789000e+06	1.670030e+04	1.670030e+04
1.250000e+00	1.260000e+00	2.976200e+06	1.725167e+04	1.725167e+04
1.260000e+00	1.270000e+00	2.928300e+06	1.711228e+04	1.711228e+04
1.270000e+00	1.280000e+00	3.179200e+06	1.783031e+04	1.783031e+04
1.280000e+00	1.290000e+00	3.239200e+06	1.799778e+04	1.799778e+04
1.290000e+00	1.300000e+00	3.410800e+06	1.846835e+04	1.846835e+04
1.300000e+00	1.310000e+00	3.548000e+06	1.883614e+04	1.883614e+04
1.310000e+00	1.320000e+00	3.694100e+06	1.922004e+04	1.922004e+04
1.320000e+00	1.330000e+00	3.851100e+06	1.962422e+04	1.962422e+04
1.330000e+00	1.340000e+00	4.051600e+06	2.012859e+04	2.012859e+04
1.340000e+00	1.350000e+00	4.263800e+06	2.064897e+04	2.064897e+04
1.350000e+00	1.360000e+00	4.385600e+06	2.094182e+04	2.094182e+04
1.360000e+00	1.370000e+00	4.651600e+06	2.156757e+04	2.156757e+04
1.370000e+00	1.380000e+00	4.746200e+06	2.178578e+04	2.178578e+04
1.380000e+00	1.390000e+00	4.862300e+06	2.205062e+04	2.205062e+04
1.390000e+00	1.400000e+00	5.286300e+06	2.299196e+04	2.299196e+04
1.400000e+00	1.410000e+00	5.606800e+06	2.367868e+04	2.367868e+04
1.410000e+00	1.420000e+00	5.895300e+06	2.428024e+04	2.428024e+04
1.420000e+00	1.430000e+00	6.022200e+06	2.454017e+04	2.454017e+04
1.430000e+00	1.440000e+00	6.251000e+06	2.500200e+04	2.500200e+04
1.440000e+00	1.450000e+00	6.710900e+06	2.590540e+04	2.590540e+04
1.450000e+00	1.460000e+00	7.020000e+06	2.649528e+04	2.649528e+04
1.460000e+00	1.470000e+00	7.313600e+06	2.704367e+04	2.704367e+04
1.470000e+00	1.480000e+00	7.650100e+06	2.765881e+04	2.765881e+04
1.480000e+00	1.490000e+00	7.882700e+06	2.807615e+04	2.807615e+04
1.490000e+00	1.500000e+00	7.985600e+06	2.825880e+04	2.825880e+04
1.500000e+00	1.510000e+00	8.457000e+06	2.908092e+04	2.908092e+04
1.510000e+00	1.520000e+00	9.162400e+06	3.026946e+04	3.026946e+04
1.520000e+00	1.530000e+00	9.500200e+06	3.082239e+04	3.082239e+04
1.530000e+00	1.540000e+00	1.024810e+07	3.201265e+04	3.201265e+04
1.540000e+00	1.550000e+00	1.044170e+07	3.231362e+04	3.231362e+04
1.550000e+00	1.560000e+00	1.121640e+07	3.349089e+04	3.349089e+04
1.560000e+00	1.570000e+00	1.165080e+07	3.413327e+04	3.413327e+04
1.570000e+00	1.580000e+00	1.236220e+07	3.515992e+04	3.515992e+04
1.580000e+00	1.590000e+00	1.288310e+07	3.589304e+04	3.589304e+04
1.590000e+00	1.600000e+00	1.345730e+07	3.668419e+04	3.668419e+04
1.600000e+00	1.610000e+00	1.431530e+07	3.783557e+04	3.783557e+04
1.610000e+00	1.620000e+00	1.512520e+07	3.889113e+04	3.889113e+04
1.620000e+00	1.630000e+00	1.608790e+07	4.010972e+04	4.010972e+04
1.630000e+00	1.640000e+00	1.704230e+07	4.128232e+04	4.128232e+04
1.640000e+00	1.650000e+00	1.807140e+07	4.251047e+04	4.251047e+04
1.650000e+00	1.660000e+00	1.948640e+07	4.414340e+04	4.414340e+04
1.660000e+00	1.670000e+00	2.059010e+07	4.537632e+04	4.537632e+04
1.670000e+00	1.680000e+00	2.163090e+07	4.650903e+04	4.650903e+04
1.680000e+00	1.690000e+00	2.342730e+07	4.840176e+04	4.840176e+04
1.690000e+00	1.700000e+00	2.499410e+07	4.999410e+04	4.999410e+04
1.700000e+00	1.710000e+00	2.731790e+07	5.226653e+04	5.226653e+04
1.710000e+00	1.720000e+00	2.862110e+07	5.349869e+04	5.349869e+04
1.720000e+00	1.730000e+00	3.092730e+07	5.561232e+04	5.561232e+04
1.730000e+00	1.740000e+00	3.311970e+07	5.754972e+04	5.754972e+04
1.740000e+00	1.750000e+00	3.634890e+07	6.029005e+04	6.029005e+04
1.750000e+00	1.760000e+00	3.967530e+07	6.298833e+04	6.298833e+04
1.760000e+00	1.770000e+00	4.265700e+07	6.531233e+04	6.531233e+04
1.770000e+00	1.780000e+00	4.708630e+07	6.861946e+04	6.861946e+04
1.780000e+00	1.790000e+00	5.156310e+07	7.180745e+04	7.180745e+04
1.790000e+00	1.800000e+00	5.688540e+07	7.542241e+04	7.542241e+04
1.800000e+00	1.810000e+00	6.229960e+07	7.893010e+04	7.893010e+04
1.810000e+00	1.820000e+00	6.998080e+07	8.365453e+04	8.365453e+04
1.820000e+00	1.830000e+00	7.746560e+07	8.801454e+04	8.801454e+04
1.830000e+00	1.840000e+00	8.763830e+07	9.361533e+04	9.361533e+04
1.840000e+00	1.850000e+00	9.903690e+07	9.951728e+04	9.951728e+04
1.850000e+00	1.860000e+00	1.136891e+08	1.066251e+05	1.066251e+05
1.860000e+00	1.870000e+00	1.327289e+08	1.152080e+05	1.152080e+05
1.870000e+00	1.880000e+00	1.539247e+08	1.240664e+05	1.240664e+05
1.880000e+00	1.890000e+00	1.828240e+08	1.352124e+05	1.352124e+05
1.890000e+00	1.900000e+00	2.234578e+08	1.494850e+05	1.494850e+05
1.900000e+00	1.910000e+00	2.761504e+08	1.661777e+05	1.661777e+05
1.910000e+00	1.920000e+00	3.580332e+08	1.892177e+05	1.892177e+05
1.920000e+00	1.930000e+00	4.840535e+08	2.200122e+05	2.200122e+05
1.930000e+00	1.940000e+00	7.183972e+08	2.680293e+05	2.680293e+05
1.940000e+00	1.950000e+00	1.295479e+09	3.599276e+05	3.599276e+05
1.950000e+00	1.960000e+00	9.477265e+10	3.078517e+06	3.078517e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.955000e+05	9.977475e+03	9.977475e+03
1.010000e+00	1.020000e+00	1.115700e+06	1.056267e+04	1.056267e+04
1.020000e+00	1.030000e+00	1.148300e+06	1.071588e+04	1.071588e+04
1.030000e+00	1.040000e+00	1.246200e+06	1.116333e+04	1.116333e+04
1.040000e+00	1.050000e+00	1.287300e+06	1.134592e+04	1.134592e+04
1.050000e+00	1.060000e+00	1.329800e+06	1.153170e+04	1.153170e+04
1.060000e+00	1.070000e+00	1.329400e+06	1.152996e+04	1.152996e+04
1.070000e+00	1.080000e+00	1.353700e+06	1.163486e+04	1.163486e+04
1.080000e+00	1.090000e+00	1.401700e+06	1.183934e+04	1.183934e+04
1.090000e+00	1.100000e+00	1.455100e+06	1.206275e+04	1.206275e+04
1.100000e+00	1.110000e+00	1.527000e+06	1.235718e+04	1.235718e+04
1.110000e+00	1.120000e+00	1.723100e+06	1.312669e+04	1.312669e+04
1.120000e+00	1.130000e+00	1.720100e+06	1.311526e+04	1.311526e+04
1.130000e+00	1.140000e+00	1.819700e+06	1.348963e+04	1.348963e+04
1.140000e+00	1.150000e+00	1.802300e+06	1.342498e+04	1.342498e+04
1.150000e+00	1.160000e+00	1.917200e+06	1.384630e+04	1.384630e+04
1.160000e+00	1.170000e+00	1.878900e+06	1.370730e+04	1.370730e+04
1.170000e+00	1.180000e+00	2.027100e+06	1.423763e+04	1.423763e+04
1.180000e+00	1.190000e+00	2.274700e+06	1.508211e+04	1.508211e+04
1.190000e+00	1.200000e+00	2.236200e+06	1.495393e+04	1.495393e+04
1.200000e+00	1.210000e+00	2.309100e+06	1.519572e+04	1.519572e+04
1.210000e+00	1.220000e+00	2.442000e+06	1.562690e+04	1.562690e+04
1.220000e+00	1.230000e+00	2.458300e+06	1.567897e+04	1.567897e+04
1.230000e+00	1.240000e+00	2.592900e+06	1.610248e+04	1.610248e+04
1.240000e+00	1.250000e+00	2.762800e+06	1.662167e+04	1.662167e+04
1.250000e+00	1.260000e+00	2.928400e+06	1.711257e+04	1.711257e+04
1.260000e+00	1.270000e+00	2.892200e+06	1.700647e+04	1.700647e+04
1.270000e+00	1.280000e+00	3.104000e+06	1.761817e+04	1.761817e+04
1.280000e+00	1.290000e+00	3.200000e+06	1.788854e+04	1.788854e+04
1.290000e+00	1.300000e+00	3.398800e+06	1.843583e+04	1.843583e+04
1.300000e+00	1.310000e+00	3.496100e+06	1.869786e+04	1.869786e+04
1.310000e+00	1.320000e+00	3.634100e+06	1.906332e+04	1.906332e+04
1.320000e+00	1.330000e+00	3.804100e+06	1.950410e+04	1.950410e+04
1.330000e+00	1.340000e+00	4.017700e+06	2.004420e+04	2.004420e+04
1.340000e+00	1.350000e+00	4.229200e+06	2.056502e+04	2.056502e+04
1.350000e+00	1.360000e+00	4.348900e+06	2.085402e+04	2.085402e+04
1.360000e+00	1.370000e+00	4.615700e+06	2.148418e+04	2.148418e+04
1.370000e+00	1.380000e+00	4.711800e+06	2.170668e+04	2.170668e+04
1.380000e+00	1.390000e+00	4.827200e+06	2.197089e+04	2.197089e+04
1.390000e+00	1.400000e+00	5.277700e+06	2.297325e+04	2.297325e+04
1.400000e+00	1.410000e+00	5.566200e+06	2.359280e+04	2.359280e+04
1.410000e+00	1.420000e+00	5.825800e+06	2.413669e+04	2.413669e+04
1.420000e+00	1.430000e+00	5.977300e+06	2.444852e+04	2.444852e+04
1.430000e+00	1.440000e+00	6.251500e+06	2.500300e+04	2.500300e+04
1.440000e+00	1.450000e+00	6.665600e+06	2.581782e+04	2.581782e+04
1.450000e+00	1.460000e+00	6.968700e+06	2.639830e+04	2.639830e+04
1.460000e+00	1.470000e+00	7.323600e+06	2.706215e+04	2.706215e+04
1.470000e+00	1.480000e+00	7.627600e+06	2.761811e+04	2.761811e+04
1.480000e+00	1.490000e+00	7.892000e+06	2.809270e+04	2.809270e+04
1.490000e+00	1.500000e+00	8.011500e+06	2.830459e+04	2.830459e+04
1.500000e+00	1.510000e+00	8.444800e+06	2.905994e+04	2.905994e+04
1.510000e+00	1.520000e+00	9.218200e+06	3.036149e+04	3.036149e+04
1.520000e+00	1.530000e+00	9.496100e+06	3.081574e+04	3.081574e+04
1.530000e+00	1.540000e+00	1.026220e+07	3.203467e+04	3.203467e+04
1.540000e+00	1.550000e+00	1.051520e+07	3.242715e+04	3.242715e+04
1.550000e+00	1.560000e+00	1.130570e+07	3.362395e+04	3.362395e+04
1.560000e+00	1.570000e+00	1.174110e+07	3.426529e+04	3.426529e+04
1.570000e+00	1.580000e+00	1.253960e+07	3.541130e+04	3.541130e+04
1.580000e+00	1.590000e+00	1.309890e+07	3.619240e+04	3.619240e+04
1.590000e+00	1.600000e+00	1.365360e+07	3.695078e+04	3.695078e+04
1.600000e+00	1.610000e+00	1.450050e+07	3.807952e+04	3.807952e+04
1.610000e+00	1.620000e+00	1.543360e+07	3.928562e+04	3.928562e+04
1.620000e+00	1.630000e+00	1.641840e+07	4.051962e+04	4.051962e+04
1.630000e+00	1.640000e+00	1.755790e+07	4.190215e+04	4.190215e+04
1.640000e+00	1.650000e+00	1.855070e+07	4.307052e+04	4.307052e+04
1.650000e+00	1.660000e+00	2.004430e+07	4.477086e+04	4.477086e+04
1.660000e+00	1.670000e+00	2.116910e+07	4.600989e+04	4.600989e+04
1.670000e+00	1.680000e+00	2.230450e+07	4.722764e+04	4.722764e+04
1.680000e+00	1.690000e+00	2.412610e+07	4.911833e+04	4.911833e+04
1.690000e+00	1.700000e+00	2.596840e+07	5.095920e+04	5.095920e+04
1.700000e+00	1.710000e+00	2.849330e+07	5.337912e+04	5.337912e+04
1.710000e+00	1.720000e+00	2.997980e+07	5.475381e+04	5.475381e+04
1.720000e+00	1.730000e+00	3.236550e+07	5.689068e+04	5.689068e+04
1.730000e+00	1.740000e+00	3.482670e+07	5.901415e+04	5.901415e+04
1.740000e+00	1.750000e+00	3.835970e+07	6.193521e+04	6.193521e+04
1.750000e+00	1.760000e+00	4.208320e+07	6.487157e+04	6.487157e+04
1.760000e+00	1.770000e+00	4.551470e+07	6.746458e+04	6.746458e+04
1.770000e+00	1.780000e+00	5.039660e+07	7.099056e+04	7.099056e+04
1.780000e+00	1.790000e+00	5.561570e+07	7.457593e+04	7.457593e+04
1.790000e+00	1.800000e+00	6.162140e+07	7.849930e+04	7.849930e+04
1.800000e+00	1.810000e+00	6.772580e+07	8.229569e+04	8.229569e+04
1.810000e+00	1.820000e+00	7.626860e+07	8.733190e+04	8.733190e+04
1.820000e+00	1.830000e+00	8.396860e+07	9.163438e+04	9.163438e+04
1.830000e+00	1.840000e+00	9.482620e+07	9.737875e+04	9.737875e+04
1.840000e+00	1.850000e+00	1.068321e+08	1.033596e+05	1.033596e+05
1.850000e+00	1.860000e+00	1.216580e+08	1.102987e+05	1.102987e+05
1.860000e+00	1.870000e+00	1.421115e+08	1.192105e+05	1.192105e+05
1.870000e+00	1.880000e+00	1.641863e+08	1.281352e+05	1.281352e+05
1.880000e+00	1.890000e+00	1.944802e+08	1.394562e+05	1.394562e+05
1.890000e+00	1.900000e+00	2.366310e+08	1.538282e+05	1.538282e+05
1.900000e+00	1.910000e+00	2.914524e+08	1.707198e+05	1.707198e+05
1.910000e+00	1.920000e+00	3.761967e+08	1.939579e+05	1.939579e+05
1.920000e+00	1.930000e+00	5.063660e+08	2.250258e+05	2.250258e+05
1.930000e+00	1.940000e+00	7.477963e+08	2.734586e+05	2.734586e+05
1.940000e+00	1.950000e+00	1.338514e+09	3.658571e+05	3.658571e+05
1.950000e+00	1.960000e+00	9.452813e+10	3.074543e+06	3.074543e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue!70!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllEl136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.924000e+05	9.961928e+03	9.961928e+03
1.010000e+00	1.020000e+00	1.116900e+06	1.056835e+04	1.056835e+04
1.020000e+00	1.030000e+00	1.139100e+06	1.067286e+04	1.067286e+04
1.030000e+00	1.040000e+00	1.239500e+06	1.113328e+04	1.113328e+04
1.040000e+00	1.050000e+00	1.284700e+06	1.133446e+04	1.133446e+04
1.050000e+00	1.060000e+00	1.335800e+06	1.155768e+04	1.155768e+04
1.060000e+00	1.070000e+00	1.328500e+06	1.152606e+04	1.152606e+04
1.070000e+00	1.080000e+00	1.346500e+06	1.160388e+04	1.160388e+04
1.080000e+00	1.090000e+00	1.402700e+06	1.184356e+04	1.184356e+04
1.090000e+00	1.100000e+00	1.452800e+06	1.205322e+04	1.205322e+04
1.100000e+00	1.110000e+00	1.519000e+06	1.232477e+04	1.232477e+04
1.110000e+00	1.120000e+00	1.740900e+06	1.319432e+04	1.319432e+04
1.120000e+00	1.130000e+00	1.726800e+06	1.314078e+04	1.314078e+04
1.130000e+00	1.140000e+00	1.815300e+06	1.347331e+04	1.347331e+04
1.140000e+00	1.150000e+00	1.798300e+06	1.341007e+04	1.341007e+04
1.150000e+00	1.160000e+00	1.908900e+06	1.381629e+04	1.381629e+04
1.160000e+00	1.170000e+00	1.879000e+06	1.370766e+04	1.370766e+04
1.170000e+00	1.180000e+00	2.029700e+06	1.424675e+04	1.424675e+04
1.180000e+00	1.190000e+00	2.266400e+06	1.505457e+04	1.505457e+04
1.190000e+00	1.200000e+00	2.233800e+06	1.494590e+04	1.494590e+04
1.200000e+00	1.210000e+00	2.313700e+06	1.521085e+04	1.521085e+04
1.210000e+00	1.220000e+00	2.434000e+06	1.560128e+04	1.560128e+04
1.220000e+00	1.230000e+00	2.445700e+06	1.563873e+04	1.563873e+04
1.230000e+00	1.240000e+00	2.578600e+06	1.605802e+04	1.605802e+04
1.240000e+00	1.250000e+00	2.750500e+06	1.658463e+04	1.658463e+04
1.250000e+00	1.260000e+00	2.924900e+06	1.710234e+04	1.710234e+04
1.260000e+00	1.270000e+00	2.877500e+06	1.696320e+04	1.696320e+04
1.270000e+00	1.280000e+00	3.094700e+06	1.759176e+04	1.759176e+04
1.280000e+00	1.290000e+00	3.199000e+06	1.788575e+04	1.788575e+04
1.290000e+00	1.300000e+00	3.365800e+06	1.834612e+04	1.834612e+04
1.300000e+00	1.310000e+00	3.491600e+06	1.868582e+04	1.868582e+04
1.310000e+00	1.320000e+00	3.604000e+06	1.898420e+04	1.898420e+04
1.320000e+00	1.330000e+00	3.794200e+06	1.947871e+04	1.947871e+04
1.330000e+00	1.340000e+00	3.984100e+06	1.996021e+04	1.996021e+04
1.340000e+00	1.350000e+00	4.195500e+06	2.048292e+04	2.048292e+04
1.350000e+00	1.360000e+00	4.317400e+06	2.077835e+04	2.077835e+04
1.360000e+00	1.370000e+00	4.597300e+06	2.144132e+04	2.144132e+04
1.370000e+00	1.380000e+00	4.655500e+06	2.157661e+04	2.157661e+04
1.380000e+00	1.390000e+00	4.796300e+06	2.190046e+04	2.190046e+04
1.390000e+00	1.400000e+00	5.263300e+06	2.294188e+04	2.294188e+04
1.400000e+00	1.410000e+00	5.531300e+06	2.351872e+04	2.351872e+04
1.410000e+00	1.420000e+00	5.782600e+06	2.404704e+04	2.404704e+04
1.420000e+00	1.430000e+00	5.936800e+06	2.436555e+04	2.436555e+04
1.430000e+00	1.440000e+00	6.190600e+06	2.488092e+04	2.488092e+04
1.440000e+00	1.450000e+00	6.618000e+06	2.572547e+04	2.572547e+04
1.450000e+00	1.460000e+00	6.909300e+06	2.628555e+04	2.628555e+04
1.460000e+00	1.470000e+00	7.230800e+06	2.689015e+04	2.689015e+04
1.470000e+00	1.480000e+00	7.556000e+06	2.748818e+04	2.748818e+04
1.480000e+00	1.490000e+00	7.802400e+06	2.793278e+04	2.793278e+04
1.490000e+00	1.500000e+00	7.897800e+06	2.810302e+04	2.810302e+04
1.500000e+00	1.510000e+00	8.348900e+06	2.889446e+04	2.889446e+04
1.510000e+00	1.520000e+00	9.053600e+06	3.008920e+04	3.008920e+04
1.520000e+00	1.530000e+00	9.382100e+06	3.063021e+04	3.063021e+04
1.530000e+00	1.540000e+00	1.011810e+07	3.180896e+04	3.180896e+04
1.540000e+00	1.550000e+00	1.033760e+07	3.215214e+04	3.215214e+04
1.550000e+00	1.560000e+00	1.110510e+07	3.332432e+04	3.332432e+04
1.560000e+00	1.570000e+00	1.156440e+07	3.400647e+04	3.400647e+04
1.570000e+00	1.580000e+00	1.226700e+07	3.502428e+04	3.502428e+04
1.580000e+00	1.590000e+00	1.281440e+07	3.579721e+04	3.579721e+04
1.590000e+00	1.600000e+00	1.332910e+07	3.650904e+04	3.650904e+04
1.600000e+00	1.610000e+00	1.423580e+07	3.773036e+04	3.773036e+04
1.610000e+00	1.620000e+00	1.507540e+07	3.882705e+04	3.882705e+04
1.620000e+00	1.630000e+00	1.598640e+07	3.998300e+04	3.998300e+04
1.630000e+00	1.640000e+00	1.703390e+07	4.127215e+04	4.127215e+04
1.640000e+00	1.650000e+00	1.801540e+07	4.244455e+04	4.244455e+04
1.650000e+00	1.660000e+00	1.949740e+07	4.415586e+04	4.415586e+04
1.660000e+00	1.670000e+00	2.059890e+07	4.538601e+04	4.538601e+04
1.670000e+00	1.680000e+00	2.164580e+07	4.652505e+04	4.652505e+04
1.680000e+00	1.690000e+00	2.334660e+07	4.831832e+04	4.831832e+04
1.690000e+00	1.700000e+00	2.504270e+07	5.004268e+04	5.004268e+04
1.700000e+00	1.710000e+00	2.751720e+07	5.245684e+04	5.245684e+04
1.710000e+00	1.720000e+00	2.880740e+07	5.367253e+04	5.367253e+04
1.720000e+00	1.730000e+00	3.096320e+07	5.564459e+04	5.564459e+04
1.730000e+00	1.740000e+00	3.337850e+07	5.777413e+04	5.777413e+04
1.740000e+00	1.750000e+00	3.671810e+07	6.059546e+04	6.059546e+04
1.750000e+00	1.760000e+00	4.004150e+07	6.327835e+04	6.327835e+04
1.760000e+00	1.770000e+00	4.309390e+07	6.564594e+04	6.564594e+04
1.770000e+00	1.780000e+00	4.760050e+07	6.899312e+04	6.899312e+04
1.780000e+00	1.790000e+00	5.228920e+07	7.231127e+04	7.231127e+04
1.790000e+00	1.800000e+00	5.774700e+07	7.599145e+04	7.599145e+04
1.800000e+00	1.810000e+00	6.321320e+07	7.950673e+04	7.950673e+04
1.810000e+00	1.820000e+00	7.128740e+07	8.443187e+04	8.443187e+04
1.820000e+00	1.830000e+00	7.883220e+07	8.878750e+04	8.878750e+04
1.830000e+00	1.840000e+00	8.914860e+07	9.441854e+04	9.441854e+04
1.840000e+00	1.850000e+00	1.007720e+08	1.003853e+05	1.003853e+05
1.850000e+00	1.860000e+00	1.152913e+08	1.073738e+05	1.073738e+05
1.860000e+00	1.870000e+00	1.347968e+08	1.161020e+05	1.161020e+05
1.870000e+00	1.880000e+00	1.559967e+08	1.248986e+05	1.248986e+05
1.880000e+00	1.890000e+00	1.850892e+08	1.360475e+05	1.360475e+05
1.890000e+00	1.900000e+00	2.257601e+08	1.502532e+05	1.502532e+05
1.900000e+00	1.910000e+00	2.784782e+08	1.668767e+05	1.668767e+05
1.910000e+00	1.920000e+00	3.604424e+08	1.898532e+05	1.898532e+05
1.920000e+00	1.930000e+00	4.860782e+08	2.204718e+05	2.204718e+05
1.930000e+00	1.940000e+00	7.196490e+08	2.682627e+05	2.682627e+05
1.940000e+00	1.950000e+00	1.294958e+09	3.598552e+05	3.598552e+05
1.950000e+00	1.960000e+00	9.474711e+10	3.078102e+06	3.078102e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllElHad136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.922000e+05	9.960924e+03	9.960924e+03
1.010000e+00	1.020000e+00	1.116900e+06	1.056835e+04	1.056835e+04
1.020000e+00	1.030000e+00	1.138400e+06	1.066958e+04	1.066958e+04
1.030000e+00	1.040000e+00	1.236900e+06	1.112160e+04	1.112160e+04
1.040000e+00	1.050000e+00	1.285800e+06	1.133931e+04	1.133931e+04
1.050000e+00	1.060000e+00	1.333800e+06	1.154903e+04	1.154903e+04
1.060000e+00	1.070000e+00	1.327800e+06	1.152302e+04	1.152302e+04
1.070000e+00	1.080000e+00	1.343500e+06	1.159094e+04	1.159094e+04
1.080000e+00	1.090000e+00	1.401800e+06	1.183976e+04	1.183976e+04
1.090000e+00	1.100000e+00	1.451900e+06	1.204948e+04	1.204948e+04
1.100000e+00	1.110000e+00	1.519100e+06	1.232518e+04	1.232518e+04
1.110000e+00	1.120000e+00	1.738600e+06	1.318560e+04	1.318560e+04
1.120000e+00	1.130000e+00	1.724400e+06	1.313164e+04	1.313164e+04
1.130000e+00	1.140000e+00	1.815300e+06	1.347331e+04	1.347331e+04
1.140000e+00	1.150000e+00	1.794400e+06	1.339552e+04	1.339552e+04
1.150000e+00	1.160000e+00	1.906500e+06	1.380761e+04	1.380761e+04
1.160000e+00	1.170000e+00	1.877700e+06	1.370292e+04	1.370292e+04
1.170000e+00	1.180000e+00	2.027000e+06	1.423728e+04	1.423728e+04
1.180000e+00	1.190000e+00	2.266200e+06	1.505390e+04	1.505390e+04
1.190000e+00	1.200000e+00	2.238900e+06	1.496295e+04	1.496295e+04
1.200000e+00	1.210000e+00	2.306800e+06	1.518815e+04	1.518815e+04
1.210000e+00	1.220000e+00	2.431000e+06	1.559166e+04	1.559166e+04
1.220000e+00	1.230000e+00	2.442000e+06	1.562690e+04	1.562690e+04
1.230000e+00	1.240000e+00	2.578300e+06	1.605709e+04	1.605709e+04
1.240000e+00	1.250000e+00	2.747100e+06	1.657438e+04	1.657438e+04
1.250000e+00	1.260000e+00	2.917200e+06	1.707981e+04	1.707981e+04
1.260000e+00	1.270000e+00	2.871700e+06	1.694609e+04	1.694609e+04
1.270000e+00	1.280000e+00	3.092900e+06	1.758664e+04	1.758664e+04
1.280000e+00	1.290000e+00	3.196800e+06	1.787960e+04	1.787960e+04
1.290000e+00	1.300000e+00	3.364200e+06	1.834176e+04	1.834176e+04
1.300000e+00	1.310000e+00	3.491000e+06	1.868422e+04	1.868422e+04
1.310000e+00	1.320000e+00	3.593500e+06	1.895653e+04	1.895653e+04
1.320000e+00	1.330000e+00	3.790200e+06	1.946844e+04	1.946844e+04
1.330000e+00	1.340000e+00	3.974200e+06	1.993540e+04	1.993540e+04
1.340000e+00	1.350000e+00	4.188200e+06	2.046509e+04	2.046509e+04
1.350000e+00	1.360000e+00	4.305500e+06	2.074970e+04	2.074970e+04
1.360000e+00	1.370000e+00	4.585000e+06	2.141261e+04	2.141261e+04
1.370000e+00	1.380000e+00	4.644700e+06	2.155157e+04	2.155157e+04
1.380000e+00	1.390000e+00	4.791500e+06	2.188950e+04	2.188950e+04
1.390000e+00	1.400000e+00	5.238700e+06	2.288821e+04	2.288821e+04
1.400000e+00	1.410000e+00	5.512500e+06	2.347871e+04	2.347871e+04
1.410000e+00	1.420000e+00	5.773200e+06	2.402748e+04	2.402748e+04
1.420000e+00	1.430000e+00	5.931800e+06	2.435529e+04	2.435529e+04
1.430000e+00	1.440000e+00	6.167700e+06	2.483485e+04	2.483485e+04
1.440000e+00	1.450000e+00	6.612400e+06	2.571459e+04	2.571459e+04
1.450000e+00	1.460000e+00	6.894500e+06	2.625738e+04	2.625738e+04
1.460000e+00	1.470000e+00	7.197600e+06	2.682834e+04	2.682834e+04
1.470000e+00	1.480000e+00	7.536700e+06	2.745305e+04	2.745305e+04
1.480000e+00	1.490000e+00	7.778400e+06	2.788978e+04	2.788978e+04
1.490000e+00	1.500000e+00	7.874900e+06	2.806225e+04	2.806225e+04
1.500000e+00	1.510000e+00	8.325400e+06	2.885377e+04	2.885377e+04
1.510000e+00	1.520000e+00	9.013700e+06	3.002282e+04	3.002282e+04
1.520000e+00	1.530000e+00	9.343900e+06	3.056779e+04	3.056779e+04
1.530000e+00	1.540000e+00	1.009400e+07	3.177106e+04	3.177106e+04
1.540000e+00	1.550000e+00	1.030270e+07	3.209782e+04	3.209782e+04
1.550000e+00	1.560000e+00	1.106190e+07	3.325943e+04	3.325943e+04
1.560000e+00	1.570000e+00	1.151550e+07	3.393450e+04	3.393450e+04
1.570000e+00	1.580000e+00	1.221450e+07	3.494925e+04	3.494925e+04
1.580000e+00	1.590000e+00	1.274310e+07	3.569748e+04	3.569748e+04
1.590000e+00	1.600000e+00	1.326410e+07	3.641991e+04	3.641991e+04
1.600000e+00	1.610000e+00	1.418030e+07	3.765674e+04	3.765674e+04
1.610000e+00	1.620000e+00	1.499770e+07	3.872686e+04	3.872686e+04
1.620000e+00	1.630000e+00	1.591930e+07	3.989900e+04	3.989900e+04
1.630000e+00	1.640000e+00	1.693860e+07	4.115653e+04	4.115653e+04
1.640000e+00	1.650000e+00	1.791050e+07	4.232080e+04	4.232080e+04
1.650000e+00	1.660000e+00	1.938420e+07	4.402749e+04	4.402749e+04
1.660000e+00	1.670000e+00	2.047030e+07	4.524412e+04	4.524412e+04
1.670000e+00	1.680000e+00	2.152990e+07	4.640032e+04	4.640032e+04
1.680000e+00	1.690000e+00	2.323390e+07	4.820156e+04	4.820156e+04
1.690000e+00	1.700000e+00	2.489460e+07	4.989449e+04	4.989449e+04
1.700000e+00	1.710000e+00	2.737220e+07	5.231845e+04	5.231845e+04
1.710000e+00	1.720000e+00	2.861290e+07	5.349103e+04	5.349103e+04
1.720000e+00	1.730000e+00	3.078750e+07	5.548648e+04	5.548648e+04
1.730000e+00	1.740000e+00	3.319480e+07	5.761493e+04	5.761493e+04
1.740000e+00	1.750000e+00	3.648460e+07	6.040248e+04	6.040248e+04
1.750000e+00	1.760000e+00	3.981160e+07	6.309643e+04	6.309643e+04
1.760000e+00	1.770000e+00	4.284470e+07	6.545586e+04	6.545586e+04
1.770000e+00	1.780000e+00	4.732720e+07	6.879477e+04	6.879477e+04
1.780000e+00	1.790000e+00	5.198030e+07	7.209736e+04	7.209736e+04
1.790000e+00	1.800000e+00	5.735890e+07	7.573566e+04	7.573566e+04
1.800000e+00	1.810000e+00	6.285370e+07	7.928033e+04	7.928033e+04
1.810000e+00	1.820000e+00	7.086290e+07	8.418010e+04	8.418010e+04
1.820000e+00	1.830000e+00	7.841800e+07	8.855394e+04	8.855394e+04
1.830000e+00	1.840000e+00	8.871940e+07	9.419098e+04	9.419098e+04
1.840000e+00	1.850000e+00	1.002181e+08	1.001090e+05	1.001090e+05
1.850000e+00	1.860000e+00	1.148651e+08	1.071751e+05	1.071751e+05
1.860000e+00	1.870000e+00	1.342806e+08	1.158795e+05	1.158795e+05
1.870000e+00	1.880000e+00	1.554380e+08	1.246748e+05	1.246748e+05
1.880000e+00	1.890000e+00	1.845173e+08	1.358371e+05	1.358371e+05
1.890000e+00	1.900000e+00	2.252256e+08	1.500752e+05	1.500752e+05
1.900000e+00	1.910000e+00	2.778866e+08	1.666993e+05	1.666993e+05
1.910000e+00	1.920000e+00	3.600781e+08	1.897572e+05	1.897572e+05
1.920000e+00	1.930000e+00	4.858656e+08	2.204236e+05	2.204236e+05
1.930000e+00	1.940000e+00	7.198121e+08	2.682931e+05	2.682931e+05
1.940000e+00	1.950000e+00	1.296356e+09	3.600494e+05	3.600494e+05
1.950000e+00	1.960000e+00	9.475569e+10	3.078241e+06	3.078241e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=violet!70!white
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_cd_dilepton_m_inv5.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	9.942000e+05	9.970958e+03	9.970958e+03
1.010000e+00	1.020000e+00	1.117500e+06	1.057119e+04	1.057119e+04
1.020000e+00	1.030000e+00	1.137500e+06	1.066536e+04	1.066536e+04
1.030000e+00	1.040000e+00	1.236400e+06	1.111935e+04	1.111935e+04
1.040000e+00	1.050000e+00	1.284100e+06	1.133181e+04	1.133181e+04
1.050000e+00	1.060000e+00	1.334100e+06	1.155032e+04	1.155032e+04
1.060000e+00	1.070000e+00	1.327700e+06	1.152259e+04	1.152259e+04
1.070000e+00	1.080000e+00	1.342600e+06	1.158706e+04	1.158706e+04
1.080000e+00	1.090000e+00	1.397000e+06	1.181948e+04	1.181948e+04
1.090000e+00	1.100000e+00	1.448900e+06	1.203703e+04	1.203703e+04
1.100000e+00	1.110000e+00	1.519900e+06	1.232842e+04	1.232842e+04
1.110000e+00	1.120000e+00	1.737000e+06	1.317953e+04	1.317953e+04
1.120000e+00	1.130000e+00	1.720800e+06	1.311793e+04	1.311793e+04
1.130000e+00	1.140000e+00	1.811300e+06	1.345845e+04	1.345845e+04
1.140000e+00	1.150000e+00	1.793500e+06	1.339216e+04	1.339216e+04
1.150000e+00	1.160000e+00	1.907200e+06	1.381014e+04	1.381014e+04
1.160000e+00	1.170000e+00	1.875800e+06	1.369598e+04	1.369598e+04
1.170000e+00	1.180000e+00	2.026000e+06	1.423376e+04	1.423376e+04
1.180000e+00	1.190000e+00	2.265200e+06	1.505058e+04	1.505058e+04
1.190000e+00	1.200000e+00	2.241800e+06	1.497264e+04	1.497264e+04
1.200000e+00	1.210000e+00	2.306300e+06	1.518651e+04	1.518651e+04
1.210000e+00	1.220000e+00	2.428600e+06	1.558397e+04	1.558397e+04
1.220000e+00	1.230000e+00	2.441300e+06	1.562466e+04	1.562466e+04
1.230000e+00	1.240000e+00	2.575500e+06	1.604836e+04	1.604836e+04
1.240000e+00	1.250000e+00	2.744200e+06	1.656563e+04	1.656563e+04
1.250000e+00	1.260000e+00	2.912100e+06	1.706488e+04	1.706488e+04
1.260000e+00	1.270000e+00	2.869900e+06	1.694078e+04	1.694078e+04
1.270000e+00	1.280000e+00	3.090800e+06	1.758067e+04	1.758067e+04
1.280000e+00	1.290000e+00	3.193000e+06	1.786897e+04	1.786897e+04
1.290000e+00	1.300000e+00	3.355800e+06	1.831884e+04	1.831884e+04
1.300000e+00	1.310000e+00	3.478300e+06	1.865020e+04	1.865020e+04
1.310000e+00	1.320000e+00	3.589600e+06	1.894624e+04	1.894624e+04
1.320000e+00	1.330000e+00	3.785700e+06	1.945688e+04	1.945688e+04
1.330000e+00	1.340000e+00	3.963600e+06	1.990879e+04	1.990879e+04
1.340000e+00	1.350000e+00	4.186300e+06	2.046045e+04	2.046045e+04
1.350000e+00	1.360000e+00	4.288600e+06	2.070894e+04	2.070894e+04
1.360000e+00	1.370000e+00	4.578900e+06	2.139836e+04	2.139836e+04
1.370000e+00	1.380000e+00	4.629600e+06	2.151651e+04	2.151651e+04
1.380000e+00	1.390000e+00	4.787200e+06	2.187967e+04	2.187967e+04
1.390000e+00	1.400000e+00	5.235500e+06	2.288122e+04	2.288122e+04
1.400000e+00	1.410000e+00	5.510600e+06	2.347467e+04	2.347467e+04
1.410000e+00	1.420000e+00	5.760800e+06	2.400167e+04	2.400167e+04
1.420000e+00	1.430000e+00	5.919000e+06	2.432900e+04	2.432900e+04
1.430000e+00	1.440000e+00	6.152900e+06	2.480504e+04	2.480504e+04
1.440000e+00	1.450000e+00	6.603600e+06	2.569747e+04	2.569747e+04
1.450000e+00	1.460000e+00	6.871700e+06	2.621393e+04	2.621393e+04
1.460000e+00	1.470000e+00	7.179300e+06	2.679422e+04	2.679422e+04
1.470000e+00	1.480000e+00	7.514400e+06	2.741241e+04	2.741241e+04
1.480000e+00	1.490000e+00	7.757800e+06	2.785283e+04	2.785283e+04
1.490000e+00	1.500000e+00	7.855900e+06	2.802838e+04	2.802838e+04
1.500000e+00	1.510000e+00	8.296100e+06	2.880295e+04	2.880295e+04
1.510000e+00	1.520000e+00	8.980000e+06	2.996665e+04	2.996665e+04
1.520000e+00	1.530000e+00	9.319900e+06	3.052851e+04	3.052851e+04
1.530000e+00	1.540000e+00	1.006360e+07	3.172318e+04	3.172318e+04
1.540000e+00	1.550000e+00	1.027000e+07	3.204684e+04	3.204684e+04
1.550000e+00	1.560000e+00	1.101350e+07	3.318659e+04	3.318659e+04
1.560000e+00	1.570000e+00	1.147500e+07	3.387477e+04	3.387477e+04
1.570000e+00	1.580000e+00	1.218070e+07	3.490086e+04	3.490086e+04
1.580000e+00	1.590000e+00	1.270620e+07	3.564576e+04	3.564576e+04
1.590000e+00	1.600000e+00	1.321270e+07	3.634928e+04	3.634928e+04
1.600000e+00	1.610000e+00	1.412060e+07	3.757739e+04	3.757739e+04
1.610000e+00	1.620000e+00	1.492160e+07	3.862849e+04	3.862849e+04
1.620000e+00	1.630000e+00	1.586140e+07	3.982637e+04	3.982637e+04
1.630000e+00	1.640000e+00	1.686280e+07	4.106434e+04	4.106434e+04
1.640000e+00	1.650000e+00	1.783030e+07	4.222594e+04	4.222594e+04
1.650000e+00	1.660000e+00	1.929210e+07	4.392277e+04	4.392277e+04
1.660000e+00	1.670000e+00	2.035330e+07	4.511463e+04	4.511463e+04
1.670000e+00	1.680000e+00	2.143950e+07	4.630281e+04	4.630281e+04
1.680000e+00	1.690000e+00	2.313560e+07	4.809948e+04	4.809948e+04
1.690000e+00	1.700000e+00	2.474620e+07	4.974555e+04	4.974555e+04
1.700000e+00	1.710000e+00	2.724600e+07	5.219770e+04	5.219770e+04
1.710000e+00	1.720000e+00	2.845130e+07	5.333976e+04	5.333976e+04
1.720000e+00	1.730000e+00	3.061660e+07	5.533227e+04	5.533227e+04
1.730000e+00	1.740000e+00	3.298910e+07	5.743614e+04	5.743614e+04
1.740000e+00	1.750000e+00	3.623820e+07	6.019817e+04	6.019817e+04
1.750000e+00	1.760000e+00	3.957060e+07	6.290517e+04	6.290517e+04
1.760000e+00	1.770000e+00	4.258500e+07	6.525718e+04	6.525718e+04
1.770000e+00	1.780000e+00	4.704380e+07	6.858848e+04	6.858848e+04
1.780000e+00	1.790000e+00	5.171100e+07	7.191036e+04	7.191036e+04
1.790000e+00	1.800000e+00	5.702520e+07	7.551503e+04	7.551503e+04
1.800000e+00	1.810000e+00	6.251290e+07	7.906510e+04	7.906510e+04
1.810000e+00	1.820000e+00	7.041430e+07	8.391323e+04	8.391323e+04
1.820000e+00	1.830000e+00	7.804210e+07	8.834144e+04	8.834144e+04
1.830000e+00	1.840000e+00	8.826180e+07	9.394775e+04	9.394775e+04
1.840000e+00	1.850000e+00	9.964290e+07	9.982129e+04	9.982129e+04
1.850000e+00	1.860000e+00	1.143375e+08	1.069287e+05	1.069287e+05
1.860000e+00	1.870000e+00	1.336108e+08	1.155901e+05	1.155901e+05
1.870000e+00	1.880000e+00	1.547229e+08	1.243877e+05	1.243877e+05
1.880000e+00	1.890000e+00	1.838040e+08	1.355743e+05	1.355743e+05
1.890000e+00	1.900000e+00	2.244382e+08	1.498126e+05	1.498126e+05
1.900000e+00	1.910000e+00	2.770224e+08	1.664399e+05	1.664399e+05
1.910000e+00	1.920000e+00	3.590551e+08	1.894875e+05	1.894875e+05
1.920000e+00	1.930000e+00	4.850298e+08	2.202339e+05	2.202339e+05
1.930000e+00	1.940000e+00	7.194666e+08	2.682287e+05	2.682287e+05
1.940000e+00	1.950000e+00	1.297037e+09	3.601440e+05	3.601440e+05
1.950000e+00	1.960000e+00	9.476754e+10	3.078434e+06	3.078434e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/mllMixedCompare_Bare.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
RatioPlot=1
LogY=1
YMin=1e-3
YMax=1e2
RatioPlotYMax=1.09999
RatioPlotYLabel=d$\Gamma$/d$\Gamma^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
LegendTitle=\textbf{Bare leptons}
LegendXPos=0.1
XLabel=$\log\left(m_{\ell\ell}/1\text{ GeV}\right)$
YLabel=$1/\Gamma$ d$\Gamma$/d $\log{m_{\ell\ell}}$
LegendYPos=0.95
Legend=1
RatioPlotYMin=0.96001
NormalizeToIntegral=1
RatioPlotSameStyle=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mllNoPSCombined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.709400e+06	1.646026e+04	1.646026e+04
1.010000e+00	1.020000e+00	2.910600e+06	1.706048e+04	1.706048e+04
1.020000e+00	1.030000e+00	2.998700e+06	1.731675e+04	1.731675e+04
1.030000e+00	1.040000e+00	3.350500e+06	1.830437e+04	1.830437e+04
1.040000e+00	1.050000e+00	3.435000e+06	1.853375e+04	1.853375e+04
1.050000e+00	1.060000e+00	3.571200e+06	1.889762e+04	1.889762e+04
1.060000e+00	1.070000e+00	3.658000e+06	1.912590e+04	1.912590e+04
1.070000e+00	1.080000e+00	3.797500e+06	1.948718e+04	1.948718e+04
1.080000e+00	1.090000e+00	4.074300e+06	2.018490e+04	2.018490e+04
1.090000e+00	1.100000e+00	4.282700e+06	2.069469e+04	2.069469e+04
1.100000e+00	1.110000e+00	4.451900e+06	2.109953e+04	2.109953e+04
1.110000e+00	1.120000e+00	4.915100e+06	2.217002e+04	2.217002e+04
1.120000e+00	1.130000e+00	4.956300e+06	2.226275e+04	2.226275e+04
1.130000e+00	1.140000e+00	5.104800e+06	2.259380e+04	2.259380e+04
1.140000e+00	1.150000e+00	5.467700e+06	2.338311e+04	2.338311e+04
1.150000e+00	1.160000e+00	5.853500e+06	2.419401e+04	2.419401e+04
1.160000e+00	1.170000e+00	5.911000e+06	2.431255e+04	2.431255e+04
1.170000e+00	1.180000e+00	6.290000e+06	2.507987e+04	2.507987e+04
1.180000e+00	1.190000e+00	6.805900e+06	2.608812e+04	2.608812e+04
1.190000e+00	1.200000e+00	7.157900e+06	2.675425e+04	2.675425e+04
1.200000e+00	1.210000e+00	7.317100e+06	2.705014e+04	2.705014e+04
1.210000e+00	1.220000e+00	7.658600e+06	2.767418e+04	2.767418e+04
1.220000e+00	1.230000e+00	8.141600e+06	2.853349e+04	2.853349e+04
1.230000e+00	1.240000e+00	8.360900e+06	2.891522e+04	2.891522e+04
1.240000e+00	1.250000e+00	8.822500e+06	2.970269e+04	2.970269e+04
1.250000e+00	1.260000e+00	9.419900e+06	3.069186e+04	3.069186e+04
1.260000e+00	1.270000e+00	9.940200e+06	3.152808e+04	3.152808e+04
1.270000e+00	1.280000e+00	1.039110e+07	3.223523e+04	3.223523e+04
1.280000e+00	1.290000e+00	1.051250e+07	3.242299e+04	3.242299e+04
1.290000e+00	1.300000e+00	1.139100e+07	3.375056e+04	3.375056e+04
1.300000e+00	1.310000e+00	1.205390e+07	3.471873e+04	3.471873e+04
1.310000e+00	1.320000e+00	1.262920e+07	3.553759e+04	3.553759e+04
1.320000e+00	1.330000e+00	1.324760e+07	3.639725e+04	3.639725e+04
1.330000e+00	1.340000e+00	1.427370e+07	3.778055e+04	3.778055e+04
1.340000e+00	1.350000e+00	1.505620e+07	3.880232e+04	3.880232e+04
1.350000e+00	1.360000e+00	1.556690e+07	3.945491e+04	3.945491e+04
1.360000e+00	1.370000e+00	1.619170e+07	4.023891e+04	4.023891e+04
1.370000e+00	1.380000e+00	1.719900e+07	4.147168e+04	4.147168e+04
1.380000e+00	1.390000e+00	1.791490e+07	4.232600e+04	4.232600e+04
1.390000e+00	1.400000e+00	1.908150e+07	4.368238e+04	4.368238e+04
1.400000e+00	1.410000e+00	2.045190e+07	4.522378e+04	4.522378e+04
1.410000e+00	1.420000e+00	2.129730e+07	4.614900e+04	4.614900e+04
1.420000e+00	1.430000e+00	2.233060e+07	4.725526e+04	4.725526e+04
1.430000e+00	1.440000e+00	2.388220e+07	4.886942e+04	4.886942e+04
1.440000e+00	1.450000e+00	2.532100e+07	5.031998e+04	5.031998e+04
1.450000e+00	1.460000e+00	2.691710e+07	5.188169e+04	5.188169e+04
1.460000e+00	1.470000e+00	2.802130e+07	5.293515e+04	5.293515e+04
1.470000e+00	1.480000e+00	2.995880e+07	5.473463e+04	5.473463e+04
1.480000e+00	1.490000e+00	3.127080e+07	5.592030e+04	5.592030e+04
1.490000e+00	1.500000e+00	3.286900e+07	5.733149e+04	5.733149e+04
1.500000e+00	1.510000e+00	3.491540e+07	5.908925e+04	5.908925e+04
1.510000e+00	1.520000e+00	3.710180e+07	6.091125e+04	6.091125e+04
1.520000e+00	1.530000e+00	3.923390e+07	6.263697e+04	6.263697e+04
1.530000e+00	1.540000e+00	4.167220e+07	6.455401e+04	6.455401e+04
1.540000e+00	1.550000e+00	4.397670e+07	6.631493e+04	6.631493e+04
1.550000e+00	1.560000e+00	4.654390e+07	6.822309e+04	6.822309e+04
1.560000e+00	1.570000e+00	4.892010e+07	6.994291e+04	6.994291e+04
1.570000e+00	1.580000e+00	5.234010e+07	7.234646e+04	7.234646e+04
1.580000e+00	1.590000e+00	5.570520e+07	7.463592e+04	7.463592e+04
1.590000e+00	1.600000e+00	5.871770e+07	7.662748e+04	7.662748e+04
1.600000e+00	1.610000e+00	6.334490e+07	7.958951e+04	7.958951e+04
1.610000e+00	1.620000e+00	6.762500e+07	8.223442e+04	8.223442e+04
1.620000e+00	1.630000e+00	7.163470e+07	8.463728e+04	8.463728e+04
1.630000e+00	1.640000e+00	7.723230e+07	8.788191e+04	8.788191e+04
1.640000e+00	1.650000e+00	8.228050e+07	9.070860e+04	9.070860e+04
1.650000e+00	1.660000e+00	8.772770e+07	9.366307e+04	9.366307e+04
1.660000e+00	1.670000e+00	9.381750e+07	9.685943e+04	9.685943e+04
1.670000e+00	1.680000e+00	1.010406e+08	1.005190e+05	1.005190e+05
1.680000e+00	1.690000e+00	1.083233e+08	1.040785e+05	1.040785e+05
1.690000e+00	1.700000e+00	1.165737e+08	1.079693e+05	1.079693e+05
1.700000e+00	1.710000e+00	1.256962e+08	1.121143e+05	1.121143e+05
1.710000e+00	1.720000e+00	1.348050e+08	1.161056e+05	1.161056e+05
1.720000e+00	1.730000e+00	1.459036e+08	1.207906e+05	1.207906e+05
1.730000e+00	1.740000e+00	1.583738e+08	1.258467e+05	1.258467e+05
1.740000e+00	1.750000e+00	1.728996e+08	1.314913e+05	1.314913e+05
1.750000e+00	1.760000e+00	1.876466e+08	1.369842e+05	1.369842e+05
1.760000e+00	1.770000e+00	2.048853e+08	1.431382e+05	1.431382e+05
1.770000e+00	1.780000e+00	2.243602e+08	1.497866e+05	1.497866e+05
1.780000e+00	1.790000e+00	2.478339e+08	1.574274e+05	1.574274e+05
1.790000e+00	1.800000e+00	2.711570e+08	1.646685e+05	1.646685e+05
1.800000e+00	1.810000e+00	3.017337e+08	1.737048e+05	1.737048e+05
1.810000e+00	1.820000e+00	3.352310e+08	1.830931e+05	1.830931e+05
1.820000e+00	1.830000e+00	3.750483e+08	1.936616e+05	1.936616e+05
1.830000e+00	1.840000e+00	4.245120e+08	2.060369e+05	2.060369e+05
1.840000e+00	1.850000e+00	4.806337e+08	2.192336e+05	2.192336e+05
1.850000e+00	1.860000e+00	5.479865e+08	2.340911e+05	2.340911e+05
1.860000e+00	1.870000e+00	6.318347e+08	2.513632e+05	2.513632e+05
1.870000e+00	1.880000e+00	7.353227e+08	2.711683e+05	2.711683e+05
1.880000e+00	1.890000e+00	8.702936e+08	2.950074e+05	2.950074e+05
1.890000e+00	1.900000e+00	1.051097e+09	3.242063e+05	3.242063e+05
1.900000e+00	1.910000e+00	1.289454e+09	3.590897e+05	3.590897e+05
1.910000e+00	1.920000e+00	1.643068e+09	4.053478e+05	4.053478e+05
1.920000e+00	1.930000e+00	2.191731e+09	4.681593e+05	4.681593e+05
1.930000e+00	1.940000e+00	3.175074e+09	5.634779e+05	5.634779e+05
1.940000e+00	1.950000e+00	5.466869e+09	7.393828e+05	7.393828e+05
1.950000e+00	1.960000e+00	7.662205e+10	2.768069e+06	2.768069e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mll136Combined-log_dilepton_m_inv1.yoda/PHOTONSPLITTER/log_dilepton_m_inv
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.010000e+00	2.661900e+06	1.631533e+04	1.631533e+04
1.010000e+00	1.020000e+00	2.882400e+06	1.697763e+04	1.697763e+04
1.020000e+00	1.030000e+00	2.947700e+06	1.716887e+04	1.716887e+04
1.030000e+00	1.040000e+00	3.314100e+06	1.820467e+04	1.820467e+04
1.040000e+00	1.050000e+00	3.396000e+06	1.842824e+04	1.842824e+04
1.050000e+00	1.060000e+00	3.529700e+06	1.878750e+04	1.878750e+04
1.060000e+00	1.070000e+00	3.590900e+06	1.894967e+04	1.894967e+04
1.070000e+00	1.080000e+00	3.747800e+06	1.935924e+04	1.935924e+04
1.080000e+00	1.090000e+00	4.025800e+06	2.006440e+04	2.006440e+04
1.090000e+00	1.100000e+00	4.221900e+06	2.054726e+04	2.054726e+04
1.100000e+00	1.110000e+00	4.406500e+06	2.099167e+04	2.099167e+04
1.110000e+00	1.120000e+00	4.855100e+06	2.203429e+04	2.203429e+04
1.120000e+00	1.130000e+00	4.888200e+06	2.210927e+04	2.210927e+04
1.130000e+00	1.140000e+00	5.036700e+06	2.244259e+04	2.244259e+04
1.140000e+00	1.150000e+00	5.374200e+06	2.318232e+04	2.318232e+04
1.150000e+00	1.160000e+00	5.790800e+06	2.406408e+04	2.406408e+04
1.160000e+00	1.170000e+00	5.833800e+06	2.415326e+04	2.415326e+04
1.170000e+00	1.180000e+00	6.202900e+06	2.490562e+04	2.490562e+04
1.180000e+00	1.190000e+00	6.714800e+06	2.591293e+04	2.591293e+04
1.190000e+00	1.200000e+00	7.104900e+06	2.665502e+04	2.665502e+04
1.200000e+00	1.210000e+00	7.202900e+06	2.683822e+04	2.683822e+04
1.210000e+00	1.220000e+00	7.559100e+06	2.749382e+04	2.749382e+04
1.220000e+00	1.230000e+00	8.041400e+06	2.835736e+04	2.835736e+04
1.230000e+00	1.240000e+00	8.235700e+06	2.869791e+04	2.869791e+04
1.240000e+00	1.250000e+00	8.712900e+06	2.951762e+04	2.951762e+04
1.250000e+00	1.260000e+00	9.295600e+06	3.048869e+04	3.048869e+04
1.260000e+00	1.270000e+00	9.832200e+06	3.135634e+04	3.135634e+04
1.270000e+00	1.280000e+00	1.024990e+07	3.201547e+04	3.201547e+04
1.280000e+00	1.290000e+00	1.039140e+07	3.223569e+04	3.223569e+04
1.290000e+00	1.300000e+00	1.126200e+07	3.355890e+04	3.355890e+04
1.300000e+00	1.310000e+00	1.189670e+07	3.449159e+04	3.449159e+04
1.310000e+00	1.320000e+00	1.246800e+07	3.531006e+04	3.531006e+04
1.320000e+00	1.330000e+00	1.308280e+07	3.617015e+04	3.617015e+04
1.330000e+00	1.340000e+00	1.407520e+07	3.751693e+04	3.751693e+04
1.340000e+00	1.350000e+00	1.489670e+07	3.859624e+04	3.859624e+04
1.350000e+00	1.360000e+00	1.542010e+07	3.926844e+04	3.926844e+04
1.360000e+00	1.370000e+00	1.596700e+07	3.995873e+04	3.995873e+04
1.370000e+00	1.380000e+00	1.704410e+07	4.128450e+04	4.128450e+04
1.380000e+00	1.390000e+00	1.771740e+07	4.209204e+04	4.209204e+04
1.390000e+00	1.400000e+00	1.892900e+07	4.350747e+04	4.350747e+04
1.400000e+00	1.410000e+00	2.022920e+07	4.497688e+04	4.497688e+04
1.410000e+00	1.420000e+00	2.110470e+07	4.593985e+04	4.593985e+04
1.420000e+00	1.430000e+00	2.213900e+07	4.705210e+04	4.705210e+04
1.430000e+00	1.440000e+00	2.362310e+07	4.860360e+04	4.860360e+04
1.440000e+00	1.450000e+00	2.502500e+07	5.002499e+04	5.002499e+04
1.450000e+00	1.460000e+00	2.667440e+07	5.164727e+04	5.164727e+04
1.460000e+00	1.470000e+00	2.775760e+07	5.268548e+04	5.268548e+04
1.470000e+00	1.480000e+00	2.968650e+07	5.448532e+04	5.448532e+04
1.480000e+00	1.490000e+00	3.104710e+07	5.571992e+04	5.571992e+04
1.490000e+00	1.500000e+00	3.263620e+07	5.712810e+04	5.712810e+04
1.500000e+00	1.510000e+00	3.459620e+07	5.881853e+04	5.881853e+04
1.510000e+00	1.520000e+00	3.681320e+07	6.067388e+04	6.067388e+04
1.520000e+00	1.530000e+00	3.891380e+07	6.238093e+04	6.238093e+04
1.530000e+00	1.540000e+00	4.134680e+07	6.430148e+04	6.430148e+04
1.540000e+00	1.550000e+00	4.368660e+07	6.609584e+04	6.609584e+04
1.550000e+00	1.560000e+00	4.623260e+07	6.799456e+04	6.799456e+04
1.560000e+00	1.570000e+00	4.864510e+07	6.974604e+04	6.974604e+04
1.570000e+00	1.580000e+00	5.208550e+07	7.217028e+04	7.217028e+04
1.580000e+00	1.590000e+00	5.549070e+07	7.449208e+04	7.449208e+04
1.590000e+00	1.600000e+00	5.846100e+07	7.645979e+04	7.645979e+04
1.600000e+00	1.610000e+00	6.306260e+07	7.941196e+04	7.941196e+04
1.610000e+00	1.620000e+00	6.737640e+07	8.208313e+04	8.208313e+04
1.620000e+00	1.630000e+00	7.146150e+07	8.453490e+04	8.453490e+04
1.630000e+00	1.640000e+00	7.708410e+07	8.779755e+04	8.779755e+04
1.640000e+00	1.650000e+00	8.214620e+07	9.063454e+04	9.063454e+04
1.650000e+00	1.660000e+00	8.756950e+07	9.357858e+04	9.357858e+04
1.660000e+00	1.670000e+00	9.370250e+07	9.680005e+04	9.680005e+04
1.670000e+00	1.680000e+00	1.009543e+08	1.004760e+05	1.004760e+05
1.680000e+00	1.690000e+00	1.083326e+08	1.040829e+05	1.040829e+05
1.690000e+00	1.700000e+00	1.165908e+08	1.079772e+05	1.079772e+05
1.700000e+00	1.710000e+00	1.259168e+08	1.122127e+05	1.122127e+05
1.710000e+00	1.720000e+00	1.350427e+08	1.162079e+05	1.162079e+05
1.720000e+00	1.730000e+00	1.463033e+08	1.209559e+05	1.209559e+05
1.730000e+00	1.740000e+00	1.589090e+08	1.260591e+05	1.260591e+05
1.740000e+00	1.750000e+00	1.737125e+08	1.318000e+05	1.318000e+05
1.750000e+00	1.760000e+00	1.886557e+08	1.373520e+05	1.373520e+05
1.760000e+00	1.770000e+00	2.059993e+08	1.435268e+05	1.435268e+05
1.770000e+00	1.780000e+00	2.258520e+08	1.502837e+05	1.502837e+05
1.780000e+00	1.790000e+00	2.498892e+08	1.580788e+05	1.580788e+05
1.790000e+00	1.800000e+00	2.735012e+08	1.653787e+05	1.653787e+05
1.800000e+00	1.810000e+00	3.045015e+08	1.744997e+05	1.744997e+05
1.810000e+00	1.820000e+00	3.382504e+08	1.839159e+05	1.839159e+05
1.820000e+00	1.830000e+00	3.780946e+08	1.944465e+05	1.944465e+05
1.830000e+00	1.840000e+00	4.276066e+08	2.067865e+05	2.067865e+05
1.840000e+00	1.850000e+00	4.835026e+08	2.198869e+05	2.198869e+05
1.850000e+00	1.860000e+00	5.508145e+08	2.346944e+05	2.346944e+05
1.860000e+00	1.870000e+00	6.346525e+08	2.519231e+05	2.519231e+05
1.870000e+00	1.880000e+00	7.380853e+08	2.716773e+05	2.716773e+05
1.880000e+00	1.890000e+00	8.731030e+08	2.954832e+05	2.954832e+05
1.890000e+00	1.900000e+00	1.053743e+09	3.246141e+05	3.246141e+05
1.900000e+00	1.910000e+00	1.292074e+09	3.594543e+05	3.594543e+05
1.910000e+00	1.920000e+00	1.645204e+09	4.056111e+05	4.056111e+05
1.920000e+00	1.930000e+00	2.193340e+09	4.683311e+05	4.683311e+05
1.930000e+00	1.940000e+00	3.175652e+09	5.635292e+05	5.635292e+05
1.940000e+00	1.950000e+00	5.463914e+09	7.391829e+05	7.391829e+05
1.950000e+00	1.960000e+00	7.658929e+10	2.767477e+06	2.767477e+06
1.960000e+00	1.970000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	1.990000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/numberMixed.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_electrons4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_muons4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_taus4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_pions4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_kaons4.yoda/PHOTONSPLITTER/number
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_electrons4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_muons4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_taus4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_pions4.yoda/PHOTONSPLITTER/number //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_kaons4.yoda/PHOTONSPLITTER/number
XCustomMajorTicks=0 0 2 1 4 2 6 3 
RatioPlot=0
LogY=1
RatioPlotYMax=1.05
LegendXPos=0.7
XLabel=$n_\text{pair}$
XMax=7
YLabel=normalised frequency
YMin=1e-8
YMax=2
LegendYPos=0.9
Legend=1
RatioPlotYMin=0.95
NormalizeToSum=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_electrons4.yoda/PHOTONSPLITTER/number
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_electrons4.yoda/PHOTONSPLITTER/number
Title=$e^+ e^-$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.913463e+07	9.956637e+03	9.956637e+03
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	8.563330e+05	9.253826e+02	9.253826e+02
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	8.975000e+03	9.473648e+01	9.473648e+01
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	6.600000e+01	8.124038e+00	8.124038e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_muons4.yoda/PHOTONSPLITTER/number
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_muons4.yoda/PHOTONSPLITTER/number
Title=$\mu^+ \mu^-$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.992049e+07	9.996024e+03	9.996024e+03
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	7.935300e+04	2.816966e+02	2.816966e+02
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	1.570000e+02	1.252996e+01	1.252996e+01
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_taus4.yoda/PHOTONSPLITTER/number
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_taus4.yoda/PHOTONSPLITTER/number
Title=$\tau^+ \tau^-$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.999500e+07	9.999750e+03	9.999750e+03
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	5.002000e+03	7.072482e+01	7.072482e+01
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_pions4.yoda/PHOTONSPLITTER/number
ErrorBars=1
LineColor=orange
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_pions4.yoda/PHOTONSPLITTER/number
Title=$\pi^+ \pi^-$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.993569e+07	9.996784e+03	9.996784e+03
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	6.424000e+04	2.534561e+02	2.534561e+02
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	6.600000e+01	8.124038e+00	8.124038e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_kaons4.yoda/PHOTONSPLITTER/number
ErrorBars=1
LineColor=lilac
LineStyle=dashed
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/number136Combined-n_kaons4.yoda/PHOTONSPLITTER/number
Title=$K^+ K^-$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.997759e+07	9.998879e+03	9.998879e+03
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	2.239500e+04	1.496496e+02	1.496496e+02
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	1.800000e+01	4.242641e+00	4.242641e+00
4.500000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/rhoMixedCompare.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_rho1.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_rho1.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
RatioPlot=1
LogX=1
LogY=0
RatioPlotYMax=1.01999
RatioPlotYLabel=$\rho$/$\rho_{\mathrm{f}_\text{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlotSameStyle=1
RatioPlotYMajorTickMarks=10
RatioPlotYMin=0.98001
YMax=0.05
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
LegendXPos=0.1
XLabel=$\Delta \Theta$
XMax=1E-1
YLabel=$\rho(\Delta \Theta)$
LegendYPos=0.35
Legend=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhodthetaNoPSCombined-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.519530e-02	2.782546e-03	2.782546e-03
1.122018e-06	1.258925e-06	3.920648e-02	2.520145e-03	2.520145e-03
1.258926e-06	1.412538e-06	3.060196e-02	1.704778e-03	1.704778e-03
1.412538e-06	1.584893e-06	3.316923e-02	1.447102e-03	1.447102e-03
1.584893e-06	1.778279e-06	2.283534e-02	9.267393e-04	9.267393e-04
1.778279e-06	1.995263e-06	3.412020e-02	1.016863e-03	1.016863e-03
1.995263e-06	2.238721e-06	3.203743e-02	7.526757e-04	7.526757e-04
2.238721e-06	2.511887e-06	3.136966e-02	5.553673e-04	5.553673e-04
2.511887e-06	2.818383e-06	2.973059e-02	4.652947e-04	4.652947e-04
2.818384e-06	3.162279e-06	2.885077e-02	3.561734e-04	3.561734e-04
3.162278e-06	3.548134e-06	2.864918e-02	2.955619e-04	2.955619e-04
3.548134e-06	3.981072e-06	2.813602e-02	2.412093e-04	2.412093e-04
3.981072e-06	4.466836e-06	2.810641e-02	1.940088e-04	1.940088e-04
4.466836e-06	5.011872e-06	2.636412e-02	1.547167e-04	1.547167e-04
5.011873e-06	5.623413e-06	2.413621e-02	1.188277e-04	1.188277e-04
5.623413e-06	6.309573e-06	2.346716e-02	9.677243e-05	9.677243e-05
6.309573e-06	7.079458e-06	2.268409e-02	7.901320e-05	7.901320e-05
7.079458e-06	7.943282e-06	2.174955e-02	6.362155e-05	6.362155e-05
7.943282e-06	8.912509e-06	2.119543e-02	5.279557e-05	5.279557e-05
8.912509e-06	1.000000e-05	2.157290e-02	4.591443e-05	4.591443e-05
1.000000e-05	1.122018e-05	2.174789e-02	4.036618e-05	4.036618e-05
1.122017e-05	1.258925e-05	2.169659e-02	3.533150e-05	3.533150e-05
1.258925e-05	1.412538e-05	2.226322e-02	3.249762e-05	3.249762e-05
1.412537e-05	1.584892e-05	2.282584e-02	3.000487e-05	3.000487e-05
1.584893e-05	1.778279e-05	2.349696e-02	2.813443e-05	2.813443e-05
1.778279e-05	1.995263e-05	2.417836e-02	2.676292e-05	2.676292e-05
1.995262e-05	2.238720e-05	2.510041e-02	2.589131e-05	2.589131e-05
2.238721e-05	2.511887e-05	2.573758e-02	2.506651e-05	2.506651e-05
2.511886e-05	2.818384e-05	2.665814e-02	2.470920e-05	2.470920e-05
2.818382e-05	3.162277e-05	2.745677e-02	2.444740e-05	2.444740e-05
3.162278e-05	3.548134e-05	2.867069e-02	2.462139e-05	2.462139e-05
3.548134e-05	3.981072e-05	2.939795e-02	2.454629e-05	2.454629e-05
3.981072e-05	4.466836e-05	3.040875e-02	2.486015e-05	2.486015e-05
4.466836e-05	5.011872e-05	3.118862e-02	2.495626e-05	2.495626e-05
5.011873e-05	5.623413e-05	3.216159e-02	2.522940e-05	2.522940e-05
5.623413e-05	6.309573e-05	3.272021e-02	2.540169e-05	2.540169e-05
6.309573e-05	7.079459e-05	3.361124e-02	2.577997e-05	2.577997e-05
7.079458e-05	7.943282e-05	3.405555e-02	2.595577e-05	2.595577e-05
7.943282e-05	8.912509e-05	3.466133e-02	2.621610e-05	2.621610e-05
8.912510e-05	1.000000e-04	3.501127e-02	2.640523e-05	2.640523e-05
1.000000e-04	1.122018e-04	3.554407e-02	2.662596e-05	2.662596e-05
1.122017e-04	1.258924e-04	3.597336e-02	2.687598e-05	2.687598e-05
1.258925e-04	1.412539e-04	3.646233e-02	2.717987e-05	2.717987e-05
1.412539e-04	1.584894e-04	3.654720e-02	2.723515e-05	2.723515e-05
1.584893e-04	1.778279e-04	3.704890e-02	2.751164e-05	2.751164e-05
1.778280e-04	1.995263e-04	3.742584e-02	2.778116e-05	2.778116e-05
1.995261e-04	2.238720e-04	3.758526e-02	2.789285e-05	2.789285e-05
2.238721e-04	2.511885e-04	3.789030e-02	2.812484e-05	2.812484e-05
2.511887e-04	2.818384e-04	3.813885e-02	2.828400e-05	2.828400e-05
2.818382e-04	3.162277e-04	3.826403e-02	2.834512e-05	2.834512e-05
3.162278e-04	3.548134e-04	3.842594e-02	2.852311e-05	2.852311e-05
3.548134e-04	3.981072e-04	3.858373e-02	2.854604e-05	2.854604e-05
3.981072e-04	4.466836e-04	3.877859e-02	2.869961e-05	2.869961e-05
4.466836e-04	5.011872e-04	3.891022e-02	2.878455e-05	2.878455e-05
5.011871e-04	5.623412e-04	3.900325e-02	2.891253e-05	2.891253e-05
5.623413e-04	6.309573e-04	3.882776e-02	2.887230e-05	2.887230e-05
6.309574e-04	7.079459e-04	3.906531e-02	2.902916e-05	2.902916e-05
7.079458e-04	7.943282e-04	3.935208e-02	2.911656e-05	2.911656e-05
7.943283e-04	8.912510e-04	3.922880e-02	2.912544e-05	2.912544e-05
8.912510e-04	1.000000e-03	3.935953e-02	2.914897e-05	2.914897e-05
1.000000e-03	1.122018e-03	3.935761e-02	2.916823e-05	2.916823e-05
1.122018e-03	1.258924e-03	3.959540e-02	2.932512e-05	2.932512e-05
1.258924e-03	1.412537e-03	3.945212e-02	2.925238e-05	2.925238e-05
1.412539e-03	1.584893e-03	3.971356e-02	2.941705e-05	2.941705e-05
1.584893e-03	1.778279e-03	3.957478e-02	2.936278e-05	2.936278e-05
1.778279e-03	1.995262e-03	3.971161e-02	2.939208e-05	2.939208e-05
1.995262e-03	2.238721e-03	3.967382e-02	2.940450e-05	2.940450e-05
2.238722e-03	2.511886e-03	3.989421e-02	2.951150e-05	2.951150e-05
2.511886e-03	2.818383e-03	3.977684e-02	2.950566e-05	2.950566e-05
2.818382e-03	3.162277e-03	3.982503e-02	2.949802e-05	2.949802e-05
3.162278e-03	3.548134e-03	3.982035e-02	2.948965e-05	2.948965e-05
3.548134e-03	3.981072e-03	3.988165e-02	2.957688e-05	2.957688e-05
3.981072e-03	4.466836e-03	3.966351e-02	2.947127e-05	2.947127e-05
4.466836e-03	5.011872e-03	3.980654e-02	2.957323e-05	2.957323e-05
5.011871e-03	5.623413e-03	3.978003e-02	2.956884e-05	2.956884e-05
5.623413e-03	6.309573e-03	4.011190e-02	2.972358e-05	2.972358e-05
6.309573e-03	7.079457e-03	3.987698e-02	2.951238e-05	2.951238e-05
7.079458e-03	7.943282e-03	3.983145e-02	2.952067e-05	2.952067e-05
7.943283e-03	8.912510e-03	3.989503e-02	2.963216e-05	2.963216e-05
8.912510e-03	1.000000e-02	3.979069e-02	2.951455e-05	2.951455e-05
1.000000e-02	1.122018e-02	4.017630e-02	2.974986e-05	2.974986e-05
1.122018e-02	1.258925e-02	4.006811e-02	2.968757e-05	2.968757e-05
1.258925e-02	1.412538e-02	4.001239e-02	2.965051e-05	2.965051e-05
1.412538e-02	1.584893e-02	4.010503e-02	2.966077e-05	2.966077e-05
1.584893e-02	1.778279e-02	3.993382e-02	2.960852e-05	2.960852e-05
1.778279e-02	1.995261e-02	3.988801e-02	2.958404e-05	2.958404e-05
1.995262e-02	2.238721e-02	3.997920e-02	2.968647e-05	2.968647e-05
2.238721e-02	2.511886e-02	3.974457e-02	2.951497e-05	2.951497e-05
2.511885e-02	2.818382e-02	3.984331e-02	2.957030e-05	2.957030e-05
2.818383e-02	3.162279e-02	3.994180e-02	2.965177e-05	2.965177e-05
3.162278e-02	3.548134e-02	3.995250e-02	2.961742e-05	2.961742e-05
3.548134e-02	3.981072e-02	3.973261e-02	2.958016e-05	2.958016e-05
3.981072e-02	4.466836e-02	3.988974e-02	2.960849e-05	2.960849e-05
4.466836e-02	5.011872e-02	3.988009e-02	2.958056e-05	2.958056e-05
5.011872e-02	5.623413e-02	3.998144e-02	2.966114e-05	2.966114e-05
5.623413e-02	6.309573e-02	4.001627e-02	2.967344e-05	2.967344e-05
6.309574e-02	7.079459e-02	3.997203e-02	2.968622e-05	2.968622e-05
7.079458e-02	7.943282e-02	4.014001e-02	2.970937e-05	2.970937e-05
7.943282e-02	8.912510e-02	3.983243e-02	2.961774e-05	2.961774e-05
8.912509e-02	9.999999e-02	3.995793e-02	2.963685e-05	2.963685e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.519530e-02	2.782546e-03	2.782546e-03
1.122018e-06	1.258925e-06	3.920648e-02	2.520145e-03	2.520145e-03
1.258925e-06	1.412538e-06	3.069938e-02	1.709947e-03	1.709947e-03
1.412538e-06	1.584893e-06	3.320429e-02	1.449324e-03	1.449324e-03
1.584893e-06	1.778279e-06	2.280679e-02	9.269836e-04	9.269836e-04
1.778279e-06	1.995262e-06	3.450666e-02	1.035143e-03	1.035143e-03
1.995262e-06	2.238721e-06	3.213777e-02	7.551494e-04	7.551494e-04
2.238721e-06	2.511886e-06	3.142062e-02	5.566259e-04	5.566259e-04
2.511886e-06	2.818383e-06	2.969335e-02	4.649842e-04	4.649842e-04
2.818383e-06	3.162278e-06	2.875767e-02	3.558174e-04	3.558174e-04
3.162278e-06	3.548134e-06	2.862708e-02	2.954431e-04	2.954431e-04
3.548134e-06	3.981072e-06	2.814761e-02	2.416766e-04	2.416766e-04
3.981072e-06	4.466836e-06	2.812469e-02	1.942980e-04	1.942980e-04
4.466836e-06	5.011872e-06	2.637644e-02	1.549083e-04	1.549083e-04
5.011872e-06	5.623413e-06	2.410470e-02	1.188509e-04	1.188509e-04
5.623413e-06	6.309573e-06	2.347364e-02	9.691273e-05	9.691273e-05
6.309573e-06	7.079458e-06	2.268429e-02	7.911391e-05	7.911391e-05
7.079458e-06	7.943282e-06	2.176104e-02	6.373034e-05	6.373034e-05
7.943282e-06	8.912509e-06	2.118619e-02	5.284689e-05	5.284689e-05
8.912509e-06	1.000000e-05	2.156625e-02	4.593284e-05	4.593284e-05
1.000000e-05	1.122018e-05	2.175599e-02	4.041921e-05	4.041921e-05
1.122018e-05	1.258925e-05	2.169320e-02	3.537252e-05	3.537252e-05
1.258925e-05	1.412538e-05	2.226276e-02	3.253653e-05	3.253653e-05
1.412538e-05	1.584893e-05	2.282186e-02	3.004283e-05	3.004283e-05
1.584893e-05	1.778279e-05	2.349507e-02	2.816924e-05	2.816924e-05
1.778279e-05	1.995262e-05	2.416882e-02	2.678433e-05	2.678433e-05
1.995262e-05	2.238721e-05	2.508814e-02	2.591654e-05	2.591654e-05
2.238721e-05	2.511886e-05	2.573064e-02	2.509096e-05	2.509096e-05
2.511886e-05	2.818383e-05	2.664652e-02	2.473140e-05	2.473140e-05
2.818383e-05	3.162278e-05	2.745482e-02	2.447767e-05	2.447767e-05
3.162278e-05	3.548134e-05	2.865787e-02	2.464606e-05	2.464606e-05
3.548134e-05	3.981072e-05	2.939268e-02	2.457517e-05	2.457517e-05
3.981072e-05	4.466836e-05	3.039835e-02	2.488561e-05	2.488561e-05
4.466836e-05	5.011872e-05	3.117793e-02	2.498398e-05	2.498398e-05
5.011872e-05	5.623413e-05	3.215756e-02	2.526064e-05	2.526064e-05
5.623413e-05	6.309573e-05	3.270265e-02	2.542361e-05	2.542361e-05
6.309573e-05	7.079458e-05	3.360024e-02	2.580797e-05	2.580797e-05
7.079458e-05	7.943282e-05	3.404817e-02	2.598888e-05	2.598888e-05
7.943282e-05	8.912509e-05	3.465033e-02	2.624448e-05	2.624448e-05
8.912509e-05	1.000000e-04	3.499783e-02	2.643406e-05	2.643406e-05
1.000000e-04	1.122018e-04	3.553359e-02	2.665787e-05	2.665787e-05
1.122018e-04	1.258925e-04	3.595836e-02	2.690454e-05	2.690454e-05
1.258925e-04	1.412538e-04	3.644840e-02	2.720817e-05	2.720817e-05
1.412538e-04	1.584893e-04	3.652493e-02	2.726263e-05	2.726263e-05
1.584893e-04	1.778279e-04	3.700740e-02	2.753059e-05	2.753059e-05
1.778279e-04	1.995262e-04	3.739117e-02	2.780318e-05	2.780318e-05
1.995262e-04	2.238721e-04	3.753376e-02	2.790748e-05	2.790748e-05
2.238721e-04	2.511886e-04	3.783593e-02	2.814089e-05	2.814089e-05
2.511886e-04	2.818383e-04	3.807983e-02	2.830123e-05	2.830123e-05
2.818383e-04	3.162278e-04	3.818643e-02	2.835417e-05	2.835417e-05
3.162278e-04	3.548134e-04	3.834199e-02	2.852727e-05	2.852727e-05
3.548134e-04	3.981072e-04	3.850638e-02	2.856217e-05	2.856217e-05
3.981072e-04	4.466836e-04	3.869076e-02	2.870842e-05	2.870842e-05
4.466836e-04	5.011872e-04	3.881293e-02	2.879161e-05	2.879161e-05
5.011872e-04	5.623413e-04	3.889406e-02	2.891142e-05	2.891142e-05
5.623413e-04	6.309573e-04	3.870872e-02	2.887344e-05	2.887344e-05
6.309573e-04	7.079458e-04	3.893824e-02	2.902474e-05	2.902474e-05
7.079458e-04	7.943282e-04	3.922195e-02	2.911504e-05	2.911504e-05
7.943282e-04	8.912509e-04	3.908557e-02	2.911857e-05	2.911857e-05
8.912509e-04	1.000000e-03	3.919666e-02	2.913579e-05	2.913579e-05
1.000000e-03	1.122018e-03	3.920526e-02	2.916549e-05	2.916549e-05
1.122018e-03	1.258925e-03	3.940745e-02	2.930592e-05	2.930592e-05
1.258925e-03	1.412538e-03	3.926869e-02	2.923521e-05	2.923521e-05
1.412538e-03	1.584893e-03	3.950711e-02	2.939081e-05	2.939081e-05
1.584893e-03	1.778279e-03	3.938320e-02	2.934841e-05	2.934841e-05
1.778279e-03	1.995262e-03	3.950380e-02	2.936901e-05	2.936901e-05
1.995262e-03	2.238721e-03	3.945900e-02	2.938508e-05	2.938508e-05
2.238721e-03	2.511886e-03	3.966980e-02	2.949069e-05	2.949069e-05
2.511886e-03	2.818383e-03	3.955223e-02	2.948078e-05	2.948078e-05
2.818383e-03	3.162278e-03	3.956627e-02	2.946084e-05	2.946084e-05
3.162278e-03	3.548134e-03	3.955254e-02	2.944729e-05	2.944729e-05
3.548134e-03	3.981072e-03	3.959333e-02	2.952893e-05	2.952893e-05
3.981072e-03	4.466836e-03	3.938848e-02	2.943449e-05	2.943449e-05
4.466836e-03	5.011872e-03	3.953439e-02	2.953368e-05	2.953368e-05
5.011872e-03	5.623413e-03	3.948724e-02	2.952525e-05	2.952525e-05
5.623413e-03	6.309573e-03	3.982083e-02	2.968462e-05	2.968462e-05
6.309573e-03	7.079458e-03	3.955366e-02	2.946056e-05	2.946056e-05
7.079458e-03	7.943282e-03	3.949764e-02	2.946286e-05	2.946286e-05
7.943282e-03	8.912509e-03	3.956898e-02	2.958294e-05	2.958294e-05
8.912509e-03	1.000000e-02	3.944118e-02	2.945595e-05	2.945595e-05
1.000000e-02	1.122018e-02	3.983172e-02	2.970234e-05	2.970234e-05
1.122018e-02	1.258925e-02	3.970960e-02	2.963716e-05	2.963716e-05
1.258925e-02	1.412538e-02	3.966097e-02	2.960882e-05	2.960882e-05
1.412538e-02	1.584893e-02	3.973514e-02	2.960980e-05	2.960980e-05
1.584893e-02	1.778279e-02	3.955057e-02	2.955374e-05	2.955374e-05
1.778279e-02	1.995262e-02	3.950212e-02	2.953139e-05	2.953139e-05
1.995262e-02	2.238721e-02	3.958542e-02	2.962900e-05	2.962900e-05
2.238721e-02	2.511886e-02	3.932716e-02	2.945268e-05	2.945268e-05
2.511886e-02	2.818383e-02	3.944800e-02	2.952441e-05	2.952441e-05
2.818383e-02	3.162278e-02	3.952699e-02	2.959793e-05	2.959793e-05
3.162278e-02	3.548134e-02	3.948820e-02	2.954133e-05	2.954133e-05
3.548134e-02	3.981072e-02	3.925788e-02	2.949859e-05	2.949859e-05
3.981072e-02	4.466836e-02	3.940081e-02	2.953471e-05	2.953471e-05
4.466836e-02	5.011872e-02	3.934344e-02	2.948544e-05	2.948544e-05
5.011872e-02	5.623413e-02	3.947467e-02	2.958669e-05	2.958669e-05
5.623413e-02	6.309573e-02	3.947040e-02	2.958349e-05	2.958349e-05
6.309573e-02	7.079458e-02	3.939444e-02	2.958906e-05	2.958906e-05
7.079458e-02	7.943282e-02	3.957016e-02	2.962553e-05	2.962553e-05
7.943282e-02	8.912509e-02	3.918845e-02	2.949916e-05	2.949916e-05
8.912509e-02	1.000000e-01	3.932205e-02	2.953147e-05	2.953147e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_rho1.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=green!80!black
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-log_customdressed_rho1.yoda/PHOTONSPLITTER/log_dressed_rho
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.549010e-02	2.795719e-03	2.795719e-03
1.122018e-06	1.258925e-06	3.947604e-02	2.524754e-03	2.524754e-03
1.258926e-06	1.412538e-06	3.187284e-02	1.751188e-03	1.751188e-03
1.412538e-06	1.584893e-06	3.329334e-02	1.451043e-03	1.451043e-03
1.584893e-06	1.778279e-06	2.334160e-02	9.462452e-04	9.462452e-04
1.778279e-06	1.995263e-06	3.608990e-02	1.050073e-03	1.050073e-03
1.995263e-06	2.238721e-06	3.239154e-02	7.578314e-04	7.578314e-04
2.238721e-06	2.511887e-06	3.202868e-02	5.638460e-04	5.638460e-04
2.511887e-06	2.818383e-06	2.972679e-02	4.651665e-04	4.651665e-04
2.818384e-06	3.162279e-06	2.950196e-02	3.631184e-04	3.631184e-04
3.162278e-06	3.548134e-06	2.877393e-02	2.962773e-04	2.962773e-04
3.548134e-06	3.981072e-06	2.825355e-02	2.420558e-04	2.420558e-04
3.981072e-06	4.466836e-06	2.822941e-02	1.946252e-04	1.946252e-04
4.466836e-06	5.011872e-06	2.665870e-02	1.558879e-04	1.558879e-04
5.011873e-06	5.623413e-06	2.413843e-02	1.189107e-04	1.189107e-04
5.623413e-06	6.309573e-06	2.353593e-02	9.711581e-05	9.711581e-05
6.309573e-06	7.079458e-06	2.278609e-02	7.933750e-05	7.933750e-05
7.079458e-06	7.943282e-06	2.182136e-02	6.382666e-05	6.382666e-05
7.943282e-06	8.912509e-06	2.122832e-02	5.290839e-05	5.290839e-05
8.912509e-06	1.000000e-05	2.159923e-02	4.598062e-05	4.598062e-05
1.000000e-05	1.122018e-05	2.180144e-02	4.047929e-05	4.047929e-05
1.122017e-05	1.258925e-05	2.173283e-02	3.542507e-05	3.542507e-05
1.258925e-05	1.412538e-05	2.229874e-02	3.257203e-05	3.257203e-05
1.412537e-05	1.584892e-05	2.286937e-02	3.008680e-05	3.008680e-05
1.584893e-05	1.778279e-05	2.353825e-02	2.820359e-05	2.820359e-05
1.778279e-05	1.995263e-05	2.420616e-02	2.681049e-05	2.681049e-05
1.995262e-05	2.238720e-05	2.513605e-02	2.594979e-05	2.594979e-05
2.238721e-05	2.511887e-05	2.578543e-02	2.512524e-05	2.512524e-05
2.511886e-05	2.818384e-05	2.670312e-02	2.476010e-05	2.476010e-05
2.818382e-05	3.162277e-05	2.751576e-02	2.450915e-05	2.450915e-05
3.162278e-05	3.548134e-05	2.873842e-02	2.468337e-05	2.468337e-05
3.548134e-05	3.981072e-05	2.947604e-02	2.460866e-05	2.460866e-05
3.981072e-05	4.466836e-05	3.048403e-02	2.491937e-05	2.491937e-05
4.466836e-05	5.011872e-05	3.127153e-02	2.501754e-05	2.501754e-05
5.011873e-05	5.623413e-05	3.225716e-02	2.529183e-05	2.529183e-05
5.623413e-05	6.309573e-05	3.280921e-02	2.545524e-05	2.545524e-05
6.309573e-05	7.079459e-05	3.371654e-02	2.584188e-05	2.584188e-05
7.079458e-05	7.943282e-05	3.417313e-02	2.602351e-05	2.602351e-05
7.943282e-05	8.912509e-05	3.478318e-02	2.627457e-05	2.627457e-05
8.912510e-05	1.000000e-04	3.514063e-02	2.646997e-05	2.646997e-05
1.000000e-04	1.122018e-04	3.568224e-02	2.668933e-05	2.668933e-05
1.122017e-04	1.258924e-04	3.613151e-02	2.693937e-05	2.693937e-05
1.258925e-04	1.412539e-04	3.662341e-02	2.724229e-05	2.724229e-05
1.412539e-04	1.584894e-04	3.670264e-02	2.729096e-05	2.729096e-05
1.584893e-04	1.778279e-04	3.719060e-02	2.755106e-05	2.755106e-05
1.778280e-04	1.995263e-04	3.759136e-02	2.782502e-05	2.782502e-05
1.995261e-04	2.238720e-04	3.775082e-02	2.793463e-05	2.793463e-05
2.238721e-04	2.511885e-04	3.804793e-02	2.815754e-05	2.815754e-05
2.511887e-04	2.818384e-04	3.830159e-02	2.831429e-05	2.831429e-05
2.818382e-04	3.162277e-04	3.842829e-02	2.836987e-05	2.836987e-05
3.162278e-04	3.548134e-04	3.857213e-02	2.853441e-05	2.853441e-05
3.548134e-04	3.981072e-04	3.874970e-02	2.856674e-05	2.856674e-05
3.981072e-04	4.466836e-04	3.895276e-02	2.870538e-05	2.870538e-05
4.466836e-04	5.011872e-04	3.907487e-02	2.878568e-05	2.878568e-05
5.011871e-04	5.623412e-04	3.916102e-02	2.889987e-05	2.889987e-05
5.623413e-04	6.309573e-04	3.898668e-02	2.886050e-05	2.886050e-05
6.309574e-04	7.079459e-04	3.922253e-02	2.900474e-05	2.900474e-05
7.079458e-04	7.943282e-04	3.948847e-02	2.908182e-05	2.908182e-05
7.943283e-04	8.912510e-04	3.935220e-02	2.907610e-05	2.907610e-05
8.912510e-04	1.000000e-03	3.947619e-02	2.909111e-05	2.909111e-05
1.000000e-03	1.122018e-03	3.947360e-02	2.911659e-05	2.911659e-05
1.122018e-03	1.258924e-03	3.969436e-02	2.925162e-05	2.925162e-05
1.258924e-03	1.412537e-03	3.953509e-02	2.917021e-05	2.917021e-05
1.412539e-03	1.584893e-03	3.978774e-02	2.932656e-05	2.932656e-05
1.584893e-03	1.778279e-03	3.965698e-02	2.927047e-05	2.927047e-05
1.778279e-03	1.995262e-03	3.978225e-02	2.928686e-05	2.928686e-05
1.995262e-03	2.238721e-03	3.971216e-02	2.929036e-05	2.929036e-05
2.238722e-03	2.511886e-03	3.992088e-02	2.939168e-05	2.939168e-05
2.511886e-03	2.818383e-03	3.978274e-02	2.936400e-05	2.936400e-05
2.818382e-03	3.162277e-03	3.980192e-02	2.934186e-05	2.934186e-05
3.162278e-03	3.548134e-03	3.978648e-02	2.931694e-05	2.931694e-05
3.548134e-03	3.981072e-03	3.983260e-02	2.940053e-05	2.940053e-05
3.981072e-03	4.466836e-03	3.960820e-02	2.928933e-05	2.928933e-05
4.466836e-03	5.011872e-03	3.973373e-02	2.938284e-05	2.938284e-05
5.011871e-03	5.623413e-03	3.968587e-02	2.936752e-05	2.936752e-05
5.623413e-03	6.309573e-03	4.001182e-02	2.952021e-05	2.952021e-05
6.309573e-03	7.079457e-03	3.977824e-02	2.929729e-05	2.929729e-05
7.079458e-03	7.943282e-03	3.968628e-02	2.928817e-05	2.928817e-05
7.943283e-03	8.912510e-03	3.978034e-02	2.940307e-05	2.940307e-05
8.912510e-03	1.000000e-02	3.963299e-02	2.926724e-05	2.926724e-05
1.000000e-02	1.122018e-02	4.000629e-02	2.950725e-05	2.950725e-05
1.122018e-02	1.258925e-02	3.988320e-02	2.942906e-05	2.942906e-05
1.258925e-02	1.412538e-02	3.984854e-02	2.939812e-05	2.939812e-05
1.412538e-02	1.584893e-02	3.987565e-02	2.938255e-05	2.938255e-05
1.584893e-02	1.778279e-02	3.971848e-02	2.932521e-05	2.932521e-05
1.778279e-02	1.995261e-02	3.965847e-02	2.929788e-05	2.929788e-05
1.995262e-02	2.238721e-02	3.972092e-02	2.938303e-05	2.938303e-05
2.238721e-02	2.511886e-02	3.948163e-02	2.920871e-05	2.920871e-05
2.511885e-02	2.818382e-02	3.958134e-02	2.926799e-05	2.926799e-05
2.818383e-02	3.162279e-02	3.965208e-02	2.933170e-05	2.933170e-05
3.162278e-02	3.548134e-02	3.960890e-02	2.926635e-05	2.926635e-05
3.548134e-02	3.981072e-02	3.936869e-02	2.921774e-05	2.921774e-05
3.981072e-02	4.466836e-02	3.953176e-02	2.926087e-05	2.926087e-05
4.466836e-02	5.011872e-02	3.944897e-02	2.918898e-05	2.918898e-05
5.011872e-02	5.623413e-02	3.955935e-02	2.927324e-05	2.927324e-05
5.623413e-02	6.309573e-02	3.956125e-02	2.927397e-05	2.927397e-05
6.309574e-02	7.079459e-02	3.947695e-02	2.926689e-05	2.926689e-05
7.079458e-02	7.943282e-02	3.964244e-02	2.929505e-05	2.929505e-05
7.943282e-02	8.912510e-02	3.928170e-02	2.917493e-05	2.917493e-05
8.912509e-02	9.999999e-02	3.940990e-02	2.920153e-05	2.920153e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=violet
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho136Combined-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.549010e-02	2.795719e-03	2.795719e-03
1.122018e-06	1.258925e-06	3.947604e-02	2.524754e-03	2.524754e-03
1.258925e-06	1.412538e-06	3.187284e-02	1.751188e-03	1.751188e-03
1.412538e-06	1.584893e-06	3.329334e-02	1.451043e-03	1.451043e-03
1.584893e-06	1.778279e-06	2.334160e-02	9.462452e-04	9.462452e-04
1.778279e-06	1.995262e-06	3.608990e-02	1.050073e-03	1.050073e-03
1.995262e-06	2.238721e-06	3.239154e-02	7.578314e-04	7.578314e-04
2.238721e-06	2.511886e-06	3.202868e-02	5.638460e-04	5.638460e-04
2.511886e-06	2.818383e-06	2.972368e-02	4.651699e-04	4.651699e-04
2.818383e-06	3.162278e-06	2.950196e-02	3.631184e-04	3.631184e-04
3.162278e-06	3.548134e-06	2.877393e-02	2.962773e-04	2.962773e-04
3.548134e-06	3.981072e-06	2.825354e-02	2.420558e-04	2.420558e-04
3.981072e-06	4.466836e-06	2.822931e-02	1.946251e-04	1.946251e-04
4.466836e-06	5.011872e-06	2.665752e-02	1.558786e-04	1.558786e-04
5.011872e-06	5.623413e-06	2.413832e-02	1.189106e-04	1.189106e-04
5.623413e-06	6.309573e-06	2.353585e-02	9.711565e-05	9.711565e-05
6.309573e-06	7.079458e-06	2.278545e-02	7.933641e-05	7.933641e-05
7.079458e-06	7.943282e-06	2.182124e-02	6.382646e-05	6.382646e-05
7.943282e-06	8.912509e-06	2.122793e-02	5.290649e-05	5.290649e-05
8.912509e-06	1.000000e-05	2.159918e-02	4.598054e-05	4.598054e-05
1.000000e-05	1.122018e-05	2.180133e-02	4.047921e-05	4.047921e-05
1.122018e-05	1.258925e-05	2.173248e-02	3.542471e-05	3.542471e-05
1.258925e-05	1.412538e-05	2.229848e-02	3.257174e-05	3.257174e-05
1.412538e-05	1.584893e-05	2.286875e-02	3.008635e-05	3.008635e-05
1.584893e-05	1.778279e-05	2.353783e-02	2.820325e-05	2.820325e-05
1.778279e-05	1.995262e-05	2.420525e-02	2.680951e-05	2.680951e-05
1.995262e-05	2.238721e-05	2.513555e-02	2.594949e-05	2.594949e-05
2.238721e-05	2.511886e-05	2.578470e-02	2.512446e-05	2.512446e-05
2.511886e-05	2.818383e-05	2.670272e-02	2.475990e-05	2.475990e-05
2.818383e-05	3.162278e-05	2.751517e-02	2.450880e-05	2.450880e-05
3.162278e-05	3.548134e-05	2.873800e-02	2.468321e-05	2.468321e-05
3.548134e-05	3.981072e-05	2.947556e-02	2.460834e-05	2.460834e-05
3.981072e-05	4.466836e-05	3.048354e-02	2.491919e-05	2.491919e-05
4.466836e-05	5.011872e-05	3.127115e-02	2.501741e-05	2.501741e-05
5.011872e-05	5.623413e-05	3.225674e-02	2.529168e-05	2.529168e-05
5.623413e-05	6.309573e-05	3.280846e-02	2.545490e-05	2.545490e-05
6.309573e-05	7.079458e-05	3.371568e-02	2.584132e-05	2.584132e-05
7.079458e-05	7.943282e-05	3.417224e-02	2.602302e-05	2.602302e-05
7.943282e-05	8.912509e-05	3.478257e-02	2.627433e-05	2.627433e-05
8.912509e-05	1.000000e-04	3.513976e-02	2.646968e-05	2.646968e-05
1.000000e-04	1.122018e-04	3.568102e-02	2.668879e-05	2.668879e-05
1.122018e-04	1.258925e-04	3.613082e-02	2.693899e-05	2.693899e-05
1.258925e-04	1.412538e-04	3.662292e-02	2.724213e-05	2.724213e-05
1.412538e-04	1.584893e-04	3.670229e-02	2.729086e-05	2.729086e-05
1.584893e-04	1.778279e-04	3.718988e-02	2.755066e-05	2.755066e-05
1.778279e-04	1.995262e-04	3.759015e-02	2.782449e-05	2.782449e-05
1.995262e-04	2.238721e-04	3.775018e-02	2.793436e-05	2.793436e-05
2.238721e-04	2.511886e-04	3.804755e-02	2.815737e-05	2.815737e-05
2.511886e-04	2.818383e-04	3.830064e-02	2.831399e-05	2.831399e-05
2.818383e-04	3.162278e-04	3.842767e-02	2.836965e-05	2.836965e-05
3.162278e-04	3.548134e-04	3.857137e-02	2.853411e-05	2.853411e-05
3.548134e-04	3.981072e-04	3.874899e-02	2.856648e-05	2.856648e-05
3.981072e-04	4.466836e-04	3.895263e-02	2.870530e-05	2.870530e-05
4.466836e-04	5.011872e-04	3.907387e-02	2.878540e-05	2.878540e-05
5.011872e-04	5.623413e-04	3.915989e-02	2.889903e-05	2.889903e-05
5.623413e-04	6.309573e-04	3.898725e-02	2.886065e-05	2.886065e-05
6.309573e-04	7.079458e-04	3.922223e-02	2.900454e-05	2.900454e-05
7.079458e-04	7.943282e-04	3.948881e-02	2.908189e-05	2.908189e-05
7.943282e-04	8.912509e-04	3.935219e-02	2.907583e-05	2.907583e-05
8.912509e-04	1.000000e-03	3.947672e-02	2.909126e-05	2.909126e-05
1.000000e-03	1.122018e-03	3.947372e-02	2.911650e-05	2.911650e-05
1.122018e-03	1.258925e-03	3.969718e-02	2.925269e-05	2.925269e-05
1.258925e-03	1.412538e-03	3.953964e-02	2.917200e-05	2.917200e-05
1.412538e-03	1.584893e-03	3.979351e-02	2.932805e-05	2.932805e-05
1.584893e-03	1.778279e-03	3.966156e-02	2.927182e-05	2.927182e-05
1.778279e-03	1.995262e-03	3.978667e-02	2.928824e-05	2.928824e-05
1.995262e-03	2.238721e-03	3.971767e-02	2.929181e-05	2.929181e-05
2.238721e-03	2.511886e-03	3.992714e-02	2.939312e-05	2.939312e-05
2.511886e-03	2.818383e-03	3.979261e-02	2.936665e-05	2.936665e-05
2.818383e-03	3.162278e-03	3.981691e-02	2.934538e-05	2.934538e-05
3.162278e-03	3.548134e-03	3.980446e-02	2.932220e-05	2.932220e-05
3.548134e-03	3.981072e-03	3.985513e-02	2.940648e-05	2.940648e-05
3.981072e-03	4.466836e-03	3.963209e-02	2.929580e-05	2.929580e-05
4.466836e-03	5.011872e-03	3.976148e-02	2.939011e-05	2.939011e-05
5.011872e-03	5.623413e-03	3.971194e-02	2.937352e-05	2.937352e-05
5.623413e-03	6.309573e-03	4.004420e-02	2.952659e-05	2.952659e-05
6.309573e-03	7.079458e-03	3.982171e-02	2.930710e-05	2.930710e-05
7.079458e-03	7.943282e-03	3.973372e-02	2.929849e-05	2.929849e-05
7.943282e-03	8.912509e-03	3.981787e-02	2.940856e-05	2.940856e-05
8.912509e-03	1.000000e-02	3.968523e-02	2.927482e-05	2.927482e-05
1.000000e-02	1.122018e-02	4.006270e-02	2.951580e-05	2.951580e-05
1.122018e-02	1.258925e-02	3.994409e-02	2.943791e-05	2.943791e-05
1.258925e-02	1.412538e-02	3.991533e-02	2.940591e-05	2.940591e-05
1.412538e-02	1.584893e-02	3.994331e-02	2.938884e-05	2.938884e-05
1.584893e-02	1.778279e-02	3.978846e-02	2.932898e-05	2.932898e-05
1.778279e-02	1.995262e-02	3.973487e-02	2.930369e-05	2.930369e-05
1.995262e-02	2.238721e-02	3.979905e-02	2.938544e-05	2.938544e-05
2.238721e-02	2.511886e-02	3.957021e-02	2.921227e-05	2.921227e-05
2.511886e-02	2.818383e-02	3.968367e-02	2.927448e-05	2.927448e-05
2.818383e-02	3.162278e-02	3.975438e-02	2.933350e-05	2.933350e-05
3.162278e-02	3.548134e-02	3.972689e-02	2.927116e-05	2.927116e-05
3.548134e-02	3.981072e-02	3.949559e-02	2.921720e-05	2.921720e-05
3.981072e-02	4.466836e-02	3.966690e-02	2.925834e-05	2.925834e-05
4.466836e-02	5.011872e-02	3.959045e-02	2.918695e-05	2.918695e-05
5.011872e-02	5.623413e-02	3.971823e-02	2.926964e-05	2.926964e-05
5.623413e-02	6.309573e-02	3.973452e-02	2.926961e-05	2.926961e-05
6.309573e-02	7.079458e-02	3.964945e-02	2.925701e-05	2.925701e-05
7.079458e-02	7.943282e-02	3.983302e-02	2.929184e-05	2.929184e-05
7.943282e-02	8.912509e-02	3.950786e-02	2.917443e-05	2.917443e-05
8.912509e-02	1.000000e-01	3.964927e-02	2.920548e-05	2.920548e-05
# END HISTO1D



==> img/plots/YFS/rhoMixedCompareDressing.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
Title=Cone 0.1
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
RatioPlotSameStyle=1
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.02
RatioPlotYLabel=Ratio
LegendXPos=0.08
XLabel=$\Delta \Theta$
YLabel=$\rho(\Delta \Theta)$
LegendYPos=0.25
Legend=1
RatioPlotYMin=0.98
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_dressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
Title=Photon dressed
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	8.214096e-03	2.228788e-03	2.228788e-03
1.122018e-06	1.258925e-06	1.366768e-02	3.646923e-03	3.646923e-03
1.258926e-06	1.412538e-06	1.586937e-02	4.565646e-03	4.565646e-03
1.412538e-06	1.584893e-06	5.067386e-02	7.089057e-03	7.089057e-03
1.584893e-06	1.778279e-06	2.447891e-02	2.360444e-03	2.360444e-03
1.778279e-06	1.995263e-06	4.263411e-02	2.592212e-03	2.592212e-03
1.995263e-06	2.238721e-06	2.976399e-02	2.122944e-03	2.122944e-03
2.238721e-06	2.511887e-06	2.364707e-02	1.524735e-03	1.524735e-03
2.511887e-06	2.818383e-06	5.125398e-02	1.968480e-03	1.968480e-03
2.818384e-06	3.162279e-06	2.513918e-02	1.155750e-03	1.155750e-03
3.162278e-06	3.548134e-06	3.008610e-02	9.543972e-04	9.543972e-04
3.548134e-06	3.981072e-06	2.360129e-02	6.449830e-04	6.449830e-04
3.981072e-06	4.466836e-06	2.761999e-02	6.121782e-04	6.121782e-04
4.466836e-06	5.011872e-06	2.630920e-02	4.778410e-04	4.778410e-04
5.011873e-06	5.623413e-06	2.579111e-02	4.108566e-04	4.108566e-04
5.623413e-06	6.309573e-06	2.389057e-02	3.087310e-04	3.087310e-04
6.309573e-06	7.079458e-06	2.289132e-02	2.447365e-04	2.447365e-04
7.079458e-06	7.943282e-06	2.215799e-02	2.084943e-04	2.084943e-04
7.943282e-06	8.912509e-06	2.173826e-02	1.663135e-04	1.663135e-04
8.912509e-06	1.000000e-05	2.183595e-02	1.454480e-04	1.454480e-04
1.000000e-05	1.122018e-05	2.078572e-02	1.226364e-04	1.226364e-04
1.122017e-05	1.258925e-05	2.245827e-02	1.131627e-04	1.131627e-04
1.258925e-05	1.412538e-05	2.230589e-02	1.026708e-04	1.026708e-04
1.412537e-05	1.584892e-05	2.303521e-02	9.478545e-05	9.478545e-05
1.584893e-05	1.778279e-05	2.394562e-02	9.106404e-05	9.106404e-05
1.778279e-05	1.995263e-05	2.374972e-02	8.350915e-05	8.350915e-05
1.995262e-05	2.238720e-05	2.537941e-02	8.228046e-05	8.228046e-05
2.238721e-05	2.511887e-05	2.537315e-02	7.875651e-05	7.875651e-05
2.511886e-05	2.818384e-05	2.618237e-02	7.721988e-05	7.721988e-05
2.818382e-05	3.162277e-05	2.765455e-02	7.768110e-05	7.768110e-05
3.162278e-05	3.548134e-05	2.880585e-02	7.825007e-05	7.825007e-05
3.548134e-05	3.981072e-05	2.951762e-02	7.708067e-05	7.708067e-05
3.981072e-05	4.466836e-05	3.093572e-02	7.954407e-05	7.954407e-05
4.466836e-05	5.011872e-05	3.154377e-02	7.948391e-05	7.948391e-05
5.011873e-05	5.623413e-05	3.229704e-02	7.981443e-05	7.981443e-05
5.623413e-05	6.309573e-05	3.307899e-02	8.102451e-05	8.102451e-05
6.309573e-05	7.079459e-05	3.325455e-02	8.094630e-05	8.094630e-05
7.079458e-05	7.943282e-05	3.394838e-02	8.225090e-05	8.225090e-05
7.943282e-05	8.912509e-05	3.497076e-02	8.387527e-05	8.387527e-05
8.912510e-05	1.000000e-04	3.518106e-02	8.422718e-05	8.422718e-05
1.000000e-04	1.122018e-04	3.529630e-02	8.382611e-05	8.382611e-05
1.122017e-04	1.258924e-04	3.626602e-02	8.584953e-05	8.584953e-05
1.258925e-04	1.412539e-04	3.692400e-02	8.634266e-05	8.634266e-05
1.412539e-04	1.584894e-04	3.676648e-02	8.649685e-05	8.649685e-05
1.584893e-04	1.778279e-04	3.692677e-02	8.663280e-05	8.663280e-05
1.778280e-04	1.995263e-04	3.745447e-02	8.791952e-05	8.791952e-05
1.995261e-04	2.238720e-04	3.805951e-02	8.852474e-05	8.852474e-05
2.238721e-04	2.511885e-04	3.762111e-02	8.833924e-05	8.833924e-05
2.511887e-04	2.818384e-04	3.835816e-02	9.023812e-05	9.023812e-05
2.818382e-04	3.162277e-04	3.771413e-02	8.863692e-05	8.863692e-05
3.162278e-04	3.548134e-04	3.876554e-02	9.016875e-05	9.016875e-05
3.548134e-04	3.981072e-04	3.867352e-02	9.069669e-05	9.069669e-05
3.981072e-04	4.466836e-04	3.848386e-02	9.013598e-05	9.013598e-05
4.466836e-04	5.011872e-04	3.884582e-02	9.139810e-05	9.139810e-05
5.011871e-04	5.623412e-04	3.885647e-02	9.129974e-05	9.129974e-05
5.623413e-04	6.309573e-04	3.925208e-02	9.199218e-05	9.199218e-05
6.309574e-04	7.079459e-04	3.870943e-02	9.122804e-05	9.122804e-05
7.079458e-04	7.943282e-04	3.924843e-02	9.198171e-05	9.198171e-05
7.943283e-04	8.912510e-04	3.978434e-02	9.274524e-05	9.274524e-05
8.912510e-04	1.000000e-03	3.924141e-02	9.174494e-05	9.174494e-05
1.000000e-03	1.122018e-03	3.869515e-02	9.056082e-05	9.056082e-05
1.122018e-03	1.258924e-03	3.997111e-02	9.379110e-05	9.379110e-05
1.258924e-03	1.412537e-03	3.950487e-02	9.232998e-05	9.232998e-05
1.412539e-03	1.584893e-03	3.936810e-02	9.227614e-05	9.227614e-05
1.584893e-03	1.778279e-03	3.966840e-02	9.344607e-05	9.344607e-05
1.778279e-03	1.995262e-03	3.960697e-02	9.290059e-05	9.290059e-05
1.995262e-03	2.238721e-03	3.942742e-02	9.276373e-05	9.276373e-05
2.238722e-03	2.511886e-03	3.923695e-02	9.237015e-05	9.237015e-05
2.511886e-03	2.818383e-03	3.940252e-02	9.297987e-05	9.297987e-05
2.818382e-03	3.162277e-03	4.009926e-02	9.413082e-05	9.413082e-05
3.162278e-03	3.548134e-03	3.964254e-02	9.325745e-05	9.325745e-05
3.548134e-03	3.981072e-03	3.930500e-02	9.252343e-05	9.252343e-05
3.981072e-03	4.466836e-03	3.951807e-02	9.309834e-05	9.309834e-05
4.466836e-03	5.011872e-03	3.938253e-02	9.272708e-05	9.272708e-05
5.011871e-03	5.623413e-03	3.938988e-02	9.257481e-05	9.257481e-05
5.623413e-03	6.309573e-03	3.964126e-02	9.363515e-05	9.363515e-05
6.309573e-03	7.079457e-03	3.953721e-02	9.234010e-05	9.234010e-05
7.079458e-03	7.943282e-03	3.982603e-02	9.381082e-05	9.381082e-05
7.943283e-03	8.912510e-03	4.001357e-02	9.417503e-05	9.417503e-05
8.912510e-03	1.000000e-02	3.953018e-02	9.341921e-05	9.341921e-05
1.000000e-02	1.122018e-02	3.969830e-02	9.347596e-05	9.347596e-05
1.122018e-02	1.258925e-02	3.951300e-02	9.298182e-05	9.298182e-05
1.258925e-02	1.412538e-02	3.939015e-02	9.283848e-05	9.283848e-05
1.412538e-02	1.584893e-02	4.003643e-02	9.417961e-05	9.417961e-05
1.584893e-02	1.778279e-02	3.961030e-02	9.331336e-05	9.331336e-05
1.778279e-02	1.995261e-02	3.928665e-02	9.275000e-05	9.275000e-05
1.995262e-02	2.238721e-02	3.968206e-02	9.316633e-05	9.316633e-05
2.238721e-02	2.511886e-02	3.969958e-02	9.369025e-05	9.369025e-05
2.511885e-02	2.818382e-02	3.919067e-02	9.327578e-05	9.327578e-05
2.818383e-02	3.162279e-02	3.941160e-02	9.333054e-05	9.333054e-05
3.162278e-02	3.548134e-02	4.001017e-02	9.425808e-05	9.425808e-05
3.548134e-02	3.981072e-02	4.005210e-02	9.425161e-05	9.425161e-05
3.981072e-02	4.466836e-02	3.945140e-02	9.309495e-05	9.309495e-05
4.466836e-02	5.011872e-02	3.962789e-02	9.381900e-05	9.381900e-05
5.011872e-02	5.623413e-02	3.973062e-02	9.351399e-05	9.351399e-05
5.623413e-02	6.309573e-02	3.942652e-02	9.389945e-05	9.389945e-05
6.309574e-02	7.079459e-02	3.925853e-02	9.289640e-05	9.289640e-05
7.079458e-02	7.943282e-02	3.935435e-02	9.255183e-05	9.255183e-05
7.943282e-02	8.912510e-02	3.908305e-02	9.300594e-05	9.300594e-05
8.912509e-02	9.999999e-02	4.005614e-02	9.458820e-05	9.458820e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoMixedScheme100mil-log_customdressed_rho4.yoda/PHOTONSPLITTER/log_dressed_rho
Title=Flavour-blind dressed
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	9.303076e-03	2.472944e-03	2.472944e-03
1.122018e-06	1.258925e-06	4.998504e-02	1.069290e-02	1.069290e-02
1.258926e-06	1.412538e-06	1.586937e-02	4.565646e-03	4.565646e-03
1.412538e-06	1.584893e-06	5.067386e-02	7.089057e-03	7.089057e-03
1.584893e-06	1.778279e-06	2.447891e-02	2.360444e-03	2.360444e-03
1.778279e-06	1.995263e-06	4.263411e-02	2.592212e-03	2.592212e-03
1.995263e-06	2.238721e-06	3.033173e-02	2.158332e-03	2.158332e-03
2.238721e-06	2.511887e-06	2.362353e-02	1.520423e-03	1.520423e-03
2.511887e-06	2.818383e-06	5.143447e-02	1.971665e-03	1.971665e-03
2.818384e-06	3.162279e-06	2.515905e-02	1.154515e-03	1.154515e-03
3.162278e-06	3.548134e-06	3.016650e-02	9.552314e-04	9.552314e-04
3.548134e-06	3.981072e-06	2.367514e-02	6.464153e-04	6.464153e-04
3.981072e-06	4.466836e-06	2.780533e-02	6.147084e-04	6.147084e-04
4.466836e-06	5.011872e-06	2.638218e-02	4.786874e-04	4.786874e-04
5.011873e-06	5.623413e-06	2.584519e-02	4.113390e-04	4.113390e-04
5.623413e-06	6.309573e-06	2.396741e-02	3.091793e-04	3.091793e-04
6.309573e-06	7.079458e-06	2.293247e-02	2.450100e-04	2.450100e-04
7.079458e-06	7.943282e-06	2.222880e-02	2.089245e-04	2.089245e-04
7.943282e-06	8.912509e-06	2.176969e-02	1.664827e-04	1.664827e-04
8.912509e-06	1.000000e-05	2.190914e-02	1.458351e-04	1.458351e-04
1.000000e-05	1.122018e-05	2.085959e-02	1.231292e-04	1.231292e-04
1.122017e-05	1.258925e-05	2.248209e-02	1.132538e-04	1.132538e-04
1.258925e-05	1.412538e-05	2.238327e-02	1.029626e-04	1.029626e-04
1.412537e-05	1.584892e-05	2.306404e-02	9.489005e-05	9.489005e-05
1.584893e-05	1.778279e-05	2.399206e-02	9.119994e-05	9.119994e-05
1.778279e-05	1.995263e-05	2.377994e-02	8.357102e-05	8.357102e-05
1.995262e-05	2.238720e-05	2.540702e-02	8.235624e-05	8.235624e-05
2.238721e-05	2.511887e-05	2.544041e-02	7.895689e-05	7.895689e-05
2.511886e-05	2.818384e-05	2.623536e-02	7.737869e-05	7.737869e-05
2.818382e-05	3.162277e-05	2.767608e-02	7.772074e-05	7.772074e-05
3.162278e-05	3.548134e-05	2.883190e-02	7.829709e-05	7.829709e-05
3.548134e-05	3.981072e-05	2.955416e-02	7.715606e-05	7.715606e-05
3.981072e-05	4.466836e-05	3.096258e-02	7.958329e-05	7.958329e-05
4.466836e-05	5.011872e-05	3.159079e-02	7.955806e-05	7.955806e-05
5.011873e-05	5.623413e-05	3.233287e-02	7.986801e-05	7.986801e-05
5.623413e-05	6.309573e-05	3.310180e-02	8.105389e-05	8.105389e-05
6.309573e-05	7.079459e-05	3.327944e-02	8.097158e-05	8.097158e-05
7.079458e-05	7.943282e-05	3.398753e-02	8.229304e-05	8.229304e-05
7.943282e-05	8.912509e-05	3.499679e-02	8.389644e-05	8.389644e-05
8.912510e-05	1.000000e-04	3.524558e-02	8.430271e-05	8.430271e-05
1.000000e-04	1.122018e-04	3.535874e-02	8.393325e-05	8.393325e-05
1.122017e-04	1.258924e-04	3.631150e-02	8.589294e-05	8.589294e-05
1.258925e-04	1.412539e-04	3.696573e-02	8.638468e-05	8.638468e-05
1.412539e-04	1.584894e-04	3.682617e-02	8.654487e-05	8.654487e-05
1.584893e-04	1.778279e-04	3.698012e-02	8.668546e-05	8.668546e-05
1.778280e-04	1.995263e-04	3.750867e-02	8.796983e-05	8.796983e-05
1.995261e-04	2.238720e-04	3.810716e-02	8.855236e-05	8.855236e-05
2.238721e-04	2.511885e-04	3.767299e-02	8.836110e-05	8.836110e-05
2.511887e-04	2.818384e-04	3.842611e-02	9.026833e-05	9.026833e-05
2.818382e-04	3.162277e-04	3.780818e-02	8.870584e-05	8.870584e-05
3.162278e-04	3.548134e-04	3.886951e-02	9.024643e-05	9.024643e-05
3.548134e-04	3.981072e-04	3.874259e-02	9.070982e-05	9.070982e-05
3.981072e-04	4.466836e-04	3.856577e-02	9.014461e-05	9.014461e-05
4.466836e-04	5.011872e-04	3.896054e-02	9.145634e-05	9.145634e-05
5.011871e-04	5.623412e-04	3.896207e-02	9.133496e-05	9.133496e-05
5.623413e-04	6.309573e-04	3.935330e-02	9.198685e-05	9.198685e-05
6.309574e-04	7.079459e-04	3.880396e-02	9.123827e-05	9.123827e-05
7.079458e-04	7.943282e-04	3.935667e-02	9.198465e-05	9.198465e-05
7.943283e-04	8.912510e-04	3.989547e-02	9.273170e-05	9.273170e-05
8.912510e-04	1.000000e-03	3.936497e-02	9.175007e-05	9.175007e-05
1.000000e-03	1.122018e-03	3.882177e-02	9.054830e-05	9.054830e-05
1.122018e-03	1.258924e-03	4.013237e-02	9.380827e-05	9.380827e-05
1.258924e-03	1.412537e-03	3.961960e-02	9.231202e-05	9.231202e-05
1.412539e-03	1.584893e-03	3.951351e-02	9.227147e-05	9.227147e-05
1.584893e-03	1.778279e-03	3.979285e-02	9.342759e-05	9.342759e-05
1.778279e-03	1.995262e-03	3.974103e-02	9.286824e-05	9.286824e-05
1.995262e-03	2.238721e-03	3.958891e-02	9.273228e-05	9.273228e-05
2.238722e-03	2.511886e-03	3.936330e-02	9.232185e-05	9.232185e-05
2.511886e-03	2.818383e-03	3.955711e-02	9.289833e-05	9.289833e-05
2.818382e-03	3.162277e-03	4.022742e-02	9.403658e-05	9.403658e-05
3.162278e-03	3.548134e-03	3.976858e-02	9.315057e-05	9.315057e-05
3.548134e-03	3.981072e-03	3.944266e-02	9.243169e-05	9.243169e-05
3.981072e-03	4.466836e-03	3.963692e-02	9.296647e-05	9.296647e-05
4.466836e-03	5.011872e-03	3.955790e-02	9.265805e-05	9.265805e-05
5.011871e-03	5.623413e-03	3.955908e-02	9.243095e-05	9.243095e-05
5.623413e-03	6.309573e-03	3.984079e-02	9.354302e-05	9.354302e-05
6.309573e-03	7.079457e-03	3.969881e-02	9.219796e-05	9.219796e-05
7.079458e-03	7.943282e-03	4.001911e-02	9.366896e-05	9.366896e-05
7.943283e-03	8.912510e-03	4.017125e-02	9.401680e-05	9.401680e-05
8.912510e-03	1.000000e-02	3.971450e-02	9.321602e-05	9.321602e-05
1.000000e-02	1.122018e-02	3.987621e-02	9.330144e-05	9.330144e-05
1.122018e-02	1.258925e-02	3.970125e-02	9.279296e-05	9.279296e-05
1.258925e-02	1.412538e-02	3.954315e-02	9.261137e-05	9.261137e-05
1.412538e-02	1.584893e-02	4.024091e-02	9.396249e-05	9.396249e-05
1.584893e-02	1.778279e-02	3.976505e-02	9.306684e-05	9.306684e-05
1.778279e-02	1.995261e-02	3.945894e-02	9.249350e-05	9.249350e-05
1.995262e-02	2.238721e-02	3.982589e-02	9.284177e-05	9.284177e-05
2.238721e-02	2.511886e-02	3.988011e-02	9.343210e-05	9.343210e-05
2.511885e-02	2.818382e-02	3.936860e-02	9.299057e-05	9.299057e-05
2.818383e-02	3.162279e-02	3.960461e-02	9.299628e-05	9.299628e-05
3.162278e-02	3.548134e-02	4.017277e-02	9.391286e-05	9.391286e-05
3.548134e-02	3.981072e-02	4.031002e-02	9.393489e-05	9.393489e-05
3.981072e-02	4.466836e-02	3.967197e-02	9.275326e-05	9.275326e-05
4.466836e-02	5.011872e-02	3.987203e-02	9.344217e-05	9.344217e-05
5.011872e-02	5.623413e-02	3.998154e-02	9.310944e-05	9.310944e-05
5.623413e-02	6.309573e-02	3.968314e-02	9.346867e-05	9.346867e-05
6.309574e-02	7.079459e-02	3.954723e-02	9.244382e-05	9.244382e-05
7.079458e-02	7.943282e-02	3.965822e-02	9.206428e-05	9.206428e-05
7.943282e-02	8.912510e-02	3.943801e-02	9.254396e-05	9.254396e-05
8.912509e-02	9.999999e-02	4.044537e-02	9.410307e-05	9.410307e-05
# END HISTO1D



==> img/plots/YFS/rhoNew.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
RatioPlot=1
LogX=1
LogY=0
RatioPlotYMax=1.01999
RatioPlotYLabel=$\rho$/$\rho_{\mathrm{f}_\text{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
RatioPlotSameStyle=1
NormalizeToIntegral=0
RatioPlotYMajorTickMarks=10
RatioPlotYMin=0.98001
RatioPlotReference=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
NormalizeToSum=0
LegendXPos=0.1
XLabel=$\Delta \Theta$
XMax=1E-1
YLabel=$\rho(\Delta \Theta)$
LegendYPos=0.35
Legend=1
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoNoPS64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
Title=no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.519530e-02	2.782546e-03	2.782546e-03
1.122018e-06	1.258925e-06	3.920648e-02	2.520145e-03	2.520145e-03
1.258925e-06	1.412538e-06	3.060196e-02	1.704778e-03	1.704778e-03
1.412538e-06	1.584893e-06	3.316923e-02	1.447102e-03	1.447102e-03
1.584893e-06	1.778279e-06	2.283534e-02	9.267393e-04	9.267393e-04
1.778279e-06	1.995262e-06	3.412020e-02	1.016863e-03	1.016863e-03
1.995262e-06	2.238721e-06	3.203743e-02	7.526757e-04	7.526757e-04
2.238721e-06	2.511886e-06	3.136966e-02	5.553673e-04	5.553673e-04
2.511886e-06	2.818383e-06	2.973059e-02	4.652947e-04	4.652947e-04
2.818383e-06	3.162278e-06	2.885077e-02	3.561734e-04	3.561734e-04
3.162278e-06	3.548134e-06	2.864918e-02	2.955619e-04	2.955619e-04
3.548134e-06	3.981072e-06	2.813602e-02	2.412093e-04	2.412093e-04
3.981072e-06	4.466836e-06	2.810641e-02	1.940088e-04	1.940088e-04
4.466836e-06	5.011872e-06	2.636412e-02	1.547167e-04	1.547167e-04
5.011872e-06	5.623413e-06	2.413621e-02	1.188277e-04	1.188277e-04
5.623413e-06	6.309573e-06	2.346716e-02	9.677243e-05	9.677243e-05
6.309573e-06	7.079458e-06	2.268409e-02	7.901320e-05	7.901320e-05
7.079458e-06	7.943282e-06	2.174955e-02	6.362155e-05	6.362155e-05
7.943282e-06	8.912509e-06	2.119543e-02	5.279557e-05	5.279557e-05
8.912509e-06	1.000000e-05	2.157290e-02	4.591443e-05	4.591443e-05
1.000000e-05	1.122018e-05	2.174789e-02	4.036618e-05	4.036618e-05
1.122018e-05	1.258925e-05	2.169659e-02	3.533150e-05	3.533150e-05
1.258925e-05	1.412538e-05	2.226322e-02	3.249762e-05	3.249762e-05
1.412538e-05	1.584893e-05	2.282584e-02	3.000487e-05	3.000487e-05
1.584893e-05	1.778279e-05	2.349696e-02	2.813443e-05	2.813443e-05
1.778279e-05	1.995262e-05	2.417836e-02	2.676292e-05	2.676292e-05
1.995262e-05	2.238721e-05	2.510041e-02	2.589131e-05	2.589131e-05
2.238721e-05	2.511886e-05	2.573758e-02	2.506651e-05	2.506651e-05
2.511886e-05	2.818383e-05	2.665814e-02	2.470920e-05	2.470920e-05
2.818383e-05	3.162278e-05	2.745677e-02	2.444740e-05	2.444740e-05
3.162278e-05	3.548134e-05	2.867069e-02	2.462139e-05	2.462139e-05
3.548134e-05	3.981072e-05	2.939795e-02	2.454629e-05	2.454629e-05
3.981072e-05	4.466836e-05	3.040875e-02	2.486015e-05	2.486015e-05
4.466836e-05	5.011872e-05	3.118862e-02	2.495626e-05	2.495626e-05
5.011872e-05	5.623413e-05	3.216159e-02	2.522940e-05	2.522940e-05
5.623413e-05	6.309573e-05	3.272021e-02	2.540169e-05	2.540169e-05
6.309573e-05	7.079458e-05	3.361124e-02	2.577997e-05	2.577997e-05
7.079458e-05	7.943282e-05	3.405555e-02	2.595577e-05	2.595577e-05
7.943282e-05	8.912509e-05	3.466133e-02	2.621610e-05	2.621610e-05
8.912509e-05	1.000000e-04	3.501127e-02	2.640523e-05	2.640523e-05
1.000000e-04	1.122018e-04	3.554407e-02	2.662596e-05	2.662596e-05
1.122018e-04	1.258925e-04	3.597336e-02	2.687598e-05	2.687598e-05
1.258925e-04	1.412538e-04	3.646233e-02	2.717987e-05	2.717987e-05
1.412538e-04	1.584893e-04	3.654720e-02	2.723515e-05	2.723515e-05
1.584893e-04	1.778279e-04	3.704890e-02	2.751164e-05	2.751164e-05
1.778279e-04	1.995262e-04	3.742584e-02	2.778116e-05	2.778116e-05
1.995262e-04	2.238721e-04	3.758526e-02	2.789285e-05	2.789285e-05
2.238721e-04	2.511886e-04	3.789030e-02	2.812484e-05	2.812484e-05
2.511886e-04	2.818383e-04	3.813885e-02	2.828400e-05	2.828400e-05
2.818383e-04	3.162278e-04	3.826403e-02	2.834512e-05	2.834512e-05
3.162278e-04	3.548134e-04	3.842594e-02	2.852311e-05	2.852311e-05
3.548134e-04	3.981072e-04	3.858373e-02	2.854604e-05	2.854604e-05
3.981072e-04	4.466836e-04	3.877859e-02	2.869961e-05	2.869961e-05
4.466836e-04	5.011872e-04	3.891022e-02	2.878455e-05	2.878455e-05
5.011872e-04	5.623413e-04	3.900325e-02	2.891253e-05	2.891253e-05
5.623413e-04	6.309573e-04	3.882776e-02	2.887230e-05	2.887230e-05
6.309573e-04	7.079458e-04	3.906531e-02	2.902916e-05	2.902916e-05
7.079458e-04	7.943282e-04	3.935208e-02	2.911656e-05	2.911656e-05
7.943282e-04	8.912509e-04	3.922880e-02	2.912544e-05	2.912544e-05
8.912509e-04	1.000000e-03	3.935953e-02	2.914897e-05	2.914897e-05
1.000000e-03	1.122018e-03	3.935761e-02	2.916823e-05	2.916823e-05
1.122018e-03	1.258925e-03	3.959540e-02	2.932512e-05	2.932512e-05
1.258925e-03	1.412538e-03	3.945212e-02	2.925238e-05	2.925238e-05
1.412538e-03	1.584893e-03	3.971356e-02	2.941705e-05	2.941705e-05
1.584893e-03	1.778279e-03	3.957478e-02	2.936278e-05	2.936278e-05
1.778279e-03	1.995262e-03	3.971161e-02	2.939208e-05	2.939208e-05
1.995262e-03	2.238721e-03	3.967382e-02	2.940450e-05	2.940450e-05
2.238721e-03	2.511886e-03	3.989421e-02	2.951150e-05	2.951150e-05
2.511886e-03	2.818383e-03	3.977684e-02	2.950566e-05	2.950566e-05
2.818383e-03	3.162278e-03	3.982503e-02	2.949802e-05	2.949802e-05
3.162278e-03	3.548134e-03	3.982035e-02	2.948965e-05	2.948965e-05
3.548134e-03	3.981072e-03	3.988165e-02	2.957688e-05	2.957688e-05
3.981072e-03	4.466836e-03	3.966351e-02	2.947127e-05	2.947127e-05
4.466836e-03	5.011872e-03	3.980654e-02	2.957323e-05	2.957323e-05
5.011872e-03	5.623413e-03	3.978003e-02	2.956884e-05	2.956884e-05
5.623413e-03	6.309573e-03	4.011190e-02	2.972358e-05	2.972358e-05
6.309573e-03	7.079458e-03	3.987698e-02	2.951238e-05	2.951238e-05
7.079458e-03	7.943282e-03	3.983145e-02	2.952067e-05	2.952067e-05
7.943282e-03	8.912509e-03	3.989503e-02	2.963216e-05	2.963216e-05
8.912509e-03	1.000000e-02	3.979069e-02	2.951455e-05	2.951455e-05
1.000000e-02	1.122018e-02	4.017630e-02	2.974986e-05	2.974986e-05
1.122018e-02	1.258925e-02	4.006811e-02	2.968757e-05	2.968757e-05
1.258925e-02	1.412538e-02	4.001239e-02	2.965051e-05	2.965051e-05
1.412538e-02	1.584893e-02	4.010503e-02	2.966077e-05	2.966077e-05
1.584893e-02	1.778279e-02	3.993382e-02	2.960852e-05	2.960852e-05
1.778279e-02	1.995262e-02	3.988801e-02	2.958404e-05	2.958404e-05
1.995262e-02	2.238721e-02	3.997920e-02	2.968647e-05	2.968647e-05
2.238721e-02	2.511886e-02	3.974457e-02	2.951497e-05	2.951497e-05
2.511886e-02	2.818383e-02	3.984331e-02	2.957030e-05	2.957030e-05
2.818383e-02	3.162278e-02	3.994180e-02	2.965177e-05	2.965177e-05
3.162278e-02	3.548134e-02	3.995250e-02	2.961742e-05	2.961742e-05
3.548134e-02	3.981072e-02	3.973261e-02	2.958016e-05	2.958016e-05
3.981072e-02	4.466836e-02	3.988974e-02	2.960849e-05	2.960849e-05
4.466836e-02	5.011872e-02	3.988009e-02	2.958056e-05	2.958056e-05
5.011872e-02	5.623413e-02	3.998144e-02	2.966114e-05	2.966114e-05
5.623413e-02	6.309573e-02	4.001627e-02	2.967344e-05	2.967344e-05
6.309573e-02	7.079458e-02	3.997203e-02	2.968622e-05	2.968622e-05
7.079458e-02	7.943282e-02	4.014001e-02	2.970937e-05	2.970937e-05
7.943282e-02	8.912509e-02	3.983243e-02	2.961774e-05	2.961774e-05
8.912509e-02	1.000000e-01	3.995793e-02	2.963685e-05	2.963685e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_dressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.519562e-02	2.782578e-03	2.782578e-03
1.122018e-06	1.258925e-06	3.920648e-02	2.520145e-03	2.520145e-03
1.258925e-06	1.412538e-06	3.060198e-02	1.704780e-03	1.704780e-03
1.412538e-06	1.584893e-06	3.316923e-02	1.447102e-03	1.447102e-03
1.584893e-06	1.778279e-06	2.283534e-02	9.267393e-04	9.267393e-04
1.778279e-06	1.995262e-06	3.412022e-02	1.016864e-03	1.016864e-03
1.995262e-06	2.238721e-06	3.203745e-02	7.526756e-04	7.526756e-04
2.238721e-06	2.511886e-06	3.137088e-02	5.553867e-04	5.553867e-04
2.511886e-06	2.818383e-06	2.973166e-02	4.653014e-04	4.653014e-04
2.818383e-06	3.162278e-06	2.885118e-02	3.561761e-04	3.561761e-04
3.162278e-06	3.548134e-06	2.864949e-02	2.955633e-04	2.955633e-04
3.548134e-06	3.981072e-06	2.814048e-02	2.412510e-04	2.412510e-04
3.981072e-06	4.466836e-06	2.810701e-02	1.940124e-04	1.940124e-04
4.466836e-06	5.011872e-06	2.636463e-02	1.547200e-04	1.547200e-04
5.011872e-06	5.623413e-06	2.413655e-02	1.188279e-04	1.188279e-04
5.623413e-06	6.309573e-06	2.346565e-02	9.677109e-05	9.677109e-05
6.309573e-06	7.079458e-06	2.268720e-02	7.903118e-05	7.903118e-05
7.079458e-06	7.943282e-06	2.175050e-02	6.362267e-05	6.362267e-05
7.943282e-06	8.912509e-06	2.119678e-02	5.279772e-05	5.279772e-05
8.912509e-06	1.000000e-05	2.157672e-02	4.592044e-05	4.592044e-05
1.000000e-05	1.122018e-05	2.174876e-02	4.036707e-05	4.036707e-05
1.122018e-05	1.258925e-05	2.169731e-02	3.533254e-05	3.533254e-05
1.258925e-05	1.412538e-05	2.226405e-02	3.249852e-05	3.249852e-05
1.412538e-05	1.584893e-05	2.282667e-02	3.000631e-05	3.000631e-05
1.584893e-05	1.778279e-05	2.349779e-02	2.813495e-05	2.813495e-05
1.778279e-05	1.995262e-05	2.418021e-02	2.676454e-05	2.676454e-05
1.995262e-05	2.238721e-05	2.510339e-02	2.589496e-05	2.589496e-05
2.238721e-05	2.511886e-05	2.573874e-02	2.506762e-05	2.506762e-05
2.511886e-05	2.818383e-05	2.665885e-02	2.471022e-05	2.471022e-05
2.818383e-05	3.162278e-05	2.745893e-02	2.444855e-05	2.444855e-05
3.162278e-05	3.548134e-05	2.867331e-02	2.462334e-05	2.462334e-05
3.548134e-05	3.981072e-05	2.939908e-02	2.454705e-05	2.454705e-05
3.981072e-05	4.466836e-05	3.041161e-02	2.486185e-05	2.486185e-05
4.466836e-05	5.011872e-05	3.118993e-02	2.495696e-05	2.495696e-05
5.011872e-05	5.623413e-05	3.216197e-02	2.522945e-05	2.522945e-05
5.623413e-05	6.309573e-05	3.272224e-02	2.540307e-05	2.540307e-05
6.309573e-05	7.079458e-05	3.361418e-02	2.578186e-05	2.578186e-05
7.079458e-05	7.943282e-05	3.405909e-02	2.595857e-05	2.595857e-05
7.943282e-05	8.912509e-05	3.466151e-02	2.621703e-05	2.621703e-05
8.912509e-05	1.000000e-04	3.501393e-02	2.640766e-05	2.640766e-05
1.000000e-04	1.122018e-04	3.554622e-02	2.662775e-05	2.662775e-05
1.122018e-04	1.258925e-04	3.597473e-02	2.687817e-05	2.687817e-05
1.258925e-04	1.412538e-04	3.646088e-02	2.718062e-05	2.718062e-05
1.412538e-04	1.584893e-04	3.653964e-02	2.723349e-05	2.723349e-05
1.584893e-04	1.778279e-04	3.703684e-02	2.750833e-05	2.750833e-05
1.778279e-04	1.995262e-04	3.740789e-02	2.777473e-05	2.777473e-05
1.995262e-04	2.238721e-04	3.756806e-02	2.788859e-05	2.788859e-05
2.238721e-04	2.511886e-04	3.786369e-02	2.811568e-05	2.811568e-05
2.511886e-04	2.818383e-04	3.810804e-02	2.827331e-05	2.827331e-05
2.818383e-04	3.162278e-04	3.822222e-02	2.833232e-05	2.833232e-05
3.162278e-04	3.548134e-04	3.837369e-02	2.850499e-05	2.850499e-05
3.548134e-04	3.981072e-04	3.852772e-02	2.852889e-05	2.852889e-05
3.981072e-04	4.466836e-04	3.871105e-02	2.867824e-05	2.867824e-05
4.466836e-04	5.011872e-04	3.883138e-02	2.875872e-05	2.875872e-05
5.011872e-04	5.623413e-04	3.892592e-02	2.889010e-05	2.889010e-05
5.623413e-04	6.309573e-04	3.874464e-02	2.884706e-05	2.884706e-05
6.309573e-04	7.079458e-04	3.897082e-02	2.899969e-05	2.899969e-05
7.079458e-04	7.943282e-04	3.923708e-02	2.908158e-05	2.908158e-05
7.943282e-04	8.912509e-04	3.910429e-02	2.908527e-05	2.908527e-05
8.912509e-04	1.000000e-03	3.924018e-02	2.911239e-05	2.911239e-05
1.000000e-03	1.122018e-03	3.921919e-02	2.912590e-05	2.912590e-05
1.122018e-03	1.258925e-03	3.945251e-02	2.928036e-05	2.928036e-05
1.258925e-03	1.412538e-03	3.930188e-02	2.920646e-05	2.920646e-05
1.412538e-03	1.584893e-03	3.955109e-02	2.936882e-05	2.936882e-05
1.584893e-03	1.778279e-03	3.939663e-02	2.930988e-05	2.930988e-05
1.778279e-03	1.995262e-03	3.952865e-02	2.933524e-05	2.933524e-05
1.995262e-03	2.238721e-03	3.948607e-02	2.934770e-05	2.934770e-05
2.238721e-03	2.511886e-03	3.970941e-02	2.946026e-05	2.946026e-05
2.511886e-03	2.818383e-03	3.958890e-02	2.945289e-05	2.945289e-05
2.818383e-03	3.162278e-03	3.961496e-02	2.944378e-05	2.944378e-05
3.162278e-03	3.548134e-03	3.958895e-02	2.942058e-05	2.942058e-05
3.548134e-03	3.981072e-03	3.962545e-02	2.949847e-05	2.949847e-05
3.981072e-03	4.466836e-03	3.942038e-02	2.940569e-05	2.940569e-05
4.466836e-03	5.011872e-03	3.955860e-02	2.950349e-05	2.950349e-05
5.011872e-03	5.623413e-03	3.951037e-02	2.949148e-05	2.949148e-05
5.623413e-03	6.309573e-03	3.982602e-02	2.964216e-05	2.964216e-05
6.309573e-03	7.079458e-03	3.959049e-02	2.943353e-05	2.943353e-05
7.079458e-03	7.943282e-03	3.954067e-02	2.944271e-05	2.944271e-05
7.943282e-03	8.912509e-03	3.957897e-02	2.954277e-05	2.954277e-05
8.912509e-03	1.000000e-02	3.946741e-02	2.943045e-05	2.943045e-05
1.000000e-02	1.122018e-02	3.984145e-02	2.966301e-05	2.966301e-05
1.122018e-02	1.258925e-02	3.972736e-02	2.960540e-05	2.960540e-05
1.258925e-02	1.412538e-02	3.966279e-02	2.955918e-05	2.955918e-05
1.412538e-02	1.584893e-02	3.973271e-02	2.955980e-05	2.955980e-05
1.584893e-02	1.778279e-02	3.954060e-02	2.950140e-05	2.950140e-05
1.778279e-02	1.995262e-02	3.949259e-02	2.948063e-05	2.948063e-05
1.995262e-02	2.238721e-02	3.958563e-02	2.958727e-05	2.958727e-05
2.238721e-02	2.511886e-02	3.932738e-02	2.940905e-05	2.940905e-05
2.511886e-02	2.818383e-02	3.943465e-02	2.947197e-05	2.947197e-05
2.818383e-02	3.162278e-02	3.951374e-02	2.954787e-05	2.954787e-05
3.162278e-02	3.548134e-02	3.948415e-02	2.949519e-05	2.949519e-05
3.548134e-02	3.981072e-02	3.925380e-02	2.945470e-05	2.945470e-05
3.981072e-02	4.466836e-02	3.937770e-02	2.948253e-05	2.948253e-05
4.466836e-02	5.011872e-02	3.934765e-02	2.944796e-05	2.944796e-05
5.011872e-02	5.623413e-02	3.943599e-02	2.952747e-05	2.952747e-05
5.623413e-02	6.309573e-02	3.944405e-02	2.952898e-05	2.952898e-05
6.309573e-02	7.079458e-02	3.936662e-02	2.953110e-05	2.953110e-05
7.079458e-02	7.943282e-02	3.947200e-02	2.953717e-05	2.953717e-05
7.943282e-02	8.912509e-02	3.916756e-02	2.945825e-05	2.945825e-05
8.912509e-02	1.000000e-01	3.927071e-02	2.946482e-05	2.946482e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rhoElCombined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.594776e-02	2.830521e-03	2.830521e-03
1.122018e-06	1.258925e-06	3.947604e-02	2.524754e-03	2.524754e-03
1.258925e-06	1.412538e-06	3.104733e-02	1.723939e-03	1.723939e-03
1.412538e-06	1.584893e-06	3.316923e-02	1.447102e-03	1.447102e-03
1.584893e-06	1.778279e-06	2.283534e-02	9.267393e-04	9.267393e-04
1.778279e-06	1.995262e-06	3.417988e-02	1.016901e-03	1.016901e-03
1.995262e-06	2.238721e-06	3.212941e-02	7.535381e-04	7.535381e-04
2.238721e-06	2.511886e-06	3.206852e-02	5.690106e-04	5.690106e-04
2.511886e-06	2.818383e-06	3.011995e-02	4.691796e-04	4.691796e-04
2.818383e-06	3.162278e-06	2.889885e-02	3.567121e-04	3.567121e-04
3.162278e-06	3.548134e-06	2.872045e-02	2.960951e-04	2.960951e-04
3.548134e-06	3.981072e-06	2.815136e-02	2.412634e-04	2.412634e-04
3.981072e-06	4.466836e-06	2.812554e-02	1.940787e-04	1.940787e-04
4.466836e-06	5.011872e-06	2.638311e-02	1.547520e-04	1.547520e-04
5.011872e-06	5.623413e-06	2.415201e-02	1.188842e-04	1.188842e-04
5.623413e-06	6.309573e-06	2.347125e-02	9.678581e-05	9.678581e-05
6.309573e-06	7.079458e-06	2.270522e-02	7.905839e-05	7.905839e-05
7.079458e-06	7.943282e-06	2.176438e-02	6.365996e-05	6.365996e-05
7.943282e-06	8.912509e-06	2.122186e-02	5.285467e-05	5.285467e-05
8.912509e-06	1.000000e-05	2.159706e-02	4.596258e-05	4.596258e-05
1.000000e-05	1.122018e-05	2.176255e-02	4.038912e-05	4.038912e-05
1.122018e-05	1.258925e-05	2.171768e-02	3.535762e-05	3.535762e-05
1.258925e-05	1.412538e-05	2.228563e-02	3.252522e-05	3.252522e-05
1.412538e-05	1.584893e-05	2.284208e-02	3.002472e-05	3.002472e-05
1.584893e-05	1.778279e-05	2.351641e-02	2.815297e-05	2.815297e-05
1.778279e-05	1.995262e-05	2.419517e-02	2.677835e-05	2.677835e-05
1.995262e-05	2.238721e-05	2.512030e-02	2.590800e-05	2.590800e-05
2.238721e-05	2.511886e-05	2.576019e-02	2.508655e-05	2.508655e-05
2.511886e-05	2.818383e-05	2.667921e-02	2.472615e-05	2.472615e-05
2.818383e-05	3.162278e-05	2.748601e-02	2.446788e-05	2.446788e-05
3.162278e-05	3.548134e-05	2.870029e-02	2.463951e-05	2.463951e-05
3.548134e-05	3.981072e-05	2.942418e-02	2.456141e-05	2.456141e-05
3.981072e-05	4.466836e-05	3.044626e-02	2.487971e-05	2.487971e-05
4.466836e-05	5.011872e-05	3.122547e-02	2.497631e-05	2.497631e-05
5.011872e-05	5.623413e-05	3.220771e-02	2.525069e-05	2.525069e-05
5.623413e-05	6.309573e-05	3.276680e-02	2.542492e-05	2.542492e-05
6.309573e-05	7.079458e-05	3.365983e-02	2.580386e-05	2.580386e-05
7.079458e-05	7.943282e-05	3.410846e-02	2.598117e-05	2.598117e-05
7.943282e-05	8.912509e-05	3.471063e-02	2.623643e-05	2.623643e-05
8.912509e-05	1.000000e-04	3.506023e-02	2.642403e-05	2.642403e-05
1.000000e-04	1.122018e-04	3.560201e-02	2.664781e-05	2.664781e-05
1.122018e-04	1.258925e-04	3.603683e-02	2.690021e-05	2.690021e-05
1.258925e-04	1.412538e-04	3.652805e-02	2.720422e-05	2.720422e-05
1.412538e-04	1.584893e-04	3.661213e-02	2.725931e-05	2.725931e-05
1.584893e-04	1.778279e-04	3.709913e-02	2.752328e-05	2.752328e-05
1.778279e-04	1.995262e-04	3.748522e-02	2.779672e-05	2.779672e-05
1.995262e-04	2.238721e-04	3.764651e-02	2.790978e-05	2.790978e-05
2.238721e-04	2.511886e-04	3.794950e-02	2.813635e-05	2.813635e-05
2.511886e-04	2.818383e-04	3.819784e-02	2.829209e-05	2.829209e-05
2.818383e-04	3.162278e-04	3.832181e-02	2.835717e-05	2.835717e-05
3.162278e-04	3.548134e-04	3.846852e-02	2.852419e-05	2.852419e-05
3.548134e-04	3.981072e-04	3.864268e-02	2.855575e-05	2.855575e-05
3.981072e-04	4.466836e-04	3.882293e-02	2.869421e-05	2.869421e-05
4.466836e-04	5.011872e-04	3.895230e-02	2.877855e-05	2.877855e-05
5.011872e-04	5.623413e-04	3.903897e-02	2.890676e-05	2.890676e-05
5.623413e-04	6.309573e-04	3.886919e-02	2.886585e-05	2.886585e-05
6.309573e-04	7.079458e-04	3.910081e-02	2.901502e-05	2.901502e-05
7.079458e-04	7.943282e-04	3.937159e-02	2.909699e-05	2.909699e-05
7.943282e-04	8.912509e-04	3.924113e-02	2.909481e-05	2.909481e-05
8.912509e-04	1.000000e-03	3.938341e-02	2.912177e-05	2.912177e-05
1.000000e-03	1.122018e-03	3.936925e-02	2.913635e-05	2.913635e-05
1.122018e-03	1.258925e-03	3.961373e-02	2.929181e-05	2.929181e-05
1.258925e-03	1.412538e-03	3.945060e-02	2.921171e-05	2.921171e-05
1.412538e-03	1.584893e-03	3.972326e-02	2.937669e-05	2.937669e-05
1.584893e-03	1.778279e-03	3.956437e-02	2.931299e-05	2.931299e-05
1.778279e-03	1.995262e-03	3.971088e-02	2.934175e-05	2.934175e-05
1.995262e-03	2.238721e-03	3.965696e-02	2.934505e-05	2.934505e-05
2.238721e-03	2.511886e-03	3.988211e-02	2.945732e-05	2.945732e-05
2.511886e-03	2.818383e-03	3.975807e-02	2.944370e-05	2.944370e-05
2.818383e-03	3.162278e-03	3.979858e-02	2.943558e-05	2.943558e-05
3.162278e-03	3.548134e-03	3.978185e-02	2.941305e-05	2.941305e-05
3.548134e-03	3.981072e-03	3.982306e-02	2.948962e-05	2.948962e-05
3.981072e-03	4.466836e-03	3.961077e-02	2.938911e-05	2.938911e-05
4.466836e-03	5.011872e-03	3.976290e-02	2.948514e-05	2.948514e-05
5.011872e-03	5.623413e-03	3.971496e-02	2.947117e-05	2.947117e-05
5.623413e-03	6.309573e-03	4.004748e-02	2.962233e-05	2.962233e-05
6.309573e-03	7.079458e-03	3.981479e-02	2.940926e-05	2.940926e-05
7.079458e-03	7.943282e-03	3.975227e-02	2.940782e-05	2.940782e-05
7.943282e-03	8.912509e-03	3.980788e-02	2.951188e-05	2.951188e-05
8.912509e-03	1.000000e-02	3.971769e-02	2.940118e-05	2.940118e-05
1.000000e-02	1.122018e-02	4.007085e-02	2.961948e-05	2.961948e-05
1.122018e-02	1.258925e-02	3.997029e-02	2.955872e-05	2.955872e-05
1.258925e-02	1.412538e-02	3.990698e-02	2.951089e-05	2.951089e-05
1.412538e-02	1.584893e-02	3.996796e-02	2.950388e-05	2.950388e-05
1.584893e-02	1.778279e-02	3.980639e-02	2.944854e-05	2.944854e-05
1.778279e-02	1.995262e-02	3.974444e-02	2.941807e-05	2.941807e-05
1.995262e-02	2.238721e-02	3.983828e-02	2.951772e-05	2.951772e-05
2.238721e-02	2.511886e-02	3.958573e-02	2.934297e-05	2.934297e-05
2.511886e-02	2.818383e-02	3.969501e-02	2.940191e-05	2.940191e-05
2.818383e-02	3.162278e-02	3.977162e-02	2.946368e-05	2.946368e-05
3.162278e-02	3.548134e-02	3.975281e-02	2.940901e-05	2.940901e-05
3.548134e-02	3.981072e-02	3.951960e-02	2.936262e-05	2.936262e-05
3.981072e-02	4.466836e-02	3.965015e-02	2.938623e-05	2.938623e-05
4.466836e-02	5.011872e-02	3.961629e-02	2.933946e-05	2.933946e-05
5.011872e-02	5.623413e-02	3.969941e-02	2.941326e-05	2.941326e-05
5.623413e-02	6.309573e-02	3.972103e-02	2.941974e-05	2.941974e-05
6.309573e-02	7.079458e-02	3.963126e-02	2.940625e-05	2.940625e-05
7.079458e-02	7.943282e-02	3.977104e-02	2.941661e-05	2.941661e-05
7.943282e-02	8.912509e-02	3.944706e-02	2.932324e-05	2.932324e-05
8.912509e-02	1.000000e-01	3.955481e-02	2.932887e-05	2.932887e-05
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
ErrorBars=1
LineColor=violet
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/rho64Combined-cutoff4-log_customdressed_rho.yoda/PHOTONSPLITTER/log_dressed_rho
Title=$\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e,\pi,K,\mu,\tau\}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-06	1.122018e-06	4.594776e-02	2.830521e-03	2.830521e-03
1.122018e-06	1.258925e-06	3.947604e-02	2.524754e-03	2.524754e-03
1.258925e-06	1.412538e-06	3.104733e-02	1.723939e-03	1.723939e-03
1.412538e-06	1.584893e-06	3.316923e-02	1.447102e-03	1.447102e-03
1.584893e-06	1.778279e-06	2.283534e-02	9.267393e-04	9.267393e-04
1.778279e-06	1.995262e-06	3.417988e-02	1.016901e-03	1.016901e-03
1.995262e-06	2.238721e-06	3.212941e-02	7.535381e-04	7.535381e-04
2.238721e-06	2.511886e-06	3.206852e-02	5.690106e-04	5.690106e-04
2.511886e-06	2.818383e-06	3.011995e-02	4.691796e-04	4.691796e-04
2.818383e-06	3.162278e-06	2.889885e-02	3.567121e-04	3.567121e-04
3.162278e-06	3.548134e-06	2.872045e-02	2.960951e-04	2.960951e-04
3.548134e-06	3.981072e-06	2.815136e-02	2.412634e-04	2.412634e-04
3.981072e-06	4.466836e-06	2.812554e-02	1.940787e-04	1.940787e-04
4.466836e-06	5.011872e-06	2.638311e-02	1.547520e-04	1.547520e-04
5.011872e-06	5.623413e-06	2.415201e-02	1.188842e-04	1.188842e-04
5.623413e-06	6.309573e-06	2.347124e-02	9.678578e-05	9.678578e-05
6.309573e-06	7.079458e-06	2.270522e-02	7.905839e-05	7.905839e-05
7.079458e-06	7.943282e-06	2.176438e-02	6.365996e-05	6.365996e-05
7.943282e-06	8.912509e-06	2.122177e-02	5.285413e-05	5.285413e-05
8.912509e-06	1.000000e-05	2.159699e-02	4.596248e-05	4.596248e-05
1.000000e-05	1.122018e-05	2.176254e-02	4.038912e-05	4.038912e-05
1.122018e-05	1.258925e-05	2.171768e-02	3.535762e-05	3.535762e-05
1.258925e-05	1.412538e-05	2.228560e-02	3.252520e-05	3.252520e-05
1.412538e-05	1.584893e-05	2.284205e-02	3.002470e-05	3.002470e-05
1.584893e-05	1.778279e-05	2.351640e-02	2.815296e-05	2.815296e-05
1.778279e-05	1.995262e-05	2.419513e-02	2.677834e-05	2.677834e-05
1.995262e-05	2.238721e-05	2.512019e-02	2.590797e-05	2.590797e-05
2.238721e-05	2.511886e-05	2.576009e-02	2.508647e-05	2.508647e-05
2.511886e-05	2.818383e-05	2.667919e-02	2.472614e-05	2.472614e-05
2.818383e-05	3.162278e-05	2.748598e-02	2.446787e-05	2.446787e-05
3.162278e-05	3.548134e-05	2.870017e-02	2.463943e-05	2.463943e-05
3.548134e-05	3.981072e-05	2.942403e-02	2.456129e-05	2.456129e-05
3.981072e-05	4.466836e-05	3.044600e-02	2.487956e-05	2.487956e-05
4.466836e-05	5.011872e-05	3.122532e-02	2.497627e-05	2.497627e-05
5.011872e-05	5.623413e-05	3.220761e-02	2.525063e-05	2.525063e-05
5.623413e-05	6.309573e-05	3.276658e-02	2.542483e-05	2.542483e-05
6.309573e-05	7.079458e-05	3.365964e-02	2.580382e-05	2.580382e-05
7.079458e-05	7.943282e-05	3.410822e-02	2.598114e-05	2.598114e-05
7.943282e-05	8.912509e-05	3.471041e-02	2.623636e-05	2.623636e-05
8.912509e-05	1.000000e-04	3.505993e-02	2.642391e-05	2.642391e-05
1.000000e-04	1.122018e-04	3.560187e-02	2.664779e-05	2.664779e-05
1.122018e-04	1.258925e-04	3.603645e-02	2.689999e-05	2.689999e-05
1.258925e-04	1.412538e-04	3.652788e-02	2.720418e-05	2.720418e-05
1.412538e-04	1.584893e-04	3.661189e-02	2.725922e-05	2.725922e-05
1.584893e-04	1.778279e-04	3.709891e-02	2.752322e-05	2.752322e-05
1.778279e-04	1.995262e-04	3.748504e-02	2.779666e-05	2.779666e-05
1.995262e-04	2.238721e-04	3.764589e-02	2.790935e-05	2.790935e-05
2.238721e-04	2.511886e-04	3.794916e-02	2.813628e-05	2.813628e-05
2.511886e-04	2.818383e-04	3.819767e-02	2.829204e-05	2.829204e-05
2.818383e-04	3.162278e-04	3.832158e-02	2.835711e-05	2.835711e-05
3.162278e-04	3.548134e-04	3.846818e-02	2.852406e-05	2.852406e-05
3.548134e-04	3.981072e-04	3.864236e-02	2.855564e-05	2.855564e-05
3.981072e-04	4.466836e-04	3.882280e-02	2.869419e-05	2.869419e-05
4.466836e-04	5.011872e-04	3.895189e-02	2.877843e-05	2.877843e-05
5.011872e-04	5.623413e-04	3.903873e-02	2.890664e-05	2.890664e-05
5.623413e-04	6.309573e-04	3.886903e-02	2.886578e-05	2.886578e-05
6.309573e-04	7.079458e-04	3.910015e-02	2.901478e-05	2.901478e-05
7.079458e-04	7.943282e-04	3.937150e-02	2.909697e-05	2.909697e-05
7.943282e-04	8.912509e-04	3.924090e-02	2.909478e-05	2.909478e-05
8.912509e-04	1.000000e-03	3.938302e-02	2.912158e-05	2.912158e-05
1.000000e-03	1.122018e-03	3.936889e-02	2.913619e-05	2.913619e-05
1.122018e-03	1.258925e-03	3.961354e-02	2.929172e-05	2.929172e-05
1.258925e-03	1.412538e-03	3.945051e-02	2.921169e-05	2.921169e-05
1.412538e-03	1.584893e-03	3.972312e-02	2.937666e-05	2.937666e-05
1.584893e-03	1.778279e-03	3.956419e-02	2.931292e-05	2.931292e-05
1.778279e-03	1.995262e-03	3.971050e-02	2.934164e-05	2.934164e-05
1.995262e-03	2.238721e-03	3.965653e-02	2.934489e-05	2.934489e-05
2.238721e-03	2.511886e-03	3.988191e-02	2.945728e-05	2.945728e-05
2.511886e-03	2.818383e-03	3.975794e-02	2.944366e-05	2.944366e-05
2.818383e-03	3.162278e-03	3.979802e-02	2.943525e-05	2.943525e-05
3.162278e-03	3.548134e-03	3.978161e-02	2.941286e-05	2.941286e-05
3.548134e-03	3.981072e-03	3.982297e-02	2.948954e-05	2.948954e-05
3.981072e-03	4.466836e-03	3.961065e-02	2.938907e-05	2.938907e-05
4.466836e-03	5.011872e-03	3.976278e-02	2.948511e-05	2.948511e-05
5.011872e-03	5.623413e-03	3.971473e-02	2.947107e-05	2.947107e-05
5.623413e-03	6.309573e-03	4.004728e-02	2.962219e-05	2.962219e-05
6.309573e-03	7.079458e-03	3.981476e-02	2.940897e-05	2.940897e-05
7.079458e-03	7.943282e-03	3.975193e-02	2.940762e-05	2.940762e-05
7.943282e-03	8.912509e-03	3.980764e-02	2.951165e-05	2.951165e-05
8.912509e-03	1.000000e-02	3.971761e-02	2.940078e-05	2.940078e-05
1.000000e-02	1.122018e-02	4.007059e-02	2.961918e-05	2.961918e-05
1.122018e-02	1.258925e-02	3.997047e-02	2.955829e-05	2.955829e-05
1.258925e-02	1.412538e-02	3.990737e-02	2.951055e-05	2.951055e-05
1.412538e-02	1.584893e-02	3.996915e-02	2.950350e-05	2.950350e-05
1.584893e-02	1.778279e-02	3.980786e-02	2.944802e-05	2.944802e-05
1.778279e-02	1.995262e-02	3.974791e-02	2.941763e-05	2.941763e-05
1.995262e-02	2.238721e-02	3.984446e-02	2.951721e-05	2.951721e-05
2.238721e-02	2.511886e-02	3.959752e-02	2.934288e-05	2.934288e-05
2.511886e-02	2.818383e-02	3.971076e-02	2.940105e-05	2.940105e-05
2.818383e-02	3.162278e-02	3.979625e-02	2.946458e-05	2.946458e-05
3.162278e-02	3.548134e-02	3.978752e-02	2.940992e-05	2.940992e-05
3.548134e-02	3.981072e-02	3.956091e-02	2.936421e-05	2.936421e-05
3.981072e-02	4.466836e-02	3.970220e-02	2.938787e-05	2.938787e-05
4.466836e-02	5.011872e-02	3.968339e-02	2.934392e-05	2.934392e-05
5.011872e-02	5.623413e-02	3.977967e-02	2.941655e-05	2.941655e-05
5.623413e-02	6.309573e-02	3.981975e-02	2.942734e-05	2.942734e-05
6.309573e-02	7.079458e-02	3.974095e-02	2.941197e-05	2.941197e-05
7.079458e-02	7.943282e-02	3.990369e-02	2.942534e-05	2.942534e-05
7.943282e-02	8.912509e-02	3.959907e-02	2.933681e-05	2.933681e-05
8.912509e-02	1.000000e-01	3.973313e-02	2.934794e-05	2.934794e-05
# END HISTO1D



==> img/plots/YFS/starting_scale-Systematics1.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb136.yoda/Sherpa/starting_scale //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin136.yoda/Sherpa/starting_scale
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb136.yoda/Sherpa/starting_scale //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin136.yoda/Sherpa/starting_scale
RatioPlot=0
LogY=0
LegendEntrySeparation=0.2
LegendXPos=0.1
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=normalised frequency
NormalizeToIntegral=1
Legend=1
YMax=0.11
# END PLOT

# BEGIN SPECIAL label-me
\rput[tl]{90}(0.49,0.1){$t=m_e^2$}
# END SPECIAL

# BEGIN SPECIAL label-ir
\rput[tl]{90}(0.23,0.1){$t=\omega_{\text{IR},\text{YFS}}^2$}
# END SPECIAL

# BEGIN FUNCTION me
LineColor=black
LineWidth=1.5pt
LineStyle=dashed
#FunctionXMin=6.59
#FunctionXMax=6.58
Code=
return -(6.58+x)*10
# END FUNCTION

# BEGIN FUNCTION ir
LineColor=black
LineWidth=1.5pt
LineStyle=dashed
Code=
return -(12+x)*10
# END FUNCTION

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb136.yoda/Sherpa/starting_scale
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb136.yoda/Sherpa/starting_scale
Title=Probabilistic choice
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.789500e+01	2.364260e-02	0.000000e+00	0.000000e+00
-1.789500e+01	-1.779000e+01	2.440412e-02	0.000000e+00	0.000000e+00
-1.779000e+01	-1.768500e+01	2.487931e-02	0.000000e+00	0.000000e+00
-1.768500e+01	-1.758000e+01	2.591106e-02	0.000000e+00	0.000000e+00
-1.758000e+01	-1.747500e+01	2.657140e-02	0.000000e+00	0.000000e+00
-1.747500e+01	-1.737000e+01	2.741954e-02	0.000000e+00	0.000000e+00
-1.737000e+01	-1.726500e+01	2.793621e-02	0.000000e+00	0.000000e+00
-1.726500e+01	-1.716000e+01	2.885519e-02	0.000000e+00	0.000000e+00
-1.716000e+01	-1.705500e+01	2.983070e-02	0.000000e+00	0.000000e+00
-1.705500e+01	-1.695000e+01	3.028468e-02	0.000000e+00	0.000000e+00
-1.695000e+01	-1.684500e+01	3.089702e-02	0.000000e+00	0.000000e+00
-1.684500e+01	-1.674000e+01	3.180638e-02	0.000000e+00	0.000000e+00
-1.674000e+01	-1.663500e+01	3.244187e-02	0.000000e+00	0.000000e+00
-1.663500e+01	-1.653000e+01	3.299616e-02	0.000000e+00	0.000000e+00
-1.653000e+01	-1.642500e+01	3.392389e-02	0.000000e+00	0.000000e+00
-1.642500e+01	-1.632000e+01	3.452190e-02	0.000000e+00	0.000000e+00
-1.632000e+01	-1.621500e+01	3.541181e-02	0.000000e+00	0.000000e+00
-1.621500e+01	-1.611000e+01	3.597123e-02	0.000000e+00	0.000000e+00
-1.611000e+01	-1.600500e+01	3.695387e-02	0.000000e+00	0.000000e+00
-1.600500e+01	-1.590000e+01	3.776091e-02	0.000000e+00	0.000000e+00
-1.590000e+01	-1.579500e+01	3.840211e-02	0.000000e+00	0.000000e+00
-1.579500e+01	-1.569000e+01	3.882827e-02	0.000000e+00	0.000000e+00
-1.569000e+01	-1.558500e+01	3.955048e-02	0.000000e+00	0.000000e+00
-1.558500e+01	-1.548000e+01	4.035380e-02	0.000000e+00	0.000000e+00
-1.548000e+01	-1.537500e+01	4.136286e-02	0.000000e+00	0.000000e+00
-1.537500e+01	-1.527000e+01	4.196503e-02	0.000000e+00	0.000000e+00
-1.527000e+01	-1.516500e+01	4.259558e-02	0.000000e+00	0.000000e+00
-1.516500e+01	-1.506000e+01	4.338304e-02	0.000000e+00	0.000000e+00
-1.506000e+01	-1.495500e+01	4.392197e-02	0.000000e+00	0.000000e+00
-1.495500e+01	-1.485000e+01	4.467444e-02	0.000000e+00	0.000000e+00
-1.485000e+01	-1.474500e+01	4.538817e-02	0.000000e+00	0.000000e+00
-1.474500e+01	-1.464000e+01	4.636498e-02	0.000000e+00	0.000000e+00
-1.464000e+01	-1.453500e+01	4.697200e-02	0.000000e+00	0.000000e+00
-1.453500e+01	-1.443000e+01	4.766076e-02	0.000000e+00	0.000000e+00
-1.443000e+01	-1.432500e+01	4.855111e-02	0.000000e+00	0.000000e+00
-1.432500e+01	-1.422000e+01	4.908939e-02	0.000000e+00	0.000000e+00
-1.422000e+01	-1.411500e+01	4.971380e-02	0.000000e+00	0.000000e+00
-1.411500e+01	-1.401000e+01	5.081092e-02	0.000000e+00	0.000000e+00
-1.401000e+01	-1.390500e+01	5.133622e-02	0.000000e+00	0.000000e+00
-1.390500e+01	-1.380000e+01	5.202528e-02	0.000000e+00	0.000000e+00
-1.380000e+01	-1.369500e+01	5.235726e-02	0.000000e+00	0.000000e+00
-1.369500e+01	-1.359000e+01	5.339028e-02	0.000000e+00	0.000000e+00
-1.359000e+01	-1.348500e+01	5.405883e-02	0.000000e+00	0.000000e+00
-1.348500e+01	-1.338000e+01	5.458953e-02	0.000000e+00	0.000000e+00
-1.338000e+01	-1.327500e+01	5.574584e-02	0.000000e+00	0.000000e+00
-1.327500e+01	-1.317000e+01	5.619673e-02	0.000000e+00	0.000000e+00
-1.317000e+01	-1.306500e+01	5.728212e-02	0.000000e+00	0.000000e+00
-1.306500e+01	-1.296000e+01	5.788237e-02	0.000000e+00	0.000000e+00
-1.296000e+01	-1.285500e+01	5.858896e-02	0.000000e+00	0.000000e+00
-1.285500e+01	-1.275000e+01	5.923454e-02	0.000000e+00	0.000000e+00
-1.275000e+01	-1.264500e+01	6.023250e-02	0.000000e+00	0.000000e+00
-1.264500e+01	-1.254000e+01	6.125905e-02	0.000000e+00	0.000000e+00
-1.254000e+01	-1.243500e+01	6.215753e-02	0.000000e+00	0.000000e+00
-1.243500e+01	-1.233000e+01	6.249614e-02	0.000000e+00	0.000000e+00
-1.233000e+01	-1.222500e+01	6.325638e-02	0.000000e+00	0.000000e+00
-1.222500e+01	-1.212000e+01	6.484033e-02	0.000000e+00	0.000000e+00
-1.212000e+01	-1.201500e+01	6.659636e-02	0.000000e+00	0.000000e+00
-1.201500e+01	-1.191000e+01	6.869207e-02	0.000000e+00	0.000000e+00
-1.191000e+01	-1.180500e+01	6.913915e-02	0.000000e+00	0.000000e+00
-1.180500e+01	-1.170000e+01	6.850899e-02	0.000000e+00	0.000000e+00
-1.170000e+01	-1.159500e+01	6.874440e-02	0.000000e+00	0.000000e+00
-1.159500e+01	-1.149000e+01	6.863165e-02	0.000000e+00	0.000000e+00
-1.149000e+01	-1.138500e+01	6.912463e-02	0.000000e+00	0.000000e+00
-1.138500e+01	-1.128000e+01	6.856862e-02	0.000000e+00	0.000000e+00
-1.128000e+01	-1.117500e+01	6.914047e-02	0.000000e+00	0.000000e+00
-1.117500e+01	-1.107000e+01	6.926315e-02	0.000000e+00	0.000000e+00
-1.107000e+01	-1.096500e+01	6.862891e-02	0.000000e+00	0.000000e+00
-1.096500e+01	-1.086000e+01	6.863737e-02	0.000000e+00	0.000000e+00
-1.086000e+01	-1.075500e+01	6.902317e-02	0.000000e+00	0.000000e+00
-1.075500e+01	-1.065000e+01	6.906785e-02	0.000000e+00	0.000000e+00
-1.065000e+01	-1.054500e+01	6.863196e-02	0.000000e+00	0.000000e+00
-1.054500e+01	-1.044000e+01	6.883268e-02	0.000000e+00	0.000000e+00
-1.044000e+01	-1.033500e+01	6.874794e-02	0.000000e+00	0.000000e+00
-1.033500e+01	-1.023000e+01	6.858070e-02	0.000000e+00	0.000000e+00
-1.023000e+01	-1.012500e+01	6.901261e-02	0.000000e+00	0.000000e+00
-1.012500e+01	-1.002000e+01	6.913529e-02	0.000000e+00	0.000000e+00
-1.002000e+01	-9.915000e+00	6.848386e-02	0.000000e+00	0.000000e+00
-9.915000e+00	-9.810000e+00	6.866992e-02	0.000000e+00	0.000000e+00
-9.810000e+00	-9.705000e+00	6.841645e-02	0.000000e+00	0.000000e+00
-9.705000e+00	-9.600000e+00	6.855953e-02	0.000000e+00	0.000000e+00
-9.600000e+00	-9.495000e+00	6.866294e-02	0.000000e+00	0.000000e+00
-9.495000e+00	-9.390000e+00	6.846704e-02	0.000000e+00	0.000000e+00
-9.390000e+00	-9.285000e+00	6.849372e-02	0.000000e+00	0.000000e+00
-9.285000e+00	-9.180000e+00	6.819646e-02	0.000000e+00	0.000000e+00
-9.180000e+00	-9.075000e+00	6.856877e-02	0.000000e+00	0.000000e+00
-9.075000e+00	-8.970000e+00	6.876407e-02	0.000000e+00	0.000000e+00
-8.970000e+00	-8.865000e+00	6.840551e-02	0.000000e+00	0.000000e+00
-8.865000e+00	-8.760000e+00	6.839921e-02	0.000000e+00	0.000000e+00
-8.760000e+00	-8.655000e+00	6.859935e-02	0.000000e+00	0.000000e+00
-8.655000e+00	-8.550000e+00	6.850837e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.445000e+00	6.868114e-02	0.000000e+00	0.000000e+00
-8.445000e+00	-8.340000e+00	6.857935e-02	0.000000e+00	0.000000e+00
-8.340000e+00	-8.235000e+00	6.831868e-02	0.000000e+00	0.000000e+00
-8.235000e+00	-8.130000e+00	6.839002e-02	0.000000e+00	0.000000e+00
-8.130000e+00	-8.025000e+00	6.804094e-02	0.000000e+00	0.000000e+00
-8.025000e+00	-7.920000e+00	6.800266e-02	0.000000e+00	0.000000e+00
-7.920000e+00	-7.815000e+00	6.807497e-02	0.000000e+00	0.000000e+00
-7.815000e+00	-7.710000e+00	6.819218e-02	0.000000e+00	0.000000e+00
-7.710000e+00	-7.605000e+00	6.863540e-02	0.000000e+00	0.000000e+00
-7.605000e+00	-7.500000e+00	6.767055e-02	0.000000e+00	0.000000e+00
-7.500000e+00	-7.395000e+00	6.788135e-02	0.000000e+00	0.000000e+00
-7.395000e+00	-7.290000e+00	6.809683e-02	0.000000e+00	0.000000e+00
-7.290000e+00	-7.185000e+00	6.731803e-02	0.000000e+00	0.000000e+00
-7.185000e+00	-7.080000e+00	6.749123e-02	0.000000e+00	0.000000e+00
-7.080000e+00	-6.975000e+00	6.727285e-02	0.000000e+00	0.000000e+00
-6.975000e+00	-6.870000e+00	6.655897e-02	0.000000e+00	0.000000e+00
-6.870000e+00	-6.765000e+00	6.636228e-02	0.000000e+00	0.000000e+00
-6.765000e+00	-6.660000e+00	6.611265e-02	0.000000e+00	0.000000e+00
-6.660000e+00	-6.555000e+00	6.651163e-02	0.000000e+00	0.000000e+00
-6.555000e+00	-6.450000e+00	6.577046e-02	0.000000e+00	0.000000e+00
-6.450000e+00	-6.345000e+00	6.527508e-02	0.000000e+00	0.000000e+00
-6.345000e+00	-6.240000e+00	6.451376e-02	0.000000e+00	0.000000e+00
-6.240000e+00	-6.135000e+00	6.444703e-02	0.000000e+00	0.000000e+00
-6.135000e+00	-6.030000e+00	6.384488e-02	0.000000e+00	0.000000e+00
-6.030000e+00	-5.925000e+00	6.273742e-02	0.000000e+00	0.000000e+00
-5.925000e+00	-5.820000e+00	6.208687e-02	0.000000e+00	0.000000e+00
-5.820000e+00	-5.715000e+00	6.196901e-02	0.000000e+00	0.000000e+00
-5.715000e+00	-5.610000e+00	6.090510e-02	0.000000e+00	0.000000e+00
-5.610000e+00	-5.505000e+00	6.051028e-02	0.000000e+00	0.000000e+00
-5.505000e+00	-5.400000e+00	5.964869e-02	0.000000e+00	0.000000e+00
-5.400000e+00	-5.295000e+00	5.905281e-02	0.000000e+00	0.000000e+00
-5.295000e+00	-5.190000e+00	5.822704e-02	0.000000e+00	0.000000e+00
-5.190000e+00	-5.085000e+00	5.781886e-02	0.000000e+00	0.000000e+00
-5.085000e+00	-4.980000e+00	5.680455e-02	0.000000e+00	0.000000e+00
-4.980000e+00	-4.875000e+00	5.619266e-02	0.000000e+00	0.000000e+00
-4.875000e+00	-4.770000e+00	5.545689e-02	0.000000e+00	0.000000e+00
-4.770000e+00	-4.665000e+00	5.492801e-02	0.000000e+00	0.000000e+00
-4.665000e+00	-4.560000e+00	5.414511e-02	0.000000e+00	0.000000e+00
-4.560000e+00	-4.455000e+00	5.328153e-02	0.000000e+00	0.000000e+00
-4.455000e+00	-4.350000e+00	5.264934e-02	0.000000e+00	0.000000e+00
-4.350000e+00	-4.245000e+00	5.200652e-02	0.000000e+00	0.000000e+00
-4.245000e+00	-4.140000e+00	5.110181e-02	0.000000e+00	0.000000e+00
-4.140000e+00	-4.035000e+00	5.052055e-02	0.000000e+00	0.000000e+00
-4.035000e+00	-3.930000e+00	5.002490e-02	0.000000e+00	0.000000e+00
-3.930000e+00	-3.825000e+00	4.872632e-02	0.000000e+00	0.000000e+00
-3.825000e+00	-3.720000e+00	4.830511e-02	0.000000e+00	0.000000e+00
-3.720000e+00	-3.615000e+00	4.771044e-02	0.000000e+00	0.000000e+00
-3.615000e+00	-3.510000e+00	4.700308e-02	0.000000e+00	0.000000e+00
-3.510000e+00	-3.405000e+00	4.617616e-02	0.000000e+00	0.000000e+00
-3.405000e+00	-3.300000e+00	4.565741e-02	0.000000e+00	0.000000e+00
-3.300000e+00	-3.195000e+00	4.450285e-02	0.000000e+00	0.000000e+00
-3.195000e+00	-3.090000e+00	4.372569e-02	0.000000e+00	0.000000e+00
-3.090000e+00	-2.985000e+00	4.339141e-02	0.000000e+00	0.000000e+00
-2.985000e+00	-2.880000e+00	4.233548e-02	0.000000e+00	0.000000e+00
-2.880000e+00	-2.775000e+00	4.187850e-02	0.000000e+00	0.000000e+00
-2.775000e+00	-2.670000e+00	4.132335e-02	0.000000e+00	0.000000e+00
-2.670000e+00	-2.565000e+00	4.057694e-02	0.000000e+00	0.000000e+00
-2.565000e+00	-2.460000e+00	3.991485e-02	0.000000e+00	0.000000e+00
-2.460000e+00	-2.355000e+00	3.924863e-02	0.000000e+00	0.000000e+00
-2.355000e+00	-2.250000e+00	3.839831e-02	0.000000e+00	0.000000e+00
-2.250000e+00	-2.145000e+00	3.783179e-02	0.000000e+00	0.000000e+00
-2.145000e+00	-2.040000e+00	3.682371e-02	0.000000e+00	0.000000e+00
-2.040000e+00	-1.935000e+00	3.622580e-02	0.000000e+00	0.000000e+00
-1.935000e+00	-1.830000e+00	3.536838e-02	0.000000e+00	0.000000e+00
-1.830000e+00	-1.725000e+00	3.474052e-02	0.000000e+00	0.000000e+00
-1.725000e+00	-1.620000e+00	3.393475e-02	0.000000e+00	0.000000e+00
-1.620000e+00	-1.515000e+00	3.327423e-02	0.000000e+00	0.000000e+00
-1.515000e+00	-1.410000e+00	3.242714e-02	0.000000e+00	0.000000e+00
-1.410000e+00	-1.305000e+00	3.183556e-02	0.000000e+00	0.000000e+00
-1.305000e+00	-1.200000e+00	3.096365e-02	0.000000e+00	0.000000e+00
-1.200000e+00	-1.095000e+00	3.042859e-02	0.000000e+00	0.000000e+00
-1.095000e+00	-9.900000e-01	2.973066e-02	0.000000e+00	0.000000e+00
-9.900000e-01	-8.850000e-01	2.881800e-02	0.000000e+00	0.000000e+00
-8.850000e-01	-7.800000e-01	2.815871e-02	0.000000e+00	0.000000e+00
-7.800000e-01	-6.750000e-01	2.731245e-02	0.000000e+00	0.000000e+00
-6.750000e-01	-5.700000e-01	2.662217e-02	0.000000e+00	0.000000e+00
-5.700000e-01	-4.650000e-01	2.606042e-02	0.000000e+00	0.000000e+00
-4.650000e-01	-3.600000e-01	2.510839e-02	0.000000e+00	0.000000e+00
-3.600000e-01	-2.550000e-01	2.472269e-02	0.000000e+00	0.000000e+00
-2.550000e-01	-1.500000e-01	2.386263e-02	0.000000e+00	0.000000e+00
-1.500000e-01	-4.500000e-02	2.285962e-02	0.000000e+00	0.000000e+00
-4.500000e-02	6.000000e-02	2.223717e-02	0.000000e+00	0.000000e+00
6.000000e-02	1.650000e-01	2.150235e-02	0.000000e+00	0.000000e+00
1.650000e-01	2.700000e-01	2.057614e-02	0.000000e+00	0.000000e+00
2.700000e-01	3.750000e-01	1.999290e-02	0.000000e+00	0.000000e+00
3.750000e-01	4.800000e-01	1.902900e-02	0.000000e+00	0.000000e+00
4.800000e-01	5.850000e-01	1.829858e-02	0.000000e+00	0.000000e+00
5.850000e-01	6.900000e-01	1.761620e-02	0.000000e+00	0.000000e+00
6.900000e-01	7.950000e-01	1.688056e-02	0.000000e+00	0.000000e+00
7.950000e-01	9.000000e-01	1.611563e-02	0.000000e+00	0.000000e+00
9.000000e-01	1.005000e+00	1.530806e-02	0.000000e+00	0.000000e+00
1.005000e+00	1.110000e+00	1.455692e-02	0.000000e+00	0.000000e+00
1.110000e+00	1.215000e+00	1.357417e-02	0.000000e+00	0.000000e+00
1.215000e+00	1.320000e+00	1.294256e-02	0.000000e+00	0.000000e+00
1.320000e+00	1.425000e+00	1.216313e-02	0.000000e+00	0.000000e+00
1.425000e+00	1.530000e+00	1.132563e-02	0.000000e+00	0.000000e+00
1.530000e+00	1.635000e+00	1.047818e-02	0.000000e+00	0.000000e+00
1.635000e+00	1.740000e+00	9.739496e-03	0.000000e+00	0.000000e+00
1.740000e+00	1.845000e+00	8.765404e-03	0.000000e+00	0.000000e+00
1.845000e+00	1.950000e+00	8.042808e-03	0.000000e+00	0.000000e+00
1.950000e+00	2.055000e+00	7.164251e-03	0.000000e+00	0.000000e+00
2.055000e+00	2.160000e+00	6.229091e-03	0.000000e+00	0.000000e+00
2.160000e+00	2.265000e+00	5.513657e-03	0.000000e+00	0.000000e+00
2.265000e+00	2.370000e+00	4.654308e-03	0.000000e+00	0.000000e+00
2.370000e+00	2.475000e+00	3.792944e-03	0.000000e+00	0.000000e+00
2.475000e+00	2.580000e+00	3.064671e-03	0.000000e+00	0.000000e+00
2.580000e+00	2.685000e+00	2.441621e-03	0.000000e+00	0.000000e+00
2.685000e+00	2.790000e+00	1.819009e-03	0.000000e+00	0.000000e+00
2.790000e+00	2.895000e+00	1.290736e-03	0.000000e+00	0.000000e+00
2.895000e+00	3.000000e+00	7.758511e-04	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin136.yoda/Sherpa/starting_scale
ErrorBars=1
LineColor=yellow!70!white
LineStyle=dashed
LineDash=5pt 5pt
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin136.yoda/Sherpa/starting_scale
Title=Winner-takes-all choice
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.789500e+01	2.364260e-02	0.000000e+00	0.000000e+00
-1.789500e+01	-1.779000e+01	2.440412e-02	0.000000e+00	0.000000e+00
-1.779000e+01	-1.768500e+01	2.487931e-02	0.000000e+00	0.000000e+00
-1.768500e+01	-1.758000e+01	2.591106e-02	0.000000e+00	0.000000e+00
-1.758000e+01	-1.747500e+01	2.657140e-02	0.000000e+00	0.000000e+00
-1.747500e+01	-1.737000e+01	2.741954e-02	0.000000e+00	0.000000e+00
-1.737000e+01	-1.726500e+01	2.793621e-02	0.000000e+00	0.000000e+00
-1.726500e+01	-1.716000e+01	2.885519e-02	0.000000e+00	0.000000e+00
-1.716000e+01	-1.705500e+01	2.983070e-02	0.000000e+00	0.000000e+00
-1.705500e+01	-1.695000e+01	3.028468e-02	0.000000e+00	0.000000e+00
-1.695000e+01	-1.684500e+01	3.089702e-02	0.000000e+00	0.000000e+00
-1.684500e+01	-1.674000e+01	3.180638e-02	0.000000e+00	0.000000e+00
-1.674000e+01	-1.663500e+01	3.244187e-02	0.000000e+00	0.000000e+00
-1.663500e+01	-1.653000e+01	3.299616e-02	0.000000e+00	0.000000e+00
-1.653000e+01	-1.642500e+01	3.392389e-02	0.000000e+00	0.000000e+00
-1.642500e+01	-1.632000e+01	3.452190e-02	0.000000e+00	0.000000e+00
-1.632000e+01	-1.621500e+01	3.541181e-02	0.000000e+00	0.000000e+00
-1.621500e+01	-1.611000e+01	3.597123e-02	0.000000e+00	0.000000e+00
-1.611000e+01	-1.600500e+01	3.695387e-02	0.000000e+00	0.000000e+00
-1.600500e+01	-1.590000e+01	3.776091e-02	0.000000e+00	0.000000e+00
-1.590000e+01	-1.579500e+01	3.840211e-02	0.000000e+00	0.000000e+00
-1.579500e+01	-1.569000e+01	3.882827e-02	0.000000e+00	0.000000e+00
-1.569000e+01	-1.558500e+01	3.955048e-02	0.000000e+00	0.000000e+00
-1.558500e+01	-1.548000e+01	4.035380e-02	0.000000e+00	0.000000e+00
-1.548000e+01	-1.537500e+01	4.136286e-02	0.000000e+00	0.000000e+00
-1.537500e+01	-1.527000e+01	4.196503e-02	0.000000e+00	0.000000e+00
-1.527000e+01	-1.516500e+01	4.259558e-02	0.000000e+00	0.000000e+00
-1.516500e+01	-1.506000e+01	4.338304e-02	0.000000e+00	0.000000e+00
-1.506000e+01	-1.495500e+01	4.392197e-02	0.000000e+00	0.000000e+00
-1.495500e+01	-1.485000e+01	4.467444e-02	0.000000e+00	0.000000e+00
-1.485000e+01	-1.474500e+01	4.538817e-02	0.000000e+00	0.000000e+00
-1.474500e+01	-1.464000e+01	4.636498e-02	0.000000e+00	0.000000e+00
-1.464000e+01	-1.453500e+01	4.697200e-02	0.000000e+00	0.000000e+00
-1.453500e+01	-1.443000e+01	4.766076e-02	0.000000e+00	0.000000e+00
-1.443000e+01	-1.432500e+01	4.855111e-02	0.000000e+00	0.000000e+00
-1.432500e+01	-1.422000e+01	4.908939e-02	0.000000e+00	0.000000e+00
-1.422000e+01	-1.411500e+01	4.971380e-02	0.000000e+00	0.000000e+00
-1.411500e+01	-1.401000e+01	5.081092e-02	0.000000e+00	0.000000e+00
-1.401000e+01	-1.390500e+01	5.133622e-02	0.000000e+00	0.000000e+00
-1.390500e+01	-1.380000e+01	5.202528e-02	0.000000e+00	0.000000e+00
-1.380000e+01	-1.369500e+01	5.235726e-02	0.000000e+00	0.000000e+00
-1.369500e+01	-1.359000e+01	5.339028e-02	0.000000e+00	0.000000e+00
-1.359000e+01	-1.348500e+01	5.405883e-02	0.000000e+00	0.000000e+00
-1.348500e+01	-1.338000e+01	5.458953e-02	0.000000e+00	0.000000e+00
-1.338000e+01	-1.327500e+01	5.574584e-02	0.000000e+00	0.000000e+00
-1.327500e+01	-1.317000e+01	5.619673e-02	0.000000e+00	0.000000e+00
-1.317000e+01	-1.306500e+01	5.728212e-02	0.000000e+00	0.000000e+00
-1.306500e+01	-1.296000e+01	5.788237e-02	0.000000e+00	0.000000e+00
-1.296000e+01	-1.285500e+01	5.858896e-02	0.000000e+00	0.000000e+00
-1.285500e+01	-1.275000e+01	5.923454e-02	0.000000e+00	0.000000e+00
-1.275000e+01	-1.264500e+01	6.023250e-02	0.000000e+00	0.000000e+00
-1.264500e+01	-1.254000e+01	6.125905e-02	0.000000e+00	0.000000e+00
-1.254000e+01	-1.243500e+01	6.215753e-02	0.000000e+00	0.000000e+00
-1.243500e+01	-1.233000e+01	6.249614e-02	0.000000e+00	0.000000e+00
-1.233000e+01	-1.222500e+01	6.325638e-02	0.000000e+00	0.000000e+00
-1.222500e+01	-1.212000e+01	6.484033e-02	0.000000e+00	0.000000e+00
-1.212000e+01	-1.201500e+01	6.659636e-02	0.000000e+00	0.000000e+00
-1.201500e+01	-1.191000e+01	6.869207e-02	0.000000e+00	0.000000e+00
-1.191000e+01	-1.180500e+01	6.913915e-02	0.000000e+00	0.000000e+00
-1.180500e+01	-1.170000e+01	6.850899e-02	0.000000e+00	0.000000e+00
-1.170000e+01	-1.159500e+01	6.874440e-02	0.000000e+00	0.000000e+00
-1.159500e+01	-1.149000e+01	6.863165e-02	0.000000e+00	0.000000e+00
-1.149000e+01	-1.138500e+01	6.912463e-02	0.000000e+00	0.000000e+00
-1.138500e+01	-1.128000e+01	6.856862e-02	0.000000e+00	0.000000e+00
-1.128000e+01	-1.117500e+01	6.914047e-02	0.000000e+00	0.000000e+00
-1.117500e+01	-1.107000e+01	6.926315e-02	0.000000e+00	0.000000e+00
-1.107000e+01	-1.096500e+01	6.862891e-02	0.000000e+00	0.000000e+00
-1.096500e+01	-1.086000e+01	6.863737e-02	0.000000e+00	0.000000e+00
-1.086000e+01	-1.075500e+01	6.902317e-02	0.000000e+00	0.000000e+00
-1.075500e+01	-1.065000e+01	6.906785e-02	0.000000e+00	0.000000e+00
-1.065000e+01	-1.054500e+01	6.863196e-02	0.000000e+00	0.000000e+00
-1.054500e+01	-1.044000e+01	6.883268e-02	0.000000e+00	0.000000e+00
-1.044000e+01	-1.033500e+01	6.874794e-02	0.000000e+00	0.000000e+00
-1.033500e+01	-1.023000e+01	6.858070e-02	0.000000e+00	0.000000e+00
-1.023000e+01	-1.012500e+01	6.901261e-02	0.000000e+00	0.000000e+00
-1.012500e+01	-1.002000e+01	6.913529e-02	0.000000e+00	0.000000e+00
-1.002000e+01	-9.915000e+00	6.848386e-02	0.000000e+00	0.000000e+00
-9.915000e+00	-9.810000e+00	6.866992e-02	0.000000e+00	0.000000e+00
-9.810000e+00	-9.705000e+00	6.841645e-02	0.000000e+00	0.000000e+00
-9.705000e+00	-9.600000e+00	6.855953e-02	0.000000e+00	0.000000e+00
-9.600000e+00	-9.495000e+00	6.866294e-02	0.000000e+00	0.000000e+00
-9.495000e+00	-9.390000e+00	6.846704e-02	0.000000e+00	0.000000e+00
-9.390000e+00	-9.285000e+00	6.849372e-02	0.000000e+00	0.000000e+00
-9.285000e+00	-9.180000e+00	6.819646e-02	0.000000e+00	0.000000e+00
-9.180000e+00	-9.075000e+00	6.856877e-02	0.000000e+00	0.000000e+00
-9.075000e+00	-8.970000e+00	6.876407e-02	0.000000e+00	0.000000e+00
-8.970000e+00	-8.865000e+00	6.840551e-02	0.000000e+00	0.000000e+00
-8.865000e+00	-8.760000e+00	6.839921e-02	0.000000e+00	0.000000e+00
-8.760000e+00	-8.655000e+00	6.859935e-02	0.000000e+00	0.000000e+00
-8.655000e+00	-8.550000e+00	6.850837e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.445000e+00	6.868114e-02	0.000000e+00	0.000000e+00
-8.445000e+00	-8.340000e+00	6.857935e-02	0.000000e+00	0.000000e+00
-8.340000e+00	-8.235000e+00	6.831868e-02	0.000000e+00	0.000000e+00
-8.235000e+00	-8.130000e+00	6.839002e-02	0.000000e+00	0.000000e+00
-8.130000e+00	-8.025000e+00	6.804094e-02	0.000000e+00	0.000000e+00
-8.025000e+00	-7.920000e+00	6.800266e-02	0.000000e+00	0.000000e+00
-7.920000e+00	-7.815000e+00	6.807497e-02	0.000000e+00	0.000000e+00
-7.815000e+00	-7.710000e+00	6.819218e-02	0.000000e+00	0.000000e+00
-7.710000e+00	-7.605000e+00	6.863540e-02	0.000000e+00	0.000000e+00
-7.605000e+00	-7.500000e+00	6.767055e-02	0.000000e+00	0.000000e+00
-7.500000e+00	-7.395000e+00	6.788135e-02	0.000000e+00	0.000000e+00
-7.395000e+00	-7.290000e+00	6.809773e-02	0.000000e+00	0.000000e+00
-7.290000e+00	-7.185000e+00	6.731719e-02	0.000000e+00	0.000000e+00
-7.185000e+00	-7.080000e+00	6.749118e-02	0.000000e+00	0.000000e+00
-7.080000e+00	-6.975000e+00	6.727296e-02	0.000000e+00	0.000000e+00
-6.975000e+00	-6.870000e+00	6.655886e-02	0.000000e+00	0.000000e+00
-6.870000e+00	-6.765000e+00	6.636233e-02	0.000000e+00	0.000000e+00
-6.765000e+00	-6.660000e+00	6.611265e-02	0.000000e+00	0.000000e+00
-6.660000e+00	-6.555000e+00	6.651158e-02	0.000000e+00	0.000000e+00
-6.555000e+00	-6.450000e+00	6.577046e-02	0.000000e+00	0.000000e+00
-6.450000e+00	-6.345000e+00	6.527508e-02	0.000000e+00	0.000000e+00
-6.345000e+00	-6.240000e+00	6.451403e-02	0.000000e+00	0.000000e+00
-6.240000e+00	-6.135000e+00	6.444676e-02	0.000000e+00	0.000000e+00
-6.135000e+00	-6.030000e+00	6.384541e-02	0.000000e+00	0.000000e+00
-6.030000e+00	-5.925000e+00	6.273699e-02	0.000000e+00	0.000000e+00
-5.925000e+00	-5.820000e+00	6.208731e-02	0.000000e+00	0.000000e+00
-5.820000e+00	-5.715000e+00	6.196880e-02	0.000000e+00	0.000000e+00
-5.715000e+00	-5.610000e+00	6.090504e-02	0.000000e+00	0.000000e+00
-5.610000e+00	-5.505000e+00	6.051049e-02	0.000000e+00	0.000000e+00
-5.505000e+00	-5.400000e+00	5.964880e-02	0.000000e+00	0.000000e+00
-5.400000e+00	-5.295000e+00	5.905282e-02	0.000000e+00	0.000000e+00
-5.295000e+00	-5.190000e+00	5.822746e-02	0.000000e+00	0.000000e+00
-5.190000e+00	-5.085000e+00	5.781837e-02	0.000000e+00	0.000000e+00
-5.085000e+00	-4.980000e+00	5.680634e-02	0.000000e+00	0.000000e+00
-4.980000e+00	-4.875000e+00	5.619230e-02	0.000000e+00	0.000000e+00
-4.875000e+00	-4.770000e+00	5.545536e-02	0.000000e+00	0.000000e+00
-4.770000e+00	-4.665000e+00	5.492885e-02	0.000000e+00	0.000000e+00
-4.665000e+00	-4.560000e+00	5.414484e-02	0.000000e+00	0.000000e+00
-4.560000e+00	-4.455000e+00	5.328313e-02	0.000000e+00	0.000000e+00
-4.455000e+00	-4.350000e+00	5.265215e-02	0.000000e+00	0.000000e+00
-4.350000e+00	-4.245000e+00	5.200409e-02	0.000000e+00	0.000000e+00
-4.245000e+00	-4.140000e+00	5.110118e-02	0.000000e+00	0.000000e+00
-4.140000e+00	-4.035000e+00	5.051984e-02	0.000000e+00	0.000000e+00
-4.035000e+00	-3.930000e+00	5.002552e-02	0.000000e+00	0.000000e+00
-3.930000e+00	-3.825000e+00	4.872886e-02	0.000000e+00	0.000000e+00
-3.825000e+00	-3.720000e+00	4.830399e-02	0.000000e+00	0.000000e+00
-3.720000e+00	-3.615000e+00	4.771538e-02	0.000000e+00	0.000000e+00
-3.615000e+00	-3.510000e+00	4.699883e-02	0.000000e+00	0.000000e+00
-3.510000e+00	-3.405000e+00	4.617557e-02	0.000000e+00	0.000000e+00
-3.405000e+00	-3.300000e+00	4.566049e-02	0.000000e+00	0.000000e+00
-3.300000e+00	-3.195000e+00	4.450289e-02	0.000000e+00	0.000000e+00
-3.195000e+00	-3.090000e+00	4.372547e-02	0.000000e+00	0.000000e+00
-3.090000e+00	-2.985000e+00	4.339955e-02	0.000000e+00	0.000000e+00
-2.985000e+00	-2.880000e+00	4.233576e-02	0.000000e+00	0.000000e+00
-2.880000e+00	-2.775000e+00	4.187844e-02	0.000000e+00	0.000000e+00
-2.775000e+00	-2.670000e+00	4.131639e-02	0.000000e+00	0.000000e+00
-2.670000e+00	-2.565000e+00	4.058748e-02	0.000000e+00	0.000000e+00
-2.565000e+00	-2.460000e+00	3.991925e-02	0.000000e+00	0.000000e+00
-2.460000e+00	-2.355000e+00	3.925107e-02	0.000000e+00	0.000000e+00
-2.355000e+00	-2.250000e+00	3.839479e-02	0.000000e+00	0.000000e+00
-2.250000e+00	-2.145000e+00	3.783613e-02	0.000000e+00	0.000000e+00
-2.145000e+00	-2.040000e+00	3.683427e-02	0.000000e+00	0.000000e+00
-2.040000e+00	-1.935000e+00	3.621948e-02	0.000000e+00	0.000000e+00
-1.935000e+00	-1.830000e+00	3.537671e-02	0.000000e+00	0.000000e+00
-1.830000e+00	-1.725000e+00	3.474630e-02	0.000000e+00	0.000000e+00
-1.725000e+00	-1.620000e+00	3.394335e-02	0.000000e+00	0.000000e+00
-1.620000e+00	-1.515000e+00	3.328042e-02	0.000000e+00	0.000000e+00
-1.515000e+00	-1.410000e+00	3.242153e-02	0.000000e+00	0.000000e+00
-1.410000e+00	-1.305000e+00	3.185089e-02	0.000000e+00	0.000000e+00
-1.305000e+00	-1.200000e+00	3.097816e-02	0.000000e+00	0.000000e+00
-1.200000e+00	-1.095000e+00	3.042296e-02	0.000000e+00	0.000000e+00
-1.095000e+00	-9.900000e-01	2.975391e-02	0.000000e+00	0.000000e+00
-9.900000e-01	-8.850000e-01	2.882812e-02	0.000000e+00	0.000000e+00
-8.850000e-01	-7.800000e-01	2.816833e-02	0.000000e+00	0.000000e+00
-7.800000e-01	-6.750000e-01	2.733348e-02	0.000000e+00	0.000000e+00
-6.750000e-01	-5.700000e-01	2.664560e-02	0.000000e+00	0.000000e+00
-5.700000e-01	-4.650000e-01	2.607232e-02	0.000000e+00	0.000000e+00
-4.650000e-01	-3.600000e-01	2.514432e-02	0.000000e+00	0.000000e+00
-3.600000e-01	-2.550000e-01	2.474300e-02	0.000000e+00	0.000000e+00
-2.550000e-01	-1.500000e-01	2.390009e-02	0.000000e+00	0.000000e+00
-1.500000e-01	-4.500000e-02	2.289458e-02	0.000000e+00	0.000000e+00
-4.500000e-02	6.000000e-02	2.227038e-02	0.000000e+00	0.000000e+00
6.000000e-02	1.650000e-01	2.157174e-02	0.000000e+00	0.000000e+00
1.650000e-01	2.700000e-01	2.064039e-02	0.000000e+00	0.000000e+00
2.700000e-01	3.750000e-01	2.000289e-02	0.000000e+00	0.000000e+00
3.750000e-01	4.800000e-01	1.906496e-02	0.000000e+00	0.000000e+00
4.800000e-01	5.850000e-01	1.836025e-02	0.000000e+00	0.000000e+00
5.850000e-01	6.900000e-01	1.770980e-02	0.000000e+00	0.000000e+00
6.900000e-01	7.950000e-01	1.691730e-02	0.000000e+00	0.000000e+00
7.950000e-01	9.000000e-01	1.623776e-02	0.000000e+00	0.000000e+00
9.000000e-01	1.005000e+00	1.537479e-02	0.000000e+00	0.000000e+00
1.005000e+00	1.110000e+00	1.469779e-02	0.000000e+00	0.000000e+00
1.110000e+00	1.215000e+00	1.367287e-02	0.000000e+00	0.000000e+00
1.215000e+00	1.320000e+00	1.302526e-02	0.000000e+00	0.000000e+00
1.320000e+00	1.425000e+00	1.229505e-02	0.000000e+00	0.000000e+00
1.425000e+00	1.530000e+00	1.147683e-02	0.000000e+00	0.000000e+00
1.530000e+00	1.635000e+00	1.060418e-02	0.000000e+00	0.000000e+00
1.635000e+00	1.740000e+00	9.909716e-03	0.000000e+00	0.000000e+00
1.740000e+00	1.845000e+00	8.924334e-03	0.000000e+00	0.000000e+00
1.845000e+00	1.950000e+00	8.170962e-03	0.000000e+00	0.000000e+00
1.950000e+00	2.055000e+00	7.299901e-03	0.000000e+00	0.000000e+00
2.055000e+00	2.160000e+00	6.471383e-03	0.000000e+00	0.000000e+00
2.160000e+00	2.265000e+00	5.572732e-03	0.000000e+00	0.000000e+00
2.265000e+00	2.370000e+00	4.709189e-03	0.000000e+00	0.000000e+00
2.370000e+00	2.475000e+00	3.822153e-03	0.000000e+00	0.000000e+00
2.475000e+00	2.580000e+00	3.072985e-03	0.000000e+00	0.000000e+00
2.580000e+00	2.685000e+00	2.349778e-03	0.000000e+00	0.000000e+00
2.685000e+00	2.790000e+00	1.519675e-03	0.000000e+00	0.000000e+00
2.790000e+00	2.895000e+00	5.641075e-04	0.000000e+00	0.000000e+00
2.895000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/starting_scale-virtKt-Linear.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-kT.yoda/Sherpa/starting_scale //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-virt.yoda/Sherpa/starting_scale
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-kT.yoda/Sherpa/starting_scale //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-virt.yoda/Sherpa/starting_scale
RatioPlot=0
LogY=0
LegendEntrySeparation=0.2
LegendXPos=0.1
XLabel=$\log_{10}{(t_\text{start}/\text{GeV}^2)}$
YLabel=normalised frequency
NormalizeToIntegral=1
Legend=1
# END PLOT

# BEGIN SPECIAL label-me
\rput[tl]{90}(0.49,0.1){$t=m_e^2$}
# END SPECIAL

# BEGIN SPECIAL label-ir
\rput[tl]{90}(0.23,0.1){$t=\omega_{\text{IR},\text{YFS}}^2$}
# END SPECIAL

# BEGIN FUNCTION me
LineColor=black
LineWidth=1.5pt
LineStyle=dashed
#FunctionXMin=6.59
#FunctionXMax=6.58
Code=
return -(6.58+x)*10
# END FUNCTION

# BEGIN FUNCTION ir
LineColor=black
LineWidth=1.5pt
LineStyle=dashed
Code=
return -(12+x)*10
# END FUNCTION

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-kT.yoda/Sherpa/starting_scale
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-kT.yoda/Sherpa/starting_scale
Title=$t_\text{start}=\mathrm{k}_{\mathrm{T},\text{start}}^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.789500e+01	2.337290e-02	0.000000e+00	0.000000e+00
-1.789500e+01	-1.779000e+01	2.408840e-02	0.000000e+00	0.000000e+00
-1.779000e+01	-1.768500e+01	2.520130e-02	0.000000e+00	0.000000e+00
-1.768500e+01	-1.758000e+01	2.588890e-02	0.000000e+00	0.000000e+00
-1.758000e+01	-1.747500e+01	2.669200e-02	0.000000e+00	0.000000e+00
-1.747500e+01	-1.737000e+01	2.754370e-02	0.000000e+00	0.000000e+00
-1.737000e+01	-1.726500e+01	2.838010e-02	0.000000e+00	0.000000e+00
-1.726500e+01	-1.716000e+01	2.894130e-02	0.000000e+00	0.000000e+00
-1.716000e+01	-1.705500e+01	2.962560e-02	0.000000e+00	0.000000e+00
-1.705500e+01	-1.695000e+01	3.043190e-02	0.000000e+00	0.000000e+00
-1.695000e+01	-1.684500e+01	3.068960e-02	0.000000e+00	0.000000e+00
-1.684500e+01	-1.674000e+01	3.136990e-02	0.000000e+00	0.000000e+00
-1.674000e+01	-1.663500e+01	3.252850e-02	0.000000e+00	0.000000e+00
-1.663500e+01	-1.653000e+01	3.317350e-02	0.000000e+00	0.000000e+00
-1.653000e+01	-1.642500e+01	3.394040e-02	0.000000e+00	0.000000e+00
-1.642500e+01	-1.632000e+01	3.481270e-02	0.000000e+00	0.000000e+00
-1.632000e+01	-1.621500e+01	3.496910e-02	0.000000e+00	0.000000e+00
-1.621500e+01	-1.611000e+01	3.601780e-02	0.000000e+00	0.000000e+00
-1.611000e+01	-1.600500e+01	3.680410e-02	0.000000e+00	0.000000e+00
-1.600500e+01	-1.590000e+01	3.746930e-02	0.000000e+00	0.000000e+00
-1.590000e+01	-1.579500e+01	3.842300e-02	0.000000e+00	0.000000e+00
-1.579500e+01	-1.569000e+01	3.900140e-02	0.000000e+00	0.000000e+00
-1.569000e+01	-1.558500e+01	3.950640e-02	0.000000e+00	0.000000e+00
-1.558500e+01	-1.548000e+01	4.066560e-02	0.000000e+00	0.000000e+00
-1.548000e+01	-1.537500e+01	4.116720e-02	0.000000e+00	0.000000e+00
-1.537500e+01	-1.527000e+01	4.182460e-02	0.000000e+00	0.000000e+00
-1.527000e+01	-1.516500e+01	4.283120e-02	0.000000e+00	0.000000e+00
-1.516500e+01	-1.506000e+01	4.320430e-02	0.000000e+00	0.000000e+00
-1.506000e+01	-1.495500e+01	4.390980e-02	0.000000e+00	0.000000e+00
-1.495500e+01	-1.485000e+01	4.481160e-02	0.000000e+00	0.000000e+00
-1.485000e+01	-1.474500e+01	4.531450e-02	0.000000e+00	0.000000e+00
-1.474500e+01	-1.464000e+01	4.643840e-02	0.000000e+00	0.000000e+00
-1.464000e+01	-1.453500e+01	4.705860e-02	0.000000e+00	0.000000e+00
-1.453500e+01	-1.443000e+01	4.753870e-02	0.000000e+00	0.000000e+00
-1.443000e+01	-1.432500e+01	4.823920e-02	0.000000e+00	0.000000e+00
-1.432500e+01	-1.422000e+01	4.881560e-02	0.000000e+00	0.000000e+00
-1.422000e+01	-1.411500e+01	4.973740e-02	0.000000e+00	0.000000e+00
-1.411500e+01	-1.401000e+01	5.078990e-02	0.000000e+00	0.000000e+00
-1.401000e+01	-1.390500e+01	5.115130e-02	0.000000e+00	0.000000e+00
-1.390500e+01	-1.380000e+01	5.172880e-02	0.000000e+00	0.000000e+00
-1.380000e+01	-1.369500e+01	5.265480e-02	0.000000e+00	0.000000e+00
-1.369500e+01	-1.359000e+01	5.337920e-02	0.000000e+00	0.000000e+00
-1.359000e+01	-1.348500e+01	5.414010e-02	0.000000e+00	0.000000e+00
-1.348500e+01	-1.338000e+01	5.507640e-02	0.000000e+00	0.000000e+00
-1.338000e+01	-1.327500e+01	5.577970e-02	0.000000e+00	0.000000e+00
-1.327500e+01	-1.317000e+01	5.636900e-02	0.000000e+00	0.000000e+00
-1.317000e+01	-1.306500e+01	5.706770e-02	0.000000e+00	0.000000e+00
-1.306500e+01	-1.296000e+01	5.785090e-02	0.000000e+00	0.000000e+00
-1.296000e+01	-1.285500e+01	5.848000e-02	0.000000e+00	0.000000e+00
-1.285500e+01	-1.275000e+01	5.943070e-02	0.000000e+00	0.000000e+00
-1.275000e+01	-1.264500e+01	6.029630e-02	0.000000e+00	0.000000e+00
-1.264500e+01	-1.254000e+01	6.080330e-02	0.000000e+00	0.000000e+00
-1.254000e+01	-1.243500e+01	6.172830e-02	0.000000e+00	0.000000e+00
-1.243500e+01	-1.233000e+01	6.275540e-02	0.000000e+00	0.000000e+00
-1.233000e+01	-1.222500e+01	6.408860e-02	0.000000e+00	0.000000e+00
-1.222500e+01	-1.212000e+01	6.468170e-02	0.000000e+00	0.000000e+00
-1.212000e+01	-1.201500e+01	6.633370e-02	0.000000e+00	0.000000e+00
-1.201500e+01	-1.191000e+01	6.902980e-02	0.000000e+00	0.000000e+00
-1.191000e+01	-1.180500e+01	6.874740e-02	0.000000e+00	0.000000e+00
-1.180500e+01	-1.170000e+01	6.885560e-02	0.000000e+00	0.000000e+00
-1.170000e+01	-1.159500e+01	6.894730e-02	0.000000e+00	0.000000e+00
-1.159500e+01	-1.149000e+01	6.844080e-02	0.000000e+00	0.000000e+00
-1.149000e+01	-1.138500e+01	6.883120e-02	0.000000e+00	0.000000e+00
-1.138500e+01	-1.128000e+01	6.896760e-02	0.000000e+00	0.000000e+00
-1.128000e+01	-1.117500e+01	6.882580e-02	0.000000e+00	0.000000e+00
-1.117500e+01	-1.107000e+01	6.899580e-02	0.000000e+00	0.000000e+00
-1.107000e+01	-1.096500e+01	6.893030e-02	0.000000e+00	0.000000e+00
-1.096500e+01	-1.086000e+01	6.893160e-02	0.000000e+00	0.000000e+00
-1.086000e+01	-1.075500e+01	6.893100e-02	0.000000e+00	0.000000e+00
-1.075500e+01	-1.065000e+01	6.909620e-02	0.000000e+00	0.000000e+00
-1.065000e+01	-1.054500e+01	6.894850e-02	0.000000e+00	0.000000e+00
-1.054500e+01	-1.044000e+01	6.831280e-02	0.000000e+00	0.000000e+00
-1.044000e+01	-1.033500e+01	6.892310e-02	0.000000e+00	0.000000e+00
-1.033500e+01	-1.023000e+01	6.852760e-02	0.000000e+00	0.000000e+00
-1.023000e+01	-1.012500e+01	6.900390e-02	0.000000e+00	0.000000e+00
-1.012500e+01	-1.002000e+01	6.861350e-02	0.000000e+00	0.000000e+00
-1.002000e+01	-9.915000e+00	6.845260e-02	0.000000e+00	0.000000e+00
-9.915000e+00	-9.810000e+00	6.855150e-02	0.000000e+00	0.000000e+00
-9.810000e+00	-9.705000e+00	6.856100e-02	0.000000e+00	0.000000e+00
-9.705000e+00	-9.600000e+00	6.870420e-02	0.000000e+00	0.000000e+00
-9.600000e+00	-9.495000e+00	6.875370e-02	0.000000e+00	0.000000e+00
-9.495000e+00	-9.390000e+00	6.868420e-02	0.000000e+00	0.000000e+00
-9.390000e+00	-9.285000e+00	6.900550e-02	0.000000e+00	0.000000e+00
-9.285000e+00	-9.180000e+00	6.889710e-02	0.000000e+00	0.000000e+00
-9.180000e+00	-9.075000e+00	6.862160e-02	0.000000e+00	0.000000e+00
-9.075000e+00	-8.970000e+00	6.858840e-02	0.000000e+00	0.000000e+00
-8.970000e+00	-8.865000e+00	6.878920e-02	0.000000e+00	0.000000e+00
-8.865000e+00	-8.760000e+00	6.875080e-02	0.000000e+00	0.000000e+00
-8.760000e+00	-8.655000e+00	6.871560e-02	0.000000e+00	0.000000e+00
-8.655000e+00	-8.550000e+00	6.852660e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.445000e+00	6.836180e-02	0.000000e+00	0.000000e+00
-8.445000e+00	-8.340000e+00	6.855810e-02	0.000000e+00	0.000000e+00
-8.340000e+00	-8.235000e+00	6.847620e-02	0.000000e+00	0.000000e+00
-8.235000e+00	-8.130000e+00	6.826500e-02	0.000000e+00	0.000000e+00
-8.130000e+00	-8.025000e+00	6.829110e-02	0.000000e+00	0.000000e+00
-8.025000e+00	-7.920000e+00	6.807360e-02	0.000000e+00	0.000000e+00
-7.920000e+00	-7.815000e+00	6.779210e-02	0.000000e+00	0.000000e+00
-7.815000e+00	-7.710000e+00	6.843300e-02	0.000000e+00	0.000000e+00
-7.710000e+00	-7.605000e+00	6.790800e-02	0.000000e+00	0.000000e+00
-7.605000e+00	-7.500000e+00	6.796040e-02	0.000000e+00	0.000000e+00
-7.500000e+00	-7.395000e+00	6.767900e-02	0.000000e+00	0.000000e+00
-7.395000e+00	-7.290000e+00	6.743260e-02	0.000000e+00	0.000000e+00
-7.290000e+00	-7.185000e+00	6.731970e-02	0.000000e+00	0.000000e+00
-7.185000e+00	-7.080000e+00	6.712040e-02	0.000000e+00	0.000000e+00
-7.080000e+00	-6.975000e+00	6.710040e-02	0.000000e+00	0.000000e+00
-6.975000e+00	-6.870000e+00	6.683810e-02	0.000000e+00	0.000000e+00
-6.870000e+00	-6.765000e+00	6.600160e-02	0.000000e+00	0.000000e+00
-6.765000e+00	-6.660000e+00	6.589110e-02	0.000000e+00	0.000000e+00
-6.660000e+00	-6.555000e+00	6.615540e-02	0.000000e+00	0.000000e+00
-6.555000e+00	-6.450000e+00	6.530260e-02	0.000000e+00	0.000000e+00
-6.450000e+00	-6.345000e+00	6.467470e-02	0.000000e+00	0.000000e+00
-6.345000e+00	-6.240000e+00	6.422900e-02	0.000000e+00	0.000000e+00
-6.240000e+00	-6.135000e+00	6.386590e-02	0.000000e+00	0.000000e+00
-6.135000e+00	-6.030000e+00	6.343760e-02	0.000000e+00	0.000000e+00
-6.030000e+00	-5.925000e+00	6.275210e-02	0.000000e+00	0.000000e+00
-5.925000e+00	-5.820000e+00	6.212970e-02	0.000000e+00	0.000000e+00
-5.820000e+00	-5.715000e+00	6.114000e-02	0.000000e+00	0.000000e+00
-5.715000e+00	-5.610000e+00	6.130030e-02	0.000000e+00	0.000000e+00
-5.610000e+00	-5.505000e+00	6.049950e-02	0.000000e+00	0.000000e+00
-5.505000e+00	-5.400000e+00	5.991890e-02	0.000000e+00	0.000000e+00
-5.400000e+00	-5.295000e+00	5.942470e-02	0.000000e+00	0.000000e+00
-5.295000e+00	-5.190000e+00	5.821140e-02	0.000000e+00	0.000000e+00
-5.190000e+00	-5.085000e+00	5.799850e-02	0.000000e+00	0.000000e+00
-5.085000e+00	-4.980000e+00	5.698800e-02	0.000000e+00	0.000000e+00
-4.980000e+00	-4.875000e+00	5.617300e-02	0.000000e+00	0.000000e+00
-4.875000e+00	-4.770000e+00	5.567850e-02	0.000000e+00	0.000000e+00
-4.770000e+00	-4.665000e+00	5.489660e-02	0.000000e+00	0.000000e+00
-4.665000e+00	-4.560000e+00	5.409230e-02	0.000000e+00	0.000000e+00
-4.560000e+00	-4.455000e+00	5.311050e-02	0.000000e+00	0.000000e+00
-4.455000e+00	-4.350000e+00	5.235940e-02	0.000000e+00	0.000000e+00
-4.350000e+00	-4.245000e+00	5.194810e-02	0.000000e+00	0.000000e+00
-4.245000e+00	-4.140000e+00	5.141740e-02	0.000000e+00	0.000000e+00
-4.140000e+00	-4.035000e+00	5.074730e-02	0.000000e+00	0.000000e+00
-4.035000e+00	-3.930000e+00	5.010220e-02	0.000000e+00	0.000000e+00
-3.930000e+00	-3.825000e+00	4.952200e-02	0.000000e+00	0.000000e+00
-3.825000e+00	-3.720000e+00	4.848370e-02	0.000000e+00	0.000000e+00
-3.720000e+00	-3.615000e+00	4.755100e-02	0.000000e+00	0.000000e+00
-3.615000e+00	-3.510000e+00	4.709960e-02	0.000000e+00	0.000000e+00
-3.510000e+00	-3.405000e+00	4.603210e-02	0.000000e+00	0.000000e+00
-3.405000e+00	-3.300000e+00	4.575780e-02	0.000000e+00	0.000000e+00
-3.300000e+00	-3.195000e+00	4.448410e-02	0.000000e+00	0.000000e+00
-3.195000e+00	-3.090000e+00	4.413120e-02	0.000000e+00	0.000000e+00
-3.090000e+00	-2.985000e+00	4.363440e-02	0.000000e+00	0.000000e+00
-2.985000e+00	-2.880000e+00	4.259720e-02	0.000000e+00	0.000000e+00
-2.880000e+00	-2.775000e+00	4.212750e-02	0.000000e+00	0.000000e+00
-2.775000e+00	-2.670000e+00	4.108860e-02	0.000000e+00	0.000000e+00
-2.670000e+00	-2.565000e+00	4.065890e-02	0.000000e+00	0.000000e+00
-2.565000e+00	-2.460000e+00	3.939820e-02	0.000000e+00	0.000000e+00
-2.460000e+00	-2.355000e+00	3.913070e-02	0.000000e+00	0.000000e+00
-2.355000e+00	-2.250000e+00	3.836140e-02	0.000000e+00	0.000000e+00
-2.250000e+00	-2.145000e+00	3.768810e-02	0.000000e+00	0.000000e+00
-2.145000e+00	-2.040000e+00	3.699390e-02	0.000000e+00	0.000000e+00
-2.040000e+00	-1.935000e+00	3.612080e-02	0.000000e+00	0.000000e+00
-1.935000e+00	-1.830000e+00	3.565020e-02	0.000000e+00	0.000000e+00
-1.830000e+00	-1.725000e+00	3.472970e-02	0.000000e+00	0.000000e+00
-1.725000e+00	-1.620000e+00	3.374740e-02	0.000000e+00	0.000000e+00
-1.620000e+00	-1.515000e+00	3.303950e-02	0.000000e+00	0.000000e+00
-1.515000e+00	-1.410000e+00	3.263950e-02	0.000000e+00	0.000000e+00
-1.410000e+00	-1.305000e+00	3.167250e-02	0.000000e+00	0.000000e+00
-1.305000e+00	-1.200000e+00	3.106430e-02	0.000000e+00	0.000000e+00
-1.200000e+00	-1.095000e+00	3.020400e-02	0.000000e+00	0.000000e+00
-1.095000e+00	-9.900000e-01	2.962750e-02	0.000000e+00	0.000000e+00
-9.900000e-01	-8.850000e-01	2.877230e-02	0.000000e+00	0.000000e+00
-8.850000e-01	-7.800000e-01	2.803360e-02	0.000000e+00	0.000000e+00
-7.800000e-01	-6.750000e-01	2.762240e-02	0.000000e+00	0.000000e+00
-6.750000e-01	-5.700000e-01	2.672300e-02	0.000000e+00	0.000000e+00
-5.700000e-01	-4.650000e-01	2.594720e-02	0.000000e+00	0.000000e+00
-4.650000e-01	-3.600000e-01	2.515210e-02	0.000000e+00	0.000000e+00
-3.600000e-01	-2.550000e-01	2.463920e-02	0.000000e+00	0.000000e+00
-2.550000e-01	-1.500000e-01	2.393770e-02	0.000000e+00	0.000000e+00
-1.500000e-01	-4.500000e-02	2.300820e-02	0.000000e+00	0.000000e+00
-4.500000e-02	6.000000e-02	2.245310e-02	0.000000e+00	0.000000e+00
6.000000e-02	1.650000e-01	2.148220e-02	0.000000e+00	0.000000e+00
1.650000e-01	2.700000e-01	2.096170e-02	0.000000e+00	0.000000e+00
2.700000e-01	3.750000e-01	2.005200e-02	0.000000e+00	0.000000e+00
3.750000e-01	4.800000e-01	1.939540e-02	0.000000e+00	0.000000e+00
4.800000e-01	5.850000e-01	1.868410e-02	0.000000e+00	0.000000e+00
5.850000e-01	6.900000e-01	1.768780e-02	0.000000e+00	0.000000e+00
6.900000e-01	7.950000e-01	1.685400e-02	0.000000e+00	0.000000e+00
7.950000e-01	9.000000e-01	1.634280e-02	0.000000e+00	0.000000e+00
9.000000e-01	1.005000e+00	1.570540e-02	0.000000e+00	0.000000e+00
1.005000e+00	1.110000e+00	1.469460e-02	0.000000e+00	0.000000e+00
1.110000e+00	1.215000e+00	1.411300e-02	0.000000e+00	0.000000e+00
1.215000e+00	1.320000e+00	1.331340e-02	0.000000e+00	0.000000e+00
1.320000e+00	1.425000e+00	1.265190e-02	0.000000e+00	0.000000e+00
1.425000e+00	1.530000e+00	1.182250e-02	0.000000e+00	0.000000e+00
1.530000e+00	1.635000e+00	1.091700e-02	0.000000e+00	0.000000e+00
1.635000e+00	1.740000e+00	1.009180e-02	0.000000e+00	0.000000e+00
1.740000e+00	1.845000e+00	9.375710e-03	0.000000e+00	0.000000e+00
1.845000e+00	1.950000e+00	8.592460e-03	0.000000e+00	0.000000e+00
1.950000e+00	2.055000e+00	7.648640e-03	0.000000e+00	0.000000e+00
2.055000e+00	2.160000e+00	7.124580e-03	0.000000e+00	0.000000e+00
2.160000e+00	2.265000e+00	6.348190e-03	0.000000e+00	0.000000e+00
2.265000e+00	2.370000e+00	5.577470e-03	0.000000e+00	0.000000e+00
2.370000e+00	2.475000e+00	4.413940e-03	0.000000e+00	0.000000e+00
2.475000e+00	2.580000e+00	3.754610e-04	0.000000e+00	0.000000e+00
2.580000e+00	2.685000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.685000e+00	2.790000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+00	2.895000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.895000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-virt.yoda/Sherpa/starting_scale
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histos-virt.yoda/Sherpa/starting_scale
Title=$t_\text{start}=\bar{q}_\text{start}^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.789500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.789500e+01	-1.779000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.779000e+01	-1.768500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.768500e+01	-1.758000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.758000e+01	-1.747500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.747500e+01	-1.737000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.737000e+01	-1.726500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.726500e+01	-1.716000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.716000e+01	-1.705500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.705500e+01	-1.695000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.695000e+01	-1.684500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.684500e+01	-1.674000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.674000e+01	-1.663500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.663500e+01	-1.653000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.653000e+01	-1.642500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.642500e+01	-1.632000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.632000e+01	-1.621500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.621500e+01	-1.611000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.611000e+01	-1.600500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.600500e+01	-1.590000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.590000e+01	-1.579500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.579500e+01	-1.569000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.569000e+01	-1.558500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.558500e+01	-1.548000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.548000e+01	-1.537500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.537500e+01	-1.527000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.527000e+01	-1.516500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.516500e+01	-1.506000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.506000e+01	-1.495500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.495500e+01	-1.485000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.485000e+01	-1.474500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.474500e+01	-1.464000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.464000e+01	-1.453500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.453500e+01	-1.443000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.443000e+01	-1.432500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.432500e+01	-1.422000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.422000e+01	-1.411500e+01	3.343330e-06	0.000000e+00	0.000000e+00
-1.411500e+01	-1.401000e+01	1.618600e-05	0.000000e+00	0.000000e+00
-1.401000e+01	-1.390500e+01	4.961930e-05	0.000000e+00	0.000000e+00
-1.390500e+01	-1.380000e+01	1.029530e-04	0.000000e+00	0.000000e+00
-1.380000e+01	-1.369500e+01	1.801680e-04	0.000000e+00	0.000000e+00
-1.369500e+01	-1.359000e+01	3.057820e-04	0.000000e+00	0.000000e+00
-1.359000e+01	-1.348500e+01	5.563730e-04	0.000000e+00	0.000000e+00
-1.348500e+01	-1.338000e+01	8.932530e-04	0.000000e+00	0.000000e+00
-1.338000e+01	-1.327500e+01	1.515320e-03	0.000000e+00	0.000000e+00
-1.327500e+01	-1.317000e+01	2.670580e-03	0.000000e+00	0.000000e+00
-1.317000e+01	-1.306500e+01	3.982120e-03	0.000000e+00	0.000000e+00
-1.306500e+01	-1.296000e+01	4.791470e-03	0.000000e+00	0.000000e+00
-1.296000e+01	-1.285500e+01	5.205720e-03	0.000000e+00	0.000000e+00
-1.285500e+01	-1.275000e+01	5.695600e-03	0.000000e+00	0.000000e+00
-1.275000e+01	-1.264500e+01	6.194500e-03	0.000000e+00	0.000000e+00
-1.264500e+01	-1.254000e+01	6.532600e-03	0.000000e+00	0.000000e+00
-1.254000e+01	-1.243500e+01	7.207000e-03	0.000000e+00	0.000000e+00
-1.243500e+01	-1.233000e+01	7.988750e-03	0.000000e+00	0.000000e+00
-1.233000e+01	-1.222500e+01	8.660130e-03	0.000000e+00	0.000000e+00
-1.222500e+01	-1.212000e+01	9.585220e-03	0.000000e+00	0.000000e+00
-1.212000e+01	-1.201500e+01	1.081720e-02	0.000000e+00	0.000000e+00
-1.201500e+01	-1.191000e+01	1.125840e-02	0.000000e+00	0.000000e+00
-1.191000e+01	-1.180500e+01	1.285540e-02	0.000000e+00	0.000000e+00
-1.180500e+01	-1.170000e+01	1.325820e-02	0.000000e+00	0.000000e+00
-1.170000e+01	-1.159500e+01	1.388680e-02	0.000000e+00	0.000000e+00
-1.159500e+01	-1.149000e+01	1.495070e-02	0.000000e+00	0.000000e+00
-1.149000e+01	-1.138500e+01	1.567340e-02	0.000000e+00	0.000000e+00
-1.138500e+01	-1.128000e+01	1.657820e-02	0.000000e+00	0.000000e+00
-1.128000e+01	-1.117500e+01	1.707310e-02	0.000000e+00	0.000000e+00
-1.117500e+01	-1.107000e+01	1.796890e-02	0.000000e+00	0.000000e+00
-1.107000e+01	-1.096500e+01	1.888520e-02	0.000000e+00	0.000000e+00
-1.096500e+01	-1.086000e+01	1.975820e-02	0.000000e+00	0.000000e+00
-1.086000e+01	-1.075500e+01	2.022140e-02	0.000000e+00	0.000000e+00
-1.075500e+01	-1.065000e+01	2.108640e-02	0.000000e+00	0.000000e+00
-1.065000e+01	-1.054500e+01	2.176820e-02	0.000000e+00	0.000000e+00
-1.054500e+01	-1.044000e+01	2.254950e-02	0.000000e+00	0.000000e+00
-1.044000e+01	-1.033500e+01	2.316630e-02	0.000000e+00	0.000000e+00
-1.033500e+01	-1.023000e+01	2.413230e-02	0.000000e+00	0.000000e+00
-1.023000e+01	-1.012500e+01	2.477480e-02	0.000000e+00	0.000000e+00
-1.012500e+01	-1.002000e+01	2.553100e-02	0.000000e+00	0.000000e+00
-1.002000e+01	-9.915000e+00	2.626290e-02	0.000000e+00	0.000000e+00
-9.915000e+00	-9.810000e+00	2.681110e-02	0.000000e+00	0.000000e+00
-9.810000e+00	-9.705000e+00	2.776930e-02	0.000000e+00	0.000000e+00
-9.705000e+00	-9.600000e+00	2.852850e-02	0.000000e+00	0.000000e+00
-9.600000e+00	-9.495000e+00	2.920310e-02	0.000000e+00	0.000000e+00
-9.495000e+00	-9.390000e+00	2.967420e-02	0.000000e+00	0.000000e+00
-9.390000e+00	-9.285000e+00	3.095080e-02	0.000000e+00	0.000000e+00
-9.285000e+00	-9.180000e+00	3.137580e-02	0.000000e+00	0.000000e+00
-9.180000e+00	-9.075000e+00	3.196410e-02	0.000000e+00	0.000000e+00
-9.075000e+00	-8.970000e+00	3.252090e-02	0.000000e+00	0.000000e+00
-8.970000e+00	-8.865000e+00	3.345470e-02	0.000000e+00	0.000000e+00
-8.865000e+00	-8.760000e+00	3.404470e-02	0.000000e+00	0.000000e+00
-8.760000e+00	-8.655000e+00	3.462970e-02	0.000000e+00	0.000000e+00
-8.655000e+00	-8.550000e+00	3.540320e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.445000e+00	3.633960e-02	0.000000e+00	0.000000e+00
-8.445000e+00	-8.340000e+00	3.689420e-02	0.000000e+00	0.000000e+00
-8.340000e+00	-8.235000e+00	3.764440e-02	0.000000e+00	0.000000e+00
-8.235000e+00	-8.130000e+00	3.843840e-02	0.000000e+00	0.000000e+00
-8.130000e+00	-8.025000e+00	3.916950e-02	0.000000e+00	0.000000e+00
-8.025000e+00	-7.920000e+00	3.944580e-02	0.000000e+00	0.000000e+00
-7.920000e+00	-7.815000e+00	4.053980e-02	0.000000e+00	0.000000e+00
-7.815000e+00	-7.710000e+00	4.091710e-02	0.000000e+00	0.000000e+00
-7.710000e+00	-7.605000e+00	4.197580e-02	0.000000e+00	0.000000e+00
-7.605000e+00	-7.500000e+00	4.300680e-02	0.000000e+00	0.000000e+00
-7.500000e+00	-7.395000e+00	4.332550e-02	0.000000e+00	0.000000e+00
-7.395000e+00	-7.290000e+00	4.412360e-02	0.000000e+00	0.000000e+00
-7.290000e+00	-7.185000e+00	4.470360e-02	0.000000e+00	0.000000e+00
-7.185000e+00	-7.080000e+00	4.527530e-02	0.000000e+00	0.000000e+00
-7.080000e+00	-6.975000e+00	4.612940e-02	0.000000e+00	0.000000e+00
-6.975000e+00	-6.870000e+00	4.663800e-02	0.000000e+00	0.000000e+00
-6.870000e+00	-6.765000e+00	4.750300e-02	0.000000e+00	0.000000e+00
-6.765000e+00	-6.660000e+00	4.812110e-02	0.000000e+00	0.000000e+00
-6.660000e+00	-6.555000e+00	4.923630e-02	0.000000e+00	0.000000e+00
-6.555000e+00	-6.450000e+00	4.916060e-02	0.000000e+00	0.000000e+00
-6.450000e+00	-6.345000e+00	4.942990e-02	0.000000e+00	0.000000e+00
-6.345000e+00	-6.240000e+00	4.960160e-02	0.000000e+00	0.000000e+00
-6.240000e+00	-6.135000e+00	4.965660e-02	0.000000e+00	0.000000e+00
-6.135000e+00	-6.030000e+00	4.973710e-02	0.000000e+00	0.000000e+00
-6.030000e+00	-5.925000e+00	5.005740e-02	0.000000e+00	0.000000e+00
-5.925000e+00	-5.820000e+00	5.025530e-02	0.000000e+00	0.000000e+00
-5.820000e+00	-5.715000e+00	5.031480e-02	0.000000e+00	0.000000e+00
-5.715000e+00	-5.610000e+00	5.019480e-02	0.000000e+00	0.000000e+00
-5.610000e+00	-5.505000e+00	5.036730e-02	0.000000e+00	0.000000e+00
-5.505000e+00	-5.400000e+00	5.035100e-02	0.000000e+00	0.000000e+00
-5.400000e+00	-5.295000e+00	5.025730e-02	0.000000e+00	0.000000e+00
-5.295000e+00	-5.190000e+00	5.017600e-02	0.000000e+00	0.000000e+00
-5.190000e+00	-5.085000e+00	5.044250e-02	0.000000e+00	0.000000e+00
-5.085000e+00	-4.980000e+00	5.043040e-02	0.000000e+00	0.000000e+00
-4.980000e+00	-4.875000e+00	5.089000e-02	0.000000e+00	0.000000e+00
-4.875000e+00	-4.770000e+00	5.032580e-02	0.000000e+00	0.000000e+00
-4.770000e+00	-4.665000e+00	5.064680e-02	0.000000e+00	0.000000e+00
-4.665000e+00	-4.560000e+00	5.083770e-02	0.000000e+00	0.000000e+00
-4.560000e+00	-4.455000e+00	5.128410e-02	0.000000e+00	0.000000e+00
-4.455000e+00	-4.350000e+00	5.158220e-02	0.000000e+00	0.000000e+00
-4.350000e+00	-4.245000e+00	5.166610e-02	0.000000e+00	0.000000e+00
-4.245000e+00	-4.140000e+00	5.228320e-02	0.000000e+00	0.000000e+00
-4.140000e+00	-4.035000e+00	5.336250e-02	0.000000e+00	0.000000e+00
-4.035000e+00	-3.930000e+00	5.464500e-02	0.000000e+00	0.000000e+00
-3.930000e+00	-3.825000e+00	5.748080e-02	0.000000e+00	0.000000e+00
-3.825000e+00	-3.720000e+00	7.541880e-02	0.000000e+00	0.000000e+00
-3.720000e+00	-3.615000e+00	1.132730e-01	0.000000e+00	0.000000e+00
-3.615000e+00	-3.510000e+00	1.136530e-01	0.000000e+00	0.000000e+00
-3.510000e+00	-3.405000e+00	1.135060e-01	0.000000e+00	0.000000e+00
-3.405000e+00	-3.300000e+00	1.135850e-01	0.000000e+00	0.000000e+00
-3.300000e+00	-3.195000e+00	1.131110e-01	0.000000e+00	0.000000e+00
-3.195000e+00	-3.090000e+00	1.129010e-01	0.000000e+00	0.000000e+00
-3.090000e+00	-2.985000e+00	1.126490e-01	0.000000e+00	0.000000e+00
-2.985000e+00	-2.880000e+00	1.117940e-01	0.000000e+00	0.000000e+00
-2.880000e+00	-2.775000e+00	1.115610e-01	0.000000e+00	0.000000e+00
-2.775000e+00	-2.670000e+00	1.112660e-01	0.000000e+00	0.000000e+00
-2.670000e+00	-2.565000e+00	1.098850e-01	0.000000e+00	0.000000e+00
-2.565000e+00	-2.460000e+00	1.100090e-01	0.000000e+00	0.000000e+00
-2.460000e+00	-2.355000e+00	1.092800e-01	0.000000e+00	0.000000e+00
-2.355000e+00	-2.250000e+00	1.085470e-01	0.000000e+00	0.000000e+00
-2.250000e+00	-2.145000e+00	1.079330e-01	0.000000e+00	0.000000e+00
-2.145000e+00	-2.040000e+00	1.078220e-01	0.000000e+00	0.000000e+00
-2.040000e+00	-1.935000e+00	1.072350e-01	0.000000e+00	0.000000e+00
-1.935000e+00	-1.830000e+00	1.064590e-01	0.000000e+00	0.000000e+00
-1.830000e+00	-1.725000e+00	1.051770e-01	0.000000e+00	0.000000e+00
-1.725000e+00	-1.620000e+00	1.045510e-01	0.000000e+00	0.000000e+00
-1.620000e+00	-1.515000e+00	1.034920e-01	0.000000e+00	0.000000e+00
-1.515000e+00	-1.410000e+00	1.029850e-01	0.000000e+00	0.000000e+00
-1.410000e+00	-1.305000e+00	1.029290e-01	0.000000e+00	0.000000e+00
-1.305000e+00	-1.200000e+00	1.023890e-01	0.000000e+00	0.000000e+00
-1.200000e+00	-1.095000e+00	1.010330e-01	0.000000e+00	0.000000e+00
-1.095000e+00	-9.900000e-01	9.969970e-02	0.000000e+00	0.000000e+00
-9.900000e-01	-8.850000e-01	9.964290e-02	0.000000e+00	0.000000e+00
-8.850000e-01	-7.800000e-01	9.911750e-02	0.000000e+00	0.000000e+00
-7.800000e-01	-6.750000e-01	9.827180e-02	0.000000e+00	0.000000e+00
-6.750000e-01	-5.700000e-01	9.822290e-02	0.000000e+00	0.000000e+00
-5.700000e-01	-4.650000e-01	9.632390e-02	0.000000e+00	0.000000e+00
-4.650000e-01	-3.600000e-01	9.650110e-02	0.000000e+00	0.000000e+00
-3.600000e-01	-2.550000e-01	9.511340e-02	0.000000e+00	0.000000e+00
-2.550000e-01	-1.500000e-01	9.399900e-02	0.000000e+00	0.000000e+00
-1.500000e-01	-4.500000e-02	9.421110e-02	0.000000e+00	0.000000e+00
-4.500000e-02	6.000000e-02	9.358710e-02	0.000000e+00	0.000000e+00
6.000000e-02	1.650000e-01	9.221010e-02	0.000000e+00	0.000000e+00
1.650000e-01	2.700000e-01	9.139790e-02	0.000000e+00	0.000000e+00
2.700000e-01	3.750000e-01	9.129790e-02	0.000000e+00	0.000000e+00
3.750000e-01	4.800000e-01	9.031620e-02	0.000000e+00	0.000000e+00
4.800000e-01	5.850000e-01	8.959940e-02	0.000000e+00	0.000000e+00
5.850000e-01	6.900000e-01	8.885280e-02	0.000000e+00	0.000000e+00
6.900000e-01	7.950000e-01	8.834950e-02	0.000000e+00	0.000000e+00
7.950000e-01	9.000000e-01	8.701890e-02	0.000000e+00	0.000000e+00
9.000000e-01	1.005000e+00	8.702370e-02	0.000000e+00	0.000000e+00
1.005000e+00	1.110000e+00	8.631320e-02	0.000000e+00	0.000000e+00
1.110000e+00	1.215000e+00	8.558960e-02	0.000000e+00	0.000000e+00
1.215000e+00	1.320000e+00	8.423100e-02	0.000000e+00	0.000000e+00
1.320000e+00	1.425000e+00	8.382680e-02	0.000000e+00	0.000000e+00
1.425000e+00	1.530000e+00	8.320220e-02	0.000000e+00	0.000000e+00
1.530000e+00	1.635000e+00	8.280520e-02	0.000000e+00	0.000000e+00
1.635000e+00	1.740000e+00	8.164540e-02	0.000000e+00	0.000000e+00
1.740000e+00	1.845000e+00	8.087750e-02	0.000000e+00	0.000000e+00
1.845000e+00	1.950000e+00	8.036930e-02	0.000000e+00	0.000000e+00
1.950000e+00	2.055000e+00	8.002720e-02	0.000000e+00	0.000000e+00
2.055000e+00	2.160000e+00	7.920150e-02	0.000000e+00	0.000000e+00
2.160000e+00	2.265000e+00	7.820010e-02	0.000000e+00	0.000000e+00
2.265000e+00	2.370000e+00	7.728980e-02	0.000000e+00	0.000000e+00
2.370000e+00	2.475000e+00	7.735460e-02	0.000000e+00	0.000000e+00
2.475000e+00	2.580000e+00	7.725230e-02	0.000000e+00	0.000000e+00
2.580000e+00	2.685000e+00	7.640500e-02	0.000000e+00	0.000000e+00
2.685000e+00	2.790000e+00	7.671150e-02	0.000000e+00	0.000000e+00
2.790000e+00	2.895000e+00	7.765640e-02	0.000000e+00	0.000000e+00
2.895000e+00	3.000000e+00	7.912980e-02	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/starting_scale.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosKt135.yoda/Sherpa/starting_scale //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosVirt136.yoda/Sherpa/starting_scale
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosKt135.yoda/Sherpa/starting_scale //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosVirt136.yoda/Sherpa/starting_scale
RatioPlot=0
LogY=0
LegendEntrySeparation=0.2
LegendXPos=0.1
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=normalised frequency
NormalizeToIntegral=1
Legend=1
# END PLOT

# BEGIN SPECIAL label-me
\rput[tl]{90}(0.49,0.1){$t=m_e^2$}
# END SPECIAL

# BEGIN SPECIAL label-ir
\rput[tl]{90}(0.23,0.1){$t=\omega_{\text{IR},\text{YFS}}^2$}
# END SPECIAL

# BEGIN FUNCTION me
LineColor=black
LineWidth=1.5pt
LineStyle=dashed
#FunctionXMin=6.59
#FunctionXMax=6.58
Code=
return -(6.58+x)*10
# END FUNCTION

# BEGIN FUNCTION ir
LineColor=black
LineWidth=1.5pt
LineStyle=dashed
Code=
return -(12+x)*10
# END FUNCTION

# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosKt135.yoda/Sherpa/starting_scale
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosKt135.yoda/Sherpa/starting_scale
Title=$t_\text{start}=\mathrm{k}_{\mathrm{T},\text{start}}^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.789500e+01	2.364260e-02	0.000000e+00	0.000000e+00
-1.789500e+01	-1.779000e+01	2.440412e-02	0.000000e+00	0.000000e+00
-1.779000e+01	-1.768500e+01	2.487931e-02	0.000000e+00	0.000000e+00
-1.768500e+01	-1.758000e+01	2.591106e-02	0.000000e+00	0.000000e+00
-1.758000e+01	-1.747500e+01	2.657140e-02	0.000000e+00	0.000000e+00
-1.747500e+01	-1.737000e+01	2.741954e-02	0.000000e+00	0.000000e+00
-1.737000e+01	-1.726500e+01	2.793621e-02	0.000000e+00	0.000000e+00
-1.726500e+01	-1.716000e+01	2.885519e-02	0.000000e+00	0.000000e+00
-1.716000e+01	-1.705500e+01	2.983070e-02	0.000000e+00	0.000000e+00
-1.705500e+01	-1.695000e+01	3.028468e-02	0.000000e+00	0.000000e+00
-1.695000e+01	-1.684500e+01	3.089702e-02	0.000000e+00	0.000000e+00
-1.684500e+01	-1.674000e+01	3.180638e-02	0.000000e+00	0.000000e+00
-1.674000e+01	-1.663500e+01	3.244187e-02	0.000000e+00	0.000000e+00
-1.663500e+01	-1.653000e+01	3.299616e-02	0.000000e+00	0.000000e+00
-1.653000e+01	-1.642500e+01	3.392389e-02	0.000000e+00	0.000000e+00
-1.642500e+01	-1.632000e+01	3.452190e-02	0.000000e+00	0.000000e+00
-1.632000e+01	-1.621500e+01	3.541181e-02	0.000000e+00	0.000000e+00
-1.621500e+01	-1.611000e+01	3.597123e-02	0.000000e+00	0.000000e+00
-1.611000e+01	-1.600500e+01	3.695387e-02	0.000000e+00	0.000000e+00
-1.600500e+01	-1.590000e+01	3.776091e-02	0.000000e+00	0.000000e+00
-1.590000e+01	-1.579500e+01	3.840211e-02	0.000000e+00	0.000000e+00
-1.579500e+01	-1.569000e+01	3.882827e-02	0.000000e+00	0.000000e+00
-1.569000e+01	-1.558500e+01	3.955048e-02	0.000000e+00	0.000000e+00
-1.558500e+01	-1.548000e+01	4.035380e-02	0.000000e+00	0.000000e+00
-1.548000e+01	-1.537500e+01	4.136286e-02	0.000000e+00	0.000000e+00
-1.537500e+01	-1.527000e+01	4.196503e-02	0.000000e+00	0.000000e+00
-1.527000e+01	-1.516500e+01	4.259558e-02	0.000000e+00	0.000000e+00
-1.516500e+01	-1.506000e+01	4.338304e-02	0.000000e+00	0.000000e+00
-1.506000e+01	-1.495500e+01	4.392197e-02	0.000000e+00	0.000000e+00
-1.495500e+01	-1.485000e+01	4.467444e-02	0.000000e+00	0.000000e+00
-1.485000e+01	-1.474500e+01	4.538817e-02	0.000000e+00	0.000000e+00
-1.474500e+01	-1.464000e+01	4.636498e-02	0.000000e+00	0.000000e+00
-1.464000e+01	-1.453500e+01	4.697200e-02	0.000000e+00	0.000000e+00
-1.453500e+01	-1.443000e+01	4.766076e-02	0.000000e+00	0.000000e+00
-1.443000e+01	-1.432500e+01	4.855111e-02	0.000000e+00	0.000000e+00
-1.432500e+01	-1.422000e+01	4.908939e-02	0.000000e+00	0.000000e+00
-1.422000e+01	-1.411500e+01	4.971380e-02	0.000000e+00	0.000000e+00
-1.411500e+01	-1.401000e+01	5.081092e-02	0.000000e+00	0.000000e+00
-1.401000e+01	-1.390500e+01	5.133622e-02	0.000000e+00	0.000000e+00
-1.390500e+01	-1.380000e+01	5.202528e-02	0.000000e+00	0.000000e+00
-1.380000e+01	-1.369500e+01	5.235726e-02	0.000000e+00	0.000000e+00
-1.369500e+01	-1.359000e+01	5.339028e-02	0.000000e+00	0.000000e+00
-1.359000e+01	-1.348500e+01	5.405883e-02	0.000000e+00	0.000000e+00
-1.348500e+01	-1.338000e+01	5.458953e-02	0.000000e+00	0.000000e+00
-1.338000e+01	-1.327500e+01	5.574584e-02	0.000000e+00	0.000000e+00
-1.327500e+01	-1.317000e+01	5.619673e-02	0.000000e+00	0.000000e+00
-1.317000e+01	-1.306500e+01	5.728212e-02	0.000000e+00	0.000000e+00
-1.306500e+01	-1.296000e+01	5.788237e-02	0.000000e+00	0.000000e+00
-1.296000e+01	-1.285500e+01	5.858896e-02	0.000000e+00	0.000000e+00
-1.285500e+01	-1.275000e+01	5.923454e-02	0.000000e+00	0.000000e+00
-1.275000e+01	-1.264500e+01	6.023250e-02	0.000000e+00	0.000000e+00
-1.264500e+01	-1.254000e+01	6.125905e-02	0.000000e+00	0.000000e+00
-1.254000e+01	-1.243500e+01	6.215753e-02	0.000000e+00	0.000000e+00
-1.243500e+01	-1.233000e+01	6.249614e-02	0.000000e+00	0.000000e+00
-1.233000e+01	-1.222500e+01	6.325638e-02	0.000000e+00	0.000000e+00
-1.222500e+01	-1.212000e+01	6.484033e-02	0.000000e+00	0.000000e+00
-1.212000e+01	-1.201500e+01	6.659636e-02	0.000000e+00	0.000000e+00
-1.201500e+01	-1.191000e+01	6.869207e-02	0.000000e+00	0.000000e+00
-1.191000e+01	-1.180500e+01	6.913915e-02	0.000000e+00	0.000000e+00
-1.180500e+01	-1.170000e+01	6.850899e-02	0.000000e+00	0.000000e+00
-1.170000e+01	-1.159500e+01	6.874440e-02	0.000000e+00	0.000000e+00
-1.159500e+01	-1.149000e+01	6.863165e-02	0.000000e+00	0.000000e+00
-1.149000e+01	-1.138500e+01	6.912463e-02	0.000000e+00	0.000000e+00
-1.138500e+01	-1.128000e+01	6.856862e-02	0.000000e+00	0.000000e+00
-1.128000e+01	-1.117500e+01	6.914047e-02	0.000000e+00	0.000000e+00
-1.117500e+01	-1.107000e+01	6.926315e-02	0.000000e+00	0.000000e+00
-1.107000e+01	-1.096500e+01	6.862891e-02	0.000000e+00	0.000000e+00
-1.096500e+01	-1.086000e+01	6.863737e-02	0.000000e+00	0.000000e+00
-1.086000e+01	-1.075500e+01	6.902317e-02	0.000000e+00	0.000000e+00
-1.075500e+01	-1.065000e+01	6.906785e-02	0.000000e+00	0.000000e+00
-1.065000e+01	-1.054500e+01	6.863196e-02	0.000000e+00	0.000000e+00
-1.054500e+01	-1.044000e+01	6.883268e-02	0.000000e+00	0.000000e+00
-1.044000e+01	-1.033500e+01	6.874794e-02	0.000000e+00	0.000000e+00
-1.033500e+01	-1.023000e+01	6.858070e-02	0.000000e+00	0.000000e+00
-1.023000e+01	-1.012500e+01	6.901261e-02	0.000000e+00	0.000000e+00
-1.012500e+01	-1.002000e+01	6.913529e-02	0.000000e+00	0.000000e+00
-1.002000e+01	-9.915000e+00	6.848386e-02	0.000000e+00	0.000000e+00
-9.915000e+00	-9.810000e+00	6.866992e-02	0.000000e+00	0.000000e+00
-9.810000e+00	-9.705000e+00	6.841645e-02	0.000000e+00	0.000000e+00
-9.705000e+00	-9.600000e+00	6.855953e-02	0.000000e+00	0.000000e+00
-9.600000e+00	-9.495000e+00	6.866294e-02	0.000000e+00	0.000000e+00
-9.495000e+00	-9.390000e+00	6.846704e-02	0.000000e+00	0.000000e+00
-9.390000e+00	-9.285000e+00	6.849372e-02	0.000000e+00	0.000000e+00
-9.285000e+00	-9.180000e+00	6.819646e-02	0.000000e+00	0.000000e+00
-9.180000e+00	-9.075000e+00	6.856877e-02	0.000000e+00	0.000000e+00
-9.075000e+00	-8.970000e+00	6.876407e-02	0.000000e+00	0.000000e+00
-8.970000e+00	-8.865000e+00	6.840551e-02	0.000000e+00	0.000000e+00
-8.865000e+00	-8.760000e+00	6.839921e-02	0.000000e+00	0.000000e+00
-8.760000e+00	-8.655000e+00	6.859935e-02	0.000000e+00	0.000000e+00
-8.655000e+00	-8.550000e+00	6.850837e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.445000e+00	6.868114e-02	0.000000e+00	0.000000e+00
-8.445000e+00	-8.340000e+00	6.857935e-02	0.000000e+00	0.000000e+00
-8.340000e+00	-8.235000e+00	6.831868e-02	0.000000e+00	0.000000e+00
-8.235000e+00	-8.130000e+00	6.839002e-02	0.000000e+00	0.000000e+00
-8.130000e+00	-8.025000e+00	6.804094e-02	0.000000e+00	0.000000e+00
-8.025000e+00	-7.920000e+00	6.800266e-02	0.000000e+00	0.000000e+00
-7.920000e+00	-7.815000e+00	6.807497e-02	0.000000e+00	0.000000e+00
-7.815000e+00	-7.710000e+00	6.819218e-02	0.000000e+00	0.000000e+00
-7.710000e+00	-7.605000e+00	6.863540e-02	0.000000e+00	0.000000e+00
-7.605000e+00	-7.500000e+00	6.767055e-02	0.000000e+00	0.000000e+00
-7.500000e+00	-7.395000e+00	6.788135e-02	0.000000e+00	0.000000e+00
-7.395000e+00	-7.290000e+00	6.809683e-02	0.000000e+00	0.000000e+00
-7.290000e+00	-7.185000e+00	6.731803e-02	0.000000e+00	0.000000e+00
-7.185000e+00	-7.080000e+00	6.749123e-02	0.000000e+00	0.000000e+00
-7.080000e+00	-6.975000e+00	6.727285e-02	0.000000e+00	0.000000e+00
-6.975000e+00	-6.870000e+00	6.655897e-02	0.000000e+00	0.000000e+00
-6.870000e+00	-6.765000e+00	6.636228e-02	0.000000e+00	0.000000e+00
-6.765000e+00	-6.660000e+00	6.611265e-02	0.000000e+00	0.000000e+00
-6.660000e+00	-6.555000e+00	6.651163e-02	0.000000e+00	0.000000e+00
-6.555000e+00	-6.450000e+00	6.577046e-02	0.000000e+00	0.000000e+00
-6.450000e+00	-6.345000e+00	6.527508e-02	0.000000e+00	0.000000e+00
-6.345000e+00	-6.240000e+00	6.451376e-02	0.000000e+00	0.000000e+00
-6.240000e+00	-6.135000e+00	6.444703e-02	0.000000e+00	0.000000e+00
-6.135000e+00	-6.030000e+00	6.384488e-02	0.000000e+00	0.000000e+00
-6.030000e+00	-5.925000e+00	6.273742e-02	0.000000e+00	0.000000e+00
-5.925000e+00	-5.820000e+00	6.208687e-02	0.000000e+00	0.000000e+00
-5.820000e+00	-5.715000e+00	6.196901e-02	0.000000e+00	0.000000e+00
-5.715000e+00	-5.610000e+00	6.090510e-02	0.000000e+00	0.000000e+00
-5.610000e+00	-5.505000e+00	6.051028e-02	0.000000e+00	0.000000e+00
-5.505000e+00	-5.400000e+00	5.964869e-02	0.000000e+00	0.000000e+00
-5.400000e+00	-5.295000e+00	5.905281e-02	0.000000e+00	0.000000e+00
-5.295000e+00	-5.190000e+00	5.822704e-02	0.000000e+00	0.000000e+00
-5.190000e+00	-5.085000e+00	5.781886e-02	0.000000e+00	0.000000e+00
-5.085000e+00	-4.980000e+00	5.680455e-02	0.000000e+00	0.000000e+00
-4.980000e+00	-4.875000e+00	5.619266e-02	0.000000e+00	0.000000e+00
-4.875000e+00	-4.770000e+00	5.545689e-02	0.000000e+00	0.000000e+00
-4.770000e+00	-4.665000e+00	5.492801e-02	0.000000e+00	0.000000e+00
-4.665000e+00	-4.560000e+00	5.414511e-02	0.000000e+00	0.000000e+00
-4.560000e+00	-4.455000e+00	5.328153e-02	0.000000e+00	0.000000e+00
-4.455000e+00	-4.350000e+00	5.264934e-02	0.000000e+00	0.000000e+00
-4.350000e+00	-4.245000e+00	5.200652e-02	0.000000e+00	0.000000e+00
-4.245000e+00	-4.140000e+00	5.110181e-02	0.000000e+00	0.000000e+00
-4.140000e+00	-4.035000e+00	5.052055e-02	0.000000e+00	0.000000e+00
-4.035000e+00	-3.930000e+00	5.002490e-02	0.000000e+00	0.000000e+00
-3.930000e+00	-3.825000e+00	4.872632e-02	0.000000e+00	0.000000e+00
-3.825000e+00	-3.720000e+00	4.830511e-02	0.000000e+00	0.000000e+00
-3.720000e+00	-3.615000e+00	4.771044e-02	0.000000e+00	0.000000e+00
-3.615000e+00	-3.510000e+00	4.700308e-02	0.000000e+00	0.000000e+00
-3.510000e+00	-3.405000e+00	4.617616e-02	0.000000e+00	0.000000e+00
-3.405000e+00	-3.300000e+00	4.565741e-02	0.000000e+00	0.000000e+00
-3.300000e+00	-3.195000e+00	4.450285e-02	0.000000e+00	0.000000e+00
-3.195000e+00	-3.090000e+00	4.372569e-02	0.000000e+00	0.000000e+00
-3.090000e+00	-2.985000e+00	4.339141e-02	0.000000e+00	0.000000e+00
-2.985000e+00	-2.880000e+00	4.233548e-02	0.000000e+00	0.000000e+00
-2.880000e+00	-2.775000e+00	4.187850e-02	0.000000e+00	0.000000e+00
-2.775000e+00	-2.670000e+00	4.132335e-02	0.000000e+00	0.000000e+00
-2.670000e+00	-2.565000e+00	4.057694e-02	0.000000e+00	0.000000e+00
-2.565000e+00	-2.460000e+00	3.991485e-02	0.000000e+00	0.000000e+00
-2.460000e+00	-2.355000e+00	3.924863e-02	0.000000e+00	0.000000e+00
-2.355000e+00	-2.250000e+00	3.839831e-02	0.000000e+00	0.000000e+00
-2.250000e+00	-2.145000e+00	3.783179e-02	0.000000e+00	0.000000e+00
-2.145000e+00	-2.040000e+00	3.682371e-02	0.000000e+00	0.000000e+00
-2.040000e+00	-1.935000e+00	3.622580e-02	0.000000e+00	0.000000e+00
-1.935000e+00	-1.830000e+00	3.536838e-02	0.000000e+00	0.000000e+00
-1.830000e+00	-1.725000e+00	3.474052e-02	0.000000e+00	0.000000e+00
-1.725000e+00	-1.620000e+00	3.393475e-02	0.000000e+00	0.000000e+00
-1.620000e+00	-1.515000e+00	3.327423e-02	0.000000e+00	0.000000e+00
-1.515000e+00	-1.410000e+00	3.242714e-02	0.000000e+00	0.000000e+00
-1.410000e+00	-1.305000e+00	3.183556e-02	0.000000e+00	0.000000e+00
-1.305000e+00	-1.200000e+00	3.096365e-02	0.000000e+00	0.000000e+00
-1.200000e+00	-1.095000e+00	3.042859e-02	0.000000e+00	0.000000e+00
-1.095000e+00	-9.900000e-01	2.973066e-02	0.000000e+00	0.000000e+00
-9.900000e-01	-8.850000e-01	2.881800e-02	0.000000e+00	0.000000e+00
-8.850000e-01	-7.800000e-01	2.815871e-02	0.000000e+00	0.000000e+00
-7.800000e-01	-6.750000e-01	2.731245e-02	0.000000e+00	0.000000e+00
-6.750000e-01	-5.700000e-01	2.662217e-02	0.000000e+00	0.000000e+00
-5.700000e-01	-4.650000e-01	2.606042e-02	0.000000e+00	0.000000e+00
-4.650000e-01	-3.600000e-01	2.510839e-02	0.000000e+00	0.000000e+00
-3.600000e-01	-2.550000e-01	2.472269e-02	0.000000e+00	0.000000e+00
-2.550000e-01	-1.500000e-01	2.386263e-02	0.000000e+00	0.000000e+00
-1.500000e-01	-4.500000e-02	2.285962e-02	0.000000e+00	0.000000e+00
-4.500000e-02	6.000000e-02	2.223717e-02	0.000000e+00	0.000000e+00
6.000000e-02	1.650000e-01	2.150235e-02	0.000000e+00	0.000000e+00
1.650000e-01	2.700000e-01	2.057614e-02	0.000000e+00	0.000000e+00
2.700000e-01	3.750000e-01	1.999290e-02	0.000000e+00	0.000000e+00
3.750000e-01	4.800000e-01	1.902900e-02	0.000000e+00	0.000000e+00
4.800000e-01	5.850000e-01	1.829858e-02	0.000000e+00	0.000000e+00
5.850000e-01	6.900000e-01	1.761620e-02	0.000000e+00	0.000000e+00
6.900000e-01	7.950000e-01	1.688056e-02	0.000000e+00	0.000000e+00
7.950000e-01	9.000000e-01	1.611563e-02	0.000000e+00	0.000000e+00
9.000000e-01	1.005000e+00	1.530806e-02	0.000000e+00	0.000000e+00
1.005000e+00	1.110000e+00	1.455692e-02	0.000000e+00	0.000000e+00
1.110000e+00	1.215000e+00	1.357417e-02	0.000000e+00	0.000000e+00
1.215000e+00	1.320000e+00	1.294256e-02	0.000000e+00	0.000000e+00
1.320000e+00	1.425000e+00	1.216313e-02	0.000000e+00	0.000000e+00
1.425000e+00	1.530000e+00	1.132563e-02	0.000000e+00	0.000000e+00
1.530000e+00	1.635000e+00	1.047818e-02	0.000000e+00	0.000000e+00
1.635000e+00	1.740000e+00	9.739496e-03	0.000000e+00	0.000000e+00
1.740000e+00	1.845000e+00	8.765404e-03	0.000000e+00	0.000000e+00
1.845000e+00	1.950000e+00	8.042808e-03	0.000000e+00	0.000000e+00
1.950000e+00	2.055000e+00	7.164251e-03	0.000000e+00	0.000000e+00
2.055000e+00	2.160000e+00	6.229091e-03	0.000000e+00	0.000000e+00
2.160000e+00	2.265000e+00	5.513657e-03	0.000000e+00	0.000000e+00
2.265000e+00	2.370000e+00	4.654308e-03	0.000000e+00	0.000000e+00
2.370000e+00	2.475000e+00	3.792944e-03	0.000000e+00	0.000000e+00
2.475000e+00	2.580000e+00	3.064671e-03	0.000000e+00	0.000000e+00
2.580000e+00	2.685000e+00	2.441621e-03	0.000000e+00	0.000000e+00
2.685000e+00	2.790000e+00	1.819009e-03	0.000000e+00	0.000000e+00
2.790000e+00	2.895000e+00	1.290736e-03	0.000000e+00	0.000000e+00
2.895000e+00	3.000000e+00	7.758511e-04	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosVirt136.yoda/Sherpa/starting_scale
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/histosVirt136.yoda/Sherpa/starting_scale
Title=$t_\text{start}=\bar{q}_\text{start}^2$
# xlow	 xhigh	 val	 errminus	 errplus
-1.800000e+01	-1.789500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.789500e+01	-1.779000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.779000e+01	-1.768500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.768500e+01	-1.758000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.758000e+01	-1.747500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.747500e+01	-1.737000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.737000e+01	-1.726500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.726500e+01	-1.716000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.716000e+01	-1.705500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.705500e+01	-1.695000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.695000e+01	-1.684500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.684500e+01	-1.674000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.674000e+01	-1.663500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.663500e+01	-1.653000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.653000e+01	-1.642500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.642500e+01	-1.632000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.632000e+01	-1.621500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.621500e+01	-1.611000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.611000e+01	-1.600500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.600500e+01	-1.590000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.590000e+01	-1.579500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.579500e+01	-1.569000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.569000e+01	-1.558500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.558500e+01	-1.548000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.548000e+01	-1.537500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.537500e+01	-1.527000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.527000e+01	-1.516500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.516500e+01	-1.506000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.506000e+01	-1.495500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.495500e+01	-1.485000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.485000e+01	-1.474500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.474500e+01	-1.464000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.464000e+01	-1.453500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.453500e+01	-1.443000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.443000e+01	-1.432500e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.432500e+01	-1.422000e+01	0.000000e+00	0.000000e+00	0.000000e+00
-1.422000e+01	-1.411500e+01	7.908982e-06	0.000000e+00	0.000000e+00
-1.411500e+01	-1.401000e+01	4.336086e-05	0.000000e+00	0.000000e+00
-1.401000e+01	-1.390500e+01	1.047688e-04	0.000000e+00	0.000000e+00
-1.390500e+01	-1.380000e+01	1.923292e-04	0.000000e+00	0.000000e+00
-1.380000e+01	-1.369500e+01	3.503770e-04	0.000000e+00	0.000000e+00
-1.369500e+01	-1.359000e+01	5.953433e-04	0.000000e+00	0.000000e+00
-1.359000e+01	-1.348500e+01	1.037288e-03	0.000000e+00	0.000000e+00
-1.348500e+01	-1.338000e+01	1.750407e-03	0.000000e+00	0.000000e+00
-1.338000e+01	-1.327500e+01	3.042569e-03	0.000000e+00	0.000000e+00
-1.327500e+01	-1.317000e+01	5.332686e-03	0.000000e+00	0.000000e+00
-1.317000e+01	-1.306500e+01	8.025342e-03	0.000000e+00	0.000000e+00
-1.306500e+01	-1.296000e+01	9.655565e-03	0.000000e+00	0.000000e+00
-1.296000e+01	-1.285500e+01	1.063318e-02	0.000000e+00	0.000000e+00
-1.285500e+01	-1.275000e+01	1.155319e-02	0.000000e+00	0.000000e+00
-1.275000e+01	-1.264500e+01	1.239894e-02	0.000000e+00	0.000000e+00
-1.264500e+01	-1.254000e+01	1.304240e-02	0.000000e+00	0.000000e+00
-1.254000e+01	-1.243500e+01	1.439360e-02	0.000000e+00	0.000000e+00
-1.243500e+01	-1.233000e+01	1.630713e-02	0.000000e+00	0.000000e+00
-1.233000e+01	-1.222500e+01	1.735295e-02	0.000000e+00	0.000000e+00
-1.222500e+01	-1.212000e+01	1.899093e-02	0.000000e+00	0.000000e+00
-1.212000e+01	-1.201500e+01	2.169588e-02	0.000000e+00	0.000000e+00
-1.201500e+01	-1.191000e+01	2.272499e-02	0.000000e+00	0.000000e+00
-1.191000e+01	-1.180500e+01	2.564452e-02	0.000000e+00	0.000000e+00
-1.180500e+01	-1.170000e+01	2.627990e-02	0.000000e+00	0.000000e+00
-1.170000e+01	-1.159500e+01	2.787287e-02	0.000000e+00	0.000000e+00
-1.159500e+01	-1.149000e+01	3.007091e-02	0.000000e+00	0.000000e+00
-1.149000e+01	-1.138500e+01	3.171404e-02	0.000000e+00	0.000000e+00
-1.138500e+01	-1.128000e+01	3.296264e-02	0.000000e+00	0.000000e+00
-1.128000e+01	-1.117500e+01	3.455112e-02	0.000000e+00	0.000000e+00
-1.117500e+01	-1.107000e+01	3.624210e-02	0.000000e+00	0.000000e+00
-1.107000e+01	-1.096500e+01	3.777961e-02	0.000000e+00	0.000000e+00
-1.096500e+01	-1.086000e+01	3.929842e-02	0.000000e+00	0.000000e+00
-1.086000e+01	-1.075500e+01	4.092351e-02	0.000000e+00	0.000000e+00
-1.075500e+01	-1.065000e+01	4.197126e-02	0.000000e+00	0.000000e+00
-1.065000e+01	-1.054500e+01	4.377789e-02	0.000000e+00	0.000000e+00
-1.054500e+01	-1.044000e+01	4.523409e-02	0.000000e+00	0.000000e+00
-1.044000e+01	-1.033500e+01	4.646074e-02	0.000000e+00	0.000000e+00
-1.033500e+01	-1.023000e+01	4.822524e-02	0.000000e+00	0.000000e+00
-1.023000e+01	-1.012500e+01	4.973108e-02	0.000000e+00	0.000000e+00
-1.012500e+01	-1.002000e+01	5.102158e-02	0.000000e+00	0.000000e+00
-1.002000e+01	-9.915000e+00	5.216098e-02	0.000000e+00	0.000000e+00
-9.915000e+00	-9.810000e+00	5.412688e-02	0.000000e+00	0.000000e+00
-9.810000e+00	-9.705000e+00	5.507256e-02	0.000000e+00	0.000000e+00
-9.705000e+00	-9.600000e+00	5.679579e-02	0.000000e+00	0.000000e+00
-9.600000e+00	-9.495000e+00	5.825776e-02	0.000000e+00	0.000000e+00
-9.495000e+00	-9.390000e+00	5.976132e-02	0.000000e+00	0.000000e+00
-9.390000e+00	-9.285000e+00	6.089395e-02	0.000000e+00	0.000000e+00
-9.285000e+00	-9.180000e+00	6.271146e-02	0.000000e+00	0.000000e+00
-9.180000e+00	-9.075000e+00	6.389992e-02	0.000000e+00	0.000000e+00
-9.075000e+00	-8.970000e+00	6.526588e-02	0.000000e+00	0.000000e+00
-8.970000e+00	-8.865000e+00	6.650673e-02	0.000000e+00	0.000000e+00
-8.865000e+00	-8.760000e+00	6.832043e-02	0.000000e+00	0.000000e+00
-8.760000e+00	-8.655000e+00	6.994536e-02	0.000000e+00	0.000000e+00
-8.655000e+00	-8.550000e+00	7.173497e-02	0.000000e+00	0.000000e+00
-8.550000e+00	-8.445000e+00	7.218614e-02	0.000000e+00	0.000000e+00
-8.445000e+00	-8.340000e+00	7.400073e-02	0.000000e+00	0.000000e+00
-8.340000e+00	-8.235000e+00	7.502034e-02	0.000000e+00	0.000000e+00
-8.235000e+00	-8.130000e+00	7.684210e-02	0.000000e+00	0.000000e+00
-8.130000e+00	-8.025000e+00	7.809973e-02	0.000000e+00	0.000000e+00
-8.025000e+00	-7.920000e+00	7.963300e-02	0.000000e+00	0.000000e+00
-7.920000e+00	-7.815000e+00	8.079303e-02	0.000000e+00	0.000000e+00
-7.815000e+00	-7.710000e+00	8.240018e-02	0.000000e+00	0.000000e+00
-7.710000e+00	-7.605000e+00	8.387151e-02	0.000000e+00	0.000000e+00
-7.605000e+00	-7.500000e+00	8.528324e-02	0.000000e+00	0.000000e+00
-7.500000e+00	-7.395000e+00	8.624988e-02	0.000000e+00	0.000000e+00
-7.395000e+00	-7.290000e+00	8.783079e-02	0.000000e+00	0.000000e+00
-7.290000e+00	-7.185000e+00	8.899948e-02	0.000000e+00	0.000000e+00
-7.185000e+00	-7.080000e+00	9.017106e-02	0.000000e+00	0.000000e+00
-7.080000e+00	-6.975000e+00	9.084836e-02	0.000000e+00	0.000000e+00
-6.975000e+00	-6.870000e+00	9.258362e-02	0.000000e+00	0.000000e+00
-6.870000e+00	-6.765000e+00	9.372515e-02	0.000000e+00	0.000000e+00
-6.765000e+00	-6.660000e+00	9.395036e-02	0.000000e+00	0.000000e+00
-6.660000e+00	-6.555000e+00	9.525632e-02	0.000000e+00	0.000000e+00
-6.555000e+00	-6.450000e+00	9.613316e-02	0.000000e+00	0.000000e+00
-6.450000e+00	-6.345000e+00	9.694276e-02	0.000000e+00	0.000000e+00
-6.345000e+00	-6.240000e+00	9.813004e-02	0.000000e+00	0.000000e+00
-6.240000e+00	-6.135000e+00	9.817816e-02	0.000000e+00	0.000000e+00
-6.135000e+00	-6.030000e+00	9.845987e-02	0.000000e+00	0.000000e+00
-6.030000e+00	-5.925000e+00	9.920321e-02	0.000000e+00	0.000000e+00
-5.925000e+00	-5.820000e+00	9.919111e-02	0.000000e+00	0.000000e+00
-5.820000e+00	-5.715000e+00	9.977892e-02	0.000000e+00	0.000000e+00
-5.715000e+00	-5.610000e+00	1.001288e-01	0.000000e+00	0.000000e+00
-5.610000e+00	-5.505000e+00	1.002263e-01	0.000000e+00	0.000000e+00
-5.505000e+00	-5.400000e+00	1.001093e-01	0.000000e+00	0.000000e+00
-5.400000e+00	-5.295000e+00	1.002443e-01	0.000000e+00	0.000000e+00
-5.295000e+00	-5.190000e+00	1.004546e-01	0.000000e+00	0.000000e+00
-5.190000e+00	-5.085000e+00	1.004282e-01	0.000000e+00	0.000000e+00
-5.085000e+00	-4.980000e+00	1.002265e-01	0.000000e+00	0.000000e+00
-4.980000e+00	-4.875000e+00	1.006588e-01	0.000000e+00	0.000000e+00
-4.875000e+00	-4.770000e+00	1.006585e-01	0.000000e+00	0.000000e+00
-4.770000e+00	-4.665000e+00	1.005161e-01	0.000000e+00	0.000000e+00
-4.665000e+00	-4.560000e+00	1.005199e-01	0.000000e+00	0.000000e+00
-4.560000e+00	-4.455000e+00	1.006709e-01	0.000000e+00	0.000000e+00
-4.455000e+00	-4.350000e+00	1.007609e-01	0.000000e+00	0.000000e+00
-4.350000e+00	-4.245000e+00	1.007243e-01	0.000000e+00	0.000000e+00
-4.245000e+00	-4.140000e+00	1.006145e-01	0.000000e+00	0.000000e+00
-4.140000e+00	-4.035000e+00	1.006626e-01	0.000000e+00	0.000000e+00
-4.035000e+00	-3.930000e+00	1.005680e-01	0.000000e+00	0.000000e+00
-3.930000e+00	-3.825000e+00	1.005733e-01	0.000000e+00	0.000000e+00
-3.825000e+00	-3.720000e+00	1.006437e-01	0.000000e+00	0.000000e+00
-3.720000e+00	-3.615000e+00	9.972152e-02	0.000000e+00	0.000000e+00
-3.615000e+00	-3.510000e+00	9.795707e-02	0.000000e+00	0.000000e+00
-3.510000e+00	-3.405000e+00	9.680773e-02	0.000000e+00	0.000000e+00
-3.405000e+00	-3.300000e+00	9.509033e-02	0.000000e+00	0.000000e+00
-3.300000e+00	-3.195000e+00	9.325152e-02	0.000000e+00	0.000000e+00
-3.195000e+00	-3.090000e+00	9.224215e-02	0.000000e+00	0.000000e+00
-3.090000e+00	-2.985000e+00	9.047104e-02	0.000000e+00	0.000000e+00
-2.985000e+00	-2.880000e+00	8.931618e-02	0.000000e+00	0.000000e+00
-2.880000e+00	-2.775000e+00	8.800461e-02	0.000000e+00	0.000000e+00
-2.775000e+00	-2.670000e+00	8.626160e-02	0.000000e+00	0.000000e+00
-2.670000e+00	-2.565000e+00	8.521885e-02	0.000000e+00	0.000000e+00
-2.565000e+00	-2.460000e+00	8.375511e-02	0.000000e+00	0.000000e+00
-2.460000e+00	-2.355000e+00	8.201707e-02	0.000000e+00	0.000000e+00
-2.355000e+00	-2.250000e+00	8.015178e-02	0.000000e+00	0.000000e+00
-2.250000e+00	-2.145000e+00	7.930501e-02	0.000000e+00	0.000000e+00
-2.145000e+00	-2.040000e+00	7.780163e-02	0.000000e+00	0.000000e+00
-2.040000e+00	-1.935000e+00	7.593547e-02	0.000000e+00	0.000000e+00
-1.935000e+00	-1.830000e+00	7.529101e-02	0.000000e+00	0.000000e+00
-1.830000e+00	-1.725000e+00	7.367173e-02	0.000000e+00	0.000000e+00
-1.725000e+00	-1.620000e+00	7.219143e-02	0.000000e+00	0.000000e+00
-1.620000e+00	-1.515000e+00	7.053158e-02	0.000000e+00	0.000000e+00
-1.515000e+00	-1.410000e+00	6.902364e-02	0.000000e+00	0.000000e+00
-1.410000e+00	-1.305000e+00	6.780201e-02	0.000000e+00	0.000000e+00
-1.305000e+00	-1.200000e+00	6.598734e-02	0.000000e+00	0.000000e+00
-1.200000e+00	-1.095000e+00	6.490665e-02	0.000000e+00	0.000000e+00
-1.095000e+00	-9.900000e-01	6.324170e-02	0.000000e+00	0.000000e+00
-9.900000e-01	-8.850000e-01	6.181225e-02	0.000000e+00	0.000000e+00
-8.850000e-01	-7.800000e-01	6.069041e-02	0.000000e+00	0.000000e+00
-7.800000e-01	-6.750000e-01	5.919636e-02	0.000000e+00	0.000000e+00
-6.750000e-01	-5.700000e-01	5.753415e-02	0.000000e+00	0.000000e+00
-5.700000e-01	-4.650000e-01	5.604268e-02	0.000000e+00	0.000000e+00
-4.650000e-01	-3.600000e-01	5.434158e-02	0.000000e+00	0.000000e+00
-3.600000e-01	-2.550000e-01	5.339981e-02	0.000000e+00	0.000000e+00
-2.550000e-01	-1.500000e-01	5.188669e-02	0.000000e+00	0.000000e+00
-1.500000e-01	-4.500000e-02	5.045864e-02	0.000000e+00	0.000000e+00
-4.500000e-02	6.000000e-02	4.908724e-02	0.000000e+00	0.000000e+00
6.000000e-02	1.650000e-01	4.743054e-02	0.000000e+00	0.000000e+00
1.650000e-01	2.700000e-01	4.618397e-02	0.000000e+00	0.000000e+00
2.700000e-01	3.750000e-01	4.487219e-02	0.000000e+00	0.000000e+00
3.750000e-01	4.800000e-01	4.321252e-02	0.000000e+00	0.000000e+00
4.800000e-01	5.850000e-01	4.156952e-02	0.000000e+00	0.000000e+00
5.850000e-01	6.900000e-01	4.048305e-02	0.000000e+00	0.000000e+00
6.900000e-01	7.950000e-01	3.853116e-02	0.000000e+00	0.000000e+00
7.950000e-01	9.000000e-01	3.724908e-02	0.000000e+00	0.000000e+00
9.000000e-01	1.005000e+00	3.582833e-02	0.000000e+00	0.000000e+00
1.005000e+00	1.110000e+00	3.460496e-02	0.000000e+00	0.000000e+00
1.110000e+00	1.215000e+00	3.321691e-02	0.000000e+00	0.000000e+00
1.215000e+00	1.320000e+00	3.146950e-02	0.000000e+00	0.000000e+00
1.320000e+00	1.425000e+00	2.985838e-02	0.000000e+00	0.000000e+00
1.425000e+00	1.530000e+00	2.859178e-02	0.000000e+00	0.000000e+00
1.530000e+00	1.635000e+00	2.701461e-02	0.000000e+00	0.000000e+00
1.635000e+00	1.740000e+00	2.589956e-02	0.000000e+00	0.000000e+00
1.740000e+00	1.845000e+00	2.412148e-02	0.000000e+00	0.000000e+00
1.845000e+00	1.950000e+00	2.286027e-02	0.000000e+00	0.000000e+00
1.950000e+00	2.055000e+00	2.127298e-02	0.000000e+00	0.000000e+00
2.055000e+00	2.160000e+00	1.980708e-02	0.000000e+00	0.000000e+00
2.160000e+00	2.265000e+00	1.824991e-02	0.000000e+00	0.000000e+00
2.265000e+00	2.370000e+00	1.700585e-02	0.000000e+00	0.000000e+00
2.370000e+00	2.475000e+00	1.528382e-02	0.000000e+00	0.000000e+00
2.475000e+00	2.580000e+00	1.403915e-02	0.000000e+00	0.000000e+00
2.580000e+00	2.685000e+00	1.241708e-02	0.000000e+00	0.000000e+00
2.685000e+00	2.790000e+00	1.098112e-02	0.000000e+00	0.000000e+00
2.790000e+00	2.895000e+00	9.643159e-03	0.000000e+00	0.000000e+00
2.895000e+00	3.000000e+00	8.256541e-03	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/YFS/tdR-Spec1InitProb.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=1 spectator, starting scale probabilistic
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitProb-photon.yoda/Sherpa/tdR
Title=Spec1InitProb-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	4.535490e-04	nan	nan
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	1.360650e-03	nan	nan
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	4.535490e-04	nan	nan
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	4.588220e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	4.617690e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	4.516170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	9.032330e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	4.717430e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	4.717430e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	4.516170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	2.709700e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	4.535490e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	4.516170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	4.634420e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	9.032330e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	4.516170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	4.628780e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	4.516170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	4.588220e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	9.110130e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	4.555060e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	4.717430e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	1.851510e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	4.628780e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	9.246470e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	4.628780e-04	nan	nan
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	4.503700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	9.110130e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	3.226116e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	9.235380e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	4.717430e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	9.153180e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	4.717430e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	4.588220e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	2.752930e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	1.838239e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	4.617690e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	9.172750e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	4.617690e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	9.217000e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	1.373891e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	4.535490e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	9.058760e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	2.274462e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	9.070990e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	4.535490e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	1.827560e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	6.934900e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	3.699719e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	4.516170e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	4.634420e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	9.222640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	4.503700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	2.274648e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	9.007410e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	1.812879e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	1.811754e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	9.176440e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	9.176440e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	4.503700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	4.634420e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	4.588220e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	4.634420e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	1.828841e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	4.568910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	4.568910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	1.827560e-03	nan	nan
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	4.717430e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	4.568910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	4.628780e-04	nan	nan
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	1.366520e-03	nan	nan
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	2.284908e-03	nan	nan
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	4.555060e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	9.110130e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	1.351110e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	9.263200e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	4.131760e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	1.822030e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	9.189480e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	4.634420e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	4.717430e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	4.588220e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	1.351110e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	9.091920e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	1.822030e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	9.157130e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	9.143280e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	4.143373e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	2.299643e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	1.388630e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	2.711760e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	4.073606e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	1.362767e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	9.072610e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	9.072610e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	3.202157e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	9.132480e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	5.079675e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	2.308840e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	1.368868e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	4.617690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	1.370670e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	4.568910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	6.474686e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	1.390330e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	3.684827e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	5.551409e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	1.364183e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	4.157592e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	2.777308e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	5.474016e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	1.370541e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	9.169910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	1.360650e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	1.370541e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	1.854103e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	1.851510e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	3.650044e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	2.775880e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	1.838540e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	4.232762e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	3.728892e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	4.617690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	1.852176e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	9.346210e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	4.628780e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	9.246470e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	4.628780e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	9.039190e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	6.472083e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	2.770813e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	3.634740e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	3.679118e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	4.617690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	2.287157e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	1.836608e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	2.251850e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	4.503700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	9.335120e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	1.820881e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	2.317368e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	1.832334e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	4.535490e-04	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	1.370703e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	4.535490e-04	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	9.246470e-04	nan	nan
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	3.224292e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	2.303694e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	4.516170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	1.844136e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	1.859267e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	9.132480e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	4.628780e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	4.617690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	4.588220e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	2.752930e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	9.176440e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	1.393856e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	4.628780e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	9.007410e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	9.305650e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	1.388630e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	1.840247e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	2.738715e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	3.689271e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	3.683997e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	3.242353e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	9.434860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	1.824767e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	3.644321e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	3.188211e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	2.286907e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	7.754973e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	1.816619e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	4.516170e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	9.137820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	9.268840e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	1.365429e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	3.259025e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	1.817015e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	1.376660e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	4.617690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	9.263200e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	9.132480e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	3.216294e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	1.813673e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	9.078158e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	5.463968e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	3.687630e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	3.672432e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	9.434860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	2.297023e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	4.555060e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	9.268840e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	4.568910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	9.072610e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	4.568910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	4.555060e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	1.370670e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	1.816316e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	2.755980e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	4.568910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	5.995061e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	4.141431e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	1.377372e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	1.360809e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	1.376470e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	1.378591e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	9.123970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	9.157130e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	9.197690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	1.373881e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	3.647418e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	2.272400e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	4.584926e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	2.758735e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	1.840648e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	3.652363e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	4.568910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	9.070990e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	1.366520e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	9.186889e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	2.770759e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	1.834112e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	2.767552e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	1.391512e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	9.123970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	9.138120e-04	nan	nan
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	9.434860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	1.838239e-03	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	2.313279e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	1.387524e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	9.257550e-04	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	1.104820e-02	nan	nan
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	6.006420e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	2.787163e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	9.286340e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	9.272490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	4.555060e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	9.268840e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	9.246470e-04	nan	nan
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	4.617690e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	4.516170e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	4.209323e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	9.434860e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	9.137820e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	4.634420e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	4.516170e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	2.291529e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	2.738684e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	1.376125e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	1.814552e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	6.781130e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	4.546704e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	3.626305e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	3.167591e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	3.631715e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	3.189126e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	4.503700e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	1.384577e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	2.273891e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	2.277530e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	2.290796e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	2.281658e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	9.071230e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	1.819658e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	4.131964e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	3.705217e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	2.797410e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	5.076160e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	4.086360e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	1.846898e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	2.283799e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	7.298846e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	2.303610e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	2.762982e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	7.391949e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	5.073384e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	4.595786e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	4.617690e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	1.390403e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	3.190954e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	6.316579e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	9.103056e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	4.521344e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	1.802727e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	1.830803e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	9.058760e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	2.747747e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	3.674965e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	2.287543e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	1.391512e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	4.634420e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	2.307319e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	2.280061e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	4.067619e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	2.722496e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	1.238499e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	4.584416e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	1.815604e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	2.283043e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	8.169150e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	1.057167e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	6.866415e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	1.844136e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	1.377254e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	4.064729e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	4.558124e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	1.016992e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	5.989420e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	4.157506e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	2.297963e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	2.748866e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	9.132480e-04	nan	nan
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	4.516170e-04	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	2.791505e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	1.364562e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	9.257550e-04	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	1.825525e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	4.634420e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	9.157130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	2.318823e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	9.032330e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	5.067867e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	1.388630e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	2.808670e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	1.400377e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	1.391512e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	8.312695e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	3.229867e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	5.035989e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	4.597172e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	1.840648e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	4.568910e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	7.396060e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	1.850399e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	9.104400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	1.847868e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	2.746543e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	9.132480e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	2.309958e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	5.071239e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	2.820479e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	2.358710e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	2.726265e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	9.263200e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	9.351850e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	9.132480e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	1.823826e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	6.836477e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	7.718618e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	5.480290e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	5.031102e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	9.104390e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	2.304705e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	3.215073e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	2.284869e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	4.617690e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	1.833800e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	5.013984e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	1.827594e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	9.104390e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	2.269154e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	4.617690e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	3.724290e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	2.756486e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	4.634688e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	1.846898e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	1.844132e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	9.058760e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	2.314229e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	1.382102e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	1.370670e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	1.368754e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	9.235380e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	4.634420e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	2.311630e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	6.010310e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	3.240163e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	1.846653e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	5.966900e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	2.288375e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	5.452278e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	3.184949e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	2.268071e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	2.786797e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	4.189482e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	1.390691e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	2.724991e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	9.176440e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	7.828113e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	1.821563e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	2.309432e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	3.215172e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	1.364562e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	9.257550e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	9.346210e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	1.386802e-03	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	4.535490e-04	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	2.758141e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	9.058760e-04	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	1.847840e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	6.398412e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	5.529415e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	2.747902e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	3.674921e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	5.053513e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	1.846653e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	1.377372e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	9.176440e-04	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	4.617690e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	4.617690e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	4.555060e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	4.535490e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	4.535490e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	9.070990e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	1.828289e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	9.110130e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	9.137820e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	4.516170e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	2.713569e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	1.369288e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	3.243024e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	9.272490e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	4.617690e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	1.839537e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	9.157130e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	5.888774e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	3.192978e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	8.336518e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	1.406364e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	3.675515e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	2.329902e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	5.506472e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	1.834919e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	4.658600e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	4.127699e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	9.546576e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	2.733275e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	2.304336e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	4.104626e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	5.073297e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	6.435396e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	6.418903e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	4.550317e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	7.752838e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	4.519600e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	5.034509e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	9.157096e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	2.281241e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	5.004244e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	1.837333e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	2.741252e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	4.503700e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	4.516170e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	2.285965e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	1.364865e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	4.103066e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	5.116148e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	2.295567e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	3.634033e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	5.023765e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	1.003502e-02	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	7.422670e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	6.829574e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	3.254615e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	3.211968e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	3.634548e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	1.825483e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	2.767778e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	1.359425e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	4.590433e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	1.574554e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	6.895644e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	3.673430e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	7.775083e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	7.402482e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	5.497690e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	4.094157e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	1.833443e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	2.745541e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	9.257550e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	3.228775e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	1.278036e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	6.835725e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	4.116392e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	2.702220e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	1.372070e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	2.322353e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	5.023487e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	7.311220e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	4.554496e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	1.390691e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	2.323915e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	2.303651e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	2.725520e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	6.882323e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	3.667705e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	2.264042e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	2.315556e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	4.532261e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	4.570744e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	5.560889e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	4.555060e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	4.555060e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	9.110130e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	1.397498e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	3.672979e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	9.070990e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	4.588220e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	4.628780e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	4.600337e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	1.832760e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	1.828289e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	2.263507e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	3.166604e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	9.132480e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	4.634420e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	1.372634e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	8.291436e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	3.655598e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	5.043712e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	5.550906e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	3.689280e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	4.127068e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	1.818385e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	1.864077e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	3.222482e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	5.524455e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	2.315879e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	2.756908e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	4.135857e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	2.302958e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	1.061171e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	6.411845e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	1.061557e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	1.105909e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	4.613494e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	5.063715e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	3.221531e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	2.770458e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	3.723375e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	9.252110e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	1.057732e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	1.337804e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	4.606192e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	1.543047e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	9.606791e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	6.458101e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	1.051828e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	3.672745e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	5.495790e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	4.609631e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	4.100151e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	2.286427e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	6.348078e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	6.426332e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	1.522998e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	5.528482e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	5.096808e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	5.527930e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	2.295995e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	4.165798e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	4.142421e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	4.162882e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	2.767775e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	7.369001e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	7.398344e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	5.056735e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	1.838597e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	5.096735e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	3.237065e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	1.469635e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	1.512950e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	9.213554e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	1.103667e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	4.133457e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	2.296688e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	5.028047e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	7.301740e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	4.109564e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	3.688191e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	2.315436e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	1.368608e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	5.534126e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	8.685041e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	3.249600e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	1.385290e-02	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	7.797799e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	3.658889e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	5.528711e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	4.555060e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	3.217750e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	1.373908e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	4.627669e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	2.299643e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	1.844136e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	1.380522e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	4.535490e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	4.568910e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	2.297707e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	9.042716e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	5.884129e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	4.990036e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	2.723553e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	1.847405e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	8.318017e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	1.049298e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	5.451501e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	7.393415e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	4.133193e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	1.014053e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	1.162862e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	4.177289e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	5.535507e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	5.079879e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	1.119493e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	5.992822e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	5.568096e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	4.158835e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	3.679422e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	5.543363e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	5.947959e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	5.496759e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	3.194357e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	3.659733e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	2.283332e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	2.753377e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	5.525071e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	8.368725e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	9.007410e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	5.948836e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	6.413039e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	8.635313e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	6.412910e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	2.757032e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	1.810494e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	1.365945e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	5.068475e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	5.055391e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	1.012391e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	7.364420e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	5.024643e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	3.659174e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	2.759695e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	1.952391e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	3.645004e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	8.160883e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	1.811754e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	2.745802e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	5.048645e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	5.053373e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	4.104009e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	3.671534e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	9.018809e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	6.320016e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	5.969254e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	5.449890e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	7.727233e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	2.289394e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	1.833016e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	4.563533e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	3.674594e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	5.113997e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	6.438689e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	5.059815e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	5.064372e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	6.492961e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	1.155853e-02	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	1.849293e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	1.054750e-02	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	1.161521e-02	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	4.092664e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	2.309351e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	1.822836e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	5.046560e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	2.757639e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	4.717430e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	9.176440e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	4.535490e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	4.503700e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	1.806470e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	4.516170e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	2.289856e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	2.745017e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	1.832593e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	4.076150e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	1.373881e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	1.811042e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	2.730485e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	4.580695e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	5.496738e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	2.755401e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	4.152534e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	5.025730e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	1.823411e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	2.718045e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	5.010310e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	5.460102e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	4.164554e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	2.768265e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	4.117228e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	2.761257e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	8.716015e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	2.305750e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	3.619211e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	9.026970e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	6.799990e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	6.890416e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	6.405369e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	7.298340e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	5.027772e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	2.275853e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	1.392334e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	1.278920e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	1.095555e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	6.907955e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	1.983722e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	8.739160e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	6.890320e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	6.410489e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	1.097723e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	7.356574e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	1.467195e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	7.791289e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	4.990405e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	4.136781e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	1.381261e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	3.229403e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	4.166164e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	7.385567e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	5.886323e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	6.399362e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	1.242710e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	7.739270e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	5.057449e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	6.899886e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	5.035642e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	3.693102e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	2.746888e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	2.277650e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	1.061147e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	4.616286e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	5.075656e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	1.867024e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	5.012999e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	4.103036e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	3.214020e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	3.658400e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	2.766455e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	5.508464e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	1.242575e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	7.333823e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	2.305902e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	4.617065e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	2.282420e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	3.210119e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	4.097352e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	1.376143e-02	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	1.463701e-02	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	1.103209e-02	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	9.140845e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	1.055920e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	7.777954e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	7.855112e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	8.242545e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	6.392390e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	4.634420e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	1.853770e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	4.634420e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	4.588220e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	9.121390e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	1.357493e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	4.568910e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	1.829673e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	5.906315e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	1.822419e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	9.090550e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	9.104400e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	9.252920e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	9.434860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	9.286340e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	1.860940e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	9.217000e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	1.374455e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	9.143280e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	4.632680e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	3.174797e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	5.487942e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	4.595273e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	8.270126e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	3.206669e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	4.503700e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	2.757626e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	8.174970e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	8.715078e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	3.686786e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	6.360802e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	1.556571e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	8.209592e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	1.057810e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	6.850948e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	8.294988e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	9.754364e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	4.596886e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	4.603295e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	4.128115e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	3.194965e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	2.292967e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	7.827232e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	5.047033e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	6.880284e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	7.325752e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	9.588784e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	5.971605e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	9.507184e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	9.136662e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	5.484045e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	6.846473e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	4.141858e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	2.754482e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	7.337277e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	3.665874e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	4.143367e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	5.511384e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	3.684215e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	8.722999e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	7.370891e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	5.544982e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	3.650381e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	1.060274e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	8.264378e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	4.592033e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	1.057878e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	7.335529e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	1.187797e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	7.325767e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	1.266867e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	1.000433e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	5.459278e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	3.199224e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	8.659503e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	8.232354e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	7.322351e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	5.955410e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	6.473554e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	9.158722e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	5.514524e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	1.326203e-02	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	1.191964e-02	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	7.800370e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	9.129270e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	5.013596e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	4.998972e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	5.575198e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	4.623904e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	2.797409e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	7.822815e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	1.099916e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	5.160998e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	2.349848e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	2.791890e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	2.755059e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	3.214132e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	3.223920e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	6.036166e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	2.287268e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	2.749512e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	2.736775e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	4.617690e-04	nan	nan
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	6.415212e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	1.052025e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	8.172433e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	1.591598e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	9.602254e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	6.844766e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	8.203788e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	6.854431e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	5.956820e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	9.673605e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	6.877802e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	5.515350e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	5.507491e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	4.604461e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	2.747500e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	5.921017e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	4.102747e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	4.572011e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	6.832050e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	6.393637e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	7.366056e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	6.437102e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	6.435866e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	3.703281e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	9.646729e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	1.008092e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	7.789011e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	5.045419e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	1.822810e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	5.500217e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	1.189503e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	6.893446e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	1.048183e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	5.014541e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	6.416151e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	1.744814e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	2.272883e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	1.186183e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	1.375152e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	8.226805e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	1.388427e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	1.569819e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	2.077932e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	9.279768e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	6.405504e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	8.294848e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	8.312689e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	4.175355e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	6.948404e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	6.876587e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	7.807041e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	5.564843e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	9.109298e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	7.758786e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	1.396879e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	9.311933e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	1.610966e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	8.282701e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	7.792344e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	8.758118e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	1.428696e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	5.502211e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	6.868224e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	7.795552e-03	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	6.874672e-03	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	1.952408e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	1.277549e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	8.722446e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	9.598164e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	9.162961e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	6.838686e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	3.218665e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	2.292572e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	2.075574e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	7.343478e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	8.717626e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	4.717430e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	4.628780e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	4.535490e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	1.857981e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	1.351110e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	1.813112e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	4.107421e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	4.555060e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	1.367331e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	1.855857e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	2.302225e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	9.176440e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	6.872618e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	2.766671e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	3.682119e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	4.150977e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	1.108599e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	6.881349e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	7.335342e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	6.854812e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	1.384004e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	3.678771e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	5.878263e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	3.689842e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	1.846483e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	5.487029e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	1.223958e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	6.863954e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	1.973697e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	4.119191e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	1.285554e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	1.097883e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	1.054346e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	1.822439e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	7.810418e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	6.856908e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	7.287546e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	1.194284e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	8.763505e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	5.942413e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	4.569508e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	1.289935e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	5.548260e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	5.033778e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	4.108939e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	7.386217e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	6.002542e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	1.243722e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	1.054156e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	6.419381e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	8.765754e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	5.494155e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	5.483966e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	2.255603e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	9.632517e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	7.348450e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	1.053137e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	1.239466e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	5.945506e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	7.782603e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	1.236591e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	3.028704e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	1.557821e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	7.380355e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	2.198657e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	1.140535e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	7.342427e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	7.773849e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	1.237018e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	1.918139e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	1.509357e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	7.341143e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	5.015233e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	1.457245e-02	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	8.218114e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	6.844622e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	8.680291e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	1.054716e-02	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	8.230061e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	3.666573e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	4.117061e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	4.089523e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	4.570811e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	3.643000e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	6.390107e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	4.142395e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	7.338430e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	6.905274e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	4.503700e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	9.132480e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	9.434860e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	4.717430e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	1.839912e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	1.830892e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	4.568910e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	5.981661e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	1.835290e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	4.568910e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	9.176440e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	9.121390e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	1.375275e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	2.775462e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	3.630541e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	3.177689e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	6.422126e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	4.139519e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	5.926885e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	4.574321e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	8.658758e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	2.201203e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	1.011070e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	5.943124e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	1.232472e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	5.472461e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	1.103170e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	1.098808e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	4.590878e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	1.239819e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	7.797832e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	1.008196e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	6.908889e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	9.782009e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	1.969475e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	1.103705e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	4.152578e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	6.901290e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	1.008676e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	8.771237e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	1.148434e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	1.285723e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	9.640581e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	1.166658e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	1.615799e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	9.162752e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	9.652079e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	8.648197e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	9.690435e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	3.230117e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	5.047792e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	1.051146e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	7.857706e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	1.377210e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	5.496231e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	6.470344e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	5.508020e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	4.586505e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	8.203124e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	1.106273e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	4.609532e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	4.575100e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	3.213677e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	1.283086e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	1.186289e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	1.057308e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	7.816466e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	8.697371e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	2.897899e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	1.599747e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	7.776775e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	6.909973e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	1.143955e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	5.037183e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	4.584619e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	5.068369e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	4.167897e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	1.424989e-02	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	8.678272e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	1.279469e-02	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	7.331866e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	6.892503e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	2.211294e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	1.115653e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	1.151243e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	1.276375e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	1.420007e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	9.168639e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	4.568910e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	1.831426e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	9.286340e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	4.144130e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	2.296855e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	5.138968e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	4.149242e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	2.315436e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	1.080170e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	1.019108e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	6.458338e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	3.679934e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	5.070158e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	4.134718e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	5.085427e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	3.675727e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	4.717430e-04	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	4.552928e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	5.031691e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	1.602606e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	2.247844e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	2.399440e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	2.711727e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	2.096382e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	1.831858e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	1.193934e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	9.632689e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	1.424620e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	1.104275e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	5.525606e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	6.890933e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	8.743665e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	1.235368e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	1.969081e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	1.011296e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	2.016480e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	6.858967e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	6.370127e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	7.353358e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	7.352165e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	9.605884e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	5.911415e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	4.554224e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	1.180944e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	5.953767e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	5.477365e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	1.099285e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	1.300072e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	1.100921e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	8.712177e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	1.778853e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	1.279939e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	2.382326e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	9.176466e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	5.498660e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	1.506166e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	8.263107e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	9.169664e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	5.943967e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	5.048628e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	9.186600e-04	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	4.558277e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	2.748281e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	1.008889e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	8.670676e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	1.230263e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	1.325975e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	9.116975e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	1.327172e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	1.325960e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	7.286273e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	1.285771e-02	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	1.599596e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	7.746721e-03	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	9.700006e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	6.494193e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	5.982772e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	1.424972e-02	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	5.979361e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	1.018827e-02	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	1.856349e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	9.691362e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	1.010736e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	2.830460e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	4.717430e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	9.434860e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	1.360650e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	3.755749e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	2.830460e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	1.016873e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	2.304597e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	2.766007e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	2.280605e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	1.397498e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	1.395103e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	2.326955e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	2.741091e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	9.351850e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	9.071230e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	2.741130e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	3.641445e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	2.715292e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	4.545186e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	5.471825e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	1.143599e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	9.637835e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	8.269037e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	9.199334e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	9.201558e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	5.925994e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	7.301895e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	8.704531e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	4.100487e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	7.778327e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	1.142916e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	1.290801e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	1.049892e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	1.427605e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	1.422250e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	9.300769e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	1.108453e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	8.720823e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	4.136954e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	1.234784e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	9.628417e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	7.772171e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	1.700828e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	7.326118e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	8.685743e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	2.530566e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	1.583982e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	1.201120e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	1.010532e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	1.433074e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	1.153278e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	1.423470e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	2.983164e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	1.887413e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	9.674831e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	3.693551e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	6.905131e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	9.093759e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	1.510622e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	9.147240e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	1.192835e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	1.156033e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	5.031941e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	1.654032e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	1.833802e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	2.058259e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	1.568742e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	1.145099e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	3.203138e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	1.832807e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	1.833337e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	1.921842e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	9.146706e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	6.858409e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	7.352581e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	1.286579e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	1.054589e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	1.280766e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	9.162475e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	1.806316e-02	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	1.202794e-02	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	7.349634e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	1.534183e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	1.475409e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	8.264293e-03	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	9.753948e-03	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	6.416123e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	1.189497e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	1.516764e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	7.879536e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	6.922020e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	7.733306e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.144627e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	1.835290e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	9.176440e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	9.176440e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	4.588220e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	9.205910e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	1.384577e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	9.257550e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	4.628780e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	9.110130e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	2.778979e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	9.252110e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	3.152590e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	2.255029e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	9.169910e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	9.272490e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	4.086334e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	2.713851e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	3.172304e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	4.503700e-04	nan	nan
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	9.007410e-04	nan	nan
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	7.398666e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	3.208288e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	6.910716e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	3.653456e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	4.599561e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	3.683180e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	1.011012e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	1.510471e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	5.521214e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	1.149267e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	1.110803e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	1.375981e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	1.519938e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	2.377651e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	9.628345e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	7.800261e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	8.251148e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	1.508577e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	6.806586e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	8.200288e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	1.144695e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	1.693627e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	5.514581e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	1.377405e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	2.640979e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	1.233644e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	1.241380e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	7.331452e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	7.338201e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	2.818593e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	1.846797e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	1.288941e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	2.648063e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	2.527722e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	2.159603e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	2.690962e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	1.504583e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	1.002268e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	6.837604e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	1.280987e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	1.874155e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	3.009757e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	1.419355e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	3.258240e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	1.777182e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	1.413179e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	2.052071e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	1.556401e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	1.328104e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	1.193957e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	6.432138e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	2.956330e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	3.079065e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	1.504077e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	1.641053e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	1.136290e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	1.644428e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	1.282879e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	1.511755e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	1.745273e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	1.421728e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	1.199112e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	1.328260e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	2.199654e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	3.231770e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	2.121748e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	1.107529e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	3.183090e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	1.515536e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	1.640779e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	2.064056e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.137796e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	1.054023e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	1.743516e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	1.919129e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	4.634420e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	1.852639e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	9.169910e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	1.853208e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	1.370670e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	9.268840e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	2.734533e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	1.379155e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	3.676107e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	4.136289e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	7.342415e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	1.333484e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	7.798922e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	6.400145e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	1.820905e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	5.944006e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	1.647271e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	3.181273e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	9.641046e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	1.003762e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	7.325470e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	1.157850e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	1.150562e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	1.608263e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	1.416171e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	1.055552e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	6.428849e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	1.110091e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	1.148172e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	7.769679e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	1.422486e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	9.178253e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	8.207184e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	5.032113e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	1.791793e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	1.101012e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	1.052507e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	1.239915e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	8.201574e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	9.138333e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	1.052027e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	1.414132e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	1.145313e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	9.641263e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	6.876652e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	1.058134e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	1.889147e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	2.059760e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	7.803632e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	5.525434e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	2.052425e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	1.185886e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	8.719745e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	8.705892e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	7.303370e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	1.056859e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	1.651682e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	1.926754e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	1.417769e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	1.420960e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	1.137761e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	6.855611e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	6.851902e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	1.390229e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	1.606341e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	7.784101e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	1.147206e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	1.236277e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	7.761672e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	9.597504e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	2.131597e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	9.148524e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	6.382064e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	8.678261e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	9.646196e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	3.091898e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	1.621747e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.468213e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	7.321818e-03	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	1.283552e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	9.173556e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	8.248354e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	8.224142e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	1.140309e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	7.335256e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	1.469416e-02	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	1.152042e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	3.645804e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	4.095085e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	4.555060e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	4.555060e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	4.516170e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	4.516170e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	1.816059e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	4.568910e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	4.555060e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	3.157726e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	3.174262e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	3.207757e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	4.557355e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	4.586966e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	1.364183e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	1.369261e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	4.665407e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	3.201610e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	7.847938e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	5.560607e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	6.892922e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	9.599725e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	5.475387e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	8.695161e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	8.648605e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	1.508198e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	9.147267e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	1.052111e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	1.296596e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	1.329881e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	1.505858e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	1.187818e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	9.609482e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	5.941506e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	1.278777e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	8.710771e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	1.104698e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	9.712267e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	1.005079e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	5.979789e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	7.326322e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	1.064530e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	1.653197e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	1.426689e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	2.447178e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	2.208138e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	8.759509e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	1.197391e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	1.275556e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	1.184983e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	7.808522e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	1.190293e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	1.288344e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	9.183008e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	1.601026e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	1.385935e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	7.758177e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	1.231034e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	1.425132e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	1.107110e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	1.336974e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	1.340162e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	1.289048e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	1.971977e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	1.978625e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	1.013807e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	3.796730e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	1.782525e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	1.375510e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	2.115091e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	2.392426e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	2.608432e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	1.514385e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	2.106614e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	1.370822e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	1.886293e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	2.114114e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.776543e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	1.968890e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	1.146640e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	1.692409e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	1.469068e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	1.284419e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	1.838917e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	1.102897e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	2.336897e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	1.242262e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	8.721671e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	2.149052e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	1.239617e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	1.836927e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	3.212073e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	1.386980e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	4.617690e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	4.503700e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	1.372484e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	1.392334e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	3.675737e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	2.307423e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	3.653883e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	3.678629e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	5.027401e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	5.478685e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	3.625306e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	3.662104e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	4.584754e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	4.599032e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	1.652094e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	1.564567e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	7.826565e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	5.490164e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	1.003545e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	5.983702e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	1.228513e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	1.018248e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	1.563621e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	1.649635e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	1.199207e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	1.603185e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	1.097069e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	1.427195e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	1.278675e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	1.881071e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	2.314507e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	1.883996e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	1.236489e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	1.380411e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	1.017992e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	5.519195e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	6.944711e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	1.835225e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	2.158444e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	1.285673e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	2.609185e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	2.316934e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	1.410837e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	1.000534e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	1.415159e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	1.286551e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	2.655733e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	2.378259e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	1.696415e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	1.965953e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	3.379550e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	3.058528e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	1.556143e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	1.835314e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	9.130692e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	1.379337e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	1.281791e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	1.327608e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	2.099286e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	1.648332e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	2.607202e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	1.464769e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	8.688152e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	1.322024e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	1.099498e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	1.468600e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	1.558333e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	2.801165e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	8.742703e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	1.412234e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	1.090796e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	2.157605e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	1.009846e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	1.431760e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	9.655829e-03	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	9.588642e-03	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	1.002004e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	1.366464e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	9.619834e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	1.283601e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	1.009437e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	2.650730e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	1.692309e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	1.599044e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	1.334893e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	4.634420e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	4.543709e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	4.535490e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	3.616799e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	9.133860e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	9.051660e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	1.398063e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	5.954773e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	1.832166e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	2.283617e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	4.107859e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	4.136579e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	3.225249e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	4.104949e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	3.228270e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	3.209252e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	2.742619e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	4.112594e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	9.225470e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	8.733573e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	3.666543e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	1.284872e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	1.010701e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	7.333662e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	4.151666e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	1.189079e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	9.634974e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	1.523558e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.007474e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	2.626603e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	1.752559e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	8.787674e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	1.519920e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	1.152517e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.873118e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	9.172538e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	9.131884e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	1.427785e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	9.585282e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	2.236958e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.322244e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	1.147638e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	3.231528e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.747087e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	2.018311e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	2.119622e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	2.077610e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	2.193590e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	1.331933e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	1.932502e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	2.302905e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	1.752007e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.565407e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	7.854000e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	2.440617e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	1.511574e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	1.840499e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	1.984180e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	1.799280e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	1.701223e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	2.680816e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	2.098679e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	2.462294e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	2.696821e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	1.975141e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	1.699837e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	3.061347e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	2.519213e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	1.462988e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	2.421226e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	1.423385e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	9.636430e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	1.727633e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	1.816849e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	3.105609e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	1.926554e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	1.004385e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	1.598140e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	1.465327e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	8.238415e-03	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	1.057329e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.893619e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	1.972585e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	1.471564e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	1.282606e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	1.703385e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	9.706908e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	2.095762e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	1.880662e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	4.516170e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	9.268840e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	4.634420e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	9.268840e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	3.639906e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	3.650268e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	4.516170e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	1.270462e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	1.000029e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	6.354985e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	1.390691e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	1.360672e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	2.749385e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	9.073391e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	5.015623e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	1.374976e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	2.761664e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	1.836759e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	4.187929e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	1.891853e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	5.997919e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	6.415445e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	6.879051e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	1.605379e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	7.407395e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	1.283534e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	1.246621e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	2.300493e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	2.408489e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	1.340873e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	1.193130e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	1.053807e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	1.288871e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	2.017769e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	1.330717e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	7.319877e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	1.511510e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	9.676298e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	2.377581e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	1.655208e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	1.734540e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	1.741337e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	1.190680e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	1.691823e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	6.401266e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	1.238369e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	1.740614e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	1.373006e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	2.335150e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	1.743257e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	1.375009e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	1.921002e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	1.287280e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	1.840761e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	1.567207e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	1.104455e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	1.515627e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	2.020716e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	3.389596e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	2.567800e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	1.881939e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	2.704836e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	1.975817e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	1.471395e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	1.510471e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	1.484511e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	1.666358e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	1.560348e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	9.200982e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	1.060381e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	7.370107e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	1.053652e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	1.228110e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	1.232247e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	1.094979e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	1.459691e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	2.518562e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	2.380720e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	1.830681e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	1.508406e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	2.662396e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	1.828265e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	1.148639e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	1.513249e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	1.516913e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	1.377434e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	1.378886e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	8.721032e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	1.295708e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	1.825564e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	1.143925e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	4.617690e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	4.555060e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	2.267750e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	1.370541e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	1.373882e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	9.197690e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	6.349690e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	8.827350e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	4.209299e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	3.223367e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	2.290872e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	3.710520e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	8.328932e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	9.251029e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	6.030034e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	8.276905e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	4.633102e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	1.157213e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	8.275220e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	1.100688e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	1.202548e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	1.839794e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	1.193341e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	1.554008e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	2.199234e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	1.284237e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	1.140575e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	1.743864e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	7.866824e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	1.698142e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	9.610907e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	2.510338e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	3.020176e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	1.606561e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	2.637352e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	1.995468e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	2.710233e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	2.250596e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	1.783344e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	1.743067e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	2.555540e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	1.702667e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	2.789877e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	1.421671e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	9.588557e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	2.069926e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	1.507431e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	1.965635e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	1.566737e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	1.873991e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	1.971478e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	1.415830e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	1.834740e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	1.423107e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	1.970693e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	1.785848e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	1.234899e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	1.054836e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	1.901695e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	5.450417e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	3.735534e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	2.538040e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	2.253639e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	2.521858e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	1.789430e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	1.056259e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	1.426403e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	1.659039e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	1.147108e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	3.433780e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	1.793428e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	3.541692e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	2.988766e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	2.789898e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	1.788645e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	2.203176e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	1.232705e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	1.781529e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	1.652096e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	2.248369e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	1.424105e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	1.875745e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	3.408144e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	1.789481e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	2.713557e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	1.883841e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	1.009733e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	2.353807e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	9.070990e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	9.051660e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	9.007410e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	4.535490e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	5.025800e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	3.198240e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	1.374535e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	9.157130e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	4.717430e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	7.011540e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	5.117370e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	5.522662e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	1.380935e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	2.771570e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	1.931967e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	8.252857e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	3.659065e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	2.741266e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	9.257550e-04	nan	nan
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	5.035646e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	6.013178e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	1.388558e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	1.253286e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	9.263969e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	8.343418e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	8.325045e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	6.876121e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	5.982629e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	5.509564e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	6.908048e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	1.003554e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	1.828932e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	1.929560e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	1.287330e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	5.924893e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	5.532750e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	9.227183e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	8.686683e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	1.282212e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	1.978240e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	1.331113e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	1.879464e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	1.561058e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	1.910468e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	1.550610e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.825710e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.288951e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	2.138852e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.517695e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	2.315709e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	1.644779e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	1.365749e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	2.115417e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	1.188325e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	2.015945e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	2.197269e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	4.324184e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	2.322077e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	3.518700e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	3.070501e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	1.968977e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	2.877858e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	3.059263e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	2.474500e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	2.294270e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	1.599763e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	3.988457e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	1.600425e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	2.841416e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	4.220909e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	2.196893e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	2.345558e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	2.566201e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	2.064673e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	2.250226e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	1.979996e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	1.469841e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	2.946707e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	1.929710e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	1.652643e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	2.205180e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	1.881204e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	2.142588e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	1.738321e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	1.417644e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	1.749175e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	2.029820e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	2.433983e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	1.651262e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	1.327817e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	1.102694e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	1.373831e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	2.190744e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	2.108008e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	1.693118e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	2.702220e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	9.007410e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	4.516170e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	9.072610e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	4.555060e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	1.356247e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	1.398992e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	3.686420e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	3.648184e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	5.989879e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	3.221872e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	7.274205e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	1.201072e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	8.279082e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	9.191330e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	6.903239e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	1.327270e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	1.151086e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	7.317862e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	3.200938e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	1.283570e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	7.790221e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	5.016527e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	9.581788e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	1.550663e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	9.112167e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	1.377070e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.102369e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	2.361328e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	2.377260e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	1.737319e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	1.647075e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	1.411188e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	2.203991e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	1.830199e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	9.584449e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	2.332037e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	1.338334e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	2.658757e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	1.916353e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	2.370262e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	2.518543e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	1.371138e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	1.837353e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	2.196103e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	2.443665e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	1.518198e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	2.203225e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	9.163619e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	1.509334e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	1.560298e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	1.104592e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	1.567843e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	1.475182e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	1.658765e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	1.238229e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	1.866743e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	2.096250e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	1.379510e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	2.959469e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	1.568270e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	1.793801e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	1.321400e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	3.938674e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	2.386569e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	2.299472e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	2.339696e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	2.983242e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	2.484340e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	1.567603e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	1.289881e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	1.426842e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	2.284806e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	2.287047e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	1.511160e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	1.831934e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	2.147569e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	1.977166e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	2.439878e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	4.473046e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	2.326993e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	2.996182e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	2.616471e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	2.004124e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	3.018695e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	9.159927e-03	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	3.741473e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	3.302200e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	1.397498e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	4.617690e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	1.372484e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	3.717816e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	1.855625e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	4.156229e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	4.165900e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	1.860373e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	1.385142e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	4.588220e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	3.213972e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	4.152492e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	1.236159e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	5.954051e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	8.230020e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	1.196799e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	6.851261e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	5.990993e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	4.578700e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	7.369672e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	6.921485e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	8.699670e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	1.061024e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	1.667244e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	9.169901e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	2.445636e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	1.707153e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	1.854601e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	9.664211e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	2.664445e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	2.529338e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	3.443856e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	1.702462e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	1.882413e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	2.873564e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	2.635143e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	1.741978e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	2.097282e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	1.572743e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	3.649384e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	2.514872e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	2.155774e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	1.872297e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	1.556974e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	1.191749e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	2.106207e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	1.865845e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	2.015075e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	1.746113e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	2.961849e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	1.737969e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	1.599773e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	2.024222e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	1.881920e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	2.071311e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	9.130897e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	1.463244e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	9.632898e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	2.248183e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	3.079052e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	1.744305e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	2.238168e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	1.830436e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	2.646646e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	3.369205e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	2.469022e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	4.885664e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	3.743545e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	2.746424e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	2.332523e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	2.791045e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	3.305571e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	2.922252e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	3.989002e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	2.336126e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	1.969411e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	1.643190e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	1.279311e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	9.131544e-03	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	1.100722e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	1.924496e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	7.794479e-03	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	1.462065e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	2.841772e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	2.906468e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	1.785122e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	1.286195e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	4.535490e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	3.673090e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	1.376660e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	4.503700e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	3.690510e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	1.373317e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	2.727454e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	1.377372e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	1.851531e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	6.391280e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	2.727235e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	5.437105e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	5.925251e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	7.756656e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	5.454253e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	1.044022e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	6.862030e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	2.290168e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	1.012262e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	1.459483e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	1.272991e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	9.106339e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	1.601731e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	1.007376e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	1.054155e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	1.230622e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	1.690372e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	7.326683e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.509926e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	1.199702e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	2.938262e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	1.697257e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	2.472958e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	2.283070e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	1.834611e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	1.238562e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	2.429932e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	1.610737e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	1.417767e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	1.781696e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	2.348729e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	2.572483e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	2.201181e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	2.210734e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	2.074968e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.744839e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	1.607067e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	1.928380e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	1.757289e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	3.278498e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	2.343020e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	1.795877e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	1.789188e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	2.607971e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	1.965174e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	1.464631e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	1.466690e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	1.561709e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	1.841267e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	1.371487e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	2.204080e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	1.873055e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	2.056819e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	1.186513e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	2.983843e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	2.195564e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	2.108607e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	1.421427e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	3.453936e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	1.972898e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	1.608382e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	1.833157e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	1.925797e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	1.743298e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	1.782556e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	2.750909e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	1.826131e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	1.411698e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	2.350509e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	3.450534e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	2.285652e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	1.466559e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	2.253544e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	6.863250e-03	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	2.713513e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	3.776045e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	1.105454e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	2.487232e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	1.468427e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	1.853770e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	2.251850e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	6.331324e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	2.251850e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	4.717430e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	2.268754e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	1.834635e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	5.092570e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	2.770326e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	1.278927e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	6.404068e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	4.121814e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	5.929428e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	3.167853e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	3.640002e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	3.180071e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	3.214574e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	1.385706e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	1.756563e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	1.053577e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	1.196425e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	3.719854e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	4.573307e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	4.117968e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	2.025487e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	1.758940e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	8.692450e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	7.379688e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	1.326917e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	1.243345e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	1.182564e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	1.512122e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	1.050287e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	1.514147e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	2.988247e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	2.383804e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	2.424988e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	2.246692e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	1.656953e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	1.007673e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	2.427646e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	9.642539e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	1.238171e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	1.556645e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	2.164451e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	3.171392e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	2.618718e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	4.241901e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	2.666749e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	3.150095e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	2.282681e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	1.650823e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	3.971369e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	3.427202e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	2.239085e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	2.207770e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	2.097951e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	3.217543e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	3.117750e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	2.343296e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	1.602600e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	1.646751e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	2.410827e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	1.869184e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	1.739630e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	1.523290e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	1.733097e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	1.787919e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	1.780074e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	2.152730e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	1.691788e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	2.065083e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	3.706058e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	3.721734e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	3.472269e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	2.334229e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	2.291700e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	1.602961e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	2.285828e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	1.694757e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	1.187726e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	1.605018e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	1.839093e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	3.567634e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	1.687797e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	1.192018e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	2.256618e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	1.654064e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	1.695697e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	3.065571e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	9.070990e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	4.717430e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	4.555060e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	4.555060e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	3.208436e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	4.588220e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	1.833361e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	3.675222e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	2.300770e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	2.301117e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	3.217056e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	1.204511e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	2.780899e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	7.975146e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	3.254874e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	5.568593e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	5.062619e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	8.734408e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	4.592549e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	9.125672e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	1.051650e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	1.557079e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	1.272221e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	1.727141e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	1.048765e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	2.104073e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	3.059031e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	2.789758e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	1.142952e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	2.719175e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	1.639534e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	2.867156e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	2.330042e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	1.743923e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	1.644427e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	1.915180e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	1.841668e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	1.416089e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	1.635961e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	2.456013e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	1.965096e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	1.464996e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	2.696325e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	2.149574e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	2.236820e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	2.333912e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	1.750813e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	2.662453e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	2.794551e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	2.197675e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	3.682811e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	2.581279e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	2.797409e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	2.616581e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	2.700527e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	2.064576e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	2.287720e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	3.134304e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	2.523394e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	6.384091e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	4.560673e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	2.719050e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	3.269108e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	3.271653e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	2.578542e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	8.728140e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	3.085915e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	2.341041e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	1.832456e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	1.962675e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	2.021594e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	1.194791e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	2.628884e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	2.104395e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	2.386065e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	1.471102e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	3.106662e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	2.198294e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	3.120342e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	2.604032e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	1.787684e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	1.467887e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	2.059421e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	2.351200e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	2.124289e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	2.492774e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	9.716444e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	1.472968e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	1.562524e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	4.516170e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	3.161320e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	1.366111e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	5.524603e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	4.148694e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	3.668478e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	2.287111e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	4.078910e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	5.915743e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	4.078730e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	8.629777e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	5.050211e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	6.850149e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	5.038630e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	5.941569e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	1.468974e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	1.520124e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	1.052096e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	1.347993e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	1.106400e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	1.822025e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	1.326182e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	7.336770e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	1.652301e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	1.601542e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	1.005342e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	1.971114e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	1.794415e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	1.650007e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	2.556433e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	3.946508e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	2.255707e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	1.474572e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	2.497092e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	2.503668e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	1.197941e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	3.077594e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	1.966527e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	1.967559e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	2.786167e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	2.295901e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	2.211837e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	2.247778e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	1.919658e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	1.735573e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	2.208924e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	2.678180e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	1.322252e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	2.570498e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	1.378922e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	1.926736e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	9.237707e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	1.244282e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	1.981256e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	1.699552e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	2.374387e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	2.385678e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	2.491084e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	3.580066e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	3.039247e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	2.427697e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	2.293206e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	1.930967e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	1.701889e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	2.414350e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	1.601767e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	2.383018e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	2.754755e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	1.564644e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	3.120142e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	3.657209e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	2.325066e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	1.320694e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	2.940907e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	2.025337e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	2.660164e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	2.973058e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	3.338584e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	2.431528e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	1.689031e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	3.180044e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	1.930818e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	2.385894e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	1.650734e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	4.717430e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	4.568910e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	4.535490e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	4.535490e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	9.153180e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	9.007410e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	9.007410e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	4.535490e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	1.397035e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	4.717430e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	4.717430e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	2.741376e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	4.100525e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	4.555060e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	7.397195e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	1.195574e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	1.612494e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	1.059639e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	5.529358e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	3.645964e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	3.684264e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	2.730554e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	3.658894e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	7.775025e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	5.040995e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	3.214954e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	1.990497e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	1.694241e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	1.283341e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	1.239954e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	1.059260e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	1.055149e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	1.236114e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	2.012539e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	1.825926e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	2.999047e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	1.843349e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	2.887147e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	1.471392e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	2.849491e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	3.547575e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	4.604319e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	2.655679e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	2.656809e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	2.527204e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	2.166721e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	1.333699e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	1.969027e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	1.827568e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	1.783145e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	1.598724e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	2.286573e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	1.597804e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	1.968532e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	1.239107e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	3.454070e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	2.616621e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	3.849971e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	3.458586e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	3.083321e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	2.711020e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	4.019019e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	2.775302e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	3.606296e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	3.339066e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	1.741166e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	4.022120e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	4.564162e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	3.008357e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	2.921325e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	3.158019e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	3.997630e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	3.840739e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	5.185391e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	2.838581e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	2.844388e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	3.556113e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	3.270700e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	1.888774e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	2.985838e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	2.925768e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	1.883586e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	2.984086e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	5.734489e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	4.887077e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	3.773028e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	3.026981e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	2.101264e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	1.779509e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	2.589692e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	2.379831e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	1.515373e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	1.979280e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	4.588220e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	2.786885e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	9.272490e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	4.588220e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	9.176440e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	4.628780e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	4.717430e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	1.381538e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	4.590942e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	1.365399e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	4.576136e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	9.137820e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	3.201334e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	2.759900e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	2.300228e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	3.645142e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	1.262434e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	1.379375e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	1.235800e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	8.746015e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	1.773918e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	7.734326e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	1.184136e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	1.232599e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	1.363135e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	1.236972e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	2.176583e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	1.557827e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	2.474375e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	1.283130e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	2.130843e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	2.356516e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	2.322659e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	2.637467e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	1.894083e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	9.175468e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	1.969188e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	2.932625e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	9.230583e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	1.465380e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	2.390579e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	1.608798e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	2.623481e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	2.152422e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	2.436629e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	1.931028e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	2.568052e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	2.765235e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	2.251636e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	2.934163e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	3.200199e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	2.261035e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	3.082046e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	2.890878e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	2.201853e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	1.887584e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	2.855901e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	3.570351e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	2.425344e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	2.577879e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	3.019731e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	3.478950e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	2.387106e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	2.150787e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	1.886793e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	2.613726e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	2.788945e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	3.754535e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	4.213787e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	4.004634e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	3.030452e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	1.325704e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	2.106381e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	2.050835e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	4.221788e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	3.313657e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	2.618796e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	1.884494e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	2.066766e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	2.057676e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	2.206011e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	1.696184e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	2.344641e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	1.732393e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	2.238660e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	1.732087e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	3.300578e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	2.022209e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	1.975053e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	4.568910e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	9.137820e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	4.568910e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	4.555060e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	9.007410e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	4.516170e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	2.713569e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	9.070990e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	9.434860e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	1.841005e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	4.568910e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	1.369288e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	5.541869e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	1.328459e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	6.882124e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	1.011351e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	1.852829e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	7.331060e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	3.645812e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	5.063933e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	5.479773e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	3.671577e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	7.267124e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	7.385977e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	7.766461e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	1.054034e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	8.251033e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	4.134122e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	1.184661e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	2.146566e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	1.100484e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	2.589627e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	2.057571e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	1.783206e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	1.788796e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	3.307574e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	2.150703e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	2.384230e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	1.192053e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	3.298267e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	2.147768e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	2.340446e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	3.289560e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	3.319094e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	3.209162e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	2.538467e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	2.658944e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	3.131097e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	2.292957e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	2.525395e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	3.042269e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	2.258048e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	3.429388e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	3.217975e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	2.387660e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	1.468155e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	1.852756e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	2.123935e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	3.343969e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	3.446280e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	2.852024e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	3.852063e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	3.539478e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	3.213700e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	2.828187e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	3.630902e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	2.119828e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	2.580811e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	3.125878e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	2.586911e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	2.527192e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	2.499663e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	1.662018e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	2.307816e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	1.968410e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	2.569415e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	3.268910e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	2.763286e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	2.205866e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	1.650654e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	4.206622e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	2.608882e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	2.013815e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	1.881458e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	2.651895e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	1.777019e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	2.789975e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	3.186098e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	2.246733e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	1.919487e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	3.054470e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	2.699152e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	4.555060e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	4.555060e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	4.535490e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	4.217518e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	2.812259e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	4.118336e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	2.739982e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	2.768691e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	4.125772e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	4.535490e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	9.434860e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	2.338587e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	2.304621e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	1.395103e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	1.851994e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	1.821453e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	2.785207e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	3.642883e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	2.761049e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	4.533509e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	1.819262e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	2.716539e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	4.153390e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	5.954518e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	1.103264e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	1.053317e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	7.316252e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	2.201886e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	1.651220e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	1.149479e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	2.008656e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	1.370117e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	1.331035e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	1.712028e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	1.984979e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	1.191887e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	2.494747e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	3.884647e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	2.698864e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	3.026093e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	4.082677e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	3.724139e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	5.618911e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	2.994016e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	3.135446e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	2.240989e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	3.909451e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	2.300300e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	2.618824e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	2.529564e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	1.879051e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	2.207875e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	2.935723e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	2.328753e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	2.342213e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	3.712843e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	2.654363e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	3.972819e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	3.485262e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	2.839405e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	2.199763e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	2.573697e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	1.883756e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	3.188041e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	3.114149e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	2.701331e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	3.040845e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	2.793560e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	2.925628e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	2.419094e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	2.726740e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	2.992345e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	2.532835e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	2.751471e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	2.714748e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	3.164005e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	3.792642e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	3.571204e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	3.751125e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	2.880778e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	2.193520e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	3.095809e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	2.523571e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	2.474252e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	1.883128e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	1.969615e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	3.172155e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	2.515208e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	1.593660e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	2.327775e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	1.915297e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	1.427858e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	2.241566e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	1.372484e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	4.535490e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	4.568910e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	4.588220e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	4.555060e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	4.628780e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	1.826183e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	9.138120e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	9.257550e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	1.850422e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	9.222640e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	1.831319e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	2.292317e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	3.175011e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	1.385706e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	1.827576e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	9.164270e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	4.604705e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	6.003714e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	1.518243e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	1.470405e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	9.643426e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	6.884891e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	5.448120e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	1.499959e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	1.097406e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	2.949658e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	7.729752e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	1.365708e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	1.740476e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	2.156172e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	1.242470e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	1.917683e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	2.345309e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	1.519569e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	2.726970e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	1.561703e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	2.025086e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	1.753021e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	1.714987e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	2.840975e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	2.109287e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	2.768129e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	4.845576e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	4.393754e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	1.784863e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	2.436691e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	2.716960e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.789211e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	2.609192e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	3.380989e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	3.369336e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	4.384011e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	2.866585e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	6.375146e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	5.937485e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	3.072067e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	2.891570e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	3.704897e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	3.627644e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	3.069867e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	3.583689e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	1.741511e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	4.297601e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	4.332823e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	3.383009e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	5.029002e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	2.786445e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	4.019350e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	2.559219e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	2.197016e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	4.453238e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	3.384152e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	3.248508e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	3.681384e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	3.627361e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	2.882198e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	2.023208e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	2.621984e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	2.705062e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	2.790974e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	2.750053e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	1.650461e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	1.504436e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	1.603708e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	9.628297e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	2.198861e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	2.326260e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	1.822082e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	1.286128e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	4.634420e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	4.516170e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	4.634420e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	4.535490e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	4.535490e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	2.794534e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	1.388734e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	9.007410e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	1.375662e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	4.717430e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	9.138120e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	4.535490e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	3.722465e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	2.748622e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	1.370001e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	4.142847e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	6.908484e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	7.343778e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	1.103393e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	5.924147e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	6.886318e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	8.697022e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	1.599698e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	4.578926e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	8.709259e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	1.844719e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	3.087999e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	2.099756e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	1.423319e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	8.726123e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	2.640637e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	1.593970e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.280368e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	2.068916e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	9.629676e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	1.701099e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	2.199466e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	2.754807e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	1.423237e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	1.554561e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	1.234169e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	1.836602e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	3.373766e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	1.694562e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	2.166172e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	3.994590e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	3.989231e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	2.906981e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	4.090688e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	3.791619e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	3.534770e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	2.701205e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	2.611439e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	3.491178e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	2.746176e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	2.337375e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	2.152430e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	2.835063e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	2.929378e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	3.232789e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	4.033070e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	2.964199e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	3.981476e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	3.494922e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	3.301165e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	2.297113e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	3.971047e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	5.017256e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	2.957799e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	2.819753e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	2.936683e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	3.577398e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	2.571028e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	3.926085e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	3.452308e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	3.444618e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	4.208441e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	2.699655e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	3.351079e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	2.200415e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	4.445902e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	3.710232e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	2.790809e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	3.548098e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	4.493852e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	2.526937e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	2.150605e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	4.293091e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	2.105283e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	2.016544e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	1.746010e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	9.268840e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	9.268840e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	4.568910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	1.364183e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	9.257550e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	1.848652e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	4.516170e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	5.049000e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	1.836927e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	1.847080e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	1.358716e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	1.390330e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	3.202875e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	8.812502e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	3.236111e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	3.705643e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	8.771527e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	2.295729e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	3.679611e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	1.105105e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	6.429037e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	8.276488e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	1.012318e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	6.447439e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	1.050390e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	6.877240e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	9.644157e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	6.913688e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	1.189422e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	1.057701e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	1.923904e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	8.242021e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	2.157364e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	1.935487e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	2.342371e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	1.426597e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	1.103244e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	1.428744e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	1.375279e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	1.279480e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	1.573124e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	2.707664e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	1.512442e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	1.282179e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	5.047080e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	3.030259e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	3.305998e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	2.658045e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	3.349447e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	2.253413e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	2.474544e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	2.393719e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	1.802287e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	2.686066e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	4.355649e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	3.710181e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	4.809646e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	3.530405e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	3.062792e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	2.819741e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	2.397121e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	3.716493e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	3.069119e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	2.019976e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	3.496465e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	3.434336e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	2.196075e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	3.567294e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	3.956450e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	3.110577e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	3.562198e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	3.106504e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	3.291049e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	3.005820e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	2.197676e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	2.890011e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	4.009589e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	5.191971e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	4.970927e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	4.127660e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	2.847176e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	2.721018e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	2.475378e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	2.941353e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	3.077499e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	3.102386e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	2.823711e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	3.168521e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	2.834732e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	1.971303e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	2.240736e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	3.291954e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	1.599605e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	4.628780e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	4.628780e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	4.555060e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	4.717430e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	9.434860e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	2.312559e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	4.634420e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	1.365945e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	9.121390e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	2.769243e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	2.304705e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	2.791043e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	3.700340e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	2.749273e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	2.283590e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	7.378387e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	3.203612e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	1.557346e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	9.186611e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	6.906550e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	6.437867e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	7.021900e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	9.608488e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	1.055837e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	4.577981e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	7.793885e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	1.565110e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	1.196225e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	1.193072e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	1.142904e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	1.513909e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	1.274344e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	2.098518e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	2.016794e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	2.713764e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	1.927423e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	2.887763e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	1.419753e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	1.283146e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	2.417335e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	2.350229e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	3.574238e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	3.136368e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	2.851999e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	3.684439e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	3.720676e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	3.119840e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	3.369608e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	3.440610e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	3.024417e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	3.945730e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	3.926712e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	2.017669e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	2.712315e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	2.485152e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	2.394586e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	2.619946e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	2.342101e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	2.530839e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	2.718605e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	3.350311e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	3.021796e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	1.747242e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	2.057394e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	3.108283e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	3.703808e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	2.257288e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	1.961905e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	3.248477e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	3.050626e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	3.071154e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	3.937272e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	3.031307e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	2.802674e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	2.105298e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	4.096110e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	3.039474e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	2.663381e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	1.926941e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	2.425276e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	1.975273e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	2.023535e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	2.496403e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	2.162867e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	1.202517e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	2.022761e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	2.147628e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	3.108085e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	1.733195e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	1.557201e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	2.482297e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	4.617690e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	4.516170e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	4.634420e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	2.703467e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	2.256276e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	1.391512e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	1.827990e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	3.697077e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	1.370541e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	4.570662e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	3.182680e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	3.662730e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	2.727170e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	9.272490e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	1.389018e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	3.647487e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	1.284548e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	1.012152e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	6.861059e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	7.853033e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	6.399654e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	1.608615e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	7.805098e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	8.215133e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	7.834387e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	3.656280e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	6.394491e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	4.594585e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	6.879387e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	8.215984e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	1.327997e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	1.188454e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	1.603917e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	1.814829e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	1.276661e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	1.371592e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	2.242056e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	3.000542e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	4.721335e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	2.551022e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	2.795446e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	2.468094e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	1.962998e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	2.853680e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.388119e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	3.728569e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	4.392672e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	3.303694e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	6.004105e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	4.690163e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	4.692151e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	5.236621e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	3.431934e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	2.340756e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	3.794950e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	3.385614e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	3.070769e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	3.427712e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	3.372805e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	3.584617e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	3.666829e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	2.843899e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	3.356607e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	4.178357e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	2.108759e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	4.757747e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	4.743193e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	2.831187e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	4.006452e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	3.309373e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	4.987537e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	4.199546e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	3.918820e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	2.467050e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	3.116166e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	2.612248e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	2.656232e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	3.656397e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	4.022388e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	3.935881e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	3.691651e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	3.639615e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	2.711035e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	3.590843e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	2.441544e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	3.029356e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	2.611458e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	4.096305e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	3.481161e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	2.560722e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	2.383472e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	4.634420e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	4.634420e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	4.717430e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	4.717430e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	9.137820e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	9.104390e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	9.153180e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	1.368868e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	9.153180e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	8.737259e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	1.828277e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	1.860373e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	1.039519e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	4.055823e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	3.182406e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	6.402576e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	7.281753e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	5.498754e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	4.122359e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	3.685806e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	6.433154e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	4.124248e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	1.282414e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	5.505273e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	1.246724e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	1.327207e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	1.253008e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	8.699484e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	6.417933e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	1.187346e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	9.198812e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	1.388516e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	1.291561e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	1.241530e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	2.015684e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	1.652446e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	1.744043e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	1.654573e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	2.190862e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	1.741488e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	2.527029e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	1.788613e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	1.932556e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	2.933075e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	1.457790e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	2.052827e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	3.354300e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	3.482648e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	2.710625e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	3.945548e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	3.568855e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	3.563294e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	2.698003e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	4.099836e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	3.062260e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	3.294622e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	5.289403e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	3.531579e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	3.671300e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	5.756267e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	4.004872e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	4.314961e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	3.860972e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	4.608271e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	3.658456e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	4.309668e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	3.781527e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	3.498257e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	3.673298e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	3.760980e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	3.828542e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	2.558408e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	2.975838e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	2.745195e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	2.623263e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	3.824280e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	4.263527e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	4.497490e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	2.743347e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	2.523787e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	1.415615e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	2.201376e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	2.208967e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	2.537175e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	1.707288e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	2.448728e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	2.149957e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	2.144476e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	1.656354e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	3.162393e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	3.575230e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	2.381431e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	2.745050e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	9.176440e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	4.588220e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	1.376470e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	1.380935e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	2.287690e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	2.760892e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	2.758199e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	3.609481e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	8.154109e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	9.007410e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	1.372782e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	1.839023e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	1.144098e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	7.792978e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	4.118960e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	3.230754e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	3.221546e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	2.797410e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	1.524946e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	4.163567e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	7.766596e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	6.898340e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	2.374729e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	2.409102e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	1.412375e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	2.050482e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	1.548774e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	1.141394e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	1.455521e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	1.552245e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	3.014850e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	2.738606e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	2.467649e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	1.872550e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	3.033979e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	2.298790e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	2.016455e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	2.016448e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	4.055166e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	3.443980e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	3.479437e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	2.976138e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	2.385885e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	2.712613e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	5.495609e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	3.482256e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	4.614520e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.937311e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	4.549071e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	3.335918e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	4.467343e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	3.999026e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	5.295268e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	4.166918e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	4.011549e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	3.345671e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	3.413237e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	4.126015e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	4.516922e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	4.023826e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	3.956291e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	4.233435e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	3.498372e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	4.034772e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	3.302044e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	3.675982e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	3.572023e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	6.165605e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	4.590062e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	3.718387e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	3.773346e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	3.569674e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	4.429895e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	3.982731e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	2.798942e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	3.345745e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	5.992073e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	5.027862e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	2.528336e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	3.083571e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	2.205187e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	3.524981e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	2.238821e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	3.332659e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	2.196407e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	1.973272e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	1.960451e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	1.282451e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	1.326080e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	2.029532e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	4.503700e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	2.287130e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	4.634420e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	9.157130e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	4.617690e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	1.835290e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	9.235380e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	4.628780e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	3.265971e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	9.233600e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	3.232768e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	9.584595e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	6.373295e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	1.378772e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	9.195438e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	8.254599e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	3.205187e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	8.202679e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	6.852548e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	6.396128e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	3.211232e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	8.205145e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	4.115414e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	6.380012e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	1.726902e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	5.025024e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	1.609961e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	1.465905e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	1.019676e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	1.558218e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	2.113045e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	1.932500e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	1.942395e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	3.346564e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	2.841939e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	2.701570e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	3.579876e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	3.964198e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	3.539307e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	2.761257e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	3.089858e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	4.664436e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	4.059285e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	3.028138e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	3.169866e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	2.252223e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	3.506361e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.201676e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	4.043529e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	4.024377e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	3.128968e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	3.774973e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	4.777109e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	4.401002e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	3.206970e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	3.081794e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	2.335505e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	3.984634e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	3.079295e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	3.574457e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	3.102676e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	4.967407e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	5.653999e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	5.705042e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	5.420322e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	4.861954e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	4.224417e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	3.130634e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	2.699075e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	3.567639e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	5.366472e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	2.867366e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	4.043468e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	3.301357e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	3.811045e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	4.360378e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	3.217112e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	3.624567e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	3.399684e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	3.583609e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	3.394145e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	4.251967e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	2.898306e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	3.205669e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	2.657580e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	2.884422e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	3.066919e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	2.347657e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	2.078676e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	3.302661e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	4.535490e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	5.495794e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	4.588570e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	9.268840e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	3.177140e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	7.707881e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	4.093250e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	1.373882e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	1.373882e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	1.376690e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	3.620428e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	1.808001e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	1.010259e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	7.268409e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	6.910527e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	2.745937e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	1.236090e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	8.185539e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	9.170214e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	9.654045e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	1.003973e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	9.133331e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	6.867858e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	2.758995e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	1.051589e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	6.871459e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	8.275765e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	1.707554e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	1.338229e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	9.230733e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	1.563346e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	2.083360e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	1.096733e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	1.097979e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	2.803511e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	2.542634e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	1.606145e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	1.011717e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	1.740510e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	2.303211e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	2.009815e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	1.973731e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	2.800133e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	3.124470e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	4.519635e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	2.986717e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	5.206144e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	4.518101e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	2.566255e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	4.086938e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	4.558783e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	4.390394e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	2.663859e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	5.698908e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	3.264530e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	3.260974e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	3.545017e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	3.960079e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	3.589911e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	2.951713e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	3.430287e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	3.751032e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	2.984077e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	3.215930e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.669445e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	4.526043e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	3.339591e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	2.883778e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	2.425779e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	3.561593e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	3.993904e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	3.402407e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	3.354155e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	3.806018e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	3.066464e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	4.219156e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	2.829700e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	3.530580e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	3.072845e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	4.934494e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	3.515595e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	2.657915e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	2.612453e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	2.569843e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	3.219594e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	2.014311e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	1.785314e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	2.068203e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	2.345913e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	3.335103e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	3.064032e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	1.827560e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	4.112020e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	1.370670e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	4.568910e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	1.385525e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	9.257550e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	4.555060e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	1.386238e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	4.717430e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	1.814523e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	3.189932e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	1.833548e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	1.844347e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	2.782561e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	2.305291e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	4.144175e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	3.231424e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	2.122698e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	6.795282e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	4.534813e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	1.604031e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	1.237489e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	5.957609e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	5.954345e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	1.194892e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	5.047794e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	5.000805e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	7.774201e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	1.012192e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	9.593438e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	1.333059e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	1.602719e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	1.645224e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	1.835842e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	1.794763e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	2.080747e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	1.924615e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	2.615897e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	1.969945e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	1.552146e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	2.385059e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	2.745522e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	2.835921e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	4.043954e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	3.568955e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	3.452928e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	2.342757e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	4.632997e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	3.438905e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	2.200686e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	2.243872e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	4.307611e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	5.145801e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	5.892949e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	4.231095e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	3.078753e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	4.949881e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	4.821920e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	4.222764e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	5.035202e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	3.257257e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	4.582333e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	3.433526e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	2.791377e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	3.203997e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	5.215568e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	2.702184e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	3.769184e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	3.303982e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	2.657757e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	6.025589e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	7.857983e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	5.543378e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	3.802540e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	3.612510e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	3.353712e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	3.215621e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	2.828648e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	4.190945e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	3.199190e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	3.941522e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	3.751246e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	4.020350e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	4.167648e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	3.470046e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	4.057930e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	3.518006e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	3.161758e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	4.237242e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	4.000157e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	3.660307e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	2.426672e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	4.535490e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	4.588220e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	9.123710e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	9.007410e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	9.233600e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	1.827560e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	3.215025e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	4.535490e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	2.738009e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	4.122066e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	1.846088e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	1.841468e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	2.773694e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	1.369261e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	2.732879e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	4.611626e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	2.287816e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	5.560731e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	7.334043e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	7.283190e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	8.198814e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	1.283077e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	6.867930e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	1.366160e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	1.835169e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	1.796403e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	2.933544e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	2.561950e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	1.921101e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	2.245215e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	2.058621e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	1.838314e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	1.785132e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	1.959503e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	3.176605e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	4.195073e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	2.070137e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	3.971460e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	3.473565e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	3.166712e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	2.996600e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	2.485251e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	2.194490e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	2.256279e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	2.394895e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	1.566227e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	2.246466e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	3.112229e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	2.478771e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	3.753287e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	2.468853e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	4.132854e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	3.532191e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	2.659996e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	2.250071e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	4.230997e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	3.080347e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	2.890709e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	3.866301e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	3.341214e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	4.819590e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	5.970244e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	4.627566e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	5.899787e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	5.150936e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	4.315411e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	4.717732e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	5.417056e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	3.938912e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	4.567309e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	4.445177e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	3.881524e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	3.657859e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	4.116621e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	4.525270e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	2.917751e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	3.938853e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	4.560457e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	3.125076e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	2.026004e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	3.290724e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	3.787158e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	3.275500e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	2.757801e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	3.488155e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	2.152311e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	2.754671e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	1.510500e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	2.329676e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	2.701382e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	9.110130e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	9.071230e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	4.503700e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	4.555060e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	1.806470e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	9.071230e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	1.360672e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	4.516170e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	2.288185e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	3.214324e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	7.695262e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	1.093185e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	7.280297e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	3.656578e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	2.723577e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	1.363756e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	3.173003e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	5.969172e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	7.376428e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	5.067627e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	2.776802e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	2.727769e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	5.505712e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	7.882804e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	7.817114e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	6.021914e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	1.703820e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	8.289925e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	7.802496e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	8.703041e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	7.317794e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	6.898366e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	1.282374e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	1.683999e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	3.221399e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	3.229452e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	2.826911e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	2.968844e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	1.738210e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	2.105675e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	4.414376e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	3.621500e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	5.358409e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	3.070510e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	2.886550e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	2.482760e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	4.546050e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	5.836912e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	3.989446e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	7.177889e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	3.027889e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	4.992595e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	6.014408e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	4.829183e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	4.275351e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	4.584990e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	3.477672e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	3.709304e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	3.332416e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	4.173194e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	3.399036e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	4.264373e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	3.426906e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	4.949151e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	4.084618e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	5.852737e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	6.480997e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	4.562450e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	4.409893e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	4.860384e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	5.393593e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	5.062513e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	5.553318e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	3.987378e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	4.461161e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	2.898665e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	5.331591e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	4.514073e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	7.966059e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	5.109694e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	4.180090e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	6.466179e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	4.828867e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	5.462226e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	4.173658e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	3.295778e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	3.019472e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	3.256890e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	6.190376e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	4.973484e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	2.746247e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	3.566929e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	4.634420e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	4.535490e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	4.588220e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	4.588220e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	2.267750e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	1.818112e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	9.090550e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	4.568910e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	5.866467e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	9.104400e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	2.732371e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	2.722211e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	2.743933e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	9.132144e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	4.553674e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	1.185086e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	9.586179e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	4.580639e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	9.209719e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	4.605788e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	2.296323e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	2.281554e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	4.541407e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	1.333314e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	9.613926e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	9.167214e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	7.323411e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	1.470516e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	8.701018e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	2.886005e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	1.649424e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	1.231560e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	2.983083e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	1.967915e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	1.851337e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	2.371077e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	2.901493e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	1.909567e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	1.684859e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	2.610923e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	3.098809e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	2.467526e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	2.930362e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	2.898456e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	3.017586e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	3.696872e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	2.802467e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	4.464032e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	2.621093e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	1.971177e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	3.849815e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	2.659337e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	3.578272e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	5.176372e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	5.555318e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	4.408162e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	4.150019e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	2.115770e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	5.374687e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	3.723904e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	5.196223e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	3.401757e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	4.130222e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	3.957519e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	4.617707e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	3.813442e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	4.185375e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.488231e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	3.697806e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	3.119442e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	4.817532e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	5.215984e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	4.399915e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	5.855067e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	5.556263e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	5.878119e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	3.582079e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	3.590805e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	3.726640e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	3.797701e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	4.167956e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	4.663425e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	3.589325e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	2.804122e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	3.633841e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	2.941281e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	2.895889e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	2.974421e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	2.245708e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	2.149406e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	1.601015e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	2.756036e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	2.331157e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	4.717430e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	2.730008e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	2.265292e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	3.214699e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	4.219844e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	9.305650e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	9.305650e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	2.292799e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	1.843951e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	1.371193e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	9.133860e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	4.568910e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	1.377482e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	2.284718e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	2.726595e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	3.672630e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	5.957297e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	1.919118e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	1.740264e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	1.104044e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	9.639989e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	9.172696e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	7.800429e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	8.716268e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	1.142051e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	1.831150e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	2.777145e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	1.552478e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	2.014558e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	1.465702e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	1.049929e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	2.024359e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	1.191403e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	9.600773e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	2.379274e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	1.556971e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	3.113034e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	2.925424e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	3.030896e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	2.071924e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	4.125547e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	3.301957e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	2.648790e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	4.184332e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	3.213338e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	3.058145e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	3.552557e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	2.517740e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	3.721189e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	3.379377e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	3.258784e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.388387e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	4.612564e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	3.610825e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	3.476581e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	4.119394e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	6.852311e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	5.885073e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	4.256970e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	3.846514e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	5.062967e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	8.427999e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	7.009845e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	4.677789e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	4.028384e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	6.886418e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.716061e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	6.874748e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	4.662531e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	5.225890e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	4.181655e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	4.259909e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	4.487224e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	7.855738e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	5.329970e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	3.933159e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	4.690002e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	5.816591e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	4.527908e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	3.755921e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	3.560748e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	3.581122e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	3.072189e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	4.560562e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	3.929614e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	3.486406e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	4.170911e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	3.252067e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	2.288321e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	2.151247e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	2.583033e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	1.360650e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	4.555060e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	9.071230e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	4.555060e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	4.617690e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	9.070990e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	2.328796e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	3.692789e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	3.216355e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	1.377937e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	1.364865e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	3.657218e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	3.202935e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	9.039190e-04	nan	nan
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	3.198100e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	3.199852e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	4.588501e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	1.012841e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	5.054886e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	3.618860e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	5.436447e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	1.326056e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	8.653276e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	7.741602e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	7.334889e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	7.337465e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	1.339959e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	1.369252e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	3.230078e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	2.867668e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	1.795288e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	1.788371e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	1.804545e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	1.191660e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	1.457314e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	2.193860e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	2.875853e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	4.075891e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	2.201534e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	2.202761e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	2.936884e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	2.158766e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	1.833891e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	2.067342e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	1.842908e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	3.234484e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	2.118001e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	3.768670e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	3.450412e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	4.594836e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	4.471621e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	3.659016e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	4.890223e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	5.515090e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	5.330486e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	6.295603e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	4.454279e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	3.668880e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	3.898077e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	4.415915e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	3.326781e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	5.203518e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	5.052178e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	3.388231e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	4.258153e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	4.324671e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	5.416640e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	4.392548e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	5.578549e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	4.953688e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	4.507779e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	5.099257e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	3.617177e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	2.750098e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	3.666229e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	3.012814e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	3.607071e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	2.659404e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	2.612902e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	4.115971e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	3.712921e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	5.831543e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	5.592403e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	5.290605e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	3.158472e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	3.070627e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	4.370407e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	3.217634e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	2.390453e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	1.798093e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	2.118569e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	4.717430e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	1.842597e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	1.835392e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	7.312298e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	7.331930e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	2.771080e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	2.295073e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	3.209363e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	5.544531e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	1.428307e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	5.061378e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	5.547327e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	9.736695e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	1.236564e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	3.537255e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	2.155285e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	1.245246e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	1.519247e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	1.517356e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	1.333259e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	9.211573e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	1.009909e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	1.004931e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	1.381670e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	1.744495e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	1.598665e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	1.796431e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	1.931977e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	2.029289e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	1.778044e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	1.372614e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	2.506264e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	3.660104e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	4.510289e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	3.385384e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	3.766005e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	4.042464e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	2.156882e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	2.908576e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	2.581041e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	3.630029e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	3.504448e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	4.276818e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	5.053161e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	3.171548e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	3.488785e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	2.752649e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	5.312036e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	4.040148e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	4.258264e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	2.992152e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	5.459550e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	5.982114e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	3.172597e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	3.489581e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	4.134014e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	2.753171e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	3.399010e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	3.026154e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	2.984555e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	7.043188e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	4.850411e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	3.763517e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	3.844192e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	5.466932e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	4.761055e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	4.104583e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	4.290061e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	3.852479e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	3.378838e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	4.584096e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	4.467739e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	5.017677e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	4.500951e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	5.255192e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	4.428119e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	6.029975e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	6.114605e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	4.029335e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	3.927240e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	3.969024e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	4.114793e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	5.070367e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	4.000138e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	3.025317e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	2.752852e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	1.827560e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	9.257550e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	9.176440e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	9.655200e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	5.019864e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	6.906259e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	3.232604e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	8.656874e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	1.994429e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	7.398148e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	8.739777e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	4.140230e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	8.745746e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	1.647893e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	1.418487e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	1.099427e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	1.794855e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	1.613264e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	1.189949e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	2.152711e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	1.975349e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	1.651501e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	1.524506e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	1.517259e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	1.969114e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	1.560444e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	2.335918e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	2.239751e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	1.787074e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	1.523152e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	2.567354e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	2.701032e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	2.057658e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	2.663577e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	2.006621e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	2.992792e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	3.478800e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	4.579383e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	4.953853e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	3.391029e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	3.939508e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	4.544970e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	4.112420e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	3.917171e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	3.452140e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	3.520236e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	3.489460e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	4.685729e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	4.445337e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	6.163218e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	5.060150e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	5.497296e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	6.823393e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	5.742702e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	4.330837e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	5.059070e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	3.758958e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	5.328246e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	3.895351e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	5.062580e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	3.543756e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	4.717542e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	3.797546e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	3.380983e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	4.637274e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	4.116174e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	3.628515e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	3.487872e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	4.898173e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	4.443250e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	4.836696e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	4.218071e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	2.656960e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	2.717595e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	3.114660e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	3.028829e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	3.535975e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	2.202036e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	3.751940e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	3.454015e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	4.038094e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	2.751601e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	3.395709e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	3.724834e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	9.235380e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	4.617690e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	4.565180e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	9.070990e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	4.535490e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	4.535490e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	9.153180e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	9.252110e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	4.535490e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	9.169910e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	1.822287e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	9.153180e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	2.738152e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	1.363988e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	4.516170e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	2.277664e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	2.750374e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	1.513643e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	4.143609e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	4.593044e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	8.336140e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	1.242242e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	1.195480e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	3.066060e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	1.464773e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	1.736241e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	1.324578e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	1.832157e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	3.279936e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	1.550848e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	1.820128e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	2.061422e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	1.469814e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	1.196020e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	2.028805e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	1.600097e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	2.066389e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	2.155579e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.879064e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	3.250093e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	2.074436e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	1.877209e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	2.566427e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	3.022290e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	1.705662e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	2.418313e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	4.189379e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	2.796516e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	3.250813e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	4.567674e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	4.918337e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	4.206905e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	3.619242e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	5.432226e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	3.344375e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	3.099277e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	3.811530e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	3.901205e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	2.763269e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	3.437470e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	6.248874e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	5.552332e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	5.350416e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	4.024153e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	3.713127e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.835122e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	5.424338e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	4.211434e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	3.890585e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	4.900319e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	3.526052e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	5.386258e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	4.037048e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	5.041845e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	2.702495e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	4.063076e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	4.492204e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	6.218619e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	5.179058e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	4.894714e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	4.035621e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	3.900158e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	3.117019e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	2.804670e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	3.352839e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	3.641150e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	2.891784e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	3.625830e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	7.369641e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	4.942723e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	3.029799e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	3.071002e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	2.616730e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	3.192074e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	4.634420e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	4.516170e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	9.246470e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	2.767662e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	4.617690e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	1.382646e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	1.377087e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	4.634420e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	1.227939e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	5.504192e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	6.502468e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	5.585274e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	7.803212e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	5.519190e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	5.110104e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	3.665875e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	8.685487e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	4.561009e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	1.053854e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	5.024544e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	4.598583e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	1.014363e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	8.742268e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	6.916454e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	1.193889e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	1.281897e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	1.431226e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	3.688203e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	2.106900e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	2.420260e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	1.516052e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	3.607795e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	2.758679e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	2.147546e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	1.386480e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	3.301016e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	2.604560e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	2.342049e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	1.832209e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	3.947505e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	3.417522e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	2.196602e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	2.340892e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	4.489688e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	3.613588e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	4.528642e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	3.431840e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	3.985407e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	2.600186e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	4.582861e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	3.670972e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	3.674298e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	3.763666e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	4.353678e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	4.486680e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	4.433090e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	4.762552e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	5.054491e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	4.500625e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	4.913163e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	6.423184e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	4.908320e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	3.718455e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	3.263576e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	4.117971e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	4.856246e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	5.274239e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	4.135547e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	3.617806e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	4.154905e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	3.405337e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	3.788653e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	4.021961e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	2.926476e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	3.211945e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	3.019168e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	3.163537e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	4.604816e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	3.793198e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	5.457346e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	3.209843e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	2.795292e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	3.631494e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	4.084923e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	3.671745e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	2.795229e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	2.289954e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	3.029030e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	3.402256e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	9.007410e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	1.388630e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	1.375581e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	4.535490e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	1.376690e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	2.279607e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	4.529224e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	1.827560e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	1.370670e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	5.436028e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	9.383618e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	7.811304e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	5.051747e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	4.156030e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	5.001736e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	7.765590e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	6.408487e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	6.848551e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	9.575503e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	5.890744e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	7.722996e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	1.288617e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	1.050779e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	5.028504e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	5.948789e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	6.820332e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	2.417045e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	1.556273e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	9.622360e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	8.776989e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	1.522724e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	8.271933e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	1.286190e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	1.149151e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	2.060938e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	2.287522e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	2.434942e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	2.988806e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	4.824822e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	4.156966e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	2.705027e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	2.526976e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	2.712841e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	3.255334e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	3.119362e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	2.622640e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	2.578415e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	2.973126e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	3.581030e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	4.034199e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	3.677162e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	2.331532e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	3.249745e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	5.358521e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	4.832192e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	5.130014e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	2.701514e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	5.599703e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	5.886561e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	5.759902e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	5.676662e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	4.966309e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	5.185514e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	3.487523e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	4.493827e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	3.665677e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	3.838558e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	6.368880e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	4.724393e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	5.263492e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	3.208088e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	4.216964e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	3.295944e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	4.818833e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	4.498314e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	3.612239e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	3.945234e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	3.883058e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	5.539506e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	6.280797e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	5.360723e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	3.155948e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	5.325997e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	6.424559e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	4.438713e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	3.795373e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	3.393510e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	3.562295e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	2.156734e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	1.838465e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	4.617690e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	4.555060e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	4.617690e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	1.351110e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	1.807840e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	4.628780e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	9.183840e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	4.989040e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	2.277642e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	2.277642e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	4.535490e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	4.588220e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	3.179599e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	1.329042e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	1.096420e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	1.451610e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	9.157863e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	5.940222e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	2.749755e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	5.977724e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	4.601642e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	1.052357e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	8.262579e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	1.512389e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	1.658887e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	6.425456e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	1.104362e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	1.523017e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	1.974846e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	9.596575e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	7.311291e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	2.906295e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	1.936323e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	1.653689e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	2.106183e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	1.696387e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	2.572730e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	2.805293e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	3.403290e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	4.218112e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	4.213441e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	2.930468e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	2.410408e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	3.222859e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	4.428859e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	3.482508e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	5.912791e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	5.708444e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	4.745847e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	6.042467e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	4.442245e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	5.099890e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	6.870577e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	7.357681e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	4.641011e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	7.271003e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	6.169864e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	5.451753e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	3.112793e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	5.706706e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	5.196326e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	4.218511e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	2.927524e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	4.044097e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	4.355049e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	6.706409e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	5.377959e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	4.851994e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	2.800604e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	3.580153e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	3.386183e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	4.446081e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	4.112563e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	3.727169e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	2.985905e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	5.302015e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	5.649958e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	4.646784e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	4.348703e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	5.088968e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	4.571124e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	3.487990e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	3.632009e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	3.037576e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	3.392020e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	2.796140e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	2.645437e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	2.557570e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	3.024510e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	3.448835e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	3.453444e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	4.210792e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	4.535490e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	4.617690e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	4.617690e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	9.007410e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	2.777270e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	2.732225e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	6.974744e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	1.878672e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	3.721798e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	1.857981e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	3.733165e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	3.239160e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	6.838987e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	1.370353e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	1.103746e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	1.060164e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	9.194936e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	7.741930e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	9.180557e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	9.595249e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	7.314332e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	2.260252e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	8.254753e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	1.290980e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	1.652164e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	2.331434e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	2.851454e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	1.594620e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	1.784396e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	4.366711e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	3.962872e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	2.300838e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	2.953013e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	2.400846e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	3.928764e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	3.016994e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	2.700122e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	2.282452e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	4.387422e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	3.499013e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	2.777326e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	5.417127e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	3.309937e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	4.383867e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	2.604604e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	3.154473e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	3.641001e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	3.238325e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	3.151906e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	4.518071e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	5.359643e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	5.711099e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	3.675669e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	3.221327e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	4.090798e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	5.646977e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	6.773742e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	4.115750e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	6.064957e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	5.949909e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	4.589479e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	6.027324e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	6.639100e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	6.033941e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	4.922063e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	5.610155e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	3.063248e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	3.787765e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	3.774235e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	4.358842e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	4.791287e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	4.463139e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	4.734990e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	4.946997e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	5.258392e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	4.968921e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	4.315924e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	4.071732e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	5.110595e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	3.714922e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	4.121827e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	2.833211e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	2.648012e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	2.831557e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	3.072316e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	3.661551e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	3.452299e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	2.476682e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	2.844913e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	4.717430e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	1.369977e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	9.246470e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	1.828988e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	4.573619e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	1.375155e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	2.287111e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	4.991767e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	4.964878e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	4.067876e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	5.901129e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	9.561262e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	6.836397e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	1.003402e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	5.015620e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	5.504440e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	2.275138e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	1.230965e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	1.293871e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	5.095050e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	1.886648e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	1.143923e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	1.427124e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	1.010204e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	1.428546e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	1.466488e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	1.059995e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	8.701780e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	1.049222e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	7.319903e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	3.606233e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	2.065583e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	2.388615e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	4.230600e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	3.219143e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	2.944303e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	2.769146e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	2.580468e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	2.751149e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	2.478583e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	1.598693e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	3.086755e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	1.930309e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	1.605580e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	3.651728e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	4.124679e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	2.753131e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	3.009544e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	3.991550e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	3.238880e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	2.059682e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	3.441794e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	3.808724e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	4.757122e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	4.320696e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	4.541867e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	3.848466e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	4.096974e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	4.132910e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	5.764266e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	4.409603e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	4.858478e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	5.519592e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	5.429128e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	4.817775e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	4.409328e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	4.668690e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	5.637596e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	3.571627e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	4.405224e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	4.102515e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	5.060956e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	5.437984e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	4.000295e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	4.639869e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	4.268890e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	4.956743e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	6.828699e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	4.494052e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	3.667593e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	2.862374e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	2.931393e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	3.079616e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	2.676399e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	2.081464e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	3.831445e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	2.663493e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	3.113794e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	1.836782e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	6.975639e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	3.302200e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	9.434860e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	9.235380e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	9.121390e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	1.366935e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	2.722708e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	4.535490e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	4.503700e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	2.282140e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	1.387061e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	5.886410e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	5.919214e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	3.667759e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	2.289471e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	5.480573e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	3.229588e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	6.859199e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	7.354287e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	1.100984e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	5.496252e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	9.537985e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	1.092967e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	1.193315e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	9.636224e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	1.566113e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	3.684335e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	5.995195e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	8.733746e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	9.629407e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	1.288663e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	8.288914e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	1.741470e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	1.919764e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	1.048991e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	3.016122e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	2.799202e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	3.623433e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	2.951539e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	2.794511e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	3.239167e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	3.490961e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	1.929568e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	3.704206e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	3.075128e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	2.700958e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	3.582714e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	4.132125e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	4.187927e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	5.289828e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	4.965909e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	5.606883e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	5.888110e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	4.450813e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	4.810066e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	6.165962e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	5.536065e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	5.375265e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	5.175229e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	4.645377e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	3.847899e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	4.904033e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	3.702931e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	5.672157e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	4.710151e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	6.268888e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	5.636759e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	4.957455e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	5.691018e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	3.709856e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	2.706145e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	5.143015e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	4.854049e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	4.331946e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	4.169198e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	5.344053e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	4.195370e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	2.988095e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	5.390738e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	3.728635e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	3.756275e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	3.884488e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	3.522127e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	2.934502e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	3.295585e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	3.295016e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	3.346360e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	2.854539e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	1.929939e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	2.192007e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	2.848383e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.925863e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	4.568910e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	4.568910e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	6.124352e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	4.617690e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	2.752930e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	1.842936e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	2.260019e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	2.331657e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	2.271249e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	2.272657e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	1.358739e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	9.085080e-04	nan	nan
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	3.228202e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	3.215131e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	1.824252e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	3.182947e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	4.075774e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	1.051825e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	8.333728e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	7.786957e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	4.590610e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	9.072610e-04	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	2.064399e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	5.947854e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	1.154843e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.012199e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	8.717227e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	1.147491e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	1.193132e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	3.175262e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	2.548575e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	1.934917e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	1.608584e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	1.515171e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	2.028972e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	1.972654e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	2.481759e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	1.972226e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.606799e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	3.644248e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	2.612946e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	4.702171e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	4.787190e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	3.078348e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	3.309381e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	4.109820e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	3.852253e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	3.945397e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	4.443486e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	3.165514e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	3.565048e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	4.213481e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	4.399219e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	4.446875e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	4.322020e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	4.807053e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	4.221239e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	4.175105e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	4.568999e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	3.430047e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	4.897397e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	5.158140e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	6.652466e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	4.918353e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	4.258578e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	5.845794e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	4.980218e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	5.858791e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	7.049051e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	6.572881e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	4.821257e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	3.901643e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	5.478351e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	5.815325e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	5.129788e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	3.540659e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	4.167280e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	5.936988e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	4.732026e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	4.418867e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	5.460852e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	4.090751e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	3.500083e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	4.283055e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	2.748170e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	2.578029e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	2.340410e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	2.807448e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	3.147772e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	9.434860e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	4.535490e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	9.235380e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	9.183840e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	3.669086e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	3.181317e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	2.734290e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	2.274591e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	1.385310e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	1.376828e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	4.617690e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	1.829673e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	5.483437e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	6.930627e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	1.153646e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	4.595627e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	1.889881e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	1.996907e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	1.713905e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	1.060330e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	7.833531e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	1.287712e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	1.417654e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	1.002262e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	1.099263e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	4.446489e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	2.964260e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	2.234327e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.772593e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	1.962472e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	3.674384e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	2.430817e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	2.474679e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	3.922513e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	1.820365e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	3.512992e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	2.825719e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	2.059132e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	3.823418e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	3.304797e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	3.163862e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	5.084606e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	3.262001e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	3.518348e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	3.928622e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	3.390142e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	4.847899e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	3.030019e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	3.723634e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	4.330541e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	3.409226e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	4.964689e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	5.449723e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	5.171009e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	5.742715e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	6.358017e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	4.521525e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	5.409183e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	5.766529e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	4.526937e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	6.585766e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	5.615881e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	6.326390e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	7.152005e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	4.705438e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	4.885974e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	3.890177e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	4.478639e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	6.419792e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	4.847124e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	3.979971e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	3.474752e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	4.160674e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	3.905690e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	5.997344e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	2.337110e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	2.840748e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	3.074738e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	4.176412e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	3.564274e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	4.474390e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	3.240951e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	3.070609e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	1.780224e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	2.334100e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	4.588220e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	4.555060e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	4.568910e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	4.516170e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	1.809109e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	2.272400e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	4.717430e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	1.814384e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	8.196230e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	5.022842e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	4.096722e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	2.756062e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	5.969811e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	1.651629e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	8.758227e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	5.921692e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	8.168174e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	9.218449e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	1.426372e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	2.384710e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	1.698184e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	1.373080e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	9.555811e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	9.185896e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	1.468996e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	2.641114e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	1.545565e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	1.656694e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	1.688079e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	2.475346e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	2.351050e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	3.910964e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	3.028625e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	4.765164e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	1.745965e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	2.197125e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	1.742960e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	2.388285e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	2.480995e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	3.333010e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	3.446000e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	4.388176e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	2.845276e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	3.995141e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	4.265892e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	5.356700e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	5.843661e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	3.612026e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	3.255649e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	4.413685e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	3.976260e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	2.928256e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	4.035552e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	4.573196e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	3.904212e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	3.575259e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	3.989940e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	4.356667e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	4.912554e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	3.938192e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	4.776046e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	6.072098e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	6.494354e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	5.726817e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	5.310993e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	4.823098e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	6.606289e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	5.183293e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	5.276067e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	5.113267e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	8.449261e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	5.266467e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	3.938857e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	3.430339e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	5.084654e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	5.139550e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	4.636613e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	3.397605e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	4.802171e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	3.799381e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	2.192393e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	3.744799e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	3.714459e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	3.173037e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	3.427757e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	2.299727e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	2.622106e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	4.568910e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	4.617690e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	4.628780e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	9.217000e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	6.003426e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	1.842567e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	9.153180e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	1.851612e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	1.835909e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	3.208032e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	4.130976e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	6.834304e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	1.358739e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	9.217000e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	9.144950e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	2.273070e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	1.852176e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	5.914357e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	3.217936e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	4.114271e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	3.204212e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	8.283687e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	6.928362e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	1.290249e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	8.243543e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	1.511331e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	1.732869e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	2.470244e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	1.369950e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	2.106888e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	1.108400e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	1.464372e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	2.555017e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	2.190808e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	1.819723e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	2.508576e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	2.159908e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	3.990917e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	2.521597e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	2.746466e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	3.764070e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	3.029349e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	3.158328e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	2.335955e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	4.614606e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	3.030292e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	2.613620e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	2.845702e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	4.393776e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	4.078859e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	4.841582e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	4.537577e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	4.544459e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	3.905764e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	4.842913e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	5.869642e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	7.603637e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	7.807634e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	4.892165e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	5.115658e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	6.884015e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	3.988925e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	6.089896e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	5.444852e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	6.476034e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	5.449076e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	4.875678e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	3.939023e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	5.644338e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	6.119497e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	5.086915e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	4.295292e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	6.207917e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	5.403077e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	5.566275e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	4.118556e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	4.400615e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	4.532327e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	2.745067e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	3.651926e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	3.795559e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	5.272902e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	3.293785e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	3.850814e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	4.202656e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	2.936966e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	3.863112e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	2.981224e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	3.952979e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	3.126085e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	1.806470e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	2.272494e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	1.828087e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	9.176440e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	4.516170e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	9.123970e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	4.568910e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	4.535490e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	4.568910e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	9.137820e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	6.028182e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	1.385525e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	3.229393e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	9.235380e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	1.388653e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	3.221100e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	3.632752e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	1.824743e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	2.734951e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	5.023466e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	4.117728e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	5.055465e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	1.176459e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	6.444186e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	2.924788e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	1.471773e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	8.711267e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	1.381033e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	1.427467e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	7.829689e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	1.334654e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	1.459280e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	1.418294e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	1.999693e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	1.509214e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	2.564194e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	1.869354e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	2.661738e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	3.190779e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	2.329371e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	1.833941e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	2.881033e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	3.067039e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	2.578960e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	3.804114e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	2.978790e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	3.235472e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	3.440645e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	8.116580e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	5.122516e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	3.250409e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	4.656897e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	4.489434e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	4.429019e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	3.874283e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	3.928115e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	4.269067e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	3.854651e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	3.478219e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	6.557481e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	6.129876e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	6.123708e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	8.107654e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	5.901929e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	4.859216e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	7.855893e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	5.172206e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	4.801660e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	6.068855e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	3.761739e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	4.037500e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	5.085737e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	5.285811e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	6.099090e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	5.808386e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	6.382237e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	3.561038e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	6.612583e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	5.752832e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	5.764897e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	5.448255e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	3.075492e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	4.510368e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	4.914928e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	3.958721e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	4.368239e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	3.449389e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	4.129010e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	3.750932e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	4.036199e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	3.867732e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	3.836584e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	3.359133e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	3.854535e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	3.553001e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	2.358710e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	1.415230e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	2.263883e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	5.116400e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	2.784098e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	1.839000e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	9.263200e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	5.510253e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	2.279598e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	1.822158e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	2.778433e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	3.654170e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	3.725230e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	5.063806e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	1.093702e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	6.394282e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	2.297913e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	1.175023e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	8.854926e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	9.578143e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	8.274621e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	1.700153e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	1.560390e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	1.560427e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	1.651824e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	3.494256e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	1.286960e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	9.161000e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	2.212323e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	1.844233e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.935145e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.377455e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	1.881019e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	1.880656e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	1.660853e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	2.077441e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	2.068741e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	2.349652e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	3.305580e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	1.509581e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	2.112612e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	2.616179e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	2.978714e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	4.794530e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	3.396649e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	4.115880e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	4.270106e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	4.565695e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	4.254247e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	3.704041e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	4.800899e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	4.296639e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	6.087186e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	4.943138e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	4.540923e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	4.619613e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	5.967304e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	4.122395e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	4.437629e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	4.993967e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	4.784471e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	5.101371e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	4.079859e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	7.890985e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	6.960895e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	5.538664e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	4.893150e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	5.471997e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	6.131977e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	5.357636e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	5.036495e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	6.238248e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	5.226811e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	4.029860e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	5.800374e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	4.453996e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	5.926797e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	4.392624e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	3.209736e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	2.920368e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	3.696038e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	3.349014e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	2.707036e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	3.561619e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	3.119842e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	3.805891e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	4.634356e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	2.575872e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	3.210129e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	3.313049e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	4.000614e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	3.765869e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	2.358710e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	4.717430e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	9.233600e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	4.503700e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	4.516170e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	2.734683e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	2.733180e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	9.137820e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	1.376470e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	2.752852e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	4.717430e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	1.838263e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	3.657090e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	1.366520e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	1.837689e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	9.164270e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	9.090550e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	4.516170e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	5.521547e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	2.318396e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	1.204233e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	1.711609e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	1.020032e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	1.289139e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	8.233659e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	1.092961e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	2.104372e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	1.001350e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	6.866235e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	1.787060e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	1.686218e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	2.382586e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	1.465157e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	1.826841e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	1.655110e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	2.379039e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	2.149774e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	1.194305e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	1.881041e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	1.778036e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	4.582877e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	2.516295e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	2.843301e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	4.284005e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	3.248087e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	2.974745e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	2.737821e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	3.689248e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	3.598545e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	2.206217e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	3.015805e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	3.851048e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	4.396134e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	4.217866e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	5.132406e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	4.745396e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	5.033454e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	4.983582e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	4.518580e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	4.581474e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	5.572488e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	4.032143e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	4.348266e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	3.806900e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	5.770015e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	8.607335e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	6.022443e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	5.575202e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	5.065111e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	5.224294e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	4.351168e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	4.862230e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	5.848514e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	5.312046e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	4.878058e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	5.782635e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	6.124737e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	7.574870e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	6.226133e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	5.856715e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	5.737706e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	7.446640e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	5.917159e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	4.877405e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	5.663681e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	5.117109e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	4.031578e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	4.622699e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	4.765721e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	7.932394e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	6.772557e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	4.618884e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	3.839622e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	3.717423e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	4.555060e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	4.717430e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	6.327911e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	4.064550e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	1.354850e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	1.363988e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	1.835290e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	1.372604e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	1.365399e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	4.098439e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	9.123970e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	3.180763e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	1.829387e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	1.842308e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	4.557134e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	4.089780e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	4.586153e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	4.106253e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	5.500848e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	7.362539e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	7.370309e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	9.169248e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	3.188130e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	6.423119e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	1.826290e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	1.095466e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	1.743184e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	3.744601e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	2.486724e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	1.558035e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	1.146659e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	1.394231e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	1.010956e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	1.387094e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	1.710561e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	1.432534e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	2.806055e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	2.821016e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	2.798707e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	2.204972e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	2.285372e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	1.928938e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	3.213604e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	2.755532e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	2.847680e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	2.439891e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	2.789472e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	3.432610e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	3.750672e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	5.211560e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	5.406337e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	5.166568e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	5.210471e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	5.835716e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	6.226231e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	5.719862e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	3.794096e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	6.990156e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	5.318923e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	4.712308e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	6.271209e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	7.102666e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	6.684781e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	5.636625e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	5.515014e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	5.096438e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	6.431951e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	5.007754e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	4.718541e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	6.510638e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	5.658372e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	4.851491e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	8.626901e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	6.447851e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	5.976765e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	5.977587e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	5.363946e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	5.560891e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	6.756793e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	5.472750e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	4.097533e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	5.771867e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	7.024860e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	7.887164e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	5.699773e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	4.848681e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	5.740765e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	5.014270e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	5.039204e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	4.026635e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	4.180633e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	6.599893e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	4.981997e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	5.360438e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	3.522863e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	4.503700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	4.503700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	4.568910e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	4.954070e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	3.159111e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	1.351110e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	9.007410e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	9.007410e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	1.819401e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	1.375581e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	1.840700e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	9.007410e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	4.503700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	4.503700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	1.830019e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	4.120703e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	2.293769e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	3.645838e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	1.812267e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	4.133438e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	2.302800e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	2.786953e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	1.458770e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	1.144950e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	1.098898e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	1.463087e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	1.692696e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	9.148916e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	1.507584e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	2.145867e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	2.373158e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	1.786561e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	1.237395e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	1.601616e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	3.383866e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	1.918320e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.362194e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	2.408611e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	2.462542e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	3.441849e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	3.206286e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	2.465710e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	2.869642e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	3.179148e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	2.891537e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	3.264243e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	4.123668e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	4.357038e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	3.887236e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	3.346393e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	3.992421e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	4.185154e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	4.993417e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	6.014170e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	5.327864e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	4.303428e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	5.215757e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	3.888041e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	6.079545e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	4.494318e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	4.848023e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	6.368270e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	6.371760e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	6.885081e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	6.829609e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	6.036672e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	5.526409e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	6.974668e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	6.584738e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	7.586804e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	6.488708e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	7.147546e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	5.377355e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	5.942774e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	6.704571e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	7.331817e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	6.452165e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	7.743014e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	6.472517e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	5.156560e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	5.124489e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	5.772036e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	4.617184e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	5.986455e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	5.689908e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	5.030287e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	5.032054e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	5.321896e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	5.900794e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	5.224774e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	4.955826e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	4.675466e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	4.173137e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	4.535490e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	1.360650e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	9.070990e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	4.535490e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	4.617690e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	4.503700e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	9.150590e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	9.268840e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	4.634420e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	1.360650e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	3.679815e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	3.683903e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	3.218871e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	6.407690e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	1.362605e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	4.977939e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	1.810915e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	8.174120e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	4.559066e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	9.562223e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	9.095285e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	7.286043e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	1.140244e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	4.581563e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	3.219135e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	1.143962e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	7.281964e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	1.275233e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	6.839915e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	1.154436e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	1.146824e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	8.279669e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	9.654108e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	1.645787e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	1.511004e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	2.236831e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	1.189780e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	1.511662e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	2.500184e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	2.243770e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	2.109067e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	2.766720e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	3.493765e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	3.307055e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	2.516933e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	4.118929e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	3.346595e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	5.051267e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	4.232482e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	5.301039e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	3.435903e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	4.672574e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	4.508074e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	4.469586e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	4.031665e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	5.821644e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	5.045639e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	5.102359e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	4.324858e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	3.476905e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	5.174199e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	4.677389e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	5.764906e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	5.070057e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	5.085365e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	5.965467e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	7.082364e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	6.917094e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	8.204812e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	8.148125e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	8.974303e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	7.270774e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	5.965076e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	6.342658e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	8.414710e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	5.637877e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	6.661686e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	6.244113e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	8.123430e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	7.972545e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	4.964987e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	4.635625e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	4.992547e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	4.538502e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	3.745405e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	4.229059e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	4.690594e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	4.340741e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	7.114601e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	5.349384e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	3.948003e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	3.533261e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	4.619968e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	4.634420e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	4.568910e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	4.568910e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	4.503700e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	2.268239e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	1.826771e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	4.516170e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	6.408268e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	4.562438e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	1.365946e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	3.684034e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	2.746303e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	5.444028e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	9.299268e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	6.524270e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	4.148136e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	1.288726e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	6.858524e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	2.023338e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	1.840124e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	1.742518e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	2.249046e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	1.239406e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	1.740306e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	2.069334e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	1.826535e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	1.965596e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	1.144952e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	1.326577e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	1.335414e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	1.833415e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	2.850522e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	1.746425e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	2.294815e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	2.572719e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	3.558086e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	2.881043e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	2.828633e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	3.247184e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	1.921300e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	4.784186e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	5.104853e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	4.555703e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	5.036791e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	4.760669e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	5.233105e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	6.139032e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	3.404966e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	4.124413e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	4.911081e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	4.406535e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	2.710294e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	2.704214e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	3.137457e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	3.824052e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	4.044060e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	4.681574e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	4.950516e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	6.067617e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	6.523538e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	6.333328e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	7.298523e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	5.927815e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	5.767573e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	5.718574e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	9.630548e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	7.866758e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	5.191650e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	6.127940e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	6.775429e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	6.027607e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	7.198281e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	5.584108e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	5.260814e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	6.725013e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	6.157762e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	7.116191e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	7.987377e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	6.219967e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	4.993085e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	5.654303e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	6.562822e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	7.243783e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	8.967995e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	5.139926e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	5.695373e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	5.358219e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	4.849806e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	5.099312e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	7.724334e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	4.503700e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	2.800782e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	2.322491e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	1.383882e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	1.377619e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	4.503700e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	1.832703e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	2.293306e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	2.737896e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	2.284516e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	2.256840e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	9.204320e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	1.047964e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	1.941314e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	1.056724e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	7.787201e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	1.281503e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	5.937787e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	1.010497e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	9.602028e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	1.960590e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	2.292420e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	1.093544e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	1.553243e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	1.142329e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	1.562883e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.288096e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	1.884938e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	4.455327e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	2.773404e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	2.167074e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	2.623480e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	2.027824e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	4.917281e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	1.929720e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	2.382873e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	2.241332e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	2.432579e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	2.766845e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	3.121662e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	3.872760e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	2.384795e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	3.125064e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	2.611555e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	2.198493e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	3.127359e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	3.809292e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	3.805714e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	2.981620e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	4.660673e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	2.557607e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	5.837653e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	4.010998e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	4.663737e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	3.150094e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	5.064984e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	5.588961e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	5.030060e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	6.297888e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	7.140479e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	5.351198e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	4.338272e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	4.800940e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	4.738053e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	5.370865e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	6.789587e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	7.168109e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	7.286178e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	5.813335e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	5.417032e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	5.433356e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	6.987049e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	5.590427e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	5.540611e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	6.192816e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	8.371756e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	5.873047e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	6.931636e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	8.822588e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	6.765776e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	6.102098e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	5.581156e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	5.299234e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	6.803233e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	4.854553e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	3.357057e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	4.568910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	4.588220e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	9.144950e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	1.391512e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	4.588220e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	8.140358e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	4.571359e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	1.377372e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	4.560450e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	1.337038e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	7.376661e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	5.978726e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	1.416152e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	3.637219e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	6.882389e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	2.762564e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	7.718199e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	1.722901e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	2.062388e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	1.228125e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	1.364066e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	9.128663e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	1.794180e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	2.378275e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	1.283177e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.192459e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	2.190680e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	1.922798e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	3.162071e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	2.024870e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	1.835148e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	1.967099e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	1.693639e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	2.243492e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	2.466713e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	2.469595e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	1.643401e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	2.057664e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	3.712400e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	1.793296e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	3.081816e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	4.176569e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	4.064282e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	4.853370e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	3.631995e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	3.389719e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	4.496619e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	3.210199e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	3.530277e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	3.299536e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	3.612774e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	5.685039e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	3.993624e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	6.933545e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	5.143889e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	5.540778e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	5.671591e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	5.009903e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	4.824706e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	5.343645e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	6.365800e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	5.355268e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	6.009031e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	6.525716e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	7.614776e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	9.356331e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	8.470275e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	5.814839e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	9.672494e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	8.750286e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	5.183140e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	5.650817e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	5.584686e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	6.082680e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	6.702181e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	6.996770e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	5.669384e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	6.623171e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	5.466801e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	4.668595e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	4.784891e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	5.944713e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	6.301408e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	4.954845e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	6.224446e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	3.984730e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	3.254942e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	3.710777e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	4.617690e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	4.555060e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	4.634420e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	1.358878e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	6.497530e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	2.337340e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	3.672753e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	1.365399e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	2.298583e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	1.368014e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	9.305650e-04	nan	nan
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	1.876999e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	1.825759e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	5.942361e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	6.043177e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	4.624496e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	1.875459e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	1.048278e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	1.599319e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	1.146187e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	1.099068e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	1.639590e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	3.014036e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	1.465862e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	9.154381e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	2.673152e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	2.265718e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	1.467772e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	2.006769e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	1.735802e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	1.237901e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	1.466504e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	2.473305e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	3.814901e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	3.812130e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	2.523915e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	3.221217e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	3.867023e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	2.896536e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	2.489618e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	2.295416e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	3.058412e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	3.441481e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	4.724625e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	3.673759e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	2.753694e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	3.300384e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	3.510458e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	5.240025e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	4.313167e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	5.185900e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	4.626181e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	4.153927e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	3.566527e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	4.433250e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	4.465112e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	3.028708e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	3.124343e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	4.772754e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	5.214800e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	3.882698e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	5.073077e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	7.544573e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	5.548210e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	5.742318e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	7.114245e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	5.828273e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	7.155972e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	5.812090e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	7.265505e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	5.553666e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	5.005574e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	6.734914e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	7.954972e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	6.346887e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	6.554314e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	6.688011e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	6.228261e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	4.436547e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	5.908834e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	4.994643e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	6.756318e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	5.732472e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	5.865805e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	7.607353e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	7.150110e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	6.153686e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	5.001488e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	9.257550e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	9.346210e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	1.374535e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	1.819472e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	9.007410e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	2.283387e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	9.164270e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	6.456539e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	3.678688e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	2.303489e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	3.693586e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	4.149931e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	6.968236e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	4.618850e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	7.767948e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	1.325700e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	4.580054e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	9.580604e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	1.104329e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	8.764526e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	1.823846e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	1.911329e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	2.100899e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	1.093947e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	1.369511e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	2.926196e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	1.462485e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	1.595310e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	1.689331e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	1.368836e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	2.626479e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	1.828303e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	2.109081e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	2.651228e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	2.372592e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	2.112481e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	1.968611e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	2.250066e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	2.612909e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	2.838623e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	3.197099e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	5.123448e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	3.887096e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	4.770848e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	2.975377e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	2.742343e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	2.690840e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	3.382640e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	4.156804e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	3.638639e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	4.713707e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	5.168744e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	5.602535e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	5.443089e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	5.575439e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	4.351650e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	6.057602e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	5.091006e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	4.637786e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	5.463527e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	6.233476e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	6.362906e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	6.360528e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	7.165192e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	7.868728e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	8.468040e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	5.392104e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	7.761158e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	5.788567e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	5.550740e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	6.168550e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	9.098471e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	8.359412e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	9.338599e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	6.775202e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	8.114001e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	8.932963e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	7.604755e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	5.188125e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	4.956413e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	5.562439e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	6.129059e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	5.987159e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	5.056047e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	4.323706e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	5.831452e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	7.674744e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	4.632770e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	5.458093e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	4.679098e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	3.152590e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	9.007410e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	9.007410e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	9.007410e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	4.535490e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	1.371193e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	3.211750e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	1.368014e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	4.588220e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	4.588220e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	1.814200e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	6.928631e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	1.374455e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	5.490188e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	3.204404e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	2.744294e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	1.371933e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	2.364009e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	9.085186e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	5.440891e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	1.610256e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	1.878687e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	1.774642e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	8.221202e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	6.887906e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	9.646981e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	8.277287e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	1.101410e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	1.606473e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	1.012262e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	1.559487e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	1.508502e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	8.236945e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	1.189161e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	2.625831e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.977439e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.474191e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	2.117179e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	1.788106e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	1.370354e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	2.152535e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	1.466849e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	1.291314e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	1.507941e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	3.178212e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	3.596703e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	2.717565e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	3.165103e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	4.887983e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	3.026072e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	3.341657e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	4.046858e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	3.495590e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	4.905522e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	3.267407e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	4.879117e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	4.578926e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	4.441623e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	5.774664e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	4.551864e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	5.853109e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	3.830149e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	6.287408e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	5.079998e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	4.952445e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	4.972190e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	3.759741e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	3.619555e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	3.991810e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	3.981654e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	4.765489e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	5.903105e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	8.027289e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	6.285580e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	7.328393e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	6.843093e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	7.161550e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	5.555700e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	5.183130e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	4.588384e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	6.863991e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	4.502324e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	4.849049e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	3.661783e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	5.566846e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	5.923152e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	6.858528e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	6.084569e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	5.919159e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	6.135069e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.602200e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	6.323412e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	7.701836e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	6.511433e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	4.488886e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	6.381595e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	9.257550e-04	nan	nan
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	4.628780e-04	nan	nan
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	9.132480e-04	nan	nan
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	4.617690e-04	nan	nan
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	9.222640e-04	nan	nan
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	4.617690e-04	nan	nan
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	4.503700e-03	nan	nan
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	9.007410e-04	nan	nan
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	2.267385e-03	nan	nan
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	2.809080e-03	nan	nan
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	4.717430e-04	nan	nan
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	4.112020e-03	nan	nan
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	5.048928e-03	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	5.990204e-03	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	1.098653e-02	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	7.807795e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	1.544727e-02	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	1.188139e-02	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	1.236421e-02	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	1.093216e-02	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	1.667811e-02	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	9.307564e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	9.171894e-03	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	1.012513e-02	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	8.744166e-03	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	1.242214e-02	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	2.250244e-02	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	1.612677e-02	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	2.252279e-02	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	1.288997e-02	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	2.197305e-02	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	2.258779e-02	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	2.350078e-02	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	2.157783e-02	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	1.892207e-02	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	2.261205e-02	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	1.984175e-02	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	2.527972e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	3.689038e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	3.449539e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	2.742258e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	4.918350e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	2.614957e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	4.222011e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	3.999434e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	3.477582e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	3.343313e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	4.933811e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	4.511724e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	4.313022e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	4.671697e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	3.355044e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	3.434162e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	3.754722e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	3.470480e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	3.102689e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	3.931309e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	3.712183e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	3.754212e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	6.321658e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	3.937178e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	4.340309e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	4.992745e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	7.485344e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	7.274871e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	5.780769e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	8.895209e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	7.466297e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	7.700762e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	7.155407e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	6.099800e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	8.169913e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	5.644350e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	7.027653e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	5.182537e-02	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	6.599378e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	5.479561e-02	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	9.289958e-02	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	8.112275e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	6.201425e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	5.178761e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	6.431802e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	7.466498e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	6.119258e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	6.357507e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	6.609163e-02	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	6.627258e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	6.764145e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	7.371862e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	7.538616e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	6.654884e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	4.245680e-03	nan	nan
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	2.794996e-03	nan	nan
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	9.221130e-04	nan	nan
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	4.503700e-04	nan	nan
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	9.132480e-04	nan	nan
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	4.503700e-04	nan	nan
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	4.717430e-04	nan	nan
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	1.415230e-03	nan	nan
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	2.709700e-03	nan	nan
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	4.610780e-03	nan	nan
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	1.858545e-03	nan	nan
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	9.150590e-04	nan	nan
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	2.265863e-03	nan	nan
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	9.263200e-04	nan	nan
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	1.059562e-02	nan	nan
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	7.861943e-03	nan	nan
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	3.676712e-03	nan	nan
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	4.111579e-03	nan	nan
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	4.143869e-03	nan	nan
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	3.189931e-03	nan	nan
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	4.503700e-04	nan	nan
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	7.782318e-03	nan	nan
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	7.369534e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	2.235978e-02	nan	nan
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	1.460890e-02	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	1.095432e-02	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	9.577857e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	1.427694e-02	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	1.376834e-02	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	9.156164e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	2.361228e-02	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	1.600168e-02	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	1.336666e-02	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	1.288406e-02	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	1.286521e-02	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	1.284467e-02	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	2.893234e-02	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	2.564539e-02	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	2.240149e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	2.618213e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	2.616764e-02	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	2.437367e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	2.115361e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	2.155199e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	1.971598e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	2.293281e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	3.089953e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	2.575252e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	2.442916e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	2.610809e-02	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	3.757479e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	2.661649e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	3.261875e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	4.123011e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	2.344444e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	1.917518e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	2.246079e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	4.094614e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	4.456140e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	3.940672e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	4.484441e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	4.903390e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	3.993933e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	3.730395e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	4.279669e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	5.673255e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	3.996052e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	4.979249e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	3.936122e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	5.030559e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	4.915707e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	6.495731e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	7.002559e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	7.437794e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	1.098269e-01	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	7.781047e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	6.813259e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	7.228785e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	7.338188e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	6.932485e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	7.098606e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	8.030693e-02	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	7.811886e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	7.442293e-02	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	9.013970e-02	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	5.098876e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	8.248247e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	7.837709e-02	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	5.785957e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	6.676196e-02	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	5.550150e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	8.230514e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	5.916229e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	4.994613e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	5.868444e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	6.633106e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	6.725193e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	1.817015e-03	nan	nan
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	9.032330e-04	nan	nan
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	2.709700e-03	nan	nan
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	2.263361e-03	nan	nan
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	1.803974e-03	nan	nan
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	3.178954e-03	nan	nan
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	4.516170e-04	nan	nan
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	4.555060e-04	nan	nan
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	4.503700e-04	nan	nan
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	9.335120e-04	nan	nan
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	8.612148e-03	nan	nan
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	4.978362e-03	nan	nan
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	2.279923e-03	nan	nan
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	4.139084e-03	nan	nan
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	1.833628e-02	nan	nan
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	3.201976e-03	nan	nan
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	4.111808e-03	nan	nan
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	5.500907e-03	nan	nan
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	5.023707e-03	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	6.447652e-03	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	1.047239e-02	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	4.589154e-03	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	7.798921e-03	nan	nan
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	8.807434e-03	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	1.070721e-02	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	2.132683e-02	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	2.632514e-02	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	1.515134e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	1.194125e-02	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	1.698627e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	1.148203e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	2.150357e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	2.560648e-02	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	2.796394e-02	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	2.882042e-02	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	3.294001e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	4.159876e-02	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	2.752011e-02	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	2.922165e-02	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	2.372690e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	2.925806e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	3.264171e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	5.266423e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	5.230185e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	3.725476e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	5.282077e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	4.240049e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	3.854624e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	4.991553e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	4.717013e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	4.544025e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	3.398918e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	3.059932e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	3.923588e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	3.798123e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	4.320466e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	3.430352e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	3.607898e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	4.590491e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	4.539578e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	5.640138e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	4.819691e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	3.902809e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	5.336923e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	4.569296e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	5.039298e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	5.374385e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	3.862746e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	6.352506e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	6.195032e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	8.543124e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	5.222984e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	5.223974e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	8.099625e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	7.660030e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	7.616789e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	9.211717e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	7.216696e-02	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	6.923688e-02	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	6.939400e-02	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	5.829339e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	5.994823e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	6.319998e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	6.923544e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	8.325221e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	7.535449e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	5.283497e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	5.598214e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	5.826178e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	5.495485e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	4.404009e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	5.229015e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	4.617690e-04	nan	nan
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	4.617690e-04	nan	nan
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	9.110130e-04	nan	nan
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	2.325513e-03	nan	nan
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	9.222640e-04	nan	nan
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	4.717430e-04	nan	nan
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	2.303127e-03	nan	nan
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	2.302442e-03	nan	nan
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	8.557040e-03	nan	nan
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	6.781812e-03	nan	nan
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	4.592227e-03	nan	nan
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	5.000917e-03	nan	nan
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	5.920805e-03	nan	nan
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	6.390740e-03	nan	nan
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	4.579410e-03	nan	nan
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	3.660999e-03	nan	nan
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	2.281015e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	5.927089e-03	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	4.572105e-03	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	1.643111e-02	nan	nan
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	1.003935e-02	nan	nan
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	7.296100e-03	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	5.488736e-03	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	1.010764e-02	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	1.002751e-02	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	1.101651e-02	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	1.231885e-02	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	9.606042e-03	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	1.874052e-02	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	2.152332e-02	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	1.140377e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	1.458042e-02	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	1.325869e-02	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	2.258790e-02	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	2.126219e-02	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	2.895134e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	2.257248e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	1.974278e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	2.992606e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	2.252911e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	2.018968e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	3.022092e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	2.928803e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	1.837532e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	2.334517e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	3.619366e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	5.429018e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	7.215046e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	4.134314e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	4.823671e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	5.166676e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	4.286409e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	5.874618e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	4.282143e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	4.920001e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	3.849666e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	3.581199e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	4.661816e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	5.669690e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	3.297374e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	3.852046e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	5.533906e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	6.272257e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	5.538456e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	5.680883e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	5.264936e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	6.089571e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	6.138766e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	5.361135e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	6.876074e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	6.195300e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	4.910173e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	8.053295e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	9.425003e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	8.335545e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	6.592626e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	7.566702e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	9.011451e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	8.546389e-02	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	8.798616e-02	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	7.172690e-02	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	9.242793e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	5.972310e-02	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	5.729652e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	7.192368e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	7.533607e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	7.432528e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	7.616015e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	6.920085e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	7.100476e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	6.833758e-02	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	4.628780e-04	nan	nan
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	3.759091e-03	nan	nan
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	3.287351e-03	nan	nan
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	1.863255e-03	nan	nan
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	4.717430e-04	nan	nan
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	1.838418e-03	nan	nan
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	3.177142e-03	nan	nan
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	1.825645e-03	nan	nan
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	4.555060e-04	nan	nan
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	1.389197e-03	nan	nan
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	4.634420e-04	nan	nan
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	3.179065e-03	nan	nan
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	2.730104e-03	nan	nan
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	2.283757e-03	nan	nan
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	2.759584e-03	nan	nan
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	5.070281e-03	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	5.102489e-03	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	4.546992e-03	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	9.640619e-03	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	1.993320e-02	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	1.101084e-02	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	1.245867e-02	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	1.010930e-02	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	1.651017e-02	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	2.764304e-02	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	1.972877e-02	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	1.335368e-02	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	1.056298e-02	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	9.668003e-03	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	1.198371e-02	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	1.296416e-02	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	1.549629e-02	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	2.032395e-02	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	1.383274e-02	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	1.335823e-02	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	1.785923e-02	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	3.017282e-02	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	2.880407e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	3.641486e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	3.747896e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	3.474955e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	3.523536e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	2.797494e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	1.965975e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	4.235070e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	4.309899e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	3.413079e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	5.374062e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	4.030114e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	3.484818e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	3.649675e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	3.124237e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	3.350685e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	4.041752e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	3.300832e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	2.799691e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	4.413720e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	2.980928e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	4.748762e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	4.728516e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	4.593910e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	5.725957e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	5.074801e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	6.582394e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	5.690676e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	1.059136e-01	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	7.418405e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	5.275397e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	4.906309e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	7.025144e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	8.317146e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	8.864915e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	8.268391e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	9.051792e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	8.849121e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	7.348985e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	6.007233e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	6.486330e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	5.838732e-02	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	7.691508e-02	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	8.526270e-02	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	8.212077e-02	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	1.071943e-01	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	8.397688e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	7.425339e-02	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	6.691217e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	9.907804e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	9.753440e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	9.719854e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	7.292074e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	6.402861e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	6.698494e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	4.628780e-04	nan	nan
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	9.007410e-04	nan	nan
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	4.503700e-04	nan	nan
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	4.628780e-04	nan	nan
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	4.634420e-04	nan	nan
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	9.143280e-04	nan	nan
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	4.588220e-04	nan	nan
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	1.826726e-03	nan	nan
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	4.568910e-04	nan	nan
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	2.719849e-03	nan	nan
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	4.153526e-03	nan	nan
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	5.506246e-03	nan	nan
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	1.819660e-03	nan	nan
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	3.189376e-03	nan	nan
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	9.281791e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	7.008408e-03	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	3.232970e-03	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	9.629477e-03	nan	nan
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	5.060095e-03	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	6.394926e-03	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	6.964884e-03	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	7.334599e-03	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	1.104105e-02	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	1.095288e-02	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	1.420436e-02	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	1.421969e-02	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	2.068314e-02	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	1.752242e-02	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	1.293383e-02	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	1.558266e-02	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	1.463882e-02	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	2.678014e-02	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	2.157060e-02	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	1.424108e-02	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	2.198740e-02	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	1.465112e-02	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	1.111686e-02	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	1.426790e-02	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	1.607240e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	2.296901e-02	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	2.015352e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	1.743636e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	4.541624e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	2.396433e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	2.622398e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	3.276586e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	2.206490e-02	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	3.671829e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	4.073589e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	2.428366e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	3.299199e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	4.780871e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	3.755863e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	3.755481e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	2.890225e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.841129e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	2.437855e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	5.787592e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	5.099063e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	4.489284e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	7.225858e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.818546e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	7.242031e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	7.368369e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	5.863825e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	4.262696e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	6.000115e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	4.538861e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	7.498415e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	5.672001e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	4.256040e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	5.606175e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	7.881776e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	8.783814e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	6.775144e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	6.867045e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	6.827385e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	8.496521e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	6.755657e-02	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	8.552694e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	6.254629e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	7.740322e-02	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	8.379350e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	8.508684e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	1.196530e-01	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	1.036348e-01	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	7.588930e-02	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	6.193759e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	6.901213e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	6.876425e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	8.988058e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	7.282346e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	4.516170e-04	nan	nan
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	9.144950e-04	nan	nan
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	4.516170e-04	nan	nan
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	4.617690e-04	nan	nan
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	1.370670e-03	nan	nan
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	1.828961e-03	nan	nan
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	4.555060e-04	nan	nan
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	2.714971e-03	nan	nan
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	4.516170e-04	nan	nan
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	4.634420e-04	nan	nan
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	3.638910e-03	nan	nan
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	2.279906e-03	nan	nan
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	5.055937e-03	nan	nan
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	4.144616e-03	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	4.625721e-03	nan	nan
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	6.833814e-03	nan	nan
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	4.598067e-03	nan	nan
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	5.460666e-03	nan	nan
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	1.826209e-03	nan	nan
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	3.659509e-03	nan	nan
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	6.916260e-03	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	9.627703e-03	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	6.469234e-03	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	1.004000e-02	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	1.971577e-02	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	2.281159e-02	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	1.278172e-02	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	1.179933e-02	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	1.963578e-02	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	1.646020e-02	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	1.140553e-02	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	2.472488e-02	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	2.043222e-02	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	2.659845e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	2.852796e-02	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	2.331507e-02	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	3.244239e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	2.977834e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	3.732077e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	2.477988e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	2.065324e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	3.920349e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	1.936560e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	2.773564e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	2.170452e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	2.753447e-02	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	3.121551e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	2.563378e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	2.933504e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	5.010920e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	3.044317e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	4.096469e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	3.870119e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	4.886042e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	4.174515e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	3.496465e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	3.497033e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	5.105449e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	4.744098e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	6.973150e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	3.569959e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	3.719230e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	3.899463e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.804328e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	3.815262e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	4.822833e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	5.042719e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	8.445450e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	6.778936e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	6.319848e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	8.029662e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	7.269767e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	8.178314e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	5.951434e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	6.230616e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	7.030263e-02	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	5.435513e-02	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	6.953749e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	5.144091e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	8.844544e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	5.594612e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	6.952773e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	8.894018e-02	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	8.298550e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	8.336102e-02	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	9.469946e-02	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	7.528205e-02	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	6.927430e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	7.836349e-02	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	7.698280e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	5.913711e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	6.179027e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	1.820881e-03	nan	nan
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	4.568910e-04	nan	nan
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	4.568910e-04	nan	nan
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	1.388630e-03	nan	nan
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	1.370703e-03	nan	nan
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	1.374535e-03	nan	nan
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	3.637013e-03	nan	nan
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	1.847868e-03	nan	nan
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	1.389197e-03	nan	nan
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	1.831746e-03	nan	nan
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	2.282350e-03	nan	nan
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	1.829783e-03	nan	nan
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	2.737999e-03	nan	nan
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	7.336381e-03	nan	nan
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	3.669802e-03	nan	nan
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	3.657162e-03	nan	nan
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	1.845883e-03	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	2.755428e-03	nan	nan
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	3.179629e-03	nan	nan
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	5.066239e-03	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	5.920864e-03	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	7.794102e-03	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	9.619772e-03	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	1.331800e-02	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	2.225834e-02	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	1.686562e-02	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	9.667632e-03	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	1.975548e-02	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	2.370087e-02	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	1.559908e-02	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	1.879231e-02	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	1.971264e-02	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	2.421868e-02	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	2.839683e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	2.742451e-02	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	2.294469e-02	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	1.888546e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	1.473734e-02	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	2.294446e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	2.108793e-02	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	2.668924e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	2.063819e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	1.965695e-02	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	4.273059e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	2.242778e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	4.098463e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	3.074886e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	3.755023e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	3.716753e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	2.390091e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	2.155956e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	3.258431e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	2.575389e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	2.853532e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	6.327092e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	6.700286e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	5.369342e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	3.933697e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	3.474395e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	4.206640e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	3.768009e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	5.275183e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	3.934120e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	5.561202e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	5.486225e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	4.823836e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	5.169611e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	4.791954e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	5.453079e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	4.757562e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	6.452136e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	6.225930e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	4.020075e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	8.046804e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	9.331046e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	7.645359e-02	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	6.011266e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	5.405001e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	7.967928e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	7.055403e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	8.128603e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	7.523584e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	5.926315e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	6.975316e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	6.449534e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	8.116831e-02	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	6.975248e-02	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	5.986346e-02	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	5.708468e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	7.017058e-02	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	5.429337e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	4.535490e-04	nan	nan
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	4.617690e-04	nan	nan
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	4.634420e-04	nan	nan
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	1.853770e-03	nan	nan
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	1.852099e-03	nan	nan
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	4.634420e-04	nan	nan
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	4.634420e-04	nan	nan
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	9.070990e-04	nan	nan
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	9.203330e-04	nan	nan
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	1.390330e-03	nan	nan
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	1.840247e-03	nan	nan
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	5.519967e-03	nan	nan
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	2.302727e-03	nan	nan
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	3.231683e-03	nan	nan
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	4.134411e-03	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	1.375581e-03	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	1.375839e-03	nan	nan
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	2.289618e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	9.051660e-04	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	7.271219e-03	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	4.091351e-03	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	4.583233e-03	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	6.871134e-03	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	5.021801e-03	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	7.760887e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	1.430717e-02	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	1.792182e-02	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	1.511334e-02	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	2.039267e-02	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	1.787560e-02	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	1.430972e-02	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	2.151244e-02	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	8.242336e-03	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	1.238090e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	2.679082e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	2.023585e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	2.482356e-02	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	1.973446e-02	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	1.058665e-02	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	2.294406e-02	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	2.068718e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	2.381642e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	2.238704e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	2.064732e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	3.093331e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	3.341223e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	4.232079e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	2.893834e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	3.568821e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	4.299081e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	4.506652e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	3.952143e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	2.564152e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	3.572631e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	3.386420e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	3.346390e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	3.127517e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	3.668244e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	2.053393e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	4.684166e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	3.809261e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	6.013994e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	4.541349e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	3.273730e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	3.801648e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	6.324044e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	4.443730e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	8.241541e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	3.983777e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	5.663952e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	5.767791e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	4.865900e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	5.316821e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	6.219509e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	5.862014e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	5.526774e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	5.820043e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	7.295601e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	7.871743e-02	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	9.446790e-02	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	9.673997e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	7.825228e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	1.141557e-01	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	8.088575e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	7.851643e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	1.038371e-01	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	7.279826e-02	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	5.453682e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	1.195785e-01	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	8.714561e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	8.064732e-02	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	7.118994e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	6.886596e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	4.617690e-04	nan	nan
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	9.039190e-04	nan	nan
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	9.176440e-04	nan	nan
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	3.247775e-03	nan	nan
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	1.371193e-03	nan	nan
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	3.238080e-03	nan	nan
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	3.664095e-03	nan	nan
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	1.812425e-03	nan	nan
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	7.396997e-03	nan	nan
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	1.374976e-03	nan	nan
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	1.860396e-03	nan	nan
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	4.140451e-03	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	6.358916e-03	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	1.461226e-02	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	1.236765e-02	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	6.410955e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	8.708737e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	4.570372e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	7.363198e-03	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	1.107591e-02	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	1.745625e-02	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	1.009473e-02	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	7.313866e-03	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	7.802347e-03	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	1.754042e-02	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	1.478209e-02	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	1.844056e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	1.285903e-02	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	2.016722e-02	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	3.068136e-02	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	1.973573e-02	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	2.710389e-02	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	1.882131e-02	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	2.910728e-02	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	2.469209e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	2.287723e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	1.232110e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	4.140371e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	4.105131e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	2.210942e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	2.389127e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	3.622233e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	3.713193e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	3.867493e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	3.817617e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	2.296490e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	3.953929e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	4.632696e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	2.926714e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	1.971733e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	2.751204e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	3.584485e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	4.349600e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	4.416023e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	4.361009e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	2.567197e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	3.207764e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	2.934484e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	4.669360e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	6.557019e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	5.098822e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	4.281860e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	4.142647e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	5.143492e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	3.433919e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	4.942500e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	3.666414e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	5.320812e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	7.512335e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	5.927936e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	6.886866e-02	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	6.240687e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	7.373197e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	6.653161e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	8.216091e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	1.002425e-01	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	6.793022e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	7.045500e-02	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	7.299814e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	7.396678e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	8.924099e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	9.063804e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	8.765743e-02	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	9.699119e-02	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	1.000171e-01	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	1.017451e-01	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	9.716210e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	4.717430e-04	nan	nan
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	1.351110e-03	nan	nan
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	2.702220e-03	nan	nan
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	4.503700e-04	nan	nan
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	1.370670e-03	nan	nan
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	1.832046e-03	nan	nan
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	1.375551e-03	nan	nan
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	9.246470e-04	nan	nan
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	4.516170e-04	nan	nan
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	4.114853e-03	nan	nan
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	4.983210e-03	nan	nan
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	3.680726e-03	nan	nan
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	2.279497e-03	nan	nan
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	1.833548e-03	nan	nan
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	7.251698e-03	nan	nan
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	4.116107e-03	nan	nan
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	1.062313e-02	nan	nan
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	5.486941e-03	nan	nan
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	1.839787e-03	nan	nan
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	7.309318e-03	nan	nan
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	1.512703e-02	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	8.768925e-03	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	1.407708e-02	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	1.051675e-02	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	2.474693e-02	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	8.254264e-03	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	1.138591e-02	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	1.002364e-02	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	6.479376e-03	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	2.159817e-02	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	1.877639e-02	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.552250e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	1.926585e-02	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	2.970253e-02	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	1.783225e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	1.003479e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	2.908625e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	2.664593e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	3.541786e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	3.312070e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	3.564458e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	3.028885e-02	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	2.994266e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	3.157599e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	2.897847e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	3.655122e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	3.406566e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	2.398817e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	1.835691e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	3.128036e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	2.395064e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	3.408997e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	2.577242e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	2.024201e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	3.727438e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	2.562900e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	2.709607e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	3.243187e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	3.668149e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	4.197039e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	3.676953e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	4.464688e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	2.752275e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	2.648753e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	3.654135e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	4.040456e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	2.286032e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	2.979971e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	2.477707e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	3.577064e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	5.363001e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	3.248288e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	7.701759e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	5.279824e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	6.651511e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	7.663177e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	8.802958e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	7.063366e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	6.946145e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	5.732507e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	7.494458e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	9.369315e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	6.527785e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	1.058091e-01	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	9.170409e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	1.222019e-01	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	8.303297e-02	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	7.610269e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	8.867261e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	8.065562e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	7.208673e-02	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	8.142779e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	8.087803e-02	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.772350e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	9.434860e-04	nan	nan
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	4.503700e-04	nan	nan
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	3.655130e-03	nan	nan
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	4.516170e-04	nan	nan
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	2.270564e-03	nan	nan
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	4.617690e-04	nan	nan
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	1.373318e-03	nan	nan
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	9.235380e-04	nan	nan
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	3.236213e-03	nan	nan
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	4.592912e-03	nan	nan
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	3.687746e-03	nan	nan
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	3.215611e-03	nan	nan
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	3.224477e-03	nan	nan
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	5.965651e-03	nan	nan
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	5.019081e-03	nan	nan
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	1.010286e-02	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	7.334140e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	1.426950e-02	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	1.377112e-02	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	9.167733e-03	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	1.319457e-02	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	1.461912e-02	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	9.184864e-03	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	1.743839e-02	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	1.229109e-02	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	1.746456e-02	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	1.842565e-02	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	3.036574e-02	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	2.760930e-02	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	1.790104e-02	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	1.702391e-02	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	1.801540e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	2.662090e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	2.350985e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	1.991446e-02	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	3.168769e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	2.250458e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	2.799135e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	2.426586e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	3.087242e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	2.533526e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	2.983598e-02	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	3.191234e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	1.923161e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	2.793210e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	2.798255e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	2.667297e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	3.847089e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	3.419432e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	3.094587e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	3.855213e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	4.030721e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	3.900584e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	4.034883e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	2.471400e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	2.929693e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	2.758461e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	5.621653e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	3.131640e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	3.640080e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	3.901351e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	5.671077e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	4.517363e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	6.165265e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	4.724076e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	4.400032e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	4.259403e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	5.694486e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	6.420128e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	6.365694e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	6.166528e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	5.915384e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	5.180532e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	8.263642e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	7.411457e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	6.157785e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	6.677966e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	8.652305e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	9.321642e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	7.754110e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	7.923779e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	7.320592e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	8.708353e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	8.262387e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	6.487215e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	5.587118e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	5.075618e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	7.975025e-02	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	5.200965e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	8.718809e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	7.066369e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	4.568910e-04	nan	nan
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	4.535490e-04	nan	nan
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	4.568910e-04	nan	nan
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	4.588220e-04	nan	nan
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	1.422002e-02	nan	nan
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	8.306769e-03	nan	nan
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	3.213449e-03	nan	nan
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	3.690360e-03	nan	nan
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	6.449848e-03	nan	nan
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	5.067470e-03	nan	nan
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	3.221927e-03	nan	nan
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	4.112578e-03	nan	nan
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	4.133530e-03	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	7.814117e-03	nan	nan
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	8.729867e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	1.011317e-02	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	7.427026e-03	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	1.194002e-02	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	2.100491e-02	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	3.252027e-02	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	1.925325e-02	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	2.205356e-02	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	1.755941e-02	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	2.157539e-02	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	1.282630e-02	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	3.729318e-02	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	2.147140e-02	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	4.254227e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	2.607387e-02	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	1.740968e-02	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	1.921312e-02	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.376761e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	2.749023e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	2.385275e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	2.763345e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	2.015705e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	3.033366e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	4.443803e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	1.602514e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	3.546277e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	2.986439e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	3.305808e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	2.381320e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	2.199548e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	1.561656e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	2.054488e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	2.553426e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	2.058419e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	3.289934e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	4.436539e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	5.065852e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	4.829069e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	4.398705e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	3.168040e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	4.804503e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	3.714880e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	3.258588e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	2.985739e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	3.128626e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	3.884994e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	4.027501e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	3.299005e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	5.248105e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	3.943987e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	5.176752e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	6.210530e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	5.583024e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	5.958578e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	4.365092e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	4.594896e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	6.599517e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	5.273415e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	5.128102e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	5.188060e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	6.282246e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	7.342489e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	6.954674e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	6.822610e-02	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	8.041494e-02	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	8.399337e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	6.032432e-02	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	8.304791e-02	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	5.859229e-02	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	7.045688e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	8.209429e-02	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	9.044944e-02	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	6.002857e-02	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	7.290943e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	9.176440e-04	nan	nan
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	4.717430e-04	nan	nan
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	9.434860e-04	nan	nan
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	9.104390e-04	nan	nan
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	2.325513e-03	nan	nan
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	9.268840e-04	nan	nan
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	8.279303e-03	nan	nan
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	3.704720e-03	nan	nan
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	5.999426e-03	nan	nan
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	4.591935e-03	nan	nan
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	1.190906e-02	nan	nan
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	4.616263e-03	nan	nan
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	5.058153e-03	nan	nan
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	2.763751e-03	nan	nan
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	5.470958e-03	nan	nan
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	5.051935e-03	nan	nan
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	1.827576e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	4.661763e-03	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	5.055287e-03	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	1.791992e-02	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	1.372054e-02	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	5.015794e-03	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	1.010324e-02	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	2.058953e-02	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	1.428416e-02	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	1.191053e-02	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	1.097536e-02	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	8.221275e-03	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	8.323222e-03	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	1.788592e-02	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	1.198424e-02	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	2.156486e-02	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	1.976666e-02	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	2.370387e-02	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	1.963868e-02	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	1.692628e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	2.522506e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	1.329016e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	2.506292e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	1.892471e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	3.201094e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	1.791402e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	2.660460e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	2.517480e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	2.464442e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	2.233720e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	2.154388e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	1.555363e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	2.618932e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	2.470790e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	2.052867e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	2.190363e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	1.914935e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	1.919701e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	3.994160e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	3.069222e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	3.111072e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	4.245165e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	4.246264e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	3.259583e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	3.485590e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	3.288588e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	3.272877e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	3.223707e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	3.679107e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	4.343704e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	6.174422e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	5.505478e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	4.087160e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	5.923254e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	4.761099e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	4.855978e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	4.947733e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	4.708639e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	4.714816e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	6.342875e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	7.947755e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	9.884543e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	5.973201e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	6.676916e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	8.914340e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	8.448781e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	1.027881e-01	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	8.172512e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	6.108200e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	1.018006e-01	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	8.380218e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	7.278039e-02	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	7.725538e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	8.293865e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	8.763281e-02	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	4.555060e-04	nan	nan
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	4.503700e-04	nan	nan
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	2.709700e-03	nan	nan
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	1.354850e-03	nan	nan
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	9.032330e-04	nan	nan
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	7.917471e-03	nan	nan
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	2.749281e-03	nan	nan
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	1.365946e-03	nan	nan
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	1.382360e-03	nan	nan
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	5.149491e-03	nan	nan
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	3.681370e-03	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	2.724840e-03	nan	nan
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	3.648199e-03	nan	nan
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	5.431630e-03	nan	nan
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	5.043033e-03	nan	nan
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	1.842855e-03	nan	nan
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	4.081021e-03	nan	nan
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	5.034439e-03	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	1.602451e-02	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	1.331085e-02	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	8.729835e-03	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	8.716780e-03	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	8.285855e-03	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	2.059124e-02	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	1.137497e-02	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	4.117245e-03	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	1.006291e-02	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	2.389420e-02	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	1.426007e-02	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	1.379906e-02	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	1.880650e-02	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	2.062775e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	1.970443e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	3.158863e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	3.746699e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	2.927108e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	1.975497e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	3.033983e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	3.855411e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	2.721587e-02	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	2.662166e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	3.388503e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	1.690318e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	1.967782e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	3.875705e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	3.855978e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	3.449598e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	2.612953e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	2.672027e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	2.534437e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	3.062293e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	2.114292e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	1.701539e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	2.758492e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	2.671736e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	3.379716e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	2.973192e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	1.968887e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	2.940600e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	3.268667e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.866337e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	5.737130e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	4.385089e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	4.628785e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	5.194017e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	4.820946e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	7.551373e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	5.512724e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	6.373493e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	5.461030e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	5.607706e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	4.822647e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	5.851406e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	4.924316e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	8.238589e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	7.896400e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	5.774796e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	7.641954e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	6.846732e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	7.161885e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	7.682492e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	7.860049e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	7.345971e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	7.352622e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	7.656653e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	6.428032e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	5.664009e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	6.343727e-02	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	6.230641e-02	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	4.555060e-04	nan	nan
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	5.554530e-03	nan	nan
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	2.314390e-03	nan	nan
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	9.197690e-04	nan	nan
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	4.628780e-04	nan	nan
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	9.235380e-04	nan	nan
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	1.392334e-03	nan	nan
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	9.217000e-04	nan	nan
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	4.628780e-04	nan	nan
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	4.568910e-04	nan	nan
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	4.568910e-04	nan	nan
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	7.539582e-03	nan	nan
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	9.434860e-04	nan	nan
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	1.382360e-03	nan	nan
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	2.743427e-03	nan	nan
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	3.200607e-03	nan	nan
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	4.602846e-03	nan	nan
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	5.032792e-03	nan	nan
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	4.114530e-03	nan	nan
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	5.497673e-03	nan	nan
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	5.499112e-03	nan	nan
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	7.257639e-03	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	5.908104e-03	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	5.026854e-03	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	7.778398e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	8.664278e-03	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	1.230824e-02	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	1.050949e-02	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	2.247939e-02	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	1.384390e-02	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	1.146391e-02	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	8.241162e-03	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	1.650501e-02	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	3.956195e-02	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	3.355921e-02	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	3.690614e-02	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	1.979714e-02	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	2.870773e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	2.475577e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	2.242000e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	1.598574e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	1.640541e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	3.085354e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	2.403851e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	1.429421e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	1.656410e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	1.563322e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	2.662880e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	1.932040e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	2.612675e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	2.564308e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	4.384001e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	2.833610e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	2.610081e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	2.523182e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	2.396983e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	2.163088e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	1.464158e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	2.566000e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	3.704981e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	2.429441e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	2.069551e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	3.525728e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	4.015279e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	4.816351e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	3.522456e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	3.770605e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	4.521528e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	4.031544e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	5.840937e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	5.098927e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	4.790578e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	5.679912e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	8.022887e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	6.616470e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	5.141384e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	5.232824e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	5.309465e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	6.051911e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	5.539639e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	5.873650e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	8.189670e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	6.379684e-02	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	6.791396e-02	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	5.864516e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	7.418386e-02	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	7.626258e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	9.388974e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	9.484759e-02	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	8.188108e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	8.398831e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	9.733568e-02	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	8.763408e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	6.469250e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	6.589676e-02	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	9.257550e-04	nan	nan
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	4.503700e-04	nan	nan
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	4.535490e-04	nan	nan
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	4.628780e-04	nan	nan
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	4.717430e-04	nan	nan
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	4.717430e-04	nan	nan
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	4.122870e-03	nan	nan
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	3.245502e-03	nan	nan
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	4.158526e-03	nan	nan
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	6.448025e-03	nan	nan
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	4.129939e-03	nan	nan
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	2.772744e-03	nan	nan
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	1.219532e-02	nan	nan
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	6.844692e-03	nan	nan
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	9.124427e-03	nan	nan
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	1.360800e-02	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	1.269034e-02	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	7.263240e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	9.568779e-03	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	1.138162e-02	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	6.408762e-03	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	4.565198e-03	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	1.317901e-02	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	1.702254e-02	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	1.937888e-02	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	1.509096e-02	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	1.234977e-02	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	1.096672e-02	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	1.382214e-02	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	1.055346e-02	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	1.606854e-02	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	1.563368e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	2.222600e-02	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	1.744589e-02	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	1.852259e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.301416e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	1.385521e-02	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	1.974604e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	2.746392e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	3.255567e-02	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	3.724840e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	2.256564e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	3.319884e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	2.154920e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	2.750586e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	2.388594e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	4.286835e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	3.009439e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	2.941048e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	2.243712e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	2.846735e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	1.935508e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	4.128152e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	5.431229e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	4.039829e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	4.427241e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	4.288420e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	3.699231e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	3.622623e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	2.748059e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	2.376746e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	2.847876e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	2.937598e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	6.289644e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	4.344644e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	5.309860e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	6.228063e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	4.709773e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	6.545884e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	4.202958e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	4.726905e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	5.208738e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	5.815352e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	5.590041e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	6.307746e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	4.803858e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	8.343022e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	7.326620e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	7.606381e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	8.573883e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	7.888510e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	7.878135e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	7.654453e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	6.790745e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	6.268239e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	7.823521e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	7.854248e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	6.422963e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	6.564192e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	7.334313e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	9.137820e-04	nan	nan
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	4.568910e-04	nan	nan
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	9.176440e-04	nan	nan
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	9.039190e-04	nan	nan
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	5.046358e-03	nan	nan
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	1.374455e-03	nan	nan
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	3.206432e-03	nan	nan
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	2.724685e-03	nan	nan
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	4.516170e-04	nan	nan
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	2.747757e-03	nan	nan
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	2.328796e-03	nan	nan
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	4.142669e-03	nan	nan
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	5.471903e-03	nan	nan
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	5.461245e-03	nan	nan
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	4.526319e-03	nan	nan
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	3.210624e-03	nan	nan
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	5.513105e-03	nan	nan
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	4.150248e-03	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	3.188582e-03	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	5.942710e-03	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	6.820515e-03	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	6.441629e-03	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	1.321033e-02	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	8.240687e-03	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	2.669587e-02	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	1.612167e-02	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	2.184800e-02	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	2.210131e-02	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	1.981400e-02	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	2.555641e-02	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	2.113854e-02	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	1.787705e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	3.639756e-02	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	2.149800e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	1.691327e-02	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	3.240168e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	1.325180e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	1.928698e-02	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	2.844931e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	1.792628e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	1.829632e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	1.876541e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	2.104886e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	2.888666e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	2.337316e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	2.955875e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	1.779542e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	2.800080e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	3.581752e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	2.148222e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.259594e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.063184e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	2.468858e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	3.290436e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	3.708511e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	3.120059e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	3.194061e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	4.290104e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	3.289691e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	2.238692e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	4.217426e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	3.346680e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	4.373694e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	3.298833e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	3.493186e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	3.621982e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	4.023839e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	4.833265e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	4.680175e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	3.781069e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	4.551560e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	6.479858e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	7.395012e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	6.712294e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	5.780498e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	7.307025e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	6.649575e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	8.398484e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	4.541017e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	6.977876e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	7.951561e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	6.744401e-02	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	6.002473e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	7.183999e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	8.219705e-02	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	7.675624e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	6.696816e-02	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	9.854068e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	1.090671e-01	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	7.814937e-02	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	4.628780e-04	nan	nan
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	9.434860e-04	nan	nan
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	9.070990e-04	nan	nan
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	4.127204e-03	nan	nan
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	4.516170e-04	nan	nan
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	1.363990e-03	nan	nan
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	9.351850e-04	nan	nan
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	4.717430e-04	nan	nan
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	4.555060e-04	nan	nan
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	1.821453e-03	nan	nan
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	1.834071e-03	nan	nan
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	3.201844e-03	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	1.818274e-03	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	4.989691e-03	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	5.033760e-03	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	7.307010e-03	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	4.627495e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	6.883661e-03	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	1.324956e-02	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	1.699165e-02	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	1.236393e-02	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	9.167876e-03	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	1.051856e-02	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	8.708833e-03	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	2.010976e-02	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	8.261054e-03	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	2.224017e-02	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	2.250723e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	1.793308e-02	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	1.330576e-02	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	1.743274e-02	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	9.607776e-03	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.834378e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	2.105246e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	9.178077e-03	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	1.784202e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	1.790625e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	2.440226e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	2.786030e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	2.657253e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	1.647036e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	2.108684e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	3.181123e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	2.666964e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	2.995170e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	1.476954e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	1.505800e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	2.641848e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	3.303938e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	3.305781e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	2.721069e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	1.792642e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	2.914249e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	2.483124e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	2.919639e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	3.649397e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	2.647927e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	2.569396e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	2.346650e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	4.428682e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	4.261753e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	3.987959e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	5.891420e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	4.725182e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	4.020803e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	4.310485e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	3.396846e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	5.033120e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	5.025585e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	6.849343e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	5.555316e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	5.528233e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	4.446612e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	5.823929e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	5.923408e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	5.674225e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	4.755394e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	3.795815e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	4.398147e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	7.559355e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	7.173463e-02	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	7.133546e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	7.435555e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	8.263947e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	6.417456e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	9.672745e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	9.032330e-04	nan	nan
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	9.189480e-04	nan	nan
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	4.535490e-04	nan	nan
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	4.634420e-04	nan	nan
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	1.842308e-03	nan	nan
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	1.388734e-03	nan	nan
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	1.854133e-03	nan	nan
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	2.317287e-03	nan	nan
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	1.840666e-03	nan	nan
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	2.762366e-03	nan	nan
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	4.126840e-03	nan	nan
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	3.214050e-03	nan	nan
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	5.913637e-03	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	5.460898e-03	nan	nan
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	3.626628e-03	nan	nan
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	5.936414e-03	nan	nan
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	1.096881e-02	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	9.607839e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	1.377196e-02	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	9.561750e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	6.405945e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	4.116761e-03	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	1.471650e-02	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	7.831481e-03	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	6.438913e-03	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	2.738731e-02	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	1.102648e-02	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	3.626126e-02	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	2.655790e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	2.147315e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	1.374484e-02	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	8.701839e-03	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	1.279393e-02	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	1.054292e-02	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	1.278364e-02	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	1.815824e-02	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	1.145436e-02	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	1.787466e-02	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	1.052498e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.422602e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	3.305920e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	2.838993e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	2.938821e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	2.574635e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	2.916409e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	3.019964e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	2.749192e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	3.530188e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	1.653541e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	3.874320e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	2.883055e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	2.671336e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	1.974546e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	1.881341e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	2.690489e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	1.770542e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	3.216623e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	2.684893e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	3.065795e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	2.604519e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	3.385073e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	2.481618e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	4.236489e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	3.802751e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	4.402134e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	3.170489e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	3.211861e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	3.019489e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	6.909232e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	4.322611e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	5.189455e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	4.581448e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	5.755789e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	6.554792e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	4.988868e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	5.758326e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	4.953491e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	5.712278e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	4.163871e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	6.944405e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	5.390853e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	7.979748e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	6.695505e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	5.364437e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	1.078444e-01	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	7.806209e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	6.695707e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	8.307730e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	8.571558e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	6.303211e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	9.071230e-04	nan	nan
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	4.555060e-04	nan	nan
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	2.721300e-03	nan	nan
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	9.268840e-04	nan	nan
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	4.535490e-04	nan	nan
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	2.775097e-03	nan	nan
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	4.535490e-04	nan	nan
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	1.814246e-03	nan	nan
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	1.390330e-03	nan	nan
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	5.076204e-03	nan	nan
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	9.633702e-03	nan	nan
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	2.727586e-03	nan	nan
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	3.200787e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	2.079110e-02	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	2.068898e-02	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	1.648359e-02	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	1.788006e-02	nan	nan
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.522992e-02	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	1.611481e-02	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	9.615813e-03	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	5.507586e-03	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	8.218169e-03	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	6.849267e-03	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	1.691688e-02	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	2.067914e-02	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	1.695711e-02	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	9.656472e-03	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	1.009957e-02	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	5.485745e-03	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.272344e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	1.280399e-02	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	9.593452e-03	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	1.189064e-02	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	1.232430e-02	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.186557e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	7.733743e-03	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	2.055996e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	1.336406e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	2.559583e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	2.098695e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	2.014502e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	1.696380e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	1.511703e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	2.480949e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	3.553705e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	2.671765e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	1.241402e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	2.788369e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	2.502161e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	3.163266e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	2.581194e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	1.837552e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	1.379583e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	1.745985e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	1.059158e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	4.228707e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	2.591779e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	1.738559e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	2.160184e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	2.109849e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	2.565375e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	3.334220e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	3.825937e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.148134e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	4.721783e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	4.553235e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	2.998866e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	4.023866e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	5.556706e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	6.763501e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	5.403379e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	6.368184e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	4.719200e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	7.306765e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	6.953223e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	5.462031e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	7.099249e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	8.466245e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	5.955046e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	7.994982e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	6.084851e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	8.224632e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	6.720337e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	8.831751e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	7.834759e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	7.405054e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	6.108459e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	5.925692e-02	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	6.173404e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	4.503700e-04	nan	nan
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	4.074703e-03	nan	nan
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	1.368014e-03	nan	nan
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	4.588220e-04	nan	nan
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	1.874052e-03	nan	nan
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	1.395103e-03	nan	nan
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	1.377372e-03	nan	nan
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	1.378842e-03	nan	nan
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	2.311449e-03	nan	nan
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	4.184198e-03	nan	nan
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	1.811020e-03	nan	nan
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	9.032330e-04	nan	nan
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	5.920326e-03	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	4.101901e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	1.811741e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	5.034926e-03	nan	nan
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	5.919513e-03	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	3.178800e-03	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	5.006257e-03	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	7.342824e-03	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	7.775018e-03	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	6.440347e-03	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	1.656997e-02	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	1.015532e-02	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	1.240258e-02	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	1.100030e-02	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	1.150268e-02	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	2.852501e-02	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	1.333854e-02	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	1.832435e-02	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	2.772468e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	1.328102e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	9.161713e-03	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	8.233854e-03	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	8.673171e-03	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.984248e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	1.654370e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	1.421655e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	1.752688e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	1.606301e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	1.055251e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	1.094873e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	1.696575e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	2.421620e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	2.006249e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	2.194572e-02	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	1.915140e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	1.643916e-02	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	1.560922e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	1.738308e-02	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	1.693601e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	2.573514e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	3.495259e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	2.805911e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	2.203585e-02	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	2.751468e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	2.198212e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	3.245685e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	1.971701e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	4.125323e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	3.519420e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	2.339872e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	2.471324e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	2.877850e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	5.198346e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	5.024215e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	3.560059e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	2.600764e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	4.672110e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	4.265684e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	5.553185e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	4.989681e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	4.651182e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	4.894090e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	5.636250e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	4.490631e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	4.914750e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	5.590222e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	4.904738e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	5.261517e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	4.587847e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	7.328800e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	7.458627e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	9.796625e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	5.720067e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	6.408224e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	6.560028e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	7.048124e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	6.626289e-02	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	1.801480e-03	nan	nan
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	4.053330e-03	nan	nan
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	4.503700e-04	nan	nan
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	4.503700e-04	nan	nan
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	4.535490e-04	nan	nan
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	4.516170e-04	nan	nan
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	1.007509e-02	nan	nan
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	1.828087e-03	nan	nan
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	2.817532e-03	nan	nan
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	9.176440e-04	nan	nan
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	9.123710e-04	nan	nan
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	9.252920e-04	nan	nan
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	4.516170e-04	nan	nan
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	9.205910e-04	nan	nan
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	2.288362e-03	nan	nan
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	1.372634e-03	nan	nan
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	3.675490e-03	nan	nan
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	2.726572e-03	nan	nan
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	1.823688e-03	nan	nan
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	9.190523e-03	nan	nan
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	1.238317e-02	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	5.519602e-03	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	1.005777e-02	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	5.953310e-03	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	5.066852e-03	nan	nan
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	1.103488e-02	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	1.787701e-02	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	1.370416e-02	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	1.097432e-02	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	1.611478e-02	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	2.067541e-02	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	2.107450e-02	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	1.102858e-02	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	1.230388e-02	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	1.148224e-02	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	9.113166e-03	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	1.002664e-02	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	2.707572e-02	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	1.143808e-02	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	2.233479e-02	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	1.551588e-02	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	9.564262e-03	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.235782e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	7.312877e-03	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	1.231981e-02	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	9.611260e-03	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	9.628456e-03	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	2.056225e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	2.405373e-02	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	2.946089e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	1.507694e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	2.099252e-02	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.925168e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	1.553176e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	1.611323e-02	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	1.887826e-02	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	2.550733e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	1.604430e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	2.027508e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	1.880313e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	1.649795e-02	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	1.323632e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	3.383435e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	2.437845e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	2.541920e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	2.059652e-02	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	2.062962e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	3.132484e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	2.760909e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	2.950336e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	1.837152e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	1.554435e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	2.648781e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	2.847063e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	2.940803e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	4.471206e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	8.139020e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	4.559258e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	3.034999e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	3.194737e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	4.068552e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	5.476197e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	7.250966e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	4.442940e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	4.982631e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	4.581619e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	4.979059e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	4.582308e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	5.661661e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	5.737288e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	6.801663e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	6.516382e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	6.258395e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	7.762878e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	7.103583e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	5.327368e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	4.617690e-04	nan	nan
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	9.032330e-04	nan	nan
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	1.358739e-03	nan	nan
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	9.039190e-04	nan	nan
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	2.709849e-03	nan	nan
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	4.113923e-03	nan	nan
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	2.253097e-03	nan	nan
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	1.374455e-03	nan	nan
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	4.634420e-04	nan	nan
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	9.203330e-04	nan	nan
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	2.307578e-03	nan	nan
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	4.628780e-04	nan	nan
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	2.286907e-03	nan	nan
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	1.389387e-03	nan	nan
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	1.371219e-03	nan	nan
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	1.834071e-03	nan	nan
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	1.405255e-03	nan	nan
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	4.555060e-04	nan	nan
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	1.389762e-03	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	9.085080e-04	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	2.282140e-03	nan	nan
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	3.700013e-03	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	1.421920e-02	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	6.392073e-03	nan	nan
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	1.195319e-02	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	1.058730e-02	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	9.213489e-03	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	1.095286e-02	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	1.742988e-02	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	1.054995e-02	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	8.305628e-03	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	1.011615e-02	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	1.065338e-02	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	9.249479e-03	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	1.056870e-02	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	5.930762e-03	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	8.697040e-03	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	1.051408e-02	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	1.187799e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	3.519403e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	2.108121e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	1.283073e-02	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.780058e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	2.467907e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	1.917352e-02	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	2.154481e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	2.663281e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	2.072823e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	1.785458e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	2.664504e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	2.556987e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	1.978945e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	1.051273e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	2.762421e-02	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	1.290018e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	2.648758e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	1.558370e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	1.709278e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	8.674197e-03	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	2.681973e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	2.331546e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	2.597782e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	1.824217e-02	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	1.920984e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	3.408410e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	3.624458e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	2.668418e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	2.979074e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	2.976513e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	3.114700e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	4.035771e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	2.250226e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	2.333223e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	4.084976e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	3.580608e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	3.204458e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	2.751508e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	3.606744e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	5.152790e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	4.980010e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	5.611081e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	4.204757e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	3.348688e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	4.245036e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	3.955949e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	3.994218e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	6.233895e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	6.536205e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	6.914613e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	6.387590e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	7.358295e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	8.486499e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	6.761765e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	6.852018e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	9.268840e-04	nan	nan
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	1.385706e-03	nan	nan
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	9.268840e-04	nan	nan
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	4.588220e-04	nan	nan
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	4.588220e-04	nan	nan
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	4.717430e-04	nan	nan
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	4.516170e-04	nan	nan
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	4.588220e-04	nan	nan
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	4.617690e-04	nan	nan
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	9.351850e-04	nan	nan
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	1.369288e-03	nan	nan
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	9.104390e-04	nan	nan
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	9.032330e-04	nan	nan
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	4.617690e-04	nan	nan
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	4.617690e-04	nan	nan
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	9.137820e-04	nan	nan
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	3.216213e-03	nan	nan
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	1.384577e-03	nan	nan
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	7.868800e-03	nan	nan
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	3.206622e-03	nan	nan
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	1.219619e-02	nan	nan
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	7.296333e-03	nan	nan
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	6.442009e-03	nan	nan
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	1.137388e-02	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	3.642544e-03	nan	nan
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	5.520860e-03	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	1.712738e-02	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	1.561612e-02	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	8.314767e-03	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	1.191150e-02	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	1.286076e-02	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	1.192291e-02	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	2.767785e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	1.141909e-02	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.004246e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	7.795825e-03	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	8.795990e-03	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	7.835466e-03	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.150168e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	1.649731e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	1.645550e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	1.730649e-02	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	9.132062e-03	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	1.767277e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	1.966930e-02	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	2.390068e-02	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	2.075526e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	1.420987e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	1.457860e-02	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	2.240066e-02	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	1.874612e-02	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	2.148753e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	1.477592e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	2.389155e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	1.006051e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	1.055478e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	1.280500e-02	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	2.227073e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	1.790820e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	8.264301e-03	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	1.055527e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	5.031099e-03	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	1.650151e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	2.286908e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	3.050648e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	2.719546e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	5.001466e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	3.038959e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	2.352354e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	2.330316e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	4.088431e-02	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	4.769819e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	4.411935e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	3.630823e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	2.927247e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	3.226125e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	3.900284e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	3.411518e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	4.440704e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	3.897434e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	4.176787e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	3.309256e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	3.842919e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	5.905617e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	3.811237e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	3.762767e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	5.307749e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.832370e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	4.638343e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	3.771386e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	5.988138e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	4.579688e-02	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	6.605367e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	5.091919e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	5.858395e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	5.769143e-02	nan	nan
# END HISTO2D



==> img/plots/YFS/tdR-Spec1InitWin.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=1 spectator, starting scale winner
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec1InitWin-photon.yoda/Sherpa/tdR
Title=Spec1InitWin-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	4.632080e-04	nan	nan
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	8.929400e-04	nan	nan
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	4.464700e-04	nan	nan
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	4.649320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	4.649320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	9.175170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	9.175170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	4.464700e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	4.464700e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	4.708830e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	2.354410e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	1.810293e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	1.363823e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	4.708830e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	4.641860e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	9.296420e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	9.104670e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	4.464700e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	4.552340e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	4.587590e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	2.678820e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	2.678820e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	8.929400e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	4.464700e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	1.820930e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	4.552340e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	2.306200e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	2.314964e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	4.649320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	4.649320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	9.114020e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	9.113420e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	1.339410e-03	nan	nan
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	8.929400e-04	nan	nan
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	4.708830e-04	nan	nan
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	8.929400e-04	nan	nan
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	4.464700e-04	nan	nan
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	4.632080e-04	nan	nan
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	4.605380e-04	nan	nan
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	4.587590e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	1.348275e-03	nan	nan
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	1.339230e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	2.232050e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	4.464100e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	4.177670e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	4.641860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	9.106700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	4.106866e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	9.106700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	9.106700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	4.641860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	1.363987e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	1.376280e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	3.235024e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	4.649320e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	9.254700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	4.587590e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	4.587590e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	3.634019e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	9.237460e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	9.247240e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	9.237460e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	1.357066e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	4.464700e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	9.018050e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	8.928200e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	4.553350e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	8.928200e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	1.389620e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	1.366000e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	9.314210e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	1.845796e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	4.641860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	9.340910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	1.386655e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	8.929400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	9.070080e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	4.464700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	9.017040e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	4.708830e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	4.624140e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	4.184373e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	3.213810e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	9.283720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	1.374842e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	9.105960e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	5.114260e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	2.789590e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	1.855534e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	9.298650e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	9.298650e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	4.605380e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	4.649320e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	4.464700e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	4.464100e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	4.605380e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	1.376280e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	1.376280e-03	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	9.175170e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	9.219670e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	2.302690e-03	nan	nan
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	1.381610e-03	nan	nan
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	9.237460e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	2.301800e-03	nan	nan
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	9.051690e-04	nan	nan
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	1.369429e-03	nan	nan
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	4.632080e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	4.641860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	2.778650e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	4.553350e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	4.464100e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	1.363823e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	4.464700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	1.363823e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	4.464700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	1.376309e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	9.254700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	4.605380e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	9.254700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	4.464700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	9.194200e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	4.464700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	4.649320e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	4.605380e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	4.605380e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	9.210750e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	4.552340e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	2.284997e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	9.261170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	9.314210e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	2.309982e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	9.069480e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	4.464100e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	9.017040e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	4.616984e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	2.687584e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	4.088118e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	1.819356e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	4.641860e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	9.264160e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	1.390403e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	1.392326e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	9.017040e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	9.264160e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	4.632080e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	9.264160e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	4.464700e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	9.210750e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	4.552340e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	5.055510e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	6.908060e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	4.571769e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	4.533826e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	9.157720e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	3.717962e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	2.314964e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	4.605380e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	9.069480e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	4.641860e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	1.390403e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	1.824759e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	2.740462e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	4.587590e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	9.202670e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	1.388175e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	4.649320e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	9.017450e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	9.237460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	4.649320e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	4.159900e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	1.374782e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	3.589476e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	2.740609e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	2.290490e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	1.371194e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	1.348174e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	3.187758e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	2.746557e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	9.417650e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	9.016440e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	1.820930e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	4.708830e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	4.708830e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	9.358150e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	1.399255e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	4.641860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	1.388910e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	4.587590e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	4.587590e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	9.106560e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	4.632080e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	9.017450e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	8.929400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	5.911445e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	4.103528e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	2.255122e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	1.817577e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	9.158730e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	1.376335e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	5.960334e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	3.211310e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	3.155106e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	2.699974e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	1.842823e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	2.232170e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	1.828695e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	9.417650e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	3.242543e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	1.821192e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	4.641860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	4.553350e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	3.296180e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	9.051690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	1.821340e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	2.277246e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	5.918040e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	5.918040e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	2.297121e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	8.234892e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	9.051690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	4.130516e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	3.183204e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	5.523139e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	2.304681e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	1.371005e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	1.391348e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	6.848789e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	9.158730e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	1.821266e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	5.548300e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	4.641860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	9.106560e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	2.300225e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	1.374755e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	2.765898e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	2.766876e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	9.210750e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	1.392560e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	4.587590e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	2.313242e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	5.511700e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	7.462606e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	3.232935e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	1.867884e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	2.332070e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	1.381650e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	5.568656e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	6.406602e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	2.321076e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	1.850193e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	2.742387e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	3.224811e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	5.629288e-03	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	2.344068e-03	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	3.264255e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	2.757976e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	4.653861e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	2.794595e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	5.470743e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	9.096780e-04	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	2.772102e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	2.283353e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	9.237460e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	9.201660e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	3.653367e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	4.464100e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	5.114260e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	2.324660e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	1.394800e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	3.256609e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	1.384453e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	4.464700e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	3.178351e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	3.198177e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	1.348174e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	3.585468e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	2.697162e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	1.856281e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	2.302616e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	1.385200e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	4.588987e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	3.176457e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	3.605082e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	3.233385e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	4.129967e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	9.417650e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	6.996944e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	7.828631e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	1.851587e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	1.842241e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	1.385175e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	8.203824e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	5.503130e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	2.266391e-02	nan	nan
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	1.066430e-02	nan	nan
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	7.855625e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	9.695988e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	2.311103e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	4.641860e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	2.316996e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	2.758257e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	1.384453e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	2.760690e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	2.741602e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	1.381553e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	4.554326e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	1.857638e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	9.236910e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	4.708830e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	2.293602e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	2.765841e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	1.379834e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	1.353418e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	3.688705e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	4.139829e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	4.570310e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	1.559190e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	7.705827e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	6.809433e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	4.070979e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	4.587181e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	4.581090e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	9.685824e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	4.120441e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	3.672427e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	1.830822e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	5.510526e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	1.835030e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	2.306427e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	3.241683e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	2.299216e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	9.096180e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	1.369328e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	1.847491e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	4.553350e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	3.234484e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	1.376410e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	2.765898e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	4.531273e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	2.249919e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	1.842289e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	2.261377e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	1.814907e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	2.757762e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	1.371194e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	4.990830e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	9.106700e-04	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	4.553350e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	7.046940e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	3.708980e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	9.314210e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	2.319598e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	4.464700e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	6.467265e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	4.649320e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	1.339230e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	4.605380e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	2.299962e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	1.847158e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	5.455950e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	3.663952e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	9.106560e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	3.723018e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	3.174115e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	2.758623e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	9.018050e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	2.696982e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	3.236814e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	2.262981e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	9.219670e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	2.285017e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	4.641860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	4.153466e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	1.374782e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	9.106560e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	1.386954e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	1.386153e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	1.381703e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	3.207784e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	3.206360e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	4.032178e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	1.368377e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	1.356148e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	1.855859e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	5.886973e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	1.803490e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	4.077918e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	1.357126e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	9.262180e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	1.852810e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	1.372852e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	8.929400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	4.553350e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	6.033219e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	2.274479e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	3.187789e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	2.292407e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	1.845433e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	1.819356e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	9.096180e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	4.641860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	2.322023e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	3.205937e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	2.741293e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	2.719409e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	1.817475e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	1.836945e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	1.365767e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	2.271966e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	4.708830e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	1.856740e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	5.042568e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	4.632080e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	1.017385e-02	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	5.524614e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	1.366636e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	2.746635e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	4.174050e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	2.750928e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	2.277102e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	2.761061e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	1.828975e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	4.069958e-03	nan	nan
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	9.139930e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	4.518308e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	8.212595e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	4.138512e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	3.229133e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	7.789086e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	3.677098e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	4.125654e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	3.214283e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	9.106700e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	2.757150e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	4.078932e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	5.949394e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	3.187717e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	4.464700e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	9.070080e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	9.194200e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	1.372751e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	4.587590e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	2.307137e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	1.812170e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	4.222596e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	9.703264e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	3.233990e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	3.233787e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	6.477689e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	4.127862e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	1.130661e-02	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	5.497487e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	2.270875e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	2.777202e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	3.677751e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	2.704990e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	1.814907e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	2.274272e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	4.649320e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	1.374531e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	1.369429e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	2.258751e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	2.746331e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	1.365707e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	2.773972e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	3.699926e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	2.282449e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	3.665917e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	3.675878e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	2.775055e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	2.695558e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	3.202619e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	6.008402e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	1.388678e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	2.305285e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	4.601452e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	2.750866e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	2.265568e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	1.382449e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	2.305299e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	1.841212e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	4.641860e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	2.331092e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	9.096180e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	2.284474e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	1.867884e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	3.207885e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	4.156475e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	4.154699e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	6.444995e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	3.692339e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	4.121452e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	7.191052e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	3.157014e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	1.267816e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	3.694320e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	2.723639e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	2.739222e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	1.808712e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	5.484193e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	1.370216e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	9.394332e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	1.143021e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	2.750919e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	8.673075e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	4.572262e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	5.923104e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	3.666979e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	9.114020e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	3.190444e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	8.056654e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	8.928800e-04	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	3.680197e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	2.762632e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	5.944419e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	7.322996e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	7.339134e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	3.210531e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	1.835030e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	2.307398e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	1.840238e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	4.587590e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	6.026216e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	3.231590e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	2.320930e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	2.303027e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	1.829886e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	1.374653e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	1.379958e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	9.194200e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	1.826428e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	1.390602e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	2.313547e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	1.398277e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	4.605380e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	3.673697e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	4.641860e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	3.585408e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	5.424378e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	5.436390e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	8.768324e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	2.300899e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	5.469385e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	5.076403e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	3.658203e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	3.196170e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	2.717510e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	2.744034e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	3.683794e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	3.200144e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	1.362182e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	2.732403e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	1.050911e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	1.603853e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	2.283353e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	3.238342e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	5.015734e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	3.675140e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	1.837038e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	3.146144e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	4.125906e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	2.262235e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	2.285249e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	1.802558e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	5.466622e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	1.685797e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	7.279332e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	1.153785e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	6.446899e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	1.385099e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	7.816765e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	1.298062e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	3.700212e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	4.130938e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	2.307228e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	9.139930e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	4.983856e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	3.644672e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	6.334041e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	2.753583e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	1.821340e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	4.708830e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	3.169527e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	2.283989e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	7.799860e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	1.826304e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	4.145824e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	1.842150e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	2.778479e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	2.293907e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	1.333836e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	8.239723e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	7.422640e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	4.599942e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	5.469810e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	1.348114e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	1.289606e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	1.159680e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	8.359077e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	6.932524e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	2.770904e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	1.382449e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	1.831670e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	3.208862e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	5.508788e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	2.291192e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	2.788400e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	2.776637e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	2.800527e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	5.041583e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	2.772930e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	4.615223e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	3.683791e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	1.852435e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	3.216141e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	6.424806e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	3.186730e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	4.587590e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	4.632080e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	6.480459e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	1.381751e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	9.096780e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	4.587590e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	9.283720e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	2.302004e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	2.340790e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	1.397299e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	6.054349e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	2.306913e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	1.865511e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	1.339230e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	1.870883e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	1.822072e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	8.344949e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	4.176754e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	2.782231e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	5.548126e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	2.740964e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	3.223898e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	1.362242e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	3.712287e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	3.696833e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	2.766587e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	9.456246e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	6.879112e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	3.672566e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	1.253491e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	1.278694e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	7.764894e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	8.189000e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	5.956850e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	9.638856e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	5.929771e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	2.279475e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	5.988927e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	3.604858e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	8.047789e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	2.727038e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	1.357006e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	2.283228e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	1.348114e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	1.383475e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	9.229450e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	2.773053e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	4.708830e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	3.229918e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	1.527991e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	9.712350e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	4.151660e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	2.294852e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	5.024222e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	5.488338e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	3.663010e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	7.853349e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	5.539613e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	2.017742e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	1.277697e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	8.675601e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	3.452898e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	1.080941e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	1.213488e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	7.642186e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	5.905474e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	5.442223e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	4.490690e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	2.701472e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	1.339230e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	6.372287e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	4.972814e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	4.575116e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	5.933493e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	2.297997e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	5.523859e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	4.126670e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	2.738628e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	6.797180e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	6.492521e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	8.756688e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	3.652592e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	1.013351e-02	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	1.939261e-02	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	5.986314e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	5.477197e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	3.684301e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	1.827840e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	8.681330e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	9.417650e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	4.552340e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	3.705660e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	9.264160e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	9.096180e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	2.749166e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	9.052290e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	1.396999e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	9.184420e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	1.392850e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	6.934809e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	6.009336e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	9.096780e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	1.828221e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	1.091527e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	5.032306e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	3.208980e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	7.730519e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	5.461412e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	2.727195e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	2.750859e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	1.390602e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	3.680523e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	5.029019e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	9.155250e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	5.964816e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	3.214869e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	3.653085e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	6.410431e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	7.385069e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	4.608256e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	6.015272e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	3.214245e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	3.189517e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	2.750988e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	5.968667e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	2.757759e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	3.668458e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	5.004466e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	2.774402e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	3.216140e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	2.787260e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	1.329512e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	7.814672e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	4.571225e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	5.510755e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	8.664904e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	2.739564e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	2.745473e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	5.991336e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	1.376581e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	6.902323e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	4.122445e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	3.211394e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	6.448689e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	9.162168e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	4.154362e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	2.313033e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	3.202540e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	3.223689e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	4.587590e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	1.362242e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	4.630988e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	1.822880e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	8.671630e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	8.524173e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	1.562790e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	3.180440e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	4.579596e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	4.040803e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	4.464100e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	6.420005e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	1.333986e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	7.227263e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	5.834321e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	5.937147e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	4.999822e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	4.546447e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	1.378925e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	7.393007e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	4.639748e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	3.672071e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	2.304418e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	1.813087e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	4.140564e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	4.158232e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	3.210785e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	3.641147e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	6.812609e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	6.339064e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	5.924111e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	4.167297e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	4.138601e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	2.767705e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	4.605380e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	5.065910e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	4.605380e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	4.605380e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	1.353478e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	4.603772e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	4.641860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	1.840466e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	3.694375e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	1.834347e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	1.372628e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	6.874890e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	9.296420e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	9.051690e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	2.336396e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	4.156507e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	5.990514e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	1.373878e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	4.636930e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	3.228497e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	2.313343e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	3.694038e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	6.527449e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	1.343916e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	6.482670e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	5.537342e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	7.729879e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	1.101573e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	7.302900e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	4.612762e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	5.045600e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	2.289493e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	1.103873e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	1.383970e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	1.377011e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	9.647767e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	1.372002e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	7.765564e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	7.243894e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	5.471218e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	5.976014e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	4.969954e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	8.172131e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	5.917948e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	8.261972e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	1.375664e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	5.502097e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	8.693271e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	1.229136e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	1.420654e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	8.220788e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	6.322268e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	4.525349e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	5.897311e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	1.105637e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	1.344764e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	8.728465e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	7.396848e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	5.988113e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	6.028362e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	1.018751e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	7.782449e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	3.679349e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	5.027392e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	6.866013e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	8.237018e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	4.159232e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	5.032531e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	5.558262e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	3.220357e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	8.123180e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	5.951627e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	7.721765e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	6.873561e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	1.366737e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	1.393828e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	3.234172e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	3.238259e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	3.244412e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	2.782499e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	9.240263e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	1.149430e-02	nan	nan
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	3.645565e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	6.804521e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	2.711230e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	5.061273e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	1.008824e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	1.702866e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	7.356345e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	4.708830e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	1.821137e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	1.365904e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	4.632080e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	4.552340e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	4.552340e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	1.175643e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	4.708830e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	1.412650e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	1.843769e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	1.400524e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	6.520693e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	3.689354e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	3.236643e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	1.348155e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	9.184420e-04	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	6.955020e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	2.325435e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	4.116175e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	3.218533e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	5.537208e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	1.105459e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	5.062252e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	6.411316e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	5.018477e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	5.077720e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	4.571882e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	8.296912e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	6.910597e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	1.200404e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	6.456933e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	7.339656e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	2.312115e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	9.109685e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	8.181461e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	7.698608e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	6.392177e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	3.613760e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	6.893606e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	4.067541e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	6.024638e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	1.103640e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	1.060866e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	1.518064e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	1.329242e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	7.378139e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	6.349345e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	5.011978e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	1.234103e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	2.534992e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	6.015903e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	5.463408e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	1.153078e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	1.016374e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	5.958323e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	1.007918e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	4.128502e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	9.180170e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	5.976759e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	1.337280e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	6.912418e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	6.454256e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	4.097566e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	8.653954e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	3.208188e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	2.752899e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	5.027749e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	4.113005e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	4.594284e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	5.041592e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	6.503395e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	7.349457e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	7.327865e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	4.605774e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	3.213286e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	6.482731e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	5.543760e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	5.095538e-03	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	1.102640e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	7.337282e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	4.108787e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	4.604770e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	9.120454e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	3.207636e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	7.795339e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	5.033142e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	4.104315e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	1.975517e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	5.934972e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	7.819253e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	4.553350e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	4.649320e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	1.387131e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	4.587590e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	2.695258e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	9.229450e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	2.267445e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	3.186826e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	1.856740e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	4.587590e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	7.429000e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	4.168985e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	1.847158e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	2.305449e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	2.291170e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	5.537924e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	1.286444e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	4.118352e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	3.207102e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	3.233170e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	8.764631e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	5.464915e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	5.564547e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	7.845820e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	7.835792e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	9.053898e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	7.784285e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	8.701007e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	5.052376e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	5.544787e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	1.242343e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	9.275638e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	1.063141e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	1.380384e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	1.009654e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	8.242372e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	5.933925e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	3.250033e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	1.289642e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	1.057728e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	3.686899e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	1.427129e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	1.622181e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	5.917644e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	4.137519e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	5.557475e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	9.968361e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	2.073118e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	9.501803e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	6.890454e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	1.060889e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	8.232655e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	8.198291e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	1.141891e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	8.683168e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	8.138830e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	1.756168e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	2.015591e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	1.541907e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	9.587721e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	7.277674e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	1.454562e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	8.619881e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	8.656020e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	9.097989e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	3.181538e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	1.101492e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	9.162546e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	7.791449e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	4.578804e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	8.769953e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	5.553375e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	1.198973e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	7.848450e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	9.649417e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	7.818452e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	1.104981e-02	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	8.743368e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	1.054857e-02	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	8.766178e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	4.132281e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	2.769938e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	6.317059e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	8.152597e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	8.634905e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	1.083166e-02	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	1.142295e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	1.643828e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	1.614965e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	4.553350e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	1.839687e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	4.649320e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	2.307082e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	1.845796e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	1.400001e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	4.708830e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	1.845637e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	4.159575e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	4.464700e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	3.206188e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	3.704417e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	1.794464e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	3.207696e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	4.106263e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	8.969002e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	7.240430e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	2.720760e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	8.693409e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	1.046172e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	7.388367e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	9.648354e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	5.973461e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	1.062891e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	9.664619e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	5.995384e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	6.889940e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	1.518892e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	9.183076e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	5.932319e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	7.751018e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	2.634093e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	1.016776e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	7.865817e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	8.323766e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	9.225579e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	9.185926e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	5.513152e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	5.481071e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	9.201445e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	8.734452e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	9.239304e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	9.980065e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	1.559072e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	1.187087e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	3.627888e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	1.005835e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	1.339954e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	6.428518e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	5.047095e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	5.990146e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	7.340080e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	9.235317e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	6.935027e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	1.385622e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	8.288670e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	1.238693e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	1.320680e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	4.558896e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	9.671379e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	1.052654e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	5.974233e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	9.204865e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	8.294449e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	7.389560e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	1.013971e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	1.100227e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	7.349747e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	4.632490e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	4.594337e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	2.330675e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	3.186612e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	3.185313e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	4.542372e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	9.685600e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	1.437581e-02	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	6.953240e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	1.091093e-02	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	8.608600e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	8.680277e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	7.340308e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	5.993800e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	1.518516e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	9.630071e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	7.338920e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	3.211323e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	4.132506e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	4.553350e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	8.929400e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	3.245658e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	1.839042e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	2.284520e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	4.464700e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	4.464700e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	4.649320e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	3.156774e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	9.291180e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	2.263825e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	5.490160e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	3.652124e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	1.819161e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	1.843634e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	4.107524e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	4.071406e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	2.249960e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	5.530346e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	4.086984e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	4.970688e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	4.151554e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	5.489996e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	1.149593e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	1.206171e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	1.246174e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	1.250676e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	4.159608e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	9.707420e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	5.593596e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	5.529035e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	1.585354e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	1.982097e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	1.147777e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	9.667532e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	7.324078e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	1.331296e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	1.473625e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	1.596564e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	1.010363e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	5.056535e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	1.250507e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	1.247908e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	6.931650e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	9.621909e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	5.034376e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	4.162432e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	6.849154e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	1.470331e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	1.288627e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	7.324955e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	9.631670e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	1.434781e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	6.005019e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	9.277354e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	7.385489e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	1.605987e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	1.691708e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	1.276241e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	9.520470e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	7.372301e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	7.260835e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	6.819117e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	2.673243e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	1.013842e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	7.357969e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	4.613338e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	5.491581e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	6.883954e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	1.013093e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	1.729080e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	1.198070e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	7.815222e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	4.622832e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	8.240130e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	5.512137e-03	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	5.475212e-03	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	1.150145e-02	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	1.246965e-02	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	1.414315e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	1.195095e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	5.964249e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	3.220119e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	5.980566e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	5.099527e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	1.139668e-02	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	4.998716e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	5.053530e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	5.497551e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	8.748670e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	1.883530e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	9.417650e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	4.708830e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	4.708830e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	4.708830e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	9.219670e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	4.641860e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	6.457473e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	1.376275e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	1.381610e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	2.804605e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	9.314210e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	9.158730e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	2.313033e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	5.464158e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	1.379081e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	5.857327e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	2.720155e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	2.758616e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	6.443775e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	1.415372e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	1.146401e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	7.287118e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	1.662362e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	8.770049e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	6.836803e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	4.633355e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	1.639100e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	1.210198e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	7.386700e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	5.095480e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	5.580635e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	7.940854e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	3.973648e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	3.053481e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	2.309348e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	1.276079e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	1.225710e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	1.009027e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	1.062530e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	1.455596e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	1.016136e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	6.863579e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	2.065210e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	1.087790e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	5.899842e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	5.885550e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	1.013499e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	5.560837e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	7.365813e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	1.064972e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	1.763242e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	1.141096e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	9.086927e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	1.099065e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	8.183069e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	1.751895e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	1.994933e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	2.093810e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	9.114168e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	9.657235e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	1.816710e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	1.490360e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	1.326983e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	1.146451e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	2.307596e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	1.241716e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	7.814610e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	6.431175e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	5.993563e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	5.003610e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	8.262891e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	4.630605e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	3.694693e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	4.568579e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	9.521251e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	1.702547e-02	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	1.652082e-02	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	9.670866e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	1.422982e-02	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	1.092012e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	9.131768e-03	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	1.165381e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	1.780785e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	1.054336e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	5.932267e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	6.392200e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	4.163383e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	8.236854e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	7.801270e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.240574e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	4.552340e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	1.836030e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	1.356028e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	9.016440e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	1.798049e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	4.605380e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	2.284271e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	4.940506e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	2.729638e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	1.831585e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	2.727970e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	1.363987e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	1.349406e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	8.163535e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	2.704322e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	4.987670e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	4.947099e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	1.572980e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	8.232597e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	1.467663e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	1.009162e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	4.616094e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	4.131367e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	5.963963e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	1.142167e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	1.712670e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	1.046588e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	9.160721e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	7.794622e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	7.764315e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	9.181469e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	8.259099e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	1.500285e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	1.001991e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	1.320887e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	1.049314e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	2.335905e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	2.023670e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	1.654829e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	1.614733e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	1.286242e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	9.158621e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	9.240144e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	7.804417e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	9.702359e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	1.134444e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	2.319480e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	1.417883e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	9.611240e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	1.816400e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	8.656283e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	1.055116e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	8.681776e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	4.135303e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	1.364327e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	1.405497e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	1.197586e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	7.806994e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	8.676581e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	1.227428e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	5.053355e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	6.852603e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	1.243630e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	1.147776e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	1.685741e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	1.512588e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	1.013508e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	1.056471e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	1.546666e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	6.423558e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	1.199153e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	1.095757e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	4.150307e-03	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	6.420871e-03	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	1.006423e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	1.281136e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	5.997828e-03	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	1.042821e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	9.468888e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	1.750501e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	2.384098e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	1.227877e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.047460e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	1.459733e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	1.231566e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	1.280414e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	4.464100e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	1.810113e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	9.172930e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	9.172930e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	9.247240e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	1.193174e-02	nan	nan
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	4.123744e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	2.763402e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	1.382449e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	4.134930e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	4.966691e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	5.859257e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	3.673975e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	3.229534e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	5.030742e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	4.559085e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	5.454947e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	6.896500e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	4.131634e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	7.819974e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	8.746819e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	1.149141e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	8.231513e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	1.433968e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	2.070303e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	1.693133e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	1.320373e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	1.190675e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	1.313667e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	9.667086e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	1.016368e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	1.142783e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	1.375674e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	1.051673e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	1.101460e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	1.050500e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	1.194877e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	1.333745e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	1.152663e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	1.191679e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	2.150062e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	2.150202e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	1.451231e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	8.200314e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	1.188508e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	1.197808e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	1.431766e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	2.632295e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	3.341715e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	4.409761e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	2.290068e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	1.051595e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	1.053646e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	9.655950e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	1.510589e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	9.208873e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	1.741015e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	6.885372e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	8.193772e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	1.237028e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	2.153942e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	1.058676e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	1.285233e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	9.592002e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	1.340139e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	5.480832e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	1.989005e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	1.652224e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	1.154608e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	2.164987e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	1.613271e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	1.101149e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	1.773623e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	1.489663e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	9.700773e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	7.808498e-03	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.009936e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	9.216680e-03	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	1.426812e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	9.560311e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	1.146662e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	1.815815e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	1.937962e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	1.048840e-02	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	2.621781e-02	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	1.218197e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	9.939751e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	9.622925e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	4.641860e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	4.587590e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	4.587590e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	1.376280e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	4.605380e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	4.552340e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	4.587590e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	1.363927e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	1.381610e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	9.052290e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	6.901509e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	3.230287e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	1.846934e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	4.708830e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	1.381479e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	3.684560e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	5.112743e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	7.846321e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	9.612603e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	4.592198e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	5.432838e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	8.263585e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	4.121377e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	5.515075e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	6.453776e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	1.268993e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	1.101819e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	6.446921e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	1.564321e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	1.051861e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	1.550498e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	7.776808e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	1.508350e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	1.144006e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	7.392112e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	1.471465e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	1.328961e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	2.090645e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	1.602122e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	1.232938e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	7.323023e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	2.283947e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	1.823836e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	1.312833e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	1.412138e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	1.627126e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	1.461012e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	1.786720e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	1.645292e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	2.155335e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	2.776053e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	1.285275e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	2.393777e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	2.622124e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	1.376919e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	2.303555e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	1.513550e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	8.669354e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	5.062482e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	1.567886e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	1.246579e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	8.717321e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	3.065932e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	1.369979e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	1.598186e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	3.006142e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	2.352213e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	1.757107e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	1.434032e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	1.006795e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	1.603970e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	5.484064e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	1.088097e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	1.094986e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	6.920120e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	1.001675e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	7.789085e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	7.797668e-03	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	1.016514e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.374174e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	2.069365e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	1.190059e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	3.666889e-03	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	9.696927e-03	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	1.377532e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	9.616954e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	1.656804e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	2.064932e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	9.166216e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	1.285923e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	1.547901e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	2.321698e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	4.553350e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	2.309853e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	1.386007e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	3.705660e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	4.632080e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	2.285898e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	1.015699e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	9.228160e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	6.473540e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	3.245418e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	6.936686e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	5.987727e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	3.231162e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	3.217587e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	4.168671e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	8.306532e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	9.125619e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	7.394994e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	5.545989e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	7.317193e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	1.288178e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	6.840489e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	5.506955e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	5.958239e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	7.331490e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	1.184593e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	7.338035e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	4.574225e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	8.240588e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	1.532436e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	2.440284e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	1.478985e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	1.098263e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	7.303600e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	2.138864e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	1.365371e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	1.906958e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	1.233954e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	1.651989e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	2.163275e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	2.038849e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	2.797101e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	1.384343e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	1.704892e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	1.428507e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	1.522706e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	1.880176e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	2.031101e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	2.678451e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	8.212347e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	1.463337e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	1.880609e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	1.611963e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	2.382799e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	1.234519e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	1.513648e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	1.190906e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	2.069458e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	1.284271e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	1.506761e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	1.369925e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	1.054640e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	2.705379e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	2.153919e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	1.369253e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	1.526205e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	1.601513e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	2.203398e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	8.713173e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	2.036655e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	1.867562e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	1.328059e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	2.186310e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	2.279460e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	1.378267e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	1.783414e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	1.642446e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	9.539657e-03	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	1.322912e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	1.459846e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	1.970466e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	2.019888e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	1.933411e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	1.150014e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	1.324504e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	9.283720e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	4.708830e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	1.412650e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	1.400748e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	9.358150e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	9.358150e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	9.104670e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	4.552340e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	2.292280e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	4.708830e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	9.157720e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	9.105690e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	1.838428e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	5.102398e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	1.357053e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	8.303141e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	3.657330e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	2.369656e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	1.002399e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	3.630148e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	1.372628e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	4.551086e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	1.639268e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	3.021427e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	1.793901e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	1.562465e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	1.328106e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	9.645997e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	1.605588e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	1.429124e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	1.151755e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	1.434922e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.457773e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	7.752433e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	7.825946e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	1.057475e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	8.247873e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	1.876845e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.233875e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	1.699532e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	1.195452e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	2.268827e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	1.059755e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	9.675489e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.336864e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	2.132967e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	2.164173e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.739095e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	1.054612e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	1.290613e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	1.425674e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	1.880835e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	2.115131e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	1.741965e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	2.282418e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	2.302198e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.931009e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	2.206000e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	1.982391e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	1.692983e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	1.650816e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	1.381988e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	1.566388e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	2.215131e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	1.378256e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	1.472214e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	1.557145e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	1.713546e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	1.879047e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	2.161227e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	1.153351e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	1.498761e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	1.690463e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	1.103709e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	2.511589e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	1.514979e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	1.379288e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	1.238501e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	1.325385e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	1.661995e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	1.146012e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	9.204544e-03	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	2.094782e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	1.325797e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	2.617878e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.791098e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	1.103932e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	2.868386e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	1.752540e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	2.427101e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	1.689725e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	2.151575e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	1.328798e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	9.104670e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	1.390303e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	4.605380e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	4.641860e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	4.464700e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	9.018050e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	8.929400e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	6.419390e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	3.220043e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	9.314210e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	2.302614e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	1.367485e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	9.070080e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	4.145922e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	3.684193e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	2.305977e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	3.656097e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	1.682643e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	5.038457e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	7.361477e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	1.695808e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	9.598317e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	1.059586e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	1.196553e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	1.066271e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	1.473659e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	1.465208e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	1.690804e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	2.886877e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	1.700213e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	1.843675e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	1.744440e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	1.473830e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	1.337696e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	2.158340e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	2.593054e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	2.861681e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	2.183859e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	1.909998e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	2.418080e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	1.560478e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	2.119159e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	2.375497e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	1.781683e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	1.462663e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	1.383028e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	1.151971e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	1.846513e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	2.951901e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	2.128426e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	1.700276e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	1.519506e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	2.889138e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	2.749992e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	3.120988e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	2.112256e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	1.652504e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	1.376381e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	1.151555e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	5.941411e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	1.375428e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	1.821750e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	7.333264e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	2.115478e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	1.746387e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	1.379467e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	1.418021e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	1.507552e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	1.612163e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	1.014560e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	1.355165e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	2.067588e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	9.657483e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	2.413793e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	2.610521e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	1.695387e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	1.650802e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	9.644610e-03	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	7.805951e-03	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	9.104385e-03	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	2.125058e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	1.766293e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	1.700276e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	3.246805e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	1.980099e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	2.359107e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	1.982428e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	1.975920e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	2.284530e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	2.020627e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	4.464700e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	8.929400e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	4.641860e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	4.708830e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	3.194608e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	2.730870e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	2.726366e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	1.847794e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	7.735448e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	5.926986e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	6.896172e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	8.133343e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	1.251451e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	5.044662e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	7.335832e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	4.604473e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	4.119026e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	3.210722e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	5.473599e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	1.096370e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	9.185102e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	4.121099e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	4.567633e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	8.232679e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	1.784777e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	1.565155e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	1.571465e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	1.017363e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	2.188876e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	1.056038e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	1.547258e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	1.194599e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	1.274752e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	1.369698e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	1.323873e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	1.774605e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	2.053939e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	2.420427e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	1.884730e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	1.649752e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	1.322726e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	2.691628e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	1.839933e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	1.782909e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	1.789042e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	2.573002e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	1.697510e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	2.029768e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	1.280026e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	1.147463e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	1.517429e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	1.374512e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	1.876014e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	2.009546e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	2.647145e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	2.110498e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	1.325935e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	1.733953e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	1.094660e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	1.057943e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	8.275298e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	1.333449e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	2.016143e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	1.052531e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	3.293360e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	1.680543e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	8.626732e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	2.114645e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	1.515486e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	1.185215e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	9.589365e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	1.368931e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	1.141322e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	1.013115e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	1.200619e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	1.314985e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	1.866154e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	1.453343e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	1.749899e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	1.059545e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	1.142330e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	1.551911e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	2.303739e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	1.978953e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	1.467687e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	1.559892e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	1.279384e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	1.602555e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	9.175170e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	4.587590e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	1.841270e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	9.298650e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	4.649320e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	4.649320e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	9.291180e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	4.144840e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	2.759443e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	1.395607e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	2.752351e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	3.273830e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	1.849964e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	1.852586e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	2.286272e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	1.846485e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	5.509039e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	5.066042e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	3.240410e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	4.134855e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	1.641744e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	6.831190e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	1.740651e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	2.061589e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	1.280171e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	1.155384e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	1.928780e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	1.290370e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	1.734340e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	1.095211e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	1.055497e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	1.236314e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	1.655690e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	1.702873e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	1.196627e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	1.013220e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	7.374489e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	1.503840e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	1.328245e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	8.246792e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	8.230240e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.083006e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.420022e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	1.054190e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.054527e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	1.103413e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	7.802247e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	8.188804e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	8.640363e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	2.831881e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	1.683224e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	1.351618e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	9.598239e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	1.062031e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	9.163603e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	1.843761e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	3.941939e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	2.821921e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	2.653634e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	4.656220e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	2.975125e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	1.277363e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	2.058105e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	1.828275e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	3.006712e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	2.984906e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	3.882570e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	2.239111e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	4.344924e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	2.418648e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	1.978714e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	2.208701e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	2.066347e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	1.749803e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	2.026358e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	2.802406e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	2.055052e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	1.284587e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	1.883776e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	1.801197e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	2.113944e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	1.838919e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	1.887103e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	2.809637e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	2.838636e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	1.927990e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	2.052874e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	2.048035e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	1.234894e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	1.243085e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	1.103469e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	4.552340e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	4.552340e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	4.632080e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	9.291180e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	4.641860e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	4.649320e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	4.708830e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	4.708830e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	4.464700e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	4.922979e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	4.497577e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	9.172930e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	1.824663e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	1.348114e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	2.717405e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	5.048128e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	4.191228e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	3.212333e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	9.845717e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	7.192010e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	5.482102e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	5.495250e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	1.463837e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	8.682527e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	6.972352e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	1.190897e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	9.208608e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	7.383116e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	1.622704e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	1.147356e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	9.619693e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	1.240731e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	1.918566e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.873813e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	2.399866e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	1.235678e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	3.319821e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	2.033001e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	1.696136e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	1.466914e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	1.010882e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	2.442856e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	1.338590e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	1.912066e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	1.141026e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	1.463212e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	1.097516e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	9.699108e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	1.656735e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	1.980059e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	1.461387e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	1.925780e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	1.509433e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	1.323936e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	1.420127e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	2.326150e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	3.383801e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	1.189279e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	2.440187e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	2.394133e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	2.114968e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	1.562879e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	1.729703e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	4.249390e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	2.142723e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	1.180940e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	1.879175e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	2.196920e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	1.463995e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	1.725189e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	1.369603e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	2.201871e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	2.344769e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	1.831211e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	2.249183e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	2.438991e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	2.096896e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	1.738156e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	3.085297e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	1.464771e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	1.880450e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	2.164818e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	2.438966e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	2.981194e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	1.097015e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	1.559343e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	1.845824e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	1.983581e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	1.746193e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	2.758536e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	1.969435e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	1.561057e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	9.113420e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	4.649320e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	9.051690e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	1.863443e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	2.774257e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	8.337630e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	6.487747e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	5.060308e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	3.186766e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	2.258710e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	9.273940e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	1.389656e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	9.173530e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	5.430471e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	5.419157e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	5.463307e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	1.829413e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	1.242606e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	6.020764e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	9.538441e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	1.870665e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	1.604962e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	1.282922e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	1.188812e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	1.738532e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	1.475265e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	2.185163e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	1.877623e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	1.041535e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	8.692131e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	2.084165e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	1.190558e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	1.111337e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	2.155175e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	1.969683e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	1.049000e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	1.463956e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	1.505265e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	2.195060e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	1.790274e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	9.133369e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	1.748656e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	1.573822e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	3.170092e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	2.623995e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	1.678210e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	3.013374e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	1.278581e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	2.678437e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	1.009333e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	1.468383e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	2.156639e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	2.834845e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	1.703197e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	1.558396e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	2.386683e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	2.639830e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	2.097290e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	1.779260e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	2.252202e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	1.790579e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	1.232944e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	1.101264e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	1.763027e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	1.885418e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	2.946456e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	2.944316e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	3.359392e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	2.125708e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	2.876538e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	1.649588e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	3.397752e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	2.955898e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	2.305657e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	2.110042e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	2.851451e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	2.114244e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	2.477052e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	2.911257e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	1.884942e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	1.780024e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	1.743452e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	2.476343e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	2.138331e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	3.509387e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	1.960828e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	2.100576e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	1.877599e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	1.802434e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	1.100769e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	9.643559e-03	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	1.339410e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	1.353478e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	4.464700e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	1.363987e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	1.383483e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	2.787561e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	9.202670e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	8.215225e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	3.200361e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	2.752954e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	5.936144e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	1.229590e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	3.176436e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	4.126772e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	8.224741e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	5.986971e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	8.744336e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	5.042010e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	6.397005e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	5.071846e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	1.793135e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	6.897765e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	9.149992e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	1.457986e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	1.653917e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	9.652752e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	1.790082e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	1.190441e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.971786e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	1.696373e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	2.249100e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	1.325614e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	1.423830e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	1.792520e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	1.849025e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	1.382041e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	1.282837e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	1.379263e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	1.022991e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	1.527236e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	1.743414e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	2.203282e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	1.700914e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	1.874215e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	1.512182e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.048821e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	1.556440e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	2.006911e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	1.830353e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	1.517886e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	2.424033e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	2.934011e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	1.730855e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	1.643255e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	2.996663e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	2.900845e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	2.392824e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	2.937370e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	2.166336e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	1.838644e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	3.206894e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	1.468640e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	1.920263e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	1.695853e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	1.236238e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	1.745412e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	2.649016e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	2.379635e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	2.621939e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	2.925665e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	2.836412e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	3.475837e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	2.337775e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	6.667261e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	3.158129e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	3.228906e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	3.718106e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	4.043300e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	2.809177e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	1.523769e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	1.922992e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	1.378110e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	1.784318e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	1.743536e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	2.535600e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	1.883622e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	1.509762e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	1.895867e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	1.741653e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	4.552340e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	4.552340e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	5.464020e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	1.794745e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	8.928800e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	2.740653e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	4.552340e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	1.357066e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	1.367485e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	2.282993e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	3.735114e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	2.302628e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	2.320268e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	2.791900e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	5.519081e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	4.129677e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	8.785790e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	4.164756e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	5.481454e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	5.070519e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	6.860272e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	9.199025e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	4.610735e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	1.107106e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	7.842793e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	5.075327e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	9.224072e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	1.702052e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	1.879765e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	1.188212e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	9.155439e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	2.290078e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	2.424240e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	2.696547e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	2.299636e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	1.795903e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	1.377991e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	1.515713e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	2.725203e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	2.296274e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	2.313830e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	1.151698e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	2.391541e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	2.015226e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	1.909600e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	2.146157e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	1.463704e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	2.255580e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	4.176792e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	1.830673e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	2.382199e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	1.194302e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	2.205386e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	2.567748e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	1.555348e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	2.943890e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	1.748576e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	2.347546e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	1.512727e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	2.055746e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	1.870468e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	2.412607e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	2.368909e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	1.468840e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	3.117640e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	2.385263e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	2.247990e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	1.334400e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	2.064803e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	2.392085e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	2.009675e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	2.432999e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	1.334801e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	2.567531e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	1.820838e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	1.730314e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	2.208039e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	1.932560e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	2.877459e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	3.185949e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	2.348136e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	2.248440e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	2.536198e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	1.922389e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	2.288076e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	3.549674e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	2.572533e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	1.107382e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	1.745496e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	3.365002e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	4.464700e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	9.017450e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	4.464700e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	4.464700e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	9.052290e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	4.464700e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	1.392560e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	8.929400e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	1.821080e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	9.210750e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	1.378280e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	8.929400e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	2.743597e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	4.170375e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	5.915050e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	4.560885e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	3.188797e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	2.715402e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	4.611864e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	6.938275e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	5.099071e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	3.191298e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	2.022783e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	9.524707e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	3.681421e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	5.459639e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	4.557674e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	9.187514e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	7.840107e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	1.892941e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	2.263428e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	1.915235e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	1.685396e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	2.568229e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	2.152992e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	2.698432e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	3.050088e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	2.115383e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	1.983110e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	1.382763e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	3.169384e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	1.706213e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	1.290415e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	1.138204e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	1.326879e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	3.611507e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	2.851359e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	3.254076e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	2.933042e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	3.011079e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	2.240643e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	1.910444e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	2.936486e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	2.750538e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	2.426929e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	2.015178e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	1.971646e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	2.475339e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	3.482365e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	3.312253e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	2.570021e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	2.119605e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	2.532708e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	1.928095e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	2.664468e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	1.610959e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	1.799432e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	2.182823e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	4.189509e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	3.611030e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	1.688757e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	2.207848e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	2.291460e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	1.336067e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	1.976330e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	3.170021e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	2.279643e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	3.086070e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	3.743486e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	2.212743e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	2.570551e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	1.835870e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	4.516893e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	3.701881e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	1.702032e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	1.988479e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	1.474086e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	1.879703e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	1.934213e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	2.443719e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	3.074760e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	1.929934e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	2.855603e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	2.111377e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	4.464100e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	4.552340e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	4.641860e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	1.785640e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	4.464100e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	4.641860e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	1.357006e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	2.285249e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	4.464100e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	4.553350e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	4.552340e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	2.263927e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	5.548505e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	2.293703e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	9.210750e-04	nan	nan
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	2.746623e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	3.634897e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	5.504501e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	3.684392e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	3.644619e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	4.089459e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	3.220391e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	1.285091e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	2.302149e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	7.800961e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	2.490185e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	1.178643e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	2.833094e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	1.964225e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	1.741876e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	1.506888e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	2.623623e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	3.717209e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	2.351597e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	3.541658e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	3.755261e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	2.429848e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	2.790237e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	4.813986e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	3.566577e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	2.475740e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	2.429604e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	2.770061e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	2.292246e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	2.664592e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	2.520256e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	3.055635e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	1.662101e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	2.206110e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	2.113682e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	1.973789e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	2.846001e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	1.656464e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	1.703394e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	1.790434e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	1.884373e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	1.422221e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	2.098193e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	1.741357e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	2.020464e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	1.739505e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	3.838696e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	2.044558e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	2.480908e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	3.192412e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	2.650545e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	2.704094e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	3.946141e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	4.303485e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	3.626155e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	2.481214e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	3.821273e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	2.947029e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	3.474172e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	3.856354e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	3.024382e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	2.478231e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	2.576008e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	2.429911e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	3.903017e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	3.103682e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	1.829036e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	2.377211e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	2.880569e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	2.387243e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	2.421302e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	1.922204e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	2.428604e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	1.009475e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	1.965041e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	4.587590e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	4.553350e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	4.464100e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	1.339230e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	8.928200e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	4.464100e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	1.412650e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	4.632080e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	9.105960e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	1.376275e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	1.357812e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	2.304478e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	2.750048e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	1.051357e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	1.049531e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	2.306176e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	6.345399e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	8.214262e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	6.524945e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	5.505286e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	4.169228e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	5.049038e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	2.523040e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	2.322171e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	8.648360e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	1.513532e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	1.241683e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	9.682488e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	4.474123e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	2.392595e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	1.878590e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	1.924124e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	3.356225e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	3.932046e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	2.846158e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	2.108880e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	2.246519e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	2.377090e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	2.496966e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	2.106336e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	1.407533e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	2.341218e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	1.836276e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	2.139338e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	2.604718e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	2.150478e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	2.594607e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	1.679368e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	2.806878e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	1.782933e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	3.624901e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	3.089295e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	2.904554e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	3.777387e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	2.396956e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	3.841504e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	2.692468e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	2.972197e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	2.712327e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	3.102805e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	2.659911e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	3.053511e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	2.107085e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	2.296366e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	1.932679e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	2.361589e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	1.920578e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	2.237774e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	2.857323e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	3.450392e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	2.015206e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	1.698573e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	4.097052e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	3.476356e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	2.518904e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	2.064312e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	1.689575e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	1.800165e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	1.740245e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	1.789972e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	2.064914e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	3.852846e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	3.855537e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	2.877530e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	2.062454e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	3.304308e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	2.526255e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	2.898141e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	2.572305e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	3.172830e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	2.567720e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	2.704778e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	4.552340e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	4.464100e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	4.632080e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	9.202670e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	9.096180e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	9.281400e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	1.365700e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	4.552340e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	3.221132e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	9.192970e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	2.747361e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	1.393073e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	1.828919e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	2.323916e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	2.299091e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	5.069600e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	4.113523e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	4.064886e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	5.044725e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	2.309750e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	5.503353e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	3.183466e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	7.820854e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	7.856881e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	7.884439e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	1.463027e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	1.109087e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	3.598212e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	3.363940e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	1.927053e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	1.793226e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	1.919919e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	2.293060e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	1.650308e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	2.921730e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	1.512871e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	1.705357e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	2.570162e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	1.743180e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	3.643003e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	3.888515e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	3.261218e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	2.889062e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	2.638194e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	2.348759e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	2.571816e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	3.121493e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	1.843213e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	2.739078e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	3.471164e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	2.989708e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	3.451538e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	4.905694e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	2.278749e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	5.022808e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	2.837364e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	1.874077e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	2.610513e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	2.666635e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	2.246745e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	2.012334e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	2.792842e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	2.050581e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	2.935743e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	3.394224e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	2.387294e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	2.894402e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	2.840788e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	2.113592e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	1.838081e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	3.106883e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	2.521440e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	3.085733e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	2.296372e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	2.756480e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	1.422478e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	1.886626e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	1.750240e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	2.990656e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	2.983078e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	1.928649e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	2.839363e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	2.191806e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	3.262068e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	1.414756e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	2.936249e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	3.053936e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	2.481340e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	2.337270e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	2.273496e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	1.866460e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	6.373270e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	2.285116e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	1.820930e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	1.365802e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	9.104670e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	1.369226e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	4.552340e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	1.247727e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	4.144120e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	2.316072e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	1.828975e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	1.842289e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	6.934605e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	4.594116e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	6.819105e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	2.724491e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	1.128603e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	1.360325e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	9.972411e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	1.642912e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	6.870532e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	1.196782e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	8.684704e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	1.142847e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	1.004752e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	1.279524e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	1.612658e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	1.419791e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	2.578784e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	1.701907e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	1.657696e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	2.525789e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	1.704934e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	1.837032e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	1.838537e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	3.003596e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	2.139743e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	2.641003e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	2.793768e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	3.131297e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	2.153072e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	4.609596e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	4.692128e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	3.045657e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	4.171737e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	2.209637e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	2.331433e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	2.328470e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	2.782239e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	3.007757e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	2.948231e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	2.108765e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	3.509509e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	3.737945e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	3.228588e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	3.047562e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	3.572589e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	2.894732e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	3.124943e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	2.287942e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	2.571983e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	2.758987e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	2.386163e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	2.839576e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	2.566563e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	1.463444e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	2.243980e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	4.101766e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	4.663174e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	4.312739e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	2.337320e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	4.375429e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	2.486496e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	2.655070e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	4.450614e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	1.871355e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	3.295256e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	3.157373e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	1.929732e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	2.551722e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	2.386605e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	2.724501e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	1.830989e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	1.973915e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	1.514775e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	2.142109e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	2.092402e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	1.737145e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	4.641860e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	1.339230e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	4.605380e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	3.213157e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	4.605380e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	4.632080e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	1.803407e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	4.632080e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	1.378235e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	2.309004e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	2.297421e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	3.678191e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	4.141660e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	3.202714e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	5.511212e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	5.057342e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	1.858008e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	1.785774e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	6.433080e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	8.270820e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	4.591275e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	8.691360e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	1.056417e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	6.456203e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	9.526900e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	5.940424e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	1.782025e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	1.332051e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	8.734155e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	2.016994e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	1.613650e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	4.212112e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	3.123875e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	3.215725e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	2.958497e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	3.294651e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	3.468943e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	2.927344e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	2.821660e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	2.507370e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	1.507023e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	1.873982e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	1.737764e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	2.107681e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	1.886903e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	2.389263e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	1.971490e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	2.203656e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	3.115605e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	2.015445e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	3.645294e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	3.038458e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	2.802430e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	1.889379e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	3.066287e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	3.666875e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	3.117142e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	2.286404e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	2.843271e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	3.046450e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	2.159733e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	2.200290e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	2.300420e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	1.698420e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	3.358754e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	4.031863e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	5.305683e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	5.332041e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	4.043879e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	2.946127e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	2.613566e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	3.388861e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	2.645178e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	3.365149e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	2.667151e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	3.664541e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	3.210132e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	2.026407e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	2.689239e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	2.124744e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	2.071888e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	2.480746e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	1.559380e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	2.286194e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	3.118674e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	1.702794e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	1.557249e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	1.374803e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	3.995107e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	1.853559e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	9.298650e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	1.852830e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	9.264160e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	4.651538e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	1.844558e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	3.284059e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	3.240610e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	4.144982e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	2.300871e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	9.340910e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	2.310673e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	1.391150e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	9.139930e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	5.027652e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	8.718313e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	3.206312e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	5.087873e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	1.331594e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	7.321274e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	5.084377e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	5.474406e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	1.547248e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	1.376794e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	1.102603e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	1.327813e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	1.650607e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	1.882474e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	1.509884e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	1.553048e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	1.097554e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	3.341716e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	3.030361e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	1.962410e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	2.102838e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	3.320202e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	1.839582e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	2.669949e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	3.194704e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	1.883093e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	3.824104e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	3.072891e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	3.062085e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	3.345898e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	2.570942e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	2.382229e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	3.382403e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	2.466898e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	1.702971e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	2.535236e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.203567e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	2.994994e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	3.130127e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	3.709543e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	2.694836e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	3.141852e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	2.388907e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	2.397573e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	2.525392e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	1.938973e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	2.884040e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	1.961454e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	1.554468e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	3.023877e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	2.713570e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	2.482516e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	3.903788e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	4.535136e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	4.207452e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	3.610406e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	3.608723e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	2.507115e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	3.439916e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	3.570116e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	3.395123e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	2.389293e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	2.843499e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	2.920919e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	2.693294e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	2.070367e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	3.298091e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	3.136571e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	1.784801e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	1.569837e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	2.392628e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	2.350013e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	4.723804e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	3.076371e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	2.018227e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	2.422777e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	2.291620e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	1.933652e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	1.348155e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	4.464100e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	9.192970e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	1.376280e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	1.372751e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	5.593298e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	2.716431e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	3.217083e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	4.581280e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	1.835088e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	1.820930e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	9.278645e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	1.791731e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	6.931222e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	8.186621e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	1.141067e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	1.559742e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	8.215386e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	9.663416e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	1.453395e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	4.113692e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	5.930749e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	1.145788e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	1.275484e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	1.765210e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	2.107653e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.973791e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	1.421124e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	2.278348e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	2.866570e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	1.504982e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	2.805445e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	4.349540e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	2.852303e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	3.070574e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	3.270545e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	3.402002e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	3.493194e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	3.612471e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	4.818910e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	3.813254e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	4.467744e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	3.124903e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	4.619388e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	3.968304e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	4.039998e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	3.073526e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	2.018725e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	2.434549e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	2.938043e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	1.832657e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	1.905824e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	1.420135e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	5.909001e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	3.344919e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	5.708943e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	4.816943e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	2.983785e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	3.455018e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	4.350461e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	5.283262e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	5.418881e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	3.814568e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	4.583758e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	4.105125e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	3.129331e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	2.521881e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	3.457870e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	3.448901e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	4.269322e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	4.844742e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	4.450857e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	5.474675e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	3.615237e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	2.744856e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	2.154666e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	2.873723e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	2.602524e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	2.816288e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	2.680212e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	3.621793e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	2.784647e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	2.466280e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	1.471160e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	1.378395e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	4.632080e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	4.464100e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	1.339230e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	9.018050e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	1.858008e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	9.854820e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	3.714620e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	2.812648e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	2.332168e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	2.306842e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	1.838796e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	3.226305e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	2.758006e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	1.831671e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	4.175796e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	3.683817e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	3.667567e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	2.770238e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	3.254135e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	8.410209e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	4.673148e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	1.060803e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	8.309403e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	7.330639e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	9.185195e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	1.598077e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	8.185986e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	1.791915e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	2.556053e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	2.259945e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	1.891101e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	3.204184e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	1.789338e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	2.667782e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	1.932536e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	2.978393e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	2.254854e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	6.525658e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	4.665041e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	2.936278e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	2.206651e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	2.831759e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	2.872430e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	3.647776e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	2.846649e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	2.025489e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	2.023141e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	2.625768e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	5.726395e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	3.107058e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	2.329509e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	2.786110e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	1.957833e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	2.570288e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	4.690428e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	2.922732e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	2.867780e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	6.412310e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	6.032184e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	4.447293e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	4.700369e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	4.462073e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	3.590424e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	2.618743e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	3.726193e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	3.734929e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	6.328275e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	4.534524e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	3.473571e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	3.155475e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	4.517579e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	3.523627e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	2.848057e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	3.398178e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	4.687640e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	3.569635e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	2.475616e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	3.659101e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	1.963316e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	1.517428e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	2.976371e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	2.886812e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	3.266565e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	3.536148e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	3.483960e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	2.427537e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	2.113482e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	4.632080e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	4.708830e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	2.678820e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	4.018230e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	2.258580e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	4.552340e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	1.376335e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	1.357872e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	2.267602e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	4.641860e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	2.752550e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	9.051690e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	2.301750e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	7.824527e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	5.542205e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	8.286200e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	4.139618e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	2.315027e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	8.226808e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	7.277942e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	6.456504e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	3.643025e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	4.167012e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	5.567779e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	7.373998e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	6.423366e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	1.350166e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	1.898068e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	1.196334e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	1.060293e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	1.522413e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	2.434676e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	2.151355e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	2.432222e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	1.834947e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	2.382316e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	3.974653e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	2.866735e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	2.471430e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	2.104311e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	2.556384e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	2.883031e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	2.846418e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	1.787941e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	4.105621e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	3.469625e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	2.891339e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	2.203785e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	3.799242e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	1.986987e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	2.203751e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	2.349724e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	4.017037e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	3.738074e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	3.027101e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	2.534889e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	3.146592e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	3.240367e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	2.745548e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	3.125906e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	2.751281e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	3.144892e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	3.677503e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	2.752230e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	2.752850e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	2.370017e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	1.785225e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	3.162216e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	3.128936e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	3.117016e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	3.168337e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	3.605592e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	2.109915e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	2.931357e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	4.446397e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	3.438513e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	3.489973e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	2.615240e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	4.064814e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	4.570526e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	3.027604e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	3.308372e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	2.527358e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	3.435304e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	1.697996e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	2.508480e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	1.828161e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	3.332532e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	1.653795e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	1.051985e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	1.426345e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	2.799470e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	4.605380e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	3.125290e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	1.785880e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	4.464700e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	3.649323e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	2.720889e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	9.417650e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	1.812461e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	3.640357e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	4.552340e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	6.419195e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	3.192031e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	2.306145e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	3.187638e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	2.747553e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	7.765860e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	5.521855e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	2.744039e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	5.536027e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	1.289803e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	1.188944e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	1.373721e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	1.276338e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	1.218938e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	5.915396e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	9.125300e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	1.811262e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	1.439152e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	1.060849e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	2.861827e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	1.711663e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	1.482006e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	1.018942e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	1.287891e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	2.441396e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	1.378533e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	1.477324e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	1.878024e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	4.288388e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	2.757538e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	2.200122e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	2.888642e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	3.765975e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	3.265888e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.707151e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	2.564296e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	3.478350e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	2.841814e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	3.008444e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	3.020908e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	3.744428e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	3.159015e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	4.350169e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	3.068844e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	2.792686e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	3.118083e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	2.110567e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	3.038351e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	2.704535e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	1.843259e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	2.335561e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	2.299600e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	3.124450e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	2.527691e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	3.851643e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	4.273160e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	3.225446e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	3.632671e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	4.893720e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	5.249050e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	4.432433e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	3.225142e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	2.770394e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	2.852032e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	4.047430e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	3.388743e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	2.889908e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	3.586006e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	3.620099e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	2.627861e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	1.924232e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	2.284044e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	2.510056e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	2.248237e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	2.036088e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	1.988355e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	2.632093e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	1.740565e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	1.980418e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	2.580387e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	2.402140e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	4.464100e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	9.229450e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	8.928200e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	1.822690e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	3.205488e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	1.366576e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	4.605380e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	9.281400e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	1.389620e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	1.309719e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	5.148596e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	3.759388e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	1.871409e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	1.384977e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	7.360960e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	6.469381e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	4.170151e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	1.153856e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	8.261057e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	4.119397e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	9.614993e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	1.644765e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	1.138889e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	8.249103e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	1.606993e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	1.779155e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	1.007191e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	1.320504e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	2.383060e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	1.433285e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	1.373616e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	1.056724e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	1.423414e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	1.100241e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	1.054881e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	2.659085e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	1.741207e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	2.065893e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	2.112186e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	3.295643e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	2.930406e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	3.317830e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	3.309596e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	2.719626e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	2.159004e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	2.254131e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	3.320063e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	3.539841e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	4.149771e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	3.352004e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	2.708179e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	3.995904e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	3.028570e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	3.848438e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	3.868640e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	4.569871e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	4.611037e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	3.208818e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	3.280691e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	2.844653e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	4.086070e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	5.569909e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	2.993268e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	3.722152e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	4.587334e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	3.581794e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	3.859239e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	2.984259e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	3.033642e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	2.567984e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	4.407006e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	2.429556e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	4.310090e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	3.203670e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	2.603929e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	3.074875e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	3.407201e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	2.469066e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	2.604514e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	2.505357e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	2.847855e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	2.435178e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	2.613914e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	1.874401e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	2.395784e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	2.625039e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	2.565757e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	1.564437e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	2.623078e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	1.781889e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	4.649320e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	4.553350e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	4.605380e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	9.298650e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	4.552340e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	4.552340e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	2.771274e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	4.641860e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	9.114020e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	1.854257e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	9.711251e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	9.275932e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	3.723681e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	4.644756e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	4.134734e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	8.757446e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	6.012621e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	1.511912e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	3.104386e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	1.442282e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	8.626260e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	8.557507e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	1.368163e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	1.494863e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	1.760648e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	8.138935e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	1.989506e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	1.794064e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	2.381280e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	1.459828e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	1.375622e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	1.882018e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	1.644710e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	1.559450e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	5.193282e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	3.881924e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	1.644016e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	2.548109e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	3.601579e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	2.728308e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	3.937503e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	2.463535e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	4.577956e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	3.024381e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	3.296784e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.011279e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	3.210757e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	3.731552e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	2.941941e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	3.988254e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	4.129236e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	2.902142e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	3.409021e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	4.420531e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	4.844105e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	5.401781e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	4.796568e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	5.160026e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	3.714926e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	3.683352e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	2.431625e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	2.160922e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	3.479388e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	3.221922e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	5.010433e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	3.757698e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	2.751898e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	3.625779e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	3.561623e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	4.577138e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	3.121507e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	3.176801e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	3.163977e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	4.310288e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	3.038068e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	2.341875e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	2.070788e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	3.117841e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	3.193675e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	2.707936e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	2.285324e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	4.366999e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	3.982124e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	3.120564e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	2.114276e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	2.652556e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	2.932579e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	2.421586e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	4.605380e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	4.708830e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	4.632080e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	4.553350e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	4.098010e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	9.106700e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	9.185430e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	4.649320e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	2.326744e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	9.484778e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	3.601779e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	2.250080e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	3.657765e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	4.122156e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	4.089570e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	7.295513e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	2.434678e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	1.105582e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	9.234868e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	1.104545e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	7.837950e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	9.582242e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	1.811694e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	2.032977e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	3.569097e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	2.196964e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	3.104378e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	1.510536e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	1.369679e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	1.744620e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	1.385050e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	1.886305e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	2.707090e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	1.744350e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	2.793287e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	1.651022e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	1.966012e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	2.153351e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	4.006824e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	2.168279e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	1.522403e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	2.394318e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	1.797495e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	3.546890e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	3.274868e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.180464e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	2.589980e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	4.389973e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	3.250675e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	3.086783e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	4.030135e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	3.700167e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	4.582076e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	4.362470e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	3.635349e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	3.855264e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	3.764458e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	3.661256e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	2.848597e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	5.470464e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	3.139118e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	3.320210e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	3.598161e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	2.841927e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	4.418830e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	4.665901e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	4.149096e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	3.575867e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	2.468598e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	3.177504e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	4.486150e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	3.996462e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	3.112327e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	3.366192e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	3.163444e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	2.285435e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	3.679017e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	1.968589e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	2.719838e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	2.762492e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	3.960564e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	2.462109e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	2.059090e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	3.883093e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	4.883407e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	2.793509e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	2.098213e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	2.776069e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	4.553350e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	9.291180e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	9.283720e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	4.641860e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	9.175170e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	6.286040e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	1.794745e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	9.114020e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	6.445972e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	7.748672e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	1.357039e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	1.396999e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	1.846282e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	1.395607e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	7.724631e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	3.640189e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	5.025063e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	5.894727e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	1.371909e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	6.360254e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	5.051015e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	1.142945e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	3.205366e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	1.923782e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	1.238968e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	1.459629e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	8.678079e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	1.319577e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	1.009789e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	1.510960e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	1.686520e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	1.469798e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	1.140526e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	1.421433e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	3.061427e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	3.650461e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	2.371015e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	2.238412e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	1.233674e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	2.100160e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	2.496560e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	2.634434e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	1.877817e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	1.697385e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	1.555300e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	1.874775e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	3.961561e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	4.231032e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	2.701185e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	3.677450e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	3.900777e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	3.077875e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	3.000018e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	3.388217e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	3.806692e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	3.480964e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	3.281649e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	4.933788e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	6.610976e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	4.469893e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	3.542477e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	3.377605e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	3.396399e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	3.293941e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	3.795000e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.981638e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	5.570092e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	4.544189e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	3.488623e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	3.956189e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	6.818392e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	3.117266e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	3.437912e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	3.060781e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	2.746965e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	4.379106e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	3.918339e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	3.636030e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	3.125968e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	4.399421e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	4.009170e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	3.499856e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	3.353601e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	2.711335e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	2.615108e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	2.734735e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	1.600552e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	3.605644e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	1.467194e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	3.182354e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	2.058040e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	1.782055e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	4.605380e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	9.283720e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	4.605380e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	4.632080e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	9.273940e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	4.632080e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	9.229450e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	8.216537e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	1.548337e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	7.290563e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	6.372478e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	4.148432e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	1.375399e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	2.277402e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	4.553350e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	3.259031e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	3.160385e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	5.543270e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	3.699176e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	9.166416e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	1.477477e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	8.712112e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	1.003785e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	3.677398e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	7.882137e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	1.761538e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	1.384266e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	1.699520e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	1.239336e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	4.571137e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	2.747341e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	8.716131e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	1.463236e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	1.548603e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	1.187186e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	1.831773e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	1.283498e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	1.814841e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	1.726376e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	1.789564e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	2.100215e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	1.925411e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	2.381594e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	3.077436e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	4.058587e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	4.262845e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	3.399586e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	3.808848e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	4.278166e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	3.192988e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	4.502431e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	4.618244e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	3.532736e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	2.844197e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	2.842265e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	4.033612e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	2.520802e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	4.791845e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	5.132403e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	3.910064e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	2.815434e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	3.702466e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	2.841415e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	3.459339e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	3.781635e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	6.547384e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	3.118661e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	3.472452e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	2.706723e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	3.439415e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	4.092782e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	4.685576e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	6.221440e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	4.519161e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	3.922261e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	3.816346e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	4.434705e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	3.301308e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	2.750663e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	3.064969e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	2.835406e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	2.775513e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	2.426026e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	4.137811e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	2.883422e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	3.312863e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	3.356007e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	2.382064e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	3.115309e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	3.577359e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	2.020059e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	2.918048e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	3.713288e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	3.561678e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	3.127926e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	1.847491e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	4.605380e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	3.226438e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	8.680993e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	9.111760e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	5.467256e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	5.543097e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	1.867884e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	2.293942e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	2.303947e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	4.137883e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	1.012919e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	1.362242e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	9.186895e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	3.665035e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	3.674787e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	4.164060e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	4.142978e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	6.759961e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	1.486981e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	7.827837e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	8.346552e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	1.924752e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	1.421153e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	7.369994e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	1.556398e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	1.611481e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	1.694575e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	2.021391e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	2.054314e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	3.031843e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	2.110984e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	1.933970e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	2.202271e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	2.882337e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	2.484009e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	2.727230e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	2.378888e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	2.603723e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	2.384381e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	1.788307e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	1.404267e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	2.424634e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	1.785636e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	2.395265e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	2.112619e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	3.402261e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	2.395074e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	3.483221e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	2.665925e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	3.756523e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	3.114283e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	2.512997e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	1.639577e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	2.793750e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	2.892035e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	4.353124e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	3.936536e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	5.219138e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	5.635574e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	4.441313e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	3.076589e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	3.856297e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	4.038284e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	3.820107e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	3.670822e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	4.307024e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	3.362392e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	4.035241e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	2.531742e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	4.367245e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	2.938330e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	2.707789e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	4.549977e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	2.994345e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	2.198784e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	3.893819e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	4.071803e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	5.277465e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	4.354421e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	5.361744e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	2.713407e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	3.948614e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	4.892786e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	3.567644e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	2.973977e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	2.011981e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	2.005441e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	2.791189e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	2.751724e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	1.785640e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	4.464100e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	1.803490e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	9.105690e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	9.106700e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	4.552340e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	1.371107e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	4.552340e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	4.587590e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	1.838941e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	4.592730e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	4.553009e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	1.258711e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	7.714852e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	3.201684e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	4.140678e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	5.930115e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	2.736649e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	2.757890e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	3.245727e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	5.521966e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	3.669998e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	8.308089e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	4.102386e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	2.740211e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	1.566534e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	1.011453e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	8.677036e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	1.376803e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	2.597555e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	1.846743e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	1.567812e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	2.626413e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	2.635946e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	2.982187e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	2.548766e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	3.826714e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	2.376538e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	3.337144e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	3.117904e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	2.188681e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	3.467050e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	3.064691e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	2.789454e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	3.021316e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	2.645088e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	4.713954e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	3.791459e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	2.977465e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	3.162614e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	4.261278e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	3.843408e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	3.202007e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	5.181123e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	4.454970e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	5.014147e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	5.377026e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	4.033712e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	3.532558e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	4.172478e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	5.010697e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	5.011338e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	3.863920e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	5.026186e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	3.479798e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	2.802593e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	3.147252e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	6.309362e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	4.583798e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	4.357373e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	3.434424e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	3.650334e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	4.018813e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	3.694165e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	3.699589e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	2.605339e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	3.216741e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	4.632835e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	4.534232e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	5.238722e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	5.148385e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	3.204225e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	6.865854e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	3.341401e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	3.537948e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	3.106605e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	2.071251e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	2.107347e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	4.011533e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	3.423756e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	2.010586e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	4.649320e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	1.330359e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	2.776795e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	3.246417e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	5.099656e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	6.507040e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	4.194715e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	4.708830e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	2.795543e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	1.406697e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	7.012965e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	4.204280e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	5.520371e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	4.140173e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	1.847293e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	8.700589e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	8.612051e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	8.242970e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	9.578824e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	6.847821e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	1.185226e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	4.551881e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	1.609130e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	1.132780e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	9.037870e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	1.669864e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	1.450565e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	4.620124e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	2.060656e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	1.544848e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	2.621452e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	8.316881e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	3.038779e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	1.644798e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	1.418374e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	2.053298e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	3.229866e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	4.497197e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	3.133728e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	4.349582e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	2.833235e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	3.021262e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	5.274015e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	3.636454e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	2.992716e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	3.528631e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	3.485478e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	4.142694e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	3.196287e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	5.538152e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	3.760141e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	3.583222e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	3.852979e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	3.826197e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	5.133426e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	3.365732e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	2.622959e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	3.449968e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	5.494533e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	4.178062e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	3.292924e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	3.752301e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	2.750153e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	3.995927e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.224796e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	6.417615e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	5.196003e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	4.148385e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	3.484152e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	4.830942e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	4.556045e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	4.299108e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	4.473046e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	4.396276e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	5.436318e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	4.934375e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	3.429134e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	3.848037e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	5.626278e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	2.645911e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	2.748850e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	5.338448e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	2.601894e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	2.322292e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	3.495674e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	2.006919e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	3.718385e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	2.722009e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	2.030352e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	1.839158e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	4.649320e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	1.284520e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	1.972660e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	6.905625e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	1.835030e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	3.657720e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	1.835030e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	1.841212e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	4.587590e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	4.636977e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	5.035971e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	1.388624e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	1.825436e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	4.195401e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	1.883530e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	1.388910e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	4.159298e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	1.245802e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	4.143408e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	7.366218e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	6.021459e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	7.395237e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	1.293880e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	6.956465e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	6.411350e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	2.930019e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	1.653061e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	1.888986e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	8.276444e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	1.284473e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	8.730200e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	1.415921e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	6.354403e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	3.044564e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	1.522449e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	1.938567e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	1.569188e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	1.909856e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	2.972155e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	1.233586e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	1.232443e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	1.979723e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	1.475094e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	2.124860e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	2.028904e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	1.989509e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	2.300074e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	2.620699e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	2.900440e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	2.480062e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	2.208421e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	3.743679e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	3.557577e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	3.851894e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	4.083783e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	3.162864e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.362275e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	3.213075e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	4.600532e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	3.678899e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	3.474356e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	4.366004e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	4.778731e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	5.593968e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	3.949389e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	3.384582e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	4.309102e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	5.786618e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	3.951915e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	5.313081e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	4.119700e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.720988e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	3.566583e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	6.613557e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	3.882419e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	4.288828e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	4.033081e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	3.900005e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	3.855274e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	3.614736e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	4.279006e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	3.357341e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	3.221997e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	3.068348e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	3.586499e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	6.304136e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	4.787023e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	3.936340e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	2.110431e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	3.449016e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	2.474284e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	3.296242e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	2.145335e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	4.558760e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	3.074328e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	2.618681e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	4.464100e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	3.642680e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	2.276670e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	1.374856e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	4.632080e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	4.553350e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	4.553350e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	4.587590e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	1.807034e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	9.175170e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	4.553350e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	2.742415e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	9.631057e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	4.109604e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	1.241216e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	6.028620e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	3.238442e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	4.070762e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	5.462735e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	5.539941e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	6.021137e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	3.213827e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	1.102589e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	7.325486e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	9.562877e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	7.307132e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	9.203975e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	1.150903e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	1.047660e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	2.035317e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	1.330304e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	1.242573e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	1.881751e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	2.328268e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	2.116448e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	1.726764e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	2.015457e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	2.477259e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	4.031982e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	3.455500e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	3.864169e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	2.760976e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	2.284760e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	2.024842e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	1.846351e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	2.748901e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	3.199771e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	3.602342e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	3.026789e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	5.125568e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	3.752824e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	2.755491e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	3.592766e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	3.412153e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	2.514390e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	4.600656e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	4.684356e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	3.249797e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	7.689267e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	5.733295e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	4.103405e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	7.471886e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	7.201121e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	6.614850e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	3.475753e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	3.592569e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	3.807812e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	4.437634e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	3.525941e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	4.493077e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	4.364416e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	4.005137e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	3.434133e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	4.120613e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	5.287204e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	3.690372e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	4.352763e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	4.922067e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	5.217017e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	3.381990e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	4.137673e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	2.758434e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	3.497827e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	2.850902e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	2.901707e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	2.745874e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	1.965902e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	3.105629e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	2.291728e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	3.320787e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	3.691975e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	3.227209e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	2.932425e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	8.928200e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	8.928200e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	3.186640e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	4.552340e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	9.199415e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	3.641904e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	3.229605e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	9.201660e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	9.175170e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	9.175170e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	1.810457e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	4.641860e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	2.298831e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	1.819158e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	1.822745e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	4.116766e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	1.835320e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	1.011616e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	4.130758e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	4.595048e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	1.825431e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	1.612841e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	1.236459e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	9.594898e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	1.807324e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	2.008891e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	1.969925e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	1.881558e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	1.471639e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	1.470426e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	1.649889e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	1.654936e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	1.835833e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	1.636539e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	1.792067e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	1.880826e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	1.646954e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	2.117181e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	3.661620e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	4.051641e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	3.986693e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	5.088310e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	3.521384e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	2.842328e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	2.696586e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	3.391246e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	6.893722e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	2.757051e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	2.758208e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	2.929633e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	3.711269e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	4.346709e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	5.375440e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	4.640833e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	3.040666e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	5.489113e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	3.864604e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	4.180339e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	3.446949e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	3.692488e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	4.555699e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	3.073649e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	3.443200e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	3.559800e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	4.037331e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	4.084278e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	4.803208e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	5.848761e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	4.775788e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	4.089630e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	3.914475e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	4.383109e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	4.025836e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	3.890582e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	3.066994e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	4.016311e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	3.389227e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	5.432144e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	5.069910e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	2.797551e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	4.380559e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	5.246365e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	5.049683e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	3.842535e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	3.003211e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	2.747636e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	3.364068e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	3.258334e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	4.638709e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	2.662022e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	3.710421e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	9.283720e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	1.339350e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	9.070080e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	4.632080e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	9.096180e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	1.372826e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	3.670840e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	1.843042e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	1.365991e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	4.587590e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	2.308119e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	9.201660e-04	nan	nan
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	6.363653e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	3.192940e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	3.712282e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	5.038903e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	5.515268e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	1.366636e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	2.302690e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	6.476546e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	7.324572e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	1.057090e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	2.306052e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	5.970871e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	9.171318e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	4.146445e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	5.513403e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	1.107076e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	2.863086e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	1.564732e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	1.610500e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	1.785661e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	2.254433e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	3.296462e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	3.116445e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	2.961368e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	2.598015e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	3.392706e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	4.207344e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	3.631593e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	2.969167e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	4.979780e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	4.208267e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	4.970924e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	3.764586e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	3.390412e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	3.386944e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	4.718034e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	4.450625e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	3.824214e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	5.016891e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	6.677767e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	7.992549e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	4.254865e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	4.755579e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	6.933926e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	4.458225e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	4.764496e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	3.405807e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	4.785667e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	4.234483e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	3.457438e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	3.978236e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	3.875309e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	5.883977e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	4.646682e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	4.599094e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	5.646269e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	4.188429e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	4.809223e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	6.394907e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	5.378083e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	7.444747e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	4.069612e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	3.014410e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	2.801593e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	3.048505e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	3.689465e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	2.924407e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	3.937904e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	2.745871e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	2.520654e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	2.809452e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	2.424168e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	3.336258e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	3.130196e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	2.702448e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	1.643459e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	3.875443e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	4.641860e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	4.464700e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	4.641860e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	4.641860e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	4.649320e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	2.737208e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	9.158730e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	3.580625e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	9.018050e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	9.114020e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	9.114020e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	9.140940e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	2.286775e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	1.301701e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	1.032381e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	6.337380e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	1.041144e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	3.613589e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	1.238641e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	1.188716e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	6.489398e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	1.387916e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	5.062395e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	3.205191e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	2.163705e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	1.507536e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	1.238169e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	9.153580e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	9.579594e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	1.428869e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	9.137522e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	2.113899e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	1.829033e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	1.460503e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	1.380755e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	1.238075e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	2.115068e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.785595e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	1.884425e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	3.033393e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	2.249930e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	3.107816e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	2.605018e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	3.698745e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	2.966110e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	4.382756e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	4.632372e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	3.529590e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	3.390709e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	5.161909e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	5.067850e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	4.337341e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	5.082892e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	3.334778e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	4.484377e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	4.354791e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	8.141944e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	5.586900e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	4.346487e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	3.301642e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	6.351597e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	7.878395e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	5.113628e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	4.539132e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.814078e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	6.375648e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	4.395669e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	6.562391e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	4.307824e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	5.696290e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	5.648852e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	7.282434e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	6.431827e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	6.476480e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	6.278191e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	4.496767e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	4.399085e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	4.233819e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	5.089948e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	3.707344e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	3.856032e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	3.870413e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	2.826324e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	3.570455e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	2.433253e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	2.990267e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	2.583484e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	3.682071e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	2.052169e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	3.103526e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	2.943104e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	3.452979e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	2.805677e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	4.587590e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	4.587590e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	4.649320e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	1.391348e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	7.833065e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	5.087314e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	9.264160e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	2.306718e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	9.212650e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	2.749437e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	5.071815e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	1.842289e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	1.854358e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	5.544569e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	4.170175e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	4.622884e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	5.116827e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	6.949905e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	4.623099e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	1.054521e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	1.323007e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	1.004828e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	9.986871e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	1.093972e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	1.089054e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	1.873799e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	2.161192e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	1.478326e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	3.366878e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	3.587437e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	3.477890e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	3.011898e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	2.065753e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	2.484756e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	3.465022e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	2.573095e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	2.376331e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	2.240251e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	1.923221e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	2.018342e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	2.472102e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	4.155772e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	4.917240e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	3.248173e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	4.578022e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	4.628834e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	5.103061e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	5.458788e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	6.779006e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	6.131806e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	3.472320e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	4.766451e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	3.443114e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	3.712195e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	5.014876e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	3.530080e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	5.087224e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	5.877829e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	4.615359e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	4.077327e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	3.745935e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	3.877693e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	3.658956e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	4.534089e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	6.112882e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	5.057405e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	5.068543e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	4.842521e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	4.239168e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	4.323244e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	5.369233e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	3.725227e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	5.833051e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	4.809662e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	4.525980e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	4.673635e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	3.443990e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	2.428568e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	4.891001e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	3.778501e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	3.073623e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	3.535459e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	3.166602e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	4.078126e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	3.706665e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	2.948739e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	2.067315e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	2.869660e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	4.553350e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	4.641860e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	5.865070e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	6.822770e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	5.021770e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	2.757976e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	2.301123e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	2.712082e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	3.642973e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	4.083984e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	5.969286e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	6.838560e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	2.742165e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	1.850193e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	4.590095e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	3.659592e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	7.368774e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	7.780517e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	5.061043e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	1.382643e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	1.659603e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	1.331012e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	2.656622e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	1.475727e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	1.657774e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	1.099316e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	1.552511e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	1.640223e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	1.054313e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	1.926203e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	1.517460e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	1.745793e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	1.558730e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	2.828145e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	1.739037e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	2.028253e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	2.942854e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	4.122981e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	3.707532e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	3.862060e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	3.443431e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	2.244092e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	3.234704e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	3.394613e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	3.967906e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	4.573378e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	3.537852e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	5.313218e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	3.990342e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	3.107705e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	5.310817e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	4.896096e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	5.260066e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	7.746832e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	5.797558e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	5.872301e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	4.721824e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	4.813404e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	5.019615e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	5.654712e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	4.476990e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	5.505260e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	5.768288e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	3.899411e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	4.035800e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	4.293876e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	4.037642e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	5.347449e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	3.919274e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	4.356792e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	6.197527e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	7.052738e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	3.727016e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	3.623783e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	3.071913e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	3.481270e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	5.277881e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	4.325314e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	4.212971e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	5.251416e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	3.361613e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	2.480820e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	6.578770e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	4.660474e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	4.944596e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	4.084521e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	2.334507e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	4.587590e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	4.587590e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	4.464100e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	9.210750e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	9.104670e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	9.192970e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	4.553350e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	1.387932e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	3.221233e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	1.828020e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	1.855338e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	1.374632e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	3.204522e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	2.766550e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	2.267533e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	1.778812e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	1.009850e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	3.658485e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	3.695689e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	1.426591e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	1.497327e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	2.011466e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	1.361902e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	6.879946e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	1.343147e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	1.289264e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	2.405084e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	1.141200e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	1.666460e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	1.416547e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	2.381559e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	2.273134e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	1.649954e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	2.694737e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	2.436718e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	2.251954e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	2.379266e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	1.834104e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	1.377176e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	2.217119e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	2.480906e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	4.979519e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	4.052248e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	3.227003e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	4.658143e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	3.487717e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	4.018497e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	3.149097e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	4.676014e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	5.464296e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	5.640248e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	3.392122e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	2.699769e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	5.056285e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	4.863482e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	3.163682e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	4.174262e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	6.754182e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	5.551140e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	6.868204e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	4.674743e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	4.990943e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	7.385712e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	5.045742e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	4.265332e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	4.906382e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	6.531561e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	5.166939e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	6.318124e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	8.295264e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	6.294984e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	6.006827e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	5.448128e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	6.087222e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	4.859322e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	4.279827e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	4.218039e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	4.180919e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	3.565540e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	3.582579e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	3.580061e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	2.506062e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	3.714990e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	2.795901e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	2.794331e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	2.201149e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	2.432638e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	2.607562e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	2.835542e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	3.349229e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	5.462800e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	2.731400e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	9.104670e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	4.552340e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	4.552340e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	1.808712e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	4.649320e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	1.380059e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	4.649320e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	1.380704e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	1.363987e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	1.348054e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	4.605380e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	9.517144e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	6.383379e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	7.293486e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	8.272020e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	6.447745e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	4.591702e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	6.413996e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	3.240745e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	6.370876e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	4.996056e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	6.448754e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	4.115535e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	5.971048e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	5.937509e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	1.062762e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	1.286464e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	7.812710e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	1.509486e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	2.608085e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	1.369318e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	1.133237e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	2.252243e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	1.747991e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	1.101959e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	1.658262e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	1.642089e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	2.526352e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	2.837146e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	3.598988e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	3.950469e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	2.971439e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	3.685754e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	3.943508e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	3.024780e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	3.100347e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	3.146964e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	2.050654e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	4.050178e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	3.363206e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	4.127320e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	3.304287e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	4.114797e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	3.943394e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	7.236076e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	5.397805e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	5.265137e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	5.131723e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	5.403304e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	3.932636e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	6.005035e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	3.752420e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	4.053218e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	4.627178e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	3.875253e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	4.444113e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	4.636526e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	5.932860e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	6.915567e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	5.735383e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	5.144797e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	5.233406e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	4.179332e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	3.184135e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	2.948358e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	3.974297e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	4.632812e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	4.842472e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	3.854483e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	4.044226e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	3.251785e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	4.359655e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	3.744513e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	3.032149e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	3.076960e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	1.660532e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	1.877566e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	2.753919e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	3.082374e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	2.674830e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	2.669265e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	9.202670e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	1.366000e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	4.553350e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	1.371208e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	4.553350e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	9.140940e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	4.605380e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	1.831615e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	4.553350e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	1.093324e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	1.046726e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	6.372383e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	2.739878e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	2.761248e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	5.432173e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	3.664588e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	1.289247e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	1.318078e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	9.150754e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	1.272875e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	1.175122e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	1.051195e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	1.357535e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	9.217182e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	6.362389e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	2.536752e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	1.659374e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	1.458012e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	1.741977e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	2.348535e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	1.234647e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	1.791584e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	1.515000e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	2.346450e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	3.504643e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	3.174424e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	2.252109e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	3.219018e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	2.479547e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	2.488946e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	2.704498e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	3.496507e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	3.778557e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	5.013646e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	4.141262e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	5.299171e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	4.998862e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	5.090355e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	3.782430e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	5.468838e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	3.788958e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	3.489419e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	4.622091e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	4.575620e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	3.704560e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	4.113793e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	3.279681e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	4.080835e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	4.253626e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	5.008839e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	5.693806e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	9.315199e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	5.544552e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	6.343778e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	5.866545e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	4.354206e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	4.495924e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	4.234619e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	6.985000e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	5.373811e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	5.614634e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	3.558996e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	3.734227e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	4.736929e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	5.210677e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	3.667890e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	3.882798e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	3.448065e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	4.627581e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	4.082402e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	4.755245e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	4.629221e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	3.853259e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	4.511059e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	3.301765e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	2.333975e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	2.923860e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	3.154134e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	2.053515e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	3.567099e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	2.841021e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	4.131372e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	4.464100e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	4.464100e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	4.464100e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	9.210750e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	4.587590e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	4.587590e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	1.835030e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	4.632080e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	2.729758e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	1.824759e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	1.098558e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	6.900100e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	2.745686e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	9.032918e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	4.604151e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	3.198853e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	4.601349e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	3.718678e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	7.403983e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	3.683505e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	1.803001e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	2.359723e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	1.708219e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	7.387490e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	8.678567e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	9.648274e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	1.379423e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	9.633456e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	7.365342e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	1.758925e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	2.119401e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	2.788686e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	2.500967e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	2.748355e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	2.368551e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	2.449785e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	2.744208e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	2.433613e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	2.528025e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	3.073291e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	4.446089e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	4.264143e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	4.033865e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	4.221784e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	2.332173e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	3.042894e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	2.992339e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	4.155606e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	3.615436e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	3.399309e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	3.708465e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	4.656048e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	4.273201e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	3.313677e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	2.896219e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	4.115724e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	5.327309e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	4.776852e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	3.585770e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	5.038684e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	6.225463e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	6.364926e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	4.869851e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	4.044403e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	4.212350e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	6.103438e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	4.773304e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	5.614208e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	3.098636e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	3.849017e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	5.382954e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	5.260146e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	5.179288e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	5.427381e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	4.650885e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	4.300561e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	5.375128e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	5.357677e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	5.935940e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	6.192519e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	3.301693e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	4.775611e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	4.020471e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	2.689574e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	3.570761e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	3.571545e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	3.358403e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	2.878332e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	3.513530e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	4.376115e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	3.206198e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.845484e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	9.105960e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	5.931926e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	4.553350e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	5.804110e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	4.018230e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	4.464700e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	1.348174e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	2.783200e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	2.241114e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	4.553350e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	6.960435e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	2.335861e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	7.924028e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	1.366576e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	6.963504e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	5.566049e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	7.319875e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	5.964451e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	3.235839e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	1.143958e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	1.320172e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	1.466132e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	1.910037e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	1.559325e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	1.512728e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	1.185448e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.147575e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	1.583743e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	1.238046e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	1.463365e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	1.097641e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	2.115075e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	8.204910e-03	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	2.524571e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	2.498088e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	2.616970e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	2.352597e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	2.685982e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	2.233172e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.485880e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	2.652071e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	2.981338e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	5.124202e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	3.700549e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	3.617083e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	2.752477e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	3.307352e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	4.865689e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	4.653495e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	3.666153e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	2.336580e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	4.488770e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	3.769909e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	4.275541e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	6.125328e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	5.188428e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	4.366437e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	4.757238e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	5.169535e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	3.663191e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	4.274693e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	3.819498e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	3.957793e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	4.249352e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	5.708007e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	4.628346e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	5.875232e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	4.034311e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	3.530303e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	3.736070e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	4.700241e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	4.280361e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	4.707580e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	4.428700e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	4.877305e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	6.000340e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	8.323291e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	8.554710e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	4.512022e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	5.953226e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	4.277645e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	3.382463e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	3.676360e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	5.889123e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	5.342846e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	4.726066e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	2.939230e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	2.847328e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	2.626372e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	4.356477e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	1.339410e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	1.339410e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	8.929400e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	1.339410e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	1.357872e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	4.464700e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	1.839030e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	6.432040e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	1.378055e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	3.216054e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	1.394574e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	4.708830e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	4.641860e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	1.405951e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	5.532195e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	1.388910e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	3.623778e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	8.717342e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	4.140990e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	1.283340e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	1.676560e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	1.756332e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	8.865968e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	7.336918e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	1.541550e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	1.006189e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	2.616270e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	3.211989e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	1.682731e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	1.917633e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	2.405676e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	2.000176e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	1.516349e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	1.513346e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	1.608303e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	2.284852e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	2.286123e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	2.417744e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.964879e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	2.010166e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	2.247702e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	2.703535e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	3.235196e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	3.801397e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	4.489112e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	5.972407e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	4.663232e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	4.045094e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	3.535403e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	3.940576e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	2.713907e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	5.467595e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	3.949080e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	4.566977e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	5.468732e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	9.001631e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	4.559947e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	4.402416e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	6.366496e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	5.404014e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	4.159814e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	6.939493e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	7.312437e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	5.172309e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	4.453830e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	5.353412e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	5.643756e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	4.150417e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	7.708445e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	6.043980e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	4.521586e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	5.655601e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	6.121508e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	5.678959e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	4.801190e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	5.737668e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	5.981600e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	5.705275e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	4.414399e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	3.226685e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	4.498638e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	3.661757e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	3.823583e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	4.137755e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	2.959221e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	3.115966e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	3.069347e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	3.059621e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	2.471358e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	2.514890e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	4.104829e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	3.390641e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	3.937543e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	2.302160e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	2.944960e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	4.641860e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	4.641860e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	4.464100e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	4.464100e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	1.363703e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	9.172930e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	9.350690e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	5.078550e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	9.273940e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	1.823611e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	2.323713e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	4.701148e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	3.728960e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	4.622146e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	8.703645e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	1.326727e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	4.116318e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	4.939185e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	7.865858e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	5.545552e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	6.875840e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	1.049974e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	8.665075e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	4.560659e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	1.102619e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	1.852028e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	1.286547e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	1.580790e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	1.011118e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	1.186263e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	2.740923e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	2.367756e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	1.829973e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	1.699456e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	2.266047e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	2.398048e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	2.207586e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	2.457066e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	2.072325e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	2.344628e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	2.793211e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	3.046573e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	2.025098e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	3.890693e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	3.286939e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	4.875239e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	3.832563e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	2.937130e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	4.860055e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	3.487467e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	4.019320e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	4.429572e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	6.571770e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	6.725413e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	6.111073e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	4.224519e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	4.896906e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	4.136710e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	5.395348e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	5.437611e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	5.498128e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	4.209661e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	3.607491e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	3.526757e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	4.573787e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	5.609277e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	4.798189e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	4.164800e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	3.282064e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	4.185556e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	4.856191e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	6.340375e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	4.512562e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	5.181998e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	3.745209e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	5.644616e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	4.736453e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	4.271318e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	5.031522e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	4.227697e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	4.167099e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	3.244329e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	4.354607e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	3.847670e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	3.263149e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	4.425336e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	5.904049e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	5.035185e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	6.125822e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	5.771006e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	4.591217e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	3.479493e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	2.474821e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	4.552340e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	9.273940e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	1.389656e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	1.357126e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	9.194200e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	4.464700e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	6.373270e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	4.120167e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	3.244991e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	6.010254e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	5.141591e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	1.109239e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	7.848392e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	2.477862e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	1.196613e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	1.291868e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	7.383523e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	5.533329e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	7.364139e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	7.318111e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	2.739571e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	1.284498e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	2.206927e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	1.607548e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	1.237674e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	1.423895e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	2.434242e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	2.483658e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	1.750330e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	1.479570e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	1.282251e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	2.260257e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	2.301857e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	2.151116e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	1.787614e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	1.559375e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	2.239597e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	2.695804e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	2.012726e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	2.005502e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	1.690366e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	1.829231e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	3.578301e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	2.428020e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	5.495858e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	5.419747e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	4.252522e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	3.428372e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	4.319779e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	3.123315e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	5.411360e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	4.616630e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	3.764437e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	2.894507e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	3.824134e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	3.399730e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	5.628640e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	5.810663e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	4.077602e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	4.501074e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	6.597049e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	6.835452e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	7.179976e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	7.502451e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	7.068984e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	5.446533e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	5.533131e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	4.104910e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	6.993570e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	6.334875e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	7.391409e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	6.483204e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	5.922941e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	4.762890e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	6.248826e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	4.499832e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	4.714606e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	4.647036e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	6.091319e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	5.333793e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	3.952551e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	3.957883e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	2.836437e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	2.153309e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	2.978436e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	2.468437e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	2.292958e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	3.979620e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	3.026531e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	4.708830e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	9.298650e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	4.605380e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	3.214865e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	2.283254e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	9.139930e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	9.113420e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	2.330613e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	1.365700e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	5.980784e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	1.389948e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	1.204186e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	5.052397e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	5.458061e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	5.975549e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	7.732178e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	1.109691e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	1.118530e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	1.158985e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	1.749570e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	2.129210e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	1.019831e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	1.890715e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	1.567259e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	2.078039e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	1.797975e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	1.243243e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	1.834017e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	2.351310e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	2.566220e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	2.065894e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	1.479423e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	4.209500e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	3.159559e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	3.064404e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	2.433262e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	2.652725e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	3.760938e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	3.616263e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	4.635534e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	2.989762e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	2.944401e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	2.643311e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	4.666319e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	5.250141e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	6.207431e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	6.367937e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	5.094234e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	4.678221e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	9.368701e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	4.950399e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	4.133910e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	5.316795e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	4.994928e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	4.898471e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	5.509486e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	6.160189e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	5.016458e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	6.066773e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	5.718923e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	5.146786e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	5.183156e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	4.907378e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	5.144242e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	5.248550e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	5.142011e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	5.172226e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	6.224370e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	7.087324e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	5.302698e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	4.155665e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	5.494047e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	6.643726e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	4.162785e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	4.542259e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	4.778124e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	5.345396e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	6.828885e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	6.352553e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	5.628903e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	6.136519e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	5.499599e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	4.367874e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	3.791649e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	4.632349e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	2.607384e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	3.824806e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	2.151305e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	2.384747e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	4.553350e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	9.158730e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	4.605380e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	4.464100e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	4.632080e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	2.300026e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	7.881886e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	5.506925e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	1.825395e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	4.070029e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	1.831645e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	2.766924e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	1.384283e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	2.287667e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	1.365700e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	2.285898e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	9.706155e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	5.501426e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	3.693822e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	1.427058e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	6.416224e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	1.053111e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	1.190194e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	1.394610e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	2.111839e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	1.928773e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	1.842650e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	2.861156e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.749786e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.465993e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	1.930378e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	2.888400e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	1.505647e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	2.213877e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	5.539049e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	4.247857e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	2.164616e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	2.239146e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	1.803698e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	2.977177e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	2.384064e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	2.939928e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	1.566674e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	3.200878e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	4.635851e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	3.578416e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	3.700839e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	3.623566e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	4.140063e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	3.222252e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	4.044879e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	4.548078e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	4.502164e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	3.901181e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	5.239628e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	3.576605e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	6.486822e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	5.592233e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	4.452211e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	3.537599e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	4.503734e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	5.908437e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	6.850887e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	6.215066e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	4.159366e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	7.237950e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	5.092512e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	6.844538e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	7.477659e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	5.171394e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	4.207409e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	4.717976e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	7.981877e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	6.738098e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	5.430739e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	4.669742e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	4.065318e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	3.827011e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	4.874635e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	5.489385e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	5.041212e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	5.229060e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	4.612853e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	3.243228e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	2.777188e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	3.838423e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	3.375147e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	3.899982e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	3.430919e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	2.761089e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	4.018230e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	4.941921e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	8.929400e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	1.339410e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	1.412650e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	9.417650e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	1.406697e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	9.139930e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	4.552340e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	3.151580e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	6.829720e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	5.075667e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	4.535922e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	2.759732e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	2.749889e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	3.235258e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	6.462034e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	7.412102e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	5.072886e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	2.010535e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	9.609036e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	9.228121e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	5.035116e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	6.854648e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	1.672490e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	1.504253e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	9.694515e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	1.145399e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	8.277576e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	2.959367e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	1.747454e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	2.028231e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	2.384901e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	1.838934e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	1.615103e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	9.643312e-03	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	1.982505e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	5.397547e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	4.359650e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	4.739818e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	4.240178e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	3.448436e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	2.941110e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	2.787151e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	2.833360e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	3.816525e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	3.121090e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	1.591875e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	2.984324e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	3.061003e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	2.706593e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	3.643199e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	3.503898e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	2.839809e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	4.285462e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	4.499979e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	3.846020e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	5.311671e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	5.009910e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	6.472428e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	5.102124e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	5.323633e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	5.092822e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	4.559905e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	4.549258e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	7.352816e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	7.473182e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	8.649652e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	8.877495e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	7.308548e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	6.435321e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	6.734118e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	6.600621e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	3.976245e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	3.213669e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	6.262163e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	4.865630e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	5.371740e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	5.310508e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	5.030197e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	4.237303e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	5.275407e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	1.092085e-01	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	5.806977e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	4.230349e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	6.807626e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	7.153895e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	5.613451e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	4.384509e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	4.249292e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	5.075798e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	4.584020e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	4.589060e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	4.464100e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	9.264160e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	4.632080e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	4.605380e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	7.980530e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	9.417650e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	2.315701e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	1.400524e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	4.605380e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	5.102623e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	1.850940e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	1.406697e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	2.287394e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	1.372751e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	2.307137e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	2.743038e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	9.192970e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	9.642925e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	5.966217e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	4.116759e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	1.003487e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	3.202310e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	5.507571e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	9.192027e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	3.667042e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	1.828264e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	1.381685e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	5.463192e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	9.588747e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	1.558212e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	1.239693e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	1.610169e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	1.244921e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	2.169479e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	9.722691e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	1.691057e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	1.772835e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	1.506915e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	1.839358e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	2.430766e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	2.458493e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	2.784305e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	2.281935e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	3.118266e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	3.130122e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	2.027544e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	5.340448e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	3.430518e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	3.210815e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	3.533438e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	2.612664e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	2.330117e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	2.522054e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	2.152847e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	2.880496e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	2.796043e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	3.886458e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	4.462743e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	5.200790e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	3.539310e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	3.544826e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	5.617636e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	4.253893e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	4.450857e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	3.804709e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	5.354353e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	5.740275e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	7.396206e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	3.791435e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	4.754084e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	6.277888e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	9.618983e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	6.878938e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	4.311840e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	5.416821e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	4.459429e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	5.150958e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	7.222206e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	7.312238e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	6.319210e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	5.766436e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	5.266291e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	6.235965e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	7.124945e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	6.028602e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	3.835026e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	4.326065e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	3.385609e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	3.996824e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	3.850988e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	5.378768e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	3.143600e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	3.795219e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	4.021495e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	5.119318e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	4.464700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	2.789590e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	4.649320e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	4.464700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	4.464700e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	4.464100e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	4.649320e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	9.172930e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	1.821340e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	5.650590e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	4.708830e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	1.883530e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	1.404973e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	2.273008e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	5.057247e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	1.851608e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	9.236910e-04	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	4.630815e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	6.870237e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	1.821234e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	1.867884e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	8.732200e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	7.801863e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	6.946002e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	7.326476e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	7.387218e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	7.283325e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	5.949090e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	1.560459e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	1.406359e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	1.246313e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	1.648938e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	1.692498e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	1.381906e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	2.711172e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	3.101035e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	2.516275e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	1.789887e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.825488e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	2.154219e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	1.828620e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	1.462529e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	2.984675e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	2.480663e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	2.201446e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	2.206031e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	4.509866e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	2.415858e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	2.875289e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	5.124411e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	5.040170e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	4.615246e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	6.280419e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	5.851306e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	4.356447e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	4.076309e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	4.938086e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	4.994943e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	6.853240e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	5.253138e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	4.665970e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	7.809082e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	6.841003e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	5.360057e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	6.303850e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	6.059296e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	5.579467e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	7.988136e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	6.306679e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	4.927363e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	4.873567e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	6.130945e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	5.314871e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	4.794528e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	5.595972e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	5.007494e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	4.953039e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	5.451361e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	6.233000e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	8.464951e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	4.815247e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	6.915441e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	6.249598e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	5.551223e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	6.152164e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	4.544027e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	3.614825e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	5.185097e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	6.072189e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	5.621485e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	4.747102e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	3.753920e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	5.112020e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	5.569705e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	5.109122e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	4.708830e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	9.417650e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	4.708830e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	9.016440e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	2.747053e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	7.328591e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	1.830639e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	4.040702e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	1.810113e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	9.051690e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	1.377831e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	9.237460e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	2.722584e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	3.604978e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	9.202670e-04	nan	nan
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	3.184245e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	4.166186e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	6.540399e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	7.837013e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	4.515427e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	2.747301e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	1.756908e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	7.814837e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	1.050382e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	5.536050e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	9.961191e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	1.651498e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	1.319172e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	1.836178e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	2.031961e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	2.062028e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	1.786576e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	1.595084e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	1.559728e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	2.154129e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	1.331723e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	1.515924e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	2.032307e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	3.020648e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	4.056761e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	5.974194e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	4.307011e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	3.633979e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	2.800866e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	2.982260e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	3.847230e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	2.256522e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	4.009439e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	5.612682e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	5.156374e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	5.251288e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	5.674469e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	4.772132e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	5.219743e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	4.046579e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	5.015293e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	3.641167e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	5.373069e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	5.436005e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	4.088478e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	3.535895e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	4.821157e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	4.979436e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	7.279240e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	9.351008e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	6.651577e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	6.252015e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	5.695506e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	8.372997e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	5.982469e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	6.345492e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	5.690256e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	6.097931e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	4.895798e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	3.887699e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	7.032273e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	5.176166e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	5.123461e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	5.484583e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	4.398169e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	4.807649e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	5.556422e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	5.592838e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	5.835375e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	6.879600e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	6.024379e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	4.258657e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	4.956072e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	3.355035e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	5.036433e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	7.139662e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	7.594475e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	6.210329e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	4.553350e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	9.106700e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	4.632080e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	4.553350e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	4.552340e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	9.104670e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	9.070080e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	1.844854e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	1.383374e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	1.854257e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	5.065251e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	7.356969e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	5.998846e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	4.119476e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	5.019542e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	6.403792e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	5.087508e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	5.500164e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	7.273561e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	8.295544e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	4.586019e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	1.470217e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	1.515354e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	1.862833e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	1.752610e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	5.968538e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	1.232072e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	1.455335e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	2.459375e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	2.676831e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	3.704127e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	2.373421e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	2.486862e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	2.196805e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	1.783327e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	4.889199e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	3.769152e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	2.385728e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	2.896605e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	3.445809e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	2.847669e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	2.972557e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	4.692987e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	3.600588e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	4.237435e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	3.688461e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	4.192774e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	4.892058e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	4.498374e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	5.645802e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	4.188003e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	6.852817e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	5.870120e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	5.107885e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	4.370865e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	5.705565e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	5.968197e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	5.233604e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	4.445219e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	5.217953e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	5.314353e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	6.877487e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	5.796953e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	6.933476e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	7.023031e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	7.636970e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	8.318261e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	7.609922e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	6.998136e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	6.842157e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	6.789084e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	6.673685e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	7.704557e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	8.846321e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	6.709218e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	7.476738e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	7.167844e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	5.403843e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	6.346874e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	6.260086e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	5.541162e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	5.589475e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	6.091883e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	4.973475e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	4.030818e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	4.953839e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	4.629804e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	4.783889e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	3.819551e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	5.839482e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	7.505739e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	9.105960e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	1.852830e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	9.264160e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	2.302691e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	9.281400e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	3.625354e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	1.013119e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	3.700041e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	1.399023e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	1.363703e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	9.417650e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	3.223323e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	8.841448e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	2.281175e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	5.506281e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	4.617599e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	4.549703e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	4.529799e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	6.930766e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	9.212949e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	1.337819e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	1.014462e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	1.758481e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	1.937954e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	1.737066e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	9.615417e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	8.299902e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	1.503962e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	1.692355e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	2.706898e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	2.340005e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	1.246269e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.622721e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	2.676718e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	2.025115e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	1.838279e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	3.507852e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	4.340782e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	3.375978e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	3.652355e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	3.848583e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	3.168510e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	3.892731e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	3.735574e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	4.814094e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	6.104963e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	5.227105e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	6.115722e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	4.001692e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	5.213596e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	3.966613e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	4.487897e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	5.510764e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	4.169203e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	5.022301e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	4.702105e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	6.313885e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	4.901888e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	5.433810e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	4.529128e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	5.389443e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	4.899026e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	5.875761e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	5.680087e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	6.874938e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	5.779265e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	6.768716e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	5.273572e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	7.691627e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	6.003329e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	6.519525e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	6.095553e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	5.963137e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	4.157661e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	5.926411e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	4.905567e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	4.725722e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	4.936001e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	5.434174e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	5.274477e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	6.750692e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	7.501684e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	8.090534e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	6.821068e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	5.863751e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	6.946104e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	5.902981e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	6.868127e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	4.709151e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	4.604075e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	7.570870e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	4.730529e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	4.649320e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	4.553350e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	4.649320e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	9.017040e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	2.302690e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	4.096892e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	3.677319e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	8.199449e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	7.785880e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	3.205479e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	5.044434e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	5.067105e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	5.969828e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	4.116886e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	6.489740e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	1.285247e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	7.388606e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	8.282425e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	1.013462e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	4.605315e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	5.543850e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	1.628252e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	5.947236e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	1.457410e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	1.144411e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	1.148948e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.191088e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	2.220227e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	2.864386e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	2.125525e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	2.011198e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	2.658141e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	2.854274e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	3.313577e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	2.388569e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	1.879489e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	5.837603e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	5.343208e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	3.318270e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	3.629629e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	2.655855e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	3.531657e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	3.304290e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	2.514217e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	2.992847e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	3.494729e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	4.313574e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	2.771639e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	2.983168e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	4.984858e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	6.046207e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	3.354360e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	3.355346e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	5.225803e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	3.539302e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	3.750881e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	5.910829e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	4.082108e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	5.222181e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	4.324086e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	5.786681e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	6.502121e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	5.623122e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	6.609201e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	5.809697e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	7.555570e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	6.854233e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	7.068066e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	5.653681e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	3.899657e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	5.889883e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	6.300100e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	5.703233e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	5.098609e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	5.056136e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	5.405511e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	5.674674e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	7.253761e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	5.747490e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	7.931330e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	7.478910e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	6.656873e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	4.462125e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	3.940521e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	3.806529e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	5.598352e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	4.808585e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	4.846959e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	4.105570e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	4.017690e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	8.928200e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	8.928200e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	9.417650e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	4.945084e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	1.802498e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	8.928200e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	1.843709e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	9.283720e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	1.339230e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	4.464700e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	1.392326e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	4.562398e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	2.299300e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	8.194046e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	1.785679e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	9.668736e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	1.109468e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	1.162206e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	1.195886e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	1.110340e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	1.380791e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	6.918806e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	5.544455e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	1.754479e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	2.122382e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	1.711501e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	1.201500e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	1.282735e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	1.328585e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	2.077450e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	1.705126e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	1.245574e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	1.560118e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	1.888749e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	1.821557e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	2.008950e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	2.775050e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	2.796099e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	2.615761e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	2.988766e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	2.481190e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	1.462941e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	2.536222e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	3.347085e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	3.314916e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	3.209859e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	3.240093e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	4.539758e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	3.662167e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	1.778515e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	1.832001e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	3.219562e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	3.874709e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	5.199947e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	4.700825e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	4.522448e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	3.886998e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	3.566416e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	4.881766e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	5.405610e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	4.608017e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	4.742965e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	5.135697e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	5.638709e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	5.783399e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	6.720719e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	6.670755e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	5.638047e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	5.286473e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	5.648865e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	6.686051e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	5.819148e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	5.967436e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	5.830889e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	5.916097e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	7.607111e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	8.500826e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	7.300582e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	7.546325e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	5.942953e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	5.346821e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	6.228050e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	7.462856e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	7.230298e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	8.631944e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	6.018396e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	6.650955e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	5.416759e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	5.195560e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	6.486444e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	6.176035e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	5.187443e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	2.284138e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	2.748324e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	4.552340e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	4.552340e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	1.364912e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	2.316040e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	1.852634e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	4.632080e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	5.065298e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	2.750352e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	9.113420e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	3.252268e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	5.601268e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	2.748903e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	3.651653e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	2.758893e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	3.711292e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	3.670170e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	4.175657e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	5.097266e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	1.225876e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	9.527005e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	8.226764e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	1.415912e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	2.755014e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	1.412559e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	1.317422e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	1.578305e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	1.142851e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	1.594038e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	1.975686e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	2.564999e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	2.278487e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	2.415962e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	1.969041e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	1.834777e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	2.200451e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	2.300722e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	2.613685e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	2.421499e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	3.676411e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	3.077244e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	3.502620e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	5.247687e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	2.575945e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	5.253909e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	5.913347e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	3.722530e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	3.810467e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	3.293761e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	3.752224e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	4.066919e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	3.617120e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	4.132462e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	4.186864e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	3.796134e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	3.955329e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	3.340505e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	4.206409e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	3.296019e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	3.478125e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	4.701656e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	4.366069e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	5.130373e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	4.522130e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	4.553995e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	5.454737e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	6.064818e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	7.634679e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	7.252074e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	6.800625e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	5.693875e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	5.717458e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	5.135310e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	5.570819e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	6.102131e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	6.884829e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	7.791607e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	8.249691e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	6.301954e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	6.206300e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	7.013495e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	6.253098e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	5.787185e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	5.772445e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	6.332775e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	6.311290e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	4.709761e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	6.120588e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	7.179128e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	2.324660e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	4.649320e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	1.385200e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	9.175170e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	9.106700e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	9.114020e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	1.837560e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	2.302772e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	6.494174e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	6.953752e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	3.232590e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	2.772127e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	1.385175e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	9.237460e-04	nan	nan
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	2.273381e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	2.306913e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	3.197378e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	1.837086e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	3.687860e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	7.743176e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	5.529786e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	1.016375e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	8.757590e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	5.532907e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	1.152204e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	2.915337e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	1.803558e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	1.334288e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	1.252317e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	2.164075e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	1.694351e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.510332e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.380199e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	3.828581e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	3.106420e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	1.785737e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	3.031403e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	3.869337e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	3.271855e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	3.391934e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	2.974779e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	3.079731e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	1.979218e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	2.260817e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	3.018188e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	3.549630e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	2.111701e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	2.392084e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	3.413769e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	2.519255e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	3.578949e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	4.547178e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	3.562642e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	4.644831e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	3.834288e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	3.381712e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	4.578503e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	3.654787e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	2.931414e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	3.842022e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	4.369276e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	4.971175e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	4.383067e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	4.898426e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	4.057494e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	6.081876e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	8.280773e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	7.796677e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	6.521920e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	7.168414e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	9.193971e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	7.923007e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	6.270035e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	6.915522e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	7.263779e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	7.820303e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	6.115131e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	6.461876e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	7.019728e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	8.029440e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	7.414812e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	6.964128e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	8.790796e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	7.602123e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	6.962517e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	6.425382e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.930628e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	6.614731e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	5.880841e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	7.032928e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	5.379019e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	4.174947e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	4.632080e-03	nan	nan
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	4.632080e-04	nan	nan
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	4.632080e-04	nan	nan
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	1.859730e-03	nan	nan
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	4.464700e-04	nan	nan
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	3.125290e-03	nan	nan
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	8.929400e-04	nan	nan
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	4.605380e-04	nan	nan
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	9.105960e-04	nan	nan
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	4.464700e-04	nan	nan
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	4.708830e-04	nan	nan
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	4.632080e-04	nan	nan
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	2.258830e-03	nan	nan
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	1.379081e-03	nan	nan
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	1.835148e-03	nan	nan
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	7.743402e-03	nan	nan
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	5.067739e-03	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	4.108165e-03	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	1.388624e-03	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	2.762488e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	3.187948e-03	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	1.399255e-03	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	9.682354e-03	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	1.283314e-02	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	1.141767e-02	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	5.052796e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	9.101446e-03	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	6.859764e-03	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	6.903156e-03	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	2.302473e-02	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	3.553048e-02	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	1.307714e-02	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	1.452994e-02	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	1.460688e-02	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	1.465265e-02	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	2.886989e-02	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	2.479594e-02	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	9.681826e-03	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	1.372802e-02	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	2.941588e-02	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	2.377148e-02	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	1.935172e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	2.303209e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	2.076441e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	2.703140e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	2.331777e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	2.523489e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	2.068530e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	4.159143e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	4.404057e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	2.951973e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	4.339494e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	3.007078e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	3.019126e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	3.195541e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	3.797962e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	4.294962e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	4.748213e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	4.300964e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	3.549685e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	4.555233e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	5.735083e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	5.165779e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	4.417195e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	4.132886e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	6.827990e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	3.860228e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	6.966346e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	5.268463e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	4.540340e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	4.036749e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	6.715984e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	8.354725e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	6.572975e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	6.842252e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	7.107477e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	7.821421e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	7.389264e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	7.788215e-02	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	9.587461e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	6.199240e-02	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	1.047112e-01	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	9.232711e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	7.564397e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	7.269864e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	6.711223e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	7.295365e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	8.520997e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	6.481378e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	6.570974e-02	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	6.898882e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	6.619594e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	8.880535e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	6.841283e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	5.639824e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	9.264160e-04	nan	nan
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	1.853806e-03	nan	nan
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	1.833615e-03	nan	nan
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	1.867985e-03	nan	nan
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	3.278156e-03	nan	nan
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	4.605380e-04	nan	nan
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	7.403050e-03	nan	nan
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	4.632080e-04	nan	nan
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	3.232752e-03	nan	nan
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	4.632080e-04	nan	nan
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	7.438411e-03	nan	nan
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	1.112826e-02	nan	nan
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	2.793308e-03	nan	nan
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	1.265525e-02	nan	nan
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	7.659898e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	1.320895e-02	nan	nan
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	1.450506e-02	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	9.522511e-03	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	5.455574e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	1.244146e-02	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	1.196517e-02	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	7.838143e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	8.757120e-03	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	1.375287e-02	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	2.365661e-02	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	1.516335e-02	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	1.277095e-02	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	2.302903e-02	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	2.169284e-02	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	1.608273e-02	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	2.475714e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	1.876285e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	2.522987e-02	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	2.644960e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	2.478410e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	2.889862e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	2.197961e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	2.247394e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	2.066346e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	1.880883e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	2.606745e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	4.628556e-02	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	3.243560e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	6.242932e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	4.946082e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	3.427088e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	3.082494e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	4.999530e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	3.612921e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	2.344880e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	3.974072e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	3.592957e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	3.690593e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	2.758233e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	4.026543e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	3.063677e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	5.275184e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	6.897600e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	5.678763e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	6.078005e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	5.588820e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	4.379633e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	4.557861e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	8.266424e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	6.674061e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	6.425758e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	8.173758e-02	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	6.114895e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	8.837419e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	7.420629e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	9.292788e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	8.424524e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	9.307606e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	7.008900e-02	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	7.413607e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	1.014729e-01	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	6.652554e-02	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	8.480417e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	7.659176e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	1.379589e-01	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	9.150949e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	8.437904e-02	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	8.604307e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	7.825971e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	6.212545e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	8.297780e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	8.108607e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	7.127796e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	5.048529e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	9.417650e-04	nan	nan
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	4.708830e-04	nan	nan
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	4.641860e-04	nan	nan
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	1.848379e-03	nan	nan
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	3.225660e-03	nan	nan
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	1.785640e-03	nan	nan
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	2.248848e-03	nan	nan
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	3.146144e-03	nan	nan
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	1.797989e-03	nan	nan
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	5.492750e-03	nan	nan
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	2.769205e-03	nan	nan
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	3.634178e-03	nan	nan
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	5.883941e-03	nan	nan
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	7.357336e-03	nan	nan
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	9.579848e-03	nan	nan
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	9.200414e-03	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	1.780107e-02	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	1.354720e-02	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	1.694830e-02	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	9.180427e-03	nan	nan
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	6.908497e-03	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	1.055990e-02	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	9.664054e-03	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	2.526916e-02	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	2.920082e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	1.416308e-02	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	1.697583e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	2.036524e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	1.884716e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	1.794629e-02	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	2.321522e-02	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	3.133122e-02	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	1.561639e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	2.143183e-02	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	2.877755e-02	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	3.880786e-02	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	2.933027e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	3.214210e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	2.885003e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	3.812660e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	3.254195e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	1.927944e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	2.581482e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	2.796180e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	3.311707e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	3.353109e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	2.808932e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	1.791818e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	4.331004e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	3.597720e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	3.442191e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	2.925310e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	3.784548e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	3.802077e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	3.264732e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	3.347195e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	2.920542e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	3.388863e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	4.219760e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	3.760306e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	3.299818e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	5.592878e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	4.781855e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	4.519042e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	4.283715e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	4.275160e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	4.158646e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	7.925026e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	5.863484e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	5.155691e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	5.416240e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	5.632446e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	6.165566e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	8.714581e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	9.907898e-02	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	7.625116e-02	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	6.299006e-02	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	5.741485e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	8.751167e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	9.111477e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	8.152097e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	7.036580e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	8.399157e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	7.437311e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	7.838540e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	8.183146e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	8.188769e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	6.985778e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	6.491175e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	4.587590e-04	nan	nan
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	4.553350e-04	nan	nan
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	9.017040e-04	nan	nan
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	1.843858e-03	nan	nan
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	4.082086e-03	nan	nan
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	9.051690e-04	nan	nan
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	2.717285e-03	nan	nan
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	1.808693e-03	nan	nan
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	2.315499e-03	nan	nan
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	2.301944e-03	nan	nan
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	1.382729e-03	nan	nan
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	1.319434e-02	nan	nan
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	1.323575e-02	nan	nan
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	4.528717e-03	nan	nan
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	3.649989e-03	nan	nan
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	4.985306e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	8.160093e-03	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	8.716184e-03	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	3.184917e-03	nan	nan
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	5.034228e-03	nan	nan
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	2.732115e-02	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	1.244798e-02	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	1.844320e-02	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	2.026962e-02	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	1.618197e-02	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	3.083590e-02	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	1.460923e-02	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	1.929294e-02	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	1.007699e-02	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	2.186092e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	3.483604e-02	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	2.062838e-02	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	2.242351e-02	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	2.929322e-02	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	1.839752e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	1.838040e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	3.652979e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	2.381661e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	2.575462e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	4.462504e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	4.146604e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	4.493046e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	2.974957e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	4.024372e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	3.119465e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	3.574241e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	3.385758e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	3.518218e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	7.106929e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	3.675744e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	2.993709e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	4.253595e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	4.237011e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	4.238780e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	4.278239e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	4.042600e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	5.020812e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	3.618550e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	5.278307e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	4.567644e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	5.341823e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	7.496893e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	4.669316e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	4.784887e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	4.727997e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	7.574537e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	9.797409e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	6.464837e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	5.503288e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	5.236842e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	5.111050e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	6.199890e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	7.002030e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	6.895163e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	7.033179e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	9.054950e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	9.628650e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	7.620642e-02	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	9.025684e-02	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	9.438338e-02	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	8.309866e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	6.981438e-02	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	7.517410e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	7.072377e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	5.699077e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	5.970140e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	6.047051e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	5.716462e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	4.809312e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	1.092007e-01	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	4.632080e-04	nan	nan
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	4.605380e-04	nan	nan
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	4.649320e-04	nan	nan
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	9.262180e-04	nan	nan
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	1.366677e-03	nan	nan
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	9.273940e-04	nan	nan
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	1.357126e-03	nan	nan
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	9.096780e-04	nan	nan
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	4.708830e-04	nan	nan
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	4.593730e-03	nan	nan
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	2.270831e-03	nan	nan
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	6.891930e-03	nan	nan
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	1.709185e-02	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	4.552238e-03	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	5.457767e-03	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	4.145098e-03	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	5.392643e-03	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	1.380083e-02	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	1.706344e-02	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	1.056565e-02	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	7.772841e-03	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	1.549626e-02	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	1.563700e-02	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	2.061896e-02	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	8.681367e-03	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	1.607764e-02	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	1.782981e-02	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	2.585957e-02	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	1.699353e-02	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	1.423343e-02	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	2.165524e-02	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	2.059324e-02	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	1.429738e-02	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	3.060908e-02	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	3.282139e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	2.854292e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	1.706429e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	3.437134e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	2.433768e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	3.025712e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	3.286900e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	3.923184e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	3.340976e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	3.717608e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	2.396096e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	3.486791e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	2.622030e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	3.956924e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	4.061252e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	4.576495e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	5.632600e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	3.112214e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	3.671126e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	2.752339e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	2.897791e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	2.759885e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	2.930166e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	3.889038e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	3.206940e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	3.030124e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	2.057128e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	5.821738e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	4.541764e-02	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	4.845823e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	4.875395e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	5.972871e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	5.366780e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	6.283776e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	6.672854e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	5.998729e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	7.125032e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	5.897891e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	6.395848e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	5.573595e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	6.800084e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	5.594522e-02	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	6.981169e-02	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	1.021977e-01	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	7.944445e-02	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	9.850691e-02	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	6.774697e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	5.229163e-02	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	6.030327e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	5.549270e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	6.105126e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	5.353603e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	5.103061e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	4.988347e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	4.723664e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	1.821340e-03	nan	nan
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	2.794200e-03	nan	nan
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	4.708830e-04	nan	nan
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	4.552340e-04	nan	nan
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	1.394282e-02	nan	nan
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	5.114260e-03	nan	nan
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	8.352465e-03	nan	nan
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	8.275082e-03	nan	nan
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	5.067301e-03	nan	nan
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	4.602715e-03	nan	nan
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	4.106167e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	5.911831e-03	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	9.631547e-03	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	7.329025e-03	nan	nan
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	1.651663e-02	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	1.006638e-02	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	5.042290e-03	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	1.539070e-02	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	1.424057e-02	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	9.067359e-03	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	1.278845e-02	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	1.235747e-02	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	1.135041e-02	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	1.359960e-02	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	1.772819e-02	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	1.377975e-02	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	1.097838e-02	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	1.150840e-02	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	2.023207e-02	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	1.690206e-02	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	2.312195e-02	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	1.924816e-02	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	3.644249e-02	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	2.328170e-02	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	2.102856e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	1.918683e-02	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	2.706654e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	1.692834e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	1.379618e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	2.243038e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	3.871634e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	3.168997e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	1.026073e-01	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	4.556668e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	4.433056e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	4.198879e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	3.879863e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	3.759459e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	4.032048e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	3.993982e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	3.572333e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.252984e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	4.190223e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	5.050695e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	5.513194e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	4.937407e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	3.010569e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.795202e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	4.164502e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	6.818976e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	5.768950e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	6.538003e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	4.695686e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	6.986034e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	7.075162e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	5.225850e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	5.766204e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	7.829663e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	5.496285e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	5.594105e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	7.697701e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	7.346035e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	6.745349e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	8.848079e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	7.770809e-02	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	7.313445e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	8.148376e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	6.537923e-02	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	7.170764e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	8.802018e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	6.871012e-02	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	7.906244e-02	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	5.573269e-02	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	6.904557e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	9.478568e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	8.469285e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	7.834881e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	7.061190e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	1.376280e-03	nan	nan
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	4.587590e-04	nan	nan
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	1.840466e-03	nan	nan
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	4.553350e-04	nan	nan
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	1.356877e-03	nan	nan
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	8.877554e-03	nan	nan
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	2.316520e-03	nan	nan
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	1.821252e-03	nan	nan
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	4.179447e-03	nan	nan
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	2.760045e-03	nan	nan
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	9.298650e-04	nan	nan
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	1.382225e-03	nan	nan
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	4.587590e-04	nan	nan
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	1.846471e-03	nan	nan
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	3.208940e-03	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	5.432277e-03	nan	nan
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	3.190793e-03	nan	nan
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	6.371175e-03	nan	nan
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	4.526457e-03	nan	nan
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	7.405091e-03	nan	nan
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	5.572931e-03	nan	nan
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	7.390801e-03	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	2.032798e-02	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	1.111447e-02	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	5.080858e-03	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	1.329522e-02	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	1.054829e-02	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	7.329949e-03	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	2.627403e-02	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	2.898551e-02	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	1.142442e-02	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	1.460382e-02	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	1.100686e-02	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	1.747190e-02	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	3.300861e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	2.097247e-02	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	1.874774e-02	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	3.009962e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	1.696269e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	2.574378e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	2.286733e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	2.115830e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	2.847151e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	2.742767e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	2.663476e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	2.392652e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	1.969388e-02	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	1.560290e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	2.165848e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	3.084475e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	3.540690e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	2.022042e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	3.806382e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	2.566657e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	2.019081e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	2.735467e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	3.712510e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	2.164370e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	3.452952e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	3.811887e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	4.396824e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	4.686290e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	4.552372e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	4.205540e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.939826e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	5.011046e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	4.680428e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	8.095163e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	6.316964e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	4.685865e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	6.472548e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	5.965016e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	5.786918e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	8.332911e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	6.238565e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	5.300409e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	1.001842e-01	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	1.235582e-01	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	7.272457e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	8.946525e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	7.248427e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	6.653779e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	6.157710e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	7.631652e-02	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	9.095933e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	7.184098e-02	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	8.397647e-02	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	8.086655e-02	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	8.027311e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	1.213818e-01	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	8.248003e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	7.692038e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	6.408042e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	9.264160e-04	nan	nan
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	4.649320e-04	nan	nan
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	4.552340e-04	nan	nan
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	4.708830e-04	nan	nan
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	4.148823e-03	nan	nan
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	4.669909e-03	nan	nan
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	3.255400e-03	nan	nan
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	3.735648e-03	nan	nan
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	5.070870e-03	nan	nan
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	1.640416e-02	nan	nan
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	2.740637e-03	nan	nan
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	5.037392e-03	nan	nan
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	2.319522e-03	nan	nan
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	4.618290e-03	nan	nan
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	1.839585e-03	nan	nan
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	1.195577e-02	nan	nan
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	7.363996e-03	nan	nan
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	8.798112e-03	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	9.684365e-03	nan	nan
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	5.557594e-03	nan	nan
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	1.538488e-02	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	1.187461e-02	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	1.360563e-02	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	1.633252e-02	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	1.553137e-02	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	2.087860e-02	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	1.274019e-02	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	1.775015e-02	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	2.188803e-02	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	1.005826e-02	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	1.195861e-02	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	1.149402e-02	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	2.057166e-02	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	1.555701e-02	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	2.203003e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	1.818871e-02	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	2.648964e-02	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	2.157029e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	3.719352e-02	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	3.802489e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	2.610220e-02	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	3.018649e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	1.865976e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	2.636616e-02	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	1.817705e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	3.942493e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	2.831174e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	2.652102e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	3.465137e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	6.167388e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	4.133987e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	3.025158e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	2.418890e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	2.788223e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	3.950309e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	4.123173e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	6.371157e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	6.058469e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	5.854706e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	5.437548e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	5.195843e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	4.617692e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	4.641726e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	3.686889e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	3.788580e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	4.169086e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	4.968336e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	5.427872e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	7.498487e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	4.596603e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	6.065250e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	5.231534e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	6.764883e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	6.527202e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	5.927437e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	8.078787e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	9.495638e-02	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	8.597633e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	5.799215e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	8.003695e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	6.279392e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	8.161265e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	7.020167e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	7.805397e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	6.605023e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	7.913024e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	8.261380e-02	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	7.503518e-02	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	6.438992e-02	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	7.415006e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	7.887909e-02	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	8.074198e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	1.366000e-03	nan	nan
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	9.417650e-04	nan	nan
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	2.313033e-03	nan	nan
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	9.314210e-04	nan	nan
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	4.552340e-04	nan	nan
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	1.378980e-03	nan	nan
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	4.605380e-04	nan	nan
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	2.313925e-03	nan	nan
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	9.237460e-04	nan	nan
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	1.368377e-03	nan	nan
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	8.928200e-04	nan	nan
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	4.165200e-03	nan	nan
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	1.859282e-03	nan	nan
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	3.659104e-03	nan	nan
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	5.619426e-03	nan	nan
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	4.664487e-03	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	3.246164e-03	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	3.687975e-03	nan	nan
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	5.017498e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	8.571426e-03	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	9.184104e-03	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	1.000719e-02	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	1.100847e-02	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	1.371116e-02	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	3.062471e-02	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	9.162975e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	1.730013e-02	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	8.698386e-03	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	1.844986e-02	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	1.289715e-02	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	9.126472e-03	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	1.193672e-02	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	1.999684e-02	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	1.916056e-02	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	2.240677e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	1.058528e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	2.458478e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	2.106458e-02	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	3.105227e-02	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	2.378202e-02	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	2.281284e-02	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	3.370154e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	3.668655e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	2.536389e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	3.325956e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	2.779239e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	2.756068e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	2.204321e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	1.874761e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	2.251405e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	2.663944e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	2.652439e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	4.668217e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	4.332860e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	3.174758e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	4.542957e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	3.275977e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	2.942302e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	4.608193e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	4.496251e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	6.275955e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	5.552186e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	4.361971e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	3.769251e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	4.706583e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	2.676035e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	3.615740e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	3.434629e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	4.775149e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	5.554205e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	5.304398e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	7.672362e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	5.588153e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	9.002923e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	6.251597e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	8.220316e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	9.321240e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	8.276694e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	7.425819e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	9.925750e-02	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	1.067162e-01	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	9.629349e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	7.655708e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	7.838390e-02	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	7.083512e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	9.548763e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	1.308574e-01	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	1.064060e-01	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	7.685560e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	8.312177e-02	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	9.095603e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	9.488295e-02	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	7.512443e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	6.649722e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	1.835030e-03	nan	nan
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	4.587590e-04	nan	nan
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	4.587590e-04	nan	nan
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	9.175170e-04	nan	nan
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	9.273940e-04	nan	nan
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	8.929400e-04	nan	nan
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	2.290239e-03	nan	nan
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	1.381751e-03	nan	nan
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	1.838810e-03	nan	nan
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	1.406697e-03	nan	nan
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	3.687718e-03	nan	nan
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	4.576218e-03	nan	nan
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	3.221678e-03	nan	nan
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	3.513949e-02	nan	nan
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	9.192005e-03	nan	nan
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	6.832825e-03	nan	nan
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	1.365073e-02	nan	nan
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	1.095454e-02	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	1.436492e-02	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	7.270529e-03	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	7.264765e-03	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	9.627795e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	9.720038e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	9.672577e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	1.051493e-02	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	1.144754e-02	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	7.849085e-03	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	1.326832e-02	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	1.731891e-02	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	1.101610e-02	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	1.339079e-02	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	1.428734e-02	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	1.815394e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	1.558921e-02	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	1.595656e-02	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	3.747662e-02	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	2.787092e-02	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	2.004106e-02	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	2.382851e-02	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	2.593315e-02	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	2.238862e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	2.195689e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	2.419564e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	2.809726e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	1.923679e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	1.836366e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	3.444185e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	1.920801e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	2.904383e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	2.899541e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	3.141309e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	3.304071e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	4.027347e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	2.259543e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	3.282187e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	3.584976e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	3.863822e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	3.834179e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	3.577205e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	3.384592e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	2.428665e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	2.749845e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	2.480069e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	4.032990e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	4.532538e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	5.294791e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	6.073143e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	3.586706e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	4.845473e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	5.866290e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	5.157779e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	4.501540e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	7.942583e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	5.376825e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	5.090962e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	4.092962e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	6.355364e-02	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	6.893869e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	7.430011e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	5.335193e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	5.693838e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	7.319246e-02	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	8.775759e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	1.003223e-01	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	7.997784e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	9.894397e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	8.765774e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	7.749622e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	8.244601e-02	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	7.687017e-02	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	8.134668e-02	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	1.110119e-01	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	6.252594e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	1.381610e-03	nan	nan
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	1.381610e-03	nan	nan
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	4.605380e-04	nan	nan
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	9.104670e-04	nan	nan
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	9.104670e-04	nan	nan
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	1.348054e-03	nan	nan
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	4.632080e-04	nan	nan
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	2.678460e-03	nan	nan
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	8.928200e-04	nan	nan
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	8.928200e-04	nan	nan
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	4.632080e-04	nan	nan
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	1.378055e-03	nan	nan
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	4.155297e-03	nan	nan
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	1.846994e-03	nan	nan
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	1.384229e-03	nan	nan
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	1.406995e-02	nan	nan
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	9.294492e-03	nan	nan
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	5.081610e-03	nan	nan
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	6.283217e-03	nan	nan
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	6.375812e-03	nan	nan
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	2.293597e-02	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	1.751103e-02	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	7.742460e-03	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	1.373090e-02	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	8.743047e-03	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	8.671964e-03	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	6.848274e-03	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	1.226877e-02	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	8.637374e-03	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	1.003589e-02	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	2.301064e-02	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.646443e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	1.289585e-02	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	1.011143e-02	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	2.103810e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	1.510284e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	2.178982e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	2.906244e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	1.457320e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	2.870737e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	2.808138e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	2.344498e-02	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	2.072519e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	2.116330e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	3.260557e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	3.511598e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	2.307985e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	2.075401e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	3.436745e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	3.126688e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	4.178209e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	4.632118e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	4.997696e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	5.367529e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	5.224892e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	5.326767e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	4.294254e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	3.843138e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	2.896374e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	3.482763e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	2.976998e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	3.164393e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	3.772423e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	4.861322e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	4.117105e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	4.136865e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	5.428286e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	4.850386e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	5.854715e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	4.578259e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	5.635887e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	3.925876e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	4.552790e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	6.408403e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	5.651701e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	5.016487e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	5.376383e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	7.618963e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	6.808509e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	7.558386e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	7.828198e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	8.048840e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	8.045214e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	6.299615e-02	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	7.622066e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	1.008713e-01	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	7.579662e-02	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	6.964696e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	7.148640e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	7.196252e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	9.313514e-02	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	9.809284e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	7.777185e-02	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.754231e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	4.641860e-04	nan	nan
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	4.464700e-04	nan	nan
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	1.828080e-03	nan	nan
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	9.283720e-04	nan	nan
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	9.273940e-04	nan	nan
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	4.464100e-04	nan	nan
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	1.842150e-03	nan	nan
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	4.641860e-04	nan	nan
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	4.587590e-04	nan	nan
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	1.379081e-03	nan	nan
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	1.412650e-03	nan	nan
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	2.790478e-03	nan	nan
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	4.708830e-04	nan	nan
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	6.414818e-03	nan	nan
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	1.845637e-03	nan	nan
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	2.740072e-03	nan	nan
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	2.312075e-03	nan	nan
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	4.199255e-03	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	1.848639e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	1.246180e-02	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	1.773538e-02	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	4.551026e-03	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	8.744546e-03	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	1.044224e-02	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	1.236590e-02	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	1.277420e-02	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	1.967848e-02	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	1.468031e-02	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	2.412328e-02	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	3.578208e-02	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	1.910913e-02	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	1.189314e-02	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	1.971329e-02	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	2.842559e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	2.377788e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	1.650301e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	1.702090e-02	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	2.255674e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	4.292903e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	2.813345e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	3.192338e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	4.806883e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	2.758972e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	4.379352e-02	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	3.562542e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	3.821082e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	3.605005e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	2.800452e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	1.918456e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	3.257446e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	3.548702e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	2.463156e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	4.037234e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	3.099623e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	2.753940e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	3.853602e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	4.240834e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	3.727777e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	3.774611e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	6.329488e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	3.339142e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	2.474261e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	4.276801e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	2.970392e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	4.159008e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	3.763311e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	4.822916e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	4.674856e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	4.826230e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	7.698174e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	4.953058e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	4.323415e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	3.976385e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	3.654465e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	5.115645e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	5.912877e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	6.242871e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	5.490259e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	5.156729e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	5.361981e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	5.397507e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	8.225539e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	9.113734e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	8.226835e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	7.738857e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	7.770501e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	7.736330e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	8.785287e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	9.256504e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	1.047785e-01	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	8.317966e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	8.030546e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	6.436268e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	4.553350e-04	nan	nan
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	1.339410e-03	nan	nan
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	1.812272e-03	nan	nan
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	1.365700e-03	nan	nan
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	3.124870e-03	nan	nan
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	1.785700e-03	nan	nan
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	1.357752e-03	nan	nan
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	4.605380e-04	nan	nan
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	4.552340e-04	nan	nan
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	9.016440e-04	nan	nan
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	4.981910e-03	nan	nan
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	9.017450e-04	nan	nan
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	1.372527e-03	nan	nan
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	1.365931e-03	nan	nan
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	7.280218e-03	nan	nan
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	5.937435e-03	nan	nan
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	3.649208e-03	nan	nan
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	1.057374e-02	nan	nan
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	5.425869e-03	nan	nan
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	1.241352e-02	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	1.287768e-02	nan	nan
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	7.841153e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	8.722433e-03	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	1.002901e-02	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	1.859383e-02	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	6.884312e-03	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	1.364163e-02	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	8.656371e-03	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	1.631601e-02	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	1.767973e-02	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	6.381032e-03	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	1.017450e-02	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	2.643996e-02	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	3.871694e-02	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	1.841029e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	1.338145e-02	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	2.179529e-02	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	2.436007e-02	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.845697e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	2.492715e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	2.534094e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	2.490756e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	3.350496e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	2.905673e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	2.789077e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	5.549335e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	3.042218e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	1.937648e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	2.025773e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	3.221028e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	3.490239e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	2.899124e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	2.624753e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	4.150830e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	3.220858e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	2.630624e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	4.788300e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	4.126150e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	2.372560e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	3.569384e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	4.863275e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	3.620760e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	2.911543e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	2.534679e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	3.750940e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	2.970538e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	3.220097e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	2.865280e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	5.287713e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	6.614107e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	4.947732e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	4.421354e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	6.993324e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	6.179111e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	6.297415e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	6.730609e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	5.859264e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	4.437805e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	5.270443e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	5.324788e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	8.521500e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	8.063428e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	7.359362e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	9.658426e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	8.117942e-02	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	1.061457e-01	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	6.434995e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	1.093055e-01	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	1.139213e-01	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	1.152415e-01	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	7.401496e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	1.059481e-01	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	1.076607e-01	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	1.186742e-01	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	8.198760e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	4.464100e-04	nan	nan
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	1.821340e-03	nan	nan
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	4.553350e-04	nan	nan
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	4.553350e-04	nan	nan
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	4.553350e-04	nan	nan
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	4.553350e-04	nan	nan
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	2.307082e-03	nan	nan
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	1.384283e-03	nan	nan
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	5.057048e-03	nan	nan
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	1.835094e-03	nan	nan
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	2.770234e-03	nan	nan
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	7.007418e-03	nan	nan
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	2.310657e-03	nan	nan
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	4.708830e-04	nan	nan
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	9.172930e-04	nan	nan
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	2.717061e-03	nan	nan
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	6.928143e-03	nan	nan
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	6.420925e-03	nan	nan
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	6.006945e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	7.823615e-03	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	1.007182e-02	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	4.116866e-03	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	1.142963e-02	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	1.289085e-02	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	8.277561e-03	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	1.008939e-02	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	1.009649e-02	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	1.892278e-02	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	1.335910e-02	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	2.392426e-02	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	2.219581e-02	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	2.748242e-02	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	2.055231e-02	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	1.789855e-02	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	2.342460e-02	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	3.166915e-02	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	2.364822e-02	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	2.460448e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	2.666877e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	2.104188e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	2.798554e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	4.316640e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	2.948412e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	3.624616e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	2.656489e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	2.380957e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	2.519327e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	1.932024e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	2.565793e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	1.782292e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	2.268063e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	2.216976e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	3.682202e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	2.818223e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	3.469795e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	2.983994e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	2.242622e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	2.469144e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	3.947097e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	4.143319e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	3.913019e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	2.157276e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	2.737914e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	4.874914e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	3.982633e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	3.348165e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	4.042808e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	5.671759e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	7.693652e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	5.525277e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	4.792322e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	4.587431e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	4.355513e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	5.088210e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	5.633522e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	6.348247e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	4.485801e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	7.968879e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	9.480034e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	6.740723e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	5.331748e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	8.321221e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	8.254172e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	7.551293e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	8.309956e-02	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	8.540139e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	7.481758e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	8.138786e-02	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	8.250066e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	1.111896e-01	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	9.721897e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	9.653781e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	6.616541e-02	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	4.552340e-04	nan	nan
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	2.232350e-03	nan	nan
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	1.785880e-03	nan	nan
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	4.464700e-04	nan	nan
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	1.339290e-03	nan	nan
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	2.267340e-03	nan	nan
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	4.552340e-04	nan	nan
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	9.113420e-04	nan	nan
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	2.786605e-03	nan	nan
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	9.283720e-04	nan	nan
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	2.267750e-03	nan	nan
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	2.330000e-03	nan	nan
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	4.175722e-03	nan	nan
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	5.021933e-03	nan	nan
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	3.244769e-03	nan	nan
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	4.595828e-03	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	3.228081e-03	nan	nan
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	4.625659e-03	nan	nan
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	3.656073e-03	nan	nan
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	3.705144e-03	nan	nan
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	4.147344e-03	nan	nan
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	5.032550e-03	nan	nan
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	9.675347e-03	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	8.242487e-03	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	1.528303e-02	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	1.419818e-02	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	7.820183e-03	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	1.338762e-02	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	1.222197e-02	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	4.977462e-03	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	1.139556e-02	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	4.139669e-03	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	1.467891e-02	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	7.796552e-03	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	1.146932e-02	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	1.466072e-02	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	1.876395e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	1.655382e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	1.834159e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	2.047910e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	2.018311e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	1.837829e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	1.640498e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	2.421616e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	2.290350e-02	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	2.607519e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	1.684034e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	1.050146e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	2.659022e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	1.371155e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	2.322498e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	2.823371e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	1.916739e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	2.613118e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	3.421549e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	3.548326e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	4.046656e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	3.164893e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	3.732646e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	4.675258e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	4.203099e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	2.202154e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	2.429314e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	4.104635e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	4.680751e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.949230e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	2.972028e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	4.755074e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	7.865947e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	6.372711e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	4.216995e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	4.812619e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	3.768399e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	4.694526e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	5.017268e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	5.774795e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	6.033168e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	5.516802e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	7.677902e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	5.391533e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	8.066969e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	7.373745e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	9.270786e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	8.809026e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	8.597613e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	5.905436e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	6.679349e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	8.198600e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	6.603242e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	9.061229e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	7.957980e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	6.357208e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	8.811918e-02	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	9.548035e-02	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	4.605380e-04	nan	nan
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	8.928200e-04	nan	nan
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	1.785700e-03	nan	nan
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	2.779250e-03	nan	nan
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	6.440420e-03	nan	nan
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	1.150173e-02	nan	nan
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	2.285958e-03	nan	nan
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	8.232893e-03	nan	nan
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	3.195576e-03	nan	nan
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	2.331385e-03	nan	nan
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	8.290507e-03	nan	nan
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	3.206064e-03	nan	nan
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	3.180787e-03	nan	nan
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	1.183540e-02	nan	nan
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	7.310068e-03	nan	nan
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	7.661547e-03	nan	nan
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	1.696162e-02	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	6.852087e-03	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	9.081549e-03	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	9.179188e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	1.194154e-02	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	1.649889e-02	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	1.598102e-02	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	9.635918e-03	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	1.867788e-02	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	2.579608e-02	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	1.930887e-02	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	1.283093e-02	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	3.329679e-02	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	3.124547e-02	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	2.111994e-02	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	5.373684e-02	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	3.126772e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	3.220656e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	1.889744e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	2.325449e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	2.453884e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	3.155443e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	2.160000e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	2.435509e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	1.883692e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	2.204360e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	2.474484e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	2.395345e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	2.433948e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	2.144080e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	2.446923e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	1.552173e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	2.202451e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	2.892634e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	3.025830e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	4.781538e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	3.491397e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	2.849880e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	2.576744e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	2.254065e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	2.878076e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	4.363335e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	2.901300e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	3.563729e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	3.756622e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	4.336693e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	2.982087e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	4.249908e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	2.481097e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	4.315060e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	4.444588e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	4.027247e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	3.949203e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	5.071568e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	3.450215e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	5.046000e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	8.443417e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	5.854556e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	5.596685e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	5.968563e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	6.007789e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	5.822387e-02	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	7.143032e-02	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	8.525068e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	1.000000e-01	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	9.806309e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	8.468865e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	1.052793e-01	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	8.697166e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	9.272544e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	7.542755e-02	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	6.344406e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	6.698882e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	8.049376e-02	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	4.649320e-04	nan	nan
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	4.464100e-04	nan	nan
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	4.464100e-04	nan	nan
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	4.632080e-04	nan	nan
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	9.106560e-04	nan	nan
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	1.384229e-03	nan	nan
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	4.552340e-04	nan	nan
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	4.587590e-04	nan	nan
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	1.372628e-03	nan	nan
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	4.632080e-04	nan	nan
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	4.137173e-03	nan	nan
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	8.235030e-03	nan	nan
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	4.595443e-03	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	7.805881e-03	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	5.518242e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	1.372225e-02	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	1.336419e-02	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	8.829215e-03	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	1.015375e-02	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	1.483824e-02	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	1.523222e-02	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	1.606276e-02	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	2.570644e-02	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	1.656989e-02	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	2.308910e-02	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	1.884072e-02	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	7.864912e-03	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	2.342029e-02	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	2.027547e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	1.147137e-02	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	1.549425e-02	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	1.328727e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.470204e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	1.279413e-02	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	1.142205e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	1.737251e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	1.783202e-02	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	3.832231e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	2.368785e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	1.511480e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	1.971940e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	2.843700e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	2.434056e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	1.882724e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	2.210710e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	1.888310e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	2.212199e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	3.413463e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	3.867852e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	4.245104e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	3.266467e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	2.444308e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	2.900093e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	2.207376e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	2.669661e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	1.930048e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	2.950663e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	3.139058e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	3.019116e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	3.329997e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	4.651266e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	5.334598e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	4.037091e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	4.721585e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	2.839273e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	5.069561e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	3.665102e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	4.872730e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	5.500989e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	4.284707e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	5.700849e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	5.157952e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	5.660299e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	7.434575e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	5.960782e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	5.919553e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	6.797937e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	9.260841e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	5.874326e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	6.157353e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	7.062329e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	5.373416e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	7.466877e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	7.872511e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	6.087698e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	5.659944e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	6.013207e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	4.708830e-04	nan	nan
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	4.708830e-04	nan	nan
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	1.381610e-03	nan	nan
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	4.605380e-04	nan	nan
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	4.587590e-04	nan	nan
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	4.605380e-04	nan	nan
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	4.708830e-04	nan	nan
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	4.708830e-04	nan	nan
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	9.314210e-04	nan	nan
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	4.464700e-04	nan	nan
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	4.641860e-04	nan	nan
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	9.281400e-04	nan	nan
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	1.821080e-03	nan	nan
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	2.281175e-03	nan	nan
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	4.573550e-03	nan	nan
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	4.625841e-03	nan	nan
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	5.577954e-03	nan	nan
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	6.774067e-03	nan	nan
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	1.750172e-02	nan	nan
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	8.217931e-03	nan	nan
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	6.368844e-03	nan	nan
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	4.563820e-03	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	6.371038e-03	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	4.612596e-03	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	1.053811e-02	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	7.284602e-03	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	9.109450e-03	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	1.278687e-02	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	1.328996e-02	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	1.506567e-02	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	9.623195e-03	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	1.749522e-02	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	1.063633e-02	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	2.312568e-02	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	2.339243e-02	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	1.294326e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	1.755044e-02	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	1.706862e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	3.345673e-02	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	1.788400e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	1.885480e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	1.438515e-02	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	1.566176e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	1.240678e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	1.515600e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	1.786691e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	1.427133e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	1.529162e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	2.206576e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	2.193551e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	2.139584e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	1.777314e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	3.109238e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	2.016806e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.710037e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.794787e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	1.694524e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	3.255675e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	4.196987e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	4.623947e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	3.853328e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	2.476576e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	2.753751e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	1.835880e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	2.509405e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	2.841214e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	3.450026e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	3.036701e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	2.881376e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	4.135836e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	5.185896e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	2.978065e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	4.304168e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	4.677657e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	4.722302e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	3.455383e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	3.592912e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	5.630651e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	4.171735e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	5.006242e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	7.671321e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	8.000387e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	6.163379e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	6.921470e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	8.116315e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	6.218039e-02	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	7.628742e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	7.566939e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	7.769300e-02	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	8.808492e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	8.021575e-02	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	7.626943e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	6.913505e-02	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	9.437493e-02	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	4.553350e-04	nan	nan
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	1.854552e-03	nan	nan
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	1.607290e-02	nan	nan
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	6.267318e-03	nan	nan
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	1.785880e-03	nan	nan
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	1.785880e-03	nan	nan
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	2.232350e-03	nan	nan
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	1.785880e-03	nan	nan
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	1.368437e-03	nan	nan
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	8.929400e-04	nan	nan
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	2.259576e-03	nan	nan
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	9.184420e-04	nan	nan
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	4.632080e-04	nan	nan
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	4.632080e-04	nan	nan
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	2.282366e-03	nan	nan
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	1.845433e-03	nan	nan
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	4.664190e-03	nan	nan
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	3.683707e-03	nan	nan
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	1.371134e-03	nan	nan
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	1.839260e-03	nan	nan
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	1.860539e-03	nan	nan
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	9.018050e-04	nan	nan
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	3.614275e-03	nan	nan
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	4.164704e-03	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	6.512992e-03	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	4.139688e-03	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	5.082775e-03	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	9.678651e-03	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	5.986796e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	1.192938e-02	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	1.750798e-02	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	1.245767e-02	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	1.096179e-02	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	1.611146e-02	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	1.698182e-02	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	7.794875e-03	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	1.106112e-02	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	1.148245e-02	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	1.282015e-02	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	1.612715e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	1.421156e-02	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	2.150946e-02	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	2.052965e-02	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	1.842844e-02	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.147627e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	1.561367e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	1.651848e-02	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	2.631258e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	2.310094e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	2.753851e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	2.428360e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	2.259093e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	1.560201e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	1.509353e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	1.323389e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	1.687895e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	1.925781e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	1.738736e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	3.663362e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	2.970044e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	3.219001e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	2.056004e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	2.373804e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	1.974322e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	3.160523e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	3.946896e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	3.541087e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	2.948175e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	3.378037e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	2.522403e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	3.206147e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	2.396204e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	3.810923e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	2.579421e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	4.207500e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	5.051628e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	4.158823e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	3.167331e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	5.962021e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	4.034056e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	4.132060e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	3.984226e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	4.374948e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	5.827905e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	6.297634e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	7.733620e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	4.184004e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	5.196568e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	5.379317e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	6.302477e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	6.273851e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	6.575566e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	8.003323e-02	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	5.401298e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	8.029411e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	6.940435e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	5.350570e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	5.501518e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	9.283720e-04	nan	nan
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	4.641860e-04	nan	nan
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	4.464100e-04	nan	nan
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	4.464100e-04	nan	nan
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	4.632080e-04	nan	nan
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	4.605380e-04	nan	nan
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	4.553350e-04	nan	nan
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	1.860308e-03	nan	nan
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	6.024932e-03	nan	nan
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	9.273940e-04	nan	nan
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	1.339410e-03	nan	nan
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	4.581567e-03	nan	nan
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	2.748285e-03	nan	nan
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	2.309040e-03	nan	nan
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	1.858008e-03	nan	nan
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	1.845493e-03	nan	nan
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	4.650094e-03	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	1.011323e-02	nan	nan
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	5.978346e-03	nan	nan
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	8.679731e-03	nan	nan
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	5.971576e-03	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	4.618229e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	8.784780e-03	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	7.325658e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	8.749294e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	5.073589e-03	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	7.406304e-03	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	4.572978e-03	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	4.606787e-03	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	7.317617e-03	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	9.595131e-03	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	1.891781e-02	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	1.608480e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	1.657200e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	1.109061e-02	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	1.517755e-02	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	9.229898e-03	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	9.639318e-03	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	6.442182e-03	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	1.096687e-02	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	9.609679e-03	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	1.883314e-02	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	1.869424e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.873635e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	1.844522e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	2.190277e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	2.657785e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	1.931496e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	3.824039e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	1.830597e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	1.928945e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	2.246055e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	2.433408e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	2.388427e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	3.127153e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	2.564299e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	2.987428e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	2.477417e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	2.089371e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	2.621576e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	2.487295e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	2.501027e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	2.796341e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	2.825527e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	2.336552e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	2.472189e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	2.502289e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	3.130250e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	2.667190e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	1.927751e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	4.569490e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	4.525175e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	2.618195e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	3.574123e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	3.498688e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	3.663661e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	4.357610e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	5.060329e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	5.035246e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	6.113627e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	5.883349e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	5.448545e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	5.217351e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	6.537076e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	6.773254e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	6.851314e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	9.103402e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	8.810902e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	8.256965e-02	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	7.132070e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	7.646709e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	6.884880e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	9.719992e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	7.692379e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	1.388910e-03	nan	nan
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	4.641860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	1.828919e-03	nan	nan
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	3.149567e-03	nan	nan
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	4.464100e-04	nan	nan
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	9.254700e-04	nan	nan
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	1.360504e-03	nan	nan
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	4.587590e-04	nan	nan
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	3.259510e-03	nan	nan
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	5.076767e-03	nan	nan
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	1.059586e-02	nan	nan
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	9.162845e-03	nan	nan
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	8.324022e-03	nan	nan
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	2.742856e-03	nan	nan
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	3.678799e-03	nan	nan
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	3.685298e-03	nan	nan
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	5.061826e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	2.323747e-03	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	6.417320e-03	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	8.134672e-03	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	1.355281e-02	nan	nan
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.007315e-02	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	1.312132e-02	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	1.174366e-02	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	1.087184e-02	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	1.229430e-02	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	2.489494e-02	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	2.094644e-02	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	1.978585e-02	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	1.593816e-02	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	1.749197e-02	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	9.654724e-03	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	9.135171e-03	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.378740e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	7.338757e-03	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	9.313440e-03	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	8.293197e-03	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	8.706020e-03	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.108124e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	2.528179e-02	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	1.892432e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	2.077513e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	1.610819e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	1.662345e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	1.651983e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	1.248443e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	3.137645e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	2.261654e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	1.884320e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	1.058758e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	2.350575e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	2.302994e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	2.203300e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	2.351201e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	2.202372e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	3.167833e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	2.402393e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	2.029387e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	2.979039e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	2.516972e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	2.667557e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	3.822302e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	3.101201e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	2.396244e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	3.068770e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	2.203282e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	3.948382e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.794954e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	2.752444e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	4.178379e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	4.684194e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	5.612924e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	4.692707e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	4.657504e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	4.261885e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	5.002186e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	4.917138e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	6.050368e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	4.783499e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	6.733731e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	5.513028e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	6.624500e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	6.561721e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	9.361590e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	9.364942e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	7.822864e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	7.386465e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	6.547169e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	7.559019e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	8.378814e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	6.375671e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	1.036381e-01	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	8.539469e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	9.106700e-04	nan	nan
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	9.106700e-04	nan	nan
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	1.373878e-03	nan	nan
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	4.632080e-04	nan	nan
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	4.501402e-03	nan	nan
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	9.106560e-04	nan	nan
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	4.553350e-04	nan	nan
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	4.641860e-04	nan	nan
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	1.835094e-03	nan	nan
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	2.285077e-03	nan	nan
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	9.194200e-04	nan	nan
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	5.563625e-03	nan	nan
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	4.154309e-03	nan	nan
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	2.304782e-03	nan	nan
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	4.984764e-03	nan	nan
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	7.343628e-03	nan	nan
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	6.877760e-03	nan	nan
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	1.386655e-03	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	8.274488e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	9.181995e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	5.992225e-03	nan	nan
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	7.734924e-03	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	1.007580e-02	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	4.567669e-03	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	4.628771e-03	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	2.095610e-02	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	1.830478e-02	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	1.096298e-02	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	1.419005e-02	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	7.808953e-03	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	1.102167e-02	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	1.745422e-02	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	1.430667e-02	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	9.655271e-03	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	9.701384e-03	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	1.563228e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	1.866516e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	1.835862e-02	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	1.749533e-02	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	2.283778e-02	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.875592e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	2.342858e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	1.463940e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	1.231784e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	1.650578e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	2.782780e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	1.915090e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	2.014181e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	1.328789e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	2.429160e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	1.750610e-02	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	2.665916e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	2.602698e-02	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	1.884456e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	9.668001e-03	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	2.402852e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	2.576001e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	1.695048e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	3.032927e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	2.567109e-02	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	2.012556e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	3.841700e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	1.603856e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	2.522740e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	1.703612e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	3.874764e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	4.088674e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	2.839913e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	3.764608e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	3.347210e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	2.527837e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	3.912860e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	3.495068e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	2.887800e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	2.069658e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	3.904658e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	6.706125e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	4.967039e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	4.491209e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	3.904250e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	4.870630e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	3.616306e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	4.976855e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	5.214799e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	5.338526e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	5.778530e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	6.615348e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	9.419464e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	6.293582e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	7.980330e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	7.726709e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	6.344367e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	6.710711e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	6.107606e-02	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	4.649320e-04	nan	nan
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	2.324660e-03	nan	nan
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	9.298650e-04	nan	nan
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	9.104670e-04	nan	nan
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	4.464100e-04	nan	nan
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	9.114020e-04	nan	nan
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	9.016440e-04	nan	nan
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	1.366576e-03	nan	nan
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	4.649320e-04	nan	nan
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	9.296420e-04	nan	nan
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	1.393828e-03	nan	nan
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	7.393930e-03	nan	nan
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	5.535908e-03	nan	nan
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	1.810457e-03	nan	nan
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	3.211947e-03	nan	nan
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	2.279882e-03	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	1.010559e-02	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	8.254143e-03	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	5.471033e-03	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	1.055964e-02	nan	nan
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	4.590458e-03	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	4.580497e-03	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	2.236114e-02	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	1.635897e-02	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	1.153899e-02	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	5.546485e-03	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	9.666654e-03	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	1.051955e-02	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	1.306998e-02	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	1.093365e-02	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	7.317455e-03	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	1.432350e-02	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	1.986542e-02	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	9.208849e-03	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	7.875820e-03	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	1.385779e-02	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	1.329798e-02	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.827448e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	1.643200e-02	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	2.137397e-02	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	1.051667e-02	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	3.040453e-02	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	2.395840e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	1.659905e-02	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	2.787060e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	2.350501e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	1.967477e-02	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.376076e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	1.683618e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	1.915266e-02	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	3.230831e-02	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	2.285754e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	2.098218e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	3.637190e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	3.415644e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	2.948795e-02	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	3.175021e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	1.424653e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	1.654439e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	2.023925e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	1.513799e-02	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	2.291005e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	1.832005e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	3.178058e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	1.890310e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	1.694898e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	2.849333e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	2.389821e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	2.443170e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	4.690445e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	5.979273e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	7.101041e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	5.038913e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	4.457503e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	4.237769e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	3.683123e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	5.255667e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	4.120754e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	6.866993e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	6.347653e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	4.493337e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	4.118402e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	7.795230e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	8.273021e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	6.826322e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	5.589868e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	5.089431e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	5.651420e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	7.662034e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	9.267761e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	8.340164e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	4.641860e-04	nan	nan
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	4.605380e-04	nan	nan
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	1.369429e-03	nan	nan
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	9.298650e-04	nan	nan
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	4.138731e-03	nan	nan
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	2.757924e-03	nan	nan
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	1.390602e-03	nan	nan
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	3.691675e-03	nan	nan
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	5.551985e-03	nan	nan
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	1.855112e-03	nan	nan
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	3.184110e-03	nan	nan
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	5.066191e-03	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	1.372886e-03	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	1.348174e-03	nan	nan
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	8.692385e-03	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	1.417414e-02	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	8.733845e-03	nan	nan
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	5.934150e-03	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	5.945674e-03	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	1.665644e-02	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	1.691781e-02	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	1.316522e-02	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	1.152609e-02	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	3.306676e-02	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	2.443421e-02	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	1.471014e-02	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	9.208794e-03	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	1.239726e-02	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	1.738189e-02	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	9.660685e-03	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	1.900548e-02	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	1.291323e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	2.540351e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	2.049283e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	1.556977e-02	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.097460e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	2.201929e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	8.692988e-03	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	1.741357e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	1.420411e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	1.134868e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	1.144833e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	1.623553e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	2.969256e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	1.918329e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	1.643417e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	2.229053e-02	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	1.281768e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	1.774907e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	2.322615e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	2.082809e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	4.825096e-02	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	3.207731e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	2.660880e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	2.373888e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	2.734587e-02	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	3.607994e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	3.016232e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	2.005542e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	2.938335e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	4.346406e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	3.518269e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	3.293133e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	4.303116e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	3.624439e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	3.107692e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	4.013927e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	3.602986e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	3.155708e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	4.418623e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	3.897313e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	3.437501e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	2.835138e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	3.321838e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	3.714217e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	3.928220e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	4.151780e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	5.069577e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	8.191098e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	5.873985e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	5.281046e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	5.821620e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	5.555317e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	8.651449e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	6.630412e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	6.052459e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	5.771328e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	3.254530e-03	nan	nan
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	1.022850e-02	nan	nan
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	3.254530e-03	nan	nan
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	1.384453e-03	nan	nan
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	4.649320e-04	nan	nan
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	4.649320e-04	nan	nan
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	1.353478e-03	nan	nan
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	1.850034e-03	nan	nan
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	8.215225e-03	nan	nan
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	9.592383e-03	nan	nan
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	4.561122e-03	nan	nan
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	7.775214e-03	nan	nan
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	8.223420e-03	nan	nan
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	5.041981e-03	nan	nan
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	5.064473e-03	nan	nan
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	6.409037e-03	nan	nan
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	1.330641e-02	nan	nan
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	8.251767e-03	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	1.949068e-02	nan	nan
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	1.597789e-02	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	9.209907e-03	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	9.219621e-03	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	1.106005e-02	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	1.334918e-02	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	1.462952e-02	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	1.325338e-02	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	9.059086e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	1.630055e-02	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.096529e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	9.670821e-03	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	1.551377e-02	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	6.418077e-03	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.421888e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	1.245171e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	2.509111e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	1.954680e-02	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	1.362962e-02	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	1.818968e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	1.774173e-02	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	1.359157e-02	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	1.212759e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	2.009860e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	2.657379e-02	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	2.537832e-02	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	2.329363e-02	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	2.371398e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	2.096765e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	1.826628e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	1.833184e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	1.732550e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	7.358635e-03	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	1.236069e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	1.195411e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	8.633345e-03	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	2.114122e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	1.334779e-02	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	1.429797e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	2.396414e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	4.325524e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	3.010013e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	2.849543e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	2.299141e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	3.547828e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	2.327084e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	2.019919e-02	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	3.282978e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	3.254429e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	3.677520e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	3.019347e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	3.527750e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	4.465068e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	4.896960e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	4.121754e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	4.887497e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	6.146224e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	3.207845e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	3.116817e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	2.901249e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	7.603295e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	4.864605e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	5.627840e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.480568e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	3.383527e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	3.378770e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	5.264285e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	1.071639e-01	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	8.619208e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	6.986224e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	6.086572e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	6.225478e-02	nan	nan
# END HISTO2D



==> img/plots/YFS/tdR-Spec2InitProb.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitProb-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=2 spectators, starting scale probabilistic
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitProb-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitProb-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitProb-photon.yoda/Sherpa/tdR
Title=Spec2InitProb-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	9.293290e-04	nan	nan
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	9.293290e-04	nan	nan
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	4.556310e-04	nan	nan
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	4.482150e-04	nan	nan
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	2.241080e-03	nan	nan
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	4.390860e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	8.781720e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	4.556310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	4.556310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	1.334783e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	9.760748e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	7.943580e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	2.329651e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	1.357289e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	9.173040e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	2.286615e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	9.039670e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	1.375642e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	9.118550e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	8.964300e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	4.581820e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	4.471910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	9.293290e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	1.393990e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	1.375926e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	4.033940e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	1.792860e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	1.825759e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	4.556310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	1.800281e-03	nan	nan
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	2.825950e-03	nan	nan
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	4.238920e-03	nan	nan
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	1.833668e-03	nan	nan
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	2.306561e-03	nan	nan
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	4.581820e-04	nan	nan
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	4.581820e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	4.118880e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	3.647074e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	4.556310e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	4.556310e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	1.364579e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	9.163640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	4.581820e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	9.228460e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	3.604520e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	3.137016e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	1.805910e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	4.646640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	4.463130e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	4.646640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	5.355750e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	8.926250e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	8.945280e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	1.342743e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	1.373489e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	2.749090e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	3.213754e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	1.362677e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	1.816708e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	4.482150e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	9.068220e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	4.581820e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	4.709910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	1.338940e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	8.926250e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	4.709910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	9.291730e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	8.967400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	1.883960e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	4.709910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	1.837881e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	4.646640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	6.198364e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	3.116512e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	2.670013e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	3.090836e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	2.202653e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	4.390860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	4.390860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	2.293947e-03	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	2.210790e-03	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	8.977890e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	4.390860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	1.790714e-03	nan	nan
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	4.556310e-04	nan	nan
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	2.728389e-03	nan	nan
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	1.353420e-03	nan	nan
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	9.028220e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	4.482150e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	9.112620e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	4.463130e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	1.883960e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	4.709910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	2.239621e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	1.355308e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	1.326480e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	4.421580e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	2.721941e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	1.837624e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	4.556310e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	1.824544e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	8.967400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	2.255193e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	4.556310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	8.947170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	4.556310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	2.231560e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	1.787883e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	9.293290e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	3.189420e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	1.366890e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	1.807692e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	1.366890e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	2.691581e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	1.341570e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	2.727868e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	2.243544e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	1.798348e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	8.947170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	1.352563e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	8.967400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	9.266220e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	2.694211e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	2.254719e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	4.471910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	9.038460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	1.366890e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	9.112620e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	5.465611e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	1.791293e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	4.581820e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	1.363555e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	2.736646e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	9.228460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	2.727457e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	8.781720e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	6.917878e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	4.165535e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	2.712327e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	9.118550e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	8.998120e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	9.003400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	8.843170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	4.443139e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	1.326480e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	1.831331e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	4.576540e-04	nan	nan
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	3.663119e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	1.371487e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	3.688330e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	3.230655e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	4.121028e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	9.228460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	9.291730e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	1.347531e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	1.369444e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	4.556310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	2.231073e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	9.293290e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	9.293290e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	4.646640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	4.421580e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	8.843170e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	8.964300e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	1.788760e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	4.463130e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	1.792860e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	1.790811e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	4.463130e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	9.063970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	9.293290e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	9.291730e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	4.471910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	8.926250e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	3.258296e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	1.371487e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	9.109770e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	3.126479e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	5.341041e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	3.576596e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	1.774602e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	2.221793e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	5.127122e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	3.675011e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	2.244569e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	9.181820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	4.709910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	2.263665e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	1.832085e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	1.365708e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	3.152772e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	9.131490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	9.131490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	9.100770e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	1.342743e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	6.638435e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	4.421580e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	3.597460e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	1.369159e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	3.652590e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	2.330273e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	1.782998e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	2.265859e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	8.812440e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	1.355308e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	2.263021e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	4.083839e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	8.977890e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	6.944486e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	2.780974e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	3.651166e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	1.365004e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	6.514382e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	1.843951e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	2.292166e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	5.137089e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	5.563188e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	3.239254e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	2.812614e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	2.331151e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	2.271769e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	9.419820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	9.286450e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	5.591980e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	2.354960e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	9.419820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	4.709910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	4.938520e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	1.772553e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	4.390860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	1.317260e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	2.684985e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	8.926250e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	4.390860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	9.131490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	7.765140e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	9.153070e-04	nan	nan
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	7.170421e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	2.698734e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	1.354084e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	4.482150e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	3.236021e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	1.412970e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	1.342743e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	4.463130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	4.581820e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	1.338940e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	1.338940e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	1.796471e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	1.324485e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	4.463130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	4.390860e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	2.787990e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	3.699841e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	9.118550e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	9.293290e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	3.216952e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	8.943810e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	4.646640e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	4.576540e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	2.290949e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	4.576540e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	4.556310e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	1.789055e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	2.248617e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	2.245739e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	2.277801e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	8.967400e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	4.529016e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	1.822129e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	3.635981e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	2.258888e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	2.309144e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	1.400164e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	4.581820e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	1.859283e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	1.827626e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	6.380864e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	1.426841e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	1.079906e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	6.283704e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	1.105041e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	3.167730e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	4.945394e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	4.010268e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	2.299859e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	3.145228e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	5.900769e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	5.014209e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	9.578574e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	9.038460e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	2.724073e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	9.173040e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	4.071848e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	2.754245e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	1.375926e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	1.370938e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	1.367731e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	1.796594e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	1.363522e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	8.935040e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	9.613523e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	6.314860e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	9.128790e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	1.254423e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	6.257253e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	4.980921e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	3.191398e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	3.585881e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	8.812440e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	8.903730e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	7.683052e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	5.870843e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	4.988968e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	5.341579e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	1.029251e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	4.499478e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	1.333758e-02	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	5.395221e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	4.084630e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	1.833489e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	5.923210e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	4.460108e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	2.292290e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	8.781720e-04	nan	nan
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	4.238920e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	1.836138e-02	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	2.073899e-02	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	9.489100e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	8.163155e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	4.390860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	4.471910e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	4.556310e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	9.293290e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	1.368916e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	1.384960e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	1.815606e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	4.646640e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	1.858660e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	8.943810e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	4.556310e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	8.943810e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	1.317260e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	4.390860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	1.800180e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	8.903730e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	8.862770e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	5.144789e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	7.138331e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	5.390091e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	4.517894e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	1.242098e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	7.221840e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	1.038735e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	4.542179e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	7.625964e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	5.378248e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	1.295412e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	3.551484e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	5.349617e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	3.136127e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	6.856227e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	4.981435e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	1.818129e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	1.874924e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	3.572555e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	1.366608e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	2.697237e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	2.256241e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	1.809931e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	1.855128e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	1.785250e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	2.242485e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	4.129897e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	5.416435e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	5.101186e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	5.993177e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	4.536322e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	7.618121e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	3.165666e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	9.037500e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	9.293290e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	4.390860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	1.384960e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	2.319792e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	6.489056e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	4.122652e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	3.201391e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	1.833019e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	2.293947e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	4.421580e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	1.341908e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	1.811242e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	2.279276e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	2.722729e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	3.618893e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	3.193705e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	1.363616e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	4.623506e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	2.727232e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	1.836510e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	5.074622e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	2.255932e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	2.722033e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	8.884710e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	9.068220e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	1.790714e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	4.709910e-04	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	5.899228e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	1.826692e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	9.419820e-04	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	3.176515e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	9.138130e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	2.689057e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	2.226428e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	2.687019e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	2.693277e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	2.713307e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	1.336875e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	4.576540e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	1.832730e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	1.832730e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	8.781720e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	2.683815e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	9.100770e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	8.862770e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	4.556310e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	1.373489e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	4.576540e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	9.131490e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	4.471910e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	3.587010e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	4.463130e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	9.158360e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	3.690210e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	3.639150e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	2.354960e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	2.297275e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	2.310205e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	4.955997e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	5.832037e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	1.082842e-02	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	7.194072e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	9.337015e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	6.648840e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	4.555722e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	4.117328e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	3.206069e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	9.223180e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	1.336539e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	4.082280e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	5.005886e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	5.913080e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	3.610254e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	1.796325e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	8.967611e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	8.094327e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	5.474045e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	2.763191e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	1.834018e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	5.840134e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	1.389173e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	1.789785e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	1.780656e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	2.281372e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	2.691995e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	3.092036e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	1.826597e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	3.119367e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	9.180224e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	1.851644e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	5.541402e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	1.333614e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	1.816699e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	4.082054e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	1.819586e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	9.037500e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	1.791649e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	2.239767e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	9.154092e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	8.210294e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	4.561119e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	6.844307e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	2.736049e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	1.384960e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	4.508722e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	1.756674e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	4.562405e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	4.527322e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	2.696002e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	3.161026e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	8.903730e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	2.694383e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	2.272530e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	1.373813e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	4.472336e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	2.706074e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	5.374062e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	7.238585e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	3.605578e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	2.709473e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	2.719397e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	9.181820e-04	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	1.819802e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	1.807666e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	3.543325e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	2.260287e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	1.350348e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	4.471910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	4.471910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	1.832730e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	1.374550e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	1.374550e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	4.390860e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	1.412970e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	1.400164e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	5.046484e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	2.705124e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	2.691852e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	1.352371e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	2.709314e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	2.756488e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	2.251498e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	2.725175e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	3.604780e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	9.068220e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	4.100289e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	6.782589e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	4.477768e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	3.136962e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	2.251738e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	8.657390e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	5.906455e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	3.589636e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	2.653084e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	1.797608e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	3.164484e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	2.724959e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	1.020337e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	6.465394e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	1.387511e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	2.760471e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	2.240051e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	4.560117e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	4.631010e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	3.598658e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	4.559979e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	3.230101e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	5.061214e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	2.287986e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	4.550232e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	1.445132e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	6.893641e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	8.632333e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	7.702943e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	6.288550e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	6.293208e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	7.834643e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	8.111663e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	5.450122e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	5.916942e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	4.104559e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	4.556350e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	5.984588e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	7.301817e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	5.998243e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	4.149459e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	4.944752e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	8.655901e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	8.170488e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	7.604594e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	4.477556e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	3.666055e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	2.233096e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	3.235919e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	3.171396e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	1.370938e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	4.923568e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	4.482150e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	8.649558e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	4.955035e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	3.147671e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	1.234148e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	4.986366e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	2.754673e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	2.271916e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	2.246924e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	6.346025e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	4.534208e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	5.120640e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	3.673081e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	1.853244e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	1.832355e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	4.463130e-04	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	5.947380e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	3.582711e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	3.213581e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	3.236827e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	5.043418e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	6.372947e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	9.163640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	4.646640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	8.960495e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	1.789785e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	9.192060e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	8.954060e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	9.286450e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	1.819702e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	9.293290e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	2.296750e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	3.187752e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	1.344650e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	6.553860e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	1.556831e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	6.737652e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	1.102526e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	8.607336e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	1.119197e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	2.704031e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	2.696473e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	1.790123e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	7.258791e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	9.395745e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	2.691059e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	2.692181e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	4.023810e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	9.690904e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	5.960325e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	5.020398e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	4.619958e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	1.082801e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	8.500333e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	8.225334e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	7.241405e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	3.616327e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	6.324557e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	3.171431e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	5.913226e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	3.628850e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	7.689772e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	5.881212e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	1.637923e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	1.275351e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	8.732106e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	4.560370e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	5.900530e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	5.978183e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	3.629556e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	7.629295e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	7.818475e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	7.277717e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	5.023662e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	6.408870e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	5.930449e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	8.551355e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	6.287548e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	3.184537e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	4.066322e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	6.296360e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	1.093741e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	4.981361e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	7.507372e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	6.374951e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	8.655547e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	9.439771e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	4.990894e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	3.645352e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	1.099227e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	6.281189e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	7.670465e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	4.088941e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	8.605567e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	5.829347e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	6.308393e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	6.298217e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	6.342707e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	4.484212e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	2.236556e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	2.279757e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	2.264158e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	4.973649e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	1.358292e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	3.206103e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	9.173040e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	4.146890e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	1.354393e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	1.366890e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	2.287184e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	1.113552e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	1.020514e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	3.246172e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	4.163633e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	2.288806e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	4.153930e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	1.387511e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	4.463130e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	3.615165e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	4.488834e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	1.389173e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	3.616579e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	3.164757e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	4.059138e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	1.794219e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	1.353588e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	7.367770e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	1.852172e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	4.957278e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	9.077878e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	3.650146e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	3.164026e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	2.710230e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	1.359192e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	3.640407e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	2.255653e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	4.947664e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	3.176171e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	5.823356e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	2.713658e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	8.365546e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	4.126677e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	1.050576e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	5.022576e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	9.051918e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	7.833607e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	1.075288e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	9.846137e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	8.113856e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	6.347153e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	5.930390e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	7.769914e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	7.768186e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	6.858745e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	1.108675e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	6.351647e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	5.800013e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	6.372358e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	6.393485e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	1.153147e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	4.139582e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	4.521254e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	5.568196e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	6.051214e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	3.671930e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	1.816635e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	4.145674e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	4.078330e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	5.776118e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	2.238242e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	4.080529e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	1.396331e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	9.491754e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	4.048579e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	4.925690e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	4.919027e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	1.329459e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	4.089014e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	3.611708e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	3.268245e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	4.540296e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	4.089982e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	3.645405e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	4.058326e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	5.054507e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	5.008415e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	1.448195e-02	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	4.957630e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	3.164082e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	3.682196e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	5.775471e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	4.082704e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	6.381865e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	4.709910e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	4.390860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	4.390860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	9.293290e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	1.807260e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	3.164794e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	5.914033e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	8.177370e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	3.193990e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	3.160183e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	2.266344e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	1.143640e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	5.940047e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	5.027407e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	4.962739e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	3.210152e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	2.274289e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	3.138121e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	2.265442e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	6.352904e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	5.031929e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	1.492205e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	5.898546e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	5.871967e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	8.136340e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	4.064242e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	4.108319e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	8.931714e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	2.244660e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	1.384192e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	1.614851e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	5.847929e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	9.087943e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	1.399636e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	5.900851e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	8.271446e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	4.521372e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	5.022926e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	5.857352e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	9.446492e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	8.935412e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	3.587875e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	4.947261e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	5.477477e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	3.190344e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	7.326922e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	6.796396e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	5.963512e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	4.521315e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	4.490795e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	6.370576e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	3.154674e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	2.718129e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	4.022026e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	1.126751e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	9.880204e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	1.729421e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	7.297538e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	8.152170e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	6.343295e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	8.640506e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	1.262283e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	5.434090e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	1.800706e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	4.101064e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	5.908912e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	9.187221e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	6.880811e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	6.302149e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	1.596480e-02	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	5.375760e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	3.153682e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	5.926328e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	5.015580e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	5.407969e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	5.455978e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	3.670371e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	5.041729e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	6.003584e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	6.844681e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	2.210649e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	1.134563e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	2.031226e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	4.581820e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	4.709910e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	9.192060e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	2.210790e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	2.210790e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	2.204652e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	1.338898e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	1.323403e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	1.921501e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	4.892819e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	8.143074e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	4.452130e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	5.758121e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	4.068214e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	5.853488e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	5.856109e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	3.186235e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	1.340694e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	3.174015e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	5.888415e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	4.084480e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	1.189504e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	4.956619e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	6.336425e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	2.780651e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	1.298999e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	8.479148e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	4.477148e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	1.385405e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	4.480151e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	4.500974e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	2.010355e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	9.035064e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	1.362114e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	6.324587e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	6.789082e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	1.000679e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	7.739670e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	7.645965e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	9.114690e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	4.057351e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	1.089539e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	6.792501e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	5.872364e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	7.720978e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	1.592534e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	1.347955e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	7.283439e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	9.047868e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	5.858387e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	3.151482e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	5.826371e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	2.006775e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	8.634413e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	3.631725e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	5.477981e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	5.947976e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	5.456201e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	4.088612e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	4.561288e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	6.291713e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	4.959999e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	3.198756e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	3.177905e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	4.969983e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	5.837958e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	9.004901e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	4.484363e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	4.580355e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	5.993438e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	3.707333e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	1.517049e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	7.624001e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	8.927583e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	5.424816e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	9.065135e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	9.526235e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	1.257143e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	1.527980e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	1.367421e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	6.790694e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	9.059320e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	1.176848e-02	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	1.045387e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	6.760858e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	4.958990e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	5.468149e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	5.980890e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	1.016931e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	5.093337e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	8.853990e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	4.390860e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	4.390860e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	1.326387e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	4.556310e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	4.646640e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	3.247833e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	2.749090e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	1.143924e-02	nan	nan
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	8.234045e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	4.545701e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	2.732310e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	2.307803e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	1.126462e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	9.267069e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	7.832208e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	4.648079e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	4.625714e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	6.391928e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	6.979759e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	1.171785e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	1.227163e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	1.938145e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	9.628432e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	1.414418e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	1.035750e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	4.969399e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	5.950681e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	3.635244e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	8.537819e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	5.411791e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	5.375102e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	1.178810e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	1.261876e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	1.084371e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	2.215346e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	1.573216e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	9.467182e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	6.667447e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	5.416019e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	7.658843e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	3.641490e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	6.744823e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	4.472802e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	5.420267e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	4.979746e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	1.096057e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	8.257562e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	8.714334e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	2.269269e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	5.450457e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	1.138817e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	4.545771e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	9.547271e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	1.139474e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	6.391871e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	8.150494e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	1.008027e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	1.414171e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	9.487199e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	5.074763e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	5.930194e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	4.506489e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	1.902348e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	1.130267e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	1.192122e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	1.281762e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	8.120530e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	9.911409e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	8.483753e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	5.043637e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	7.765803e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	7.696439e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	8.971895e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	5.364206e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	9.414071e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	5.773706e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	9.902790e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	5.383475e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	3.129453e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	5.853188e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	1.303248e-02	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	7.665013e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	4.977838e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	5.907688e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	1.270396e-02	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	5.795575e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	3.149224e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	9.856426e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	1.443769e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	9.419820e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	2.652950e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	4.476098e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	1.783736e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	3.590759e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	3.154694e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	2.773096e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	6.660735e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	5.851009e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	5.834936e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	7.681650e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	5.437028e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	2.193065e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	8.152505e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	1.091891e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	1.004667e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	1.083003e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	1.474877e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	7.634816e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	1.246729e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	5.791435e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	6.679744e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	6.332685e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	5.444473e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	1.120431e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	1.011070e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	1.180752e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	6.347525e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	4.085653e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	8.610912e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	1.002082e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	2.593205e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	1.001871e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	9.504258e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	1.810646e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	8.666647e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	1.233906e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	2.818320e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	1.235859e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	9.957053e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	4.142036e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	5.002392e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	4.076230e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	2.730506e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	1.167858e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	1.305536e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	7.741434e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	1.326888e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	9.639686e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	7.797751e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	7.794419e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	8.702295e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	6.879889e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	7.778543e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	6.341482e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	2.506645e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	9.039246e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	8.543526e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	1.870514e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	2.219982e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	1.372699e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	2.550040e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	2.144869e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	1.658915e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	1.402911e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	9.469061e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	9.487646e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	1.059626e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	1.350282e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	8.604804e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	6.822211e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	7.306624e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	4.514421e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	1.262554e-02	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	8.168408e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	6.365755e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	9.003472e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	1.257957e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	1.135019e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	1.510212e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	9.470810e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	6.816220e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	1.220053e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	4.515520e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	9.419820e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	4.556310e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	4.709910e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	4.471910e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	9.044950e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	9.131490e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	5.786812e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	4.462790e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	1.350063e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	3.115725e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	4.511287e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	4.095935e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	6.918511e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	3.181747e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	1.483971e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	2.437310e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	1.523031e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	7.291089e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	6.346152e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	2.065144e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	1.390778e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	1.525182e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	4.499983e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	1.188132e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	1.002125e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	1.385424e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	1.634327e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	1.729206e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	1.465294e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	7.276232e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	9.440803e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	1.179843e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	9.123715e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	1.638593e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	7.299490e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	2.063210e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	1.537759e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	1.215610e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	5.810353e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	9.462054e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	7.680288e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	7.170683e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	9.402527e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	1.516960e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	1.174420e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	6.825986e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	9.513206e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	5.541549e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	2.312370e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	1.033759e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	5.397950e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	3.583817e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	1.416643e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	5.879431e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	8.102817e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	8.921360e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	3.665160e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	4.090310e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	5.409782e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	4.101500e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	1.122572e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	7.313517e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	9.612477e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	7.766415e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	6.706868e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	8.151802e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	1.122250e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	6.746059e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	4.980144e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	9.898488e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	1.194090e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	1.360098e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	8.123679e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	8.042364e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	4.937164e-03	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	1.221485e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	5.003663e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	1.224043e-02	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	3.156014e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	1.115226e-02	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	8.147503e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	8.579611e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	1.137093e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	7.621243e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	1.187926e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	4.576540e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	4.471910e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	1.768630e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	9.112620e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	1.366890e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	9.397045e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	1.083280e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	1.883960e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	1.877634e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	9.419820e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	1.400164e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	5.130290e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	1.804612e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	4.981127e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	9.979004e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	1.350159e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	1.833668e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	7.177756e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	4.945039e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	4.524616e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	4.086436e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	4.587627e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	6.792963e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	8.618232e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	2.746225e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	1.246686e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	1.301362e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	7.255269e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	1.320029e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	1.322103e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	1.661129e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	1.674605e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	9.401083e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	6.288009e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	2.672055e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	1.130649e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	1.137411e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	1.183897e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	1.502380e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	6.350585e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	2.712071e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	8.573673e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	9.932400e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	1.319870e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	1.895722e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	1.286765e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	1.099235e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	1.414564e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	1.328245e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	1.183054e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	6.354417e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	1.241787e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	1.141599e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	8.591910e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	2.017754e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	1.623019e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	8.964202e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	8.235033e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	1.177634e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	3.457049e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	5.437082e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	1.526654e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	1.252806e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	1.241066e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	7.803424e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	9.223825e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	1.012651e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	8.575338e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	1.280382e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	1.218820e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	6.783151e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	1.183474e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	1.384733e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	2.120676e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	9.930802e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	1.074890e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	5.915181e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	8.159700e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	3.200626e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	5.483482e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	6.370641e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	5.052430e-03	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	1.048712e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	1.805128e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	1.601291e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	1.527204e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	7.594103e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	8.123933e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	1.510218e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	1.298466e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	1.036429e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.202654e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	4.421580e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	2.710612e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	4.709910e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	1.326480e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	4.646640e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	1.371487e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	2.755574e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	4.123640e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	8.781720e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	4.505134e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	7.602914e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	8.553978e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	4.072246e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	4.968846e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	4.981474e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	5.378008e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	1.346900e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	7.248112e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	8.608212e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	1.187918e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	3.690655e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	4.563128e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	6.726028e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	7.753208e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	6.334987e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	8.060523e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	1.081427e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	9.964738e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	8.044523e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	5.855431e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	9.505861e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	1.421384e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	1.254728e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	1.210527e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	8.631000e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	1.213834e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	1.587979e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	1.671392e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	7.640349e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	8.671941e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	1.133819e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	1.306277e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	2.337689e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	9.902164e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	9.601864e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	6.811526e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	7.674032e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	4.451249e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	8.583579e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	1.451931e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	1.820294e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	7.692941e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	5.038939e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	7.764591e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	2.205185e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	1.280236e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	1.421467e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	2.901227e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	2.247882e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	2.427968e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	2.125394e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	1.087369e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	1.657186e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	3.112469e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	2.094094e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	1.519329e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	1.835704e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	1.350991e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	1.035177e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	1.346743e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	5.417478e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	1.215915e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	1.492311e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	1.670256e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	1.905243e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	1.232185e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	1.944165e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	2.134744e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	6.838211e-03	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	1.507251e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	1.303947e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	1.181380e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	8.128950e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	1.347498e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	1.430642e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	2.778583e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.990863e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	1.868162e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	1.504210e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	1.644530e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	1.792860e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	8.964300e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	4.482150e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	8.843170e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	2.264678e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	5.099662e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	8.012028e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	3.527135e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	5.424028e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	3.186909e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	4.085352e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	5.857501e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	2.253424e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	2.701726e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	6.275482e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	4.512290e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	1.039992e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	5.891431e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	6.782258e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	1.120653e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	5.468494e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	4.961846e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	3.598743e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	6.829911e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	4.640046e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	4.106865e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	1.237657e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	5.437928e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	1.052162e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	1.134475e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	5.406000e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	9.090710e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	7.305992e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	9.914232e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	9.994828e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	1.552414e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	1.142040e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	2.425579e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	1.383827e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	1.963720e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	9.648268e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	1.828327e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	8.209322e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	1.357694e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	1.581608e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	1.091361e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	1.675737e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	1.135942e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	1.275216e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	1.547671e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	1.266306e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	1.797576e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	1.217771e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	7.628133e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	3.605284e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	8.569046e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	6.280879e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	1.366484e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	6.380182e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	1.757464e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	2.064255e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	2.379022e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	1.773956e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	1.102069e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	2.029357e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	1.545760e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	2.537244e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	1.329206e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	1.044361e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	1.177771e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	1.844349e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	1.655260e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	2.570376e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	1.484695e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	1.386160e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	1.304059e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	7.192546e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	1.400286e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.333399e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	1.325310e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	1.899308e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	1.249599e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	1.225170e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	8.555979e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	6.847350e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	4.084985e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	6.371291e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	8.694902e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	1.281019e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	9.028406e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	4.421580e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	8.843170e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	9.293290e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	1.609890e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	6.734705e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	2.258960e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	1.788760e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	1.369509e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	3.666958e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	8.893490e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	2.311491e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	2.264397e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	2.683590e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	4.040115e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	5.013559e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	8.761457e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	4.533888e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	3.187570e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	4.113527e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	6.803086e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	1.384595e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	7.169981e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	1.183474e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	8.969388e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	8.496171e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	7.168455e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	8.780333e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	1.532111e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	1.447345e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	1.086468e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	8.593606e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	8.678073e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	1.893971e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	1.987699e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	1.323318e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	1.188410e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	1.165176e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	1.219036e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	1.177130e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	1.315885e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	1.136353e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	1.676081e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	2.389754e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	1.852571e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	1.263334e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	1.122219e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	8.739827e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	9.575451e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	7.311208e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	3.661598e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	1.277602e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	1.087331e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	1.133621e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	1.179016e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	1.811989e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	1.233916e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	1.602651e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	6.898565e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	2.214833e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	1.530712e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	1.352634e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	1.748430e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	2.583488e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	1.130994e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	1.676047e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	1.620224e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	9.440555e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	1.130298e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	1.535326e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	1.087643e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	5.433316e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	3.210464e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	1.481245e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	1.272164e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	7.714648e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	1.317290e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	1.901423e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.575857e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	9.635386e-03	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	1.415449e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	1.968413e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	1.942359e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	1.087273e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	1.394564e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	2.212610e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	1.591490e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	1.464532e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	2.037228e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	1.227237e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	6.257973e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	4.556310e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	1.366890e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	4.471910e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	1.350012e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	2.725412e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	6.834470e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	3.591150e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	1.819972e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	6.083722e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	5.955693e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	7.565093e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	3.163893e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	2.249503e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	4.970430e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	1.326797e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	1.676890e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	1.402252e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	1.443436e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	1.442114e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	1.262945e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	1.169675e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	1.318921e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	6.271051e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	6.326094e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	3.261357e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	1.700184e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	1.040495e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	1.127065e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	1.122100e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	8.557393e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	5.848148e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	7.638265e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	1.128399e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	7.655899e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	1.225747e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	5.477990e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	9.569960e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	1.678221e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	1.721650e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	8.634061e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	2.356002e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	2.078875e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	2.635332e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	1.855055e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	1.224810e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	8.620619e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	1.669832e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	1.616775e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	1.296826e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	1.614913e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	2.314993e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	1.366086e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	1.489215e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	1.556097e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	1.448287e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	1.405883e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	2.102706e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	3.090049e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	1.529679e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	1.136732e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	2.655737e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	1.717145e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	2.081441e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	1.132251e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	1.940113e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	8.583733e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	1.018430e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	1.826792e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	1.446988e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	1.045157e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	1.414185e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	1.014845e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	1.076045e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	1.404264e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	1.626931e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	1.821338e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	1.693664e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	1.396131e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	1.489807e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	9.919847e-03	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	1.777701e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	1.306434e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	1.351104e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	1.037990e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	1.512563e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	1.509781e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	2.589072e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	4.556310e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	9.112620e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	1.326480e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	8.843170e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	4.576540e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	3.699841e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	4.139951e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	2.758569e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	2.653612e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	4.466909e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	6.463271e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	5.995616e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	2.780974e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	1.376520e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	5.860002e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	8.833952e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	5.808398e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	4.981859e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	4.484535e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	5.031673e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	8.129918e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	9.831803e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	1.095813e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	9.906264e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	9.093659e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	1.440158e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	1.137760e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	1.810768e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	1.123714e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.769119e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	2.004917e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	1.141981e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	2.184539e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	9.420423e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	1.224660e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.310423e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	1.262029e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	1.867315e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	1.722069e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	8.633412e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	3.788253e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.585347e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	1.550885e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	1.440478e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.660393e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	1.181052e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	2.186023e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	3.157975e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	1.783854e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	1.357888e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	2.237981e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	3.758135e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	1.904680e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.989545e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	9.927579e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	1.765016e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	8.171831e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	6.278656e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	1.658961e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	2.021891e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	1.538472e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	2.586981e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	2.192282e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	1.681339e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	1.654338e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	1.363183e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	1.026736e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	1.764743e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	1.364932e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	1.628534e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	1.358001e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	1.479262e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	2.298184e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	1.172612e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	1.662752e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	1.491993e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	1.358346e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	1.212222e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	1.390094e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	1.255975e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	1.042881e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	1.634498e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.898784e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	1.677989e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	2.197945e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	1.711945e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	1.371305e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	2.228367e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	2.272250e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	1.895952e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	1.374550e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	4.581820e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	1.858660e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	9.109770e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	1.352563e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	8.893490e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	1.358522e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	9.293290e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	1.343581e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	1.854861e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	9.100770e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	4.947416e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	2.674104e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	2.262832e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	2.249110e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	3.159495e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	4.091374e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	5.423612e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	4.032559e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	1.050426e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	1.282719e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	7.628477e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	7.690339e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	7.209357e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	1.089581e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	6.761704e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	1.680523e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	1.409971e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	2.404834e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	1.951817e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	1.051039e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	2.004912e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	2.197468e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	2.251040e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	2.955552e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	1.479621e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	1.251624e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	2.988852e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	2.085989e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	2.057115e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	1.660636e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	1.898754e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	3.020926e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	2.619811e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	1.269458e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	2.089036e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	1.728929e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	1.034866e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	1.800703e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	1.714019e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	3.140548e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	1.833686e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	1.326727e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	1.813955e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	1.363662e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	1.134212e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	3.043732e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	1.900417e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	1.315301e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	1.358415e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	9.108497e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	5.039848e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	1.310216e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	2.326269e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	1.447870e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	6.336657e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	9.573372e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	1.413983e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	2.679626e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	1.934817e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	1.767877e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	1.533543e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	9.570567e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	1.366333e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	9.629084e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	1.450132e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	7.264743e-03	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	1.085714e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	2.426533e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	1.209404e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	3.020063e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	2.564236e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	2.453000e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	2.718520e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	6.788941e-03	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	1.219693e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	1.002212e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	1.573246e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	2.791404e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	1.264125e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	4.471910e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	1.344650e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	9.038460e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	4.556310e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	1.374550e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	2.288361e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	1.386827e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	3.726955e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	5.083981e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	2.772315e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	9.419820e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	6.879265e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	4.602765e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	1.092687e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	4.094514e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	8.602774e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	9.063186e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	9.000157e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	6.346512e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	9.110260e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	7.206671e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	5.384278e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	1.308924e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	1.449727e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	1.312630e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	1.271714e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	8.613030e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	9.158060e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	6.353892e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	1.083885e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	7.183626e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	1.254309e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	5.835748e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	1.389132e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	1.175786e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	1.900171e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	2.631449e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	1.867662e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	1.857206e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	2.318235e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	1.281071e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	9.033343e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	1.983912e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	1.754913e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	1.822289e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	2.445624e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	1.400988e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	1.092519e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	1.181287e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	1.645483e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	1.324698e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	2.844256e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	1.851303e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	1.488676e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	1.670111e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	2.099372e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	1.582943e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	1.690673e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	2.981839e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	2.025015e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	2.390612e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	3.925139e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	1.996542e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	2.432646e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	1.467708e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	2.639889e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	2.664057e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	2.659691e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	1.633210e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	1.393131e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	1.717845e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	1.670914e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	1.816635e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	1.675021e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	3.703418e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	2.183871e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	2.280869e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	1.455079e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	1.732027e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	2.349573e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	3.634729e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	1.861582e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	1.577290e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	9.593419e-03	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	1.588275e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	1.001231e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	1.219394e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	1.403744e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	9.086544e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	1.327469e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	8.645979e-03	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	9.112620e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	1.341570e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	8.943810e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	1.326480e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	3.668779e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	8.843170e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	3.215731e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	1.786617e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	5.433255e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	1.847355e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	1.797471e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	1.358522e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	1.829669e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	3.767930e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	3.630217e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	3.630822e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	3.122676e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	3.157853e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	2.725778e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	7.318872e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	7.688424e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	9.162154e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	5.060802e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	1.182560e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	7.734089e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	6.832080e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	5.935704e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	2.714463e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	9.506696e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	2.022153e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	1.090188e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	1.274210e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	7.651217e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	2.784304e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	1.712556e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	1.851849e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	1.094552e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	8.543467e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	2.328664e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	9.912586e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	1.436789e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.364731e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.493874e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	1.450048e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.416029e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	1.410360e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	1.680144e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	2.373884e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	1.756732e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	1.079241e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	3.102522e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	2.201189e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	2.111545e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	2.248107e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	1.225809e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	2.388850e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	1.990211e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	3.155209e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	2.389662e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	2.873742e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	4.055405e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	2.362937e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	4.332190e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	2.125378e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	2.094835e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	2.715547e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	2.306299e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	4.291625e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	2.538865e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	2.171343e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	2.490556e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	1.909874e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	2.084621e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	1.680698e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	8.576544e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	3.038545e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	2.006279e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	1.269424e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	1.544593e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	1.093539e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	8.659295e-03	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	1.717087e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	1.631255e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	1.179586e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	2.411494e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	2.571360e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	1.598486e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	1.499483e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	1.179985e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	2.403611e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	1.938822e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	1.412970e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	4.581820e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	9.153070e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	8.781720e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	1.326480e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	1.336539e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	2.721541e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	1.341570e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	1.802634e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	3.600198e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	4.570318e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	1.073671e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	5.972955e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	5.089866e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	1.855267e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	3.170027e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	3.618422e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	2.300111e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	1.845009e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	5.806488e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	3.666370e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	9.988973e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	7.323094e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	6.430921e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	3.136942e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	6.864290e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	1.043112e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	1.083565e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	1.351892e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	1.797166e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	1.363350e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.241675e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	9.985465e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	1.227277e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	1.959739e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	1.612113e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	1.255119e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	1.079609e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	1.306303e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	9.081839e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	1.822317e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	1.625254e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	1.806546e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	2.574336e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	2.430610e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	2.314951e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	1.223916e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	1.177427e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	9.065481e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	1.926892e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	1.332275e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	1.790968e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	2.171133e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	1.350914e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	2.034629e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	1.624543e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	1.899610e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	2.725477e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	2.702759e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	3.350575e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	1.842062e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	3.265359e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	2.203238e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	1.991752e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	3.438811e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	2.475624e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	1.485512e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	3.251557e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	1.706426e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	2.439596e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	2.867961e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	2.106867e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	1.979817e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	1.549725e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	2.613043e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	2.580834e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	2.855123e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	2.441908e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	2.213821e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	4.227876e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	2.127899e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	2.356137e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	1.953230e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	2.499759e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	2.124841e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	1.360460e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	2.339209e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	1.543053e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	1.317182e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	1.226269e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	4.463130e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	2.287184e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	1.822520e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	1.375926e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	4.556310e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	2.293511e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	4.581820e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	8.843170e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	9.003400e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	2.699216e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	1.808461e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	1.858346e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	9.770337e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	2.238752e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	4.901743e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	3.114418e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	4.469071e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	5.962729e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	5.919762e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	3.636388e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	1.000107e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	9.952297e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	1.319690e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	1.127219e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	1.041442e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	8.603084e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	1.598401e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	1.369943e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	1.045488e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	6.854359e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	9.954389e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	5.004801e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	2.395960e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	2.697264e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	1.897563e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	3.135853e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	2.549739e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	1.670886e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	1.771720e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	1.548131e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	2.486081e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	2.117542e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	2.232606e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	3.354697e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	2.205368e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	1.940819e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	2.251420e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	1.639046e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	2.615671e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	1.850895e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	2.512972e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	1.807821e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	2.432798e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	2.075396e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	2.425560e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	2.081134e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	2.388620e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	2.162746e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	1.404574e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	1.360913e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	1.776375e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	2.436127e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	1.859254e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	3.231221e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	2.187888e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	2.706477e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	1.635028e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	1.349088e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	2.210013e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	1.760218e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	2.433577e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	2.085504e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	2.273552e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	1.942869e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	1.894443e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	2.257392e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	1.179104e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	1.668521e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	2.546068e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	2.178852e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	2.263072e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	2.602329e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	1.727465e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	4.305834e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	1.524649e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	1.596043e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	2.201507e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	2.212926e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	1.348726e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	1.081071e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	9.028220e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	4.655393e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	3.207270e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	1.371331e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	1.352235e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	2.252522e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	1.813490e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	2.235637e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	8.853990e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	1.357994e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	1.790414e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	1.138628e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	9.503330e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	1.092247e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	1.039388e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	7.307998e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	1.085732e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	7.220489e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	4.618948e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	6.403373e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	1.029266e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	1.086189e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	1.442522e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	9.972348e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	4.968304e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	1.173669e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	7.672195e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.091103e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	1.231187e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	1.779619e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	2.087208e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	1.309185e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	1.701774e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	7.251640e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	1.711506e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	2.073905e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	1.674673e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	1.666193e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	1.962863e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	1.729735e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	1.541401e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	2.312516e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	2.689622e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	1.169315e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.132078e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	1.865606e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	4.451306e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	3.188185e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	3.439289e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	2.528820e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	1.902063e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	1.675283e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	3.055869e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	2.666842e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	3.003937e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	3.807800e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	2.513472e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	1.454766e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	1.493486e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	2.172254e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	1.621889e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	2.675762e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	2.239670e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	2.335507e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	1.304976e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	1.687844e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	2.758932e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	1.539282e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	2.184380e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	1.666699e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	1.495361e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	1.587348e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	1.733492e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	1.046089e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	1.984675e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	1.732420e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	2.728030e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	4.635269e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	3.018650e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	2.779881e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	2.138076e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	3.197354e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	1.863702e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	2.228054e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	2.092921e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	2.095244e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	2.274803e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	1.403253e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	9.293290e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	1.858660e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	2.332175e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	9.100770e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	1.384140e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	4.482150e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	1.354612e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	1.840303e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	7.545525e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	3.531254e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	2.224082e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	8.843170e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	2.265527e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	6.281977e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	8.095870e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	4.068113e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	9.916346e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	9.126458e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	1.370355e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	8.664941e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	6.352505e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	1.308340e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	1.255601e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	1.338624e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	1.082969e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	2.148033e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	1.220444e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	9.558804e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	8.592482e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	7.648209e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	1.124129e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	1.080751e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	2.211685e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	6.249588e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	1.257872e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	1.438479e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	1.497184e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	1.224679e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	2.037606e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	2.916796e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	2.663893e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	1.993441e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	4.679621e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	1.988233e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	1.508273e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	3.240003e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	3.178377e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	2.760662e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	1.993119e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	4.355212e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	3.454723e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	1.825529e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	2.171505e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	1.366166e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	1.990212e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	2.038524e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	1.971480e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	1.663950e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	2.773454e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	4.169806e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	3.046824e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	2.221820e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	1.769898e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	2.923273e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	3.635449e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	2.219796e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	3.499248e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	2.765562e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	1.542836e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	1.792610e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	2.164959e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	2.512221e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	2.772909e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	1.912098e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	1.951340e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	1.501099e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	1.897147e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	1.269600e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	3.012071e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	2.361732e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	1.808618e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	1.764176e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	1.909651e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	3.121539e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	1.596658e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	1.040969e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	3.386962e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	2.192819e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	1.249680e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	4.041491e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	1.785250e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	3.124190e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	1.350279e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	4.493068e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	2.233121e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	1.343621e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	2.686621e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	1.769716e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	3.619267e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	1.058479e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	1.342836e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	8.967375e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	6.705330e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	9.540408e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	1.794141e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	8.617288e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	1.044886e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	5.446459e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	3.639144e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	6.393492e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	6.807250e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	1.183420e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	8.203020e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	1.041960e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	1.310851e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	1.396093e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	2.436265e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	2.232145e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	9.135549e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	2.666744e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	1.493011e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	2.750667e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	2.400147e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	1.667851e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	1.314609e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	2.549481e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	3.637289e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	3.421473e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	2.325371e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	2.804713e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	2.690273e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	1.932918e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	2.706310e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	2.162003e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	1.388367e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	1.997249e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	3.087012e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	3.862687e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	2.239407e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	2.085592e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	3.107574e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	4.259194e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	2.791009e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	1.805401e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	1.310243e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	2.414409e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	2.346852e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	1.631114e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	2.480831e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	2.820088e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	3.577023e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	4.135253e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	2.252398e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	3.427636e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	2.367422e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	1.624973e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	1.312493e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	1.573337e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	2.483939e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	4.610254e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	3.711377e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	2.968616e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	1.900392e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	2.540031e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	3.306578e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	3.173134e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	2.580470e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	2.661590e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	2.324651e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	1.781859e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	2.401914e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	2.363390e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	1.971450e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	2.544984e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	1.547736e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	1.393990e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	1.858660e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	4.646640e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	9.037500e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	8.873010e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	1.355450e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	9.037500e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	8.972680e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	9.037500e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	2.239031e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	9.701538e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	6.189325e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	4.409424e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	7.521855e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	4.864402e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	3.112839e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	7.264572e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	6.335982e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	4.054190e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	3.181592e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	2.660003e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	4.501901e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	4.081425e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	6.807070e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	8.594227e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	1.171308e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	9.473153e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	5.559249e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	1.580814e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	1.086963e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	1.670993e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	2.117331e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	2.808316e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	9.929235e-03	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	1.589571e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	2.726820e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	2.515493e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	3.682946e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	2.031223e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	2.468622e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	2.171188e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	2.623304e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	1.446601e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	3.972781e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	2.077213e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	1.611175e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	3.305240e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	1.954388e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	1.494427e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	3.779684e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	2.163800e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	2.756836e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	1.669572e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	2.131715e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	2.135675e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	2.388218e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	3.312802e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	3.431232e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	1.897722e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	2.043740e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	1.625540e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	3.178756e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	2.059020e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	2.751636e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	3.708224e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	2.160038e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	3.165234e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	3.735995e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	2.801980e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	2.830440e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	4.998208e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	4.443308e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	2.395059e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	2.563724e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	2.578079e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	2.024083e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	3.488844e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	3.869094e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	3.542228e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	2.446979e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	2.314804e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	2.895099e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	2.029710e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	4.207809e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	2.442799e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	3.138882e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	1.878936e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	2.964754e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	1.497361e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	4.092192e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	2.703356e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	1.393990e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	9.100770e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	2.739450e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	2.717933e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	9.286450e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	1.352035e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	4.041352e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	8.853990e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	1.332590e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	8.781720e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	2.652950e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	1.828259e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	2.295995e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	2.202653e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	3.143884e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	3.195950e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	1.977963e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	1.640868e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	1.276688e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	9.897859e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	8.162349e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	2.072570e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	1.582592e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	1.080958e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	5.914560e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	6.360690e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	1.181069e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	1.134453e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	1.796979e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	1.228132e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	1.864579e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	1.787407e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	2.066924e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	1.818679e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	1.722598e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	1.272407e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	1.274014e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	1.171556e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	1.170859e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	1.750188e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	1.079287e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	1.514170e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	9.424871e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	2.098668e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	1.388993e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	2.166427e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	2.218925e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	2.713571e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	2.826916e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	1.599776e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	2.187738e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	2.673348e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	1.865975e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	1.765484e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	2.825300e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	2.671175e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	1.849366e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	3.337986e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	2.678686e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	2.318840e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	2.359209e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	1.450457e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	1.494324e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	2.499521e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	3.977943e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	2.415620e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	2.399027e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	2.748358e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	2.889213e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	3.366539e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	1.794283e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	2.353345e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	1.604851e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	2.472021e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	3.076589e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	2.477236e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	3.100731e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	4.361355e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	2.608354e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	3.260552e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	2.478753e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	2.521601e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	2.015842e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	2.375691e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	2.637715e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	1.625465e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	1.941364e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	1.444237e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	4.024710e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	4.471910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	1.783728e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	4.421580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	4.463130e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	4.709910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	4.709910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	3.655721e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	4.075693e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	1.805910e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	4.064777e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	4.109273e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	9.131490e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	4.472744e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	1.791051e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	2.293947e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	8.843170e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	3.634178e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	2.685151e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	7.778509e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	1.738752e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	1.792463e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	1.222163e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	1.312697e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	9.087621e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	1.570020e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	1.816629e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	1.216929e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	1.966676e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	2.362116e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	3.224083e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	2.546131e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	2.152771e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	1.581900e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	2.138496e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	2.141518e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	3.215828e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	2.365019e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	3.311327e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	2.322367e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	2.116507e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	2.390927e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	3.638352e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	2.923028e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	2.639201e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	1.739244e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	1.414309e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	1.707750e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	2.344111e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	3.551441e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	2.937480e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	2.065316e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	3.503684e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	3.892604e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	3.291014e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	2.826534e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	3.696609e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	3.367857e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	2.304750e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	2.298876e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	2.396110e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	2.064795e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	2.385062e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	2.405804e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	1.990683e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	2.494388e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	2.107131e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	1.437962e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	2.423331e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	1.546760e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	2.487953e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	2.902779e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	3.076680e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	2.654904e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	2.927552e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	1.760298e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	3.723450e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	2.887498e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	3.175269e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	2.498119e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	1.505278e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	2.962170e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	3.196133e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	1.872472e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	2.436238e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	1.493134e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	3.717320e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	3.671934e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	9.228460e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	4.581820e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	4.100680e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	3.193467e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	1.366890e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	1.366890e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	1.352061e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	1.387355e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	1.400164e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	1.839214e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	9.356550e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	1.386827e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	4.646640e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	4.581820e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	1.782111e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	2.711943e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	1.375486e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	1.142595e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	9.523509e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	8.648997e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	1.807530e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	3.548585e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	9.578564e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	8.669542e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	9.079912e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	7.788450e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	1.133776e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	3.315617e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	1.804842e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	1.907746e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	1.710524e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	1.710515e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	9.026839e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	2.556908e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	1.495287e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	1.236305e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	2.039636e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	1.460954e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	1.598894e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	2.286997e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	2.534567e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	1.964664e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	2.952453e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	3.158173e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	2.611538e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	4.060697e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	2.599253e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	2.817332e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	1.541151e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	1.686604e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	4.578642e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	3.539880e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	2.347754e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	2.354462e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	2.590714e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	3.996126e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	4.201899e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	3.995794e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	3.159732e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	2.286075e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	2.093797e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	2.221527e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	3.405944e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	1.770971e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	1.894417e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	2.408591e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	2.204943e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	3.238899e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	3.808580e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	1.904245e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	1.583094e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	2.678627e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	2.628289e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	2.429192e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	3.307876e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	4.382220e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	4.080745e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	2.631501e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	2.262159e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	2.305912e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	2.775943e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	4.646394e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	3.490133e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	2.832134e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	6.585424e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	2.483231e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	3.027314e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	1.763444e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	2.164358e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	4.015459e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	2.657179e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	2.873551e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	1.577395e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	2.342031e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	4.556310e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	1.377813e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	1.791144e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	4.523738e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	2.732852e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	3.620622e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	3.231378e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	4.558964e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	4.501271e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	2.274878e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	4.507733e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	3.729972e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	2.764033e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	2.724081e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	2.759509e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	5.393861e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	2.729587e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	1.932361e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	1.637112e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	2.057582e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	1.349460e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	1.001802e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	7.706356e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	9.081724e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	1.213840e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	1.994245e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	1.977455e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	2.062690e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	2.096382e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	2.164056e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	1.581715e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	1.414410e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	2.941493e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	1.796994e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	1.624748e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	2.258131e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	4.414423e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	2.314285e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	2.560801e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	2.656991e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	1.939199e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	3.824166e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	4.220320e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	3.768493e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	2.718068e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	3.644559e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	3.070254e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	2.414483e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	2.788038e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	4.127313e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	4.705187e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	3.039950e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	3.486274e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	1.803091e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	3.095377e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	2.771095e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	2.692096e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	3.230547e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	2.314244e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	2.888330e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	2.666075e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	3.796889e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	3.121370e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	3.837816e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	2.948606e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	3.997852e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	3.836679e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	3.499697e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	2.719204e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	1.856238e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	2.782593e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	2.809096e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	2.348094e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	3.197198e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	2.311171e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	1.675949e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	3.152377e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	1.779123e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	2.894827e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	3.022367e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	2.958787e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	2.940986e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	1.846820e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	1.715751e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	1.399502e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	1.648406e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	1.495212e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	4.709910e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	4.463130e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	1.375642e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	8.943810e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	4.556310e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	1.393990e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	9.321305e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	4.441020e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	2.226812e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	8.998120e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	1.804307e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	2.668199e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	3.205160e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	1.362677e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	1.357465e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	1.357994e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	2.707936e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	4.607262e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	2.715378e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	3.730886e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	3.156851e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	3.217164e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	5.925488e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	5.836372e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	4.088871e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	3.657908e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	5.010090e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	9.885521e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	1.592098e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	1.549860e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	1.673479e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	1.405826e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	1.641203e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	1.855412e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	2.097207e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	1.671101e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	1.532424e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	1.318362e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	3.689828e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	2.719282e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	2.132706e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	2.460402e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	3.333142e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	2.481282e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	1.890032e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	3.257964e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	3.111320e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	3.056989e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	2.969280e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	2.732922e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.733013e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	3.216674e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	3.385769e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	3.871802e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	2.984922e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	3.899660e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	3.535183e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	2.442302e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	3.530483e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	2.263147e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	2.705947e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	3.128134e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	3.444828e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	2.895154e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	3.180348e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	2.709280e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	4.041035e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	2.934228e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	2.886696e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	3.347546e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	2.023122e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	2.355465e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	2.123272e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	3.120835e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	3.019117e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	2.419885e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	3.824375e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	3.206652e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	3.118248e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	6.339662e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	2.621519e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	4.568932e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	2.024662e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	2.749581e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	3.017501e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	2.081570e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	1.678879e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	2.076656e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	1.491461e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	1.130248e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	3.766084e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	2.032369e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	4.576540e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	8.884710e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	2.679631e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	3.125853e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	1.810745e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	3.145528e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	2.691073e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	2.704864e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	6.863864e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	5.906869e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	5.436824e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	7.824771e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	6.294679e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	1.313293e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	5.827110e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	4.522224e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	9.847764e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	6.733120e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	3.152549e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	5.928675e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	1.171379e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	6.390353e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	9.040220e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	1.613423e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	5.516988e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	8.760923e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	1.306932e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	1.212513e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.758412e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	1.810808e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	2.955559e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	2.504329e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	1.671436e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	2.904854e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	2.796647e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	2.655665e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	1.527556e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	3.106531e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	2.742835e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	2.889113e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	2.535258e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	3.254079e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	4.099286e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	3.154000e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	4.018857e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	3.162123e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	2.668375e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	2.253705e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	2.371081e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	2.412464e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	3.127495e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	3.410625e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	3.857216e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	5.023514e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	3.377044e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	2.518984e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	4.191548e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	3.966071e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	2.483494e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	3.470292e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	5.023698e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	2.534148e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	5.039234e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	2.977614e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	4.971689e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	4.882263e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	3.395194e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	3.339214e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	2.444886e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	2.524996e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	3.262988e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	2.512749e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	4.123994e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	3.143557e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	2.260835e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	1.629386e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	3.264708e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	2.047065e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	2.400876e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	1.590502e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	2.863451e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	2.051393e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	4.535853e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	2.872881e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	1.931309e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	2.422462e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	1.782488e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	4.581820e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	4.421580e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	8.862770e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	4.040407e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	1.806234e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	4.471910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	4.544517e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	8.076296e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	5.832700e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	2.245817e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	9.068220e-04	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	1.179813e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	8.290258e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	4.067527e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	1.802499e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	7.229859e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	5.361421e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	1.187930e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	9.645181e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	8.654460e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	5.882440e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	1.040972e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	1.212089e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	1.467102e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	6.758946e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	1.140055e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	2.183078e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	1.684183e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	2.041491e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	2.121109e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	1.939050e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	1.763760e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	3.233087e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	3.251016e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	2.769621e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	2.537415e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	2.408115e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	1.494193e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	1.768004e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	1.609002e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	1.465008e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	2.216097e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	1.857652e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	3.041295e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	1.862519e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	2.456885e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	2.473360e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	3.319083e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	2.948378e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	3.207944e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	4.678548e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	3.154094e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	2.832636e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	1.931282e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	2.863914e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	3.523504e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	2.613968e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	4.254100e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	3.005442e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	3.182443e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	4.031489e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	4.414041e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	3.561912e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	3.726096e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	2.825448e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	2.968746e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	4.099333e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	3.213947e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	3.571783e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	2.721438e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	2.720120e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	1.763913e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	2.589443e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	4.156764e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	3.978399e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	2.630193e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	3.520297e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	3.093080e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	3.782952e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	2.130747e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	1.996898e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	1.771413e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	2.409939e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	2.176197e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	1.532059e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	1.531299e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	1.344650e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	4.390860e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	1.338588e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	1.792860e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	9.192060e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	2.278825e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	4.069261e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	4.390860e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	8.964300e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	1.809715e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	2.228871e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	2.836782e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	1.499909e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	9.607111e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	1.000832e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	5.011027e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	5.890129e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	8.089739e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	2.105438e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	8.664803e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	3.200254e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	1.265039e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	1.977749e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	2.451416e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	1.772438e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	1.501213e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	1.184931e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	8.590587e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	1.824547e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	1.224142e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	1.736307e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	1.173904e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	1.894416e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	2.205330e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	2.080507e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	2.057881e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	1.976297e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	2.788262e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	2.882800e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	2.721299e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	2.166987e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	1.862305e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	1.680761e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	3.083704e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	3.018793e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	2.312645e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	2.621902e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	2.130237e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	2.207788e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	1.441619e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	2.814978e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	2.705809e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	2.912310e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	2.213361e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	3.544514e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	3.415802e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	2.229844e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	3.364936e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	1.725629e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	3.441502e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	3.076227e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	2.904164e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	3.171734e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	3.144515e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	3.177710e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	2.191536e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	3.198475e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	3.199332e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	2.714158e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	2.480650e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	3.075051e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	2.026687e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	2.666084e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	2.810657e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	3.711370e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	2.762548e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	2.702703e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	1.851377e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	1.851105e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	2.761902e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	4.483678e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	2.775546e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	2.268439e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	2.408290e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	3.234989e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	2.956903e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	1.859547e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	4.421580e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	9.158360e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	4.471910e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	8.903730e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	7.131325e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	4.425743e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	2.687019e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	2.271272e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	3.628826e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	8.893490e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	1.353135e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	2.274514e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	4.138263e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	1.051242e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	5.433452e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	4.994129e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	1.565169e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	1.042014e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	2.111263e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	1.518064e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	7.699974e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	9.545521e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	1.117872e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	1.141151e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	6.341020e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	1.364687e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	1.587040e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	1.960110e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	1.583105e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	2.136949e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	1.451421e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	1.976987e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	1.571276e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	3.617046e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	2.313045e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	2.213404e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	2.227267e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	2.455573e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	2.263768e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	3.033316e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.927093e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	3.593874e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	2.402686e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	2.410852e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	2.407046e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	4.395470e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	3.452272e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	3.089036e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	2.174634e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	1.817182e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	4.066798e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	2.625745e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	1.807816e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	2.652819e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	4.123121e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	2.840111e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	3.336787e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	3.295256e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	3.772860e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	3.086155e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	5.901585e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	5.697754e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	3.249266e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	4.164289e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	3.744302e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	3.482150e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	3.205832e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	3.282592e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	3.007500e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	5.997599e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	4.216340e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	3.235074e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	3.328839e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	5.565737e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	2.901694e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	3.016333e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	3.594965e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	3.483568e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	5.388586e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	3.560018e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	5.050389e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	3.421712e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	2.728395e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	3.097151e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	2.891537e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	2.880146e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	2.204508e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	4.482150e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	8.781720e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	4.390860e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	1.338940e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	2.217988e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	8.926250e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	9.293290e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	2.751285e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	4.646640e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	9.109770e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	2.291258e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	1.351037e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	1.798563e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	4.482150e-04	nan	nan
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	8.282623e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	5.446917e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	8.091645e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	7.148601e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	6.215070e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	8.200990e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	2.758690e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	7.157231e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	4.061099e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	7.671341e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	1.038850e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	8.684982e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	4.509204e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	1.270438e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	1.268207e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	1.587562e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	1.869856e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	1.223201e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	1.768046e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	1.632980e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	1.687070e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	2.081157e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	3.524972e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	3.369485e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	2.947331e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	3.050910e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	3.112427e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	2.144271e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	1.774338e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	3.370773e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	1.986570e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	2.403759e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	3.175871e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	2.075059e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	2.668685e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	3.464568e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	3.501698e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	3.404206e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	3.003049e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	2.440244e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	2.031877e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	2.459246e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	3.373140e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	3.667115e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	2.930078e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	2.897378e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	3.428177e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	4.232700e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	3.355623e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	3.218982e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	3.966348e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	4.909784e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	3.717672e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	2.713419e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	3.828257e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	4.277983e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	2.992020e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	3.067379e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	3.612742e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	2.974504e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	2.786363e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	3.333359e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	2.804279e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	2.387409e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	2.841459e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	2.264307e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	2.434774e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	3.067817e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	2.493286e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	1.932962e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	3.502444e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	2.523795e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	3.779924e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	2.023807e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	1.719241e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	1.588890e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	3.177211e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	1.366890e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	1.368916e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	4.556310e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	4.556310e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	9.131490e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	8.893490e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	3.225530e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	3.628651e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	3.682371e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	1.825004e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	9.100770e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	1.843951e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	3.170431e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	2.668444e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	1.809688e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	8.531454e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	9.841486e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	5.393663e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	6.273398e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	6.297944e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	9.978793e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	2.277110e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	1.556755e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	5.550739e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	6.361090e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	8.150449e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	1.609274e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	6.825156e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	1.357369e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	1.714157e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	1.080622e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	1.724949e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	1.749332e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	2.023368e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	8.142699e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	1.127489e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	1.084444e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	1.219458e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	3.545146e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	2.744378e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	3.602391e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	3.103744e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	2.748867e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	2.098482e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	3.964343e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	3.171768e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	3.561666e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	2.955446e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.271993e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	6.125730e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	4.119856e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	1.996701e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	2.005582e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	2.550063e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	4.974971e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	4.522097e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	2.581727e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	4.055766e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	3.762812e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	3.618362e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	2.808612e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	3.902816e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	4.819818e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	3.512038e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	2.649117e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	2.629499e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	2.120397e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	4.087327e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	4.515049e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	4.960015e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	4.182998e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	2.912842e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	3.737543e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	3.474707e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	2.505205e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	3.719038e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	3.862655e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	2.301673e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	3.702344e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	3.943240e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	2.764506e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	3.547042e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	3.328111e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	3.836442e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	2.713687e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	2.241868e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	1.991076e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	2.450092e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	4.246013e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	1.539352e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	1.661068e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	5.575970e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	9.293290e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	4.646640e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	4.646640e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	1.768630e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	2.713490e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	2.264678e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	1.359045e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	1.801203e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	2.705545e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	2.232092e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	2.285300e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	1.358522e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	4.479090e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	3.118368e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	4.085190e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	7.693434e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	9.092665e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	1.450650e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	1.739214e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	2.119490e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	2.739798e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	1.840846e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	2.041596e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	8.146785e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	1.324072e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	1.275665e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	1.769208e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	1.859551e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	1.799988e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	1.170299e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	8.946912e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	1.753529e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	2.253186e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	2.528184e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	2.437964e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	2.719964e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	3.286393e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	2.794107e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	3.222864e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	2.940632e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	3.115146e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	3.038508e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	2.574672e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	3.293590e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	2.488078e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.070176e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	2.546761e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	4.013320e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	2.418188e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	3.023186e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	4.032430e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	3.817393e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	4.745261e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	3.931734e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	3.213931e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	4.109901e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	5.301885e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	4.108141e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	4.232916e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	4.949565e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	5.166942e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	2.841830e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	3.663407e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	5.067116e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	3.627764e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	2.042759e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	2.801181e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	3.940968e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	3.675027e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	4.005878e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	5.393500e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	4.550934e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	3.980103e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	5.677455e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	3.052521e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	2.807076e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	2.709324e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	3.161335e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	2.217100e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	2.551190e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	3.086346e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	3.681996e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	2.160240e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	3.230680e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	2.524868e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	3.667894e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	3.049021e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	1.547364e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	4.471910e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	4.471910e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	8.862770e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	2.690733e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	4.390860e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	3.603190e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	2.800481e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	2.305504e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	1.376860e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	8.073192e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	6.354794e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	4.543897e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	9.849167e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	1.232748e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	9.148593e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	7.233007e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	5.368360e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	5.938263e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	6.839298e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	9.187345e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	5.904650e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	4.473705e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	1.098934e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	9.631435e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	2.303125e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	2.990450e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	2.086971e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	1.589310e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	1.895353e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	2.992783e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	2.456204e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	2.131831e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	1.905627e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	1.866245e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	2.145554e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	2.602190e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	1.457107e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	4.235667e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	4.319097e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	3.716785e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	2.910044e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	2.899458e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	3.718774e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	2.151877e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	3.123933e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	4.102363e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	3.616286e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	3.384112e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	5.296550e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	4.556144e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	3.641933e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	2.772027e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	3.978241e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	4.806000e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	3.798319e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	4.739663e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	5.299959e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	3.905588e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	3.918239e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	3.841845e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	4.059284e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.209890e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	3.473330e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	4.252114e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	3.382773e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	5.258335e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	4.030421e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	4.350277e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	3.301766e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	3.298080e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	3.276016e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	4.597053e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	3.760268e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	4.276219e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	5.192107e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	5.713297e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	3.820946e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	3.696176e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	5.220174e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	3.382006e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	2.992988e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	2.692946e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	3.162901e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	2.760145e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	3.136498e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	2.120145e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	2.977569e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	3.279093e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	4.421580e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	4.421580e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	4.576540e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	3.082725e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	8.964300e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	8.781720e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	1.354612e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	1.390197e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	6.040640e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	5.485480e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	1.868592e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	7.349117e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	2.268850e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	5.484837e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	6.750847e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	8.644077e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	2.705200e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	1.374837e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	8.285650e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	6.614928e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	1.922425e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	1.818880e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	1.297502e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	2.071122e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	1.719250e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	1.121325e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	2.282250e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	1.859904e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	1.770557e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	1.176212e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	1.638670e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	8.656640e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	8.206056e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	2.913762e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	3.009171e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	2.055667e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	2.601223e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	2.402683e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	3.035159e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	3.291943e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	2.650804e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	4.534134e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	2.575437e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	2.965147e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	2.172058e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	3.351035e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	3.168141e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	2.535498e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	2.887274e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	3.135475e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	3.349002e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	2.853273e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	3.547185e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	4.119749e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	3.797223e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	3.590105e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	4.362090e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	4.224963e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	3.611758e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	3.390380e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	3.568241e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	3.750634e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	4.343977e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	3.537479e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	4.645289e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	5.214317e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	6.079314e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	7.839248e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	5.765006e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	3.882448e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	4.652542e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	5.202821e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	4.164679e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	3.926763e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	4.045364e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	3.751644e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	4.093327e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	3.205779e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	2.408713e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	2.625220e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	2.048153e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	3.387528e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	3.175821e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	2.552335e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	4.853179e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	2.983825e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	3.000064e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	1.768047e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	4.576540e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	4.576540e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	1.379971e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	1.820151e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	9.153070e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	3.188078e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	9.153070e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	2.759939e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	3.202097e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	3.152057e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	4.052817e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	1.374018e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	1.803581e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	9.037585e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	7.656785e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	9.598208e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	6.392838e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	2.738493e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	4.055627e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	1.369643e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	7.280819e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	6.371115e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	1.089170e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	8.091719e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	5.027891e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	1.847971e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	2.169800e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	1.184016e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	2.377949e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	2.607971e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	2.036906e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	2.072256e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	1.679812e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	2.253977e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	2.407871e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	2.177408e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	2.324408e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	2.221293e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	3.136977e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	4.052785e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	2.766093e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	3.029236e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	2.225521e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	2.000454e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	3.666008e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	4.128833e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	4.227067e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	2.488453e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	2.663826e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	2.891146e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	3.163433e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	2.893339e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	5.592438e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	3.880833e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	3.709704e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	4.267088e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	3.156189e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	4.106538e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	4.367849e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	4.799916e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	3.949650e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	5.973756e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	7.486634e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	5.457089e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	4.989393e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	4.817614e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	4.654568e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	3.581904e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	2.953259e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	3.812500e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	2.613037e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	3.290339e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	3.108209e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	4.338428e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	3.945523e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	4.390312e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	4.646584e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	3.563314e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	2.399477e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	3.922369e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	3.746331e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	2.761105e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	3.703010e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	2.954855e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	2.183187e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	3.163321e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	2.472799e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	4.683216e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	2.920608e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	3.291767e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	2.611141e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	4.471910e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	8.943810e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	4.556310e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	4.581820e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	4.421580e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	4.482150e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	1.796770e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	4.474284e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	2.720320e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	3.627205e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	4.422581e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	4.556310e-04	nan	nan
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	6.321536e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	6.437832e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	7.724280e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	1.396151e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	6.297580e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	1.302441e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	1.171990e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	1.747898e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	7.234123e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	1.585677e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	4.441804e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	3.758351e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	2.484178e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	1.467812e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	1.367748e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	1.864377e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	2.063950e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	2.411387e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	3.387441e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	2.259401e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	1.857159e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	4.033124e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	2.357205e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	4.276497e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	3.888543e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	2.530494e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	2.452092e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	2.683279e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	2.538350e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	3.179870e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	3.047336e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	2.484861e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	3.269905e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	4.313462e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	2.567369e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	4.244018e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	4.793436e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	3.508259e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	2.371335e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	3.489111e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	2.656004e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	2.751302e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	2.858707e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	3.181912e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	4.065324e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	3.614331e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	3.337410e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	5.829008e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	4.287827e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	8.803429e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	4.526986e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	4.725628e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	5.308664e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	3.981849e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	4.058040e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	5.252786e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	4.226988e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	4.532640e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	5.771525e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	6.056465e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	4.487478e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	3.988948e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	3.217759e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	3.664305e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	2.723615e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	4.285624e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	4.729363e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	3.424527e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	2.746912e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	4.687263e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	5.139345e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	2.777668e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	2.634602e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	1.670694e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	2.266131e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	2.131033e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	1.624561e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	1.584348e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	1.341570e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	2.235950e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	2.239031e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	8.943810e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	9.163640e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	1.374550e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	9.053730e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	6.381392e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	2.263825e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	1.360476e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	1.371995e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	3.587984e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	2.695157e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	1.365372e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	9.028220e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	2.714505e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	9.206306e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	2.748009e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	2.281390e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	1.412970e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	5.882281e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	6.699398e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	2.726785e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	2.693200e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	4.519484e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	1.787342e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	8.579609e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	5.900220e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	6.792859e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	7.712083e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	3.620692e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	7.294812e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	1.782638e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	9.966447e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	1.336397e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	7.306867e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	1.383437e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	1.594850e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	1.454350e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	1.842482e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	1.442230e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	2.345244e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	3.057090e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	2.356924e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	1.907244e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	2.356164e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	1.722093e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	2.410992e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	3.612268e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	5.381217e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	3.305271e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	2.397276e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	3.171006e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	3.479069e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	2.396376e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	3.115652e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	2.445805e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	2.912670e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	2.789985e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	2.407311e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	3.797509e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	2.072672e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	2.086022e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	3.481557e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	3.673544e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	4.988715e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	3.574483e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	3.426505e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	6.791359e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	5.628576e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	4.830915e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	3.893151e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	3.299057e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	4.230670e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.913719e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	5.174144e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	5.789332e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	4.948595e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	4.039857e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	3.925828e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	3.302492e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	4.303460e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	4.846443e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	3.824714e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	4.873357e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	3.619416e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	2.894936e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	2.732092e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	2.664724e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	4.009953e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	5.271561e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	1.905260e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	2.685257e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	3.725498e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	2.799465e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	2.862982e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	3.320290e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	3.022019e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	2.924520e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	3.223978e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	8.843170e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	1.386827e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	2.233657e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	9.202950e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	1.236703e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	4.104242e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	1.370938e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	2.692981e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	1.072886e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	5.480939e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	1.501375e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	8.752947e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	4.052134e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	4.510701e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	4.568391e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	6.767212e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	9.971309e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	2.309094e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	2.152834e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	9.539505e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	1.221542e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	7.694154e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	3.644669e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	1.561525e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	1.135396e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	8.144988e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	2.842058e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	2.578877e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	2.075254e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	2.915462e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	4.198231e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	1.850768e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	1.355504e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	2.636281e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	3.768881e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	3.805365e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	2.370493e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	2.279268e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	3.302511e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	2.859901e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	2.876722e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	5.699577e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	3.519979e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	3.507296e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	3.902721e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	2.257172e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	4.339273e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	2.357427e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.668869e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	5.728728e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	4.938321e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	3.964138e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	2.471170e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	3.768104e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	4.175924e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	4.160927e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	5.882986e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	4.351796e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	2.931362e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	3.485522e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	4.713830e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	6.187525e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	5.657577e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.872424e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	4.048468e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	4.883770e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	5.508827e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	4.722732e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	5.062508e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	5.930561e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	4.889036e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	4.441732e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	3.673743e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	4.172644e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	6.643787e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	3.227649e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	4.846805e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	3.331147e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	3.606132e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	3.089418e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	3.439838e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	2.179190e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	2.458712e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	2.133676e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	3.257205e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	2.799062e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	3.244792e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	3.708270e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	1.830610e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	1.372960e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	4.576540e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	2.341614e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	8.862770e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	4.709910e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	8.926250e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	8.781720e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	4.538195e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	4.993732e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	1.807462e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	2.228331e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	2.285812e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	5.380256e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	4.081940e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	4.096648e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	3.134894e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	1.230925e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	1.182387e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	8.522945e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	1.138759e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	9.931622e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	2.149646e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	9.968742e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	1.488333e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	2.046172e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	1.767112e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	1.684114e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	1.927491e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	1.774522e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	2.472149e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	4.087629e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	2.972481e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	4.209850e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	2.598995e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	2.554437e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	2.879738e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	2.841532e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	2.920347e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	2.695147e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	4.089448e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	3.015142e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	5.484819e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	3.005845e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	2.745439e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	3.195778e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	3.394594e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	4.769578e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	3.912863e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	3.123190e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	4.810895e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	4.269891e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	3.090926e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	4.102037e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	3.477145e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	4.633922e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	3.768367e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	5.766599e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	4.789096e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	4.702692e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	5.629528e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	5.745723e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	6.314037e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	4.461324e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	4.551839e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	5.175190e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	3.956404e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	4.741771e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	3.718732e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	6.135613e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	4.085942e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	3.765492e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	3.037608e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	4.568357e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	3.819935e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	3.534385e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	3.659422e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	2.320065e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	2.944812e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	2.792497e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	2.184477e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	2.264564e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	1.727922e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	2.788701e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	1.799067e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	2.589247e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	1.958538e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	9.153070e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	4.033940e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	2.259957e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	1.835042e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	5.468595e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	3.148128e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	3.145045e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	8.812440e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	3.697459e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	4.463130e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	1.814081e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	1.077031e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	4.980427e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	2.686549e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	5.468083e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	5.374515e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	3.187170e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	4.955210e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	6.798337e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	4.062909e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	1.472740e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	6.839570e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	1.138269e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	1.599976e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	7.273881e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	1.085804e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	1.702007e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	7.313908e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	1.039457e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	7.313519e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	1.579635e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	1.641457e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	2.233018e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	2.343299e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	2.069559e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	1.939936e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	2.505675e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	4.076247e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	2.917333e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	6.382087e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	3.780957e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	2.545219e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	2.588859e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	3.361184e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	2.562736e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	2.030549e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	2.220270e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	2.468888e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	3.212264e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	4.858819e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	3.107288e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	4.613648e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	3.535373e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	6.261903e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	4.934907e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	6.930698e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	4.490889e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	4.350508e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	4.121476e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	4.183188e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	4.754443e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	5.036860e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	6.619067e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	5.632022e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	4.225093e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	5.946816e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	1.034412e-01	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	5.682125e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	5.298860e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	3.576181e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	3.442910e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	7.043783e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	4.371753e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	4.794863e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	4.302248e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	3.943247e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	3.831738e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	3.343288e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	3.295149e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	3.522497e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	3.416211e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	3.487585e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	2.571686e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	2.461572e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	3.290582e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	2.150172e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	2.727554e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	2.140387e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	1.804914e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	2.635647e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	4.646640e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	4.709910e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	1.386298e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	4.421580e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	7.267223e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	2.672176e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	5.959126e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	6.813398e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	1.039915e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	9.037170e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	7.722133e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	4.482422e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	9.453126e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	8.101746e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	5.495962e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	8.049041e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	8.151889e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	9.835854e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	1.215867e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	6.708736e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	9.998854e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	1.000380e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	1.086119e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	9.050883e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	2.385306e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	3.812159e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	4.431874e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	2.751704e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	2.762259e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	2.678618e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	1.661178e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	3.624073e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	3.418088e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	2.618149e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	1.902603e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	2.115200e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	2.928219e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	2.430629e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	2.695847e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	2.297751e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	3.515641e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	4.586360e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	4.446464e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	3.937188e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	4.548991e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	5.081712e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	4.496461e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	3.651584e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	3.889402e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	4.025437e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	4.879861e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	6.630296e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	5.388768e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	4.596848e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	5.221746e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	5.253604e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	4.112908e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	3.332034e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	3.488958e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	4.306222e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	3.746298e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	4.783178e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	3.807582e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	4.581150e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	2.461039e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	3.403548e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	3.699847e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	5.557439e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	4.952486e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	4.316292e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	3.159185e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	2.447394e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	4.204098e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	5.203415e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	5.620237e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	3.885879e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	4.895784e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	3.049821e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	2.829203e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	2.812243e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	2.853585e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	2.860019e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	4.031251e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	3.901875e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	2.999871e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	4.421580e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	4.390860e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	8.947170e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	1.366890e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	4.556310e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	1.819273e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	2.780974e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	1.389618e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	4.155931e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	5.460587e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	2.718491e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	2.760880e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	1.813799e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	1.526362e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	5.835808e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	6.390763e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	7.587376e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	5.378950e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	1.339816e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	1.784754e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	1.648707e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	1.851061e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	2.566988e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	1.809935e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	1.028743e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	1.393150e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	4.076260e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	1.745337e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	1.671972e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	9.410641e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	1.224676e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	2.161815e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	1.530618e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	1.847903e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	3.410440e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	1.570052e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	1.709063e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.907806e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	3.023775e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	3.233388e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	2.527211e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	2.965751e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	4.509340e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	2.687655e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	2.332439e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	2.572712e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	2.594096e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	2.797891e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	8.378503e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	6.101799e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	4.629994e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	3.496241e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	5.006725e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	2.939961e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	5.276252e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	4.934119e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	3.148203e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	4.472620e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	3.773243e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	4.639228e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	6.385469e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	4.309913e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	4.344894e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	4.470431e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.745547e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	4.525074e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	3.536883e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	3.230888e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	3.037115e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	4.021536e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	3.478521e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	5.005570e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	3.524165e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	5.133361e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	5.340949e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	4.114291e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	4.506281e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	4.713916e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	4.304644e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	3.972845e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	6.064548e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	3.239247e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	3.948830e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	3.565185e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	5.446528e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	4.844841e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	4.207889e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	2.631654e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	3.690349e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	2.026474e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	1.948935e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	3.143239e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	2.523316e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	4.709910e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	4.576540e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	4.709910e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	9.419820e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	9.112620e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	2.354960e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	1.388295e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	4.646640e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	3.073600e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	4.111064e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	8.972680e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	4.390860e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	1.830610e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	4.576540e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	4.059038e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	9.153070e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	4.108221e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	5.830371e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	9.050756e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	7.662149e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	7.258440e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	4.483473e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	1.174655e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	1.205939e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	7.690385e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	6.720337e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	4.066388e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	1.138020e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	8.205283e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	5.854014e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	9.478871e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	2.163423e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	1.117382e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	1.168729e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	9.600072e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	3.523982e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	3.035493e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	2.404675e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	1.584263e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	1.681113e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	1.899708e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	2.027725e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	2.566730e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	2.321734e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	3.403501e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	4.344307e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	2.711783e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	3.143972e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	3.453251e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	3.110400e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	3.773673e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	3.420453e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	3.845958e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	3.225924e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	4.860703e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	6.647414e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	4.077768e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	4.444263e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	3.501709e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	4.658959e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	5.314762e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	5.201309e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	5.510685e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	6.984726e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	4.837867e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	3.491022e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	5.062463e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	5.161908e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	5.340552e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	4.775694e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	5.010575e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	4.663439e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	5.042867e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	6.446505e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	3.957816e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	3.867265e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	2.742392e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	3.429285e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	2.707947e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	3.871358e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	4.144800e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	3.824406e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	5.410259e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	2.871804e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	3.366500e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	4.827644e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	1.811737e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	2.252867e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	2.119069e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	2.322807e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	2.034368e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	2.720384e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	4.366077e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	8.843170e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	8.843170e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	8.781720e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	1.333467e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	2.278160e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	2.733790e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	9.202950e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	9.048450e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	8.903730e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	2.290829e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	4.425975e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	8.100249e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	1.024321e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	2.195430e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	4.476491e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	6.853469e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	5.054261e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	8.966207e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	4.063700e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	5.876395e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	3.140524e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	6.739067e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	5.388080e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	4.918884e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	9.533029e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	1.267716e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	6.382967e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	2.134750e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	1.683265e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	1.647555e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	1.420374e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	9.123722e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	2.126453e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	7.718736e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	5.025524e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	1.537632e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	1.730225e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	1.738912e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	1.734698e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	2.830822e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	1.914625e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	2.664058e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	3.264068e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	2.686594e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	3.430149e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	3.567417e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	3.528606e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	4.017787e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	5.167329e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	3.744909e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	4.734517e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	3.560639e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	3.524288e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	4.029425e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	3.020901e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	3.729829e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	4.319167e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	4.581141e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	4.902612e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	3.855971e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	5.096455e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	4.109084e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	5.243083e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	5.302603e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	5.527358e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	3.306953e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	4.403796e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	5.118060e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	6.757271e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	6.020681e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	4.876476e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	7.296782e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	6.968269e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	4.488271e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	5.732801e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	3.983272e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	3.342845e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	3.342676e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	4.854261e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	4.872870e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	3.395375e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	5.510896e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	2.777482e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	3.415417e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	3.556286e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	3.429243e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	3.639593e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	3.822074e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	4.799762e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	2.631682e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	2.579286e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	5.578863e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	3.687336e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	2.195430e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	9.053730e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	8.943810e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	4.482892e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	8.943810e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	8.862770e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	4.581820e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	9.053730e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	1.801763e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	2.774133e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	4.085842e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	1.328577e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	7.276463e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	4.514550e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	9.953418e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	4.975831e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	1.356468e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	1.567963e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	1.509096e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	3.074744e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	1.306566e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	1.306942e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	9.924149e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	2.751275e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	1.579095e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	1.252774e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	1.387196e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	1.393522e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	1.434623e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	2.681018e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	1.807453e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	1.691716e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	1.658780e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	1.953013e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	2.409630e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	2.037434e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	1.725550e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	2.285676e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	2.746325e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	2.894618e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	2.212853e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	2.987623e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	3.416441e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	3.772832e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	4.621168e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	4.958397e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	4.723185e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	3.270856e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	3.052228e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	3.447356e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	3.926488e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	3.333063e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	3.400246e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	6.135806e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	6.816059e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	4.931818e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	4.801897e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	6.263467e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	5.035503e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	5.286725e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	4.869676e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	4.841001e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	6.610598e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	5.873632e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	3.841178e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	3.025689e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	3.888157e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	4.786781e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	5.554731e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	6.721113e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	3.720286e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	3.844310e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	4.144292e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	4.416774e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	4.033946e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	3.539100e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	6.118278e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	4.363906e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	5.616276e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	4.019140e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	2.454447e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	2.544319e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	4.823431e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	3.676167e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	3.606039e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	3.867501e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	2.116423e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	2.902938e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	2.837317e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	2.845894e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	2.494573e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	4.471910e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	1.344650e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	4.482150e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	1.338588e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	1.780747e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	4.421580e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	2.772592e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	9.286450e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	2.259004e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	9.223180e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	1.370938e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	1.371487e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	6.533134e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	4.567915e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	1.822020e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	1.378524e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	1.265844e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	4.133546e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	4.505216e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	9.054528e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	6.322370e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	8.946011e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	1.032828e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	1.966255e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	1.440422e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	1.864200e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	9.047216e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	2.044432e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	2.546298e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	1.749772e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	2.580360e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	1.941727e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	2.216413e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	2.388072e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	4.187736e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	2.713835e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	3.238400e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	2.925381e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	1.747776e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	1.846573e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	2.311910e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	2.067046e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	4.439516e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	3.135288e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	3.420120e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	2.239689e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	3.504432e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	3.256397e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	4.113164e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	5.166049e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	4.109809e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	4.209085e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	3.746590e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	3.546767e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	5.052714e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	4.969197e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	6.479291e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	5.482822e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	5.559197e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	7.168037e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	6.187357e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	7.136616e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	4.000249e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	4.753889e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	3.757015e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	3.194978e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	3.712758e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	3.035530e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	4.114056e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	4.060568e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	3.888636e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	3.034687e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	4.636333e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	3.542760e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	4.165520e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	4.595839e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	3.858582e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	3.647320e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	3.258822e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	2.939788e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	4.070827e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	3.863257e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	4.621077e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	4.221437e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	4.065422e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	3.886851e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	3.598465e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	3.086966e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	3.626481e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	3.277908e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	2.953970e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	9.153070e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	1.072410e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	7.004789e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	3.698782e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	5.992241e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	4.139605e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	4.140376e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	3.296940e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	4.172334e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	1.240581e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	3.617436e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	3.624425e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	3.216222e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	3.199788e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	4.911283e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	2.261405e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	4.147731e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	3.655852e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	4.120713e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	1.819018e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	6.908622e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	8.681444e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	2.206020e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	1.937400e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	1.956069e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	1.179946e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	1.129845e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	1.452382e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	3.177629e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	1.759275e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	1.816522e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	2.097616e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	1.585788e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	1.845161e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	3.501248e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	2.394666e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	4.212098e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	2.246292e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	2.534589e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	3.930851e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	3.382310e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	4.356410e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	2.809407e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	4.028244e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	3.452614e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	2.617515e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	1.816257e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	3.206252e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	4.459697e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	5.638170e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	4.161442e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	4.256129e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	5.050212e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	3.564988e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	3.869687e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	5.834864e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	3.320733e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	5.657746e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	3.980586e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	4.421472e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	3.919935e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	3.883893e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	4.180935e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	5.317148e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	4.287766e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	5.023258e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	6.467469e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	4.484068e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	4.072550e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	3.585495e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	5.245295e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	6.271305e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	4.092969e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	4.108585e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	4.577714e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	3.809985e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	3.059116e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	3.739928e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	3.075699e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	5.010030e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	3.123833e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	3.994321e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	2.945978e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	2.275582e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	2.820806e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	2.508070e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	3.457462e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	2.131535e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	2.534648e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	9.293290e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	1.341570e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	9.153070e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	1.328435e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	4.471910e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	4.390860e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	8.873010e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	5.451026e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	5.479006e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	1.214675e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	1.303529e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	3.610325e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	4.904036e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	5.425790e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	1.097253e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	1.265332e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	2.240948e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	7.638914e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	6.321105e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	7.704451e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	1.488424e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	1.263679e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	8.981556e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	1.518971e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	2.285717e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	1.582460e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	1.861485e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	1.918738e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	1.712475e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	2.981890e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	2.441611e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	2.449972e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	1.813121e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	2.098446e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	1.896758e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	2.335548e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	2.039767e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	2.663015e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	1.978635e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	2.612924e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	3.823650e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	2.662645e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	6.086853e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	2.945585e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	2.784144e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	3.353580e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	3.939938e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	4.511652e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	4.332614e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	4.181278e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	3.009693e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	3.573958e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	4.407471e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	3.128205e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	4.918181e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	4.984102e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	3.937645e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	3.577089e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	2.802807e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	4.345081e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	4.604606e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	4.628050e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	4.073140e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	4.103258e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	4.067261e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	4.528626e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	3.190589e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	2.962062e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	3.613885e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	3.968792e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	4.047877e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	3.858800e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	3.074496e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	3.965645e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	5.027099e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	4.326062e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	3.880982e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	4.322946e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	3.266995e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	4.203624e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	3.217471e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	3.382600e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	2.523752e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	1.990460e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	2.665539e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	1.987963e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	2.688991e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	2.490639e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.083590e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	1.858346e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	1.820863e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	2.729160e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	3.193581e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	8.943810e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	1.346004e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	3.152140e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	1.366397e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	8.893490e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	2.301459e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	2.279921e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	2.657103e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	4.067951e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	7.293777e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	4.067748e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	4.525021e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	7.724838e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	8.091239e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	1.083661e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	1.318544e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	1.269987e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	4.512106e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	8.174360e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	1.085393e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.916189e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	2.051902e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	1.775449e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	2.163705e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	2.865808e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	2.794650e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	1.710190e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	2.707852e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	2.318874e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	2.320813e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	1.754023e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	2.363175e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	2.763374e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.613741e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	2.497614e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	1.671885e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	2.583524e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	2.632956e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	2.871039e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	5.019518e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	4.108563e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	3.688167e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	5.381268e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	5.116984e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	4.471833e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	5.482093e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	5.081250e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	4.895906e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	6.509601e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	4.523443e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	5.844186e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	4.203986e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	4.251202e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	7.331775e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	7.934951e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	6.284669e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	4.309754e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	5.587231e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	5.954597e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	6.553500e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	6.685929e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	5.853993e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	5.168761e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	4.279073e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	3.983511e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	4.427124e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	3.938988e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	4.865339e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	3.185963e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	6.319124e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	5.848655e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	4.537511e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	4.508923e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	4.618817e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	3.429289e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	2.939188e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	3.664461e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	3.133939e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	2.529642e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	3.411790e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	2.686488e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	3.097455e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	3.261940e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	3.038810e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	9.132850e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	1.371487e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	2.720811e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	8.998120e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	7.204519e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	6.944886e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	9.202950e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	2.761482e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	9.019440e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	2.290238e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	2.268327e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	1.265467e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	1.467881e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	8.177359e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	6.822393e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	1.053519e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	6.840220e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	1.704424e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	2.988933e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	1.928524e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	1.442467e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	1.396475e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	1.264606e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	1.180824e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	2.160573e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	1.527182e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	1.613687e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	1.808627e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	2.018254e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.351418e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	2.511259e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	2.165070e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	2.294073e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	2.707360e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	2.846571e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	2.559898e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	2.212575e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	2.649396e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	2.776382e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	3.077584e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	2.302587e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	4.956388e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	3.601839e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	5.128712e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	4.001084e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	4.853525e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	7.360900e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	6.170875e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	5.510591e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	3.491478e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	4.769478e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	4.563415e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	5.910599e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	5.515027e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	4.628809e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	4.492190e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	4.397613e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	5.754621e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	4.801962e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	4.989805e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	4.947888e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	5.882297e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	6.173744e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	5.899042e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	3.406559e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	5.834891e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	4.831538e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	2.833409e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	3.334276e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	2.831049e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	3.775857e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	4.277177e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	2.658463e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	2.187497e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	2.594623e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	3.326813e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	4.041047e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	4.125222e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	4.675501e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	3.713064e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	4.306594e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	3.346621e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	2.335786e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	4.118459e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	2.772289e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	2.324273e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	7.165514e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	3.139944e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	3.156245e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	8.922979e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	3.583595e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	2.716649e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	7.700480e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	5.446405e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	5.398588e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	3.207301e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	7.162749e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	3.149506e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	3.673807e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	2.257608e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	4.071417e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	9.994880e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	8.673331e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	5.866565e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	1.039398e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	1.050164e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	1.118899e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	2.113167e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	1.799637e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	2.654714e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	1.709972e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	1.629934e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	1.444177e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	1.749284e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	2.421027e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	4.614525e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	3.268449e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	3.151115e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	2.192998e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	3.722879e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	2.643685e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	3.371598e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	2.292824e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	3.004677e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	3.934738e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	4.033262e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	3.366336e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	4.562408e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	4.045563e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	2.361387e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	3.981058e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	4.264068e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	4.592417e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	3.588069e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	5.072808e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	5.296103e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	7.073738e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	5.011071e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	6.099205e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	5.035723e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	4.129854e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	5.481577e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	5.658325e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	5.740079e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	4.677476e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	4.344576e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	4.876870e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	4.645821e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	4.983628e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	5.190727e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	5.822065e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	4.124862e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	3.365572e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	4.428047e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	4.909655e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	3.228064e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	3.682445e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	4.022275e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	3.918769e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	3.912597e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	3.385066e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	3.430399e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	3.448316e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	3.847500e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	2.901615e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	2.315498e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	4.277634e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	3.171949e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	3.989239e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	5.490640e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	5.296029e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	3.277904e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	4.556310e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	2.652950e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	8.843170e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	8.843170e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	8.903730e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	1.348981e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	9.038460e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	8.964300e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	9.293290e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	9.118550e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	4.463130e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	3.675249e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	3.569661e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	2.241314e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	4.038476e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	1.400320e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	2.248541e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	8.416745e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	4.022036e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	5.812565e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	4.025907e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	8.112053e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	7.665481e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	8.610249e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	8.591320e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	3.617018e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	9.820222e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	1.122644e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	1.325784e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	2.585945e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	2.208876e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	1.307206e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	1.912337e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	2.036388e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	2.391897e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	1.717836e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	2.801538e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	3.135847e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	2.226756e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	2.716478e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	3.587521e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	2.127946e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	6.730896e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	3.070885e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	3.295478e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	3.659139e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	4.649281e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	2.993298e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	4.103016e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	4.960294e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	4.729292e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	7.138560e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	8.278591e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	7.290795e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	7.490617e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	5.372793e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	4.219253e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	6.200748e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	4.600650e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	5.473183e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	4.717890e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	4.062941e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	3.720755e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	4.485448e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	3.798636e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	5.199464e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	6.006984e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	6.284372e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	3.794531e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	6.709820e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	4.358824e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	5.447651e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	4.016694e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	5.648699e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	4.407316e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	6.687163e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	4.659996e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	5.171023e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	5.995353e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	5.995660e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	4.256913e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	5.287456e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	4.781017e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	3.097648e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	3.834391e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	3.521470e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	4.521958e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	3.020102e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	2.675424e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	3.059864e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	3.660968e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	4.390860e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	4.482150e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	3.175948e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	9.170052e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	7.885277e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	4.172266e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	3.249257e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	1.821339e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	2.749131e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	4.139350e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	3.233809e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	2.676635e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	3.174547e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	1.800250e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	4.090817e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	2.728515e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	4.626260e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	3.625255e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	8.156449e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	1.894241e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	1.246933e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	7.333669e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	1.267916e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	1.438158e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	1.256143e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	9.386974e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	1.438601e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	1.265978e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	2.239042e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	2.440194e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	1.886680e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	1.540946e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	2.210476e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	1.683330e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	4.095043e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	2.524485e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	4.816575e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	4.700989e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	2.935965e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	2.528750e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	3.563436e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	3.202210e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	2.663438e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	4.784171e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	4.369994e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	3.855474e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	3.844663e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	4.102448e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	3.708228e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	7.148994e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	3.815458e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	4.956706e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	4.592809e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	4.662572e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	4.631634e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	5.020400e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	4.466236e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	4.290593e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	4.293194e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	4.665613e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	6.287601e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	4.972297e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	4.460997e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	4.759063e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	4.077912e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	3.550104e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	5.794164e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	4.650723e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	4.257669e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	4.610061e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	5.331791e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	3.850632e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	5.270408e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	3.992805e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	4.307996e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	5.730439e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	4.574458e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	3.807623e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	3.632986e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	3.357817e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	4.570084e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	4.346453e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	4.819389e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	3.253320e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	3.031095e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	4.487911e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	2.867071e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	4.581820e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	4.581820e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	4.581820e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	8.843170e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	4.646640e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	3.252650e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	1.823173e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	1.361094e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	2.716753e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	4.463130e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	3.172429e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	3.170219e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	9.173040e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	1.780994e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	4.931216e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	1.357994e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	4.119701e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	9.850244e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	7.152239e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	1.043889e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	1.641361e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	7.231639e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	7.679245e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	1.587474e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	2.635189e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	1.316420e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	2.660158e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	1.740113e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	2.002559e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	1.823447e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.365625e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.901421e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	1.684093e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	1.728919e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	1.499719e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	1.685797e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	2.833471e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	2.890220e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	2.867107e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	2.353898e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	2.670474e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	2.289160e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	2.798428e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	1.867540e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	2.146382e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	3.532553e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	3.180128e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	3.405811e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	3.771914e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	2.550222e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	3.900672e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	4.010575e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	6.156975e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	5.073502e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	4.498815e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	4.025340e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	4.169387e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	7.212817e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	5.505244e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	4.695502e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	5.069199e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	4.189634e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	6.918558e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	6.977199e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	6.148167e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	6.889900e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	5.744647e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	4.845943e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	3.490717e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	4.357460e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	6.381825e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	5.106146e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	5.312295e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	7.470459e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	6.497481e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	4.258723e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	6.505603e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	4.198804e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	4.726699e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	4.538861e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	3.169624e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	3.087569e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	3.765398e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	2.947024e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	4.497466e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	4.601676e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	3.848024e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	5.312253e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	3.275871e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	3.180557e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	3.520090e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	3.430302e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	9.293290e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	9.112620e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	9.112620e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	1.357575e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	9.109770e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	1.822765e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	4.004360e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	3.100341e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	3.155649e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	5.376070e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	2.238154e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	4.489589e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	1.330630e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	2.725351e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	7.717560e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	2.231073e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	4.978022e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	6.306680e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	9.046549e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	5.379597e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	5.434622e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	7.602699e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	7.837051e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	1.622834e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	1.368962e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	6.887711e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	1.368566e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	1.261120e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	7.720622e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	1.412944e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	1.247732e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	1.695763e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	2.013971e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	3.113334e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	2.702608e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	2.922339e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	3.807376e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	4.609873e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	3.170503e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	2.208086e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	3.445189e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	2.532329e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	2.942871e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	3.346360e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	2.665812e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	2.393702e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	3.031659e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	3.273277e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	3.477184e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	4.381411e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	4.446070e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	3.539627e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	2.820492e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	3.621498e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	3.067215e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	3.308074e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	3.685608e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	4.126710e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	5.491409e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	3.641874e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	6.288919e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	5.465195e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	3.710986e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	4.367528e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	3.579187e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	4.397236e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	5.061880e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	4.256011e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	5.992214e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	5.548493e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	6.543063e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	8.387083e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	6.341522e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	6.493317e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	6.223990e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	5.846736e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	5.075173e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	5.340688e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	6.037850e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	9.331967e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	7.411469e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	5.358433e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	5.424130e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	4.577239e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	4.656042e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	4.985040e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	5.167229e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	4.697991e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	4.456441e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	3.753433e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	2.846830e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	3.648920e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	8.893490e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	1.362498e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	4.421580e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	1.393990e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	2.287782e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	4.390860e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	4.581820e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	1.367486e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	1.342836e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	4.900384e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	2.220082e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	2.285812e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	1.190557e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	9.196154e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	1.312999e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	7.272862e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	1.460427e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	1.687388e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	1.505544e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	8.656420e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	1.047504e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	3.826238e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	1.765142e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	4.154795e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	1.632266e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	1.685538e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	1.735976e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	3.574339e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	3.308622e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	2.603916e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	4.238346e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	4.445141e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	2.362084e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	2.396995e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	2.423021e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	2.667526e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	3.349388e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	4.298027e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	3.421256e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	4.433766e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	3.229487e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	4.631349e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	3.862479e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	6.483660e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	6.308362e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	5.745095e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	4.140805e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	4.871268e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	6.851406e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	5.171340e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	6.039256e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	4.926877e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	3.220727e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	3.846867e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	4.810267e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	5.763612e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	7.050737e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	5.352503e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	6.534662e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	4.763568e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	5.195395e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	5.729227e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	4.510299e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	8.961823e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	6.367526e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	6.237584e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	7.407896e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	5.515474e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	4.883653e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	4.914706e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	4.871863e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	5.461401e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	4.297687e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	6.119903e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	4.305816e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	3.595834e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	6.897427e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	5.890900e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	4.258561e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	4.870359e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	4.490838e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	5.066334e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	4.792682e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	4.866158e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	7.094598e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	6.919933e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	4.340480e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	2.267025e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	4.581820e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	4.471910e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	2.745920e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	2.288270e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	1.830610e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	1.830610e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	4.390860e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	8.967400e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	4.576540e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	9.223180e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	1.343621e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	3.190941e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	4.516268e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	2.238154e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	5.382307e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	1.345483e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	2.718129e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	3.607332e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	4.086588e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	1.258727e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	1.145118e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	8.657258e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	2.726551e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	4.541622e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	2.502762e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	2.011690e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	1.313536e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	1.408096e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	1.138981e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	9.613130e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	1.146695e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	1.233211e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	1.838704e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	2.432798e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	2.727046e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	1.589743e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	1.529397e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	1.640226e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	1.833151e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.528198e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	3.685763e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	2.617846e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	2.402964e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	3.116173e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	2.925828e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	3.445701e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	5.286269e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	3.566865e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	3.937452e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	4.892700e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	5.586579e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	3.429338e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	2.889487e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	2.981686e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	3.437250e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	4.017174e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	4.609738e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	4.211210e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	4.954608e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	4.036381e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	3.205300e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	4.590832e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	6.314033e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	5.875893e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	3.804382e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	5.874257e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	6.278532e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	6.800289e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	4.948141e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	5.655515e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	5.800655e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	7.267898e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	6.016358e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	4.944536e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	6.838429e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	5.203595e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	6.413698e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	5.237243e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	5.154136e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	4.515619e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	5.731650e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	5.851201e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	3.981022e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	6.191262e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	4.780401e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	5.034681e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	5.561657e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	4.877173e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	4.913327e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	7.395443e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	4.960057e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	6.144387e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	3.305688e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	5.262193e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	3.714366e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	4.253683e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	4.390860e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	8.781720e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	1.820680e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	9.228460e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	8.943810e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	1.341570e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	4.646640e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	1.831273e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	1.354922e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	4.575524e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	5.791541e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	5.840076e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	1.979484e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	1.349537e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	8.503732e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	1.516223e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	1.256943e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	8.650726e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	1.419849e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	1.285556e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	1.331122e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	4.530166e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	1.768265e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	3.282755e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	1.982470e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	2.888303e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	2.223040e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	1.595778e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	1.538510e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	1.978085e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	1.567923e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	2.485278e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	2.540279e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	1.714511e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	3.106057e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	2.973107e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	2.956031e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	3.583787e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	2.997225e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	2.535443e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	2.756042e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	2.947469e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	3.439437e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	3.116520e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	4.295868e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	3.907278e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	4.030561e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	3.446865e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	4.334389e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	4.061029e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	3.208057e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	4.747003e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	5.985571e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	8.019596e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	6.322313e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	4.490016e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	3.854774e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	3.862777e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	6.182201e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	4.952393e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	6.449055e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	5.743294e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	4.065725e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	4.864059e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	5.942347e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	6.356771e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	4.604536e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	6.847555e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	6.699749e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	5.867872e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	6.435549e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	5.133844e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	8.077893e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	7.211567e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	6.466012e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	5.820977e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	5.144397e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	4.214192e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	6.695380e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	4.949693e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	4.125754e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	5.089190e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	4.612814e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	4.159760e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	4.112621e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	3.313733e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	4.651895e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	5.191275e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	4.471910e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	1.334783e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	1.805774e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	2.276923e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	2.793626e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	9.037500e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	3.569416e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	1.783728e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	9.286450e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	1.355037e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	1.372960e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	2.718950e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	3.166979e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	1.353060e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	6.366104e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	9.115634e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	5.903631e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	8.798314e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	5.929327e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	9.111792e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	6.979425e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	5.962292e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	6.009748e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	8.061155e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	7.296562e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	1.236454e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	1.094367e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	1.313196e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	1.681537e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	1.761589e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	9.085110e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	1.180325e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	2.901313e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	2.212950e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	2.213455e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	2.041026e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	2.434770e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	1.907765e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	2.225175e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	2.608690e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	3.643756e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	2.491894e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	4.521988e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	3.654075e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	4.130109e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	7.890872e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	6.135171e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	5.572222e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	7.340321e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	6.154757e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	5.151565e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	3.771139e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	3.224619e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	4.656961e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	4.395602e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	6.329225e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	5.469445e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	4.608381e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	6.112620e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	4.078561e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	4.854100e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	4.393333e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	3.169565e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	4.254344e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	3.614119e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	5.798015e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	5.035548e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	6.168500e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	5.692361e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	5.428020e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	5.103220e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	5.320777e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	5.469879e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	5.589326e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	4.744815e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	4.346910e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	8.127307e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	5.720821e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	7.832605e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	5.278752e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	8.486609e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	6.857515e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	6.439443e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	3.922103e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	4.052149e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	5.259329e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	5.475581e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	5.984734e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	5.739361e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	5.188608e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	5.297262e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	4.576540e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	1.317260e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	8.843170e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	2.681680e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	1.787155e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	4.463130e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	1.253839e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	3.576643e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	1.797201e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	1.358453e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	5.370479e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	1.776650e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	3.562250e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	6.367957e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	5.922665e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	1.357289e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	4.839075e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	8.063759e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	1.811565e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	7.644447e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	8.044080e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	8.151003e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	1.795707e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	1.341826e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	1.358651e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	2.283938e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	1.945062e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	1.895412e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	1.366280e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	1.577926e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	1.486894e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.895410e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	2.440812e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	1.545659e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	2.400958e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	2.023537e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	3.970314e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	2.849101e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	4.099024e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	2.511724e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	3.784559e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	2.889824e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	2.622774e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	2.853599e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	1.949184e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	2.311714e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	3.731270e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	4.591487e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	3.756840e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	5.009109e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	3.487836e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	3.670550e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	4.003354e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	3.904523e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	5.804924e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	3.750918e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	3.732592e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	4.333178e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	3.005770e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	3.704139e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	5.648835e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	5.283475e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	4.400915e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	6.539029e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	8.196950e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	5.809593e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	5.886130e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	8.865608e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	7.769849e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	8.191841e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	5.951680e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	6.959899e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	6.892837e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	7.260937e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	6.006438e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	6.018823e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	4.559994e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	4.772066e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	5.030069e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	4.763229e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	4.238902e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	5.935005e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	4.764103e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	5.935545e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	5.344329e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	4.974805e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	8.865042e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	6.682842e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	7.133433e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	6.005376e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	5.581417e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	4.556310e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	4.421580e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	1.333467e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	4.471910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	4.913336e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	8.926250e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	7.298995e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	7.243036e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	3.600866e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	4.980433e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	5.512041e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	4.142602e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	9.514861e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	9.940490e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	7.183953e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	1.139354e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	1.409383e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	1.294382e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	7.239194e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	1.118937e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	7.629860e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	7.629078e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	1.894892e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	1.570959e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	1.547801e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.411228e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	2.249379e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	1.937740e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	1.489084e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	2.604500e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	2.373564e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	1.660590e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	3.237055e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	2.427976e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	2.488002e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	2.178738e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	2.298532e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	4.338725e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	3.627429e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	3.263054e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	2.122531e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	2.526037e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	4.211809e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	4.615995e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	3.163233e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	3.022049e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	2.934852e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	2.839115e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	3.664734e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	4.681123e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	5.268038e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	5.960978e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	6.019417e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	4.208144e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	6.126374e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	5.090518e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	3.669405e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	5.168962e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	6.036487e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	4.180121e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	6.663979e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	5.357793e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	7.146548e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	5.011584e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	6.647604e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	7.770100e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	6.376753e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	6.584801e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	6.495018e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	6.782044e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	9.213155e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	4.685270e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	5.596909e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	5.491235e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	6.186719e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	6.014256e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	5.692822e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	5.493453e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	6.993564e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	4.503024e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	5.189853e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	5.103392e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	5.309440e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	3.620900e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	5.129887e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	4.491712e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	3.959046e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	2.993733e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	4.576540e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	1.756340e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	1.317260e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	7.789090e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	5.479086e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	2.729996e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	1.845541e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	4.475873e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	9.044950e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	3.148871e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	6.443462e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	6.380121e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	3.190334e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	2.270169e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	3.593187e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	2.258050e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	3.196322e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	3.155570e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	1.354084e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	2.258579e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	6.366310e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	5.407250e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	7.272456e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	5.470828e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	7.180990e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	7.742574e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	8.163525e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	1.269971e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	1.228310e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	8.154973e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	1.628762e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	2.089467e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	2.650303e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	1.047891e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	2.170407e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	2.668633e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	3.431343e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	2.831285e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	6.405618e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	3.528109e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	2.165712e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	3.066390e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	2.749229e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	2.584352e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	3.627156e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	4.328470e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	2.751345e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	3.256748e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	3.719486e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	4.711997e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	4.671989e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	4.521826e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	4.214397e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	4.129641e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	4.482904e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	5.014883e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	3.658745e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	5.849261e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	5.517881e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	4.817835e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	5.253515e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	3.891063e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	4.104882e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	5.531994e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	6.354056e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	5.698252e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	6.137582e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	7.169534e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	7.204963e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	5.529336e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	5.072935e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	6.241062e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	6.346455e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	6.326293e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	6.127867e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	6.627283e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	5.467274e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	5.185133e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	5.557400e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	5.041327e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	6.078038e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	9.056575e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	6.414493e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	7.232472e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	6.762663e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	5.683700e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	5.268178e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	5.246516e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	4.149033e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	5.099154e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	4.941911e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	6.442849e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	6.299913e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	5.466812e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	5.852020e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	1.366890e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	4.556310e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	9.112620e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	4.581820e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	4.709910e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	1.348981e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	4.439312e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	1.788284e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	1.821175e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	4.538407e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	9.782824e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	3.145479e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	5.425260e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	6.283504e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	9.050904e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	7.648848e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	8.621965e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	1.008668e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	2.027457e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	1.867656e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	1.853088e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	1.304046e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	9.515323e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	1.668034e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	1.039737e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	1.007435e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	1.860194e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	2.544005e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	1.761689e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	1.884072e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	2.603042e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	3.068300e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	2.549690e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	2.516435e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	2.180360e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	2.785809e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	3.717398e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	5.321893e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	4.244686e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	3.404476e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	2.753199e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	2.258962e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	3.837995e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	3.701391e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	3.363020e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	3.784612e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	3.534593e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	4.100386e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	4.703314e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	4.344119e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	4.979492e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	4.997955e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	5.599745e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	5.245859e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	5.643684e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	5.968840e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	5.416383e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	5.801422e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	4.027403e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	4.807962e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	5.514659e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	5.066744e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	5.115617e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	6.713824e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	6.099627e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	5.319820e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	5.548686e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	5.250295e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	6.216786e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	4.776488e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	7.134969e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	6.947648e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	6.642385e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	6.665064e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	6.590196e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	5.281513e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	4.925129e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	6.780233e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	4.935411e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	6.430479e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	5.965077e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	6.123687e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	4.437622e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	6.679049e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	7.722498e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	5.150379e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	5.667590e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	8.926250e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	4.556310e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	2.699513e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	3.204781e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	9.173040e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	4.390860e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	2.310898e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	3.169310e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	4.108042e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	1.381068e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	1.074284e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	4.623665e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	8.321536e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	9.109816e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	5.460454e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	5.842117e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	1.419665e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	5.520587e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	1.820639e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	1.086671e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	8.592164e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	1.171500e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	1.044080e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	6.702239e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	9.888817e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	1.320926e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	1.585363e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.527186e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.600123e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	3.986175e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	2.331463e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	3.105096e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	2.574313e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	1.895533e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	2.823118e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	2.628756e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	3.119526e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	3.323582e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	3.303863e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	3.712488e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	3.317592e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	5.094407e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	4.779049e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	2.770921e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	4.116695e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	3.534112e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	3.234678e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	3.392027e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	2.899647e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	3.050768e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	2.742886e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	3.577797e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	4.208636e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	5.955078e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	4.475253e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	3.545312e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	4.025213e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	3.876154e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	4.331082e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	4.405382e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	5.486384e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	4.290863e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	5.615819e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	4.543932e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	6.261734e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	6.084795e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	4.600800e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	5.917057e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	4.668698e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	4.689764e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	5.009681e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	3.714461e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	5.669183e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	5.527116e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	6.683209e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	5.554470e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	7.252963e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	6.939749e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	4.821778e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	5.977925e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	6.314970e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	7.367687e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.716094e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	7.022963e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	6.826614e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	6.601888e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	5.160990e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	5.513832e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	4.471910e-04	nan	nan
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	4.471910e-04	nan	nan
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	4.390860e-04	nan	nan
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	9.112620e-04	nan	nan
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	1.366890e-03	nan	nan
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	7.335791e-03	nan	nan
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	5.927247e-03	nan	nan
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	4.562380e-03	nan	nan
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	4.104727e-03	nan	nan
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	2.741872e-03	nan	nan
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	1.811074e-03	nan	nan
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	4.575276e-03	nan	nan
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	6.879112e-03	nan	nan
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	3.191592e-03	nan	nan
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	5.911841e-03	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	6.337305e-03	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	1.089016e-02	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	8.684923e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	6.370835e-03	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	6.714492e-03	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	7.648996e-03	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	1.792965e-03	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	6.795346e-03	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	4.467012e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	1.204634e-02	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	1.581455e-02	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	1.143345e-02	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	1.040388e-02	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	2.471821e-02	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	1.080819e-02	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	1.909704e-02	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	2.602945e-02	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	2.198439e-02	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	1.672622e-02	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	1.811699e-02	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	2.532580e-02	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	4.011955e-02	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	2.735949e-02	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	2.006701e-02	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	2.760217e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	3.992850e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	3.111394e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	3.781325e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	2.428024e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	4.311482e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	3.140391e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	3.380937e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	4.611768e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	4.667922e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	4.847154e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	3.583062e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	3.354277e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	3.572797e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	4.500341e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	3.040749e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	3.807634e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	3.059107e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	3.350100e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	3.302471e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	3.738050e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	4.729611e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	5.785365e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	4.734983e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	5.216372e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	5.365365e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	5.239532e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	4.721640e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	4.804615e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	5.451540e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	5.683937e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	5.336220e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	5.885263e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	5.194303e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	5.307025e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	4.568119e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	5.115604e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	6.900109e-02	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	7.371849e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	7.200002e-02	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	6.919948e-02	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	8.183246e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	4.924008e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	5.071637e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	6.945484e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	6.753516e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	7.637493e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	8.433316e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	8.385915e-02	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	9.024897e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	8.784083e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	8.621831e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	6.472910e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	8.900267e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	4.576540e-04	nan	nan
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	8.781720e-04	nan	nan
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	3.665450e-03	nan	nan
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	4.581820e-03	nan	nan
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	3.220239e-03	nan	nan
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	3.219750e-03	nan	nan
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	4.992366e-03	nan	nan
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	2.696610e-03	nan	nan
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	5.024231e-03	nan	nan
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	2.232784e-03	nan	nan
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	2.254247e-03	nan	nan
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	6.710715e-03	nan	nan
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	8.110521e-03	nan	nan
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	3.652545e-03	nan	nan
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	5.910326e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	1.107177e-02	nan	nan
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	9.796486e-03	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	4.449348e-03	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	4.544767e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	5.020380e-03	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	8.635361e-03	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	9.148947e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	1.889841e-02	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	1.798981e-02	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	1.535967e-02	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	2.022538e-02	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	2.530540e-02	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	1.318402e-02	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	2.457724e-02	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	2.049291e-02	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	2.838680e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	2.052104e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	3.662527e-02	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	3.480428e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	3.894025e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	3.717694e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	3.575341e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	4.365508e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	3.341042e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	2.444437e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	3.876257e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	4.195343e-02	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	3.421665e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	3.665300e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	3.417061e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	5.384811e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	4.872690e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	4.163856e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	4.336937e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	7.258268e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	4.433983e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	5.114181e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	3.760865e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	3.079511e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	4.102889e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	3.351371e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	3.728676e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	3.458702e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	2.948884e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	3.200492e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	2.721043e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	4.031842e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	6.626669e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	5.583201e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	6.202334e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	6.577134e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	7.150908e-02	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	6.875840e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	7.020442e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	8.548813e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	7.986824e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	6.235899e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	7.764378e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	1.104382e-01	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	7.502928e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	6.286404e-02	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	6.420949e-02	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	6.438613e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	5.730543e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	4.952503e-02	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	4.880923e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	8.265037e-02	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	6.966221e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	5.222433e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	6.381290e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	9.857111e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	7.533217e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	5.042923e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	7.191295e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	4.421580e-04	nan	nan
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	4.646640e-04	nan	nan
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	1.384960e-03	nan	nan
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	8.781720e-04	nan	nan
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	1.832151e-03	nan	nan
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	8.947170e-04	nan	nan
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	1.825004e-03	nan	nan
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	6.921438e-03	nan	nan
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	9.179122e-03	nan	nan
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	4.511810e-03	nan	nan
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	5.854364e-03	nan	nan
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	5.439109e-03	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	2.757739e-03	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	1.364700e-02	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	1.968040e-02	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	1.088014e-02	nan	nan
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	1.790026e-02	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	9.685520e-03	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	1.417627e-02	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	1.140744e-02	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	1.441804e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	3.251747e-02	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	2.566008e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	1.901126e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	2.987374e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	2.216809e-02	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	1.769682e-02	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	2.918745e-02	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	4.458174e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	3.736457e-02	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	2.451844e-02	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	1.806007e-02	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	2.166450e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	3.040179e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	4.282942e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	4.831117e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	4.996239e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	4.834362e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	3.640938e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	3.541771e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	2.397988e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	4.558498e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	2.946052e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	3.714533e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	3.746137e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	3.476726e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	4.326381e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	3.439077e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	5.516176e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	4.718818e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	3.643814e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	4.301872e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	4.763068e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	6.130411e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	5.786856e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	6.112529e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	6.721156e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	6.553970e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	6.424189e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	4.028501e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	5.221086e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	3.942073e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	6.306983e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	6.081373e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	5.563119e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	6.908993e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	5.009483e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	5.503933e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	7.986339e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	6.438983e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	7.061226e-02	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	7.989455e-02	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	7.173675e-02	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	5.594697e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	7.652665e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	6.393597e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	3.996985e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	5.792326e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	6.851875e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	6.901343e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	7.600044e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	5.735325e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	6.273406e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	5.093964e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	6.051182e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	1.855128e-03	nan	nan
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	1.785739e-03	nan	nan
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	3.628613e-03	nan	nan
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	4.112641e-03	nan	nan
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	1.832730e-03	nan	nan
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	9.044950e-04	nan	nan
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	1.363555e-03	nan	nan
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	2.252026e-03	nan	nan
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	6.949988e-03	nan	nan
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	4.130822e-03	nan	nan
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	8.862770e-04	nan	nan
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	6.342605e-03	nan	nan
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	3.627930e-03	nan	nan
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	4.577857e-03	nan	nan
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	4.052960e-03	nan	nan
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	4.096771e-03	nan	nan
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	3.219846e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	9.044709e-03	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	9.541635e-03	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	1.038808e-02	nan	nan
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	7.682595e-03	nan	nan
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	1.422800e-02	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	8.067194e-03	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	7.247277e-03	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	1.087771e-02	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	1.060617e-02	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	1.574774e-02	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	2.703752e-02	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	1.813971e-02	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	3.165554e-02	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	2.179470e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	1.936022e-02	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	1.324329e-02	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	1.092694e-02	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	2.444042e-02	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	1.733948e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	1.838912e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	2.590980e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	1.999352e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	5.955533e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	6.317745e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	4.626065e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	4.930379e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	5.880427e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	4.059141e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	3.710727e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	5.775148e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	6.766481e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	3.744317e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	3.471575e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	3.400580e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	3.783702e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	3.483939e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	4.530195e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	4.881763e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	4.290930e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	3.715421e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	5.307699e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	5.605700e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	4.341001e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	3.755380e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	3.652552e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	3.810265e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	4.037231e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	3.788867e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	4.233287e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	5.439010e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	5.350750e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	6.817085e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	6.343481e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	7.723033e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	7.011599e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	7.332855e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	6.926203e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	5.375407e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	5.505856e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	5.927567e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	6.009824e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	7.398734e-02	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	7.060991e-02	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	6.026267e-02	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	5.998084e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	6.989854e-02	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	7.946244e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	7.558434e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	6.357608e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	6.930419e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	8.406840e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	5.514289e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	5.618384e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	5.252919e-02	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	3.512690e-03	nan	nan
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	2.195430e-03	nan	nan
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	8.781720e-04	nan	nan
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	8.781720e-04	nan	nan
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	4.482150e-03	nan	nan
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	4.482150e-04	nan	nan
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	4.646640e-04	nan	nan
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	4.390860e-04	nan	nan
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	2.222822e-03	nan	nan
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	3.073600e-03	nan	nan
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	2.708782e-03	nan	nan
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	2.726585e-03	nan	nan
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	2.280419e-03	nan	nan
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	3.620264e-03	nan	nan
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	3.613639e-03	nan	nan
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	2.268971e-03	nan	nan
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	1.274060e-02	nan	nan
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	5.040869e-03	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	2.110208e-02	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	1.254448e-02	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	1.193007e-02	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	9.579593e-03	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	8.201276e-03	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	8.514252e-03	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	1.458935e-02	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	9.507472e-03	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	1.421140e-02	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	6.810618e-03	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	7.246281e-03	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	1.133407e-02	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	1.376678e-02	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	1.059483e-02	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	1.528919e-02	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	2.637682e-02	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	2.394515e-02	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	1.710386e-02	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	1.865808e-02	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	3.163105e-02	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	2.221901e-02	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	2.212566e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	1.905428e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	1.987034e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	1.677926e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	1.832045e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	2.858605e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	4.412897e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	5.058479e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	3.534049e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	3.492718e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	3.614403e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	3.011622e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	3.802071e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	5.755100e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	5.189040e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	4.819436e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	5.491918e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	4.097644e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	4.070546e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	4.102985e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	3.672656e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	3.821112e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	4.641000e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	4.289181e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	4.506688e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	5.572315e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	6.467734e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	9.109506e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	5.996550e-02	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	5.877942e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	5.495097e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	5.235631e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	5.293154e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	4.792675e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	6.198359e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	4.666268e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	6.769109e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	7.291903e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	4.768062e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	5.012814e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	4.789684e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	8.063031e-02	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	6.464235e-02	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	5.800065e-02	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	5.135704e-02	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	8.503510e-02	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	8.475284e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	8.013983e-02	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	9.971135e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	7.700502e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	8.558266e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	5.977021e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	6.518816e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	7.296602e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	5.832320e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	4.576540e-04	nan	nan
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	4.556310e-04	nan	nan
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	4.576540e-04	nan	nan
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	9.109770e-04	nan	nan
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	9.286450e-04	nan	nan
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	4.122577e-03	nan	nan
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	2.277768e-03	nan	nan
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	3.189373e-03	nan	nan
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	4.933174e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	6.281884e-03	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	1.817780e-03	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	5.546266e-03	nan	nan
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	5.903628e-03	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	4.083525e-03	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	5.909870e-03	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	5.868990e-03	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	6.305863e-03	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	8.146772e-03	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	9.398511e-03	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	9.780126e-03	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	1.050959e-02	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	8.603702e-03	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	8.573005e-03	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	1.219782e-02	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	1.398974e-02	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	2.982216e-02	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	2.781083e-02	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	2.409352e-02	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	2.931666e-02	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	5.298444e-02	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	3.394712e-02	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	2.266190e-02	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	2.001918e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	3.712365e-02	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	2.893817e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	2.585352e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	3.016246e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	1.985572e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	3.330214e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	3.184029e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	2.708420e-02	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	3.248510e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	3.064090e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	3.628757e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	2.800577e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	2.696047e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	3.737897e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	4.390200e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	3.954667e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.457284e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	3.991360e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	3.676184e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	3.440917e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	3.397469e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	3.894127e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.631573e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	4.312548e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	5.570405e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	5.218973e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	3.680124e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	7.151656e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	3.847488e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	4.620597e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	5.309669e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	4.517088e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	6.979208e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	6.238422e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	8.339895e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	7.342986e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	9.291513e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	8.694284e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	8.991955e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	1.000382e-01	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	6.500987e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	6.731329e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	8.556109e-02	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	7.047089e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	7.231490e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	6.186508e-02	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	8.018663e-02	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	7.455370e-02	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	6.988001e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	6.283717e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	7.541518e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	8.410833e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	6.766529e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	4.482150e-04	nan	nan
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	4.421580e-04	nan	nan
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	3.585720e-03	nan	nan
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	1.344650e-03	nan	nan
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	8.964300e-04	nan	nan
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	2.228967e-03	nan	nan
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	8.903730e-04	nan	nan
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	3.131355e-03	nan	nan
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	1.281115e-02	nan	nan
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	4.519187e-03	nan	nan
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	3.625402e-03	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	4.075804e-03	nan	nan
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	4.073451e-03	nan	nan
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	8.036518e-03	nan	nan
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	4.017204e-03	nan	nan
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	2.124394e-02	nan	nan
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	1.372348e-02	nan	nan
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	4.579242e-03	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	2.087146e-02	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	1.462304e-02	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	9.996798e-03	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	1.122986e-02	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	1.447078e-02	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	1.361316e-02	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	9.481392e-03	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	1.439094e-02	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	2.507022e-02	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	2.090065e-02	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	1.327078e-02	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	1.465539e-02	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	2.229663e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	2.008006e-02	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	2.990382e-02	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	1.717347e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	3.000092e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	2.987472e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	2.167175e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	4.329159e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	3.016093e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	3.101882e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	2.254412e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	2.130916e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	2.431554e-02	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	2.820401e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	4.140391e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	3.453150e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	3.630262e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	2.931520e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	2.298644e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	2.969244e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	3.025589e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	2.517143e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	3.544728e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	5.020607e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	3.776108e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	3.765539e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	2.768380e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	2.417254e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	3.752595e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	3.119451e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.902942e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	4.805088e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	4.145642e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	5.442478e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	4.617042e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	5.685580e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	4.469817e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	3.937121e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	4.663078e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	4.386488e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	4.686425e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	6.514928e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	6.878670e-02	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	9.034058e-02	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	7.890512e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	5.283083e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	9.043637e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	6.465607e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	8.410161e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	1.004432e-01	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	6.841112e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	8.974401e-02	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	1.106859e-01	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	7.726972e-02	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	7.636459e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	6.971370e-02	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	5.477039e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	5.764639e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	7.554441e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	3.570500e-03	nan	nan
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	1.772793e-03	nan	nan
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	8.903730e-04	nan	nan
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	8.853990e-04	nan	nan
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	4.105250e-03	nan	nan
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	3.183355e-03	nan	nan
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	1.841181e-03	nan	nan
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	9.037500e-04	nan	nan
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	1.329459e-03	nan	nan
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	2.257106e-02	nan	nan
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	9.149661e-03	nan	nan
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	4.458404e-03	nan	nan
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	2.723906e-03	nan	nan
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	4.514988e-03	nan	nan
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	1.750013e-02	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	6.422680e-03	nan	nan
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	5.493314e-03	nan	nan
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	6.754102e-03	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	1.042896e-02	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	1.179990e-02	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	9.110441e-03	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	2.254354e-03	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	9.021699e-03	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	8.679978e-03	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	2.109566e-02	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	1.540745e-02	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	1.179645e-02	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	1.088101e-02	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	1.668259e-02	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	1.306058e-02	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	1.221738e-02	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	1.632641e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	1.897907e-02	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	2.507021e-02	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	3.206123e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	4.145981e-02	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	3.085433e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	2.849502e-02	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	2.733863e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	2.866925e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	4.281164e-02	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	3.542724e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	2.355314e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	2.904501e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	3.119031e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	2.454293e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	2.576778e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	2.311384e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	1.865809e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	3.169743e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	3.094042e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	2.397810e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	2.355858e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	1.847713e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	3.527608e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	3.766571e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	4.001455e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	2.811982e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	2.405606e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	4.979529e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	5.312753e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	3.452692e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	4.898777e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	5.628155e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	4.578776e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	5.448646e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	6.411597e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	5.359440e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	7.111186e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	6.168557e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	5.657572e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	8.416640e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	7.635671e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	1.010028e-01	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	6.570686e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	6.273495e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	7.084654e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	9.195152e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	9.964063e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	6.213511e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	6.172087e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	5.947920e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	7.093691e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	6.880149e-02	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	5.900862e-02	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	4.797128e-02	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	6.252056e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	5.717827e-02	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	4.226025e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	4.421580e-04	nan	nan
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	1.883960e-03	nan	nan
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	9.266220e-04	nan	nan
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	4.495701e-03	nan	nan
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	1.341570e-03	nan	nan
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	2.211641e-03	nan	nan
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	9.109770e-04	nan	nan
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	1.787006e-03	nan	nan
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	8.853990e-04	nan	nan
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	2.209885e-03	nan	nan
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	1.363027e-03	nan	nan
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	4.024710e-03	nan	nan
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	9.266220e-04	nan	nan
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	3.694776e-03	nan	nan
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	2.259242e-03	nan	nan
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	2.726048e-03	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	3.654526e-03	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	8.703138e-03	nan	nan
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	5.961654e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	9.610203e-03	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	1.035021e-02	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	1.545905e-02	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	1.076558e-02	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	1.083267e-02	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	7.161601e-03	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	6.295645e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	7.667208e-03	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	1.764242e-02	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	9.375973e-03	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	1.172454e-02	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	1.259249e-02	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	1.397790e-02	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	1.628605e-02	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	1.498779e-02	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	2.182186e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	1.802268e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	1.804702e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	2.996329e-02	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	2.039830e-02	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	2.472542e-02	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	3.182447e-02	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	2.804933e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	3.128800e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	5.297874e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	3.455332e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	3.804323e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	3.538737e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	4.193891e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	4.458623e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	3.724500e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	5.987073e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	2.760273e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	2.700224e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	2.870724e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	3.924866e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	1.905409e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	2.089048e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	3.860738e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	5.034743e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	3.470974e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	2.937454e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	2.993356e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	3.635158e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	2.988160e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	3.240212e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	3.951525e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	3.770279e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	3.876437e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	3.833656e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	4.458451e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	3.527229e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	3.870423e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	4.239215e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	4.895443e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	4.535989e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	7.299895e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	6.663105e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	6.053045e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	6.284765e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	9.924150e-02	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	7.245937e-02	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	8.539356e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	7.608045e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	6.908349e-02	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	7.853817e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	6.609778e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	9.620144e-02	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	7.452202e-02	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	7.430116e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	7.515081e-02	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	6.953384e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	1.195137e-01	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	8.679665e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	9.067835e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	1.370690e-02	nan	nan
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	4.001934e-03	nan	nan
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	3.591818e-03	nan	nan
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	9.163640e-04	nan	nan
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	9.228460e-04	nan	nan
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	4.646640e-04	nan	nan
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	1.341570e-03	nan	nan
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	5.403585e-03	nan	nan
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	3.592413e-03	nan	nan
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	6.750265e-03	nan	nan
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	4.515330e-03	nan	nan
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	1.787172e-02	nan	nan
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	1.337688e-02	nan	nan
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	9.829225e-03	nan	nan
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	3.140464e-03	nan	nan
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	9.980405e-03	nan	nan
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	3.559945e-03	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	5.373895e-03	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	8.961776e-03	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	4.550313e-03	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	9.000407e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	6.756219e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	5.820939e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	1.642110e-02	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	8.618650e-03	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	1.042421e-02	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	8.199024e-03	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	1.592837e-02	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	1.630561e-02	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	1.321290e-02	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	1.619663e-02	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	2.375596e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	2.077777e-02	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	1.663474e-02	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	1.316902e-02	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	3.223910e-02	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	2.765886e-02	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	3.327550e-02	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	3.748531e-02	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	2.537763e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	2.635643e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	2.450563e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	2.444249e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	2.143048e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	2.623105e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	2.908370e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	3.318068e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	2.553645e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	3.240981e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	3.284794e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	3.076384e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	3.876251e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	2.919897e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	2.672735e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	4.305684e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	4.217669e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	4.307535e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	4.066230e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	2.952354e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	3.328930e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	3.335190e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	3.844185e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	5.193330e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	3.854744e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	4.424279e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	4.528032e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	3.367641e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	3.621512e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	3.925489e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	5.292840e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	4.077924e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	5.378274e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	5.868311e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	5.141860e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	9.754606e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	1.165266e-01	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	9.015536e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	8.638015e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	7.647525e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	6.584927e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	7.638851e-02	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	8.716216e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	6.872020e-02	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	7.485857e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	7.649819e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	9.512444e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	6.554084e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	6.495196e-02	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	9.674256e-02	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	8.786989e-02	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	6.748490e-02	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	5.024524e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	4.709910e-04	nan	nan
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	4.421580e-03	nan	nan
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	1.326480e-03	nan	nan
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	4.421580e-04	nan	nan
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	1.786808e-03	nan	nan
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	1.326387e-03	nan	nan
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	2.248400e-03	nan	nan
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	8.903730e-04	nan	nan
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	3.137510e-03	nan	nan
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	2.249495e-03	nan	nan
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	3.581844e-03	nan	nan
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	4.390860e-04	nan	nan
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	5.050266e-03	nan	nan
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	4.000639e-03	nan	nan
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	1.775625e-03	nan	nan
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	6.398649e-03	nan	nan
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	9.835223e-03	nan	nan
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	5.383863e-03	nan	nan
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	9.503858e-03	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	2.748912e-03	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	1.789996e-02	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	9.612073e-03	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	8.961243e-03	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	1.940940e-02	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	2.375614e-02	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	9.568668e-03	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	1.357128e-02	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	2.026581e-02	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	2.035471e-02	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.909253e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	1.934082e-02	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	1.763655e-02	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	1.547218e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	1.717855e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	1.591934e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	1.891697e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	1.957788e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	1.616301e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	1.312585e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	3.980498e-02	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	2.938879e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	1.921013e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	3.459818e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	4.257011e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	2.911448e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	3.228768e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	2.562999e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	8.903461e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	3.501812e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	2.608830e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	3.217437e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	3.031197e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	3.636081e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	2.915142e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	3.288880e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	3.489233e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	3.480363e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	3.679651e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	4.457369e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	2.749865e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	4.441535e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	4.657846e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	3.398023e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	3.969029e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	3.646171e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	3.471383e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	2.991114e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	3.249654e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	8.532998e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	5.586285e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	6.052739e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	6.392625e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	6.297237e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	8.761520e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	6.521302e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	6.043775e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	5.240577e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	6.005268e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	5.292338e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	7.951576e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	7.649889e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	6.522468e-02	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	6.606147e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	7.471793e-02	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	7.964013e-02	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	6.180993e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	6.928502e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	7.301006e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	1.031307e-01	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	6.752268e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	8.895249e-02	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.156612e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	4.709910e-04	nan	nan
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	9.131490e-04	nan	nan
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	2.797118e-03	nan	nan
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	9.131490e-04	nan	nan
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	1.820151e-03	nan	nan
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	4.576540e-04	nan	nan
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	7.780110e-03	nan	nan
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	3.651795e-03	nan	nan
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	1.821175e-03	nan	nan
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	2.285839e-03	nan	nan
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	1.049250e-02	nan	nan
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	6.754134e-03	nan	nan
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	7.189351e-03	nan	nan
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	5.854849e-03	nan	nan
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	2.764111e-03	nan	nan
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	8.223197e-03	nan	nan
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	4.060670e-03	nan	nan
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	4.565208e-03	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	8.693746e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	2.642311e-02	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	1.926948e-02	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	1.261316e-02	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	1.212642e-02	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	1.052697e-02	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	8.256008e-03	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	1.219163e-02	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	1.131262e-02	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	5.844201e-03	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	4.136284e-02	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	3.267116e-02	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	2.472733e-02	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	2.541682e-02	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	1.893709e-02	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	1.555658e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	1.743773e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	2.615305e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	2.041083e-02	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	2.549508e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	3.816935e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	2.538369e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	2.908334e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	1.807031e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	2.792025e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	1.979939e-02	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	2.625005e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	1.854719e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	2.137952e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	1.318186e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	2.004265e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	2.354668e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	4.751412e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	4.499616e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	3.756450e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	3.889852e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	3.623549e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	3.740488e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	3.396863e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	3.543162e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	3.041484e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	2.804240e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	2.840195e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	3.343479e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	2.895404e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	4.257753e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	3.429906e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	5.483908e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	3.443767e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	4.692730e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	5.247488e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	7.379648e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	5.623840e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	5.470579e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	5.548293e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	5.722700e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	5.651046e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	8.871321e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	7.073618e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	6.394429e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	5.441316e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	6.056840e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	6.381694e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	7.285901e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	8.443740e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	6.392661e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	8.554134e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	6.430787e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	6.948948e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	5.909751e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	5.020817e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	7.822184e-02	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	6.844089e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	6.645207e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	5.028600e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	9.163640e-04	nan	nan
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	4.482150e-04	nan	nan
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	9.138130e-04	nan	nan
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	4.581820e-04	nan	nan
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	2.736342e-03	nan	nan
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	4.556310e-04	nan	nan
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	6.248380e-03	nan	nan
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	1.785250e-03	nan	nan
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	2.677880e-03	nan	nan
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	8.926250e-04	nan	nan
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	9.109770e-04	nan	nan
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	4.556310e-04	nan	nan
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	1.375642e-03	nan	nan
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	5.496328e-03	nan	nan
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	2.718694e-03	nan	nan
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	2.664303e-03	nan	nan
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	2.751693e-03	nan	nan
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	1.359045e-03	nan	nan
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	3.178673e-03	nan	nan
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	3.632354e-03	nan	nan
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	7.210104e-03	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	3.572036e-03	nan	nan
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	9.817656e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	1.309313e-02	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	1.075154e-02	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	9.151449e-03	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	1.175652e-02	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	1.041707e-02	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	6.349171e-03	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	1.514802e-02	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	8.669513e-03	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	1.738024e-02	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	1.594476e-02	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	1.313672e-02	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	9.066889e-03	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	1.352291e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	1.278213e-02	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	1.307223e-02	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	1.733354e-02	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.131683e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	3.401459e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	2.122615e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	3.426321e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	2.777576e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	2.728121e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	1.867782e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	3.045064e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	4.066452e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	4.353809e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	2.303383e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	3.187380e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	5.001513e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	3.267729e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	4.054848e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	3.863276e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	3.662026e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	3.414491e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	3.020980e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	3.125437e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	3.104940e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	2.305640e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	3.204515e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	4.974338e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	3.613905e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	3.685512e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	3.601844e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	2.216813e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	4.959532e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	4.231831e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	5.535194e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	3.727975e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	4.149880e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	4.350511e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	5.593499e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	5.053868e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	5.110993e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	7.873189e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	5.774032e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	6.067579e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	5.048107e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	8.704024e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	6.919916e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	6.189803e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	6.594388e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	5.598773e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	1.065780e-01	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	7.972976e-02	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	6.233097e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	6.539937e-02	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	7.668523e-02	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	7.490291e-02	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	8.171280e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	7.760219e-02	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	6.897935e-02	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	7.664330e-02	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	7.929158e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	4.576540e-04	nan	nan
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	4.463130e-04	nan	nan
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	8.853990e-04	nan	nan
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	3.082725e-03	nan	nan
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	1.846477e-03	nan	nan
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	9.266220e-04	nan	nan
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	1.356390e-03	nan	nan
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	3.626278e-03	nan	nan
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	9.173040e-04	nan	nan
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	3.164177e-03	nan	nan
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	3.622542e-03	nan	nan
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	1.814044e-03	nan	nan
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	1.804186e-03	nan	nan
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	3.543325e-03	nan	nan
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	1.331508e-03	nan	nan
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	6.180007e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	7.086797e-03	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	1.612451e-02	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	9.912759e-03	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	9.567664e-03	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	1.456787e-02	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	1.584239e-02	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	1.169010e-02	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	7.714635e-03	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	8.641770e-03	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	9.518951e-03	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	2.907918e-02	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	3.387894e-02	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	2.833766e-02	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	2.339744e-02	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	2.335964e-02	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	1.669624e-02	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	1.274074e-02	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	2.272046e-02	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	1.990403e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	2.102223e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	1.708630e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	2.044732e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	2.018934e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	1.759193e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	2.590279e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	1.484993e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	3.116117e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	4.543672e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	3.388623e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	3.259997e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	2.526845e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	2.753913e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	2.999733e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	3.095616e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	2.479343e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	3.620246e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	3.700755e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	3.713338e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	3.045562e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	3.991526e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	3.498310e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	3.895766e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	2.983518e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	4.227387e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	4.053318e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	2.793986e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	5.065659e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	4.211535e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	5.797425e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	4.193274e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	3.521895e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	5.915480e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	6.050878e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	6.670418e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	3.803698e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	6.128598e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	5.108487e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	6.021574e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	6.554110e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	6.900775e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	7.975381e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	5.481938e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	5.063416e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	6.024448e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	8.291056e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	6.501820e-02	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	6.814865e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	8.184677e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	8.278805e-02	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	8.312890e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	6.418739e-02	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	6.457067e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	6.694976e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	7.292530e-02	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	4.463130e-04	nan	nan
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	8.964300e-04	nan	nan
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	1.352035e-03	nan	nan
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	2.787990e-03	nan	nan
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	9.293290e-04	nan	nan
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	3.192020e-03	nan	nan
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	9.419820e-04	nan	nan
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	2.317815e-03	nan	nan
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	8.843170e-04	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	8.583886e-03	nan	nan
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	3.196077e-03	nan	nan
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	1.041929e-02	nan	nan
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	6.703376e-03	nan	nan
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	4.955816e-03	nan	nan
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	1.797196e-03	nan	nan
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	7.175622e-03	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	8.536181e-03	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	5.493338e-03	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	9.553167e-03	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	1.388892e-02	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	1.627503e-02	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	1.169910e-02	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	9.858433e-03	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	3.615251e-03	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	1.057493e-02	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	1.396265e-02	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	1.853818e-02	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	1.673271e-02	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	1.223226e-02	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	1.587657e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	3.512182e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	2.549112e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	1.777906e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	2.300339e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	1.265186e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	1.692045e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	2.340203e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	2.168332e-02	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	1.494236e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	1.587114e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	2.087813e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	1.832230e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	1.923035e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	1.439966e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	6.053798e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	2.888606e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	2.717811e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	3.357560e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	2.724797e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	1.866300e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	3.752545e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	4.248768e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	3.918352e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	3.373855e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	4.177578e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	3.452488e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	4.036708e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	2.708217e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.664427e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	3.698195e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	3.846524e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	3.930510e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	4.262884e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	4.738943e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	3.541572e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	4.578433e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	4.665488e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	5.728980e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	5.253809e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	4.659908e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	7.158561e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	6.548562e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	6.721368e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	6.980901e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	8.092210e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	7.766374e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	7.682455e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	9.322420e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	6.581412e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	9.103336e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	6.983845e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	6.896958e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	8.646080e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	8.880044e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	9.181492e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	9.550658e-02	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	7.743594e-02	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	4.646640e-04	nan	nan
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	8.943810e-04	nan	nan
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	1.829159e-03	nan	nan
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	4.968453e-03	nan	nan
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	4.937165e-03	nan	nan
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	2.241892e-03	nan	nan
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	1.359477e-03	nan	nan
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	1.825072e-03	nan	nan
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	4.029238e-03	nan	nan
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	5.416642e-03	nan	nan
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	4.075650e-03	nan	nan
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	5.295355e-03	nan	nan
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	1.185530e-02	nan	nan
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	5.408002e-03	nan	nan
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	7.658432e-03	nan	nan
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	5.024257e-03	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	1.329087e-02	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	1.460513e-02	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	8.174936e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	1.497411e-02	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	1.959729e-02	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	1.543247e-02	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	1.040588e-02	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	1.271943e-02	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	9.979581e-03	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	7.698528e-03	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	1.493816e-02	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	1.404332e-02	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	9.021398e-03	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	9.911088e-03	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	2.138170e-02	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	2.035512e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	1.501482e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	1.757886e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	1.493361e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	2.784742e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	2.677308e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	1.526990e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	2.137962e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	2.218657e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	3.649747e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	4.316137e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	2.617941e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	1.632206e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	1.542276e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	2.175023e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	2.442409e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	2.831102e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	3.797775e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	4.264070e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	1.867628e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	1.631592e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	1.492728e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	2.891337e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	2.064575e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	3.137027e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	5.676809e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	3.141371e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	3.704555e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	3.490222e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	2.316018e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	4.024757e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	2.538236e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	4.007619e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	4.031026e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	4.612236e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	4.894233e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	5.582631e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	6.738312e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	6.122733e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	4.047756e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	5.152877e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	8.253419e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	8.106399e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	7.064605e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	7.084061e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	1.098083e-01	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	1.097697e-01	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	7.993225e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	7.456611e-02	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	7.892050e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	5.446308e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	6.805256e-02	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	8.189419e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	6.774477e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	7.451290e-02	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	7.320549e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	7.829519e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	8.385517e-02	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	8.843170e-04	nan	nan
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	1.788812e-03	nan	nan
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	4.463130e-04	nan	nan
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	9.286450e-04	nan	nan
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	2.249495e-03	nan	nan
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	8.926250e-04	nan	nan
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	2.731469e-03	nan	nan
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	2.652950e-03	nan	nan
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	5.902444e-03	nan	nan
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	3.976265e-03	nan	nan
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	5.326607e-03	nan	nan
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	6.679997e-03	nan	nan
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	5.815526e-03	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	7.670072e-03	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	6.708966e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	6.809267e-03	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	2.195343e-02	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	1.809412e-02	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	1.534808e-02	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	1.656016e-02	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	1.257625e-02	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	9.968556e-03	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	1.075663e-02	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	7.191012e-03	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	1.182212e-02	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	1.718193e-02	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	1.457840e-02	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	1.731293e-02	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	1.087315e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	1.591694e-02	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	1.412083e-02	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	1.042955e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.867015e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	1.311792e-02	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	1.281068e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	1.317611e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	5.271290e-02	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	2.898595e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	1.453713e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	2.157898e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	1.727655e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	1.592430e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	1.496318e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	2.120465e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	2.940414e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	4.386176e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	3.270688e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	3.056057e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	2.297091e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	2.367861e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	2.080640e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	2.996639e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	1.990946e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	2.425668e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	3.495319e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	3.672213e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	2.400915e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	3.565018e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	5.237396e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	3.075346e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	2.297770e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	3.397144e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	4.514468e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	4.926011e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	4.464870e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	4.035601e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	4.506904e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	4.258311e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	4.458693e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	4.562926e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	6.041123e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	5.264766e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	4.291616e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	3.863174e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	5.632073e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	5.931119e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	6.746174e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	7.240147e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	7.949119e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	7.166247e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	5.939633e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	6.089371e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	5.677964e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	5.944926e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	8.828973e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	7.127112e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	9.758413e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	9.044950e-04	nan	nan
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	8.954060e-04	nan	nan
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	4.421580e-04	nan	nan
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	1.342499e-03	nan	nan
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	8.964300e-04	nan	nan
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	2.241694e-03	nan	nan
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	4.543727e-03	nan	nan
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	2.323163e-03	nan	nan
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	5.047990e-03	nan	nan
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	5.938758e-03	nan	nan
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	3.160287e-03	nan	nan
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	8.237600e-03	nan	nan
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	5.463836e-03	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	1.082384e-02	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	5.401923e-03	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	3.173044e-03	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	1.208786e-02	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	1.983205e-02	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	1.259068e-02	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	1.232514e-02	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	2.083466e-02	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	2.871787e-02	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	1.933344e-02	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	2.347329e-02	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	1.222685e-02	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	1.407080e-02	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	3.853498e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	2.857308e-02	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	1.954825e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	2.063738e-02	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	1.649694e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	3.977380e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	2.577835e-02	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	1.848184e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	2.075543e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	2.457701e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	3.824415e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	2.971247e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	2.033082e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	2.955497e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	2.399264e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	1.898482e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	2.563609e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	3.355435e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	2.967849e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.399449e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.045500e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	3.084947e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	1.871596e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	2.794065e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	2.269961e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	1.766264e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	3.394328e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	2.036983e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	2.709205e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	3.554576e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	3.704368e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	2.402974e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	4.580117e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	3.263457e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	2.353417e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	4.530017e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	5.049213e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	3.698142e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	4.455862e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	6.030458e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	5.374558e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	8.310019e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	5.440857e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	6.616873e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	6.296063e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	7.054777e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	7.532860e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	8.929224e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	6.832681e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	7.666877e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	1.022383e-01	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	8.914184e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	8.856461e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	1.244104e-01	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	7.871469e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	1.043775e-01	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	8.912794e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	7.897574e-02	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	6.801559e-02	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	4.471910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	8.943810e-04	nan	nan
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	8.943810e-04	nan	nan
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	1.177480e-02	nan	nan
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	1.412970e-03	nan	nan
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	4.709910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	4.709910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	4.709910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	5.117631e-03	nan	nan
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	1.852172e-03	nan	nan
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	1.381028e-03	nan	nan
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	2.700614e-03	nan	nan
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	2.695399e-03	nan	nan
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	1.341570e-03	nan	nan
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	3.590872e-03	nan	nan
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	1.792146e-03	nan	nan
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	4.576540e-04	nan	nan
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	1.031012e-02	nan	nan
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	8.516622e-03	nan	nan
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	8.034281e-03	nan	nan
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	8.127933e-03	nan	nan
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	8.107179e-03	nan	nan
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	3.634515e-03	nan	nan
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	1.363522e-03	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	8.187075e-03	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	1.179154e-02	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	1.170475e-02	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	1.256159e-02	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	5.849099e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	1.087553e-02	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	7.699799e-03	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	5.966151e-03	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	1.084553e-02	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	9.603620e-03	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	1.040695e-02	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	6.383753e-03	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	7.811718e-03	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	1.352059e-02	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	9.081794e-03	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	1.169911e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	1.427898e-02	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	8.604929e-03	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	1.364803e-02	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	3.048568e-02	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.997792e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	1.455631e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	1.166420e-02	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	1.437557e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	1.713997e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	2.698833e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	1.696165e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	3.133249e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	3.635590e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	2.127117e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	2.122956e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	3.045984e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	2.336622e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	2.302570e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	2.681200e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	3.817910e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	3.120456e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	2.475461e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	2.085330e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	2.980256e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	2.503557e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	3.116753e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	2.439977e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	2.264182e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	2.659260e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	2.172989e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	5.092643e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	3.448470e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	3.226971e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	3.108899e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	4.913464e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	4.917256e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	4.424929e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	4.421424e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	3.287264e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	3.850355e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	3.596894e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	4.381176e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	4.832905e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	7.529969e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	8.238243e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	8.359207e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	6.436037e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	8.213403e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	7.114563e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	7.204056e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	9.484710e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	7.437073e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	1.026268e-01	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	7.093446e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	9.154510e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	6.234755e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	6.558365e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	6.203660e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	1.030900e-02	nan	nan
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	2.689290e-03	nan	nan
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	3.110952e-03	nan	nan
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	3.266222e-03	nan	nan
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	1.868601e-03	nan	nan
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	3.672542e-03	nan	nan
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	9.153070e-04	nan	nan
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	9.038460e-04	nan	nan
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	1.354084e-03	nan	nan
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	8.964300e-04	nan	nan
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	1.803523e-03	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	4.631597e-03	nan	nan
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	1.070577e-02	nan	nan
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	6.361148e-03	nan	nan
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	5.024839e-03	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	7.280932e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	8.617555e-03	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	6.885919e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	3.639495e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	1.104937e-02	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	5.981034e-03	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	1.206073e-02	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	4.654972e-02	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	1.888913e-02	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	1.263624e-02	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	1.977769e-02	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	1.454069e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	3.880917e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	2.252902e-02	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	1.471659e-02	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	1.331872e-02	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	1.533945e-02	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	1.627708e-02	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	1.125240e-02	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	4.145508e-02	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	3.308066e-02	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	1.676309e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.756866e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	1.167870e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	1.582299e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	1.936087e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	2.092820e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	3.123894e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	2.407948e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	2.625747e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	2.526552e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	1.814444e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	1.484466e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	2.434645e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	2.895972e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	2.027652e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	1.756402e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	1.972972e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	2.454886e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	3.081801e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	2.215331e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	2.097879e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	3.913319e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	2.612087e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	3.894963e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	2.165058e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	1.405077e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	2.399291e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	3.993545e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	4.308185e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	3.033353e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	3.114767e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	2.987029e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	5.499569e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	4.764116e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	3.698138e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	4.941612e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	6.277243e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	4.937221e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	5.734092e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	5.464875e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	4.493774e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	6.878723e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	6.159855e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	6.282227e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	7.840713e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	6.390501e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	6.889253e-02	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	6.973344e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	7.944538e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	7.148910e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	7.688970e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	7.350454e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	3.645050e-03	nan	nan
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	5.458253e-03	nan	nan
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	5.869586e-03	nan	nan
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	2.696711e-03	nan	nan
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	9.038460e-04	nan	nan
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	4.005673e-03	nan	nan
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	2.708782e-03	nan	nan
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	1.787113e-03	nan	nan
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	3.188078e-03	nan	nan
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	8.967400e-04	nan	nan
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	1.810217e-03	nan	nan
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	1.789785e-03	nan	nan
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	3.970344e-03	nan	nan
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	1.788251e-03	nan	nan
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	7.272028e-03	nan	nan
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	7.719625e-03	nan	nan
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	3.615034e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	3.164090e-03	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	4.544200e-03	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	1.375717e-02	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	8.172468e-03	nan	nan
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.730808e-02	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	1.413926e-02	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	2.205028e-02	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	1.760088e-02	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	1.082898e-02	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	1.359974e-02	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	1.362261e-02	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	1.897563e-02	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	1.714656e-02	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	2.044770e-02	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	9.973379e-03	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	1.051843e-02	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.407699e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	1.780283e-02	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	1.372523e-02	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	2.604459e-02	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	1.770501e-02	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.178926e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	1.536468e-02	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	1.809813e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	1.859890e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	1.934351e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	1.175218e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	2.207562e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	5.570872e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	4.779497e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	2.855610e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	4.405716e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	1.389660e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	5.955096e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	3.488147e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	3.081444e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	2.627167e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	1.817235e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	1.502091e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	2.545150e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	2.468128e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	3.257558e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	2.168562e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	2.217956e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	2.807198e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	3.224203e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	3.425872e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	3.357370e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	3.722063e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	3.659055e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.513254e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	2.401504e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	2.954745e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	2.671874e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	3.795729e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	4.009634e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	4.444846e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	5.416723e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	6.561326e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	6.037705e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	3.968826e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	5.766612e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	4.356972e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	6.380721e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	5.688677e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	6.342061e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	5.599771e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	8.421277e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	5.206211e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	5.346379e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	7.261207e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	8.835367e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	6.031895e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	7.115819e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	7.693900e-02	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	6.720018e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	5.366290e-03	nan	nan
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	4.471910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	1.788760e-03	nan	nan
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	2.248774e-03	nan	nan
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	1.353060e-03	nan	nan
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	4.471910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	3.105171e-03	nan	nan
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	1.366890e-03	nan	nan
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	6.386016e-03	nan	nan
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	8.657897e-03	nan	nan
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	6.880869e-03	nan	nan
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	7.264826e-03	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	2.718592e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	3.209309e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	2.720745e-03	nan	nan
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	4.999721e-03	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	1.178191e-02	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	4.523617e-03	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	5.403207e-03	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	8.148511e-03	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	1.912394e-02	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	2.252491e-02	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	6.670590e-03	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	1.034256e-02	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	1.929074e-02	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	2.116210e-02	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	1.429089e-02	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	1.029675e-02	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	5.827225e-03	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	1.259570e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	1.385552e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	1.618303e-02	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	1.300501e-02	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	2.055839e-02	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.583787e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	1.895378e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	2.566778e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	2.781660e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	2.635107e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	2.223967e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	2.207514e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	2.853917e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	1.266975e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	1.689495e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	8.763225e-03	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	1.129061e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	1.042069e-02	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	1.547242e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	1.405650e-02	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	1.910040e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	1.774559e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	2.338687e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	4.582768e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	2.733282e-02	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	1.905780e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	2.764488e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	2.465617e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	2.371509e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	2.063728e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	2.900036e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	2.846703e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	2.970157e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	1.880166e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	2.755692e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	3.779299e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	5.249257e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	3.427751e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	6.258362e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	5.060676e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	5.212870e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	4.315741e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	4.365228e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	7.746884e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	6.040371e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	7.833777e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	6.260434e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	7.168006e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	7.522145e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	5.727066e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	5.933917e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	5.604959e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	6.964359e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	5.330890e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	6.183198e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	7.343740e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	5.469338e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	7.109250e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	5.719785e-02	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	4.471910e-04	nan	nan
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	4.646640e-04	nan	nan
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	2.695398e-03	nan	nan
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	4.421580e-04	nan	nan
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	2.258793e-03	nan	nan
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	3.628466e-03	nan	nan
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	9.138130e-04	nan	nan
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	1.381028e-03	nan	nan
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	1.124015e-02	nan	nan
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	3.227855e-03	nan	nan
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	7.736117e-03	nan	nan
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	1.362677e-03	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	2.278333e-03	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	1.052497e-02	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	1.834546e-03	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	8.164687e-03	nan	nan
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	1.450586e-02	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	5.880402e-03	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	8.685948e-03	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	8.117755e-03	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	4.994981e-03	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	9.550127e-03	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	8.668875e-03	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	5.917524e-03	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	2.248975e-03	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	1.137748e-02	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	5.491911e-03	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	1.216461e-02	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	3.197002e-02	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	2.665179e-02	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	2.298897e-02	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	1.718542e-02	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	2.128639e-02	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.227037e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	2.704636e-02	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	1.359716e-02	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	1.347628e-02	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	1.718898e-02	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	1.436511e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	1.922737e-02	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	1.500317e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	1.516941e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	8.936705e-03	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.593261e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	1.908359e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	1.459580e-02	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	5.069406e-02	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	2.057367e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	2.119799e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	1.628428e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	2.210658e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	2.282130e-02	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	2.030395e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	2.359522e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	2.886509e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	4.512950e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	3.606154e-02	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	5.245736e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	3.723213e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	4.835557e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	3.712444e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	2.531282e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	2.456962e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	3.753381e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	4.524465e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	3.761662e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	4.116408e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	4.162251e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	3.139634e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	3.813013e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	4.172972e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	3.348302e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	4.501525e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	6.458090e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	6.316313e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	5.256626e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	6.087976e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	6.431966e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	5.162292e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	5.022276e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	4.879043e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	5.116049e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	7.962753e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	5.992661e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	7.205729e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	5.692567e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	5.113875e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	8.903730e-04	nan	nan
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	9.003400e-04	nan	nan
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	8.903730e-04	nan	nan
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	4.421580e-04	nan	nan
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	3.185006e-03	nan	nan
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	2.277801e-03	nan	nan
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	1.346125e-03	nan	nan
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	4.469594e-03	nan	nan
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	7.741580e-03	nan	nan
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	5.846889e-03	nan	nan
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	4.040917e-03	nan	nan
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	9.037500e-04	nan	nan
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	3.155596e-03	nan	nan
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	7.576551e-03	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	8.558039e-03	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	1.929410e-02	nan	nan
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	1.345585e-02	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	1.733313e-02	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	3.066505e-02	nan	nan
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	3.191109e-02	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	1.304078e-02	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	1.078571e-02	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	9.877749e-03	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	1.361633e-02	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	7.216566e-03	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	8.566180e-03	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	1.545111e-02	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	8.971927e-03	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	1.715761e-02	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	1.487982e-02	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	1.303843e-02	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	1.029485e-02	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	9.413883e-03	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	2.096264e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	1.964336e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	1.406432e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	9.124713e-03	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.578215e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	1.697928e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	1.261056e-02	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	1.817712e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	2.474049e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	3.119600e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	2.868531e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	1.682906e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	1.804368e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	1.878727e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	1.446605e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	9.001412e-03	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	1.218489e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	1.826128e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	2.753481e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	2.869803e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	2.026507e-02	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	2.678485e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	2.720662e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	1.407304e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	2.355368e-02	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	2.340416e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	2.645089e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	1.985885e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	2.609301e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	1.722982e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	1.959745e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	2.405967e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	2.169612e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	2.082704e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	1.768718e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	3.334938e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	5.105483e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	4.786851e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	3.523321e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	3.171318e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	3.574244e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	4.555724e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	3.833127e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	4.427787e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	5.071005e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	6.834360e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	8.322352e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	5.475865e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	6.413505e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	5.831393e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	6.009744e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	7.258850e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	5.268768e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	5.954528e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	6.756031e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	8.013522e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	8.781720e-04	nan	nan
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	4.709910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	2.238000e-03	nan	nan
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	1.343621e-03	nan	nan
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	4.390860e-04	nan	nan
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	8.967400e-04	nan	nan
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	4.471910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	4.556310e-04	nan	nan
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	3.144921e-03	nan	nan
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	2.241080e-03	nan	nan
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	2.241918e-03	nan	nan
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	1.471538e-02	nan	nan
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	7.698830e-03	nan	nan
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	3.608355e-03	nan	nan
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	5.491848e-03	nan	nan
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	5.069124e-03	nan	nan
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	6.305885e-03	nan	nan
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	9.085328e-03	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	8.089732e-03	nan	nan
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	1.044182e-02	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	1.047790e-02	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	1.678501e-02	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	5.869403e-03	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	9.434861e-03	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	7.197267e-03	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	1.308971e-02	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	8.186857e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	9.031347e-03	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.171013e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	1.174811e-02	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	9.016647e-03	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	6.314937e-03	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.168326e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	2.130020e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	1.360357e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	9.465423e-03	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	1.502881e-02	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	2.344449e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	1.315054e-02	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	1.307095e-02	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	1.103816e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	1.871972e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	1.267831e-02	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	1.496190e-02	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	9.111240e-03	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	1.530967e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	1.435592e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	3.372802e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	2.868579e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	2.123720e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	2.389718e-02	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	2.417917e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	2.172145e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	1.728178e-02	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	1.405222e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	2.437091e-02	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	1.432359e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	2.248612e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	2.321007e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	2.014574e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	1.549317e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	2.140348e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	3.833030e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	1.708457e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	2.116595e-02	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	3.982426e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	2.035395e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	2.585668e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	2.761809e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	5.211040e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	3.438570e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	4.088680e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	6.093740e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	4.214846e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	4.085423e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	3.212700e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	4.844249e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	4.579645e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	3.808368e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	5.969013e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	5.592092e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.030421e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	4.661861e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	4.533201e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	5.127424e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	5.288561e-02	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	7.345827e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	6.281816e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	7.084669e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	6.327392e-02	nan	nan
# END HISTO2D



==> img/plots/YFS/tdR-Spec2InitWin.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitWin-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=2 spectators, starting scale winner
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitWin-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitWin-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/Spec2InitWin-photon.yoda/Sherpa/tdR
Title=Spec2InitWin-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	9.293290e-04	nan	nan
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	9.293290e-04	nan	nan
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	4.556310e-04	nan	nan
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	4.482150e-04	nan	nan
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	2.241080e-03	nan	nan
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	4.390860e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	8.781720e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	4.556310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	4.556310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	1.334783e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	9.760748e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	7.943580e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	2.329651e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	1.357289e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	9.173040e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	2.286615e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	9.039670e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	1.375642e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	9.118550e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	8.964300e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	4.581820e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	4.471910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	9.293290e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	1.393990e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	4.646640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	1.375926e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	4.033940e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	1.792860e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	1.825759e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	4.482150e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	4.556310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	1.800281e-03	nan	nan
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	2.825950e-03	nan	nan
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	4.238920e-03	nan	nan
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	4.709910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	1.833668e-03	nan	nan
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	2.306561e-03	nan	nan
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	4.581820e-04	nan	nan
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	4.581820e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	4.118880e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	3.647074e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	4.556310e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	4.556310e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	1.364579e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	9.163640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	4.581820e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	9.228460e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	3.604520e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	3.137016e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	1.805910e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	4.646640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	4.463130e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	4.646640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	5.355750e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	8.926250e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	8.945280e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	1.342743e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	1.373489e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	9.153070e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	2.749090e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	3.213754e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	1.362677e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	1.816708e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	4.482150e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	9.068220e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	4.581820e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	4.709910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	1.338940e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	8.926250e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	4.709910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	9.291730e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	4.576540e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	8.967400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	1.883960e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	4.709910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	1.837881e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	4.646640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	6.198364e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	3.116512e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	2.670013e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	3.090836e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	2.202653e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	4.390860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	4.390860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	2.293947e-03	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	2.210790e-03	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	8.977890e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	4.390860e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	1.790714e-03	nan	nan
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	4.556310e-04	nan	nan
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	2.728389e-03	nan	nan
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	1.353420e-03	nan	nan
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	9.028220e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	4.482150e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	9.112620e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	4.463130e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	1.883960e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	4.709910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	2.239621e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	1.355308e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	1.326480e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	4.421580e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	2.721941e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	1.837624e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	4.556310e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	1.824544e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	8.967400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	2.255193e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	4.556310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	8.947170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	4.556310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	2.231560e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	1.787883e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	9.293290e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	3.189420e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	1.366890e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	1.807692e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	1.366890e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	2.691581e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	1.341570e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	2.727868e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	2.243544e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	1.798348e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	8.947170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	1.352563e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	8.967400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	9.266220e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	2.694211e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	2.254719e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	4.471910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	9.038460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	1.366890e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	9.112620e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	5.465611e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	1.791293e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	4.581820e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	1.363555e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	2.736646e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	9.228460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	2.727457e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	8.781720e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	6.917878e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	4.165535e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	2.712327e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	9.118550e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	8.998120e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	4.646640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	9.003400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	8.843170e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	4.443139e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	1.326480e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	1.831331e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	4.576540e-04	nan	nan
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	3.663119e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	1.371487e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	3.688330e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	3.230655e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	4.121028e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	9.228460e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	9.291730e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	1.347531e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	1.369444e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	4.556310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	2.231073e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	9.293290e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	9.293290e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	4.646640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	4.421580e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	8.843170e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	8.964300e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	1.788760e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	4.463130e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	1.792860e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	1.790811e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	4.463130e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	9.063970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	9.293290e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	9.291730e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	4.471910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	8.926250e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	3.258296e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	1.371487e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	9.109770e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	3.126479e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	5.341041e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	3.576596e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	1.774602e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	2.221793e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	5.127122e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	3.675011e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	2.244569e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	9.181820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	4.709910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	2.263665e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	1.832085e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	1.365708e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	3.152772e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	9.131490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	9.131490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	9.100770e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	1.342743e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	6.638435e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	4.421580e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	3.597460e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	1.369159e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	3.652590e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	2.330273e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	1.782998e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	2.265859e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	8.812440e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	1.355308e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	2.263021e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	4.083839e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	8.977890e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	6.944486e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	2.780974e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	3.651166e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	1.365004e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	6.514382e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	1.843951e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	2.292166e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	5.137089e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	5.563188e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	3.239254e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	2.812614e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	2.331151e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	2.271769e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	9.419820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	9.286450e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	5.591980e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	2.354960e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	9.419820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	4.709910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	4.938520e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	1.772553e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	4.390860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	1.317260e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	2.684985e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	8.926250e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	4.390860e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	9.131490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	7.765140e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	9.153070e-04	nan	nan
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	7.170421e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	2.698734e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	1.354084e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	4.482150e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	3.236021e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	1.412970e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	1.342743e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	4.463130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	4.581820e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	1.338940e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	1.338940e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	1.796471e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	1.324485e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	4.463130e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	4.390860e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	2.787990e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	3.699841e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	9.118550e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	9.293290e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	3.216952e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	8.943810e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	4.646640e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	4.576540e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	2.290949e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	4.576540e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	4.556310e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	1.789055e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	2.248617e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	2.245739e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	2.277801e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	8.967400e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	4.529016e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	1.822129e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	3.635981e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	2.258888e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	2.309144e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	1.400164e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	4.581820e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	1.859283e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	1.827626e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	6.380864e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	1.426841e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	1.079906e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	6.283704e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	1.105041e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	3.167730e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	4.945394e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	4.010268e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	2.299859e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	3.145228e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	5.900769e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	5.014209e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	9.578574e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	9.038460e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	2.724073e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	9.173040e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	4.071848e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	2.754245e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	1.375926e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	1.370938e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	1.367731e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	1.796594e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	1.363522e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	8.935040e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	9.613523e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	6.314860e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	9.128790e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	1.254423e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	6.257253e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	4.980921e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	3.191398e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	3.585881e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	8.812440e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	8.903730e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	7.683052e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	5.870843e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	4.988968e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	5.341579e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	1.029251e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	4.499478e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	1.333758e-02	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	5.395221e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	4.084630e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	1.833489e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	5.923210e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	4.460108e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	2.292290e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	8.781720e-04	nan	nan
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	4.238920e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	1.836138e-02	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	2.073899e-02	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	9.489100e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	8.163155e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	4.390860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	4.471910e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	4.556310e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	9.293290e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	1.368916e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	1.384960e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	1.815606e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	4.646640e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	1.858660e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	8.943810e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	4.556310e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	8.943810e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	1.317260e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	4.390860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	1.800180e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	8.903730e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	8.862770e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	5.144789e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	7.138331e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	5.390091e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	4.517894e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	1.242098e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	7.221840e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	1.038735e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	4.542179e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	7.625964e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	5.378248e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	1.295412e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	3.551484e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	5.349617e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	3.136127e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	6.856227e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	4.981435e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	1.818129e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	1.874924e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	3.572555e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	1.366608e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	2.697237e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	2.256241e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	1.809931e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	1.855128e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	1.785250e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	2.242485e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	4.129897e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	5.416435e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	5.101186e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	5.993177e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	4.536322e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	7.618121e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	3.165666e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	9.037500e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	9.293290e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	4.390860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	1.384960e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	2.319792e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	6.489056e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	4.122652e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	3.201391e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	1.833019e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	2.293947e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	4.421580e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	1.341908e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	1.811242e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	2.279276e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	2.722729e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	3.618893e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	3.193705e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	1.363616e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	4.623506e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	2.727232e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	1.836510e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	5.074622e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	2.255932e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	2.722033e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	8.884710e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	9.068220e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	1.790714e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	4.709910e-04	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	5.899228e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	1.826692e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	9.419820e-04	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	3.176515e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	9.138130e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	2.689057e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	2.226428e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	2.687019e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	2.693277e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	2.713307e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	1.336875e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	4.576540e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	1.832730e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	1.832730e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	8.781720e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	2.683815e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	9.100770e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	8.862770e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	4.556310e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	1.373489e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	4.576540e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	9.131490e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	4.471910e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	3.587010e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	4.463130e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	9.158360e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	3.690210e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	3.639150e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	2.354960e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	2.297275e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	2.310205e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	4.955997e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	5.832037e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	1.082842e-02	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	7.194072e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	9.337015e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	6.648840e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	4.555722e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	4.117328e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	3.206069e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	9.223180e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	1.336539e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	4.082280e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	5.005886e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	5.913080e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	3.610254e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	1.796325e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	8.967611e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	8.094327e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	5.474045e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	2.763191e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	1.834018e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	5.840134e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	1.389173e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	1.789785e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	1.780656e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	2.281372e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	2.691995e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	3.092036e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	1.826597e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	3.119367e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	9.180224e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	1.851644e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	5.541402e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	1.333614e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	1.816699e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	4.082054e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	1.819586e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	9.037500e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	1.791649e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	2.239767e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	9.154092e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	8.210294e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	4.561119e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	6.844307e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	2.736049e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	1.384960e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	4.508722e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	1.756674e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	4.562405e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	4.527322e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	2.696002e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	3.161026e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	8.903730e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	2.694383e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	2.272530e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	1.373813e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	4.472336e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	2.706074e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	5.374062e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	7.238585e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	3.605578e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	2.709473e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	2.719397e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	9.181820e-04	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	1.819802e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	1.807666e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	3.543325e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	2.260287e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	1.350348e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	4.471910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	4.471910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	1.832730e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	1.374550e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	1.374550e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	4.390860e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	1.412970e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	1.400164e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	5.046484e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	2.705124e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	2.691852e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	1.352371e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	2.709314e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	2.756488e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	2.251498e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	2.725175e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	3.604780e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	9.068220e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	4.100289e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	6.782589e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	4.477768e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	3.136962e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	2.251738e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	8.657390e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	5.906455e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	3.589636e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	2.653084e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	1.797608e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	3.164484e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	2.724959e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	1.020337e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	6.465394e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	1.387511e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	2.760471e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	2.240051e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	4.560117e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	4.631010e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	3.598658e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	4.559979e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	3.230101e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	5.061214e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	2.287986e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	4.550232e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	1.445132e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	6.893641e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	8.632333e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	7.702943e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	6.288550e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	6.293208e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	7.834643e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	8.111663e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	5.450122e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	5.916942e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	4.104559e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	4.556350e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	5.984588e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	7.301817e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	5.998243e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	4.149459e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	4.944752e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	8.655901e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	8.170488e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	7.604594e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	4.477556e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	3.666055e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	2.233096e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	3.235919e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	3.171396e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	1.370938e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	4.923568e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	4.482150e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	8.649558e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	4.955035e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	3.147671e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	1.234148e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	4.986366e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	2.754673e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	2.271916e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	2.246924e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	6.346025e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	4.534208e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	5.120640e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	3.673081e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	1.853244e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	1.832355e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	4.463130e-04	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	5.947380e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	3.582711e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	3.213581e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	3.236827e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	5.043418e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	6.372947e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	9.163640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	4.646640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	8.960495e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	1.789785e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	9.192060e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	8.954060e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	9.286450e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	1.819702e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	9.293290e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	2.296750e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	3.187752e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	1.344650e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	6.553860e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	1.556831e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	6.737652e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	1.102526e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	8.607336e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	1.119197e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	2.704031e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	2.696473e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	1.790123e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	7.258791e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	9.395745e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	2.691059e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	2.692181e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	4.023810e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	9.690904e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	5.960325e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	5.020398e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	4.619958e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	1.082801e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	8.500333e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	8.225334e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	7.241405e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	3.616327e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	6.324557e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	3.171431e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	5.913226e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	3.628850e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	7.689772e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	5.881212e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	1.637923e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	1.275351e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	8.732106e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	4.560370e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	5.900530e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	5.978183e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	3.629556e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	7.629295e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	7.818475e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	7.277717e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	5.023662e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	6.408870e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	5.930449e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	8.551355e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	6.287548e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	3.184537e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	4.066322e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	6.296360e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	1.093741e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	4.981361e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	7.507372e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	6.374951e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	8.655547e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	9.439771e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	4.990894e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	3.645352e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	1.099227e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	6.281189e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	7.670465e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	4.088941e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	8.605567e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	5.829347e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	6.308393e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	6.298217e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	6.342707e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	4.484212e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	2.236556e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	2.279757e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	2.264158e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	4.973649e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	1.358292e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	3.206103e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	9.173040e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	4.146890e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	1.354393e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	1.366890e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	2.287184e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	1.113552e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	1.020514e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	3.246172e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	4.163633e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	2.288806e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	4.153930e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	1.387511e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	4.463130e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	3.615165e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	4.488834e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	1.389173e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	3.616579e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	3.164757e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	4.059138e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	1.794219e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	1.353588e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	7.367770e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	1.852172e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	4.957278e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	9.077878e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	3.650146e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	3.164026e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	2.710230e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	1.359192e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	3.640407e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	2.255653e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	4.947664e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	3.176171e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	5.823356e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	2.713658e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	8.365546e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	4.126677e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	1.050576e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	5.022576e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	9.051918e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	7.833607e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	1.075288e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	9.846137e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	8.113856e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	6.347153e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	5.930390e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	7.769914e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	7.768186e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	6.858745e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	1.108675e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	6.351647e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	5.800013e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	6.372358e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	6.393485e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	1.153147e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	4.139582e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	4.521254e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	5.568196e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	6.051214e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	3.671930e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	1.816635e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	4.145674e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	4.078330e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	5.776118e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	2.238242e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	4.080529e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	1.396331e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	9.491754e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	4.048579e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	4.925690e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	4.919027e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	1.329459e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	4.089014e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	3.611708e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	3.268245e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	4.540296e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	4.089982e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	3.645405e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	4.058326e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	5.054507e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	5.008415e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	1.448195e-02	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	4.957630e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	3.164082e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	3.682196e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	5.775471e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	4.082704e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	6.381865e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	4.709910e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	4.390860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	4.390860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	9.293290e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	1.807260e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	3.164794e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	5.914033e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	8.177370e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	3.193990e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	3.160183e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	2.266344e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	1.143640e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	5.940047e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	5.027407e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	4.962739e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	3.210152e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	2.274289e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	3.138121e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	2.265442e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	6.352904e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	5.031929e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	1.492205e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	5.898546e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	5.871967e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	8.136340e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	4.064242e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	4.108319e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	8.931714e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	2.244660e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	1.384192e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	1.614851e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	5.847929e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	9.087943e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	1.399636e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	5.900851e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	8.271446e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	4.521372e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	5.022926e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	5.857352e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	9.446492e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	8.935412e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	3.587875e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	4.947261e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	5.477477e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	3.190344e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	7.326922e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	6.796396e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	5.963512e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	4.521315e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	4.490795e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	6.370576e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	3.154674e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	2.718129e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	4.022026e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	1.126751e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	9.880204e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	1.729421e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	7.297538e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	8.152170e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	6.343295e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	8.640506e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	1.262283e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	5.434090e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	1.800706e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	4.101064e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	5.908912e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	9.187221e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	6.880811e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	6.302149e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	1.596480e-02	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	5.375760e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	3.153682e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	5.926328e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	5.015580e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	5.407969e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	5.455978e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	3.670371e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	5.041729e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	6.003584e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	6.844681e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	2.210649e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	1.134563e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	2.031226e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	4.581820e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	4.709910e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	9.192060e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	2.210790e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	2.210790e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	2.204652e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	1.338898e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	1.323403e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	1.921501e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	4.892819e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	8.143074e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	4.452130e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	5.758121e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	4.068214e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	5.853488e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	5.856109e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	3.186235e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	1.340694e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	3.174015e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	5.888415e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	4.084480e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	1.189504e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	4.956619e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	6.336425e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	2.780651e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	1.298999e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	8.479148e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	4.477148e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	1.385405e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	4.480151e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	4.500974e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	2.010355e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	9.035064e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	1.362114e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	6.324587e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	6.789082e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	1.000679e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	7.739670e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	7.645965e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	9.114690e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	4.057351e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	1.089539e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	6.792501e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	5.872364e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	7.720978e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	1.592534e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	1.347955e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	7.283439e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	9.047868e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	5.858387e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	3.151482e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	5.826371e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	2.006775e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	8.634413e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	3.631725e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	5.477981e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	5.947976e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	5.456201e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	4.088612e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	4.561288e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	6.291713e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	4.959999e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	3.198756e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	3.177905e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	4.969983e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	5.837958e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	9.004901e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	4.484363e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	4.580355e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	5.993438e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	3.707333e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	1.517049e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	7.624001e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	8.927583e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	5.424816e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	9.065135e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	9.526235e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	1.257143e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	1.527980e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	1.367421e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	6.790694e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	9.059320e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	1.176848e-02	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	1.045387e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	6.760858e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	4.958990e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	5.468149e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	5.980890e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	1.016931e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	5.093337e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	8.853990e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	4.390860e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	4.390860e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	1.326387e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	4.556310e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	4.646640e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	3.247833e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	2.749090e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	1.143924e-02	nan	nan
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	8.234045e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	4.545701e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	2.732310e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	2.307803e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	1.126462e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	9.267069e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	7.832208e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	4.648079e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	4.625714e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	6.391928e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	6.979759e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	1.171785e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	1.227163e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	1.938145e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	9.628432e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	1.414418e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	1.035750e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	4.969399e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	5.950681e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	3.635244e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	8.537819e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	5.411791e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	5.375102e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	1.178810e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	1.261876e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	1.084371e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	2.215346e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	1.573216e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	9.467182e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	6.667447e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	5.416019e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	7.658843e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	3.641490e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	6.744823e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	4.472802e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	5.420267e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	4.979746e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	1.096057e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	8.257562e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	8.714334e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	2.269269e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	5.450457e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	1.138817e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	4.545771e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	9.547271e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	1.139474e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	6.391871e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	8.150494e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	1.008027e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	1.414171e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	9.487199e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	5.074763e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	5.930194e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	4.506489e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	1.902348e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	1.130267e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	1.192122e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	1.281762e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	8.120530e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	9.911409e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	8.483753e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	5.043637e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	7.765803e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	7.696439e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	8.971895e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	5.364206e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	9.414071e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	5.773706e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	9.902790e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	5.383475e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	3.129453e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	5.853188e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	1.303248e-02	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	7.665013e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	4.977838e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	5.907688e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	1.270396e-02	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	5.795575e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	3.149224e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	9.856426e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	1.443769e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	9.419820e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	2.652950e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	4.476098e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	1.783736e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	3.590759e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	3.154694e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	2.773096e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	6.660735e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	5.851009e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	5.834936e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	7.681650e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	5.437028e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	2.193065e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	8.152505e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	1.091891e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	1.004667e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	1.083003e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	1.474877e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	7.634816e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	1.246729e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	5.791435e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	6.679744e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	6.332685e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	5.444473e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	1.120431e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	1.011070e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	1.180752e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	6.347525e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	4.085653e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	8.610912e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	1.002082e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	2.593205e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	1.001871e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	9.504258e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	1.810646e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	8.666647e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	1.233906e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	2.818320e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	1.235859e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	9.957053e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	4.142036e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	5.002392e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	4.076230e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	2.730506e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	1.167858e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	1.305536e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	7.741434e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	1.326888e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	9.639686e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	7.797751e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	7.794419e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	8.702295e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	6.879889e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	7.778543e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	6.341482e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	2.506645e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	9.039246e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	8.543526e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	1.870514e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	2.219982e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	1.372699e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	2.550040e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	2.144869e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	1.658915e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	1.402911e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	9.469061e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	9.487646e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	1.059626e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	1.350282e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	8.604804e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	6.822211e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	7.306624e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	4.514421e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	1.262554e-02	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	8.168408e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	6.365755e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	9.003472e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	1.257957e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	1.135019e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	1.510212e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	9.470810e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	6.816220e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	1.220053e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	4.515520e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	9.419820e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	4.556310e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	4.709910e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	4.471910e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	9.044950e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	9.131490e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	5.786812e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	4.462790e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	1.350063e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	3.115725e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	4.511287e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	4.095935e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	6.918511e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	3.181747e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	1.483971e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	2.437310e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	1.523031e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	7.291089e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	6.346152e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	2.065144e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	1.390778e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	1.525182e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	4.499983e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	1.188132e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	1.002125e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	1.385424e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	1.634327e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	1.729206e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	1.465294e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	7.276232e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	9.440803e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	1.179843e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	9.123715e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	1.638593e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	7.299490e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	2.063210e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	1.537759e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	1.215610e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	5.810353e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	9.462054e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	7.680288e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	7.170683e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	9.402527e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	1.516960e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	1.174420e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	6.825986e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	9.513206e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	5.541549e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	2.312370e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	1.033759e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	5.397950e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	3.583817e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	1.416643e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	5.879431e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	8.102817e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	8.921360e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	3.665160e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	4.090310e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	5.409782e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	4.101500e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	1.122572e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	7.313517e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	9.612477e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	7.766415e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	6.706868e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	8.151802e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	1.122250e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	6.746059e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	4.980144e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	9.898488e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	1.194090e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	1.360098e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	8.123679e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	8.042364e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	4.937164e-03	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	1.221485e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	5.003663e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	1.224043e-02	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	3.156014e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	1.115226e-02	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	8.147503e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	8.579611e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	1.137093e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	7.621243e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	1.187926e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	4.576540e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	4.471910e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	1.768630e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	9.112620e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	1.366890e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	9.397045e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	1.083280e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	1.883960e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	1.877634e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	9.419820e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	1.400164e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	5.130290e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	1.804612e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	4.981127e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	9.979004e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	1.350159e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	1.833668e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	7.177756e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	4.945039e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	4.524616e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	4.086436e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	4.587627e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	6.792963e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	8.618232e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	2.746225e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	1.246686e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	1.301362e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	7.255269e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	1.320029e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	1.322103e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	1.661129e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	1.674605e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	9.401083e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	6.288009e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	2.672055e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	1.130649e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	1.137411e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	1.183897e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	1.502380e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	6.350585e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	2.712071e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	8.573673e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	9.932400e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	1.319870e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	1.895722e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	1.286765e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	1.099235e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	1.414564e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	1.328245e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	1.183054e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	6.354417e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	1.241787e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	1.141599e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	8.591910e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	2.017754e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	1.623019e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	8.964202e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	8.235033e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	1.177634e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	3.457049e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	5.437082e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	1.526654e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	1.252806e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	1.241066e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	7.803424e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	9.223825e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	1.012651e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	8.575338e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	1.280382e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	1.218820e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	6.783151e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	1.183474e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	1.384733e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	2.120676e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	9.930802e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	1.074890e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	5.915181e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	8.159700e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	3.200626e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	5.483482e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	6.370641e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	5.052430e-03	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	1.048712e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	1.805128e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	1.601291e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	1.527204e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	7.594103e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	8.123933e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	1.510218e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	1.298466e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	1.036429e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.202654e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	4.421580e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	2.710612e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	4.709910e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	1.326480e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	4.646640e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	1.371487e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	2.755574e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	4.123640e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	8.781720e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	4.505134e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	7.602914e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	8.553978e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	4.072246e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	4.968846e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	4.981474e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	5.378008e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	1.346900e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	7.248112e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	8.608212e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	1.187918e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	3.690655e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	4.563128e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	6.726028e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	7.753208e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	6.334987e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	8.060523e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	1.081427e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	9.964738e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	8.044523e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	5.855431e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	9.505861e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	1.421384e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	1.254728e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	1.210527e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	8.631000e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	1.213834e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	1.587979e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	1.671392e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	7.640349e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	8.671941e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	1.133819e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	1.306277e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	2.337689e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	9.902164e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	9.601864e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	6.811526e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	7.674032e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	4.451249e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	8.583579e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	1.451931e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	1.820294e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	7.692941e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	5.038939e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	7.764591e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	2.205185e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	1.280236e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	1.421467e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	2.901227e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	2.247882e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	2.427968e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	2.125394e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	1.087369e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	1.657186e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	3.112469e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	2.094094e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	1.519329e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	1.835704e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	1.350991e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	1.035177e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	1.346743e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	5.417478e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	1.215915e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	1.492311e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	1.670256e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	1.905243e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	1.232185e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	1.944165e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	2.134744e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	6.838211e-03	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	1.507251e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	1.303947e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	1.181380e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	8.128950e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	1.347498e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	1.430642e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	2.778583e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.990863e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	1.868162e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	1.504210e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	1.644530e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	1.792860e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	8.964300e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	4.482150e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	8.843170e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	2.264678e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	5.099662e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	8.012028e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	3.527135e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	5.424028e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	3.186909e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	4.085352e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	5.857501e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	2.253424e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	2.701726e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	6.275482e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	4.512290e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	1.039992e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	5.891431e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	6.782258e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	1.120653e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	5.468494e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	4.961846e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	3.598743e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	6.829911e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	4.640046e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	4.106865e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	1.237657e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	5.437928e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	1.052162e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	1.134475e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	5.406000e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	9.090710e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	7.305992e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	9.914232e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	9.994828e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	1.552414e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	1.142040e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	2.425579e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	1.383827e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	1.963720e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	9.648268e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	1.828327e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	8.209322e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	1.357694e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	1.581608e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	1.091361e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	1.675737e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	1.135942e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	1.275216e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	1.547671e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	1.266306e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	1.797576e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	1.217771e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	7.628133e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	3.605284e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	8.569046e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	6.280879e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	1.366484e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	6.380182e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	1.757464e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	2.064255e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	2.379022e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	1.773956e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	1.102069e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	2.029357e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	1.545760e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	2.537244e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	1.329206e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	1.044361e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	1.177771e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	1.844349e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	1.655260e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	2.570376e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	1.484695e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	1.386160e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	1.304059e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	7.192546e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	1.400286e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.333399e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	1.325310e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	1.899308e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	1.249599e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	1.225170e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	8.555979e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	6.847350e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	4.084985e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	6.371291e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	8.694902e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	1.281019e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	9.028406e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	4.421580e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	8.843170e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	9.293290e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	1.609890e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	6.734705e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	2.258960e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	1.788760e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	1.369509e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	3.666958e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	8.893490e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	2.311491e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	2.264397e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	2.683590e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	4.040115e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	5.013559e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	8.761457e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	4.533888e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	3.187570e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	4.113527e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	6.803086e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	1.384595e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	7.169981e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	1.183474e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	8.969388e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	8.496171e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	7.168455e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	8.780333e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	1.532111e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	1.447345e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	1.086468e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	8.593606e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	8.678073e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	1.893971e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	1.987699e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	1.323318e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	1.188410e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	1.165176e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	1.219036e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	1.177130e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	1.315885e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	1.136353e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	1.676081e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	2.389754e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	1.852571e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	1.263334e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	1.122219e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	8.739827e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	9.575451e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	7.311208e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	3.661598e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	1.277602e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	1.087331e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	1.133621e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	1.179016e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	1.811989e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	1.233916e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	1.602651e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	6.898565e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	2.214833e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	1.530712e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	1.352634e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	1.748430e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	2.583488e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	1.130994e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	1.676047e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	1.620224e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	9.440555e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	1.130298e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	1.535326e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	1.087643e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	5.433316e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	3.210464e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	1.481245e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	1.272164e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	7.714648e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	1.317290e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	1.901423e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.575857e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	9.635386e-03	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	1.415449e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	1.968413e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	1.942359e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	1.087273e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	1.394564e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	2.212610e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	1.591490e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	1.464532e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	2.037228e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	1.227237e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	6.257973e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	4.556310e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	1.366890e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	4.471910e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	1.350012e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	2.725412e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	6.834470e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	3.591150e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	1.819972e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	6.083722e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	5.955693e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	7.565093e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	3.163893e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	2.249503e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	4.970430e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	1.326797e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	1.676890e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	1.402252e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	1.443436e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	1.442114e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	1.262945e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	1.169675e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	1.318921e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	6.271051e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	6.326094e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	3.261357e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	1.700184e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	1.040495e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	1.127065e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	1.122100e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	8.557393e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	5.848148e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	7.638265e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	1.128399e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	7.655899e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	1.225747e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	5.477990e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	9.569960e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	1.678221e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	1.721650e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	8.634061e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	2.356002e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	2.078875e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	2.635332e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	1.855055e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	1.224810e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	8.620619e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	1.669832e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	1.616775e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	1.296826e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	1.614913e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	2.314993e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	1.366086e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	1.489215e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	1.556097e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	1.448287e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	1.405883e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	2.102706e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	3.090049e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	1.529679e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	1.136732e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	2.655737e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	1.717145e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	2.081441e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	1.132251e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	1.940113e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	8.583733e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	1.018430e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	1.826792e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	1.446988e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	1.045157e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	1.414185e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	1.014845e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	1.076045e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	1.404264e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	1.626931e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	1.821338e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	1.693664e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	1.396131e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	1.489807e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	9.919847e-03	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	1.777701e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	1.306434e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	1.351104e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	1.037990e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	1.512563e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	1.509781e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	2.589072e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	4.556310e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	9.112620e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	1.326480e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	8.843170e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	4.576540e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	3.699841e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	4.139951e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	2.758569e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	2.653612e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	4.466909e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	6.463271e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	5.995616e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	2.780974e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	1.376520e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	5.860002e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	8.833952e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	5.808398e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	4.981859e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	4.484535e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	5.031673e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	8.129918e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	9.831803e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	1.095813e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	9.906264e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	9.093659e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	1.440158e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	1.137760e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	1.810768e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	1.123714e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.769119e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	2.004917e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	1.141981e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	2.184539e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	9.420423e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	1.224660e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.310423e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	1.262029e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	1.867315e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	1.722069e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	8.633412e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	3.788253e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.585347e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	1.550885e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	1.440478e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.660393e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	1.181052e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	2.186023e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	3.157975e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	1.783854e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	1.357888e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	2.237981e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	3.758135e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	1.904680e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.989545e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	9.927579e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	1.765016e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	8.171831e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	6.278656e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	1.658961e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	2.021891e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	1.538472e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	2.586981e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	2.192282e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	1.681339e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	1.654338e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	1.363183e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	1.026736e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	1.764743e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	1.364932e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	1.628534e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	1.358001e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	1.479262e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	2.298184e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	1.172612e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	1.662752e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	1.491993e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	1.358346e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	1.212222e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	1.390094e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	1.255975e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	1.042881e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	1.634498e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.898784e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	1.677989e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	2.197945e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	1.711945e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	1.371305e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	2.228367e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	2.272250e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	1.895952e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	1.374550e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	4.581820e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	1.858660e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	9.109770e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	1.352563e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	8.893490e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	1.358522e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	9.293290e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	1.343581e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	1.854861e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	9.100770e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	4.947416e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	2.674104e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	2.262832e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	2.249110e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	3.159495e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	4.091374e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	5.423612e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	4.032559e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	1.050426e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	1.282719e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	7.628477e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	7.690339e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	7.209357e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	1.089581e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	6.761704e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	1.680523e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	1.409971e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	2.404834e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	1.951817e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	1.051039e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	2.004912e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	2.197468e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	2.251040e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	2.955552e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	1.479621e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	1.251624e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	2.988852e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	2.085989e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	2.057115e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	1.660636e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	1.898754e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	3.020926e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	2.619811e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	1.269458e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	2.089036e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	1.728929e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	1.034866e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	1.800703e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	1.714019e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	3.140548e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	1.833686e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	1.326727e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	1.813955e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	1.363662e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	1.134212e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	3.043732e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	1.900417e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	1.315301e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	1.358415e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	9.108497e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	5.039848e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	1.310216e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	2.326269e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	1.447870e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	6.336657e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	9.573372e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	1.413983e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	2.679626e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	1.934817e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	1.767877e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	1.533543e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	9.570567e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	1.366333e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	9.629084e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	1.450132e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	7.264743e-03	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	1.085714e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	2.426533e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	1.209404e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	3.020063e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	2.564236e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	2.453000e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	2.718520e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	6.788941e-03	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	1.219693e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	1.002212e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	1.573246e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	2.791404e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	1.264125e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	4.471910e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	1.344650e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	9.038460e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	4.556310e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	1.374550e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	2.288361e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	1.386827e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	3.726955e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	5.083981e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	2.772315e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	9.419820e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	6.879265e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	4.602765e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	1.092687e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	4.094514e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	8.602774e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	9.063186e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	9.000157e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	6.346512e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	9.110260e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	7.206671e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	5.384278e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	1.308924e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	1.449727e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	1.312630e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	1.271714e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	8.613030e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	9.158060e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	6.353892e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	1.083885e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	7.183626e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	1.254309e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	5.835748e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	1.389132e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	1.175786e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	1.900171e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	2.631449e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	1.867662e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	1.857206e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	2.318235e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	1.281071e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	9.033343e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	1.983912e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	1.754913e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	1.822289e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	2.445624e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	1.400988e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	1.092519e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	1.181287e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	1.645483e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	1.324698e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	2.844256e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	1.851303e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	1.488676e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	1.670111e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	2.099372e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	1.582943e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	1.690673e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	2.981839e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	2.025015e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	2.390612e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	3.925139e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	1.996542e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	2.432646e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	1.467708e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	2.639889e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	2.664057e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	2.659691e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	1.633210e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	1.393131e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	1.717845e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	1.670914e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	1.816635e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	1.675021e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	3.703418e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	2.183871e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	2.280869e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	1.455079e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	1.732027e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	2.349573e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	3.634729e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	1.861582e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	1.577290e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	9.593419e-03	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	1.588275e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	1.001231e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	1.219394e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	1.403744e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	9.086544e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	1.327469e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	8.645979e-03	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	9.112620e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	1.341570e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	8.943810e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	1.326480e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	3.668779e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	8.843170e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	3.215731e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	1.786617e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	5.433255e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	1.847355e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	1.797471e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	1.358522e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	1.829669e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	3.767930e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	3.630217e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	3.630822e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	3.122676e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	3.157853e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	2.725778e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	7.318872e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	7.688424e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	9.162154e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	5.060802e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	1.182560e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	7.734089e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	6.832080e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	5.935704e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	2.714463e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	9.506696e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	2.022153e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	1.090188e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	1.274210e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	7.651217e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	2.784304e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	1.712556e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	1.851849e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	1.094552e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	8.543467e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	2.328664e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	9.912586e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	1.436789e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.364731e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.493874e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	1.450048e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.416029e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	1.410360e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	1.680144e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	2.373884e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	1.756732e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	1.079241e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	3.102522e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	2.201189e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	2.111545e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	2.248107e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	1.225809e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	2.388850e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	1.990211e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	3.155209e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	2.389662e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	2.873742e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	4.055405e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	2.362937e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	4.332190e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	2.125378e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	2.094835e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	2.715547e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	2.306299e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	4.291625e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	2.538865e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	2.171343e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	2.490556e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	1.909874e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	2.084621e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	1.680698e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	8.576544e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	3.038545e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	2.006279e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	1.269424e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	1.544593e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	1.093539e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	8.659295e-03	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	1.717087e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	1.631255e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	1.179586e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	2.411494e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	2.571360e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	1.598486e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	1.499483e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	1.179985e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	2.403611e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	1.938822e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	1.412970e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	4.581820e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	9.153070e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	8.781720e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	1.326480e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	1.336539e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	2.721541e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	1.341570e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	1.802634e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	3.600198e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	4.570318e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	1.073671e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	5.972955e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	5.089866e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	1.855267e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	3.170027e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	3.618422e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	2.300111e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	1.845009e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	5.806488e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	3.666370e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	9.988973e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	7.323094e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	6.430921e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	3.136942e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	6.864290e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	1.043112e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	1.083565e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	1.351892e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	1.797166e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	1.363350e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.241675e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	9.985465e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	1.227277e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	1.959739e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	1.612113e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	1.255119e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	1.079609e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	1.306303e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	9.081839e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	1.822317e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	1.625254e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	1.806546e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	2.574336e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	2.430610e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	2.314951e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	1.223916e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	1.177427e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	9.065481e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	1.926892e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	1.332275e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	1.790968e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	2.171133e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	1.350914e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	2.034629e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	1.624543e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	1.899610e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	2.725477e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	2.702759e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	3.350575e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	1.842062e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	3.265359e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	2.203238e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	1.991752e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	3.438811e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	2.475624e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	1.485512e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	3.251557e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	1.706426e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	2.439596e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	2.867961e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	2.106867e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	1.979817e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	1.549725e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	2.613043e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	2.580834e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	2.855123e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	2.441908e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	2.213821e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	4.227876e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	2.127899e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	2.356137e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	1.953230e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	2.499759e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	2.124841e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	1.360460e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	2.339209e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	1.543053e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	1.317182e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	1.226269e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	4.463130e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	2.287184e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	1.822520e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	1.375926e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	4.556310e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	2.293511e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	4.581820e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	8.843170e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	9.003400e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	2.699216e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	1.808461e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	1.858346e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	9.770337e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	2.238752e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	4.901743e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	3.114418e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	4.469071e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	5.962729e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	5.919762e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	3.636388e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	1.000107e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	9.952297e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	1.319690e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	1.127219e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	1.041442e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	8.603084e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	1.598401e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	1.369943e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	1.045488e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	6.854359e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	9.954389e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	5.004801e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	2.395960e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	2.697264e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	1.897563e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	3.135853e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	2.549739e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	1.670886e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	1.771720e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	1.548131e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	2.486081e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	2.117542e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	2.232606e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	3.354697e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	2.205368e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	1.940819e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	2.251420e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	1.639046e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	2.615671e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	1.850895e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	2.512972e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	1.807821e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	2.432798e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	2.075396e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	2.425560e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	2.081134e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	2.388620e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	2.162746e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	1.404574e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	1.360913e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	1.776375e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	2.436127e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	1.859254e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	3.231221e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	2.187888e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	2.706477e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	1.635028e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	1.349088e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	2.210013e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	1.760218e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	2.433577e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	2.085504e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	2.273552e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	1.942869e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	1.894443e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	2.257392e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	1.179104e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	1.668521e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	2.546068e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	2.178852e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	2.263072e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	2.602329e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	1.727465e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	4.305834e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	1.524649e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	1.596043e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	2.201507e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	2.212926e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	1.348726e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	1.081071e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	9.028220e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	4.655393e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	3.207270e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	1.371331e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	1.352235e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	2.252522e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	1.813490e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	2.235637e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	8.853990e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	1.357994e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	1.790414e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	1.138628e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	9.503330e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	1.092247e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	1.039388e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	7.307998e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	1.085732e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	7.220489e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	4.618948e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	6.403373e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	1.029266e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	1.086189e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	1.442522e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	9.972348e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	4.968304e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	1.173669e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	7.672195e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.091103e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	1.231187e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	1.779619e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	2.087208e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	1.309185e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	1.701774e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	7.251640e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	1.711506e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	2.073905e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	1.674673e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	1.666193e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	1.962863e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	1.729735e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	1.541401e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	2.312516e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	2.689622e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	1.169315e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.132078e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	1.865606e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	4.451306e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	3.188185e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	3.439289e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	2.528820e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	1.902063e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	1.675283e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	3.055869e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	2.666842e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	3.003937e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	3.807800e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	2.513472e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	1.454766e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	1.493486e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	2.172254e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	1.621889e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	2.675762e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	2.239670e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	2.335507e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	1.304976e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	1.687844e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	2.758932e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	1.539282e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	2.184380e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	1.666699e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	1.495361e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	1.587348e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	1.733492e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	1.046089e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	1.984675e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	1.732420e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	2.728030e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	4.635269e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	3.018650e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	2.779881e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	2.138076e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	3.197354e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	1.863702e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	2.228054e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	2.092921e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	2.095244e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	2.274803e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	1.403253e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	9.293290e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	1.858660e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	2.332175e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	9.100770e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	1.384140e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	4.482150e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	1.354612e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	1.840303e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	7.545525e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	3.531254e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	2.224082e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	8.843170e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	2.265527e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	6.281977e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	8.095870e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	4.068113e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	9.916346e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	9.126458e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	1.370355e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	8.664941e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	6.352505e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	1.308340e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	1.255601e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	1.338624e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	1.082969e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	2.148033e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	1.220444e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	9.558804e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	8.592482e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	7.648209e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	1.124129e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	1.080751e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	2.211685e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	6.249588e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	1.257872e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	1.438479e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	1.497184e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	1.224679e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	2.037606e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	2.916796e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	2.663893e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	1.993441e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	4.679621e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	1.988233e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	1.508273e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	3.240003e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	3.178377e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	2.760662e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	1.993119e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	4.355212e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	3.454723e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	1.825529e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	2.171505e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	1.366166e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	1.990212e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	2.038524e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	1.971480e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	1.663950e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	2.773454e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	4.169806e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	3.046824e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	2.221820e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	1.769898e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	2.923273e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	3.635449e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	2.219796e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	3.499248e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	2.765562e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	1.542836e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	1.792610e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	2.164959e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	2.512221e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	2.772909e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	1.912098e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	1.951340e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	1.501099e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	1.897147e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	1.269600e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	3.012071e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	2.361732e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	1.808618e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	1.764176e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	1.909651e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	3.121539e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	1.596658e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	1.040969e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	3.386962e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	2.192819e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	1.249680e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	4.041491e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	1.785250e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	3.124190e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	1.350279e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	4.493068e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	2.233121e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	1.343621e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	2.686621e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	1.769716e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	3.619267e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	1.058479e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	1.342836e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	8.967375e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	6.705330e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	9.540408e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	1.794141e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	8.617288e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	1.044886e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	5.446459e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	3.639144e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	6.393492e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	6.807250e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	1.183420e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	8.203020e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	1.041960e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	1.310851e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	1.396093e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	2.436265e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	2.232145e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	9.135549e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	2.666744e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	1.493011e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	2.750667e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	2.400147e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	1.667851e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	1.314609e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	2.549481e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	3.637289e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	3.421473e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	2.325371e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	2.804713e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	2.690273e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	1.932918e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	2.706310e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	2.162003e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	1.388367e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	1.997249e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	3.087012e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	3.862687e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	2.239407e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	2.085592e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	3.107574e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	4.259194e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	2.791009e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	1.805401e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	1.310243e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	2.414409e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	2.346852e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	1.631114e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	2.480831e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	2.820088e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	3.577023e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	4.135253e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	2.252398e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	3.427636e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	2.367422e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	1.624973e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	1.312493e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	1.573337e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	2.483939e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	4.610254e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	3.711377e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	2.968616e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	1.900392e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	2.540031e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	3.306578e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	3.173134e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	2.580470e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	2.661590e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	2.324651e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	1.781859e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	2.401914e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	2.363390e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	1.971450e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	2.544984e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	1.547736e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	1.393990e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	1.858660e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	4.646640e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	9.037500e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	8.873010e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	1.355450e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	9.037500e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	8.972680e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	9.037500e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	2.239031e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	9.701538e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	6.189325e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	4.409424e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	7.521855e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	4.864402e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	3.112839e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	7.264572e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	6.335982e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	4.054190e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	3.181592e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	2.660003e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	4.501901e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	4.081425e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	6.807070e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	8.594227e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	1.171308e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	9.473153e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	5.559249e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	1.580814e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	1.086963e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	1.670993e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	2.117331e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	2.808316e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	9.929235e-03	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	1.589571e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	2.726820e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	2.515493e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	3.682946e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	2.031223e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	2.468622e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	2.171188e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	2.623304e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	1.446601e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	3.972781e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	2.077213e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	1.611175e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	3.305240e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	1.954388e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	1.494427e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	3.779684e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	2.163800e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	2.756836e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	1.669572e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	2.131715e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	2.135675e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	2.388218e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	3.312802e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	3.431232e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	1.897722e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	2.043740e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	1.625540e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	3.178756e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	2.059020e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	2.751636e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	3.708224e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	2.160038e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	3.165234e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	3.735995e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	2.801980e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	2.830440e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	4.998208e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	4.443308e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	2.395059e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	2.563724e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	2.578079e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	2.024083e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	3.488844e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	3.869094e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	3.542228e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	2.446979e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	2.314804e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	2.895099e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	2.029710e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	4.207809e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	2.442799e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	3.138882e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	1.878936e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	2.964754e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	1.497361e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	4.092192e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	2.703356e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	1.393990e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	9.100770e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	2.739450e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	2.717933e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	9.286450e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	1.352035e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	4.041352e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	8.853990e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	1.332590e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	8.781720e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	2.652950e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	1.828259e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	2.295995e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	2.202653e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	3.143884e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	3.195950e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	1.977963e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	1.640868e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	1.276688e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	9.897859e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	8.162349e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	2.072570e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	1.582592e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	1.080958e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	5.914560e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	6.360690e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	1.181069e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	1.134453e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	1.796979e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	1.228132e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	1.864579e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	1.787407e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	2.066924e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	1.818679e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	1.722598e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	1.272407e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	1.274014e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	1.171556e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	1.170859e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	1.750188e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	1.079287e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	1.514170e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	9.424871e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	2.098668e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	1.388993e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	2.166427e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	2.218925e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	2.713571e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	2.826916e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	1.599776e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	2.187738e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	2.673348e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	1.865975e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	1.765484e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	2.825300e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	2.671175e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	1.849366e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	3.337986e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	2.678686e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	2.318840e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	2.359209e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	1.450457e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	1.494324e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	2.499521e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	3.977943e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	2.415620e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	2.399027e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	2.748358e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	2.889213e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	3.366539e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	1.794283e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	2.353345e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	1.604851e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	2.472021e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	3.076589e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	2.477236e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	3.100731e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	4.361355e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	2.608354e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	3.260552e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	2.478753e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	2.521601e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	2.015842e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	2.375691e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	2.637715e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	1.625465e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	1.941364e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	1.444237e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	4.024710e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	4.471910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	1.783728e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	4.421580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	4.463130e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	4.709910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	4.709910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	3.655721e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	4.075693e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	1.805910e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	4.064777e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	4.109273e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	9.131490e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	4.472744e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	1.791051e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	2.293947e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	8.843170e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	3.634178e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	2.685151e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	7.778509e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	1.738752e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	1.792463e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	1.222163e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	1.312697e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	9.087621e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	1.570020e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	1.816629e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	1.216929e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	1.966676e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	2.362116e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	3.224083e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	2.546131e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	2.152771e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	1.581900e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	2.138496e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	2.141518e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	3.215828e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	2.365019e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	3.311327e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	2.322367e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	2.116507e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	2.390927e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	3.638352e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	2.923028e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	2.639201e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	1.739244e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	1.414309e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	1.707750e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	2.344111e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	3.551441e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	2.937480e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	2.065316e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	3.503684e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	3.892604e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	3.291014e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	2.826534e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	3.696609e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	3.367857e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	2.304750e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	2.298876e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	2.396110e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	2.064795e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	2.385062e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	2.405804e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	1.990683e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	2.494388e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	2.107131e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	1.437962e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	2.423331e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	1.546760e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	2.487953e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	2.902779e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	3.076680e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	2.654904e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	2.927552e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	1.760298e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	3.723450e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	2.887498e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	3.175269e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	2.498119e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	1.505278e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	2.962170e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	3.196133e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	1.872472e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	2.436238e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	1.493134e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	3.717320e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	3.671934e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	9.228460e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	4.581820e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	4.100680e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	3.193467e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	1.366890e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	1.366890e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	1.352061e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	1.387355e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	1.400164e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	1.839214e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	9.356550e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	1.386827e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	4.646640e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	4.581820e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	1.782111e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	2.711943e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	1.375486e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	1.142595e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	9.523509e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	8.648997e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	1.807530e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	3.548585e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	9.578564e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	8.669542e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	9.079912e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	7.788450e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	1.133776e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	3.315617e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	1.804842e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	1.907746e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	1.710524e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	1.710515e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	9.026839e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	2.556908e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	1.495287e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	1.236305e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	2.039636e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	1.460954e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	1.598894e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	2.286997e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	2.534567e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	1.964664e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	2.952453e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	3.158173e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	2.611538e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	4.060697e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	2.599253e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	2.817332e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	1.541151e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	1.686604e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	4.578642e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	3.539880e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	2.347754e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	2.354462e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	2.590714e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	3.996126e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	4.201899e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	3.995794e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	3.159732e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	2.286075e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	2.093797e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	2.221527e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	3.405944e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	1.770971e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	1.894417e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	2.408591e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	2.204943e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	3.238899e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	3.808580e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	1.904245e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	1.583094e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	2.678627e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	2.628289e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	2.429192e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	3.307876e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	4.382220e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	4.080745e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	2.631501e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	2.262159e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	2.305912e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	2.775943e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	4.646394e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	3.490133e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	2.832134e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	6.585424e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	2.483231e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	3.027314e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	1.763444e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	2.164358e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	4.015459e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	2.657179e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	2.873551e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	1.577395e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	2.342031e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	4.556310e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	1.377813e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	1.791144e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	4.523738e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	2.732852e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	3.620622e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	3.231378e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	4.558964e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	4.501271e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	2.274878e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	4.507733e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	3.729972e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	2.764033e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	2.724081e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	2.759509e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	5.393861e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	2.729587e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	1.932361e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	1.637112e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	2.057582e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	1.349460e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	1.001802e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	7.706356e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	9.081724e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	1.213840e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	1.994245e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	1.977455e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	2.062690e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	2.096382e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	2.164056e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	1.581715e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	1.414410e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	2.941493e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	1.796994e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	1.624748e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	2.258131e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	4.414423e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	2.314285e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	2.560801e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	2.656991e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	1.939199e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	3.824166e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	4.220320e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	3.768493e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	2.718068e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	3.644559e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	3.070254e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	2.414483e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	2.788038e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	4.127313e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	4.705187e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	3.039950e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	3.486274e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	1.803091e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	3.095377e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	2.771095e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	2.692096e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	3.230547e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	2.314244e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	2.888330e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	2.666075e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	3.796889e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	3.121370e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	3.837816e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	2.948606e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	3.997852e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	3.836679e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	3.499697e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	2.719204e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	1.856238e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	2.782593e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	2.809096e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	2.348094e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	3.197198e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	2.311171e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	1.675949e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	3.152377e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	1.779123e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	2.894827e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	3.022367e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	2.958787e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	2.940986e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	1.846820e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	1.715751e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	1.399502e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	1.648406e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	1.495212e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	4.709910e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	4.463130e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	1.375642e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	8.943810e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	4.556310e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	1.393990e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	9.321305e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	4.441020e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	2.226812e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	8.998120e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	1.804307e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	2.668199e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	3.205160e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	1.362677e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	1.357465e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	1.357994e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	2.707936e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	4.607262e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	2.715378e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	3.730886e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	3.156851e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	3.217164e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	5.925488e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	5.836372e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	4.088871e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	3.657908e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	5.010090e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	9.885521e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	1.592098e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	1.549860e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	1.673479e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	1.405826e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	1.641203e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	1.855412e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	2.097207e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	1.671101e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	1.532424e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	1.318362e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	3.689828e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	2.719282e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	2.132706e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	2.460402e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	3.333142e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	2.481282e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	1.890032e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	3.257964e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	3.111320e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	3.056989e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	2.969280e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	2.732922e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.733013e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	3.216674e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	3.385769e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	3.871802e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	2.984922e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	3.899660e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	3.535183e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	2.442302e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	3.530483e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	2.263147e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	2.705947e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	3.128134e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	3.444828e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	2.895154e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	3.180348e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	2.709280e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	4.041035e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	2.934228e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	2.886696e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	3.347546e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	2.023122e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	2.355465e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	2.123272e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	3.120835e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	3.019117e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	2.419885e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	3.824375e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	3.206652e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	3.118248e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	6.339662e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	2.621519e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	4.568932e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	2.024662e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	2.749581e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	3.017501e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	2.081570e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	1.678879e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	2.076656e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	1.491461e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	1.130248e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	3.766084e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	2.032369e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	4.576540e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	8.884710e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	2.679631e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	3.125853e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	1.810745e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	3.145528e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	2.691073e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	2.704864e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	6.863864e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	5.906869e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	5.436824e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	7.824771e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	6.294679e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	1.313293e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	5.827110e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	4.522224e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	9.847764e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	6.733120e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	3.152549e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	5.928675e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	1.171379e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	6.390353e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	9.040220e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	1.613423e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	5.516988e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	8.760923e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	1.306932e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	1.212513e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.758412e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	1.810808e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	2.955559e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	2.504329e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	1.671436e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	2.904854e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	2.796647e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	2.655665e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	1.527556e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	3.106531e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	2.742835e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	2.889113e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	2.535258e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	3.254079e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	4.099286e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	3.154000e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	4.018857e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	3.162123e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	2.668375e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	2.253705e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	2.371081e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	2.412464e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	3.127495e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	3.410625e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	3.857216e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	5.023514e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	3.377044e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	2.518984e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	4.191548e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	3.966071e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	2.483494e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	3.470292e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	5.023698e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	2.534148e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	5.039234e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	2.977614e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	4.971689e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	4.882263e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	3.395194e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	3.339214e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	2.444886e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	2.524996e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	3.262988e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	2.512749e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	4.123994e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	3.143557e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	2.260835e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	1.629386e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	3.264708e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	2.047065e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	2.400876e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	1.590502e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	2.863451e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	2.051393e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	4.535853e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	2.872881e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	1.931309e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	2.422462e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	1.782488e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	4.581820e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	4.421580e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	8.862770e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	4.040407e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	1.806234e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	4.471910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	4.544517e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	8.076296e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	5.832700e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	2.245817e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	9.068220e-04	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	1.179813e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	8.290258e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	4.067527e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	1.802499e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	7.229859e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	5.361421e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	1.187930e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	9.645181e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	8.654460e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	5.882440e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	1.040972e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	1.212089e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	1.467102e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	6.758946e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	1.140055e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	2.183078e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	1.684183e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	2.041491e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	2.121109e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	1.939050e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	1.763760e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	3.233087e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	3.251016e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	2.769621e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	2.537415e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	2.408115e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	1.494193e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	1.768004e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	1.609002e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	1.465008e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	2.216097e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	1.857652e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	3.041295e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	1.862519e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	2.456885e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	2.473360e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	3.319083e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	2.948378e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	3.207944e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	4.678548e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	3.154094e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	2.832636e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	1.931282e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	2.863914e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	3.523504e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	2.613968e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	4.254100e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	3.005442e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	3.182443e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	4.031489e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	4.414041e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	3.561912e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	3.726096e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	2.825448e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	2.968746e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	4.099333e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	3.213947e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	3.571783e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	2.721438e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	2.720120e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	1.763913e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	2.589443e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	4.156764e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	3.978399e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	2.630193e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	3.520297e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	3.093080e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	3.782952e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	2.130747e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	1.996898e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	1.771413e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	2.409939e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	2.176197e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	1.532059e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	1.531299e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	1.344650e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	4.390860e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	1.338588e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	1.792860e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	9.192060e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	2.278825e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	4.069261e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	4.390860e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	4.482150e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	8.964300e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	1.809715e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	2.228871e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	2.836782e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	1.499909e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	9.607111e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	1.000832e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	5.011027e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	5.890129e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	8.089739e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	2.105438e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	8.664803e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	3.200254e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	1.265039e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	1.977749e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	2.451416e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	1.772438e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	1.501213e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	1.184931e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	8.590587e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	1.824547e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	1.224142e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	1.736307e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	1.173904e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	1.894416e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	2.205330e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	2.080507e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	2.057881e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	1.976297e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	2.788262e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	2.882800e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	2.721299e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	2.166987e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	1.862305e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	1.680761e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	3.083704e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	3.018793e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	2.312645e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	2.621902e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	2.130237e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	2.207788e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	1.441619e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	2.814978e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	2.705809e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	2.912310e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	2.213361e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	3.544514e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	3.415802e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	2.229844e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	3.364936e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	1.725629e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	3.441502e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	3.076227e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	2.904164e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	3.171734e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	3.144515e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	3.177710e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	2.191536e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	3.198475e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	3.199332e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	2.714158e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	2.480650e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	3.075051e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	2.026687e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	2.666084e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	2.810657e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	3.711370e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	2.762548e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	2.702703e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	1.851377e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	1.851105e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	2.761902e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	4.483678e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	2.775546e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	2.268439e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	2.408290e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	3.234989e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	2.956903e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	1.859547e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	4.421580e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	9.158360e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	4.471910e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	8.903730e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	7.131325e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	4.425743e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	2.687019e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	2.271272e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	3.628826e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	8.893490e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	1.353135e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	2.274514e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	4.138263e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	1.051242e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	5.433452e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	4.994129e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	1.565169e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	1.042014e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	2.111263e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	1.518064e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	7.699974e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	9.545521e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	1.117872e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	1.141151e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	6.341020e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	1.364687e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	1.587040e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	1.960110e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	1.583105e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	2.136949e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	1.451421e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	1.976987e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	1.571276e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	3.617046e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	2.313045e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	2.213404e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	2.227267e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	2.455573e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	2.263768e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	3.033316e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.927093e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	3.593874e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	2.402686e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	2.410852e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	2.407046e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	4.395470e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	3.452272e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	3.089036e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	2.174634e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	1.817182e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	4.066798e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	2.625745e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	1.807816e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	2.652819e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	4.123121e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	2.840111e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	3.336787e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	3.295256e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	3.772860e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	3.086155e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	5.901585e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	5.697754e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	3.249266e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	4.164289e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	3.744302e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	3.482150e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	3.205832e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	3.282592e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	3.007500e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	5.997599e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	4.216340e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	3.235074e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	3.328839e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	5.565737e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	2.901694e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	3.016333e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	3.594965e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	3.483568e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	5.388586e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	3.560018e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	5.050389e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	3.421712e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	2.728395e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	3.097151e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	2.891537e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	2.880146e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	2.204508e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	4.482150e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	8.781720e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	4.390860e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	1.338940e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	2.217988e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	8.926250e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	9.293290e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	2.751285e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	4.646640e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	9.109770e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	2.291258e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	1.351037e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	1.798563e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	4.482150e-04	nan	nan
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	8.282623e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	5.446917e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	8.091645e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	7.148601e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	6.215070e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	8.200990e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	2.758690e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	7.157231e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	4.061099e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	7.671341e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	1.038850e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	8.684982e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	4.509204e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	1.270438e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	1.268207e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	1.587562e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	1.869856e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	1.223201e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	1.768046e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	1.632980e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	1.687070e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	2.081157e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	3.524972e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	3.369485e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	2.947331e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	3.050910e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	3.112427e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	2.144271e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	1.774338e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	3.370773e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	1.986570e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	2.403759e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	3.175871e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	2.075059e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	2.668685e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	3.464568e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	3.501698e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	3.404206e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	3.003049e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	2.440244e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	2.031877e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	2.459246e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	3.373140e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	3.667115e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	2.930078e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	2.897378e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	3.428177e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	4.232700e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	3.355623e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	3.218982e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	3.966348e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	4.909784e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	3.717672e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	2.713419e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	3.828257e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	4.277983e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	2.992020e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	3.067379e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	3.612742e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	2.974504e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	2.786363e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	3.333359e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	2.804279e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	2.387409e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	2.841459e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	2.264307e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	2.434774e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	3.067817e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	2.493286e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	1.932962e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	3.502444e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	2.523795e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	3.779924e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	2.023807e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	1.719241e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	1.588890e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	3.177211e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	1.366890e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	1.368916e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	4.556310e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	4.556310e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	9.131490e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	8.893490e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	3.225530e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	3.628651e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	3.682371e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	1.825004e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	9.100770e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	1.843951e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	3.170431e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	2.668444e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	1.809688e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	8.531454e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	9.841486e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	5.393663e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	6.273398e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	6.297944e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	9.978793e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	2.277110e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	1.556755e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	5.550739e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	6.361090e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	8.150449e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	1.609274e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	6.825156e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	1.357369e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	1.714157e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	1.080622e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	1.724949e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	1.749332e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	2.023368e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	8.142699e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	1.127489e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	1.084444e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	1.219458e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	3.545146e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	2.744378e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	3.602391e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	3.103744e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	2.748867e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	2.098482e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	3.964343e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	3.171768e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	3.561666e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	2.955446e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.271993e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	6.125730e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	4.119856e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	1.996701e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	2.005582e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	2.550063e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	4.974971e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	4.522097e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	2.581727e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	4.055766e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	3.762812e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	3.618362e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	2.808612e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	3.902816e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	4.819818e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	3.512038e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	2.649117e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	2.629499e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	2.120397e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	4.087327e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	4.515049e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	4.960015e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	4.182998e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	2.912842e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	3.737543e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	3.474707e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	2.505205e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	3.719038e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	3.862655e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	2.301673e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	3.702344e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	3.943240e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	2.764506e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	3.547042e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	3.328111e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	3.836442e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	2.713687e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	2.241868e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	1.991076e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	2.450092e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	4.246013e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	1.539352e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	1.661068e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	5.575970e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	9.293290e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	4.646640e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	4.463130e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	4.646640e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	1.768630e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	2.713490e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	2.264678e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	1.359045e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	1.801203e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	2.705545e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	2.232092e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	2.285300e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	1.358522e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	4.479090e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	3.118368e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	4.085190e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	7.693434e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	9.092665e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	1.450650e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	1.739214e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	2.119490e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	2.739798e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	1.840846e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	2.041596e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	8.146785e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	1.324072e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	1.275665e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	1.769208e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	1.859551e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	1.799988e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	1.170299e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	8.946912e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	1.753529e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	2.253186e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	2.528184e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	2.437964e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	2.719964e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	3.286393e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	2.794107e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	3.222864e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	2.940632e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	3.115146e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	3.038508e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	2.574672e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	3.293590e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	2.488078e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.070176e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	2.546761e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	4.013320e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	2.418188e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	3.023186e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	4.032430e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	3.817393e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	4.745261e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	3.931734e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	3.213931e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	4.109901e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	5.301885e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	4.108141e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	4.232916e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	4.949565e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	5.166942e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	2.841830e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	3.663407e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	5.067116e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	3.627764e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	2.042759e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	2.801181e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	3.940968e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	3.675027e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	4.005878e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	5.393500e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	4.550934e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	3.980103e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	5.677455e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	3.052521e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	2.807076e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	2.709324e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	3.161335e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	2.217100e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	2.551190e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	3.086346e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	3.681996e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	2.160240e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	3.230680e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	2.524868e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	3.667894e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	3.049021e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	1.547364e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	4.471910e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	4.471910e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	8.862770e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	2.690733e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	4.390860e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	3.603190e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	2.800481e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	2.305504e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	1.376860e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	8.073192e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	6.354794e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	4.543897e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	9.849167e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	1.232748e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	9.148593e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	7.233007e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	5.368360e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	5.938263e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	6.839298e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	9.187345e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	5.904650e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	4.473705e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	1.098934e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	9.631435e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	2.303125e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	2.990450e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	2.086971e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	1.589310e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	1.895353e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	2.992783e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	2.456204e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	2.131831e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	1.905627e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	1.866245e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	2.145554e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	2.602190e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	1.457107e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	4.235667e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	4.319097e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	3.716785e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	2.910044e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	2.899458e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	3.718774e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	2.151877e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	3.123933e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	4.102363e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	3.616286e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	3.384112e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	5.296550e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	4.556144e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	3.641933e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	2.772027e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	3.978241e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	4.806000e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	3.798319e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	4.739663e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	5.299959e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	3.905588e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	3.918239e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	3.841845e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	4.059284e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.209890e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	3.473330e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	4.252114e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	3.382773e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	5.258335e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	4.030421e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	4.350277e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	3.301766e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	3.298080e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	3.276016e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	4.597053e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	3.760268e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	4.276219e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	5.192107e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	5.713297e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	3.820946e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	3.696176e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	5.220174e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	3.382006e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	2.992988e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	2.692946e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	3.162901e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	2.760145e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	3.136498e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	2.120145e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	2.977569e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	3.279093e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	4.421580e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	4.421580e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	4.576540e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	3.082725e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	4.709910e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	8.964300e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	8.781720e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	1.354612e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	1.390197e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	6.040640e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	5.485480e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	1.868592e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	7.349117e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	2.268850e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	5.484837e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	6.750847e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	8.644077e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	2.705200e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	1.374837e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	8.285650e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	6.614928e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	1.922425e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	1.818880e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	1.297502e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	2.071122e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	1.719250e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	1.121325e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	2.282250e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	1.859904e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	1.770557e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	1.176212e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	1.638670e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	8.656640e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	8.206056e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	2.913762e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	3.009171e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	2.055667e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	2.601223e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	2.402683e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	3.035159e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	3.291943e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	2.650804e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	4.534134e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	2.575437e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	2.965147e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	2.172058e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	3.351035e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	3.168141e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	2.535498e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	2.887274e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	3.135475e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	3.349002e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	2.853273e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	3.547185e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	4.119749e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	3.797223e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	3.590105e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	4.362090e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	4.224963e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	3.611758e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	3.390380e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	3.568241e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	3.750634e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	4.343977e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	3.537479e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	4.645289e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	5.214317e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	6.079314e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	7.839248e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	5.765006e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	3.882448e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	4.652542e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	5.202821e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	4.164679e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	3.926763e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	4.045364e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	3.751644e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	4.093327e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	3.205779e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	2.408713e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	2.625220e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	2.048153e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	3.387528e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	3.175821e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	2.552335e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	4.853179e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	2.983825e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	3.000064e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	1.768047e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	4.576540e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	4.576540e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	1.379971e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	1.820151e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	9.153070e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	3.188078e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	9.153070e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	2.759939e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	3.202097e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	3.152057e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	4.052817e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	1.374018e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	1.803581e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	9.037585e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	7.656785e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	9.598208e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	6.392838e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	2.738493e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	4.055627e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	1.369643e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	7.280819e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	6.371115e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	1.089170e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	8.091719e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	5.027891e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	1.847971e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	2.169800e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	1.184016e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	2.377949e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	2.607971e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	2.036906e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	2.072256e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	1.679812e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	2.253977e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	2.407871e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	2.177408e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	2.324408e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	2.221293e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	3.136977e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	4.052785e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	2.766093e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	3.029236e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	2.225521e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	2.000454e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	3.666008e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	4.128833e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	4.227067e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	2.488453e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	2.663826e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	2.891146e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	3.163433e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	2.893339e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	5.592438e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	3.880833e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	3.709704e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	4.267088e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	3.156189e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	4.106538e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	4.367849e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	4.799916e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	3.949650e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	5.973756e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	7.486634e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	5.457089e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	4.989393e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	4.817614e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	4.654568e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	3.581904e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	2.953259e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	3.812500e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	2.613037e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	3.290339e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	3.108209e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	4.338428e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	3.945523e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	4.390312e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	4.646584e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	3.563314e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	2.399477e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	3.922369e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	3.746331e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	2.761105e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	3.703010e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	2.954855e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	2.183187e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	3.163321e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	2.472799e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	4.683216e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	2.920608e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	3.291767e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	2.611141e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	4.471910e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	8.943810e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	4.556310e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	4.581820e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	4.421580e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	4.482150e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	1.796770e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	4.474284e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	2.720320e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	3.627205e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	4.422581e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	4.556310e-04	nan	nan
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	6.321536e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	6.437832e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	7.724280e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	1.396151e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	6.297580e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	1.302441e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	1.171990e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	1.747898e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	7.234123e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	1.585677e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	4.441804e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	3.758351e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	2.484178e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	1.467812e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	1.367748e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	1.864377e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	2.063950e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	2.411387e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	3.387441e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	2.259401e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	1.857159e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	4.033124e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	2.357205e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	4.276497e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	3.888543e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	2.530494e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	2.452092e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	2.683279e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	2.538350e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	3.179870e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	3.047336e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	2.484861e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	3.269905e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	4.313462e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	2.567369e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	4.244018e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	4.793436e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	3.508259e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	2.371335e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	3.489111e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	2.656004e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	2.751302e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	2.858707e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	3.181912e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	4.065324e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	3.614331e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	3.337410e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	5.829008e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	4.287827e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	8.803429e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	4.526986e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	4.725628e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	5.308664e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	3.981849e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	4.058040e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	5.252786e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	4.226988e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	4.532640e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	5.771525e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	6.056465e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	4.487478e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	3.988948e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	3.217759e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	3.664305e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	2.723615e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	4.285624e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	4.729363e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	3.424527e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	2.746912e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	4.687263e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	5.139345e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	2.777668e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	2.634602e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	1.670694e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	2.266131e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	2.131033e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	1.624561e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	1.584348e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	1.341570e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	2.235950e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	2.239031e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	8.943810e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	9.163640e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	1.374550e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	9.053730e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	6.381392e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	2.263825e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	1.360476e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	1.371995e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	3.587984e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	2.695157e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	1.365372e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	9.028220e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	2.714505e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	9.206306e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	2.748009e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	2.281390e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	1.412970e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	5.882281e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	6.699398e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	2.726785e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	2.693200e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	4.519484e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	1.787342e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	8.579609e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	5.900220e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	6.792859e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	7.712083e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	3.620692e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	7.294812e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	1.782638e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	9.966447e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	1.336397e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	7.306867e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	1.383437e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	1.594850e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	1.454350e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	1.842482e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	1.442230e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	2.345244e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	3.057090e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	2.356924e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	1.907244e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	2.356164e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	1.722093e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	2.410992e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	3.612268e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	5.381217e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	3.305271e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	2.397276e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	3.171006e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	3.479069e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	2.396376e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	3.115652e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	2.445805e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	2.912670e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	2.789985e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	2.407311e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	3.797509e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	2.072672e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	2.086022e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	3.481557e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	3.673544e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	4.988715e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	3.574483e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	3.426505e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	6.791359e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	5.628576e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	4.830915e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	3.893151e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	3.299057e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	4.230670e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.913719e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	5.174144e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	5.789332e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	4.948595e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	4.039857e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	3.925828e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	3.302492e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	4.303460e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	4.846443e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	3.824714e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	4.873357e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	3.619416e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	2.894936e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	2.732092e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	2.664724e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	4.009953e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	5.271561e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	1.905260e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	2.685257e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	3.725498e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	2.799465e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	2.862982e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	3.320290e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	3.022019e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	2.924520e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	3.223978e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	8.843170e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	1.386827e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	2.233657e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	9.202950e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	1.236703e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	4.104242e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	1.370938e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	2.692981e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	1.072886e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	5.480939e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	1.501375e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	8.752947e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	4.052134e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	4.510701e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	4.568391e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	6.767212e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	9.971309e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	2.309094e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	2.152834e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	9.539505e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	1.221542e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	7.694154e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	3.644669e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	1.561525e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	1.135396e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	8.144988e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	2.842058e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	2.578877e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	2.075254e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	2.915462e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	4.198231e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	1.850768e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	1.355504e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	2.636281e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	3.768881e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	3.805365e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	2.370493e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	2.279268e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	3.302511e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	2.859901e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	2.876722e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	5.699577e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	3.519979e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	3.507296e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	3.902721e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	2.257172e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	4.339273e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	2.357427e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.668869e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	5.728728e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	4.938321e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	3.964138e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	2.471170e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	3.768104e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	4.175924e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	4.160927e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	5.882986e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	4.351796e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	2.931362e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	3.485522e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	4.713830e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	6.187525e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	5.657577e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.872424e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	4.048468e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	4.883770e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	5.508827e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	4.722732e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	5.062508e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	5.930561e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	4.889036e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	4.441732e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	3.673743e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	4.172644e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	6.643787e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	3.227649e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	4.846805e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	3.331147e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	3.606132e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	3.089418e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	3.439838e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	2.179190e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	2.458712e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	2.133676e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	3.257205e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	2.799062e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	3.244792e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	3.708270e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	1.830610e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	1.372960e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	4.576540e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	2.341614e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	8.862770e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	4.709910e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	8.926250e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	8.781720e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	4.538195e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	4.993732e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	1.807462e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	2.228331e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	2.285812e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	5.380256e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	4.081940e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	4.096648e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	3.134894e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	1.230925e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	1.182387e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	8.522945e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	1.138759e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	9.931622e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	2.149646e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	9.968742e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	1.488333e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	2.046172e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	1.767112e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	1.684114e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	1.927491e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	1.774522e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	2.472149e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	4.087629e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	2.972481e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	4.209850e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	2.598995e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	2.554437e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	2.879738e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	2.841532e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	2.920347e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	2.695147e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	4.089448e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	3.015142e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	5.484819e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	3.005845e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	2.745439e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	3.195778e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	3.394594e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	4.769578e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	3.912863e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	3.123190e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	4.810895e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	4.269891e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	3.090926e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	4.102037e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	3.477145e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	4.633922e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	3.768367e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	5.766599e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	4.789096e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	4.702692e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	5.629528e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	5.745723e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	6.314037e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	4.461324e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	4.551839e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	5.175190e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	3.956404e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	4.741771e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	3.718732e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	6.135613e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	4.085942e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	3.765492e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	3.037608e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	4.568357e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	3.819935e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	3.534385e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	3.659422e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	2.320065e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	2.944812e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	2.792497e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	2.184477e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	2.264564e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	1.727922e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	2.788701e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	1.799067e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	2.589247e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	1.958538e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	9.153070e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	4.033940e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	2.259957e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	1.835042e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	5.468595e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	3.148128e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	3.145045e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	8.812440e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	3.697459e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	4.463130e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	1.814081e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	1.077031e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	4.980427e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	2.686549e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	5.468083e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	5.374515e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	3.187170e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	4.955210e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	6.798337e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	4.062909e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	1.472740e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	6.839570e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	1.138269e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	1.599976e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	7.273881e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	1.085804e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	1.702007e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	7.313908e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	1.039457e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	7.313519e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	1.579635e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	1.641457e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	2.233018e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	2.343299e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	2.069559e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	1.939936e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	2.505675e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	4.076247e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	2.917333e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	6.382087e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	3.780957e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	2.545219e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	2.588859e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	3.361184e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	2.562736e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	2.030549e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	2.220270e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	2.468888e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	3.212264e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	4.858819e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	3.107288e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	4.613648e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	3.535373e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	6.261903e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	4.934907e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	6.930698e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	4.490889e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	4.350508e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	4.121476e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	4.183188e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	4.754443e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	5.036860e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	6.619067e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	5.632022e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	4.225093e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	5.946816e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	1.034412e-01	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	5.682125e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	5.298860e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	3.576181e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	3.442910e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	7.043783e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	4.371753e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	4.794863e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	4.302248e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	3.943247e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	3.831738e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	3.343288e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	3.295149e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	3.522497e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	3.416211e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	3.487585e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	2.571686e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	2.461572e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	3.290582e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	2.150172e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	2.727554e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	2.140387e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	1.804914e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	2.635647e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	4.646640e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	4.709910e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	1.386298e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	4.421580e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	7.267223e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	2.672176e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	5.959126e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	6.813398e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	1.039915e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	9.037170e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	7.722133e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	4.482422e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	9.453126e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	8.101746e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	5.495962e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	8.049041e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	8.151889e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	9.835854e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	1.215867e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	6.708736e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	9.998854e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	1.000380e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	1.086119e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	9.050883e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	2.385306e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	3.812159e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	4.431874e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	2.751704e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	2.762259e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	2.678618e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	1.661178e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	3.624073e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	3.418088e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	2.618149e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	1.902603e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	2.115200e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	2.928219e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	2.430629e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	2.695847e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	2.297751e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	3.515641e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	4.586360e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	4.446464e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	3.937188e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	4.548991e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	5.081712e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	4.496461e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	3.651584e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	3.889402e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	4.025437e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	4.879861e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	6.630296e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	5.388768e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	4.596848e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	5.221746e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	5.253604e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	4.112908e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	3.332034e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	3.488958e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	4.306222e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	3.746298e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	4.783178e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	3.807582e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	4.581150e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	2.461039e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	3.403548e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	3.699847e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	5.557439e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	4.952486e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	4.316292e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	3.159185e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	2.447394e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	4.204098e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	5.203415e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	5.620237e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	3.885879e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	4.895784e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	3.049821e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	2.829203e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	2.812243e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	2.853585e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	2.860019e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	4.031251e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	3.901875e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	2.999871e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	4.421580e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	4.390860e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	8.947170e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	1.366890e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	4.556310e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	1.819273e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	2.780974e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	1.389618e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	4.155931e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	5.460587e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	2.718491e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	2.760880e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	1.813799e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	1.526362e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	5.835808e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	6.390763e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	7.587376e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	5.378950e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	1.339816e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	1.784754e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	1.648707e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	1.851061e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	2.566988e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	1.809935e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	1.028743e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	1.393150e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	4.076260e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	1.745337e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	1.671972e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	9.410641e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	1.224676e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	2.161815e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	1.530618e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	1.847903e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	3.410440e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	1.570052e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	1.709063e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.907806e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	3.023775e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	3.233388e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	2.527211e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	2.965751e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	4.509340e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	2.687655e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	2.332439e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	2.572712e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	2.594096e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	2.797891e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	8.378503e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	6.101799e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	4.629994e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	3.496241e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	5.006725e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	2.939961e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	5.276252e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	4.934119e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	3.148203e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	4.472620e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	3.773243e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	4.639228e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	6.385469e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	4.309913e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	4.344894e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	4.470431e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.745547e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	4.525074e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	3.536883e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	3.230888e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	3.037115e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	4.021536e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	3.478521e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	5.005570e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	3.524165e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	5.133361e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	5.340949e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	4.114291e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	4.506281e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	4.713916e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	4.304644e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	3.972845e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	6.064548e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	3.239247e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	3.948830e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	3.565185e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	5.446528e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	4.844841e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	4.207889e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	2.631654e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	3.690349e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	2.026474e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	1.948935e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	3.143239e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	2.523316e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	4.709910e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	4.576540e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	4.709910e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	9.419820e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	9.112620e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	2.354960e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	1.388295e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	4.646640e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	3.073600e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	4.111064e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	8.972680e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	4.390860e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	1.830610e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	4.576540e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	4.059038e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	9.153070e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	4.108221e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	5.830371e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	9.050756e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	7.662149e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	7.258440e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	4.483473e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	1.174655e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	1.205939e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	7.690385e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	6.720337e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	4.066388e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	1.138020e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	8.205283e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	5.854014e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	9.478871e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	2.163423e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	1.117382e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	1.168729e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	9.600072e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	3.523982e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	3.035493e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	2.404675e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	1.584263e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	1.681113e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	1.899708e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	2.027725e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	2.566730e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	2.321734e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	3.403501e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	4.344307e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	2.711783e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	3.143972e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	3.453251e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	3.110400e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	3.773673e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	3.420453e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	3.845958e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	3.225924e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	4.860703e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	6.647414e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	4.077768e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	4.444263e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	3.501709e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	4.658959e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	5.314762e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	5.201309e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	5.510685e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	6.984726e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	4.837867e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	3.491022e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	5.062463e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	5.161908e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	5.340552e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	4.775694e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	5.010575e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	4.663439e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	5.042867e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	6.446505e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	3.957816e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	3.867265e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	2.742392e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	3.429285e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	2.707947e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	3.871358e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	4.144800e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	3.824406e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	5.410259e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	2.871804e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	3.366500e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	4.827644e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	1.811737e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	2.252867e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	2.119069e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	2.322807e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	2.034368e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	2.720384e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	4.366077e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	8.843170e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	8.843170e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	8.781720e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	1.333467e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	2.278160e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	2.733790e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	9.202950e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	9.048450e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	8.903730e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	2.290829e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	4.425975e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	8.100249e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	1.024321e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	2.195430e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	4.476491e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	6.853469e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	5.054261e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	8.966207e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	4.063700e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	5.876395e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	3.140524e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	6.739067e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	5.388080e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	4.918884e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	9.533029e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	1.267716e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	6.382967e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	2.134750e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	1.683265e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	1.647555e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	1.420374e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	9.123722e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	2.126453e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	7.718736e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	5.025524e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	1.537632e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	1.730225e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	1.738912e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	1.734698e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	2.830822e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	1.914625e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	2.664058e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	3.264068e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	2.686594e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	3.430149e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	3.567417e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	3.528606e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	4.017787e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	5.167329e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	3.744909e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	4.734517e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	3.560639e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	3.524288e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	4.029425e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	3.020901e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	3.729829e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	4.319167e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	4.581141e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	4.902612e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	3.855971e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	5.096455e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	4.109084e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	5.243083e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	5.302603e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	5.527358e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	3.306953e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	4.403796e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	5.118060e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	6.757271e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	6.020681e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	4.876476e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	7.296782e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	6.968269e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	4.488271e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	5.732801e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	3.983272e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	3.342845e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	3.342676e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	4.854261e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	4.872870e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	3.395375e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	5.510896e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	2.777482e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	3.415417e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	3.556286e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	3.429243e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	3.639593e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	3.822074e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	4.799762e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	2.631682e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	2.579286e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	5.578863e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	3.687336e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	2.195430e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	9.053730e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	8.943810e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	4.482892e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	8.943810e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	8.862770e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	4.581820e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	9.053730e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	4.390860e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	1.801763e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	2.774133e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	4.085842e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	1.328577e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	7.276463e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	4.514550e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	9.953418e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	4.975831e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	1.356468e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	1.567963e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	1.509096e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	3.074744e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	1.306566e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	1.306942e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	9.924149e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	2.751275e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	1.579095e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	1.252774e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	1.387196e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	1.393522e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	1.434623e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	2.681018e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	1.807453e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	1.691716e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	1.658780e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	1.953013e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	2.409630e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	2.037434e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	1.725550e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	2.285676e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	2.746325e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	2.894618e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	2.212853e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	2.987623e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	3.416441e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	3.772832e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	4.621168e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	4.958397e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	4.723185e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	3.270856e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	3.052228e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	3.447356e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	3.926488e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	3.333063e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	3.400246e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	6.135806e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	6.816059e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	4.931818e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	4.801897e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	6.263467e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	5.035503e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	5.286725e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	4.869676e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	4.841001e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	6.610598e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	5.873632e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	3.841178e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	3.025689e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	3.888157e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	4.786781e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	5.554731e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	6.721113e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	3.720286e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	3.844310e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	4.144292e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	4.416774e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	4.033946e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	3.539100e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	6.118278e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	4.363906e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	5.616276e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	4.019140e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	2.454447e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	2.544319e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	4.823431e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	3.676167e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	3.606039e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	3.867501e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	2.116423e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	2.902938e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	2.837317e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	2.845894e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	2.494573e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	4.471910e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	1.344650e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	4.482150e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	1.338588e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	1.780747e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	4.421580e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	2.772592e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	9.286450e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	2.259004e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	9.223180e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	1.370938e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	1.371487e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	6.533134e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	4.567915e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	1.822020e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	1.378524e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	1.265844e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	4.133546e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	4.505216e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	9.054528e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	6.322370e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	8.946011e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	1.032828e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	1.966255e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	1.440422e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	1.864200e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	9.047216e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	2.044432e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	2.546298e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	1.749772e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	2.580360e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	1.941727e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	2.216413e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	2.388072e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	4.187736e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	2.713835e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	3.238400e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	2.925381e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	1.747776e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	1.846573e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	2.311910e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	2.067046e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	4.439516e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	3.135288e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	3.420120e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	2.239689e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	3.504432e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	3.256397e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	4.113164e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	5.166049e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	4.109809e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	4.209085e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	3.746590e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	3.546767e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	5.052714e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	4.969197e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	6.479291e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	5.482822e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	5.559197e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	7.168037e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	6.187357e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	7.136616e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	4.000249e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	4.753889e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	3.757015e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	3.194978e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	3.712758e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	3.035530e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	4.114056e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	4.060568e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	3.888636e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	3.034687e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	4.636333e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	3.542760e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	4.165520e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	4.595839e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	3.858582e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	3.647320e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	3.258822e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	2.939788e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	4.070827e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	3.863257e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	4.621077e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	4.221437e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	4.065422e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	3.886851e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	3.598465e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	3.086966e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	3.626481e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	3.277908e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	2.953970e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	9.153070e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	1.072410e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	7.004789e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	3.698782e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	5.992241e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	4.139605e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	4.140376e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	3.296940e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	4.172334e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	1.240581e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	3.617436e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	3.624425e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	3.216222e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	3.199788e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	4.911283e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	2.261405e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	4.147731e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	3.655852e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	4.120713e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	1.819018e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	6.908622e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	8.681444e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	2.206020e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	1.937400e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	1.956069e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	1.179946e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	1.129845e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	1.452382e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	3.177629e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	1.759275e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	1.816522e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	2.097616e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	1.585788e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	1.845161e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	3.501248e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	2.394666e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	4.212098e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	2.246292e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	2.534589e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	3.930851e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	3.382310e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	4.356410e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	2.809407e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	4.028244e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	3.452614e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	2.617515e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	1.816257e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	3.206252e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	4.459697e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	5.638170e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	4.161442e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	4.256129e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	5.050212e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	3.564988e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	3.869687e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	5.834864e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	3.320733e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	5.657746e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	3.980586e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	4.421472e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	3.919935e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	3.883893e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	4.180935e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	5.317148e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	4.287766e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	5.023258e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	6.467469e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	4.484068e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	4.072550e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	3.585495e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	5.245295e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	6.271305e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	4.092969e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	4.108585e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	4.577714e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	3.809985e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	3.059116e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	3.739928e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	3.075699e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	5.010030e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	3.123833e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	3.994321e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	2.945978e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	2.275582e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	2.820806e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	2.508070e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	3.457462e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	2.131535e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	2.534648e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	9.293290e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	1.341570e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	9.153070e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	1.328435e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	4.471910e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	4.390860e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	8.873010e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	5.451026e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	5.479006e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	1.214675e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	1.303529e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	3.610325e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	4.904036e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	5.425790e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	1.097253e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	1.265332e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	2.240948e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	7.638914e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	6.321105e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	7.704451e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	1.488424e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	1.263679e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	8.981556e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	1.518971e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	2.285717e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	1.582460e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	1.861485e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	1.918738e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	1.712475e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	2.981890e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	2.441611e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	2.449972e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	1.813121e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	2.098446e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	1.896758e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	2.335548e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	2.039767e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	2.663015e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	1.978635e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	2.612924e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	3.823650e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	2.662645e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	6.086853e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	2.945585e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	2.784144e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	3.353580e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	3.939938e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	4.511652e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	4.332614e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	4.181278e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	3.009693e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	3.573958e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	4.407471e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	3.128205e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	4.918181e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	4.984102e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	3.937645e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	3.577089e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	2.802807e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	4.345081e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	4.604606e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	4.628050e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	4.073140e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	4.103258e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	4.067261e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	4.528626e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	3.190589e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	2.962062e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	3.613885e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	3.968792e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	4.047877e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	3.858800e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	3.074496e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	3.965645e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	5.027099e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	4.326062e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	3.880982e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	4.322946e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	3.266995e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	4.203624e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	3.217471e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	3.382600e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	2.523752e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	1.990460e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	2.665539e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	1.987963e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	2.688991e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	2.490639e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.083590e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	1.858346e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	1.820863e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	2.729160e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	3.193581e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	8.943810e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	1.346004e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	3.152140e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	1.366397e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	8.893490e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	2.301459e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	2.279921e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	2.657103e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	4.067951e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	7.293777e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	4.067748e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	4.525021e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	7.724838e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	8.091239e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	1.083661e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	1.318544e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	1.269987e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	4.512106e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	8.174360e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	1.085393e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.916189e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	2.051902e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	1.775449e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	2.163705e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	2.865808e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	2.794650e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	1.710190e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	2.707852e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	2.318874e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	2.320813e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	1.754023e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	2.363175e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	2.763374e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.613741e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	2.497614e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	1.671885e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	2.583524e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	2.632956e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	2.871039e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	5.019518e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	4.108563e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	3.688167e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	5.381268e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	5.116984e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	4.471833e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	5.482093e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	5.081250e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	4.895906e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	6.509601e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	4.523443e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	5.844186e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	4.203986e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	4.251202e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	7.331775e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	7.934951e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	6.284669e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	4.309754e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	5.587231e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	5.954597e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	6.553500e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	6.685929e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	5.853993e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	5.168761e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	4.279073e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	3.983511e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	4.427124e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	3.938988e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	4.865339e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	3.185963e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	6.319124e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	5.848655e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	4.537511e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	4.508923e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	4.618817e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	3.429289e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	2.939188e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	3.664461e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	3.133939e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	2.529642e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	3.411790e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	2.686488e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	3.097455e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	3.261940e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	3.038810e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	9.132850e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	1.371487e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	2.720811e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	8.998120e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	7.204519e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	6.944886e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	9.202950e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	2.761482e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	9.019440e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	2.290238e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	2.268327e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	1.265467e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	1.467881e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	8.177359e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	6.822393e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	1.053519e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	6.840220e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	1.704424e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	2.988933e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	1.928524e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	1.442467e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	1.396475e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	1.264606e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	1.180824e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	2.160573e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	1.527182e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	1.613687e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	1.808627e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	2.018254e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.351418e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	2.511259e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	2.165070e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	2.294073e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	2.707360e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	2.846571e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	2.559898e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	2.212575e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	2.649396e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	2.776382e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	3.077584e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	2.302587e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	4.956388e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	3.601839e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	5.128712e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	4.001084e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	4.853525e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	7.360900e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	6.170875e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	5.510591e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	3.491478e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	4.769478e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	4.563415e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	5.910599e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	5.515027e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	4.628809e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	4.492190e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	4.397613e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	5.754621e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	4.801962e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	4.989805e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	4.947888e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	5.882297e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	6.173744e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	5.899042e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	3.406559e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	5.834891e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	4.831538e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	2.833409e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	3.334276e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	2.831049e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	3.775857e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	4.277177e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	2.658463e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	2.187497e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	2.594623e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	3.326813e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	4.041047e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	4.125222e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	4.675501e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	3.713064e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	4.306594e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	3.346621e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	2.335786e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	4.118459e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	2.772289e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	2.324273e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	7.165514e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	3.139944e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	3.156245e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	8.922979e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	3.583595e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	2.716649e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	7.700480e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	5.446405e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	5.398588e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	3.207301e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	7.162749e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	3.149506e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	3.673807e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	2.257608e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	4.071417e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	9.994880e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	8.673331e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	5.866565e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	1.039398e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	1.050164e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	1.118899e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	2.113167e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	1.799637e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	2.654714e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	1.709972e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	1.629934e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	1.444177e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	1.749284e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	2.421027e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	4.614525e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	3.268449e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	3.151115e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	2.192998e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	3.722879e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	2.643685e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	3.371598e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	2.292824e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	3.004677e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	3.934738e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	4.033262e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	3.366336e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	4.562408e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	4.045563e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	2.361387e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	3.981058e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	4.264068e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	4.592417e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	3.588069e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	5.072808e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	5.296103e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	7.073738e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	5.011071e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	6.099205e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	5.035723e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	4.129854e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	5.481577e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	5.658325e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	5.740079e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	4.677476e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	4.344576e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	4.876870e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	4.645821e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	4.983628e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	5.190727e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	5.822065e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	4.124862e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	3.365572e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	4.428047e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	4.909655e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	3.228064e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	3.682445e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	4.022275e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	3.918769e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	3.912597e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	3.385066e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	3.430399e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	3.448316e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	3.847500e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	2.901615e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	2.315498e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	4.277634e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	3.171949e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	3.989239e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	5.490640e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	5.296029e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	3.277904e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	4.556310e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	2.652950e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	8.843170e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	8.843170e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	8.903730e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	1.348981e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	9.038460e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	8.964300e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	9.293290e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	9.118550e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	4.463130e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	3.675249e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	3.569661e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	2.241314e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	4.038476e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	1.400320e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	2.248541e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	8.416745e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	4.022036e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	5.812565e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	4.025907e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	8.112053e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	7.665481e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	8.610249e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	8.591320e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	3.617018e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	9.820222e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	1.122644e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	1.325784e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	2.585945e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	2.208876e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	1.307206e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	1.912337e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	2.036388e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	2.391897e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	1.717836e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	2.801538e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	3.135847e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	2.226756e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	2.716478e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	3.587521e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	2.127946e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	6.730896e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	3.070885e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	3.295478e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	3.659139e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	4.649281e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	2.993298e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	4.103016e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	4.960294e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	4.729292e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	7.138560e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	8.278591e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	7.290795e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	7.490617e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	5.372793e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	4.219253e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	6.200748e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	4.600650e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	5.473183e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	4.717890e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	4.062941e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	3.720755e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	4.485448e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	3.798636e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	5.199464e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	6.006984e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	6.284372e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	3.794531e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	6.709820e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	4.358824e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	5.447651e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	4.016694e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	5.648699e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	4.407316e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	6.687163e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	4.659996e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	5.171023e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	5.995353e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	5.995660e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	4.256913e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	5.287456e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	4.781017e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	3.097648e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	3.834391e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	3.521470e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	4.521958e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	3.020102e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	2.675424e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	3.059864e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	3.660968e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	4.576540e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	4.390860e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	4.482150e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	3.175948e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	9.170052e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	7.885277e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	4.172266e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	3.249257e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	1.821339e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	2.749131e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	4.139350e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	3.233809e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	2.676635e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	3.174547e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	1.800250e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	4.090817e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	2.728515e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	4.626260e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	3.625255e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	8.156449e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	1.894241e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	1.246933e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	7.333669e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	1.267916e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	1.438158e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	1.256143e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	9.386974e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	1.438601e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	1.265978e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	2.239042e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	2.440194e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	1.886680e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	1.540946e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	2.210476e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	1.683330e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	4.095043e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	2.524485e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	4.816575e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	4.700989e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	2.935965e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	2.528750e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	3.563436e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	3.202210e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	2.663438e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	4.784171e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	4.369994e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	3.855474e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	3.844663e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	4.102448e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	3.708228e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	7.148994e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	3.815458e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	4.956706e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	4.592809e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	4.662572e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	4.631634e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	5.020400e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	4.466236e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	4.290593e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	4.293194e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	4.665613e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	6.287601e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	4.972297e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	4.460997e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	4.759063e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	4.077912e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	3.550104e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	5.794164e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	4.650723e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	4.257669e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	4.610061e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	5.331791e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	3.850632e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	5.270408e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	3.992805e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	4.307996e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	5.730439e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	4.574458e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	3.807623e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	3.632986e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	3.357817e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	4.570084e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	4.346453e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	4.819389e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	3.253320e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	3.031095e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	4.487911e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	2.867071e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	4.581820e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	4.581820e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	4.581820e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	8.843170e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	4.646640e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	3.252650e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	1.823173e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	1.361094e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	2.716753e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	4.463130e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	3.172429e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	3.170219e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	9.173040e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	1.780994e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	4.931216e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	1.357994e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	4.119701e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	9.850244e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	7.152239e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	1.043889e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	1.641361e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	7.231639e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	7.679245e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	1.587474e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	2.635189e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	1.316420e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	2.660158e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	1.740113e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	2.002559e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	1.823447e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.365625e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.901421e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	1.684093e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	1.728919e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	1.499719e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	1.685797e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	2.833471e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	2.890220e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	2.867107e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	2.353898e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	2.670474e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	2.289160e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	2.798428e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	1.867540e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	2.146382e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	3.532553e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	3.180128e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	3.405811e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	3.771914e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	2.550222e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	3.900672e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	4.010575e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	6.156975e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	5.073502e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	4.498815e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	4.025340e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	4.169387e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	7.212817e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	5.505244e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	4.695502e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	5.069199e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	4.189634e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	6.918558e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	6.977199e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	6.148167e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	6.889900e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	5.744647e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	4.845943e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	3.490717e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	4.357460e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	6.381825e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	5.106146e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	5.312295e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	7.470459e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	6.497481e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	4.258723e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	6.505603e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	4.198804e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	4.726699e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	4.538861e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	3.169624e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	3.087569e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	3.765398e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	2.947024e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	4.497466e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	4.601676e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	3.848024e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	5.312253e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	3.275871e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	3.180557e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	3.520090e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	3.430302e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	9.293290e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	9.112620e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	9.112620e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	1.357575e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	9.109770e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	1.822765e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	4.004360e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	3.100341e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	3.155649e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	5.376070e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	2.238154e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	4.489589e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	1.330630e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	2.725351e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	7.717560e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	2.231073e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	4.978022e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	6.306680e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	9.046549e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	5.379597e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	5.434622e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	7.602699e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	7.837051e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	1.622834e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	1.368962e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	6.887711e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	1.368566e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	1.261120e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	7.720622e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	1.412944e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	1.247732e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	1.695763e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	2.013971e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	3.113334e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	2.702608e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	2.922339e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	3.807376e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	4.609873e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	3.170503e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	2.208086e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	3.445189e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	2.532329e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	2.942871e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	3.346360e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	2.665812e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	2.393702e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	3.031659e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	3.273277e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	3.477184e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	4.381411e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	4.446070e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	3.539627e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	2.820492e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	3.621498e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	3.067215e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	3.308074e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	3.685608e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	4.126710e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	5.491409e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	3.641874e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	6.288919e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	5.465195e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	3.710986e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	4.367528e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	3.579187e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	4.397236e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	5.061880e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	4.256011e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	5.992214e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	5.548493e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	6.543063e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	8.387083e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	6.341522e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	6.493317e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	6.223990e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	5.846736e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	5.075173e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	5.340688e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	6.037850e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	9.331967e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	7.411469e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	5.358433e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	5.424130e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	4.577239e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	4.656042e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	4.985040e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	5.167229e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	4.697991e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	4.456441e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	3.753433e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	2.846830e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	3.648920e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	8.893490e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	1.362498e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	4.421580e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	1.393990e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	2.287782e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	4.390860e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	4.581820e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	1.367486e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	1.342836e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	4.900384e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	2.220082e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	2.285812e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	1.190557e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	9.196154e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	1.312999e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	7.272862e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	1.460427e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	1.687388e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	1.505544e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	8.656420e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	1.047504e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	3.826238e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	1.765142e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	4.154795e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	1.632266e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	1.685538e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	1.735976e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	3.574339e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	3.308622e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	2.603916e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	4.238346e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	4.445141e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	2.362084e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	2.396995e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	2.423021e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	2.667526e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	3.349388e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	4.298027e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	3.421256e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	4.433766e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	3.229487e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	4.631349e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	3.862479e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	6.483660e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	6.308362e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	5.745095e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	4.140805e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	4.871268e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	6.851406e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	5.171340e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	6.039256e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	4.926877e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	3.220727e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	3.846867e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	4.810267e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	5.763612e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	7.050737e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	5.352503e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	6.534662e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	4.763568e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	5.195395e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	5.729227e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	4.510299e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	8.961823e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	6.367526e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	6.237584e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	7.407896e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	5.515474e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	4.883653e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	4.914706e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	4.871863e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	5.461401e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	4.297687e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	6.119903e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	4.305816e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	3.595834e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	6.897427e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	5.890900e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	4.258561e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	4.870359e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	4.490838e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	5.066334e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	4.792682e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	4.866158e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	7.094598e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	6.919933e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	4.340480e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	2.267025e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	4.581820e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	4.471910e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	2.745920e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	2.288270e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	1.830610e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	1.830610e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	4.576540e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	4.390860e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	8.967400e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	4.576540e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	9.223180e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	1.343621e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	3.190941e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	4.516268e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	2.238154e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	5.382307e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	1.345483e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	2.718129e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	3.607332e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	4.086588e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	1.258727e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	1.145118e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	8.657258e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	2.726551e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	4.541622e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	2.502762e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	2.011690e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	1.313536e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	1.408096e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	1.138981e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	9.613130e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	1.146695e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	1.233211e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	1.838704e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	2.432798e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	2.727046e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	1.589743e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	1.529397e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	1.640226e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	1.833151e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.528198e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	3.685763e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	2.617846e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	2.402964e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	3.116173e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	2.925828e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	3.445701e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	5.286269e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	3.566865e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	3.937452e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	4.892700e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	5.586579e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	3.429338e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	2.889487e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	2.981686e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	3.437250e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	4.017174e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	4.609738e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	4.211210e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	4.954608e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	4.036381e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	3.205300e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	4.590832e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	6.314033e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	5.875893e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	3.804382e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	5.874257e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	6.278532e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	6.800289e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	4.948141e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	5.655515e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	5.800655e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	7.267898e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	6.016358e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	4.944536e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	6.838429e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	5.203595e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	6.413698e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	5.237243e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	5.154136e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	4.515619e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	5.731650e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	5.851201e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	3.981022e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	6.191262e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	4.780401e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	5.034681e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	5.561657e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	4.877173e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	4.913327e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	7.395443e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	4.960057e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	6.144387e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	3.305688e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	5.262193e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	3.714366e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	4.253683e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	4.390860e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	8.781720e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	1.820680e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	9.228460e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	8.943810e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	1.341570e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	4.646640e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	1.831273e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	1.354922e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	4.575524e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	5.791541e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	5.840076e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	1.979484e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	1.349537e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	8.503732e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	1.516223e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	1.256943e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	8.650726e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	1.419849e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	1.285556e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	1.331122e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	4.530166e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	1.768265e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	3.282755e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	1.982470e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	2.888303e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	2.223040e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	1.595778e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	1.538510e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	1.978085e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	1.567923e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	2.485278e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	2.540279e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	1.714511e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	3.106057e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	2.973107e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	2.956031e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	3.583787e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	2.997225e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	2.535443e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	2.756042e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	2.947469e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	3.439437e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	3.116520e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	4.295868e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	3.907278e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	4.030561e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	3.446865e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	4.334389e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	4.061029e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	3.208057e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	4.747003e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	5.985571e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	8.019596e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	6.322313e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	4.490016e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	3.854774e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	3.862777e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	6.182201e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	4.952393e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	6.449055e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	5.743294e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	4.065725e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	4.864059e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	5.942347e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	6.356771e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	4.604536e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	6.847555e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	6.699749e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	5.867872e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	6.435549e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	5.133844e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	8.077893e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	7.211567e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	6.466012e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	5.820977e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	5.144397e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	4.214192e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	6.695380e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	4.949693e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	4.125754e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	5.089190e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	4.612814e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	4.159760e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	4.112621e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	3.313733e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	4.651895e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	5.191275e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	4.471910e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	1.334783e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	1.805774e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	2.276923e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	2.793626e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	9.037500e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	3.569416e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	1.783728e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	9.286450e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	1.355037e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	1.372960e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	2.718950e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	3.166979e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	1.353060e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	6.366104e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	9.115634e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	5.903631e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	8.798314e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	5.929327e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	9.111792e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	6.979425e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	5.962292e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	6.009748e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	8.061155e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	7.296562e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	1.236454e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	1.094367e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	1.313196e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	1.681537e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	1.761589e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	9.085110e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	1.180325e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	2.901313e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	2.212950e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	2.213455e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	2.041026e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	2.434770e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	1.907765e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	2.225175e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	2.608690e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	3.643756e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	2.491894e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	4.521988e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	3.654075e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	4.130109e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	7.890872e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	6.135171e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	5.572222e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	7.340321e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	6.154757e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	5.151565e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	3.771139e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	3.224619e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	4.656961e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	4.395602e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	6.329225e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	5.469445e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	4.608381e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	6.112620e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	4.078561e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	4.854100e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	4.393333e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	3.169565e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	4.254344e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	3.614119e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	5.798015e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	5.035548e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	6.168500e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	5.692361e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	5.428020e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	5.103220e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	5.320777e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	5.469879e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	5.589326e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	4.744815e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	4.346910e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	8.127307e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	5.720821e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	7.832605e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	5.278752e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	8.486609e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	6.857515e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	6.439443e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	3.922103e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	4.052149e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	5.259329e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	5.475581e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	5.984734e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	5.739361e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	5.188608e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	5.297262e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	4.576540e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	1.317260e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	8.843170e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	2.681680e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	1.787155e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	4.463130e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	1.253839e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	3.576643e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	1.797201e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	1.358453e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	5.370479e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	1.776650e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	3.562250e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	6.367957e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	5.922665e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	1.357289e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	4.839075e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	8.063759e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	1.811565e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	7.644447e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	8.044080e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	8.151003e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	1.795707e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	1.341826e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	1.358651e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	2.283938e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	1.945062e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	1.895412e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	1.366280e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	1.577926e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	1.486894e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.895410e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	2.440812e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	1.545659e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	2.400958e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	2.023537e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	3.970314e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	2.849101e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	4.099024e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	2.511724e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	3.784559e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	2.889824e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	2.622774e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	2.853599e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	1.949184e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	2.311714e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	3.731270e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	4.591487e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	3.756840e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	5.009109e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	3.487836e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	3.670550e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	4.003354e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	3.904523e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	5.804924e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	3.750918e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	3.732592e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	4.333178e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	3.005770e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	3.704139e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	5.648835e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	5.283475e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	4.400915e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	6.539029e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	8.196950e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	5.809593e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	5.886130e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	8.865608e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	7.769849e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	8.191841e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	5.951680e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	6.959899e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	6.892837e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	7.260937e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	6.006438e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	6.018823e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	4.559994e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	4.772066e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	5.030069e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	4.763229e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	4.238902e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	5.935005e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	4.764103e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	5.935545e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	5.344329e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	4.974805e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	8.865042e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	6.682842e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	7.133433e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	6.005376e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	5.581417e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	4.556310e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	4.421580e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	4.421580e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	1.333467e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	4.471910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	4.913336e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	8.926250e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	7.298995e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	7.243036e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	3.600866e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	4.980433e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	5.512041e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	4.142602e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	9.514861e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	9.940490e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	7.183953e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	1.139354e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	1.409383e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	1.294382e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	7.239194e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	1.118937e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	7.629860e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	7.629078e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	1.894892e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	1.570959e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	1.547801e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.411228e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	2.249379e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	1.937740e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	1.489084e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	2.604500e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	2.373564e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	1.660590e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	3.237055e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	2.427976e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	2.488002e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	2.178738e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	2.298532e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	4.338725e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	3.627429e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	3.263054e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	2.122531e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	2.526037e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	4.211809e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	4.615995e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	3.163233e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	3.022049e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	2.934852e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	2.839115e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	3.664734e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	4.681123e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	5.268038e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	5.960978e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	6.019417e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	4.208144e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	6.126374e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	5.090518e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	3.669405e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	5.168962e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	6.036487e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	4.180121e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	6.663979e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	5.357793e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	7.146548e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	5.011584e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	6.647604e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	7.770100e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	6.376753e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	6.584801e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	6.495018e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	6.782044e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	9.213155e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	4.685270e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	5.596909e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	5.491235e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	6.186719e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	6.014256e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	5.692822e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	5.493453e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	6.993564e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	4.503024e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	5.189853e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	5.103392e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	5.309440e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	3.620900e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	5.129887e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	4.491712e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	3.959046e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	2.993733e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	4.576540e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	1.756340e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	1.317260e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	7.789090e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	5.479086e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	2.729996e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	1.845541e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	4.475873e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	9.044950e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	3.148871e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	6.443462e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	6.380121e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	3.190334e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	2.270169e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	3.593187e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	2.258050e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	3.196322e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	3.155570e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	1.354084e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	2.258579e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	6.366310e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	5.407250e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	7.272456e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	5.470828e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	7.180990e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	7.742574e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	8.163525e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	1.269971e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	1.228310e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	8.154973e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	1.628762e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	2.089467e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	2.650303e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	1.047891e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	2.170407e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	2.668633e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	3.431343e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	2.831285e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	6.405618e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	3.528109e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	2.165712e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	3.066390e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	2.749229e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	2.584352e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	3.627156e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	4.328470e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	2.751345e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	3.256748e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	3.719486e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	4.711997e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	4.671989e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	4.521826e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	4.214397e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	4.129641e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	4.482904e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	5.014883e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	3.658745e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	5.849261e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	5.517881e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	4.817835e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	5.253515e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	3.891063e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	4.104882e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	5.531994e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	6.354056e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	5.698252e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	6.137582e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	7.169534e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	7.204963e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	5.529336e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	5.072935e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	6.241062e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	6.346455e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	6.326293e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	6.127867e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	6.627283e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	5.467274e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	5.185133e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	5.557400e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	5.041327e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	6.078038e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	9.056575e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	6.414493e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	7.232472e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	6.762663e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	5.683700e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	5.268178e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	5.246516e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	4.149033e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	5.099154e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	4.941911e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	6.442849e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	6.299913e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	5.466812e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	5.852020e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	1.366890e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	4.556310e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	9.112620e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	4.581820e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	4.709910e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	4.646640e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	1.348981e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	4.439312e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	1.788284e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	1.821175e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	4.538407e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	9.782824e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	3.145479e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	5.425260e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	6.283504e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	9.050904e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	7.648848e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	8.621965e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	1.008668e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	2.027457e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	1.867656e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	1.853088e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	1.304046e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	9.515323e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	1.668034e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	1.039737e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	1.007435e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	1.860194e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	2.544005e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	1.761689e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	1.884072e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	2.603042e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	3.068300e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	2.549690e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	2.516435e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	2.180360e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	2.785809e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	3.717398e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	5.321893e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	4.244686e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	3.404476e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	2.753199e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	2.258962e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	3.837995e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	3.701391e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	3.363020e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	3.784612e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	3.534593e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	4.100386e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	4.703314e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	4.344119e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	4.979492e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	4.997955e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	5.599745e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	5.245859e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	5.643684e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	5.968840e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	5.416383e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	5.801422e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	4.027403e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	4.807962e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	5.514659e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	5.066744e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	5.115617e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	6.713824e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	6.099627e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	5.319820e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	5.548686e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	5.250295e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	6.216786e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	4.776488e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	7.134969e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	6.947648e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	6.642385e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	6.665064e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	6.590196e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	5.281513e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	4.925129e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	6.780233e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	4.935411e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	6.430479e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	5.965077e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	6.123687e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	4.437622e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	6.679049e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	7.722498e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	5.150379e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	5.667590e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	8.926250e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	4.556310e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	4.709910e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	2.699513e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	3.204781e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	9.173040e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	4.390860e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	2.310898e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	3.169310e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	4.108042e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	1.381068e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	1.074284e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	4.623665e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	8.321536e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	9.109816e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	5.460454e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	5.842117e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	1.419665e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	5.520587e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	1.820639e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	1.086671e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	8.592164e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	1.171500e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	1.044080e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	6.702239e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	9.888817e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	1.320926e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	1.585363e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.527186e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.600123e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	3.986175e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	2.331463e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	3.105096e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	2.574313e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	1.895533e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	2.823118e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	2.628756e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	3.119526e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	3.323582e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	3.303863e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	3.712488e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	3.317592e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	5.094407e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	4.779049e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	2.770921e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	4.116695e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	3.534112e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	3.234678e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	3.392027e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	2.899647e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	3.050768e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	2.742886e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	3.577797e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	4.208636e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	5.955078e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	4.475253e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	3.545312e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	4.025213e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	3.876154e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	4.331082e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	4.405382e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	5.486384e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	4.290863e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	5.615819e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	4.543932e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	6.261734e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	6.084795e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	4.600800e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	5.917057e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	4.668698e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	4.689764e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	5.009681e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	3.714461e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	5.669183e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	5.527116e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	6.683209e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	5.554470e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	7.252963e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	6.939749e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	4.821778e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	5.977925e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	6.314970e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	7.367687e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.716094e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	7.022963e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	6.826614e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	6.601888e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	5.160990e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	5.513832e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	4.471910e-04	nan	nan
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	4.471910e-04	nan	nan
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	4.390860e-04	nan	nan
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	9.112620e-04	nan	nan
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	1.366890e-03	nan	nan
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	4.576540e-04	nan	nan
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	4.576540e-04	nan	nan
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	7.335791e-03	nan	nan
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	5.927247e-03	nan	nan
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	4.562380e-03	nan	nan
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	4.104727e-03	nan	nan
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	2.741872e-03	nan	nan
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	1.811074e-03	nan	nan
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	4.575276e-03	nan	nan
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	6.879112e-03	nan	nan
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	3.191592e-03	nan	nan
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	5.911841e-03	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	6.337305e-03	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	1.089016e-02	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	8.684923e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	6.370835e-03	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	6.714492e-03	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	7.648996e-03	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	1.792965e-03	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	6.795346e-03	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	4.467012e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	1.204634e-02	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	1.581455e-02	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	1.143345e-02	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	1.040388e-02	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	2.471821e-02	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	1.080819e-02	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	1.909704e-02	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	2.602945e-02	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	2.198439e-02	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	1.672622e-02	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	1.811699e-02	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	2.532580e-02	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	4.011955e-02	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	2.735949e-02	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	2.006701e-02	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	2.760217e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	3.992850e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	3.111394e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	3.781325e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	2.428024e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	4.311482e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	3.140391e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	3.380937e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	4.611768e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	4.667922e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	4.847154e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	3.583062e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	3.354277e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	3.572797e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	4.500341e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	3.040749e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	3.807634e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	3.059107e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	3.350100e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	3.302471e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	3.738050e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	4.729611e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	5.785365e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	4.734983e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	5.216372e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	5.365365e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	5.239532e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	4.721640e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	4.804615e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	5.451540e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	5.683937e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	5.336220e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	5.885263e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	5.194303e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	5.307025e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	4.568119e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	5.115604e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	6.900109e-02	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	7.371849e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	7.200002e-02	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	6.919948e-02	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	8.183246e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	4.924008e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	5.071637e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	6.945484e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	6.753516e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	7.637493e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	8.433316e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	8.385915e-02	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	9.024897e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	8.784083e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	8.621831e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	6.472910e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	8.900267e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	4.576540e-04	nan	nan
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	8.781720e-04	nan	nan
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	3.665450e-03	nan	nan
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	4.581820e-03	nan	nan
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	3.220239e-03	nan	nan
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	3.219750e-03	nan	nan
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	4.992366e-03	nan	nan
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	2.696610e-03	nan	nan
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	5.024231e-03	nan	nan
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	2.232784e-03	nan	nan
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	2.254247e-03	nan	nan
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	6.710715e-03	nan	nan
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	8.110521e-03	nan	nan
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	3.652545e-03	nan	nan
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	5.910326e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	1.107177e-02	nan	nan
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	9.796486e-03	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	4.449348e-03	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	4.544767e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	5.020380e-03	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	8.635361e-03	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	9.148947e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	1.889841e-02	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	1.798981e-02	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	1.535967e-02	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	2.022538e-02	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	2.530540e-02	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	1.318402e-02	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	2.457724e-02	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	2.049291e-02	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	2.838680e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	2.052104e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	3.662527e-02	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	3.480428e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	3.894025e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	3.717694e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	3.575341e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	4.365508e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	3.341042e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	2.444437e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	3.876257e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	4.195343e-02	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	3.421665e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	3.665300e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	3.417061e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	5.384811e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	4.872690e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	4.163856e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	4.336937e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	7.258268e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	4.433983e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	5.114181e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	3.760865e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	3.079511e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	4.102889e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	3.351371e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	3.728676e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	3.458702e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	2.948884e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	3.200492e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	2.721043e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	4.031842e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	6.626669e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	5.583201e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	6.202334e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	6.577134e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	7.150908e-02	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	6.875840e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	7.020442e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	8.548813e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	7.986824e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	6.235899e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	7.764378e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	1.104382e-01	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	7.502928e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	6.286404e-02	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	6.420949e-02	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	6.438613e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	5.730543e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	4.952503e-02	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	4.880923e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	8.265037e-02	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	6.966221e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	5.222433e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	6.381290e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	9.857111e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	7.533217e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	5.042923e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	7.191295e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	4.421580e-04	nan	nan
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	4.646640e-04	nan	nan
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	1.384960e-03	nan	nan
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	8.781720e-04	nan	nan
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	1.832151e-03	nan	nan
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	8.947170e-04	nan	nan
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	1.825004e-03	nan	nan
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	6.921438e-03	nan	nan
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	9.179122e-03	nan	nan
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	4.511810e-03	nan	nan
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	5.854364e-03	nan	nan
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	5.439109e-03	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	2.757739e-03	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	1.364700e-02	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	1.968040e-02	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	1.088014e-02	nan	nan
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	1.790026e-02	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	9.685520e-03	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	1.417627e-02	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	1.140744e-02	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	1.441804e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	3.251747e-02	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	2.566008e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	1.901126e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	2.987374e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	2.216809e-02	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	1.769682e-02	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	2.918745e-02	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	4.458174e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	3.736457e-02	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	2.451844e-02	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	1.806007e-02	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	2.166450e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	3.040179e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	4.282942e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	4.831117e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	4.996239e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	4.834362e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	3.640938e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	3.541771e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	2.397988e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	4.558498e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	2.946052e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	3.714533e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	3.746137e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	3.476726e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	4.326381e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	3.439077e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	5.516176e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	4.718818e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	3.643814e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	4.301872e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	4.763068e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	6.130411e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	5.786856e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	6.112529e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	6.721156e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	6.553970e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	6.424189e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	4.028501e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	5.221086e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	3.942073e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	6.306983e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	6.081373e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	5.563119e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	6.908993e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	5.009483e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	5.503933e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	7.986339e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	6.438983e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	7.061226e-02	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	7.989455e-02	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	7.173675e-02	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	5.594697e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	7.652665e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	6.393597e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	3.996985e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	5.792326e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	6.851875e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	6.901343e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	7.600044e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	5.735325e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	6.273406e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	5.093964e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	6.051182e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	1.855128e-03	nan	nan
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	1.785739e-03	nan	nan
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	3.628613e-03	nan	nan
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	4.112641e-03	nan	nan
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	1.832730e-03	nan	nan
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	9.044950e-04	nan	nan
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	1.363555e-03	nan	nan
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	2.252026e-03	nan	nan
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	6.949988e-03	nan	nan
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	4.130822e-03	nan	nan
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	8.862770e-04	nan	nan
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	6.342605e-03	nan	nan
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	3.627930e-03	nan	nan
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	4.577857e-03	nan	nan
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	4.052960e-03	nan	nan
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	4.096771e-03	nan	nan
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	3.219846e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	9.044709e-03	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	9.541635e-03	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	1.038808e-02	nan	nan
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	7.682595e-03	nan	nan
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	1.422800e-02	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	8.067194e-03	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	7.247277e-03	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	1.087771e-02	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	1.060617e-02	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	1.574774e-02	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	2.703752e-02	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	1.813971e-02	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	3.165554e-02	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	2.179470e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	1.936022e-02	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	1.324329e-02	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	1.092694e-02	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	2.444042e-02	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	1.733948e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	1.838912e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	2.590980e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	1.999352e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	5.955533e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	6.317745e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	4.626065e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	4.930379e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	5.880427e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	4.059141e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	3.710727e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	5.775148e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	6.766481e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	3.744317e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	3.471575e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	3.400580e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	3.783702e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	3.483939e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	4.530195e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	4.881763e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	4.290930e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	3.715421e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	5.307699e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	5.605700e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	4.341001e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	3.755380e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	3.652552e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	3.810265e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	4.037231e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	3.788867e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	4.233287e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	5.439010e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	5.350750e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	6.817085e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	6.343481e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	7.723033e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	7.011599e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	7.332855e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	6.926203e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	5.375407e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	5.505856e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	5.927567e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	6.009824e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	7.398734e-02	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	7.060991e-02	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	6.026267e-02	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	5.998084e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	6.989854e-02	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	7.946244e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	7.558434e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	6.357608e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	6.930419e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	8.406840e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	5.514289e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	5.618384e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	5.252919e-02	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	3.512690e-03	nan	nan
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	2.195430e-03	nan	nan
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	8.781720e-04	nan	nan
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	8.781720e-04	nan	nan
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	4.482150e-03	nan	nan
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	4.482150e-04	nan	nan
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	4.646640e-04	nan	nan
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	4.390860e-04	nan	nan
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	2.222822e-03	nan	nan
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	3.073600e-03	nan	nan
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	2.708782e-03	nan	nan
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	2.726585e-03	nan	nan
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	2.280419e-03	nan	nan
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	3.620264e-03	nan	nan
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	3.613639e-03	nan	nan
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	2.268971e-03	nan	nan
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	1.274060e-02	nan	nan
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	5.040869e-03	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	2.110208e-02	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	1.254448e-02	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	1.193007e-02	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	9.579593e-03	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	8.201276e-03	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	8.514252e-03	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	1.458935e-02	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	9.507472e-03	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	1.421140e-02	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	6.810618e-03	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	7.246281e-03	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	1.133407e-02	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	1.376678e-02	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	1.059483e-02	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	1.528919e-02	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	2.637682e-02	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	2.394515e-02	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	1.710386e-02	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	1.865808e-02	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	3.163105e-02	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	2.221901e-02	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	2.212566e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	1.905428e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	1.987034e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	1.677926e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	1.832045e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	2.858605e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	4.412897e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	5.058479e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	3.534049e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	3.492718e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	3.614403e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	3.011622e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	3.802071e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	5.755100e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	5.189040e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	4.819436e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	5.491918e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	4.097644e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	4.070546e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	4.102985e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	3.672656e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	3.821112e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	4.641000e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	4.289181e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	4.506688e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	5.572315e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	6.467734e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	9.109506e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	5.996550e-02	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	5.877942e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	5.495097e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	5.235631e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	5.293154e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	4.792675e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	6.198359e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	4.666268e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	6.769109e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	7.291903e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	4.768062e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	5.012814e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	4.789684e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	8.063031e-02	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	6.464235e-02	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	5.800065e-02	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	5.135704e-02	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	8.503510e-02	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	8.475284e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	8.013983e-02	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	9.971135e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	7.700502e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	8.558266e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	5.977021e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	6.518816e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	7.296602e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	5.832320e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	4.576540e-04	nan	nan
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	4.556310e-04	nan	nan
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	4.576540e-04	nan	nan
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	9.109770e-04	nan	nan
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	9.286450e-04	nan	nan
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	4.122577e-03	nan	nan
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	2.277768e-03	nan	nan
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	3.189373e-03	nan	nan
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	4.933174e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	6.281884e-03	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	1.817780e-03	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	5.546266e-03	nan	nan
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	5.903628e-03	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	4.083525e-03	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	5.909870e-03	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	5.868990e-03	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	6.305863e-03	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	8.146772e-03	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	9.398511e-03	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	9.780126e-03	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	1.050959e-02	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	8.603702e-03	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	8.573005e-03	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	1.219782e-02	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	1.398974e-02	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	2.982216e-02	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	2.781083e-02	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	2.409352e-02	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	2.931666e-02	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	5.298444e-02	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	3.394712e-02	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	2.266190e-02	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	2.001918e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	3.712365e-02	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	2.893817e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	2.585352e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	3.016246e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	1.985572e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	3.330214e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	3.184029e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	2.708420e-02	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	3.248510e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	3.064090e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	3.628757e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	2.800577e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	2.696047e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	3.737897e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	4.390200e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	3.954667e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.457284e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	3.991360e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	3.676184e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	3.440917e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	3.397469e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	3.894127e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.631573e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	4.312548e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	5.570405e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	5.218973e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	3.680124e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	7.151656e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	3.847488e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	4.620597e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	5.309669e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	4.517088e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	6.979208e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	6.238422e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	8.339895e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	7.342986e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	9.291513e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	8.694284e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	8.991955e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	1.000382e-01	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	6.500987e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	6.731329e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	8.556109e-02	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	7.047089e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	7.231490e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	6.186508e-02	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	8.018663e-02	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	7.455370e-02	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	6.988001e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	6.283717e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	7.541518e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	8.410833e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	6.766529e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	4.482150e-04	nan	nan
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	4.421580e-04	nan	nan
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	4.482150e-04	nan	nan
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	3.585720e-03	nan	nan
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	1.344650e-03	nan	nan
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	8.964300e-04	nan	nan
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	2.228967e-03	nan	nan
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	8.903730e-04	nan	nan
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	3.131355e-03	nan	nan
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	1.281115e-02	nan	nan
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	4.519187e-03	nan	nan
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	3.625402e-03	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	4.075804e-03	nan	nan
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	4.073451e-03	nan	nan
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	8.036518e-03	nan	nan
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	4.017204e-03	nan	nan
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	2.124394e-02	nan	nan
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	1.372348e-02	nan	nan
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	4.579242e-03	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	2.087146e-02	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	1.462304e-02	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	9.996798e-03	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	1.122986e-02	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	1.447078e-02	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	1.361316e-02	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	9.481392e-03	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	1.439094e-02	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	2.507022e-02	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	2.090065e-02	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	1.327078e-02	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	1.465539e-02	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	2.229663e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	2.008006e-02	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	2.990382e-02	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	1.717347e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	3.000092e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	2.987472e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	2.167175e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	4.329159e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	3.016093e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	3.101882e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	2.254412e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	2.130916e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	2.431554e-02	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	2.820401e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	4.140391e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	3.453150e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	3.630262e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	2.931520e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	2.298644e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	2.969244e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	3.025589e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	2.517143e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	3.544728e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	5.020607e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	3.776108e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	3.765539e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	2.768380e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	2.417254e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	3.752595e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	3.119451e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.902942e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	4.805088e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	4.145642e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	5.442478e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	4.617042e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	5.685580e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	4.469817e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	3.937121e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	4.663078e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	4.386488e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	4.686425e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	6.514928e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	6.878670e-02	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	9.034058e-02	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	7.890512e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	5.283083e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	9.043637e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	6.465607e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	8.410161e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	1.004432e-01	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	6.841112e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	8.974401e-02	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	1.106859e-01	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	7.726972e-02	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	7.636459e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	6.971370e-02	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	5.477039e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	5.764639e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	7.554441e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	3.570500e-03	nan	nan
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	1.772793e-03	nan	nan
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	8.903730e-04	nan	nan
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	8.853990e-04	nan	nan
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	4.105250e-03	nan	nan
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	3.183355e-03	nan	nan
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	1.841181e-03	nan	nan
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	9.037500e-04	nan	nan
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	1.329459e-03	nan	nan
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	2.257106e-02	nan	nan
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	9.149661e-03	nan	nan
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	4.458404e-03	nan	nan
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	2.723906e-03	nan	nan
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	4.514988e-03	nan	nan
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	1.750013e-02	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	6.422680e-03	nan	nan
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	5.493314e-03	nan	nan
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	6.754102e-03	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	1.042896e-02	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	1.179990e-02	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	9.110441e-03	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	2.254354e-03	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	9.021699e-03	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	8.679978e-03	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	2.109566e-02	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	1.540745e-02	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	1.179645e-02	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	1.088101e-02	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	1.668259e-02	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	1.306058e-02	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	1.221738e-02	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	1.632641e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	1.897907e-02	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	2.507021e-02	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	3.206123e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	4.145981e-02	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	3.085433e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	2.849502e-02	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	2.733863e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	2.866925e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	4.281164e-02	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	3.542724e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	2.355314e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	2.904501e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	3.119031e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	2.454293e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	2.576778e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	2.311384e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	1.865809e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	3.169743e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	3.094042e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	2.397810e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	2.355858e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	1.847713e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	3.527608e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	3.766571e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	4.001455e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	2.811982e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	2.405606e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	4.979529e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	5.312753e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	3.452692e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	4.898777e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	5.628155e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	4.578776e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	5.448646e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	6.411597e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	5.359440e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	7.111186e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	6.168557e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	5.657572e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	8.416640e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	7.635671e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	1.010028e-01	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	6.570686e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	6.273495e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	7.084654e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	9.195152e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	9.964063e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	6.213511e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	6.172087e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	5.947920e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	7.093691e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	6.880149e-02	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	5.900862e-02	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	4.797128e-02	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	6.252056e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	5.717827e-02	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	4.226025e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	4.421580e-04	nan	nan
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	1.883960e-03	nan	nan
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	9.266220e-04	nan	nan
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	4.495701e-03	nan	nan
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	1.341570e-03	nan	nan
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	2.211641e-03	nan	nan
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	9.109770e-04	nan	nan
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	1.787006e-03	nan	nan
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	8.853990e-04	nan	nan
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	2.209885e-03	nan	nan
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	1.363027e-03	nan	nan
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	4.024710e-03	nan	nan
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	9.266220e-04	nan	nan
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	3.694776e-03	nan	nan
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	2.259242e-03	nan	nan
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	2.726048e-03	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	3.654526e-03	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	8.703138e-03	nan	nan
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	5.961654e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	9.610203e-03	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	1.035021e-02	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	1.545905e-02	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	1.076558e-02	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	1.083267e-02	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	7.161601e-03	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	6.295645e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	7.667208e-03	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	1.764242e-02	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	9.375973e-03	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	1.172454e-02	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	1.259249e-02	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	1.397790e-02	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	1.628605e-02	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	1.498779e-02	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	2.182186e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	1.802268e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	1.804702e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	2.996329e-02	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	2.039830e-02	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	2.472542e-02	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	3.182447e-02	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	2.804933e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	3.128800e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	5.297874e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	3.455332e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	3.804323e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	3.538737e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	4.193891e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	4.458623e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	3.724500e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	5.987073e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	2.760273e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	2.700224e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	2.870724e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	3.924866e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	1.905409e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	2.089048e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	3.860738e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	5.034743e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	3.470974e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	2.937454e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	2.993356e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	3.635158e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	2.988160e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	3.240212e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	3.951525e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	3.770279e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	3.876437e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	3.833656e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	4.458451e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	3.527229e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	3.870423e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	4.239215e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	4.895443e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	4.535989e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	7.299895e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	6.663105e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	6.053045e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	6.284765e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	9.924150e-02	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	7.245937e-02	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	8.539356e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	7.608045e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	6.908349e-02	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	7.853817e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	6.609778e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	9.620144e-02	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	7.452202e-02	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	7.430116e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	7.515081e-02	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	6.953384e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	1.195137e-01	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	8.679665e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	9.067835e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	1.370690e-02	nan	nan
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	4.001934e-03	nan	nan
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	3.591818e-03	nan	nan
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	9.163640e-04	nan	nan
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	9.228460e-04	nan	nan
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	4.646640e-04	nan	nan
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	1.341570e-03	nan	nan
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	5.403585e-03	nan	nan
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	3.592413e-03	nan	nan
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	6.750265e-03	nan	nan
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	4.515330e-03	nan	nan
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	1.787172e-02	nan	nan
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	1.337688e-02	nan	nan
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	9.829225e-03	nan	nan
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	3.140464e-03	nan	nan
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	9.980405e-03	nan	nan
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	3.559945e-03	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	5.373895e-03	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	8.961776e-03	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	4.550313e-03	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	9.000407e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	6.756219e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	5.820939e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	1.642110e-02	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	8.618650e-03	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	1.042421e-02	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	8.199024e-03	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	1.592837e-02	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	1.630561e-02	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	1.321290e-02	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	1.619663e-02	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	2.375596e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	2.077777e-02	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	1.663474e-02	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	1.316902e-02	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	3.223910e-02	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	2.765886e-02	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	3.327550e-02	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	3.748531e-02	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	2.537763e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	2.635643e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	2.450563e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	2.444249e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	2.143048e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	2.623105e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	2.908370e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	3.318068e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	2.553645e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	3.240981e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	3.284794e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	3.076384e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	3.876251e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	2.919897e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	2.672735e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	4.305684e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	4.217669e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	4.307535e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	4.066230e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	2.952354e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	3.328930e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	3.335190e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	3.844185e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	5.193330e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	3.854744e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	4.424279e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	4.528032e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	3.367641e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	3.621512e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	3.925489e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	5.292840e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	4.077924e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	5.378274e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	5.868311e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	5.141860e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	9.754606e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	1.165266e-01	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	9.015536e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	8.638015e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	7.647525e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	6.584927e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	7.638851e-02	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	8.716216e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	6.872020e-02	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	7.485857e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	7.649819e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	9.512444e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	6.554084e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	6.495196e-02	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	9.674256e-02	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	8.786989e-02	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	6.748490e-02	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	5.024524e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	4.709910e-04	nan	nan
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	4.421580e-03	nan	nan
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	1.326480e-03	nan	nan
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	4.421580e-04	nan	nan
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	1.786808e-03	nan	nan
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	1.326387e-03	nan	nan
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	2.248400e-03	nan	nan
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	8.903730e-04	nan	nan
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	3.137510e-03	nan	nan
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	2.249495e-03	nan	nan
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	3.581844e-03	nan	nan
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	4.390860e-04	nan	nan
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	5.050266e-03	nan	nan
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	4.000639e-03	nan	nan
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	1.775625e-03	nan	nan
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	6.398649e-03	nan	nan
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	9.835223e-03	nan	nan
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	5.383863e-03	nan	nan
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	9.503858e-03	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	2.748912e-03	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	1.789996e-02	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	9.612073e-03	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	8.961243e-03	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	1.940940e-02	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	2.375614e-02	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	9.568668e-03	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	1.357128e-02	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	2.026581e-02	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	2.035471e-02	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.909253e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	1.934082e-02	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	1.763655e-02	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	1.547218e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	1.717855e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	1.591934e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	1.891697e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	1.957788e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	1.616301e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	1.312585e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	3.980498e-02	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	2.938879e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	1.921013e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	3.459818e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	4.257011e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	2.911448e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	3.228768e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	2.562999e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	8.903461e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	3.501812e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	2.608830e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	3.217437e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	3.031197e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	3.636081e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	2.915142e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	3.288880e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	3.489233e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	3.480363e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	3.679651e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	4.457369e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	2.749865e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	4.441535e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	4.657846e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	3.398023e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	3.969029e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	3.646171e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	3.471383e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	2.991114e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	3.249654e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	8.532998e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	5.586285e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	6.052739e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	6.392625e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	6.297237e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	8.761520e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	6.521302e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	6.043775e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	5.240577e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	6.005268e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	5.292338e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	7.951576e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	7.649889e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	6.522468e-02	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	6.606147e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	7.471793e-02	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	7.964013e-02	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	6.180993e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	6.928502e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	7.301006e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	1.031307e-01	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	6.752268e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	8.895249e-02	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.156612e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	4.709910e-04	nan	nan
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	9.131490e-04	nan	nan
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	2.797118e-03	nan	nan
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	9.131490e-04	nan	nan
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	1.820151e-03	nan	nan
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	4.576540e-04	nan	nan
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	7.780110e-03	nan	nan
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	3.651795e-03	nan	nan
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	1.821175e-03	nan	nan
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	2.285839e-03	nan	nan
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	1.049250e-02	nan	nan
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	6.754134e-03	nan	nan
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	7.189351e-03	nan	nan
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	5.854849e-03	nan	nan
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	2.764111e-03	nan	nan
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	8.223197e-03	nan	nan
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	4.060670e-03	nan	nan
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	4.565208e-03	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	8.693746e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	2.642311e-02	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	1.926948e-02	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	1.261316e-02	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	1.212642e-02	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	1.052697e-02	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	8.256008e-03	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	1.219163e-02	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	1.131262e-02	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	5.844201e-03	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	4.136284e-02	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	3.267116e-02	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	2.472733e-02	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	2.541682e-02	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	1.893709e-02	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	1.555658e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	1.743773e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	2.615305e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	2.041083e-02	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	2.549508e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	3.816935e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	2.538369e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	2.908334e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	1.807031e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	2.792025e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	1.979939e-02	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	2.625005e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	1.854719e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	2.137952e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	1.318186e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	2.004265e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	2.354668e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	4.751412e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	4.499616e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	3.756450e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	3.889852e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	3.623549e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	3.740488e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	3.396863e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	3.543162e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	3.041484e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	2.804240e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	2.840195e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	3.343479e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	2.895404e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	4.257753e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	3.429906e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	5.483908e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	3.443767e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	4.692730e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	5.247488e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	7.379648e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	5.623840e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	5.470579e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	5.548293e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	5.722700e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	5.651046e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	8.871321e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	7.073618e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	6.394429e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	5.441316e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	6.056840e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	6.381694e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	7.285901e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	8.443740e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	6.392661e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	8.554134e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	6.430787e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	6.948948e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	5.909751e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	5.020817e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	7.822184e-02	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	6.844089e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	6.645207e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	5.028600e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	9.163640e-04	nan	nan
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	4.482150e-04	nan	nan
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	9.138130e-04	nan	nan
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	4.581820e-04	nan	nan
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	2.736342e-03	nan	nan
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	4.556310e-04	nan	nan
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	6.248380e-03	nan	nan
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	1.785250e-03	nan	nan
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	2.677880e-03	nan	nan
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	8.926250e-04	nan	nan
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	9.109770e-04	nan	nan
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	4.556310e-04	nan	nan
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	1.375642e-03	nan	nan
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	5.496328e-03	nan	nan
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	2.718694e-03	nan	nan
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	2.664303e-03	nan	nan
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	2.751693e-03	nan	nan
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	1.359045e-03	nan	nan
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	3.178673e-03	nan	nan
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	3.632354e-03	nan	nan
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	7.210104e-03	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	3.572036e-03	nan	nan
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	9.817656e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	1.309313e-02	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	1.075154e-02	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	9.151449e-03	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	1.175652e-02	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	1.041707e-02	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	6.349171e-03	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	1.514802e-02	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	8.669513e-03	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	1.738024e-02	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	1.594476e-02	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	1.313672e-02	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	9.066889e-03	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	1.352291e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	1.278213e-02	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	1.307223e-02	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	1.733354e-02	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.131683e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	3.401459e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	2.122615e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	3.426321e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	2.777576e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	2.728121e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	1.867782e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	3.045064e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	4.066452e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	4.353809e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	2.303383e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	3.187380e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	5.001513e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	3.267729e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	4.054848e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	3.863276e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	3.662026e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	3.414491e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	3.020980e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	3.125437e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	3.104940e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	2.305640e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	3.204515e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	4.974338e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	3.613905e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	3.685512e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	3.601844e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	2.216813e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	4.959532e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	4.231831e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	5.535194e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	3.727975e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	4.149880e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	4.350511e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	5.593499e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	5.053868e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	5.110993e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	7.873189e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	5.774032e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	6.067579e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	5.048107e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	8.704024e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	6.919916e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	6.189803e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	6.594388e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	5.598773e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	1.065780e-01	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	7.972976e-02	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	6.233097e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	6.539937e-02	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	7.668523e-02	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	7.490291e-02	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	8.171280e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	7.760219e-02	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	6.897935e-02	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	7.664330e-02	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	7.929158e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	4.576540e-04	nan	nan
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	4.463130e-04	nan	nan
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	8.853990e-04	nan	nan
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	3.082725e-03	nan	nan
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	1.846477e-03	nan	nan
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	9.266220e-04	nan	nan
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	1.356390e-03	nan	nan
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	3.626278e-03	nan	nan
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	9.173040e-04	nan	nan
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	3.164177e-03	nan	nan
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	3.622542e-03	nan	nan
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	1.814044e-03	nan	nan
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	1.804186e-03	nan	nan
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	3.543325e-03	nan	nan
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	1.331508e-03	nan	nan
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	6.180007e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	7.086797e-03	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	1.612451e-02	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	9.912759e-03	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	9.567664e-03	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	1.456787e-02	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	1.584239e-02	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	1.169010e-02	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	7.714635e-03	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	8.641770e-03	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	9.518951e-03	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	2.907918e-02	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	3.387894e-02	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	2.833766e-02	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	2.339744e-02	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	2.335964e-02	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	1.669624e-02	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	1.274074e-02	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	2.272046e-02	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	1.990403e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	2.102223e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	1.708630e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	2.044732e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	2.018934e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	1.759193e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	2.590279e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	1.484993e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	3.116117e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	4.543672e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	3.388623e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	3.259997e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	2.526845e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	2.753913e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	2.999733e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	3.095616e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	2.479343e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	3.620246e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	3.700755e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	3.713338e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	3.045562e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	3.991526e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	3.498310e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	3.895766e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	2.983518e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	4.227387e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	4.053318e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	2.793986e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	5.065659e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	4.211535e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	5.797425e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	4.193274e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	3.521895e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	5.915480e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	6.050878e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	6.670418e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	3.803698e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	6.128598e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	5.108487e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	6.021574e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	6.554110e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	6.900775e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	7.975381e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	5.481938e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	5.063416e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	6.024448e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	8.291056e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	6.501820e-02	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	6.814865e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	8.184677e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	8.278805e-02	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	8.312890e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	6.418739e-02	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	6.457067e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	6.694976e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	7.292530e-02	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	4.463130e-04	nan	nan
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	4.463130e-04	nan	nan
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	8.964300e-04	nan	nan
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	1.352035e-03	nan	nan
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	2.787990e-03	nan	nan
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	9.293290e-04	nan	nan
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	3.192020e-03	nan	nan
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	9.419820e-04	nan	nan
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	2.317815e-03	nan	nan
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	8.843170e-04	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	8.583886e-03	nan	nan
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	3.196077e-03	nan	nan
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	1.041929e-02	nan	nan
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	6.703376e-03	nan	nan
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	4.955816e-03	nan	nan
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	1.797196e-03	nan	nan
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	7.175622e-03	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	8.536181e-03	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	5.493338e-03	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	9.553167e-03	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	1.388892e-02	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	1.627503e-02	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	1.169910e-02	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	9.858433e-03	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	3.615251e-03	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	1.057493e-02	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	1.396265e-02	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	1.853818e-02	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	1.673271e-02	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	1.223226e-02	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	1.587657e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	3.512182e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	2.549112e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	1.777906e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	2.300339e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	1.265186e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	1.692045e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	2.340203e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	2.168332e-02	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	1.494236e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	1.587114e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	2.087813e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	1.832230e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	1.923035e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	1.439966e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	6.053798e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	2.888606e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	2.717811e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	3.357560e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	2.724797e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	1.866300e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	3.752545e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	4.248768e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	3.918352e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	3.373855e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	4.177578e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	3.452488e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	4.036708e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	2.708217e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.664427e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	3.698195e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	3.846524e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	3.930510e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	4.262884e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	4.738943e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	3.541572e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	4.578433e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	4.665488e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	5.728980e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	5.253809e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	4.659908e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	7.158561e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	6.548562e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	6.721368e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	6.980901e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	8.092210e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	7.766374e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	7.682455e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	9.322420e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	6.581412e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	9.103336e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	6.983845e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	6.896958e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	8.646080e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	8.880044e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	9.181492e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	9.550658e-02	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	7.743594e-02	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	4.646640e-04	nan	nan
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	4.646640e-04	nan	nan
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	8.943810e-04	nan	nan
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	1.829159e-03	nan	nan
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	4.968453e-03	nan	nan
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	4.937165e-03	nan	nan
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	2.241892e-03	nan	nan
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	1.359477e-03	nan	nan
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	1.825072e-03	nan	nan
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	4.029238e-03	nan	nan
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	5.416642e-03	nan	nan
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	4.075650e-03	nan	nan
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	5.295355e-03	nan	nan
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	1.185530e-02	nan	nan
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	5.408002e-03	nan	nan
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	7.658432e-03	nan	nan
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	5.024257e-03	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	1.329087e-02	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	1.460513e-02	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	8.174936e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	1.497411e-02	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	1.959729e-02	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	1.543247e-02	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	1.040588e-02	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	1.271943e-02	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	9.979581e-03	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	7.698528e-03	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	1.493816e-02	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	1.404332e-02	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	9.021398e-03	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	9.911088e-03	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	2.138170e-02	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	2.035512e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	1.501482e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	1.757886e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	1.493361e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	2.784742e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	2.677308e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	1.526990e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	2.137962e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	2.218657e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	3.649747e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	4.316137e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	2.617941e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	1.632206e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	1.542276e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	2.175023e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	2.442409e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	2.831102e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	3.797775e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	4.264070e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	1.867628e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	1.631592e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	1.492728e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	2.891337e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	2.064575e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	3.137027e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	5.676809e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	3.141371e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	3.704555e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	3.490222e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	2.316018e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	4.024757e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	2.538236e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	4.007619e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	4.031026e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	4.612236e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	4.894233e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	5.582631e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	6.738312e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	6.122733e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	4.047756e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	5.152877e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	8.253419e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	8.106399e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	7.064605e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	7.084061e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	1.098083e-01	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	1.097697e-01	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	7.993225e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	7.456611e-02	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	7.892050e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	5.446308e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	6.805256e-02	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	8.189419e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	6.774477e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	7.451290e-02	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	7.320549e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	7.829519e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	8.385517e-02	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	8.843170e-04	nan	nan
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	1.788812e-03	nan	nan
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	4.482150e-04	nan	nan
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	4.463130e-04	nan	nan
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	9.286450e-04	nan	nan
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	2.249495e-03	nan	nan
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	8.926250e-04	nan	nan
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	2.731469e-03	nan	nan
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	2.652950e-03	nan	nan
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	5.902444e-03	nan	nan
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	3.976265e-03	nan	nan
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	5.326607e-03	nan	nan
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	6.679997e-03	nan	nan
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	5.815526e-03	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	7.670072e-03	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	6.708966e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	6.809267e-03	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	2.195343e-02	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	1.809412e-02	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	1.534808e-02	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	1.656016e-02	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	1.257625e-02	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	9.968556e-03	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	1.075663e-02	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	7.191012e-03	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	1.182212e-02	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	1.718193e-02	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	1.457840e-02	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	1.731293e-02	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	1.087315e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	1.591694e-02	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	1.412083e-02	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	1.042955e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.867015e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	1.311792e-02	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	1.281068e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	1.317611e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	5.271290e-02	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	2.898595e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	1.453713e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	2.157898e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	1.727655e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	1.592430e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	1.496318e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	2.120465e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	2.940414e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	4.386176e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	3.270688e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	3.056057e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	2.297091e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	2.367861e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	2.080640e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	2.996639e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	1.990946e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	2.425668e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	3.495319e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	3.672213e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	2.400915e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	3.565018e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	5.237396e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	3.075346e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	2.297770e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	3.397144e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	4.514468e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	4.926011e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	4.464870e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	4.035601e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	4.506904e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	4.258311e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	4.458693e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	4.562926e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	6.041123e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	5.264766e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	4.291616e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	3.863174e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	5.632073e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	5.931119e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	6.746174e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	7.240147e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	7.949119e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	7.166247e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	5.939633e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	6.089371e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	5.677964e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	5.944926e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	8.828973e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	7.127112e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	9.758413e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	4.709910e-04	nan	nan
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	9.044950e-04	nan	nan
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	8.954060e-04	nan	nan
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	4.421580e-04	nan	nan
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	1.342499e-03	nan	nan
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	8.964300e-04	nan	nan
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	2.241694e-03	nan	nan
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	4.543727e-03	nan	nan
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	2.323163e-03	nan	nan
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	5.047990e-03	nan	nan
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	5.938758e-03	nan	nan
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	3.160287e-03	nan	nan
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	8.237600e-03	nan	nan
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	5.463836e-03	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	1.082384e-02	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	5.401923e-03	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	3.173044e-03	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	1.208786e-02	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	1.983205e-02	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	1.259068e-02	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	1.232514e-02	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	2.083466e-02	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	2.871787e-02	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	1.933344e-02	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	2.347329e-02	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	1.222685e-02	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	1.407080e-02	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	3.853498e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	2.857308e-02	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	1.954825e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	2.063738e-02	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	1.649694e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	3.977380e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	2.577835e-02	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	1.848184e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	2.075543e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	2.457701e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	3.824415e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	2.971247e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	2.033082e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	2.955497e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	2.399264e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	1.898482e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	2.563609e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	3.355435e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	2.967849e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.399449e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.045500e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	3.084947e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	1.871596e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	2.794065e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	2.269961e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	1.766264e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	3.394328e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	2.036983e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	2.709205e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	3.554576e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	3.704368e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	2.402974e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	4.580117e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	3.263457e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	2.353417e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	4.530017e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	5.049213e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	3.698142e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	4.455862e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	6.030458e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	5.374558e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	8.310019e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	5.440857e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	6.616873e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	6.296063e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	7.054777e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	7.532860e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	8.929224e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	6.832681e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	7.666877e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	1.022383e-01	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	8.914184e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	8.856461e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	1.244104e-01	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	7.871469e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	1.043775e-01	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	8.912794e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	7.897574e-02	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	6.801559e-02	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	4.471910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	8.943810e-04	nan	nan
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	8.943810e-04	nan	nan
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	1.177480e-02	nan	nan
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	1.412970e-03	nan	nan
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	4.709910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	4.709910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	4.709910e-04	nan	nan
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	5.117631e-03	nan	nan
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	1.852172e-03	nan	nan
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	1.381028e-03	nan	nan
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	2.700614e-03	nan	nan
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	2.695399e-03	nan	nan
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	1.341570e-03	nan	nan
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	3.590872e-03	nan	nan
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	1.792146e-03	nan	nan
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	4.576540e-04	nan	nan
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	1.031012e-02	nan	nan
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	8.516622e-03	nan	nan
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	8.034281e-03	nan	nan
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	8.127933e-03	nan	nan
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	8.107179e-03	nan	nan
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	3.634515e-03	nan	nan
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	1.363522e-03	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	8.187075e-03	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	1.179154e-02	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	1.170475e-02	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	1.256159e-02	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	5.849099e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	1.087553e-02	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	7.699799e-03	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	5.966151e-03	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	1.084553e-02	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	9.603620e-03	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	1.040695e-02	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	6.383753e-03	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	7.811718e-03	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	1.352059e-02	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	9.081794e-03	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	1.169911e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	1.427898e-02	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	8.604929e-03	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	1.364803e-02	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	3.048568e-02	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.997792e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	1.455631e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	1.166420e-02	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	1.437557e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	1.713997e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	2.698833e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	1.696165e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	3.133249e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	3.635590e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	2.127117e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	2.122956e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	3.045984e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	2.336622e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	2.302570e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	2.681200e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	3.817910e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	3.120456e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	2.475461e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	2.085330e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	2.980256e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	2.503557e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	3.116753e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	2.439977e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	2.264182e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	2.659260e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	2.172989e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	5.092643e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	3.448470e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	3.226971e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	3.108899e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	4.913464e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	4.917256e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	4.424929e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	4.421424e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	3.287264e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	3.850355e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	3.596894e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	4.381176e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	4.832905e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	7.529969e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	8.238243e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	8.359207e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	6.436037e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	8.213403e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	7.114563e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	7.204056e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	9.484710e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	7.437073e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	1.026268e-01	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	7.093446e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	9.154510e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	6.234755e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	6.558365e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	6.203660e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	1.030900e-02	nan	nan
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	2.689290e-03	nan	nan
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	3.110952e-03	nan	nan
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	4.482150e-04	nan	nan
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	3.266222e-03	nan	nan
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	1.868601e-03	nan	nan
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	3.672542e-03	nan	nan
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	9.153070e-04	nan	nan
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	9.038460e-04	nan	nan
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	1.354084e-03	nan	nan
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	8.964300e-04	nan	nan
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	1.803523e-03	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	4.631597e-03	nan	nan
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	1.070577e-02	nan	nan
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	6.361148e-03	nan	nan
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	5.024839e-03	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	7.280932e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	8.617555e-03	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	6.885919e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	3.639495e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	1.104937e-02	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	5.981034e-03	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	1.206073e-02	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	4.654972e-02	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	1.888913e-02	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	1.263624e-02	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	1.977769e-02	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	1.454069e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	3.880917e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	2.252902e-02	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	1.471659e-02	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	1.331872e-02	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	1.533945e-02	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	1.627708e-02	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	1.125240e-02	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	4.145508e-02	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	3.308066e-02	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	1.676309e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.756866e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	1.167870e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	1.582299e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	1.936087e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	2.092820e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	3.123894e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	2.407948e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	2.625747e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	2.526552e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	1.814444e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	1.484466e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	2.434645e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	2.895972e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	2.027652e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	1.756402e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	1.972972e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	2.454886e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	3.081801e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	2.215331e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	2.097879e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	3.913319e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	2.612087e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	3.894963e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	2.165058e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	1.405077e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	2.399291e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	3.993545e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	4.308185e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	3.033353e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	3.114767e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	2.987029e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	5.499569e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	4.764116e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	3.698138e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	4.941612e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	6.277243e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	4.937221e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	5.734092e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	5.464875e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	4.493774e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	6.878723e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	6.159855e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	6.282227e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	7.840713e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	6.390501e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	6.889253e-02	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	6.973344e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	7.944538e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	7.148910e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	7.688970e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	7.350454e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	3.645050e-03	nan	nan
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	5.458253e-03	nan	nan
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	5.869586e-03	nan	nan
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	2.696711e-03	nan	nan
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	9.038460e-04	nan	nan
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	4.005673e-03	nan	nan
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	2.708782e-03	nan	nan
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	1.787113e-03	nan	nan
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	3.188078e-03	nan	nan
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	8.967400e-04	nan	nan
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	1.810217e-03	nan	nan
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	1.789785e-03	nan	nan
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	3.970344e-03	nan	nan
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	1.788251e-03	nan	nan
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	4.390860e-04	nan	nan
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	7.272028e-03	nan	nan
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	7.719625e-03	nan	nan
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	3.615034e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	3.164090e-03	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	4.544200e-03	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	1.375717e-02	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	8.172468e-03	nan	nan
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.730808e-02	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	1.413926e-02	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	2.205028e-02	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	1.760088e-02	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	1.082898e-02	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	1.359974e-02	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	1.362261e-02	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	1.897563e-02	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	1.714656e-02	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	2.044770e-02	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	9.973379e-03	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	1.051843e-02	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.407699e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	1.780283e-02	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	1.372523e-02	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	2.604459e-02	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	1.770501e-02	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.178926e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	1.536468e-02	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	1.809813e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	1.859890e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	1.934351e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	1.175218e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	2.207562e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	5.570872e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	4.779497e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	2.855610e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	4.405716e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	1.389660e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	5.955096e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	3.488147e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	3.081444e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	2.627167e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	1.817235e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	1.502091e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	2.545150e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	2.468128e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	3.257558e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	2.168562e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	2.217956e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	2.807198e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	3.224203e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	3.425872e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	3.357370e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	3.722063e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	3.659055e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.513254e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	2.401504e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	2.954745e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	2.671874e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	3.795729e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	4.009634e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	4.444846e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	5.416723e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	6.561326e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	6.037705e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	3.968826e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	5.766612e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	4.356972e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	6.380721e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	5.688677e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	6.342061e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	5.599771e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	8.421277e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	5.206211e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	5.346379e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	7.261207e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	8.835367e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	6.031895e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	7.115819e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	7.693900e-02	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	6.720018e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	5.366290e-03	nan	nan
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	4.471910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	1.788760e-03	nan	nan
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	2.248774e-03	nan	nan
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	1.353060e-03	nan	nan
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	4.471910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	3.105171e-03	nan	nan
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	4.421580e-04	nan	nan
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	4.471910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	1.366890e-03	nan	nan
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	4.482150e-04	nan	nan
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	6.386016e-03	nan	nan
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	8.657897e-03	nan	nan
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	6.880869e-03	nan	nan
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	7.264826e-03	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	2.718592e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	3.209309e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	2.720745e-03	nan	nan
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	4.999721e-03	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	1.178191e-02	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	4.523617e-03	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	5.403207e-03	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	8.148511e-03	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	1.912394e-02	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	2.252491e-02	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	6.670590e-03	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	1.034256e-02	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	1.929074e-02	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	2.116210e-02	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	1.429089e-02	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	1.029675e-02	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	5.827225e-03	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	1.259570e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	1.385552e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	1.618303e-02	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	1.300501e-02	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	2.055839e-02	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.583787e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	1.895378e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	2.566778e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	2.781660e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	2.635107e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	2.223967e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	2.207514e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	2.853917e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	1.266975e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	1.689495e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	8.763225e-03	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	1.129061e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	1.042069e-02	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	1.547242e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	1.405650e-02	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	1.910040e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	1.774559e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	2.338687e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	4.582768e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	2.733282e-02	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	1.905780e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	2.764488e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	2.465617e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	2.371509e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	2.063728e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	2.900036e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	2.846703e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	2.970157e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	1.880166e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	2.755692e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	3.779299e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	5.249257e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	3.427751e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	6.258362e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	5.060676e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	5.212870e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	4.315741e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	4.365228e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	7.746884e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	6.040371e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	7.833777e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	6.260434e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	7.168006e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	7.522145e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	5.727066e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	5.933917e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	5.604959e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	6.964359e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	5.330890e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	6.183198e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	7.343740e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	5.469338e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	7.109250e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	5.719785e-02	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	4.471910e-04	nan	nan
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	4.646640e-04	nan	nan
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	4.482150e-04	nan	nan
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	4.646640e-04	nan	nan
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	4.581820e-04	nan	nan
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	2.695398e-03	nan	nan
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	4.421580e-04	nan	nan
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	2.258793e-03	nan	nan
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	3.628466e-03	nan	nan
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	9.138130e-04	nan	nan
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	1.381028e-03	nan	nan
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	1.124015e-02	nan	nan
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	3.227855e-03	nan	nan
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	7.736117e-03	nan	nan
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	1.362677e-03	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	2.278333e-03	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	1.052497e-02	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	1.834546e-03	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	8.164687e-03	nan	nan
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	1.450586e-02	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	5.880402e-03	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	8.685948e-03	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	8.117755e-03	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	4.994981e-03	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	9.550127e-03	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	8.668875e-03	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	5.917524e-03	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	2.248975e-03	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	1.137748e-02	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	5.491911e-03	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	1.216461e-02	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	3.197002e-02	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	2.665179e-02	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	2.298897e-02	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	1.718542e-02	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	2.128639e-02	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.227037e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	2.704636e-02	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	1.359716e-02	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	1.347628e-02	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	1.718898e-02	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	1.436511e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	1.922737e-02	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	1.500317e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	1.516941e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	8.936705e-03	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.593261e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	1.908359e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	1.459580e-02	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	5.069406e-02	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	2.057367e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	2.119799e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	1.628428e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	2.210658e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	2.282130e-02	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	2.030395e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	2.359522e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	2.886509e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	4.512950e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	3.606154e-02	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	5.245736e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	3.723213e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	4.835557e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	3.712444e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	2.531282e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	2.456962e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	3.753381e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	4.524465e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	3.761662e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	4.116408e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	4.162251e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	3.139634e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	3.813013e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	4.172972e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	3.348302e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	4.501525e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	6.458090e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	6.316313e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	5.256626e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	6.087976e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	6.431966e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	5.162292e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	5.022276e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	4.879043e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	5.116049e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	7.962753e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	5.992661e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	7.205729e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	5.692567e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	5.113875e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	4.482150e-04	nan	nan
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	4.421580e-04	nan	nan
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	8.903730e-04	nan	nan
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	9.003400e-04	nan	nan
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	8.903730e-04	nan	nan
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	4.421580e-04	nan	nan
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	3.185006e-03	nan	nan
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	2.277801e-03	nan	nan
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	1.346125e-03	nan	nan
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	4.469594e-03	nan	nan
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	7.741580e-03	nan	nan
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	5.846889e-03	nan	nan
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	4.040917e-03	nan	nan
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	9.037500e-04	nan	nan
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	3.155596e-03	nan	nan
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	7.576551e-03	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	8.558039e-03	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	1.929410e-02	nan	nan
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	1.345585e-02	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	1.733313e-02	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	3.066505e-02	nan	nan
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	3.191109e-02	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	1.304078e-02	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	1.078571e-02	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	9.877749e-03	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	1.361633e-02	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	7.216566e-03	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	8.566180e-03	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	1.545111e-02	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	8.971927e-03	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	1.715761e-02	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	1.487982e-02	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	1.303843e-02	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	1.029485e-02	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	9.413883e-03	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	2.096264e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	1.964336e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	1.406432e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	9.124713e-03	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.578215e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	1.697928e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	1.261056e-02	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	1.817712e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	2.474049e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	3.119600e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	2.868531e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	1.682906e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	1.804368e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	1.878727e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	1.446605e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	9.001412e-03	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	1.218489e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	1.826128e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	2.753481e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	2.869803e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	2.026507e-02	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	2.678485e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	2.720662e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	1.407304e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	2.355368e-02	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	2.340416e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	2.645089e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	1.985885e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	2.609301e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	1.722982e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	1.959745e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	2.405967e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	2.169612e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	2.082704e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	1.768718e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	3.334938e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	5.105483e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	4.786851e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	3.523321e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	3.171318e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	3.574244e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	4.555724e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	3.833127e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	4.427787e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	5.071005e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	6.834360e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	8.322352e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	5.475865e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	6.413505e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	5.831393e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	6.009744e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	7.258850e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	5.268768e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	5.954528e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	6.756031e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	8.013522e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	8.781720e-04	nan	nan
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	4.709910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	4.471910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	2.238000e-03	nan	nan
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	1.343621e-03	nan	nan
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	4.390860e-04	nan	nan
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	8.967400e-04	nan	nan
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	4.471910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	4.556310e-04	nan	nan
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	3.144921e-03	nan	nan
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	2.241080e-03	nan	nan
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	2.241918e-03	nan	nan
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	1.471538e-02	nan	nan
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	7.698830e-03	nan	nan
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	3.608355e-03	nan	nan
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	5.491848e-03	nan	nan
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	5.069124e-03	nan	nan
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	6.305885e-03	nan	nan
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	9.085328e-03	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	8.089732e-03	nan	nan
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	1.044182e-02	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	1.047790e-02	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	1.678501e-02	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	5.869403e-03	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	9.434861e-03	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	7.197267e-03	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	1.308971e-02	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	8.186857e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	9.031347e-03	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.171013e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	1.174811e-02	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	9.016647e-03	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	6.314937e-03	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.168326e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	2.130020e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	1.360357e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	9.465423e-03	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	1.502881e-02	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	2.344449e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	1.315054e-02	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	1.307095e-02	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	1.103816e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	1.871972e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	1.267831e-02	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	1.496190e-02	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	9.111240e-03	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	1.530967e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	1.435592e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	3.372802e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	2.868579e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	2.123720e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	2.389718e-02	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	2.417917e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	2.172145e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	1.728178e-02	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	1.405222e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	2.437091e-02	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	1.432359e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	2.248612e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	2.321007e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	2.014574e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	1.549317e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	2.140348e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	3.833030e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	1.708457e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	2.116595e-02	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	3.982426e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	2.035395e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	2.585668e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	2.761809e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	5.211040e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	3.438570e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	4.088680e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	6.093740e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	4.214846e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	4.085423e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	3.212700e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	4.844249e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	4.579645e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	3.808368e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	5.969013e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	5.592092e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.030421e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	4.661861e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	4.533201e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	5.127424e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	5.288561e-02	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	7.345827e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	6.281816e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	7.084669e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	6.327392e-02	nan	nan
# END HISTO2D



==> img/plots/YFS/tdR-kT.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/kT-tdR-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=Transverse momentum ordering scheme
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/kT-tdR-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/kT-tdR-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/kT-tdR-photon.yoda/Sherpa/tdR
Title=kT-tdR-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	4.482300e-04	nan	nan
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	1.354230e-03	nan	nan
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	2.732150e-03	nan	nan
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	2.276790e-03	nan	nan
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	4.553580e-04	nan	nan
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	2.276790e-03	nan	nan
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	9.107170e-04	nan	nan
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	4.579060e-04	nan	nan
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	4.553580e-04	nan	nan
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	4.553580e-04	nan	nan
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	4.579060e-04	nan	nan
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	4.487520e-04	nan	nan
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	2.243760e-03	nan	nan
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	1.346260e-03	nan	nan
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	4.487520e-04	nan	nan
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	4.527390e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	8.975040e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	4.178700e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	2.774239e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	2.321500e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	1.119741e-02	nan	nan
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	4.184725e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	3.698852e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	1.840595e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	1.382319e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	1.841130e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	1.377351e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	9.285990e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	4.642990e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	4.703250e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	1.373720e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	4.642990e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	9.222050e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	4.482300e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	9.080970e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	9.106450e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	4.527390e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	9.346240e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	9.406500e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	4.703250e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	4.482300e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	1.358220e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	2.261808e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	1.358220e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	4.043088e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	1.792920e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	1.353708e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	2.732150e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	9.107170e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	9.130510e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	9.190770e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	9.778683e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	4.979919e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	4.427030e-04	nan	nan
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	1.333636e-03	nan	nan
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	4.642990e-04	nan	nan
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	1.362360e-03	nan	nan
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	7.685214e-03	nan	nan
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	2.256281e-03	nan	nan
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	4.527390e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	4.527390e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	4.527390e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	2.693828e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	3.195150e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	9.106450e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	1.814755e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	4.527390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	2.243760e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	1.816585e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	4.487520e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	3.177752e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	2.269800e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	9.056010e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	9.014910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	1.373720e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	4.482300e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	4.527390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	9.222050e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	4.476950e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	4.553580e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	4.553580e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	1.358220e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	6.743240e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	3.193423e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	4.553580e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	9.041100e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	1.793955e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	1.376983e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	4.527390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	9.054780e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	2.726908e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	9.256830e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	1.358947e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	1.378422e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	4.527390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	4.553580e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	9.004340e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	1.346260e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	1.802736e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	1.348304e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	9.207750e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	1.363384e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	9.054780e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	2.337776e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	9.230640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	2.243760e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	3.581560e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	9.180200e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	9.230640e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	8.975040e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	8.964470e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	4.642990e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	1.825900e-03	nan	nan
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	4.564760e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	4.564760e-04	nan	nan
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	9.180200e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	1.809398e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	4.487520e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	4.076365e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	4.098000e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	2.274908e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	9.129510e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	4.476950e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	4.579060e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	8.959250e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	1.780796e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	3.133860e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	4.427030e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	8.640280e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	1.346874e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	3.192266e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	4.579060e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	9.143820e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	1.370857e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	1.850806e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	1.834888e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	9.066580e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	1.236350e-02	nan	nan
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	6.868590e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	4.075380e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	1.364563e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	1.373720e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	1.380110e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	4.579060e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	9.130280e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	2.237713e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	5.400815e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	5.874804e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	9.436409e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	2.268673e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	1.361803e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	2.763858e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	6.364911e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	6.821212e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	1.816853e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	1.814755e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	1.343312e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	1.358947e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	9.285990e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	1.806181e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	1.343080e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	1.359529e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	1.339150e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	9.129510e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	9.118340e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	1.345199e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	6.456490e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	3.673418e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	4.092988e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	2.260438e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	2.264347e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	3.158894e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	2.708308e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	3.151671e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	6.892088e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	6.484541e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	9.139270e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	1.810960e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	1.365790e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	1.353173e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	9.092150e-04	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	1.365790e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	4.579060e-04	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	4.564760e-04	nan	nan
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	3.142646e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	4.957188e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	7.776949e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	4.582580e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	2.753546e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	2.743295e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	3.661315e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	2.698398e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	1.792908e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	1.798999e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	9.190770e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	4.527390e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	4.553580e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	8.964610e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	9.080970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	2.681818e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	1.810960e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	1.796933e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	4.064613e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	2.264356e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	3.633469e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	3.678349e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	3.179797e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	2.229601e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	4.564760e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	7.849631e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	3.243254e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	2.725431e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	8.547044e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	2.283730e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	2.240104e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	2.256165e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	2.246130e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	1.383353e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	1.369504e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	1.355731e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	2.288068e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	1.829033e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	4.963876e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	3.148674e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	1.015854e-02	nan	nan
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	3.651240e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	2.253296e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	1.343080e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	2.262237e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	1.866328e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	2.724201e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	4.619208e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	8.980610e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	8.964470e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	1.351805e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	6.019820e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	9.602316e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	4.530147e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	4.155675e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	3.179845e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	1.377327e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	8.831074e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	3.218581e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	1.313690e-02	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	5.443189e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	2.754310e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	2.709212e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	4.182536e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	2.324021e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	2.285340e-03	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	1.853701e-03	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	9.006090e-04	nan	nan
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	2.266127e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	2.729397e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	9.216224e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	4.554183e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	1.351819e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	1.838212e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	1.822726e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	2.276457e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	2.351620e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	1.346260e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	1.346260e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	8.975040e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	1.352862e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	4.703250e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	9.041100e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	9.158110e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	9.106450e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	9.066580e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	2.283118e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	9.009690e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	4.147604e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	2.321500e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	1.826660e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	4.579060e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	1.832709e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	1.808976e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	5.869839e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	3.633160e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	3.184252e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	5.455896e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	4.092260e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	2.230605e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	2.737027e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	1.360836e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	1.369777e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	9.196570e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	8.980610e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	1.832709e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	1.183681e-02	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	5.921799e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	6.861344e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	7.747343e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	8.641097e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	4.130954e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	1.377250e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	7.642674e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	4.490775e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	4.946288e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	4.026386e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	8.626129e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	7.740196e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	4.553550e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	2.271291e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	3.162940e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	1.213208e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	5.848799e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	3.615732e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	1.438089e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	5.568731e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	4.576872e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	1.834200e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	7.687760e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	4.525008e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	4.108434e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	3.660700e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	5.872163e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	4.560547e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	2.695462e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	6.270401e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	1.824555e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	2.731598e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	5.630046e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	5.040513e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	1.360959e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	2.287450e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	4.050475e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	8.409100e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	3.663744e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	2.728489e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	5.940863e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	5.471762e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	2.891813e-02	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	1.042367e-02	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	8.909330e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	4.482300e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	9.061360e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	3.169170e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	9.009690e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	1.388880e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	9.061360e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	4.703250e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	5.489699e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	1.832849e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	5.498890e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	2.764203e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	3.649610e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	5.431975e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	5.924579e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	4.119770e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	1.422345e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	3.677341e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	4.593886e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	4.966120e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	5.869527e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	1.076650e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	4.959262e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	3.620551e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	1.823783e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	2.301931e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	1.570486e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	8.088663e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	4.033353e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	5.925407e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	3.162515e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	3.611560e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	4.527975e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	2.288825e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	2.285327e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	2.737042e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	1.735196e-02	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	1.162272e-02	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	4.908692e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	4.945409e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	3.587541e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	5.405876e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	9.026567e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	1.542417e-02	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	1.637374e-02	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	8.622341e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	4.091025e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	9.459691e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	3.646947e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	3.667931e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	3.613934e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	4.590067e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	5.927854e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	1.437014e-02	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	9.715950e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	7.865079e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	8.265885e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	1.832279e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	1.354230e-03	nan	nan
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	6.829314e-03	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	3.617267e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	7.262198e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	4.598970e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	9.092150e-04	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	2.721309e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	5.050550e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	4.104447e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	3.678489e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	1.842981e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	4.082807e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	2.700228e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	2.257458e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	1.328110e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	4.427030e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	1.383276e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	2.310080e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	2.254836e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	1.369430e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	1.380110e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	4.101505e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	2.270214e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	1.831620e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	4.579060e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	3.700699e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	1.397126e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	1.383589e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	2.730699e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	2.268748e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	1.368470e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	7.263468e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	9.511425e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	5.010867e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	1.350338e-02	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	1.120249e-02	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	4.490297e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	2.253663e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	3.187374e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	8.093087e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	7.699658e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	6.378451e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	5.018007e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	3.650281e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	9.519129e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	4.078890e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	4.561634e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	9.879443e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	8.161191e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	1.351283e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	1.345213e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	3.134983e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	4.072757e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	6.445094e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	2.692994e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	2.252215e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	9.230640e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	2.735667e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	2.244765e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	1.802100e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	2.758970e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	3.202413e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	2.254389e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	2.741089e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	1.375016e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	1.829208e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	1.382854e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	6.862166e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	3.661660e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	4.094923e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	1.369430e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	1.830066e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	3.609286e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	2.246190e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	2.768990e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	6.342326e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	5.436243e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	2.264548e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	4.513152e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	4.972206e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	4.093563e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	5.487627e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	2.758929e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	2.723510e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	8.272366e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	5.858564e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	4.969693e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	5.012252e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	4.579060e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	4.579060e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	4.487520e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	9.406500e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	2.279347e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	4.476950e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	4.055697e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	2.254961e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	3.141224e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	1.355967e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	6.727424e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	4.533206e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	2.513641e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	1.032588e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	5.398315e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	2.272908e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	3.158516e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	5.860955e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	4.061214e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	6.759421e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	2.293869e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	6.367625e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	2.715878e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	1.819187e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	2.738468e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	6.441463e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	1.338535e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	9.253676e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	8.576229e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	5.889672e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	8.626539e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	8.586156e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	8.665475e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	5.888339e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	8.626181e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	4.546201e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	4.092520e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	6.867984e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	1.804022e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	2.226331e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	1.018436e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	1.108677e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	6.412686e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	7.294517e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	4.604547e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	3.643205e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	6.401263e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	4.124792e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	3.667466e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	2.307021e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	1.803539e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	1.818279e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	2.274754e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	4.089654e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	1.332448e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	6.735554e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	5.483730e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	3.155254e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	5.031549e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	8.686599e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	5.070578e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	4.572352e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	4.992699e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	2.739603e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	5.441823e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	1.176252e-02	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	1.001076e-02	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	5.520387e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	4.136289e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	6.310210e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	4.071638e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	4.088972e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	2.270039e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	1.439588e-02	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	1.766431e-02	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	7.238050e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	8.112538e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	4.642990e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	1.808221e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	4.579060e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	3.541620e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	2.266744e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	2.241161e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	2.233535e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	2.265167e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	1.376829e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	2.700488e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	9.610904e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	4.117454e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	3.227074e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	9.447769e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	4.879720e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	9.462031e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	6.773066e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	3.571922e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	3.611633e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	5.854349e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	4.523654e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	2.746757e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	7.404799e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	4.606059e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	2.285372e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	4.125372e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	4.483856e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	5.056824e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	2.712200e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	6.353928e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	6.866233e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	1.824156e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	6.527158e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	9.993341e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	1.093828e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	6.396787e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	8.227120e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	1.867038e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	9.596300e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	1.225702e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	1.220186e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	5.509128e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	3.195972e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	5.053153e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	4.153034e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	6.829500e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	4.985887e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	6.757264e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	4.997493e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	5.473066e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	7.712734e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	5.473824e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	5.457810e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	1.692318e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	1.000756e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	2.716000e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	3.674749e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	4.078870e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	8.684777e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	5.969338e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	1.098910e-02	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	6.892663e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	1.001777e-02	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	5.456043e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	6.805056e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	5.884276e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	5.004445e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	5.465049e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	9.577883e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	4.570968e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	4.099344e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	4.078840e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	1.383957e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	4.579060e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	4.642990e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	9.285990e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	3.193640e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	1.378681e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	1.835603e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	2.775806e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	1.159036e-02	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	1.112160e-02	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	2.785800e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	5.539881e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	1.790112e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	3.682459e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	4.500553e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	7.261311e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	8.260474e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	4.086036e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	6.285979e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	4.500665e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	4.509862e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	8.552329e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	5.914343e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	8.210739e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	7.395982e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	8.143203e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	5.367168e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	5.509870e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	3.644678e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	3.630942e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	4.955417e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	1.332371e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	9.558625e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	8.134654e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	6.359644e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	7.307996e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	4.549713e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	3.669165e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	9.084481e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	9.037591e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	6.794540e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	5.054633e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	7.236314e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	5.898196e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	3.156292e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	2.695444e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	3.156945e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	1.805915e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	4.104360e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	4.637049e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	1.288668e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	1.573053e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	1.134490e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	6.807244e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	4.101184e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	4.639083e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	3.171105e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	8.632121e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	5.427542e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	1.355967e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	1.341882e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	4.084428e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	3.209729e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	7.746860e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	7.680677e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	5.476982e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	1.686554e-02	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	1.048298e-02	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	6.841079e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	6.824544e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	1.279590e-02	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	7.302390e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	1.343080e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	1.392900e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	9.196570e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	1.793503e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	4.087804e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	1.833803e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	3.636663e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	3.163705e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	6.346472e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	3.630066e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	7.717067e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	7.756435e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	7.257423e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	3.206568e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	4.579840e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	4.558331e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	2.254801e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	4.602018e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	6.798953e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	5.929591e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	5.922197e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	3.598672e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	3.633686e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	4.579412e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	4.541745e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	2.271224e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	4.520473e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	1.226864e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	8.155750e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	6.329994e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	6.465513e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	9.540839e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	6.824383e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	2.292275e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	1.175187e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	5.881519e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	5.408946e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	1.265422e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	4.960146e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	6.351315e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	2.739800e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	6.301134e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	5.901010e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	7.721210e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	9.990253e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	9.475300e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	1.034900e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	1.366303e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	1.003245e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	6.893800e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	9.492597e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	7.233299e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	1.177247e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	5.902281e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	1.377351e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	6.908443e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	7.800787e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	5.455208e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	6.791184e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	4.997144e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	5.028086e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	5.482720e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	9.509556e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	8.139714e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	2.282033e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	5.931536e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	2.250168e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	4.129836e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	8.175013e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	5.058860e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	1.010389e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	4.553580e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	4.476950e-04	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	3.138909e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	2.248686e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	1.333101e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	3.137040e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	9.877561e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	3.594981e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	4.034070e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	8.089384e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	3.603214e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	5.815398e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	2.249918e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	2.255858e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	3.145237e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	8.953900e-04	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	2.759809e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	4.593885e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	1.666615e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	1.567906e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	1.173322e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	1.176066e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	8.622107e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	1.126645e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	1.224541e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	1.316010e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	1.136570e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	5.894567e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	5.439475e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	1.186722e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	8.169845e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	1.810241e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	6.838267e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	4.572096e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	5.456255e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	9.184806e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	1.094604e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	7.803515e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	1.686402e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	8.171131e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	7.243398e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	6.033453e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	2.169803e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	1.232539e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	1.053207e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	1.491150e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	6.406525e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	5.042081e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	1.457671e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	9.590404e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	8.295882e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	6.838889e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	1.060342e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	2.748009e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	6.360478e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	1.047914e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	5.003416e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	4.063789e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	3.178419e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	8.714597e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	5.523076e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	5.506929e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	1.154394e-02	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	7.343042e-03	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	9.086402e-03	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	1.050562e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	1.057884e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	1.230145e-02	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	6.773087e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	7.685943e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	1.862812e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	1.140852e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	1.142642e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	8.670091e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	3.685124e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	3.658487e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	8.854060e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	4.564760e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	9.406500e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	2.724945e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	4.527390e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	2.269269e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	4.642990e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	3.190805e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	1.820568e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	2.227611e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	1.015014e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	5.064134e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	1.103292e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	9.115610e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	1.232892e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	4.076204e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	1.273758e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	1.174203e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	9.516240e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	9.504962e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	1.100631e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	1.636006e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	1.501021e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	1.366441e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	1.226088e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	7.688948e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	8.175567e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	1.007463e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	1.381490e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	1.221117e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	1.988051e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	7.751373e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	7.808854e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	5.488980e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	1.411279e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	9.145259e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	3.645914e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	8.602787e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	6.826273e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	8.790659e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	6.398507e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	6.347789e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	1.193973e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	6.370671e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	9.126076e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	1.269256e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	2.502663e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	1.320411e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	1.317324e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	1.040994e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	9.058356e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	1.182869e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	7.690627e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	8.227426e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	9.989043e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	5.491725e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	4.558411e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	5.924445e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	8.179838e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	9.064109e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	4.968264e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	9.448486e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	7.635773e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	1.139695e-02	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	6.759381e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	8.104611e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	8.642427e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	6.352281e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	6.843717e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	7.243421e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	4.525433e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	5.388274e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	6.726046e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	1.029628e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	9.406500e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	4.956790e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	2.284792e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	1.848747e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	6.316909e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	4.997234e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	1.813405e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	2.703419e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	3.169202e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	8.158104e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	3.164604e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	4.533244e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	6.873193e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	9.631238e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	6.377449e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	6.860965e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	9.951359e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	7.714268e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	6.312887e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	8.080183e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	7.776057e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	2.541056e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	1.686114e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	1.177415e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	1.084606e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	2.653016e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	1.453772e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	1.733319e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	2.419803e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	1.321126e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	1.281365e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	1.464806e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	9.608801e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	9.056161e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	1.805900e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	9.957194e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	6.335817e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	8.153639e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	4.085533e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	7.716787e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	5.934590e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	2.546149e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	1.452489e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	1.093557e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	8.168641e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	9.571958e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	5.980641e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	5.496427e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	5.474866e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	7.716394e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	4.975387e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	1.946464e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	1.741235e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	1.778750e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	1.147177e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	9.082714e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	1.408753e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	2.863437e-02	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	1.136908e-02	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	1.731965e-02	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	1.459684e-02	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	7.795364e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	1.359161e-02	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	1.354804e-02	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	1.362705e-02	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	9.967395e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	9.955152e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	6.347334e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	1.352876e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	9.107562e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	9.504764e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	7.291591e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	4.487520e-04	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	9.118340e-04	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	1.793442e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	2.289361e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	3.197979e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	1.377351e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	9.190770e-04	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	2.706754e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	1.348664e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	4.154806e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	9.421651e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	6.349995e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	6.797236e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	5.872420e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	6.847320e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	1.682941e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	1.903385e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	1.129632e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	1.000032e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	1.220157e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	2.296757e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	8.622665e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	6.297921e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	9.956935e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	1.366742e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	1.491258e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	1.585452e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	1.718307e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	1.646752e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	9.599249e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	9.563901e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	9.561776e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	1.451871e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	2.748749e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	1.719715e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	7.706777e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	9.983740e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	1.490606e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	8.167604e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	6.765244e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	8.252947e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	6.399767e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	1.366772e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	7.331969e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	9.512883e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	9.057526e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	4.075052e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	2.434731e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	4.063963e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	6.829651e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	6.813408e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	5.376508e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	6.371407e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	5.401229e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	4.101328e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	8.746582e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	6.781605e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	1.045078e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	7.228812e-03	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	8.145224e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	8.638080e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	9.480351e-03	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	1.041837e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	1.219124e-02	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	8.137300e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	8.608644e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	9.042897e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	5.893313e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	5.860949e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	7.663656e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	1.088454e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	7.725791e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	4.579060e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	4.579060e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	4.162095e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	2.758122e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	6.800297e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	8.161784e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	4.964138e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	5.439461e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	4.574893e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	4.948187e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	2.731182e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	4.052130e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	9.337449e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	1.530603e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	9.560339e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	7.728041e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	1.060934e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	8.716424e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	1.331616e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	2.049219e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	6.867044e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	1.902884e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	1.821672e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	1.311627e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	7.729119e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	2.123039e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	1.097831e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	1.728144e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	1.100131e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	9.588751e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	7.676612e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	1.323932e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	7.772340e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	1.053886e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	1.464031e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	8.192402e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	6.354065e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	7.767885e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	8.379189e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	1.104991e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	5.983288e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	1.501069e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	1.050733e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	8.617238e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	5.445153e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	1.628781e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	7.683004e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	2.761337e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	2.364669e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	1.468598e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	1.690205e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	1.459270e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	1.138592e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	1.622787e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	1.361725e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	1.543701e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	1.926191e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	1.188420e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	6.415239e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	1.154243e-02	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	1.591743e-02	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	2.072283e-02	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	2.304951e-02	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	1.894793e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	2.219631e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	1.054512e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	7.335056e-03	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	1.778670e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	1.099732e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	6.853717e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	1.002762e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	2.124471e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	1.091128e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.449965e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	4.553580e-04	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	4.427030e-04	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	3.569171e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	2.250315e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	9.006090e-04	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	1.348304e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	2.703916e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	2.276790e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	4.988470e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	5.924697e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	9.154004e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	1.405792e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	1.814163e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	9.670258e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	7.275462e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	7.654008e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	7.285272e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	7.777283e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	6.376597e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	1.226728e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	6.830244e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	9.111390e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	7.263323e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	5.904116e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	6.336189e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	1.350862e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	1.222665e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	1.497497e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	1.091988e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	1.189349e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	1.672858e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	3.015926e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	1.965887e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	8.676730e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	1.170227e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	1.860539e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	1.134133e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	1.537331e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	1.092030e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	1.171108e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	8.668708e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	1.044366e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	1.623428e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	2.438992e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	1.275836e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	1.279036e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	9.612097e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	1.280271e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	1.404008e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	3.710475e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	1.909318e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	1.137838e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	1.226161e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	7.264231e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	9.115523e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	9.564931e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	7.234411e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	1.127104e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	1.323657e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	1.238504e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	3.537303e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	2.916564e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	1.981581e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	2.625248e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	2.634035e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	1.712533e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	2.259867e-02	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	1.259959e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	2.376900e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	1.953314e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.004079e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	1.098046e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	1.040444e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	1.234047e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	1.810960e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	1.800868e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	4.527390e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	4.527390e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	2.241137e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	2.256511e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	9.047060e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	2.778804e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	9.196570e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	8.890908e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	5.348768e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	2.698721e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	5.433343e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	5.440207e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	5.022452e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	6.794934e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	1.137584e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	5.469104e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	3.607767e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	5.056757e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	3.211737e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	4.157328e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	2.766965e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	5.903827e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	7.310815e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	5.443177e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	7.285747e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	1.685419e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	1.751761e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	1.204328e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	1.387360e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	1.186048e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	9.134014e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	9.121681e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	1.768475e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	1.006259e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	2.158270e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	3.537148e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	1.499809e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	2.326827e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	1.323165e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	1.225773e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	7.267756e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	9.091162e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	1.315531e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	2.078982e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	1.761214e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	9.478582e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	1.954929e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	8.225593e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	1.849824e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	1.406737e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	1.042265e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	1.408665e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	5.467703e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	6.350456e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	1.234998e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	1.460197e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	2.718005e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	2.875974e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	1.784824e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	2.183843e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	2.540907e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	1.375107e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	1.889307e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	2.290317e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.549544e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	1.501258e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	1.893859e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	2.295816e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	9.049745e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	1.353762e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	1.489646e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	1.640428e-02	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	1.331680e-02	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	1.552146e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	2.091544e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	1.134448e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	1.807919e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	4.482300e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	1.814020e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	2.719980e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	3.194374e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	2.337776e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	9.143820e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	6.410021e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	3.187105e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	3.669525e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	2.275340e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	1.369005e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	2.709503e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	9.144321e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	1.685146e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	1.130921e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	1.001531e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	6.357964e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	5.939467e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	4.599463e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	1.929539e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	1.271116e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	7.718663e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	9.096957e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	1.507857e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	6.417667e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	5.490255e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	1.268647e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	1.766888e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	1.224632e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	1.231400e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	1.760575e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	1.773395e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	1.648711e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	2.176898e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	9.077525e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	1.607329e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	7.787443e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	1.227241e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	5.512947e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	2.373589e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	1.913601e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	1.504520e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	1.501006e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	1.307885e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	1.598699e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	1.130885e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	1.058129e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	1.578531e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	1.138171e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	1.088032e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	1.768447e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	1.587872e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	1.045658e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	2.030336e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	1.169401e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	1.397367e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	1.531826e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	1.216475e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	1.093118e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.266046e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	2.228271e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	1.089976e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	1.091791e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	1.134248e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	1.084073e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	9.689830e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	1.254855e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	1.541841e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	2.195230e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	3.002591e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	1.877403e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	1.918449e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	1.369430e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	4.564760e-04	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	9.196570e-04	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	4.482300e-04	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	1.820054e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	5.920413e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	2.743920e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	3.166500e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	5.455115e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	1.054763e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	8.244209e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	7.740887e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	1.140148e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	1.496415e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	1.590514e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	6.710147e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	1.409858e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	1.305959e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	1.087231e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	9.469276e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	8.182369e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	1.169695e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	8.605410e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	8.181494e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	1.532751e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	1.037637e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	2.228882e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	1.680786e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	9.103519e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	1.129669e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	7.262321e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	7.754885e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	1.053325e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	1.765845e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	7.297529e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	7.271382e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	2.329696e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	1.137814e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	3.715520e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	2.356725e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	1.724993e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	1.408415e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	1.758985e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	1.485489e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	1.218455e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	1.430762e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	1.367376e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	1.320837e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	3.363249e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	2.263247e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	1.146349e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	1.467617e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	9.107545e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	1.407008e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	1.312479e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	1.994596e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	2.575393e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	2.125999e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	1.577107e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	2.289161e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	1.966737e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	2.032721e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	8.585155e-03	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	1.141588e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	1.777775e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	1.093120e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	1.587347e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	1.392002e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	1.317810e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	7.219299e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	1.275721e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	2.969352e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	3.675208e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	1.362360e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	9.285990e-04	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	4.553580e-04	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	1.383957e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	2.321500e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	1.834735e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	6.732454e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	2.229601e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	3.170892e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	2.251476e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	2.726908e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	1.404949e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	1.240461e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.225325e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	8.160167e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	6.766218e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	1.085640e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	9.531193e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	6.320565e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.492435e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	1.403664e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	2.185187e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	2.000278e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	1.863735e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	9.977764e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.587515e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	1.182160e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	1.316045e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.038837e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	2.463407e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	2.091578e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	2.401046e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	2.039999e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	1.495549e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	1.852487e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	1.410772e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	2.015095e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.549660e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	2.246656e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	2.141871e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	1.719959e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	1.855208e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	2.444735e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	1.864630e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	1.587547e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	1.354643e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	1.593034e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	1.537385e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	2.857270e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	1.222321e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	1.004773e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	1.929726e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	1.141980e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	1.184420e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	1.449384e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	1.765448e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	1.088916e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	1.497085e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	1.183721e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	1.824153e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	1.868311e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	2.230409e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	2.595398e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	1.229799e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	1.227568e-02	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	2.856211e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.726798e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	1.628198e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	1.409013e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	1.752497e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	1.814557e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	1.047925e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	2.444831e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	2.172205e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	4.553580e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	9.107170e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	4.476950e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	5.411415e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	8.909330e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	2.757336e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	8.980610e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	1.804406e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	2.733005e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	2.706906e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	6.342023e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	7.294935e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	7.745894e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	8.144274e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	1.172719e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	5.868840e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	1.229947e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	9.063708e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	1.522029e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	8.739000e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	4.097175e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	6.876219e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	1.584582e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	8.617622e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	1.540512e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	1.868764e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	2.730176e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	2.098286e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	1.555074e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	1.873654e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	1.989666e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	2.125778e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	2.933397e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	2.301671e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	1.316617e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	1.131307e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	1.906656e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	4.262076e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	3.120895e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	1.855901e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	2.489017e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	2.003539e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	2.242551e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	3.635866e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	2.808254e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	2.181813e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	1.631442e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	1.645071e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	1.767358e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	1.137214e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	1.731155e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	1.271776e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	1.598193e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	1.544600e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	1.699171e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	1.777798e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	3.011887e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	2.474133e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	1.627068e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	1.454462e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	1.371850e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	3.317539e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	1.551122e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	1.365084e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	2.169185e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	1.632138e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	1.493075e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	2.032857e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	1.949340e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	1.177238e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	2.037384e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	1.586587e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	2.398774e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	2.331087e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	2.710876e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	4.564760e-04	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	2.777976e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	2.787799e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	2.787799e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	1.848747e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	1.824305e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	6.863757e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	6.809680e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	3.623902e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	8.551870e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	5.438586e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	6.388418e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	1.035559e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	7.709063e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	9.541340e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	6.798141e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	1.039438e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	1.084741e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	2.677339e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	1.497367e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	7.315039e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	7.238086e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	8.725386e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	7.725034e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	9.890518e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	1.181576e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	1.131666e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	8.242029e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	7.754781e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	1.233027e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	1.099624e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	8.169196e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	1.407063e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	1.552910e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	1.044322e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	1.360225e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	1.405780e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	1.729521e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	1.350032e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	2.416214e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	1.720188e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	1.736534e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	2.739381e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	2.571744e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	1.897025e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	1.270000e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	1.973781e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	2.154067e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	1.510446e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	2.200681e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	3.036813e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	2.001789e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	3.290337e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	4.131205e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	2.225633e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	3.893114e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	2.580974e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	1.954706e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	1.631603e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	1.325002e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	2.730738e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	1.764351e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	3.543036e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	2.633399e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	1.502539e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	1.930270e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	1.816977e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	1.231815e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	2.137697e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	2.779626e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	1.721767e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	2.226303e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	2.448789e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	3.484069e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	3.816578e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	1.790927e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	9.285990e-04	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	1.410970e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	1.366070e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	3.227101e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	3.684956e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	3.159789e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	2.270214e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	2.727650e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	3.222919e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	1.190152e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	1.191956e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	9.098832e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	1.141596e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	5.945295e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	3.669677e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	6.465550e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	9.590966e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	1.039178e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	8.652371e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	1.182015e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	1.369068e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	1.320946e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	1.101102e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.675159e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.967518e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	2.185542e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.950200e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	2.525266e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	1.582929e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	1.082764e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	7.286573e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	2.661061e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	1.631174e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	1.229834e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	1.321267e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	1.687224e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	2.122822e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	1.981667e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	1.495266e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	1.733179e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	2.299734e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	2.947508e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	1.633719e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	1.726666e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	2.630164e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	2.533985e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	1.679434e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	1.174802e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	2.728371e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	2.016177e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	1.907247e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	3.606050e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	2.559274e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	4.297669e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	3.320860e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	3.215093e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	2.885553e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	2.296828e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	1.986663e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	3.043470e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	1.411306e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	2.426634e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	2.263621e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	1.826681e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	2.537957e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	2.461003e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	2.089589e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	2.051377e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	1.591945e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	9.056585e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	1.587842e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	2.272452e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	2.196379e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	4.553580e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	2.326781e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	4.579060e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	4.623116e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	1.343672e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	3.153160e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	1.398924e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	9.256830e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	1.366786e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	4.042136e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	2.706233e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	3.156426e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	3.182926e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	6.759263e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	5.028493e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	3.710902e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.427347e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	7.318710e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	8.639182e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	1.814597e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	1.370483e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	9.043690e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	1.822851e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	1.945414e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	1.515955e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	9.503631e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	6.399451e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	9.984139e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	2.109004e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	2.297891e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	2.280065e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	1.593916e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	1.397026e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	1.404098e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	9.549991e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	1.862710e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	1.182541e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	1.591481e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	1.450733e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	1.230182e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	2.362486e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	1.139432e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	1.588643e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	3.288628e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	2.712706e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	2.486279e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	1.588839e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	1.672178e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	2.257950e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	1.128760e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	2.076700e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	1.813666e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	3.391506e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	1.449818e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	1.861031e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	3.305642e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	3.513217e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	2.901661e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	3.035374e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	4.168579e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	3.044404e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	2.133017e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	1.765770e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	2.553455e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	2.006418e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	1.547579e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	2.368894e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	1.539158e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	2.448788e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	2.198112e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	2.403884e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	3.051436e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	4.522276e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	2.626981e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	2.358773e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	4.579060e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	4.564760e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	4.564760e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	1.813405e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	2.262531e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	4.061283e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	2.250998e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	1.344690e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	4.487520e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	4.096299e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	2.734163e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	4.583675e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	1.368822e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	5.919606e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	6.836587e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	9.009766e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	1.304888e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	7.705589e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	1.047161e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	1.090230e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	7.699432e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	1.284767e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	9.150655e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	8.189214e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	1.541048e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	1.502468e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	1.365766e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	9.526575e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	2.702086e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	3.647634e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	2.852008e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	1.862901e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	1.994761e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	1.682059e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	2.903539e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	2.449541e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	1.771164e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	2.994242e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	2.456817e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	1.997431e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	2.137208e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	1.954132e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	1.725071e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	2.821989e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	1.769281e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	1.456340e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	2.572193e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	2.049741e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	3.052299e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	2.229847e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	1.686673e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	2.173541e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	2.135678e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	1.592461e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	1.643771e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	2.828656e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	2.910943e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	2.095434e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	1.678708e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	1.319281e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	2.230839e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	1.668304e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	1.584548e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	1.859364e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	2.909160e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	2.228495e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	2.348038e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	1.756867e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	2.006441e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	1.549101e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	2.083795e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	2.262035e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	1.672233e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	1.901566e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	4.476950e-04	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	2.289530e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	3.571576e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	3.160401e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	4.182909e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	2.744356e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	1.131903e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	2.266318e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	3.163941e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	7.301182e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	9.682449e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	1.179881e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	5.059348e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.046157e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	9.113038e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	1.182422e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	1.127262e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	1.222623e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	7.764769e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	1.052913e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	1.227133e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	2.259476e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	7.716105e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	1.856247e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	1.536849e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	9.458295e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	8.615439e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	1.315360e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	1.136582e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	2.307763e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.853779e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	2.148308e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	1.461989e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	3.379287e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	2.313758e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	2.197413e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	1.907067e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	1.363755e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	1.593484e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	2.224042e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	2.046159e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	2.607574e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	1.578801e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	3.182655e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	2.915012e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	3.917897e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	2.276536e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	1.557261e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	1.405504e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	2.090790e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	4.955405e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	2.168908e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	2.087861e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	2.003370e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	2.361231e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	1.864970e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	1.734364e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	2.170322e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	1.941345e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	3.328887e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	2.703064e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	2.231358e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	1.903734e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	1.273078e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	1.994798e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	2.229039e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	2.538840e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	2.546547e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	2.550224e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	3.090714e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	2.542825e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	2.848255e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	2.176607e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	1.763645e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	1.840595e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	9.285990e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	4.642990e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	9.222050e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	5.023921e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	1.365767e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	2.312461e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	3.173961e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	6.408655e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	2.740189e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	2.740286e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	1.824862e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	7.389698e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	1.136301e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	1.431487e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	1.527753e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	1.085935e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	1.360477e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	1.134409e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	9.025180e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	7.283049e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	1.830939e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	9.504329e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	1.401758e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	1.041103e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	9.468100e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	1.539019e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	2.226531e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	1.172818e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	1.239527e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	1.355742e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	2.504050e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	2.315820e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	2.444182e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	1.722614e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	1.993440e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	3.003779e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	1.591889e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	1.054419e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	1.369111e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	2.079196e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	1.418394e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	1.314647e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	5.940848e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	2.954040e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	3.126397e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	1.948765e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	2.177771e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	2.195956e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	2.182869e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	1.905890e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	1.723463e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	1.674169e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	1.560379e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	2.048650e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	1.595252e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	1.951054e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	1.875372e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	1.964574e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	1.537968e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	4.963152e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	2.878591e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	2.144523e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	1.879800e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	2.230889e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	3.252512e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	3.937315e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	1.719066e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	3.132959e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	2.702358e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	1.830042e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	3.584299e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	2.644674e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	2.884109e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	2.764601e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	4.703250e-04	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	4.476950e-04	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	5.412690e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	1.800868e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	9.012840e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	4.957533e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	3.151853e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	1.318839e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	2.744472e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	1.278576e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	2.726893e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	1.578857e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	1.094193e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	8.655893e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	4.555301e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	1.092179e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	1.134539e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	1.214980e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	8.608562e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	9.489218e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	8.637181e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	1.588091e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	1.854575e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	1.981505e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	8.145664e-03	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	2.648302e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	1.404305e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	2.525242e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	2.022845e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	1.585732e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	2.218556e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	1.309243e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	2.190018e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	2.685126e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	2.048756e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	4.076142e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	2.231981e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	1.365797e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	3.548294e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	2.637268e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	2.047952e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	3.275918e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	3.161218e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	3.580894e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	6.511359e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	3.482044e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	2.362972e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	1.767387e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	1.774050e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	1.317762e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	1.944509e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	2.678854e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	1.775026e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	2.010758e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	2.319458e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	3.799618e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	3.428094e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	2.447073e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	3.008392e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	2.573838e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	3.180481e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	2.311392e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	3.775553e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	1.410166e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	3.519784e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	2.228777e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	3.139879e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	3.713572e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	4.598323e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	3.005173e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	3.241193e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	4.642990e-04	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	9.092150e-04	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	9.190770e-04	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	2.725006e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	1.817660e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	3.161910e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	5.415915e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	1.816423e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	1.348839e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	1.339685e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	8.143216e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	8.110909e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	7.670393e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	4.062215e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	1.368550e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	1.819187e-03	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	7.731096e-03	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	6.788690e-03	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	1.508983e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	1.772011e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	1.503503e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	2.513684e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	2.160470e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	2.130305e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	2.455541e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	2.223374e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	1.728883e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	2.962365e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	1.540481e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	1.940824e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	1.534671e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	1.941605e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	1.631488e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	2.343917e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	2.661820e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	2.672222e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	1.953746e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	2.124456e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	2.628353e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	2.262729e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	2.984776e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	3.160620e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	1.403333e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	2.691203e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	2.313730e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	3.901381e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	2.723958e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	2.094296e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	2.134013e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	2.584599e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	3.225013e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	2.813543e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	2.880625e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	4.500872e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	2.478914e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	2.631613e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	2.049586e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	2.875082e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	2.281734e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	2.212563e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	1.818446e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	3.362703e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	3.673497e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	2.923030e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	3.213842e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	5.396184e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	4.471417e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	2.185507e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	4.091085e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	1.914995e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	4.750244e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	3.831477e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	3.502523e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	1.787393e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	2.723089e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	1.831652e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	1.787380e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	1.828545e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	8.964470e-04	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	1.802460e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	4.487520e-04	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	4.035592e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	1.828340e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	1.029512e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	7.408923e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	1.012768e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	6.406546e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	6.316187e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	1.407380e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	1.407244e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	1.041643e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	6.834448e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	5.482274e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	1.044028e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	1.589374e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	1.784230e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	1.060127e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	1.313245e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	1.047477e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	1.303684e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	1.493861e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	1.771077e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	2.715364e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	1.917343e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	1.645087e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	1.354279e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	1.754198e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	2.255181e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	2.072090e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	9.120967e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	1.140245e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	9.979441e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	1.729155e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	2.408785e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	2.364889e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	2.661780e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	1.170794e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	1.400602e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	2.381194e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	1.812118e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	1.865913e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	1.896933e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	1.765721e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	1.868497e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	2.133448e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	4.154416e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	3.417172e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	2.329662e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	1.589004e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	2.958515e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	3.160035e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	3.512995e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	2.647315e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	1.676418e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	2.085773e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	2.417669e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	1.718382e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	3.154930e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	3.142766e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	2.178924e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	3.677681e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	3.637207e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	4.175382e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	2.780308e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	3.633514e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	2.708781e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	3.169474e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	4.180680e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	1.832922e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	1.847888e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	5.405004e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	2.285748e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	4.102118e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	2.189748e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	1.642947e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	7.271925e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	4.995941e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	6.832963e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	3.167528e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	2.733111e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	4.973878e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	4.973241e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	7.646071e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	4.536134e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	9.102751e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	2.869309e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	2.090847e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	1.769058e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	1.483567e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	1.274129e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	2.245786e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	1.821899e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	2.137194e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	1.492624e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	7.288072e-03	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	2.231740e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	3.048653e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	2.058125e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	2.552752e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	3.628511e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	2.063451e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	3.281123e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	2.268352e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	2.135953e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	2.358230e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	2.760337e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	1.868294e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	2.059316e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	2.356817e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	2.469566e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	1.945969e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	1.720313e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	2.794073e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	5.222806e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	2.991414e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	4.168405e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	3.905429e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	2.191665e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	3.269694e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	3.591732e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	3.950128e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	1.367666e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	2.580205e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	2.217624e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	2.049121e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	2.537442e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	2.755240e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	2.368046e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	2.225091e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	2.264438e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	2.125831e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	2.271377e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	4.322313e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	3.614140e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	2.662894e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	2.039175e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	3.751329e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	2.680353e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	2.792486e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	3.187510e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	2.238827e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	1.383353e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	2.266371e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	2.774239e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	2.309939e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	1.802392e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	5.442426e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	5.002332e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	4.093035e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	3.187145e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	6.779395e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	4.583177e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	2.748389e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	1.006333e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	4.151699e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	5.011123e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	2.503388e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	1.225110e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	2.630827e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	1.408996e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	9.542502e-03	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	1.093293e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	9.596446e-03	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	1.552277e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	2.438217e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	1.261496e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	1.539861e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	1.738406e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	1.699858e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	1.638618e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	1.879967e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	1.826457e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	3.424188e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	1.632546e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	1.725956e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	1.997902e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	4.247099e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	2.116340e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	3.133296e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	4.075445e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	3.980203e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	2.768403e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	5.194572e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	3.335356e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	3.544633e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	2.237078e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	3.314333e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	2.526628e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	3.452122e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	2.808944e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	2.313420e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	2.638233e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	2.593715e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	3.419435e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	2.631986e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	1.815654e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	2.621855e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	1.903543e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	2.712094e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	2.944824e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	2.311092e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	3.145948e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	2.869823e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	1.278323e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	2.355043e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	4.040312e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	3.759911e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	3.085446e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	2.526678e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	2.580740e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	4.123420e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	3.455498e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	2.794278e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	5.212376e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	3.125605e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	4.703250e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	1.343080e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	3.639984e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	2.724418e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	1.816780e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	1.380970e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	2.277297e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	9.190770e-04	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	4.703250e-04	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	3.231596e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	9.230640e-04	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	2.697834e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	2.723608e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	1.756725e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	3.221231e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	1.324393e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	1.186157e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	1.599347e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	1.401445e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	1.080395e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	1.367018e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	6.273047e-03	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	1.575538e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	1.909130e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	2.219228e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	3.628383e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	1.281703e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	1.766534e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	1.222629e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	2.535162e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	2.674690e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	3.533257e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	2.221014e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	3.549250e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	2.289729e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	3.724121e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	4.381819e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	3.598095e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	3.380141e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	3.269856e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	3.784456e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	2.197007e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	2.465984e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	2.485855e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	3.528720e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	3.257800e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	2.404995e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	2.271708e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	2.327401e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	3.410598e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	2.813626e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	2.467997e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	2.508857e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	3.005382e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	2.400431e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	3.089401e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	2.363266e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	3.271660e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	2.906886e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	2.592089e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	2.852912e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	4.123317e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	5.660615e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	3.804407e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	2.677442e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	3.796811e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	3.395024e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	3.556236e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	3.717600e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	3.714980e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	2.905948e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	2.172160e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	3.037408e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	3.097821e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	3.186032e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	4.482300e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	4.564760e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	9.285990e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	1.306721e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	5.442571e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	1.338093e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	2.250278e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	1.402138e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	2.710086e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	3.641253e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	4.604822e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	2.289322e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	9.106450e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	2.742832e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	3.700297e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	5.016004e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	4.120084e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	7.340061e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	7.247669e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	1.369647e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	9.982004e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	1.088680e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	7.780445e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	9.233634e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	1.000366e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	1.867925e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	2.012806e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	1.779099e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	2.027209e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	2.185766e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	2.326949e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	1.446196e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	1.759035e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	1.679178e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.382700e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	2.708529e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	2.712800e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	2.261996e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	3.161982e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	6.192415e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	3.968402e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	3.367876e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	2.857745e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	3.404033e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	4.089025e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	3.738225e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	4.910213e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	3.150427e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	3.534234e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	4.130675e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	2.317367e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	4.011536e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	2.713556e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	3.342013e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	3.756745e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	5.110216e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	2.954339e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	4.769835e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	2.488814e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	3.618544e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	4.625181e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	2.899000e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	2.217278e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	1.597018e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	2.307655e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	2.317914e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	2.750703e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	5.395319e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	3.373113e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	2.997700e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	4.102952e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	2.863656e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	2.088183e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	3.461733e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	3.132094e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	2.906811e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	2.701666e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	8.964610e-04	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	4.487520e-04	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	8.964610e-04	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	2.307431e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	5.129902e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	2.261867e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	2.718591e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	6.439659e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	8.679938e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	3.617545e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	8.626956e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	6.796355e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	3.152378e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	6.851561e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	1.013390e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	3.211932e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.144179e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	1.384436e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	1.406043e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	6.414549e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	6.397869e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	5.443358e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	5.916790e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	5.888392e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	1.780029e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	1.452596e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	1.770999e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	2.858547e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	2.089664e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	3.279572e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	2.408088e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	2.483880e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	2.536183e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	2.752717e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	1.987765e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	2.037687e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	2.572159e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	3.080160e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	3.458161e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	3.803932e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	4.808720e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	4.557293e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	2.590885e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	3.260630e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	2.261396e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	2.013291e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	2.312766e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	2.912581e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	3.543871e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	2.603519e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	2.720698e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	1.727734e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	2.705137e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	4.066154e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	4.472248e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	3.753113e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	6.223479e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	4.611006e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	5.117307e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	3.810982e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	4.460300e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	5.260021e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	4.385819e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	4.628367e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	2.662585e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	4.313921e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	3.461579e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	3.032539e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	3.585680e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	3.169061e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	2.264635e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	4.008612e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	2.551996e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	2.680793e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	3.379357e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	4.476950e-04	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	1.340764e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	9.406500e-04	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	4.427030e-04	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	2.681033e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	1.785783e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	5.383256e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	4.545865e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	8.848001e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	8.091064e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	1.142645e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	4.059393e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	5.473941e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	1.088656e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	1.432561e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	7.782987e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	7.275295e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	1.221075e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	3.647170e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	9.119076e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	1.091883e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	2.978958e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	1.714735e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	1.451241e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	1.081083e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	1.506775e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	1.857197e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	1.925056e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	3.965911e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	3.047170e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	2.400382e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	2.627035e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	1.452792e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	1.821247e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	2.102307e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	2.193680e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	2.055302e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	3.136300e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	1.909294e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	2.542216e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	2.002076e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	3.069814e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	3.798375e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	3.032627e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	2.631872e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	2.806633e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	2.903295e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	2.401347e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	2.248909e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	3.140438e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	3.802957e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	2.769376e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	3.003170e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	3.706851e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	4.186388e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	3.551183e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	2.542389e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	2.436079e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	3.252071e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	4.060670e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	4.946182e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	4.033087e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	3.693621e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	2.631967e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	3.042355e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	3.470310e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	2.316621e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	5.520897e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	3.052133e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	3.105903e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	3.528273e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	4.026313e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	3.262642e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	1.358220e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	4.527390e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	9.056010e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	1.375803e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	3.195008e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	4.527390e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	4.553580e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	2.737176e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	4.119919e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	9.143820e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	1.185075e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	2.431868e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	2.246892e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	9.065192e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	8.187958e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	1.772889e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	1.221953e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	2.277303e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	1.549998e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	1.398518e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	8.123151e-03	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	1.277513e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	9.167528e-03	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	1.325634e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	1.138816e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	1.562521e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	1.598052e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	1.813439e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	1.639118e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	2.494033e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	2.093239e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	2.830480e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	2.532551e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	2.224136e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	2.027766e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	2.277670e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	2.460981e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	2.445809e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	2.945228e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	4.215499e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	2.739563e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	2.545717e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	2.040901e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	1.493578e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	2.625818e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	2.088855e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	2.819081e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	1.911138e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	2.296306e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	2.228584e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	2.636619e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	2.042803e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	2.733579e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	3.476819e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	4.111904e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	2.639136e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	3.218424e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	2.603100e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	2.687424e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	3.605527e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	4.151484e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	4.370236e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	3.409115e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	4.780539e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	2.910949e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	3.575493e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	2.907003e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	2.924501e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	2.906368e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	2.497218e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	3.430856e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	3.260801e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	3.982662e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	3.851954e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	4.487520e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	9.056010e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	1.851663e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	9.119940e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	7.185745e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	3.173094e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	1.832279e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	1.824945e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	9.130280e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	2.708155e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	2.693342e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	5.027983e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	1.829078e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	8.195693e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	2.570510e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	1.699260e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	2.305168e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	1.222858e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	9.061223e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	8.592869e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	1.125534e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	1.765752e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	1.004858e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	2.840392e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	2.458288e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	1.004408e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	1.499525e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	1.687771e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.953845e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	2.056867e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	2.461023e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	2.125155e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	2.131513e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	2.771948e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	2.815320e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	2.813580e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	1.898955e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	3.437993e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	2.268724e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	1.812335e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	2.945812e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	3.180699e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	2.047816e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	2.043935e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	2.945739e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	3.229254e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	2.269849e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	3.007125e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	2.190856e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	2.975805e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	2.873957e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	3.312247e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	1.955124e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	3.262722e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	3.522774e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	4.014706e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	4.446269e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	4.109260e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	4.303539e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	4.501317e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	4.228017e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	2.773693e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	3.857648e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	3.994121e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	5.117915e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	2.908026e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	3.810221e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	5.021661e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	6.379935e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	4.305886e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	4.728249e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	5.354061e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	3.622843e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	4.159908e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	3.676762e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	4.487520e-04	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	1.338145e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	1.816585e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	3.219004e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	1.832709e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	2.272793e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	3.622245e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	6.487882e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	2.767819e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	9.092150e-04	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	2.259939e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	4.487520e-04	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	1.814888e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	6.274856e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	1.092245e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	6.792233e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	7.752824e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	5.437313e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	9.089574e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	9.546539e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	8.587603e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	8.126678e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	1.678851e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	1.958159e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	1.782421e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	1.229978e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	2.236968e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	1.774205e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	2.694433e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	3.238817e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	2.491198e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	1.223918e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	2.175914e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	2.669319e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	3.208042e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	2.612882e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	4.016858e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	2.231148e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	3.090574e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	3.132957e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	3.990493e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	3.310673e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	3.611971e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	4.932990e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	3.348232e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	2.943822e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	3.073708e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	1.900372e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	1.939356e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	3.241062e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	2.042906e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	2.980981e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	2.487785e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	3.455178e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	3.993749e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	4.632514e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	2.597227e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	5.872435e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	4.072566e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	5.752155e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	4.043364e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	3.187289e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	3.262852e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	3.126822e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	3.161088e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	3.033368e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	3.852362e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	3.299411e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	2.675687e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	2.576022e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	3.214471e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	6.694891e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	3.323362e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	3.840043e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	3.367754e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	1.344690e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	1.796359e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	4.169177e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	1.392900e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	1.344690e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	4.476950e-04	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	2.262228e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	4.083055e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	4.519382e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	4.529630e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	5.443624e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	3.226204e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	3.599007e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	9.223781e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	4.599123e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	8.610346e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	7.718199e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	2.376800e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	1.912693e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	1.092366e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	1.177454e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	9.464357e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	1.087339e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	9.940820e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	1.916304e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	1.911111e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	1.354978e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	1.266931e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	1.309022e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	1.079590e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	1.808848e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	2.820343e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	4.038131e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.198121e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	3.148107e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	3.238749e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	2.660741e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	2.772712e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	2.681288e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	3.153941e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	3.764920e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	6.027992e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	3.704189e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	2.268731e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	2.173449e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	2.407049e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	2.829920e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	2.851117e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	3.772822e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	3.342253e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	4.442308e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	3.720675e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	2.447630e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	3.637611e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	3.714952e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	3.449937e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	3.663429e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	4.000423e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	3.314885e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	5.882370e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	4.257411e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	3.998270e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	4.580148e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	4.376147e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	3.417868e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	3.001189e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	4.137059e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	2.905684e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	3.146022e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	3.621858e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	2.999119e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	3.042448e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	3.770598e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	3.088293e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	3.820727e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	3.273245e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	2.250168e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	1.792920e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	4.482300e-04	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	4.482300e-04	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	2.282380e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	3.143717e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	5.987146e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	1.840595e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	2.286044e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	2.242705e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	9.047060e-04	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	2.750583e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	1.374944e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	6.901867e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	4.130643e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	6.325442e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	4.109604e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	1.536992e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	1.596760e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	1.172589e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	8.684680e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	2.257896e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	1.719270e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	3.199621e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	1.716123e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	2.178218e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	1.630219e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	1.588461e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	2.070867e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	2.357853e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	9.990477e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	2.137864e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	2.271037e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	2.591826e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	2.139704e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.559360e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	2.401421e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	3.422490e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	3.042429e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	2.819046e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	2.491836e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	3.041665e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	1.871718e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	3.188108e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	2.621169e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	2.015556e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	2.319714e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	4.937203e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	5.398567e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	4.488850e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	3.194887e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	4.181434e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	3.678132e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	2.634126e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	5.760666e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	5.265832e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	4.678536e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	4.167370e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	4.029514e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	3.899004e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	2.448095e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	3.679964e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	2.577602e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	3.236926e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	3.681862e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	3.475487e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	5.797811e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	4.488589e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	3.833992e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	3.090771e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	3.761629e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	3.819464e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	4.141487e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	5.189596e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	3.791296e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	3.539555e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	2.772570e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	2.943550e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	4.482300e-04	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	4.482300e-04	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	4.527390e-04	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	3.625098e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	5.004794e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	7.195481e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	3.186512e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	6.294054e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	5.414665e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	1.803349e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	1.187750e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	7.812210e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	8.168970e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	1.040081e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	6.837275e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	1.330440e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	8.152274e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	8.198702e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	9.558704e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	1.371154e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	1.552032e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	2.810533e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	2.234967e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	2.820532e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	2.576123e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	2.143441e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	2.510229e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	1.743335e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	2.274434e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	2.044135e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	1.504208e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	2.236523e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	2.762551e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	2.552218e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	3.218095e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	3.000980e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	2.943849e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	3.857773e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	4.149013e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	4.801713e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	3.874651e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	3.608021e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	5.174399e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	3.493831e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	3.948870e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	4.386759e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	3.782120e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.500336e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	4.648751e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	4.488248e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	4.681634e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	4.864803e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	5.132150e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	5.259669e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	3.541388e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	4.391262e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	3.857563e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	6.140097e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	4.978462e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	3.888391e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	4.553371e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	4.940862e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	3.354576e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	3.230847e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	3.077436e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	4.340567e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	4.773051e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	4.204842e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	4.641442e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	4.990938e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	6.573656e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	5.660193e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	4.011700e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	4.439571e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	1.328110e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	1.328110e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	9.406500e-04	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	1.813637e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	1.380970e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	1.367193e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	4.985004e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	1.829078e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	4.587900e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	1.398924e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	2.744680e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	6.432543e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	1.230304e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	8.667430e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	6.395392e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	5.903228e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	8.107945e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	9.901576e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	2.824305e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	1.352076e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	3.062210e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	1.754691e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	1.670741e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	2.508233e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	1.537561e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	9.574038e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	2.280876e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	1.277709e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	1.907323e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	2.140445e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	3.609265e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	2.501501e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	4.298843e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	2.813039e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	4.058992e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	3.696312e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	2.275807e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	4.556632e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	3.367747e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	3.259036e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	3.530207e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	3.448489e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	2.946444e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	3.099537e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	2.640574e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	3.417682e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	3.874196e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	4.045892e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	3.900605e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	3.091897e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	2.603364e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	3.383311e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	3.893877e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	3.386750e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	2.858062e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	5.721962e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	6.352731e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	4.017297e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	4.788084e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	6.198202e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	5.897499e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	5.793826e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	5.165005e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	4.313439e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	6.965901e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	4.137819e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	4.965881e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	4.888915e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	4.702923e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	4.308228e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	4.581810e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	3.303089e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	3.409630e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	3.454980e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	3.787088e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	4.482300e-04	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	1.392900e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	9.285990e-04	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	1.373720e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	1.819087e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	2.262071e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	8.266136e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	8.172544e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	4.155540e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	1.320097e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	5.896241e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	9.538677e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	8.123869e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	7.276789e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	8.759605e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	9.571587e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	9.587967e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	1.982632e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	2.250409e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	1.447153e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	1.969387e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	1.176476e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	1.500884e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	2.520541e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	2.238624e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	2.228344e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	2.137449e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	1.776620e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	2.186137e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	2.643772e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	2.776918e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	2.643385e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	2.218362e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	2.223026e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	1.950270e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	3.190738e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	3.243489e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	3.175621e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	2.364496e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	1.635460e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	3.198699e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	5.218787e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	4.588949e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	3.670664e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	2.993454e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	3.048110e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	4.672573e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	3.753065e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	3.468976e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	3.384463e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	4.319805e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	5.103189e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	5.818059e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	3.896482e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	3.937699e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	5.320685e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	5.466516e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	4.869939e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	5.624543e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	4.280698e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	4.820700e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	4.049214e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	4.002117e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	5.208240e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	3.561264e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	5.550056e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	5.324870e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	4.843895e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	3.804622e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	3.266776e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	3.733080e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	3.091389e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	2.782323e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	4.050496e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	4.273154e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	4.487520e-04	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	4.642990e-04	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	1.818809e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	9.004340e-04	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	2.259712e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	1.790884e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	3.262638e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	1.826056e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	1.790780e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	3.174657e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	1.129510e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	1.549029e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	1.417386e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	6.765465e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	1.627568e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	1.358086e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	9.118340e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	5.929467e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	8.690729e-03	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	1.351813e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	4.292827e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	2.898501e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	1.690151e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	1.701575e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	2.154033e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	3.339520e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	1.689409e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	1.875442e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	4.691372e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	3.828143e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	2.845026e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	2.001400e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	2.409095e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	2.043444e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	3.081001e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	3.503924e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	2.822799e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	2.488064e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	4.439186e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	3.164785e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	4.642077e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	3.939406e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	4.435953e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	2.573723e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	2.754699e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	2.082519e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	3.402296e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	4.082965e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	4.211845e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	2.759763e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	3.591322e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	2.866022e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	5.580859e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	6.329006e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	5.981611e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	5.633888e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	7.424130e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	3.742118e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	4.937536e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	5.943182e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	5.855102e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	5.345264e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	4.262906e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	5.833556e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	4.268995e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	5.291619e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	2.905762e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	4.875870e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	3.881469e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	4.486830e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	3.662342e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	3.088237e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	3.217011e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	5.063687e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	4.578230e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	2.533522e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	1.821430e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	4.933733e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	2.255407e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	1.829272e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	2.760691e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	1.813945e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	3.140740e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	1.339150e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	1.078329e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	2.206814e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	1.127178e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	5.409027e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	8.109795e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	3.607565e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	1.510166e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	1.508731e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	8.647544e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	7.730001e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	1.000365e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	8.214886e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	6.853627e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	6.377130e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	8.648365e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	8.576481e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	2.545936e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	1.732487e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	2.146164e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	1.542097e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	1.809592e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	1.218309e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	2.284611e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	3.954031e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	2.947995e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	2.232360e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	3.712750e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	3.630920e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	2.722471e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	4.389228e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	3.181687e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	2.369060e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	1.816059e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	3.823155e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	2.323112e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	2.722069e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	1.545700e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	2.744808e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	3.383447e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	3.012364e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	2.861779e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	2.991882e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.215799e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	4.764311e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	5.227205e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	2.949345e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	4.336025e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	3.783512e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	2.951181e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	3.456024e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	6.160732e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	6.236323e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	6.887844e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	5.069163e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	4.134221e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	4.979295e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	4.409510e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	4.728131e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	4.011352e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	3.171704e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	4.025671e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	4.022165e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	4.861038e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	4.570626e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	5.311928e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	4.793373e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	2.919175e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	2.952970e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	1.346260e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	4.564760e-04	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	1.795010e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	4.487520e-04	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	4.427030e-04	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	6.874979e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	5.455209e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	1.153207e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	6.783804e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	6.359855e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	1.640310e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	2.030052e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	1.724743e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	1.783948e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	2.201775e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	1.230088e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	6.400770e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	8.605896e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	7.777362e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	7.724228e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	1.412310e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	1.955040e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	8.533114e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	2.062371e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	1.987061e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	1.547981e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	2.699330e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	3.865977e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	1.726849e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	2.443983e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	1.044279e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	2.358314e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	2.413188e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	2.273800e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	2.333207e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.767456e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	3.602073e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	4.228938e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	4.492472e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	4.676014e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	3.323939e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	3.400137e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	4.340951e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	3.685714e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	4.311506e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	5.206501e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	6.089959e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	4.513849e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	5.448948e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	4.626814e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.117049e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	3.546679e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	3.227130e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	4.675604e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	5.373602e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	5.739912e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	6.754268e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	5.003834e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	5.275256e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	4.416394e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	4.945642e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	4.189809e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	4.882070e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	5.856326e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	4.243957e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	5.263800e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	5.408884e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	4.154380e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	4.434368e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	5.206956e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	3.127844e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	3.036751e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	4.953470e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	4.423755e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	3.731655e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	4.579060e-04	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	4.703250e-04	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	4.703250e-04	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	4.527390e-04	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	1.812133e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	1.343080e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	1.279459e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	3.167877e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	3.175686e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	1.833781e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	1.845878e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	7.127252e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	1.360400e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	6.827519e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	1.488675e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	1.350723e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	8.998865e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	9.114229e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	5.441006e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	1.608054e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	1.834107e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	1.008462e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	1.318850e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	1.595983e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	6.405481e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	1.000918e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	4.515111e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	1.954648e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	1.410634e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	2.219906e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	2.593817e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	2.281211e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	2.901684e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	2.175962e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	3.733582e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	4.401488e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	3.660091e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	2.089198e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	2.871407e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	4.919373e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	3.805362e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	3.851699e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	4.152209e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	3.931663e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	3.841268e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	2.903155e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	3.698305e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	4.158127e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	3.449536e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	3.258917e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	3.006369e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	5.992286e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	5.905101e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	5.745084e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	4.931297e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	4.963836e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	6.388866e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	5.794485e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	5.000492e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	4.182961e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	5.509305e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	5.612373e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	4.910798e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	5.495246e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	5.810402e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	4.330440e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	4.011518e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	4.324660e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	3.832685e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	4.491071e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	4.763042e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	3.565461e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	4.017103e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	3.922454e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	3.767182e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	4.579060e-04	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	1.800923e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	4.513365e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	1.806450e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	3.166502e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	4.657050e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	6.920690e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	1.221446e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	5.413928e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	1.172852e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	1.392426e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	1.512098e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	2.626852e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	9.073115e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	9.507746e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	9.090361e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	9.891352e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	1.089827e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	1.273344e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	1.649687e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	9.982034e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	1.718140e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	1.181831e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	2.516926e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	1.814599e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	1.043642e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	1.856101e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	2.121849e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	3.418758e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	3.562755e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	2.774180e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	5.131016e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	2.312831e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	3.566486e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	4.625136e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	2.289710e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	2.924012e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	2.582199e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	2.595714e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	2.860166e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	3.079269e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	4.698136e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	4.694498e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	3.353171e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	5.043475e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	4.677331e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	5.573885e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	5.985715e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	5.118527e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	5.368899e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	4.617168e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	5.148684e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	4.839236e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	4.535776e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	7.047238e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	5.884828e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	6.046331e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	8.579322e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	5.990992e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	6.206839e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	5.899351e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	4.850654e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	3.803039e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	3.869781e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	5.247988e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	4.585274e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	5.347940e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	5.213272e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	3.559779e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	3.122901e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	3.316098e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	3.200316e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	3.574937e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	3.357263e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	4.642990e-04	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	4.482300e-04	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	9.106450e-04	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	1.373720e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	9.406500e-04	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	8.570150e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	1.356327e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	4.085786e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	6.804777e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	9.235012e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	2.740867e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	4.094962e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	5.868191e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	6.841635e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	7.725076e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	1.352997e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	9.957984e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	1.037276e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	6.753516e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	6.830470e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	2.620073e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	2.859803e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	1.942362e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	1.811481e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	2.774059e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	2.349444e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	2.574448e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	2.600146e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	2.363703e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	2.546728e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	1.497211e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	1.951443e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	2.750131e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	1.735724e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	3.386084e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	3.336706e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	3.214246e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	4.796345e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	6.048031e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	3.222220e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	3.303384e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	4.857518e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	4.217431e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	4.345092e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	4.071131e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	4.156615e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	4.750354e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	4.504997e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	2.953559e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	4.315570e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	5.548130e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	4.965695e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	5.007220e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	4.631961e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	6.723230e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	4.435276e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	5.774674e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	6.194352e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	5.053884e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	3.536554e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	3.559413e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	3.106678e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	3.666297e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	4.442363e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	4.415417e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	3.579730e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	4.016935e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	4.313583e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	3.263810e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	4.664662e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	4.419049e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	3.266749e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	4.398909e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	4.045408e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	1.373720e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	4.579060e-04	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	4.579060e-04	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	1.842612e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	1.297836e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	5.051086e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	1.678749e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	4.511888e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	4.090340e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	2.282728e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	2.268705e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	1.838795e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	1.818809e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	1.092960e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	1.574037e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	1.586392e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	1.489394e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	8.585313e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	1.805535e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	1.408725e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	9.515928e-03	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.630377e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	1.358119e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	1.580154e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	1.090586e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	1.989045e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	1.268368e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	1.638509e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	2.535447e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	2.979717e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	4.316066e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	2.095903e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	1.546289e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	2.823309e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	2.954148e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	2.778028e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	3.284455e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	2.362592e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	2.923216e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	7.316741e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	5.299299e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	4.910359e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	5.433605e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	5.121544e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	4.101674e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	5.055711e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	5.645772e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	4.334773e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.850971e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	3.003780e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	3.881183e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	6.745849e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	5.036216e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	5.024680e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	3.849397e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	6.200726e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	5.360245e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	5.366822e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	4.107346e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	3.352277e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	3.259358e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	4.863669e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	4.366847e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	3.852429e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	5.516269e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	6.198812e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	6.081135e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	4.476964e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	3.971371e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	3.689084e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	4.865613e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	3.733544e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	4.849832e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	4.225816e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	5.001541e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	4.735221e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	5.383664e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	2.323921e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	4.564760e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	9.282310e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	1.365268e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	9.054780e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	4.703250e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	1.328110e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	5.856761e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	1.881300e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	3.642164e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	1.039832e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	7.191396e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	7.199336e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	3.179745e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	2.735763e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	1.448223e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	1.095514e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	1.321161e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	1.319007e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	1.815701e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	1.357411e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	2.388721e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	1.136532e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	2.078816e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	1.809579e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	1.490775e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	1.267661e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	9.064635e-03	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	1.453872e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	2.070308e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	2.818772e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	2.098884e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	2.140592e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	3.050142e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	4.308133e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	4.378581e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	3.547782e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	2.680281e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	3.362982e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	3.191477e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	3.559477e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	4.201854e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	3.232137e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	3.550120e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	3.821217e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	3.163077e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	4.834428e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	3.917259e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	5.870521e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	4.608500e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	6.318513e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	4.037841e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	5.626240e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	5.044842e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	6.093042e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	5.799280e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	4.397331e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	6.627889e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	4.716008e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	4.585321e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	3.360502e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	3.948307e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	4.215814e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	3.775990e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	4.654266e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	4.542710e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	4.062925e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	3.749885e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	4.551916e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	3.266461e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	4.180787e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	3.899604e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	4.675615e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	9.170380e-04	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	4.564760e-04	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	1.346260e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	4.055642e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	4.875782e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	3.603519e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	3.219561e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	3.227589e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	4.531113e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	4.061129e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	2.273948e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	8.148885e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	4.528536e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	4.528781e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	5.430836e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	1.592871e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	1.550143e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	8.198826e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	7.246001e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	7.797357e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	8.204503e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	7.255523e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	8.155162e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	1.451290e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	1.270336e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	1.687528e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	2.630893e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	2.159497e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	1.652777e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	1.924254e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	1.823115e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	3.131894e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	2.604145e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	1.545191e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	1.319493e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	2.778978e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	2.866256e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	4.437557e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	3.941754e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	6.510283e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	5.020409e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	4.355859e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	2.719118e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	2.815527e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	3.703278e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	5.445569e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	4.235615e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	3.740016e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	6.229546e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	5.305876e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	4.935786e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	6.621638e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	5.752111e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	5.452557e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	5.260570e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	5.284525e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	6.530486e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	4.693441e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	8.045301e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	4.760842e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	5.255781e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	7.323099e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	5.537479e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	3.898453e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	4.493713e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	4.030439e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	4.021822e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	6.643361e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	7.015764e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	6.052125e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	4.076900e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	3.496454e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	2.407460e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	3.358067e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	2.349119e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	9.035880e-04	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	5.921968e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	2.322804e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	3.135470e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	1.815047e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	1.803119e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	6.850624e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	3.633150e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	2.718271e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	1.806570e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	5.421498e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	4.065217e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	7.723022e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	1.487485e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	1.127273e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	8.108122e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	3.664990e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	2.180743e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	1.305986e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	7.678537e-03	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	7.704668e-03	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	1.213844e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	2.821482e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	2.608571e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	1.533995e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	1.408284e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	1.263755e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	1.494393e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	1.825652e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	2.894752e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	2.639466e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	3.270541e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	2.785189e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	3.164209e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	3.060528e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	2.955572e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	2.775301e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	3.820021e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	3.450139e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	1.723700e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	1.863079e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	3.503466e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	4.087248e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	3.918878e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	6.730536e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	6.958683e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	6.185531e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	4.177341e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	4.280666e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	5.128373e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	4.669442e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	5.220306e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	6.170179e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	6.183754e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	5.656086e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	4.166784e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	3.903775e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	4.718513e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	4.132082e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	5.249238e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	4.979959e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	4.430205e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	5.045737e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	4.326433e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	6.633307e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	4.914670e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	3.964891e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	4.995378e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	4.089883e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	5.675584e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	3.370589e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	3.998965e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	5.092178e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	4.961009e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	3.045634e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	4.703250e-04	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	1.366772e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	7.951331e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	6.427501e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	6.986173e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	3.667438e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	5.048762e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	2.276903e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	3.179229e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	9.130510e-04	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	5.890030e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	8.242212e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	1.491343e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	1.000040e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	1.464130e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	7.754444e-03	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	1.096816e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	1.643077e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	9.125084e-03	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	2.045697e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	1.944105e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	2.367591e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	2.725862e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	2.083656e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	2.443173e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	1.862529e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	3.660172e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	3.900557e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	3.669236e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	2.178505e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	1.910988e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	3.039064e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	2.463122e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	4.402015e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	2.821172e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	2.914763e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	3.216014e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	3.781428e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	5.146339e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	4.707026e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	3.774335e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	3.450033e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	4.488254e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	4.125274e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	3.520868e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	5.260991e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	5.357411e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	4.713213e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	5.411849e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	5.355152e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	6.066062e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	6.722078e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	6.116776e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	4.401180e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	7.201336e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	5.458816e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	4.122975e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	3.187294e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	3.999437e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	4.399855e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	3.639992e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	6.132876e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	4.521308e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	3.588861e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	4.437238e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	3.220701e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	3.730364e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	3.353371e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	3.889947e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	3.997836e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	4.313000e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	2.869269e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	4.459199e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	3.169170e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	4.527684e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	9.054780e-04	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	8.980610e-04	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	4.098220e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	7.435400e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	4.121611e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	2.709716e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	1.363456e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	1.375016e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	3.695220e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	5.013541e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	9.054780e-04	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	6.975574e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	7.460389e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	1.856461e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	6.906596e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	2.754484e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	5.981794e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	3.002273e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	1.462191e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	1.282892e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	1.145329e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	9.123463e-03	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	2.374136e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	1.960636e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	1.597831e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	1.518189e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	2.382512e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	1.862744e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	1.893513e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	1.173822e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	3.044908e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	2.946324e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	3.256362e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	2.851399e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	3.375248e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	2.418709e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	2.639419e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	3.736547e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	2.727900e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	2.860233e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	2.408114e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	3.641900e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	4.098675e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	3.364412e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	5.301319e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	4.292743e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	5.069488e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	4.623433e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	4.315022e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	5.451010e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	3.694843e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	5.232768e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	4.229935e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	3.991924e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	4.209562e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	3.181662e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	3.930452e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	5.456416e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	5.078046e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	4.408212e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	6.412823e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	5.738694e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	4.271287e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	5.351746e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	3.963014e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	3.701350e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	4.446237e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	4.165783e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	5.097592e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	3.662863e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	3.924723e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	4.368867e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	3.926347e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	3.897878e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	4.007986e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	4.367129e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	4.642990e-04	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	4.476950e-04	nan	nan
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	4.642990e-04	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	1.344690e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	1.344690e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	4.055086e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	8.964610e-04	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	1.809824e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	5.937490e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	1.358962e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	4.540314e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	5.034263e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	7.286564e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	1.269926e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	9.070704e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	8.101495e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	1.196413e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	7.238241e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	1.688445e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	2.106926e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	1.966337e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	1.606997e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	2.175854e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	1.181569e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	1.277025e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	1.759695e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	2.222650e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	9.484196e-03	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	2.762351e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	2.596864e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	2.460755e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	1.818720e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	3.570061e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	4.011651e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	2.663908e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	2.266385e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	4.670506e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	4.190330e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	3.066723e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	3.710255e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	4.003683e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	4.317261e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	5.111048e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	5.521931e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	4.625967e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	3.826425e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	4.229506e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	3.368917e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	3.869562e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	5.825266e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	5.433704e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	3.637750e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	3.318734e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	4.716672e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	4.209432e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	3.992244e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	4.134915e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	3.991112e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	4.435273e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	3.403171e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	2.789454e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	4.617392e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	3.412101e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	3.581432e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	4.788807e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	3.472507e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	3.741545e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	3.449279e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	3.729808e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	3.993649e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	5.533709e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	3.362942e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	4.348909e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	4.763983e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	4.266612e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.540892e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	5.875082e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	4.642990e-04	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	1.356327e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	2.718074e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	4.476950e-04	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	4.703250e-04	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	1.003493e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	1.369430e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	2.719086e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	4.548002e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	4.599281e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	1.360836e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.817472e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	4.128453e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	9.991875e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	5.000803e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	1.331261e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	6.839159e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	1.409374e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	1.416124e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	1.778856e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	1.690842e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	8.684841e-03	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	2.620832e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	2.631167e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.878747e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	1.807028e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	2.470157e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	2.499263e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	1.964216e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	2.122283e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	2.316998e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	1.682647e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	2.545696e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	2.221176e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	3.399285e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	2.819776e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	2.912567e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	2.284619e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	3.285347e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	3.214261e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	4.321658e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	4.612137e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	4.691186e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	6.585676e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	5.616318e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	5.659342e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	3.990656e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	4.046152e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	4.982991e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	6.178624e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	3.942224e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	6.634405e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	6.374423e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	5.123490e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	6.267442e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	6.300180e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	5.737282e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	7.315819e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	5.929594e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	5.940879e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	4.740730e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	4.774624e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	6.896973e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	4.175093e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	3.183117e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	5.133584e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	5.058686e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	5.059409e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	4.429780e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	5.213029e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	4.208149e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	3.306355e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	5.742981e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	3.528971e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	4.056626e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	4.476950e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	2.282380e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	1.369430e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	9.041710e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	9.207750e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	4.642990e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	4.559411e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	1.296445e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	3.216597e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	3.676706e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	2.280303e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	8.603762e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	4.519997e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	4.577702e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	4.099261e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	1.830302e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	2.520062e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	2.069078e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	1.511567e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.002603e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	1.458016e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	9.068356e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	8.603545e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	2.185592e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	2.073418e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	1.660595e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	2.844087e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	9.027183e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	1.977714e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	2.824527e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	2.493382e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	1.722961e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	1.814754e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	2.483072e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	1.855595e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	3.305889e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	2.084081e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	2.672210e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	2.964532e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	2.871615e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	3.517591e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	5.127137e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	4.099099e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	5.873007e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	4.732934e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	5.947876e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	5.244217e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	4.805526e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	4.769845e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	5.759951e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	6.988954e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	6.871002e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	5.439087e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	4.126273e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	4.065646e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	5.120211e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	3.715042e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	4.938299e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	5.299967e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	4.087625e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	5.834221e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	2.913522e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	4.143871e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	6.347544e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	4.877146e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	6.058964e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	4.970726e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	3.856591e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	3.753244e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	3.354887e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	3.083251e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	2.673767e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	2.991201e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	2.530445e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	2.033817e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	3.773958e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	8.964610e-04	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	1.369430e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	1.333636e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	4.579060e-04	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	2.235623e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	3.636163e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	3.175860e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	1.383353e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	6.293550e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	1.302227e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	1.040493e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	3.197397e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	1.678952e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	1.018645e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	8.549477e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	4.541277e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	9.411469e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	4.986340e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	1.446103e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	9.030116e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	1.045867e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	7.308738e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	1.644688e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	1.312740e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	1.996699e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	1.404062e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	2.574434e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	2.663862e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	1.591052e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	2.719880e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	3.958795e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	3.153410e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	4.290809e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	4.441223e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	3.108116e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	5.231073e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	4.686815e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	3.087503e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	2.725235e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	3.578629e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	4.096799e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	4.653150e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	5.443084e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	5.458702e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	3.986524e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	6.208875e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	7.380250e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	6.479957e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	5.181047e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	5.396853e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	4.584880e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	3.995740e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	5.118321e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	5.659288e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	4.866588e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	4.548722e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	5.183736e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	3.794241e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	6.057579e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	3.700337e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	4.513850e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	6.434432e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	4.094660e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	5.446025e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	5.145102e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	6.003676e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	6.078036e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	3.244580e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	2.938161e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	4.504101e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	4.315130e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	2.771871e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	3.637486e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	2.774412e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	2.468210e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	1.790780e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	2.243519e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	8.953900e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	4.482300e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	1.353173e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	8.964470e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	2.264475e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	2.279850e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	2.276728e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	6.315575e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	5.380231e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	4.956187e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	3.591169e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	1.804166e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	1.346874e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	8.969820e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	4.567125e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	5.871747e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	3.637258e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	4.488198e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	7.747897e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	8.587485e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	1.079844e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	1.229994e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	1.094427e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	1.700030e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	1.949101e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	1.645017e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	2.088095e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	2.122926e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	3.259637e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	2.442237e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	3.004983e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	2.240445e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	3.154991e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	3.466936e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	4.588457e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	4.270690e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	4.111511e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	4.258190e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	4.574052e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	4.133084e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	4.263271e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	5.055654e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	5.430747e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	8.097221e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	7.707326e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	5.846897e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	5.315451e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	6.439207e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	7.202443e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	6.172359e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	5.499656e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	5.619924e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	4.724238e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	3.715621e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	4.755477e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	5.346310e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	5.659079e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	5.169724e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	6.620406e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	4.388960e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	7.089794e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	4.516450e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	4.606454e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	5.215570e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	5.063675e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	3.360345e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	5.969119e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	4.832435e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	3.953800e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	5.049543e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	4.695523e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	4.625511e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	4.841669e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	5.206095e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	4.427030e-04	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	2.282380e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	1.369430e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	2.796045e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	1.372287e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	8.975040e-04	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	3.678932e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	3.232354e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	4.642990e-04	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	3.192901e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	9.158110e-04	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	3.159530e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	4.102171e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	1.061582e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	1.012483e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	7.785266e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	1.044889e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	1.505955e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	2.047245e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	9.576630e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	9.435634e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	1.498849e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	1.458228e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	9.997602e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	2.215133e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	1.535435e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	2.392972e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	1.319544e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	2.167056e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	2.052738e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	2.672027e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	2.042928e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	2.423539e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	3.358268e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	2.356697e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	2.585470e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	3.562496e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	3.300439e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	4.110006e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	3.251595e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	4.226296e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	3.790000e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	4.015846e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	3.319246e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	6.095469e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	5.980344e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	4.666650e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	4.678311e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	4.936726e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	3.905533e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	5.054890e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	4.468222e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	4.395884e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	4.056746e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	4.361925e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	4.356790e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	3.230566e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	4.142620e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	4.268521e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	3.940803e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	4.884651e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	6.290639e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	4.583825e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	7.668120e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	4.660191e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	3.906558e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	4.807293e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	5.665065e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	4.966347e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	4.453675e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	4.705028e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	4.056113e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	3.189016e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	3.588799e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	4.553580e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	4.553580e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	9.256830e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	4.703250e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	9.346240e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	4.487520e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	1.360064e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	3.123120e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	1.076223e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	1.065509e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	5.461968e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	5.420851e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	4.994142e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.460228e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.224986e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	9.116582e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	1.435404e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	1.040350e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	1.048194e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	1.009258e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	6.478915e-03	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	2.685003e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	2.989554e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	2.007127e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	2.541020e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	3.408651e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	1.922245e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	1.642304e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	3.623058e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	3.322823e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	2.230656e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	2.512283e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	2.275016e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	2.249487e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	1.594526e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	2.281419e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	2.637316e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	3.342738e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	2.098124e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	3.857452e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	4.367976e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	3.454203e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	4.685131e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	4.264657e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	5.192067e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	5.651943e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	5.461099e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	5.243760e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	4.041932e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	6.159286e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	5.942142e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	5.608417e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	5.576859e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	7.836485e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	4.942638e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	6.571608e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	6.146835e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	5.762334e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	5.435944e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	5.888886e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	4.736096e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	3.150926e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	4.146558e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	5.230525e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	5.623377e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	5.031185e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	3.546608e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	4.395054e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	4.961834e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	5.970548e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	5.876877e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	4.711127e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	6.182599e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	2.815104e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	3.091073e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	4.642990e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	4.642990e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	4.476950e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	4.503711e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	2.261010e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	9.054780e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	1.353708e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	1.791367e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	6.268211e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	3.184779e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	2.241135e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	1.328110e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	3.179764e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	6.814712e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	5.961783e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	1.484174e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	8.687669e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	1.049832e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	1.323774e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	1.176681e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	7.732723e-03	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	1.048719e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	7.695884e-03	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	1.081235e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	2.722583e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	2.669521e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	2.446084e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	2.537885e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	1.764364e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	3.753474e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	2.753880e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	2.448265e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	3.406719e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	2.316400e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	1.451594e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	3.524741e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	1.983325e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	3.217850e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	3.273315e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	3.406720e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	4.146080e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	4.543847e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	4.023875e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	4.009923e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	4.287591e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	5.282399e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	4.710928e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	3.085822e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	4.307707e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	2.864647e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	5.529119e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	4.459075e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	4.908221e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	3.175270e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	4.254511e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	4.626008e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	4.655192e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	6.650396e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	4.862257e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	6.533389e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	5.236166e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	5.696162e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	6.494176e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	8.221049e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	5.901445e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	7.789572e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	6.553273e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	6.429695e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	4.380111e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	4.403423e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	6.956621e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	6.282946e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	7.313536e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	5.758294e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	6.527515e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	7.126232e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	4.703250e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	4.703250e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	4.579060e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	2.683853e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	2.726536e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	2.752267e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	1.818130e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	2.271548e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	4.553580e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	9.038570e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	6.795683e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	5.077674e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	6.391139e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	5.921429e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	7.742764e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	8.244720e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	2.460207e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	4.037649e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	3.285711e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	2.782670e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	1.681475e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	1.593054e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	1.679096e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	1.826955e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	4.115190e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	3.711126e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	2.700465e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	4.880902e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	2.346443e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	2.177703e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	2.207641e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	2.365254e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	2.399822e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	4.349533e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	4.334050e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	3.231640e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	3.902763e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	3.096729e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	4.163882e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	4.152171e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	5.656490e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	5.478514e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	5.258072e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	6.115731e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	5.431789e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	9.210588e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	6.149353e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	5.228644e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	5.702600e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	5.039594e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	4.648180e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	5.844147e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	7.682731e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	5.829285e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	5.463032e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	6.485463e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	5.969455e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	6.325630e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	8.716219e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	6.136543e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	6.214716e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	6.096725e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	6.034736e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	5.187089e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	5.730377e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	6.225200e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	6.344996e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	4.110483e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	6.832518e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	6.480806e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	4.150063e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	5.299261e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	3.790020e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	4.800764e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	6.334376e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	4.768634e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	4.482300e-04	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	4.553580e-04	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	1.804506e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	4.487520e-04	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	1.358220e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	2.724224e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	1.818809e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	4.095208e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	1.389402e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	2.336658e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	2.786006e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	1.833803e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	1.156188e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	1.572860e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	9.180176e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	9.537308e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	1.046996e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	9.590785e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	9.681041e-03	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.605340e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	2.592051e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	1.599331e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	1.373725e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	2.584960e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	1.606167e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	3.345765e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	2.008011e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	2.685486e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	2.324151e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	2.135970e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	2.621244e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	1.941338e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	2.300233e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	4.336753e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	3.711031e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	4.009777e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	3.135633e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	3.449766e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	3.599727e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	4.074169e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	4.968701e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	3.458009e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	4.346285e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	5.155700e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	5.467474e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	4.855751e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	4.136908e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	4.531955e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	3.629612e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	2.973109e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	5.133778e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	4.538636e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	6.259690e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	7.000299e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	4.835233e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	5.131617e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	7.512323e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	6.023044e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	4.850800e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	5.066666e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	7.917850e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	6.447912e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	5.079613e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	7.806963e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	7.555225e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	7.182311e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	4.918436e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	5.421896e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	7.833986e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	5.186693e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	4.925292e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	4.510766e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	4.917480e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	6.748434e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	6.261878e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	5.777111e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	9.158110e-04	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	8.854060e-04	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	8.991790e-04	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	4.579060e-04	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	1.841652e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	1.366070e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	4.534017e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	3.179502e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	1.522270e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	8.063379e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	7.192893e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	4.040830e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	1.624549e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	9.017360e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	5.882630e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	9.069110e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	7.695266e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	1.359913e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	4.072000e-03	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	1.183763e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	1.734387e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	1.276909e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	1.583533e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	1.862647e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	2.159110e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	1.275427e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	3.067052e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	2.867001e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	2.405982e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	2.280209e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	1.640686e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	3.954887e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	3.941243e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	2.897950e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	2.219581e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	2.444214e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	2.847781e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	2.914395e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	3.140970e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	5.199016e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	3.280048e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	4.181039e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	4.400311e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	2.951580e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	4.139891e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	3.812459e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	3.771457e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	4.652168e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	4.450869e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	4.107446e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	8.475487e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	7.511308e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	4.433250e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	5.696671e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	6.494558e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	6.226381e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	5.395727e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	5.399059e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	4.670931e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	3.413075e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	6.455279e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	7.439586e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	7.443086e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	6.099107e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	7.714258e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	5.809739e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	4.512465e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	4.795135e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	5.126471e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	4.896626e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	4.822352e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	6.103711e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	5.198121e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	5.122677e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	5.246054e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	3.378033e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	4.579060e-04	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	1.792920e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	3.138119e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	8.975040e-04	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	4.487520e-04	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	2.716430e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	3.213252e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	2.739309e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	1.269916e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	5.012065e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	2.299197e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	2.706937e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	6.310086e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	7.364249e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	7.785099e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	2.745255e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	6.326226e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	4.999378e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	9.167167e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	1.453006e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	1.084455e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	1.365002e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	1.448833e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	1.373404e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	1.683520e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	2.316848e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	1.638424e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	2.249889e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	2.226486e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	2.348888e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	1.962864e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	3.729573e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	1.999378e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	3.048925e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	2.947719e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	2.095042e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	3.965365e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	3.428025e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	5.111523e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	6.140882e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	5.787972e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	5.947229e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	7.705253e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	4.783924e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	4.754036e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	4.653456e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	3.409913e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	4.081038e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	5.765697e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	3.791576e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	5.126616e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	5.507489e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	4.493155e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	4.904428e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	4.405898e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	4.251611e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	5.113131e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	5.381952e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	4.022853e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	4.780456e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	6.377787e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	7.315294e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	5.440611e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	5.958453e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	4.856144e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	6.963177e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	5.194560e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	5.013458e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	6.967912e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	5.096283e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	3.762907e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	8.097249e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	6.045168e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	4.967591e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	7.132399e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	7.214697e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	6.854062e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	4.527390e-04	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	4.527390e-04	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	4.579060e-04	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	8.954420e-04	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	3.172077e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	1.809772e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	3.620054e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	4.506631e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	1.744176e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	5.823210e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	5.863638e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	6.312994e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	7.223927e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	1.805571e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	6.758359e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.304737e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	1.665781e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	9.510801e-03	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	1.181423e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	2.455649e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	1.626284e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	1.171489e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	1.860001e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	1.415749e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	2.548197e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	2.190653e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	2.452300e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	4.513151e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	3.385661e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	3.763053e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	3.318089e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	2.774582e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	3.934728e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	3.121278e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	4.428618e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	2.725459e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	2.910191e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	2.766593e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	3.403648e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	5.209187e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	6.329861e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	5.417551e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	3.669176e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	4.044308e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	4.870358e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	4.515388e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	4.997432e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	4.430398e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	3.092407e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	3.912546e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	3.422819e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	3.599941e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	4.849300e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	5.242599e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	4.452880e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	3.934813e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	5.512045e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	6.798150e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	8.429675e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	6.304338e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	6.011401e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	6.826220e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	6.382588e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	5.945084e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	5.682191e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	4.953825e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	5.998958e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	5.305804e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	5.379672e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	5.448034e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	5.621451e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	4.621921e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	4.587736e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	5.246116e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	4.122870e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	4.924176e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	8.964470e-04	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	1.831652e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	2.282579e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	9.130510e-04	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	3.242276e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	3.622967e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	7.242519e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	3.604828e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	4.568140e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	5.028392e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.323766e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	1.349228e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	7.643436e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	9.068047e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	9.206466e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	6.801499e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	4.539023e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	1.377109e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	3.697794e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	2.124384e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	1.952957e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	1.860323e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	1.846130e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	1.665350e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	1.173625e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	1.999719e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	1.550533e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	1.817066e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	2.671213e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	1.677537e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	2.770249e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	3.401324e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	2.537423e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	3.359606e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	4.319007e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	3.983011e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	4.876810e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	4.214187e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	2.948998e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	4.674464e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	2.318298e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	3.447717e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	5.564524e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	4.765809e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	4.854287e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	5.542809e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	4.576837e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	4.626444e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	5.034830e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	5.708539e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	5.515216e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	3.919746e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	4.137940e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	5.781191e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	7.334067e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	6.044637e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	5.972673e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	6.979448e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	6.463528e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	9.446732e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	6.811201e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	5.153909e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	5.558644e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	5.264525e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	7.258431e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	6.647007e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	5.932618e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	4.377155e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	6.688589e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	6.715150e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	6.277722e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	6.618330e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	6.525666e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	2.326781e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	9.185550e-04	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	1.092968e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	6.799679e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	3.603818e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	7.192288e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	1.808221e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	3.168102e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	5.443962e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	7.239546e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	9.588422e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	6.840153e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	9.120710e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	7.772188e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	8.212115e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	9.928764e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	8.185952e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	1.044942e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	8.584326e-03	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	9.031051e-03	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	9.039481e-03	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	1.273442e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	1.028499e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	2.063792e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	3.417508e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	2.390347e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	4.152806e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	1.951397e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	2.269472e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	1.678394e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	4.876449e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	3.182641e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	3.397507e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	3.836542e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	3.931727e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	3.527629e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	5.216164e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	3.386343e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	3.653954e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	3.183210e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	2.766210e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	5.592346e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	5.828572e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	4.951337e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	3.666591e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	6.641205e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	4.784254e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	7.568759e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	5.155278e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	4.984647e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	4.386622e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	6.346362e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	4.081403e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	7.173767e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	6.097946e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	5.479447e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	4.462610e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	6.339229e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	4.993561e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	7.094816e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	4.944844e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	4.698767e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	5.693069e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	6.672224e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	6.986863e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	7.489743e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	5.732214e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	6.922686e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	8.248437e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	6.008339e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	5.930403e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	6.770296e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	7.234897e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	6.168952e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	7.677989e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	4.487520e-04	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	1.366070e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	1.358947e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	9.256830e-04	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	2.701497e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	1.790780e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	9.222050e-04	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	4.642990e-04	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	2.729567e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	3.175267e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	3.362378e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	1.639022e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	1.188088e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	1.498508e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	7.769273e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	6.825456e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	1.195424e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	1.555981e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	1.041593e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	2.072321e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	3.562184e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	1.356565e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	2.261239e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	1.587334e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	2.174752e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	2.489003e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	1.537870e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	2.264057e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	1.994720e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	3.368648e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	2.961623e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	2.542901e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	5.485572e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	4.108597e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	3.542573e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	3.985898e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	3.371658e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	2.957559e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	3.950529e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	3.357705e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	3.081769e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	4.159239e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	4.260588e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	4.810801e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	2.853931e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	3.773598e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	5.060647e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	4.732131e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	5.971802e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	5.069696e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	5.535160e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	6.013549e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	4.725616e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	4.819450e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	4.978608e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	3.637141e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	4.679177e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	3.950498e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	7.389672e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	6.215297e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	6.929032e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	5.129932e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	6.062908e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	4.780613e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	5.491055e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	6.100098e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	5.092302e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	4.098329e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	6.089538e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	5.542365e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	5.484790e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	6.266000e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	5.905381e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	5.676728e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	5.931853e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	5.610686e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	2.225614e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	1.348304e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	5.970079e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	3.569245e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	1.355731e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	1.837632e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	3.244699e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	4.606383e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	1.150295e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	5.047448e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	6.435242e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	1.409485e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.551169e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.632291e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	1.367643e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	2.255538e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	9.656857e-03	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	1.440728e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	1.369919e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	9.924816e-03	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	1.644727e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	1.645638e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	1.228217e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	1.861407e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	2.506435e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	2.715734e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	1.637681e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	2.268800e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	3.513963e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	3.238340e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	4.123206e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	2.993666e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	4.171022e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	5.806165e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	6.356958e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	3.839525e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	3.187964e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	4.070277e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	3.836416e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	3.480094e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	3.671876e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	4.180010e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	2.543751e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	3.853316e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	4.171178e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	3.008213e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	3.697222e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	2.942738e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	5.533702e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	4.244196e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	3.667086e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	2.847097e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	3.076659e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	5.258416e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	3.820887e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	7.380335e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	4.580668e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	5.558189e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	5.006430e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	6.492434e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	4.818850e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	6.629223e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	4.160640e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	3.813697e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	5.314513e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	4.902472e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	4.492329e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.115029e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	5.482291e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	6.332932e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	5.471881e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	4.741089e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	5.920995e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	4.482300e-04	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	4.427030e-04	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	4.482300e-04	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	3.205340e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	4.133575e-03	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	2.289530e-03	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	9.588851e-03	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	8.212075e-03	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	7.747078e-03	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	8.272174e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	7.781632e-03	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	4.096365e-03	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	3.644991e-03	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	5.920913e-03	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	1.836015e-03	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	5.854651e-03	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	9.984445e-03	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	4.978362e-03	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	8.637467e-03	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	1.207737e-02	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	2.164297e-02	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	2.122116e-02	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	1.767143e-02	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	8.658268e-03	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	2.287897e-02	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	1.823344e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	1.833083e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	1.773566e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	3.062921e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	2.177120e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	1.806194e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	4.595500e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	2.903695e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	2.229717e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	3.220389e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	2.850087e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	3.358355e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	5.483729e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	4.132050e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	3.662340e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	3.304365e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	3.675956e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	3.869087e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	4.045499e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	5.402941e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	3.865292e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	4.538476e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	4.203376e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	4.613138e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	3.617838e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	3.321569e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	2.548507e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	2.731619e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	3.120353e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	3.496300e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	4.267546e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	2.880733e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	4.085083e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	6.065329e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	5.962282e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	4.938873e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	4.856786e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	5.078954e-02	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	6.035657e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	5.750849e-02	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	4.672701e-02	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	4.675295e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	5.807337e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	4.502708e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	5.215158e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	6.277854e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	5.687210e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	6.211456e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	5.338193e-02	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	5.267269e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	6.628442e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	7.045295e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	4.096001e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	8.303972e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	3.262150e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	2.774727e-03	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	2.765297e-03	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	3.228134e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	1.379540e-03	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	6.344048e-03	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	7.655122e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	1.083458e-02	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	9.131508e-03	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	1.584141e-02	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	8.667047e-03	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	4.521502e-03	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	5.948309e-03	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	5.914014e-03	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	1.453006e-02	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	1.272710e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	1.089628e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	8.194674e-03	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	1.863638e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	1.411278e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	1.323160e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	3.360115e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	1.959338e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	1.854392e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	2.300633e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	1.537307e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	4.210201e-02	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	3.875640e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	3.898291e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	4.052897e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	2.446813e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	2.775336e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	3.405269e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	4.986656e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	3.998244e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	3.317092e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	3.600480e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	5.056540e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	4.765710e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	4.623530e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	4.895028e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	6.600837e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	4.756224e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	4.080842e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	3.804215e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	4.076017e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	1.683701e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	4.052304e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	4.608937e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	2.597367e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	3.190274e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	3.516504e-02	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	2.468729e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	3.606158e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	3.447908e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	4.392250e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	6.959723e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	5.419047e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	4.143630e-02	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	4.739390e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	6.960471e-02	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	6.967683e-02	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	5.129309e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	5.477119e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	6.998659e-02	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	9.319006e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	1.277376e-01	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	7.214427e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	7.056364e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	5.374606e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	6.850289e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	6.130592e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	7.269166e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	7.276104e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	9.285990e-04	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	1.359529e-03	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	4.564760e-04	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	8.959250e-04	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	2.698312e-03	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	4.029701e-03	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	2.682765e-03	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	1.305300e-02	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	1.095805e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	1.603403e-02	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	1.146694e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	1.046755e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	1.749824e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	1.570568e-02	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	1.051541e-02	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	7.737946e-03	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	1.816250e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	1.310170e-02	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	2.415250e-02	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	2.555103e-02	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	1.005560e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	1.492767e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	1.677085e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	1.949817e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	4.418279e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	2.349446e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	3.024259e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	3.024686e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	4.016123e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	3.638281e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	3.150122e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	5.082739e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	5.894641e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	3.805660e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	3.427903e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	4.184318e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	4.525139e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	3.494853e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	4.266968e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	3.635072e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	4.003546e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	3.368251e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	4.323327e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	4.764717e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	3.812821e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	4.249620e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	3.176019e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	3.765959e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	4.228251e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	5.928716e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	3.734523e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	5.432227e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	6.596686e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	5.944671e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	6.041074e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	5.245749e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	5.417797e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	5.174110e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	5.233171e-02	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	6.172321e-02	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	6.174992e-02	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	4.450070e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	5.267602e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	5.388350e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	4.261712e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	6.195623e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	9.746250e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	5.867324e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	5.318661e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	4.898748e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	6.831104e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	4.443158e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	6.509074e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	2.235623e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	8.964610e-04	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	4.482300e-04	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	1.837518e-03	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	1.345756e-03	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	9.030530e-04	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	6.755523e-03	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	4.515871e-03	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	1.514169e-02	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	1.088957e-02	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	7.276796e-03	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	1.188670e-02	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	1.000145e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	1.720068e-02	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	1.374874e-02	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	1.086939e-02	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	1.315886e-02	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	2.201810e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	1.819271e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	3.555552e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	2.499943e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	3.328643e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	1.914515e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	2.093751e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	2.149150e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	2.429814e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	1.813794e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	1.782089e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	4.430896e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	4.700963e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	3.570124e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	3.385153e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	3.033497e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	3.801730e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	6.804450e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	4.847212e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	5.775428e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	3.907926e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	3.684891e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	4.406014e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	5.356400e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	4.138663e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	6.232361e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	3.770650e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	5.023502e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	3.397506e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	3.590478e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	3.639285e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	6.099453e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	4.843365e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	3.626664e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	2.724925e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	2.871154e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	2.589071e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	3.795716e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	3.548494e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	4.267745e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	4.949123e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	6.130372e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	6.934018e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	5.231240e-02	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	6.448529e-02	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	7.287654e-02	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	6.456001e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	7.151308e-02	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	8.258036e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	7.826636e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	7.643167e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	7.187597e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	6.852100e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	7.517767e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	8.001254e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	7.903466e-02	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	2.716430e-03	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	4.074650e-03	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	1.358220e-03	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	4.527390e-04	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	1.357445e-03	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	4.906098e-03	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	4.031236e-03	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	5.962842e-03	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	3.659062e-03	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	1.793234e-02	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	8.073083e-03	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	4.967920e-03	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	1.100499e-02	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	6.374191e-03	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	1.186740e-02	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	1.006664e-02	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	9.100742e-03	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	1.102609e-02	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	4.599731e-03	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	1.008597e-02	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	6.824341e-03	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	1.330842e-02	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	2.077549e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	2.636430e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	1.507114e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	2.898998e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	1.768669e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	1.728293e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	1.596875e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	2.129850e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	2.090500e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	1.818418e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	3.271407e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	2.366152e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	2.235246e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	3.724859e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	4.669260e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	3.007694e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	3.104545e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	2.817939e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	4.521919e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	2.904729e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	5.475340e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	5.028757e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	4.244841e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	5.295467e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	6.457261e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	3.685121e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	3.002299e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	3.231180e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	2.079326e-02	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	3.421073e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	4.990504e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	5.564680e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	4.736897e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	6.419493e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	5.265114e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	8.024126e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	5.920847e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	5.438395e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	4.995278e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	5.084650e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	4.712920e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	5.155032e-02	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	3.998306e-02	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	4.427930e-02	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	6.139995e-02	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	7.361274e-02	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	4.830283e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	5.784883e-02	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	5.363639e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	4.511554e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	5.237541e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	5.604074e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	7.529338e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	5.777295e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	6.079011e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	1.857200e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	9.207750e-04	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	4.642990e-04	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	1.822191e-03	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	2.279315e-03	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	4.476950e-04	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	9.285990e-04	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	4.579060e-04	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	4.579060e-04	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	3.623699e-03	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	4.961505e-03	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	5.955032e-03	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	4.099009e-03	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	6.820624e-03	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	8.175495e-03	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	7.783573e-03	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	6.783881e-03	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	1.171435e-02	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	6.832799e-03	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	6.744580e-03	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	1.182797e-02	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	5.903253e-03	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	1.000793e-02	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	1.450339e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	9.635290e-03	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	2.147971e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	2.278021e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	4.315809e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	4.094523e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	3.510917e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	2.622933e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	2.628061e-02	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	3.902024e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	3.581904e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	2.630375e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	2.592767e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	2.618942e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	2.678712e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	2.807301e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	4.218183e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.093359e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	3.231288e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	4.662136e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	2.905265e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	3.617654e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	3.166551e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.508098e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	3.306128e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	3.825806e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	3.902812e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	2.853716e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	3.006323e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	3.159813e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	4.152946e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	3.946687e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	4.775339e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	4.147631e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	4.584206e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	3.513432e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	3.881428e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	5.039151e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	4.552072e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	6.086434e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	7.287446e-02	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	8.188799e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	4.818532e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	7.457926e-02	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	6.524869e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	7.291502e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	1.000330e-01	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	9.131141e-02	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	6.979006e-02	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	6.922030e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	7.059546e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	7.586469e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	7.669148e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	7.790968e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	4.476950e-04	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	4.527390e-04	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	4.487520e-04	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	5.995685e-03	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	9.935406e-03	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	6.805090e-03	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	6.756820e-03	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	7.216259e-03	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	2.251679e-03	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	1.363086e-02	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	8.486797e-03	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	1.171741e-02	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	8.518995e-03	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	6.764359e-03	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	1.313283e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	2.054381e-02	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	1.970789e-02	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	2.236187e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	1.184690e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	1.734078e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	1.141376e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	1.055395e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	1.234160e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	1.996647e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	3.169563e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	1.450716e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	2.311922e-02	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	3.579658e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	2.978971e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	2.180447e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	3.295695e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	4.617003e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	2.985379e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	2.441394e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	2.541897e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	3.053627e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	2.422831e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	3.515379e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	2.546379e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	3.574967e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	3.658433e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	3.363838e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	2.228620e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	2.355468e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.236634e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	3.534636e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	3.049253e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	3.508778e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	3.930810e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	3.343964e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	3.076014e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	3.768366e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	4.184876e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	3.791641e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	4.384114e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	5.117051e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	3.830981e-02	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	4.746355e-02	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	5.341181e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	4.392620e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	3.854604e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	5.660999e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	4.042372e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	5.517356e-02	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	5.878303e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	8.386597e-02	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	5.946462e-02	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	6.443549e-02	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	5.434729e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	7.722140e-02	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	8.390458e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	7.646554e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	6.725057e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	4.527390e-04	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	1.338145e-03	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	1.593841e-02	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	7.690060e-03	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	3.173189e-03	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	1.804780e-03	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	1.204804e-02	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	1.714989e-02	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	7.787657e-03	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	7.677857e-03	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	3.644308e-03	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	6.957498e-03	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	4.569147e-03	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	1.772378e-02	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	6.371676e-03	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	1.952214e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	8.195916e-03	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	5.440288e-03	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	1.685539e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	9.995863e-03	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	1.582861e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	8.155573e-03	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	1.038880e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	1.270525e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	1.326270e-02	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	3.164300e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	3.224557e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	2.396773e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	2.501518e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	2.169605e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	2.913477e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	3.275852e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	3.619772e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	4.275756e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	3.437475e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	4.375936e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	4.126194e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	3.599448e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	3.125252e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	2.184316e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	2.637686e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	2.830305e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	2.546403e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	2.466580e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	1.413231e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	2.435662e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	2.538066e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	2.492459e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	4.486403e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	3.376727e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	3.820101e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	4.558261e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	3.132636e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	2.448134e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	4.261369e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	3.722215e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	3.997330e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	4.442173e-02	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	7.444010e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	4.722129e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	6.907474e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	5.556938e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	8.609447e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	5.540273e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	7.006539e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	6.372124e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	6.371687e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	6.053754e-02	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	7.893444e-02	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	1.018323e-01	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	7.232255e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	6.919976e-02	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	6.818364e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	4.642990e-04	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	4.642990e-04	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	1.775805e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	9.052280e-04	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	8.975040e-04	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	5.016274e-03	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	3.675869e-03	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	3.193314e-03	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	5.001455e-03	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	2.279814e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	2.285080e-03	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	9.066863e-03	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	2.700853e-03	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	7.831148e-03	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	8.184448e-03	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	9.501248e-03	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	9.955260e-03	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	9.058375e-03	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	1.078991e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	1.723001e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	1.318023e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	9.030121e-03	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	9.019028e-03	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	7.263880e-03	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	4.582609e-03	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	1.441826e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	1.276982e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	2.282522e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	2.718218e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	2.886471e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	3.273984e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	3.086869e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	3.369931e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	3.316573e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	4.088152e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	3.010318e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	4.321510e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	3.589319e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	4.160359e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	3.421027e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	4.057310e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	3.780593e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	3.632382e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	2.848730e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	4.538352e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	2.467912e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	3.271824e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	3.924786e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	3.696462e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	3.733870e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	5.406907e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	3.503624e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	4.271308e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	3.003976e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	2.273811e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	2.756460e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	4.413953e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	2.820146e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	4.093570e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	2.448095e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	3.308802e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	2.219913e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	2.991833e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	3.683784e-02	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	3.622096e-02	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	3.639412e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	5.035172e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	4.438452e-02	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	8.258414e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	6.845821e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	7.339522e-02	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	8.311859e-02	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	8.410051e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	8.638497e-02	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	8.719243e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	7.625323e-02	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	6.115449e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	7.471009e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	8.953900e-04	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	4.476950e-04	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	9.066580e-04	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	3.605559e-03	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	5.403193e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	1.828862e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	6.825471e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	1.813578e-03	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	1.809498e-03	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	4.973078e-03	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	2.691471e-03	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	3.150899e-03	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	5.884247e-03	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	3.610881e-03	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	9.660331e-03	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	1.091964e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	5.046253e-03	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	6.375801e-03	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	1.226739e-02	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	1.401397e-02	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	1.586825e-02	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	2.227656e-02	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	1.630198e-02	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	2.756644e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	3.344054e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	2.545414e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	3.088041e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	2.406826e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	3.227885e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	4.101238e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	2.318978e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	3.359234e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	2.513674e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	2.210565e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	2.672841e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	2.265117e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	1.270920e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	3.910625e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	2.589412e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	3.233361e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	1.870378e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	2.359498e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	1.920718e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	3.065266e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	2.457636e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	5.358370e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	4.064101e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	2.950148e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	3.022122e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	2.143723e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	1.907939e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	3.562377e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	4.885797e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	5.714095e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	4.131254e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	5.502908e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	3.199159e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	3.894943e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	3.397655e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	3.694024e-02	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	4.923288e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	3.615291e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	3.814134e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	5.176532e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	4.990798e-02	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	6.001151e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	8.469349e-02	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	8.410774e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	6.157239e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	8.213060e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	7.703573e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	1.082282e-01	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	7.501355e-02	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	7.238922e-02	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	5.736353e-02	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	5.475487e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	1.810960e-03	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	1.358220e-03	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	8.089096e-03	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	4.478293e-03	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	3.129977e-03	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	1.787902e-03	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	5.377233e-03	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	2.683879e-03	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	2.256723e-03	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	4.498722e-03	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	7.728240e-03	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.365871e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	9.654730e-03	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	8.210745e-03	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	1.266938e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	2.294702e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	1.136458e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	1.243410e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	1.369400e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	2.454091e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	2.266001e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	9.500395e-03	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	2.264836e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	2.588712e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	1.678962e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	2.021157e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	1.968306e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	1.280196e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	1.872137e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	4.024751e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	3.765781e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	2.255604e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	1.980503e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	2.480779e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	4.317317e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	4.001586e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	3.915974e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	4.927569e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	3.260786e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	2.449409e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	2.760459e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	4.615930e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	3.468233e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	2.724794e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	3.175349e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	3.600950e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	4.013601e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	4.001327e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	3.028691e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	6.790932e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	3.371842e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	3.593111e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	3.540755e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	2.219496e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	2.894090e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	2.626352e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	3.204916e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	4.189006e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	4.150313e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	3.500117e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	4.866810e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	8.302077e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	7.955079e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	5.728048e-02	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	6.435372e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	5.364903e-02	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	4.270845e-02	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	6.032614e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	8.019876e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	6.213774e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	6.208998e-02	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	5.712053e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	5.831662e-02	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.170118e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	6.410680e-03	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	3.205340e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	2.289530e-03	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	6.859432e-03	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	8.120170e-03	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	4.964455e-03	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	2.293499e-03	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	6.355191e-03	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	4.019425e-03	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	5.972665e-03	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	4.531011e-03	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	6.327500e-03	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	5.452216e-03	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	3.645465e-03	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	1.185159e-02	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	7.316337e-03	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	2.108895e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	2.840636e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	1.579768e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	2.752744e-02	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	2.120101e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	1.512621e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	2.114853e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	2.182108e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	2.362558e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	2.870855e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	1.901399e-02	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	2.531230e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	3.269723e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	3.084252e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	3.235616e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	3.646503e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	3.454393e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	2.134967e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	2.804563e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	1.998283e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	1.947599e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	1.910241e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	2.186796e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	2.179665e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	3.810141e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	3.868918e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	5.225224e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	4.672025e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	2.968774e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	3.044070e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	3.172287e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	3.901498e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	2.090137e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	3.006279e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	3.231921e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	2.750995e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	2.364375e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	3.344444e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	3.271115e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	3.234008e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	4.752684e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	4.179457e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	3.106550e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	4.407719e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	3.505133e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	4.291120e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	5.914701e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	5.443805e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	4.665894e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	7.891073e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	6.425384e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	5.964996e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	6.844946e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	7.876800e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	6.697748e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	7.912683e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	6.347086e-02	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	7.801279e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	7.256076e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	6.998492e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	4.553580e-04	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	2.724485e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	4.077761e-03	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	2.697060e-03	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	5.875181e-03	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	2.719980e-03	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	1.377563e-03	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	3.228940e-03	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	2.707518e-03	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	1.352862e-03	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	1.299729e-02	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	9.075395e-03	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	1.489091e-02	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	1.268401e-02	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	1.110190e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	1.049715e-02	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	6.757123e-03	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	7.758098e-03	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.059746e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	1.422684e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	1.366487e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	1.933090e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	1.233907e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	1.316916e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	1.872326e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	2.272223e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	2.097073e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	3.185239e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	2.786401e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	2.550413e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	3.391152e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	2.880311e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	3.375792e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	4.045122e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	3.266651e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	3.307293e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	3.567897e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	3.284162e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	3.560847e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	2.330312e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	2.276565e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	2.499016e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	2.954625e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	4.007823e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	3.987883e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	2.537108e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	2.759518e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	2.802292e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	3.076921e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	2.715479e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	3.072340e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	3.381723e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	3.843676e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	3.532891e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	5.169981e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	3.222314e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	3.355181e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	3.616353e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	2.759403e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	4.405299e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	2.629796e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	4.913591e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	6.490064e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	7.442840e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	5.894628e-02	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	6.035196e-02	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	5.751218e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	6.341881e-02	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	7.411328e-02	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	9.132594e-02	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	7.720324e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	9.034426e-02	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	8.265225e-02	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	6.756652e-02	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	9.066436e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	1.352862e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	4.487520e-04	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	1.367829e-03	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	1.838154e-03	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	1.799788e-03	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	5.466710e-03	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	5.436526e-03	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	1.831606e-03	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	4.014187e-03	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	4.427030e-04	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	8.701018e-03	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	9.902983e-03	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	1.030313e-02	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	7.257096e-03	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	1.308002e-02	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	1.036428e-02	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	6.350696e-03	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	5.915145e-03	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	6.732235e-03	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	2.217253e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	2.946402e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	1.763702e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	1.910807e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	1.688013e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	3.331044e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	2.779969e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	2.504388e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	2.227897e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	3.042255e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	3.326367e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	2.181772e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	2.826086e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	2.558676e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	1.950648e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	2.099673e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	1.807967e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	2.398365e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	2.260308e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	2.703858e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	2.554824e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	3.170872e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	3.149056e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	3.828379e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	3.977215e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	2.318164e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	4.030780e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	3.810426e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	4.210464e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	3.944435e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	4.087139e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	2.683055e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	2.910711e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	3.047641e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	2.540804e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	4.057000e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	3.111994e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	5.005187e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	3.595232e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	4.415510e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	4.726815e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	5.240650e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	5.980438e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	4.233189e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	4.053216e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	4.959446e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	7.993514e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	5.339808e-02	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	5.888233e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	6.781226e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	6.343137e-02	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	7.441694e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	6.315972e-02	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	6.805197e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	8.511469e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	6.546762e-02	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	8.975040e-04	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	9.190770e-04	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	9.406500e-04	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	1.823621e-03	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	2.744648e-03	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	8.141793e-03	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	6.411072e-03	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	5.807981e-03	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	5.012752e-03	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	2.262926e-03	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	4.516662e-03	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	8.581703e-03	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	1.083153e-02	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	5.828058e-03	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	1.309901e-02	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	1.405372e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	1.844299e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	1.862870e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	1.043711e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	1.361552e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	2.683463e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	1.807749e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	3.321267e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	2.185522e-02	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	1.814756e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	2.312977e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	1.322077e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	1.268256e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	2.910087e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	2.597546e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	2.265943e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	2.815669e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	1.902642e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	2.030874e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	2.865597e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	2.607686e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	4.616818e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	2.640874e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	2.364862e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	1.609283e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	3.482176e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	2.153169e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	2.497276e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	4.285986e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.125045e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	3.199422e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	2.856158e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	3.008619e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	3.551020e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	3.741267e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	3.763772e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	3.854861e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	3.561780e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	3.151305e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	2.003759e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	3.137864e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	3.055049e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	3.092532e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	2.637348e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	2.913527e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	4.494290e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	5.287461e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	6.069855e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	5.003928e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	6.765738e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	4.841044e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	7.312694e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	7.498681e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	6.738596e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	7.586215e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	6.943602e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	8.090643e-02	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	7.896567e-02	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	2.687222e-03	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	5.012455e-03	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	2.273595e-03	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	4.098532e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	3.205825e-03	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	4.082642e-03	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	1.836115e-03	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	9.443216e-03	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	1.158806e-02	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	2.668868e-03	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	4.924904e-03	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	4.475035e-03	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	1.181435e-02	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	9.067384e-03	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	9.466901e-03	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	1.416950e-02	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	1.784778e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	2.917023e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	1.404140e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	1.229367e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	1.001554e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	1.183849e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	1.646543e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	1.914093e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	1.413797e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	1.682386e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	1.727278e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	2.174574e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	2.851867e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	1.907801e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	2.591727e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	1.775185e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	4.021420e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	2.455018e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	2.212766e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	1.638549e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	2.167500e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	2.451776e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	2.236923e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	3.139506e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	3.973871e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	2.499952e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	2.500704e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	2.405197e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	1.507579e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	1.780413e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	2.144597e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	1.989900e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	3.736756e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	2.917514e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	2.360552e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	3.954401e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	2.530202e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	3.398208e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	3.052219e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	3.405654e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	2.518659e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	4.140628e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	2.775083e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	5.123295e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	6.390562e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	4.330494e-02	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	4.095807e-02	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	4.078438e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	7.107420e-02	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	6.986901e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	4.818961e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	5.604701e-02	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	7.727762e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	9.233435e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	1.009798e-01	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	9.787620e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	9.152291e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	7.800632e-02	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	9.180200e-04	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	4.476950e-04	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	1.817125e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	8.964470e-04	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	2.247190e-03	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	2.731059e-03	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	1.811173e-03	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	2.684405e-03	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	3.174010e-03	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	1.052936e-02	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	9.815286e-03	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	1.076154e-02	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	6.325184e-03	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	1.211137e-02	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	8.979068e-03	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	9.948199e-03	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	1.392964e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	1.035774e-02	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	9.042233e-03	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	2.460427e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.905309e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	1.764772e-02	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	2.487484e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	2.352869e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	1.681470e-02	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	1.217524e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	1.320776e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	1.362915e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	1.499322e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	1.362091e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	1.464140e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	3.428760e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	2.271553e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	1.993283e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	2.324955e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	2.740684e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	2.399641e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	1.865424e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	2.926015e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	2.882163e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	2.504377e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	3.045595e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	2.320390e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	2.904407e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	2.735886e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	2.150786e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	2.063920e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	2.244861e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	3.001550e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	2.866963e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	2.508816e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	2.416450e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	1.923209e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	2.012339e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	4.024529e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	2.713499e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	3.778441e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	1.817286e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	2.052893e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	2.272922e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	2.588758e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	3.221736e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	4.145942e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	3.890510e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	4.907829e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	4.272497e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	4.594410e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	4.621606e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	5.763841e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	6.128199e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	6.164691e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	5.979107e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	8.876938e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	5.234459e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	6.775826e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	9.256830e-04	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	6.839412e-03	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	3.199521e-03	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	9.056010e-04	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	9.080970e-04	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	7.756246e-03	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	2.708890e-03	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	2.290011e-03	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	5.452343e-03	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	8.187696e-03	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	1.806972e-03	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	3.164673e-03	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	2.435243e-02	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	2.004494e-02	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	1.137358e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	1.493736e-02	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	2.859148e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	1.894698e-02	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	2.663703e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	1.941450e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	2.721992e-02	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	2.999750e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	2.127831e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	2.954503e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	2.068303e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	1.669699e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	3.250358e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	3.798245e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	2.669325e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	2.674825e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	4.454197e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	2.626655e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	2.276170e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.005923e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.648631e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	1.816321e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	3.548033e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	2.588941e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	3.450051e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	2.718216e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	2.173342e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	2.330982e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	3.897894e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	3.092140e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	2.038351e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	2.359250e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	2.458422e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	1.998298e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	2.501646e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	1.357470e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	2.136967e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	1.690356e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	3.366245e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	2.823901e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	3.352661e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	2.447143e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	2.457426e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	3.458482e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	3.039395e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	3.681882e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	5.771393e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	7.082387e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	5.346204e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	4.129069e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	5.578064e-02	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	5.907373e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	4.863387e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	6.480317e-02	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	8.161101e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	6.320571e-02	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	9.750365e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	9.358465e-02	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	1.012293e-01	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	4.482300e-04	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	4.482300e-04	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	1.361733e-02	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	8.964610e-04	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	7.638261e-03	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	6.759943e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	7.268828e-03	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	2.272908e-03	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	7.587289e-03	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	5.389739e-03	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	5.001998e-03	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	4.494495e-03	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	1.132619e-02	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	9.484064e-03	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	1.002566e-02	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	1.960842e-02	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	1.311543e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	5.443368e-03	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	1.173734e-02	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	9.083664e-03	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	9.579357e-03	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.127409e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	2.043428e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	1.410998e-02	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	2.301264e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	1.445765e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	1.641466e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	1.835677e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	1.641388e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	1.362470e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	2.173679e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	1.224992e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	2.449900e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	1.690373e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	1.967679e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	2.832949e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	1.984319e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	2.724484e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	1.763793e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	1.549690e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	1.727874e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	1.896400e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	1.536344e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	3.001383e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	2.795293e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	2.129055e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	3.139262e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	1.965730e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	1.833976e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	2.410813e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	3.453334e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	2.680778e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	3.028681e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	3.748880e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	3.547015e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	2.773691e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	2.044949e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	2.669425e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	2.869297e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	3.563765e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	3.406124e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	3.497124e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	3.432312e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	4.270346e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	4.331738e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	4.211899e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	3.760455e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	5.954344e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	6.106969e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	6.755346e-02	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	6.377158e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	7.559149e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	6.216271e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	6.573345e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	9.214687e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	4.553580e-04	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	4.482300e-04	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	4.082794e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	9.158110e-04	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	3.249850e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	1.881300e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	4.703250e-04	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	3.674605e-03	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	1.844410e-03	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	1.353173e-03	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	9.783644e-03	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	1.087389e-02	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	6.847847e-03	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	1.380451e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	1.144418e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	1.329472e-02	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	9.077630e-03	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	1.090842e-02	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	1.725565e-02	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	1.356653e-02	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	1.272266e-02	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	1.816991e-02	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	2.885909e-02	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	2.464072e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.464701e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	2.472362e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	1.742615e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	2.243633e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	2.780529e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	2.868589e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	2.933732e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	1.948366e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	2.313120e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	1.580780e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	1.134389e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	1.498951e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	1.045470e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	1.770252e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	1.000241e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	2.633028e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	3.586809e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	1.820797e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	1.728650e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	1.814768e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	2.182470e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	1.947853e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	3.070383e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	1.994938e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	3.170570e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	1.313839e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	1.965871e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	2.239395e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	2.549261e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	3.580745e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	1.863265e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	1.403648e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	2.441679e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	2.980307e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	2.674480e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	3.128737e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	3.607240e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	3.170864e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	4.375307e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	3.318331e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	4.114859e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	5.083504e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	4.640934e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	5.302107e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	5.798054e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	5.285184e-02	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	5.461551e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	6.958190e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	5.978343e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	7.362603e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	6.132384e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	4.897281e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	8.991790e-04	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	8.980610e-04	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.787393e-03	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	8.964610e-04	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	8.964610e-04	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	5.947129e-03	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	9.139405e-03	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	8.189587e-03	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	4.138841e-03	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	2.743343e-03	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	4.052931e-03	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	6.733396e-03	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	1.288068e-02	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	1.144036e-02	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.544219e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	1.910098e-02	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	2.306913e-02	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	2.215467e-02	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	1.787979e-02	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.583244e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	1.518991e-02	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	1.791526e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	1.470349e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	1.593362e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	2.962586e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	1.416784e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	1.149747e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	1.368977e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	2.538190e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	1.895247e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	1.811894e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	1.671120e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	1.449565e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	3.740183e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	6.971056e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	3.281194e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	3.090984e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	2.372272e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	1.952516e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	1.813974e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	2.898316e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	2.343858e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	1.643775e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	1.814781e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	1.414252e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	2.014844e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	2.047339e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	4.527385e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.454516e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	2.277653e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	2.173326e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	2.351275e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	1.584150e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	1.893693e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	5.123355e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	4.310612e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	2.276901e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	2.739861e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	2.556346e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	1.987750e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	3.404766e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	4.899780e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	4.730453e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	5.010924e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	4.634735e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	6.258020e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	4.830917e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	5.176481e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	5.369292e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	6.306088e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	8.302485e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	4.851022e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	6.871494e-02	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	6.429074e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	8.964610e-04	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	4.930530e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	1.344690e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	4.482300e-04	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	3.663349e-03	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	4.482300e-04	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	9.035880e-04	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	1.351283e-03	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	5.405786e-03	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	2.740659e-03	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	4.950273e-03	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	4.995111e-03	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	3.202029e-03	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	2.694744e-03	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	2.252599e-03	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	8.669679e-03	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	6.831714e-03	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	1.166126e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	3.120859e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	1.169666e-02	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	1.309793e-02	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	1.624945e-02	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.628641e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	1.271319e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	2.538192e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	2.657237e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	1.808712e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	1.304492e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	1.703098e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	1.850070e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	1.716398e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	1.896887e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	1.970183e-02	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	1.884072e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	2.467568e-02	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	2.223033e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	2.731953e-02	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	1.686748e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	1.369403e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	1.644861e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	1.048357e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	9.929197e-03	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	1.231015e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	1.633925e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	1.607025e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	1.832890e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	2.658500e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	2.427462e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	1.826882e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	1.546433e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	1.996976e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	1.637013e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	1.827368e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	2.966518e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	1.733964e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	2.041441e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	1.858736e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	1.836484e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	2.390107e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	2.865855e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	1.879708e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	3.762083e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	3.554272e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	3.605257e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	2.140658e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	4.966619e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	4.593818e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	6.160766e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	6.545706e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	6.443724e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	7.332772e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	7.007233e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	8.392203e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	6.857664e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	7.799727e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	6.144972e-02	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	8.953900e-04	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	4.476950e-04	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	4.476950e-04	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	9.406500e-03	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	4.703250e-04	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	3.203890e-03	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	1.816539e-03	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	4.531610e-03	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	7.736835e-03	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	7.266871e-03	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	1.121993e-02	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	9.996754e-03	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	1.276143e-02	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	1.087130e-02	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	1.131621e-02	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	1.229423e-02	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	8.207031e-03	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	9.619883e-03	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	8.254588e-03	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	1.369740e-02	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.365792e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	7.741765e-03	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	7.277943e-03	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	5.473966e-03	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	2.035162e-02	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	1.671900e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	2.122648e-02	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	1.266021e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	2.039104e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	2.604726e-02	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.147252e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	1.459705e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	9.656160e-03	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	9.133924e-03	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	1.985062e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	1.592996e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	2.001561e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	1.364356e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	9.618119e-03	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	1.234322e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	1.315228e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	2.214387e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	2.810042e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	9.491627e-03	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	2.330241e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	5.478488e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	2.203723e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	1.817542e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	1.449702e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	3.254851e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	3.121444e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	1.411469e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	3.162899e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	3.997258e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	4.489978e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	2.345754e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	2.319565e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	2.356276e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	2.322355e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	4.676179e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	3.959280e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	3.216794e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	3.811250e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	3.499549e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	4.186441e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	5.886326e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	4.556076e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	3.960459e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	5.646302e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	4.273667e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	5.837134e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	8.093255e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	4.488822e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	5.322259e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	4.427030e-04	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	4.427030e-04	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	4.553580e-04	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	1.813385e-03	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	9.285990e-04	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	1.807436e-03	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	3.630927e-03	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	5.874558e-03	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	6.467689e-03	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	1.489622e-02	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	1.467284e-02	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	1.670484e-02	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	1.817769e-02	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	1.128663e-02	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	1.321391e-02	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	9.189892e-03	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	9.119550e-03	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	1.912489e-02	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	1.093402e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	1.759878e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	1.358440e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	1.953673e-02	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.446336e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	2.103448e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	2.242813e-02	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	1.713894e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	1.399453e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	1.583866e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	2.110380e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	1.923024e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	2.131898e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	2.118726e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	2.319422e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	1.804853e-02	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	2.777996e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	3.315090e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	2.804732e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	2.405570e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	1.220697e-02	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	1.495788e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	1.180045e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	1.365072e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	9.920413e-03	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	1.535330e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	2.294801e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	2.307901e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	1.360082e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	1.316453e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	1.087908e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	1.681075e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	1.091958e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	1.187967e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	1.533996e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	1.583057e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	1.725197e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	1.037401e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	1.818680e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	1.087121e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	1.271488e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	2.173248e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	1.542444e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	3.186793e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	3.215833e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	4.023234e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	2.673699e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	3.997663e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	4.367724e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	3.960785e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	4.706727e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	4.617913e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	4.076915e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	6.354035e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	7.058762e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	6.357710e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	9.056010e-04	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	3.103915e-03	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	1.328110e-03	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	2.700222e-03	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	7.745466e-03	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	5.443340e-03	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	6.374396e-03	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	8.726800e-03	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	5.452279e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	1.061984e-02	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.643950e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	1.136252e-02	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	6.355416e-03	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	4.512895e-03	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.530560e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	1.035657e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	1.406409e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	7.703720e-03	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	7.763387e-03	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	1.313573e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	8.144791e-03	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	9.960070e-03	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	1.275168e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	1.264397e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	9.963262e-03	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	9.109609e-03	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	7.798226e-03	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	1.597901e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	1.366670e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	1.586723e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	2.085278e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	1.674546e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	1.225299e-02	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	1.547857e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	1.761711e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	1.623428e-02	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	1.727145e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	2.242032e-02	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	2.702388e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	1.964674e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	2.498537e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	1.781890e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	1.589030e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	1.589180e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	2.174285e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	1.411660e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	8.197278e-03	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	2.025709e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	1.593570e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	1.549791e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	1.510892e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	1.970209e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	2.002644e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	1.635873e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	2.456923e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	2.731755e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	1.858864e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	2.282201e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	3.056160e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	2.898242e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	2.589007e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	3.490313e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	5.787737e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.117693e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	5.788829e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	4.252071e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	3.074524e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	3.749120e-02	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	6.074207e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	4.855750e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	4.271859e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	6.128687e-02	nan	nan
# END HISTO2D



==> img/plots/YFS/tdR-mixed.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mixed-tdR-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=Mixed ordering scheme
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mixed-tdR-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mixed-tdR-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/mixed-tdR-photon.yoda/Sherpa/tdR
Title=mixed-tdR-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	4.449390e-04	nan	nan
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	9.292310e-04	nan	nan
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	4.646160e-04	nan	nan
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	4.646160e-04	nan	nan
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	4.554910e-04	nan	nan
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	4.554910e-04	nan	nan
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	4.496400e-04	nan	nan
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	1.763330e-03	nan	nan
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	4.408320e-04	nan	nan
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	4.720690e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	4.433740e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	1.322500e-03	nan	nan
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	8.816640e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	4.408320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	4.408320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	8.898780e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	4.219924e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	1.859584e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	4.637290e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	3.252310e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	1.374170e-03	nan	nan
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	9.292310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	9.220650e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	9.064450e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	9.366850e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	9.142560e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	4.568050e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	9.142560e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	4.482910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	1.372350e-03	nan	nan
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	4.574490e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	9.295180e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	4.720690e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	9.292310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	9.292310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	9.292310e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	4.408320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	4.408320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	4.408320e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	4.433740e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	9.079900e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	1.375598e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	4.946030e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	1.348920e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	8.992790e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	2.298981e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	4.554910e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	1.381624e-03	nan	nan
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	1.348920e-03	nan	nan
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	4.646160e-04	nan	nan
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	1.370410e-03	nan	nan
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	4.568050e-04	nan	nan
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	4.568050e-04	nan	nan
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	4.568050e-04	nan	nan
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	1.779760e-03	nan	nan
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	4.433740e-04	nan	nan
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	8.883130e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	4.449390e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	4.433740e-04	nan	nan
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	2.732940e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	4.646160e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	4.496400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	2.674340e-03	nan	nan
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	8.898780e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	4.449390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	9.122960e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	1.371703e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	4.646160e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	4.646160e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	5.351779e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	1.779760e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	4.574490e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	2.291836e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	1.345118e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	1.815349e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	9.214210e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	2.215730e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	4.408320e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	1.827220e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	1.827220e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	3.605184e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	1.371061e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	2.224700e-03	nan	nan
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	9.366850e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	4.449390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	4.496400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	4.720690e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	4.720690e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	4.408320e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	1.368431e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	1.362580e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	9.004300e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	1.416210e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	9.441390e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	1.353739e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	4.482910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	8.932300e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	4.482910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	8.867490e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	1.819225e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	4.646160e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	2.313240e-03	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	4.646160e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	9.122960e-04	nan	nan
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	9.070890e-04	nan	nan
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	4.554910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	4.496400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	4.482910e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	4.720690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	4.433740e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	4.433740e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	1.815724e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	1.358272e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	8.982810e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	5.918099e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	1.823919e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	4.408320e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	9.109820e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	1.353772e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	4.554910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	2.245300e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	1.802189e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	1.786028e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	4.433740e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	4.720690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	1.363189e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	1.143620e-02	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	6.404290e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	3.202140e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	1.829800e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	4.482910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	8.982810e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	2.293771e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	1.330120e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	9.154430e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	4.408320e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	1.844419e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	4.574490e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	9.275600e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	8.979310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	4.482910e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	4.574490e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	9.070890e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	9.109820e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	4.567380e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	4.568050e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	1.814040e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	1.361901e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	1.357235e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	1.384722e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	9.214210e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	4.646160e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	9.129070e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	2.276801e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	1.377522e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	5.110770e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	4.608595e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	9.292310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	9.292310e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	1.363481e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	9.008230e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	9.201070e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	1.343554e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	1.365083e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	9.220650e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	5.412909e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	1.778411e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	2.279049e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	1.371705e-03	nan	nan
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	4.607979e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	3.226247e-03	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	2.294029e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	2.729950e-03	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	4.646160e-04	nan	nan
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	1.354356e-03	nan	nan
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	1.348920e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	1.347570e-03	nan	nan
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	1.354770e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	1.353422e-03	nan	nan
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	2.221365e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	4.568050e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	4.433740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	4.433740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	8.992790e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	3.124630e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	8.932300e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	8.965820e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	4.496400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	2.255365e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	1.835964e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	1.345118e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	9.203600e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	2.251829e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	4.574490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	5.020920e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	4.934711e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	4.496400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	8.816640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	6.083237e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	2.685039e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	4.482910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	4.720690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	2.297882e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	9.129010e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	4.720690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	9.441390e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	8.988650e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	2.760249e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	2.743669e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	1.341262e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	1.789752e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	6.652179e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	4.549354e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	1.330120e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	4.657409e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	1.802189e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	4.720690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	4.433740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	9.154430e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	8.842060e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	8.867490e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	2.242286e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	1.817427e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	8.007334e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	9.638870e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	3.191712e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	2.275914e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	2.719288e-03	nan	nan
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	1.346683e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	3.156810e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	2.718113e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	3.604886e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	8.932300e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	1.813182e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	4.691160e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	1.851228e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	1.401588e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	1.857079e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	4.449390e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	2.755010e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	4.482910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	9.441390e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	4.720690e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	4.554910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	4.496400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	2.266639e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	2.668426e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	2.228240e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	4.646160e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	4.120942e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	9.129070e-04	nan	nan
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	4.554910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	4.554910e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	7.194230e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	9.988879e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	1.364538e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	4.176618e-03	nan	nan
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	2.277088e-03	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	9.070890e-04	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	4.496400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	1.364795e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	3.134246e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	3.123979e-03	nan	nan
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	1.817438e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	8.816640e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	4.408320e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	4.554910e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	4.646160e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	1.393850e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	2.315909e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	9.220650e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	1.379514e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	2.751478e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	1.379514e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	9.366850e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	9.220650e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	3.615849e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	1.335411e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	2.667099e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	1.372499e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	4.482910e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	1.812185e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	6.234100e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	7.177150e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	4.433740e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	6.302489e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	4.534004e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	1.372248e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	1.816267e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	2.330464e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	9.142540e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	9.122960e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	5.860095e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	5.459930e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	5.464503e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	4.090613e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	6.329398e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	8.716309e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	5.922868e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	2.282359e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	2.282652e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	1.350387e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	4.646160e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	5.411409e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	4.099420e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	7.748339e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	1.345369e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	9.004300e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	2.293124e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	3.630626e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	3.168137e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	4.554910e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	1.375598e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	4.574490e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	4.574490e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	1.804776e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	3.103620e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	8.790135e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	4.646160e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	2.738068e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	1.384722e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	9.079900e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	1.295217e-02	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	5.383964e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	4.955229e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	6.821699e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	3.145058e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	2.715292e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	3.579186e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	4.449390e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	2.290822e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	8.063930e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	7.722822e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	3.604214e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	7.605391e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	4.931706e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	7.840873e-03	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	4.946748e-03	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	9.441390e-04	nan	nan
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	4.086371e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	4.557091e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	9.109820e-04	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	2.243735e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	2.262331e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	3.267794e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	4.019059e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	2.652451e-02	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	1.264620e-02	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	6.799137e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	4.555403e-03	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	8.963230e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	1.377522e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	4.646160e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	1.368398e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	2.281304e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	1.399630e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	5.970460e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	5.395811e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	5.439809e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	1.339956e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	2.289009e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	3.579955e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	2.671260e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	4.408320e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	5.348620e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	1.185352e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	1.001979e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	5.501276e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	1.789553e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	8.707472e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	4.503277e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	3.649765e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	1.025964e-02	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	6.816940e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	6.301263e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	4.074175e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	4.075905e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	4.090885e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	1.782314e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	1.811409e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	2.217459e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	4.948393e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	1.333252e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	9.004300e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	2.723899e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	8.898780e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	1.834017e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	4.170443e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	4.518535e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	5.860050e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	7.862087e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	7.729504e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	3.122148e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	2.714676e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	4.106476e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	2.291127e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	5.481660e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	1.816993e-02	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	6.675051e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	2.236110e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	4.036504e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	3.622953e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	5.858687e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	1.331688e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	1.789337e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	8.930140e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	1.794571e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	1.790651e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	3.147595e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	3.654253e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	1.348920e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	4.720690e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	1.381624e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	2.733296e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	1.888280e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	4.059311e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	1.838718e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	2.267395e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	1.378514e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	3.656273e-03	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	2.727394e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	4.984088e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	5.474121e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	4.496400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	1.845883e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	2.738192e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	9.170080e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	4.554910e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	2.003722e-02	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	7.143028e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	5.371140e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	3.582962e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	4.955119e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	1.763330e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	8.965820e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	1.383051e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	8.816640e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	4.554910e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	4.408320e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	4.433740e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	4.568050e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	2.672991e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	2.702098e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	4.433740e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	5.525094e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	4.948583e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	4.141140e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	4.555647e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	2.295504e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	1.835026e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	4.552642e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	1.816689e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	1.339361e-02	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	6.683492e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	4.915627e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	2.769949e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	6.863527e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	1.842141e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	4.076829e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	3.193650e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	3.652839e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	5.030296e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	2.705209e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	4.498574e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	1.031070e-02	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	2.241450e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	1.368651e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	5.893316e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	4.555476e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	2.743814e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	4.928899e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	3.657403e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	4.030660e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	2.219243e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	7.356339e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	8.970979e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	3.207286e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	1.781843e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	3.574041e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	1.338469e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	1.363894e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	1.350463e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	5.131676e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	2.691725e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	4.088592e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	4.020247e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	3.586301e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	1.329955e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	2.272428e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	4.554910e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	1.595615e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	1.137486e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	9.128594e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	4.578300e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	9.129070e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	1.426649e-02	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	9.231350e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	4.166016e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	3.164769e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	4.504049e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	4.065838e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	1.796761e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	3.148761e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	4.103640e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	3.594772e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	2.269635e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	3.124474e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	1.842425e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	3.611908e-03	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	1.799436e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	2.230428e-03	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	2.748160e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	4.449390e-04	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	9.037820e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	2.266971e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	6.261182e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	1.799689e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	3.660800e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	1.416210e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	4.720690e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	4.082580e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	3.168970e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	1.378514e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	4.720690e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	1.358818e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	2.245049e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	2.278091e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	1.819385e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	2.294673e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	1.359193e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	4.032165e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	4.433740e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	2.254783e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	6.821669e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	5.386939e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	2.233126e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	2.704590e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	6.853903e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	6.850482e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	4.011016e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	3.552467e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	1.339113e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	5.003495e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	6.379560e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	6.472671e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	6.938219e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	2.750578e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	2.300290e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	2.740766e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	4.520084e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	4.981357e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	5.068604e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	4.574675e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	1.844962e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	3.176114e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	3.669880e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	2.737545e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	8.503976e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	1.098051e-02	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	9.139157e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	4.975533e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	8.144100e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	4.000202e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	6.709429e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	7.253725e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	6.781888e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	4.569797e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	4.544995e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	2.700422e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	4.584606e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	6.010624e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	3.634523e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	5.016514e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	1.181729e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	1.040644e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	7.220906e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	5.002294e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	2.655752e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	3.660849e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	1.367004e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	7.648945e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	2.262228e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	2.290810e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	2.289358e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	4.460348e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	2.237209e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	7.711723e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	6.304820e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	5.429185e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	4.090339e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	1.137607e-02	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	2.288535e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	3.652775e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	1.806875e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	5.057810e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	1.002629e-02	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	4.627283e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	3.227509e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	8.979310e-04	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	4.554910e-04	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	1.811766e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	3.661576e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	4.055055e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	3.157000e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	2.800932e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	4.575856e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	6.840925e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	5.436300e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	4.646160e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	3.147480e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	4.946030e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	1.789157e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	1.344870e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	4.496400e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	9.203600e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	9.217090e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	1.379158e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	4.433740e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	1.401300e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	2.730898e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	1.348920e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	1.356728e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	2.245018e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	8.391070e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	8.914283e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	1.920989e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	9.670260e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	9.519785e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	4.534324e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	2.723279e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	1.834611e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	2.708762e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	7.236566e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	4.972528e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	1.784680e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	3.127036e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	1.073265e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	8.283576e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	4.908093e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	7.731646e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	1.859584e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	1.172249e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	5.459335e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	5.812410e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	6.750663e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	9.537762e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	5.947300e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	4.055102e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	4.962087e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	1.315513e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	7.650364e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	7.222453e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	1.737360e-02	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	9.527515e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	5.028375e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	2.266649e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	6.901130e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	1.393490e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	6.299047e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	6.327712e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	7.379291e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	2.288337e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	5.946644e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	7.743298e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	4.088033e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	4.544977e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	1.231418e-02	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	5.440388e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	4.967094e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	6.805235e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	4.512307e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	4.003869e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	2.786211e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	4.512196e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	7.667574e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	7.859557e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	7.213267e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	9.061607e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	6.307404e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	4.953523e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	4.494342e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	3.182569e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	7.220884e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	5.438470e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	3.196584e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	7.225632e-03	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	4.990490e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	2.228820e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	8.857710e-04	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	3.177008e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	1.376912e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	3.178839e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	1.842479e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	5.036227e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	1.358818e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	5.462557e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	1.342576e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	8.965820e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	1.793160e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	2.725741e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	1.823889e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	4.482910e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	4.496400e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	9.004300e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	9.122960e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	1.378871e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	9.292310e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	3.188995e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	9.214210e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	3.576514e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	2.271489e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	4.408320e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	2.242670e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	1.849270e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	1.819225e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	4.074947e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	3.584780e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	2.235251e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	8.285620e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	1.254410e-02	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	5.841025e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	6.702403e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	2.702964e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	4.114576e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	2.678965e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	3.173248e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	4.053487e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	1.844318e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	3.159424e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	3.135430e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	7.256010e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	7.205756e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	9.709287e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	3.210968e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	5.963026e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	6.387435e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	1.355088e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	9.979927e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	1.265225e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	8.494238e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	7.282893e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	1.101407e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	5.420585e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	4.511241e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	4.126878e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	6.879247e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	1.146308e-02	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	5.483346e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	8.527594e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	3.602193e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	2.300295e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	1.200594e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	6.350803e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	3.638773e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	9.292310e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	6.083051e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	5.130997e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	3.187392e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	5.969170e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	3.606540e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	6.287264e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	3.162646e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	4.507927e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	1.303541e-02	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	8.586047e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	4.044475e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	4.898429e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	1.829154e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	2.255483e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	2.720819e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	4.535681e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	7.407119e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	5.986326e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	4.533609e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	2.268985e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	2.768307e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	4.045993e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	8.148952e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	1.265190e-02	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	3.604513e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	2.271778e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	5.387459e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	4.481665e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	6.798324e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	8.257466e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	4.720690e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	4.574490e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	9.079900e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	9.292310e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	4.496400e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	2.283332e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	4.575776e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	4.536743e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	4.099035e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	3.176681e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	1.501501e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	8.994868e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	9.056388e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	3.660207e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	3.650590e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	3.594633e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	6.319106e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	3.589566e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	2.245087e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	5.865584e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	1.351384e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	1.003978e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	3.181933e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	1.445953e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	6.357696e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	5.878136e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	7.300172e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	4.978296e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	4.493285e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	9.005540e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	2.701598e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	1.436441e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	1.069433e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	6.726728e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	5.525190e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	9.295180e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	8.699239e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	1.222798e-02	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	4.536921e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	4.582779e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	8.502781e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	7.240000e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	5.428463e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	8.930140e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	6.332793e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	5.906177e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	4.095503e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	9.166593e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	5.032758e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	5.011133e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	5.396956e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	4.069612e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	6.386739e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	4.061611e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	5.337053e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	6.693623e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	1.177871e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	5.863344e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	1.995921e-02	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	6.344348e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	7.249453e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	6.784976e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	3.207819e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	4.972032e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	4.581139e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	1.364538e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	5.954642e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	6.811771e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	9.693970e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	7.319660e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	3.194949e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	9.142560e-04	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	3.177950e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	3.629013e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	2.763879e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	4.120372e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	3.155607e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	3.218599e-03	nan	nan
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	4.116060e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	7.852672e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	6.409570e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	6.835944e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	1.792618e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	2.261959e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	1.432255e-02	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	4.720690e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	1.794510e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	2.226534e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	8.842060e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	4.433740e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	8.526388e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	3.138040e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	1.339357e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	9.014459e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	5.799112e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	1.120265e-02	nan	nan
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	5.893454e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	6.269647e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	2.271240e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	4.513407e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	5.792290e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	4.042326e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	7.192702e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	3.149726e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	1.801220e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	5.409536e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	9.561320e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	5.866322e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	4.949195e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	2.829492e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	1.164012e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	6.729735e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	4.044535e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	1.475066e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	1.337414e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	7.226445e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	2.373381e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	7.759294e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	1.038495e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	7.708810e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	1.178836e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	7.256078e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	8.241781e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	9.119892e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	6.379349e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	1.364835e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	9.962589e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	8.138477e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	3.126061e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	1.491154e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	1.454392e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	9.941256e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	1.041269e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	7.684563e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	4.057584e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	6.848985e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	2.053915e-02	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	9.967346e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	6.818747e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	4.577151e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	6.922632e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	4.565957e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	5.933358e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	5.923937e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	4.521911e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	4.998442e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	2.699700e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	5.909410e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	5.028705e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	2.684562e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	1.318855e-02	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	5.398688e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	5.922660e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	7.263001e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	6.009470e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	3.661193e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	8.267881e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	4.561721e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	2.270594e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	4.600780e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	7.732292e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	1.043661e-02	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	1.037437e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	1.987405e-02	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	1.129410e-02	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	7.186554e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	9.552466e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	8.698195e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	7.379381e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	6.413038e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	3.146389e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	7.812052e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	1.110158e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	5.058738e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	5.045269e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	8.816640e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	1.821960e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	7.324350e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	2.270251e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	1.864246e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	4.554910e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	2.283350e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	1.364538e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	2.275514e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	1.269082e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	6.482202e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	6.438794e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	6.040211e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	2.787915e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	9.178514e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	7.330917e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	1.153130e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	1.180163e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	2.222221e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	1.450590e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	8.145579e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	4.979482e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	9.533767e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	4.552054e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	5.935422e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	2.712596e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	9.441544e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	4.975619e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	6.789910e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	1.038101e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	2.390472e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	9.010225e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	1.906438e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	1.035641e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	1.035383e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	7.122884e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	4.076116e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	4.937243e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	4.501628e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	2.730332e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	7.164999e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	6.296174e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	1.035254e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	1.057988e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	8.238507e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	5.944959e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	3.165715e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	6.380817e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	1.138835e-02	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	8.638803e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	8.233352e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	1.219461e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	6.367907e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	1.272701e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	1.187052e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	7.285665e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	6.368845e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	8.727306e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	5.416500e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	1.079690e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	2.095111e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	7.703892e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	1.371264e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	1.048506e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	8.990282e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	7.599016e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	5.871476e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	5.887756e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	1.180451e-02	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	8.510244e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	4.963672e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	6.766685e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	7.145910e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	9.906311e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	8.938945e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	4.939309e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	1.794510e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	4.960343e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	1.217027e-02	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	6.794034e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	5.844692e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	1.398730e-02	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	5.048746e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	4.924310e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	6.736984e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	1.359096e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	7.712003e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	9.109820e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	1.859584e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	4.720690e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	2.239392e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	2.248200e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	2.242833e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	1.347277e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	9.136100e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	4.894330e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	5.796075e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	6.316064e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	4.507439e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	4.462559e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	8.563763e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	5.439189e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	3.636578e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	5.420965e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	3.160485e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	7.704903e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	1.149480e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	9.098478e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	1.089072e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	1.561046e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	1.205853e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	8.036733e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	7.164620e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	8.582235e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	1.094553e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	3.598620e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	6.304468e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	3.591780e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	1.333489e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	8.233323e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	3.176974e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	1.103471e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	1.297342e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	1.941979e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	1.133306e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	1.086794e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	1.729734e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	1.007924e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	1.044027e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	2.778951e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	1.093993e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	1.042293e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	3.690796e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	3.637255e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	3.616733e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	3.150930e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	1.399176e-02	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	7.753560e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	8.147091e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	1.241424e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	6.417640e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	6.346283e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	9.593514e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	7.798288e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	6.896628e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	8.712407e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	1.269261e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	1.549137e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	6.323830e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	1.912990e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	1.685463e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	2.215747e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	1.785403e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	1.613214e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	1.271501e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	1.637241e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	1.034777e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	9.517300e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	1.361324e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	1.465557e-02	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	6.352921e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	6.779457e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	7.240751e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	1.309435e-02	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	1.352334e-02	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	1.043951e-02	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	5.453167e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	6.357663e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	1.310763e-02	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	1.232636e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	2.005877e-02	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	4.981127e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	1.175578e-02	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	1.082810e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	8.616307e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	4.081225e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	4.433740e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	4.482910e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	4.449390e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	4.449390e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	4.568050e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	1.378514e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	1.347327e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	1.401300e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	3.157555e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	2.276801e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	5.494157e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	7.343820e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	4.164176e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	1.689293e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	1.984705e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	2.064364e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	7.384585e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	4.517067e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	1.619446e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	1.396291e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	1.483471e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	8.077912e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	2.730089e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	1.737027e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	1.628806e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	7.673591e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	1.462993e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	1.552788e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	9.580396e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	7.693323e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	1.352553e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	5.933053e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	1.549435e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	1.003546e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	1.791456e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	1.530664e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	1.404036e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	9.063724e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	8.490169e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	9.924049e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	8.527436e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	9.861270e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	1.075620e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	1.214246e-02	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	5.872540e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	6.897912e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	5.903207e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	7.838615e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	2.165973e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	7.173278e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	4.534670e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	6.783739e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	1.449601e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	7.235751e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	7.612385e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	6.765780e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	8.587897e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	4.997334e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	5.916356e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	5.826660e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	1.091107e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	6.858407e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	7.780136e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	5.880256e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	3.141210e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	1.306006e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	9.944792e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	9.069192e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	6.810456e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	1.121992e-02	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	2.009965e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	9.484998e-03	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	7.688420e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	8.215002e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	6.410872e-03	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	1.266530e-02	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	3.197508e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	9.523191e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	7.174393e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	5.787752e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	8.671843e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	9.066142e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	1.086022e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	1.037238e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	1.139308e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	9.148980e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	1.773500e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	2.294029e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	4.554910e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	4.496400e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	5.664830e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	1.085760e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	4.248620e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	9.441390e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	2.345085e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	3.739290e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	3.208159e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	4.059098e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	6.331624e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	5.466878e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	1.844569e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	2.732351e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	5.380150e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	6.811740e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	4.087430e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	4.524210e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	6.333987e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	7.337921e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	7.669447e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	2.836972e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	1.207856e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	1.123245e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	7.245164e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	1.372529e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	1.357529e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	1.576515e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	1.446141e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	9.437650e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	3.617748e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	8.655270e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	1.269990e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	2.500616e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	1.809140e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	1.498554e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	8.597943e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	1.787774e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	1.451137e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	1.910057e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	1.229402e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	1.668072e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	1.930677e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	1.419158e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	1.789393e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	1.319993e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	8.682589e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	6.375346e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	1.011255e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	2.530438e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	1.255989e-02	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	7.713481e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	1.122163e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	1.046796e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	5.904875e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	6.793707e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	2.829762e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	8.245629e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	5.926553e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	4.991340e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	1.468354e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	5.013031e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	6.399190e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	1.044781e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	5.059807e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	1.318870e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	1.123504e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	9.512174e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	1.004817e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	1.613175e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	2.071442e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	1.117709e-02	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	5.425500e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	6.376934e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	8.148865e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	4.108129e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	5.956544e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	4.108874e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	4.139408e-03	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	1.275892e-02	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	1.533310e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	1.882619e-02	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	1.429908e-02	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	6.782386e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	8.937681e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	1.607952e-02	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	1.257833e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	8.593527e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.068073e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	4.433740e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	9.441390e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	4.720690e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	1.370410e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	1.370410e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	1.827859e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	4.646160e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	1.813784e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	4.568050e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	4.568050e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	3.605748e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	1.031209e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	5.828616e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	3.580247e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	4.025453e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	4.970008e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	2.711744e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	7.209056e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	1.261523e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	2.695877e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	1.134813e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	6.418822e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	2.309293e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	8.960764e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	6.738341e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	7.287131e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	8.124189e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	1.122618e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	7.676043e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	1.121972e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	7.657068e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	8.091361e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	1.085237e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	1.796213e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	1.028539e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	1.220340e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	6.851237e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	1.079360e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	1.720436e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	1.220499e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	1.033591e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	7.361352e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	8.247936e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	1.755273e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	1.981836e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	1.084823e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	9.585147e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	7.313657e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	9.030559e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	5.350820e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	1.091556e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	1.770904e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	9.970111e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	9.512218e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	3.192242e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	7.315099e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	2.117492e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	2.072264e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	1.097099e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	2.575621e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	2.747327e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	2.067536e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	1.867320e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	1.263970e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	2.406617e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	2.462709e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	1.698600e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	9.928065e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	1.480733e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	8.646213e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	8.596151e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	1.389317e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	7.621375e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	1.442408e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	1.447228e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	9.882894e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	2.225438e-02	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	1.097591e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	2.532111e-02	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	1.413042e-02	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	9.925608e-03	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	1.554752e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	1.172896e-02	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	9.548186e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	7.213900e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	1.659397e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	1.209304e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	3.242250e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.678598e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	2.010398e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	1.497755e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	1.507828e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	8.992790e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	4.496400e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	4.496400e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	8.867490e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	4.568050e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	2.832420e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	1.852129e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	9.001790e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	6.612480e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	7.164385e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	5.880853e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	3.175758e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	4.072569e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	3.625400e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	2.708525e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	9.129010e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	2.236400e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	5.386155e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	1.131853e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	2.702607e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	8.064806e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	4.001539e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	7.695182e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	3.640564e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	5.859797e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	3.623499e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	5.045144e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	4.606043e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	1.377160e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	4.539714e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	3.180520e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	1.635723e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	6.827942e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	8.596653e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	5.468602e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	6.433896e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	1.945651e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	1.050114e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	6.370536e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	1.327774e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	2.428226e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	1.792575e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	1.829740e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	9.589779e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	2.092569e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	9.530799e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	1.309839e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	1.315992e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	1.232935e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	9.096017e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	1.003075e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	1.181841e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	1.728343e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	1.451261e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	1.483220e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	8.576008e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	6.747179e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	5.822677e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	6.296171e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	1.321175e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	9.111513e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	8.208146e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	1.661196e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	2.695271e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	1.932651e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	1.827053e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	1.244160e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	1.836659e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	1.817184e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	1.683386e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	1.648870e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	1.218607e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	1.361447e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	1.488631e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	1.836856e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	2.581489e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	1.802745e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	1.210863e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	1.392527e-02	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	8.137848e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	1.491366e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.420657e-02	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	1.654822e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	1.882386e-02	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	8.994636e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	1.227161e-02	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	1.079696e-02	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	5.049006e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	5.438148e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	5.024405e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	1.416434e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	1.362453e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	7.271412e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	4.433740e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	9.079900e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	6.724360e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	1.165224e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	3.138040e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	8.965820e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	1.793160e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	9.057400e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	8.979310e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	8.932300e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	5.412131e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	1.830888e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	1.401588e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	1.833013e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	2.651643e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	3.595073e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	2.721239e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	1.020221e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	4.122055e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	2.709736e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	1.301985e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	4.020541e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	8.595180e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	4.524495e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	5.414255e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	1.588365e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	7.245926e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	7.622054e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	9.478343e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	4.553560e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	1.585987e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	1.215570e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	8.616641e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	1.189325e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	1.263911e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	1.537461e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	2.034737e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	1.374227e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	1.277477e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	9.878524e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	1.584343e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	1.003489e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	1.086047e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	1.277395e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	2.794747e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	1.498955e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	1.626108e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	1.126326e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	9.015389e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	1.055453e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	8.186658e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	7.770731e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	7.307954e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	9.121811e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	1.084185e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	1.271084e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	1.089216e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	1.586482e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	1.374764e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	1.237471e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	1.938132e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	1.636865e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	1.350640e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	1.126920e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	1.751686e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	2.357285e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	1.445288e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	1.817726e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	1.344754e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	1.132254e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	1.618937e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	1.357453e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	1.041865e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	5.899957e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	6.408975e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	1.528312e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	9.567651e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	3.612292e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	1.316012e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	1.954058e-02	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.802411e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	1.235232e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	1.598667e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	2.147817e-02	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	1.726239e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	1.134674e-02	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	1.621959e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	2.265091e-02	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	1.270661e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	1.872850e-02	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	2.084237e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	9.989465e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	6.702925e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	4.554910e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	1.366470e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	8.965820e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	4.482910e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	7.289165e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	2.720824e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	3.153395e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	1.802189e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	1.368398e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	8.834741e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	6.281335e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	3.201401e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	4.531318e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	2.678773e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	6.762654e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	1.470752e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	1.715348e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	1.313768e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	1.135105e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	1.487070e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	1.311677e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	1.080399e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	1.407686e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	5.837721e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	4.064903e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	7.263424e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	1.211673e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	1.399339e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	1.130112e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	9.894118e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	6.786089e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	8.540291e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	1.079850e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	9.032478e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	1.134789e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	6.331176e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	5.501259e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	9.570743e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	1.902598e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	1.589517e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	8.142914e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	2.993205e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	1.816744e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	2.768470e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	1.400831e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	1.219364e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	9.955105e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	1.583953e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	1.395371e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	1.253103e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	1.660201e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	2.635993e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	1.179830e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	8.150052e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	1.789600e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	1.484904e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	2.213251e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	2.649833e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	2.519011e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	1.167674e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	1.321916e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	2.886413e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	1.892546e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	2.087844e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	1.451513e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	1.666212e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	1.037280e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	1.114443e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	1.789860e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	9.953088e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	1.187460e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	8.684678e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	8.724082e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	1.441723e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	1.580809e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	1.496339e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	1.235932e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	2.007130e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	1.309224e-02	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	1.492463e-02	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	9.937208e-03	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	1.552851e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	1.574959e-02	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	1.179166e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	1.082828e-02	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	1.606810e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	1.690526e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	2.273142e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	4.574490e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	3.252310e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	9.129070e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	5.506031e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	1.386680e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	6.211411e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	1.369706e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	9.238576e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	5.083284e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	9.292310e-04	nan	nan
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	1.377522e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	1.246849e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	5.385249e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	4.475500e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	5.907190e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	4.559701e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	3.191917e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	7.207311e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	1.174148e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	6.385031e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	1.305733e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	1.277549e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	1.533660e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	9.955254e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	1.944894e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	9.420512e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.950480e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	1.681331e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	1.093359e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	2.271799e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	1.218211e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	9.922235e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.955860e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	1.404033e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	2.225266e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	1.590425e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	9.081724e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	3.558049e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.586044e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	9.918892e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	1.165962e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.617887e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	1.686749e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	2.004845e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	2.879379e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	1.916829e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	1.492614e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	3.345701e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	2.878574e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	1.951673e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.225474e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	1.583354e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	1.047926e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	1.166977e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	8.055362e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	2.203292e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	1.532062e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	1.582732e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	2.759620e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	2.485428e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	1.779315e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	1.380669e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	9.895140e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	9.427574e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	1.996333e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	1.089869e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	1.535538e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	1.543784e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	1.441671e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	2.248167e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	1.704588e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	1.496439e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	1.353217e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	1.717897e-02	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	1.076749e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	1.794613e-02	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	9.889038e-03	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	9.127495e-03	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	1.998259e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.720802e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	1.813395e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	2.201883e-02	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	1.533252e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	1.332803e-02	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	2.457170e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	2.316312e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	1.625477e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	4.568050e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	1.393850e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	9.214210e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	9.095550e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	4.449390e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	4.568050e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	2.241700e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	1.348470e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	1.370410e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	2.274349e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	1.356275e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	2.299227e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	1.779760e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	2.274849e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	4.052766e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	1.356728e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	1.794604e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	4.111254e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	4.065247e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	4.511709e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	4.049966e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	1.049114e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	1.284755e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	9.451955e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	7.216852e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	7.708635e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	1.040994e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	8.609878e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	1.863508e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	1.592000e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	1.865387e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	1.412731e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	9.172349e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	2.448939e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	2.837363e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	2.597599e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	2.109220e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	1.342789e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	2.635391e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	2.375392e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	1.902189e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	2.274329e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	1.707341e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	1.677486e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	3.468619e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	2.390656e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	1.271434e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	1.993007e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	1.730877e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	1.348314e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	1.803366e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	1.489012e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	3.326291e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	1.973044e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	1.054626e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	1.858034e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	1.363216e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	1.179809e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	3.135713e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	1.856053e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	1.496004e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	1.180819e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	9.552869e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	6.393022e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	1.355293e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	2.285300e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	1.447550e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	6.796317e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	1.005429e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	1.906540e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	2.448475e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	1.624758e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	1.725053e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	1.534784e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	1.281378e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	1.042756e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	1.054519e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	1.454620e-02	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	6.776391e-03	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	1.443431e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	2.107905e-02	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	1.436431e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	2.934019e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	2.660574e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	2.412148e-02	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	2.489593e-02	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	7.716538e-03	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	1.357986e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	8.206899e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	1.884089e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	2.481870e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	1.265687e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	4.482910e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	4.554910e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	4.554910e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	3.196321e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	4.568050e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	4.171630e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	3.694264e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	2.793480e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	2.314910e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	2.779165e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	6.874709e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	3.691203e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	1.134031e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	6.807620e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	5.430866e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	1.042895e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	9.471629e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	4.974279e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	1.089516e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	5.895043e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	5.828178e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	1.859137e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	1.641901e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	9.504067e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	1.409438e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	9.120047e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	8.210876e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	6.822043e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	1.310812e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	7.625585e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	1.255441e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	7.199633e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	1.389053e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	1.218155e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	1.767076e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	2.498731e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	1.871682e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	1.992954e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	2.452939e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	7.836877e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	1.666995e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	1.269405e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	2.265856e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	2.354277e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	1.777931e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	1.128485e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	1.271150e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	1.183831e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	1.688511e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	1.815942e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	2.269967e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	1.978484e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	1.314323e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	1.672576e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	2.097556e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	1.268086e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	2.055213e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	2.751501e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	2.073707e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	2.795874e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	3.564393e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	1.995974e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	2.345519e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	1.510866e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	2.550628e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	3.210468e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	2.126190e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	1.726311e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	1.348159e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	1.672044e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	1.940868e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	1.766148e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	1.968037e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	3.777165e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	1.773681e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	2.366470e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	1.275190e-02	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	1.643111e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	2.904790e-02	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	3.313402e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	1.770005e-02	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	1.488752e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	9.648205e-03	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	1.586276e-02	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	9.550087e-03	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	1.311320e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	1.449479e-02	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	8.682899e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	1.419878e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	6.351003e-03	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	2.732940e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	1.366470e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	9.109820e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	2.241450e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	2.793732e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	1.818701e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	1.393850e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	3.595892e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	4.582900e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	1.802189e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	2.286215e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	1.416210e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	2.817155e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	2.708826e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	3.198347e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	1.810579e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	2.683740e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	3.609969e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	3.203009e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	7.319726e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	6.384959e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	8.643249e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	5.524185e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	1.046810e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	8.188888e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	6.368979e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	4.559288e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	3.166568e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	1.550036e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	1.516316e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	1.223210e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	1.139410e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	8.144193e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	2.741196e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	1.895922e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	1.715101e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	1.049671e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	9.034031e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	2.374786e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	8.085232e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	1.530444e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.091289e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.630056e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	1.584058e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.284743e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	1.317997e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	1.587323e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	2.613300e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	1.526205e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	1.167434e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	2.926195e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	2.293302e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	2.161059e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	2.163996e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	1.361093e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	2.303853e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	1.944557e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	3.567096e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	2.255766e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	3.016171e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	3.649340e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	3.166064e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	3.667316e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	1.995639e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	2.466879e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	2.757759e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	2.261494e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	4.802086e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	1.986163e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	2.360966e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	2.222201e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	1.730781e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	2.179925e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	1.408422e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	1.092280e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	3.177253e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	1.685117e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	1.450932e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	1.275863e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	1.096752e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	8.195370e-03	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	1.906848e-02	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	1.537099e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	1.270222e-02	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	2.509267e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	2.482675e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	1.829828e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	1.314632e-02	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	1.134449e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	2.590328e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	2.296509e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	1.416210e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	9.142540e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	9.148980e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	4.408320e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	1.770952e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	1.788244e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	2.259768e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	1.361198e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	9.008230e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	9.037820e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	5.410809e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	7.445185e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	7.009700e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	5.508913e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	5.076318e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	2.314528e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	4.059509e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	2.283610e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	2.313884e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	2.285315e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	5.871903e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	4.084198e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	9.505195e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	7.369846e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	5.086689e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	4.088019e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	6.385397e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	1.137347e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	1.080035e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	1.354367e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	1.528612e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	1.596961e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.150540e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	1.136210e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	1.220233e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	1.924699e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	1.662791e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	1.165344e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	1.354892e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	1.126802e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	9.109900e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	2.182224e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	1.615760e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	1.808672e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	2.529908e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	2.351180e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	2.129409e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	1.177951e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	1.314855e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	6.798766e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	1.836388e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	1.601054e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	1.706276e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	2.173007e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	1.305828e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	2.080226e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	1.487926e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	2.169149e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	2.952467e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	2.750958e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	3.669504e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	1.760738e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	3.450910e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	1.806848e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	2.079276e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	3.321951e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	2.295559e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	1.306778e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	3.917398e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	1.704088e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	2.051489e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	3.286981e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	1.460191e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	2.166248e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	1.543958e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	2.705334e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	2.668529e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	2.723433e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	2.627708e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	3.066029e-02	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	3.205859e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	1.855273e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	2.493864e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	1.867713e-02	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	2.594308e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	1.990493e-02	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	1.407835e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	2.294634e-02	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	1.636269e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	1.135251e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	1.360415e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	4.449390e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	2.725741e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	2.767770e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	9.109820e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	4.554910e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	1.366470e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	4.554910e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	4.568050e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	8.867490e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	1.801003e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	2.255131e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	1.803488e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	4.947934e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	7.123065e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	1.819396e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	7.611272e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	4.027181e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	4.484949e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	5.965033e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	5.922605e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	4.098043e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	1.043168e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	1.134195e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	1.180816e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	1.221719e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	9.058351e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	1.094823e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	1.546357e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	1.188520e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	1.000237e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	6.391133e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	1.132606e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	4.087885e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	3.215484e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	2.789715e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	2.931125e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	2.099554e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	2.374519e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	1.902868e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	1.632710e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	1.692367e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	2.436252e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	1.940009e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	2.509601e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	3.165292e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	2.161410e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	2.166740e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	2.121382e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	1.502506e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	2.661148e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	1.982167e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	2.468504e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	1.981736e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	2.573688e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	2.486913e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	1.747999e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	2.041400e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	2.521231e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	2.123644e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	1.403265e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	1.224203e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	2.184575e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	2.353941e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	1.997754e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	2.914430e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	2.140996e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	2.532850e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	1.721951e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	1.215559e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	2.120861e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	1.898759e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	2.477474e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	2.042436e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	2.275064e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	1.854923e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	1.848363e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	2.305053e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	1.181931e-02	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	1.669865e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	2.810340e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	2.047962e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	2.311606e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	2.369395e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	1.820504e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	4.307291e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	1.395423e-02	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	1.641900e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	2.335596e-02	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	2.170729e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	1.259446e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	1.037365e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	4.646160e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	5.099927e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	9.109820e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	3.669699e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	9.288740e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	1.772520e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	8.867490e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	1.379158e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	4.433740e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	1.796562e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	4.408320e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	1.356314e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	1.333252e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	1.229955e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	9.528170e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	1.136357e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	9.949287e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	6.841178e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	8.628810e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	4.537788e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	5.989571e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	5.492139e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	1.167305e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	9.048488e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	1.354738e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	9.984575e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	6.365814e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	1.126832e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	5.850298e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.231166e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	1.094153e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	1.736698e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	1.912516e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	1.128303e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	1.661077e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	7.696208e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	1.621988e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	1.898404e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	1.937826e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	1.444401e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	1.829613e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	2.009512e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	1.674687e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	2.455179e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	2.696865e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	1.170242e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.042162e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	2.051752e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	4.544389e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	3.012154e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	3.620479e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	2.530118e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	1.944666e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	1.815004e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	2.963387e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	2.850262e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	3.094441e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	4.070914e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	1.982088e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	1.597077e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	1.817800e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	2.036387e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	1.573411e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	2.583735e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	2.059244e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	2.424226e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	1.447717e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	1.507119e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	2.801541e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	1.583188e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	2.140286e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	1.531419e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	1.588910e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	1.220556e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	2.053088e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	1.048395e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	2.032575e-02	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	1.778343e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	3.001169e-02	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	3.782436e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	2.843295e-02	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	2.640468e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	2.543916e-02	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	2.708666e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	2.320572e-02	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	1.817132e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	2.002169e-02	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	1.960625e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	1.958915e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	1.813580e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	2.787690e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	4.646160e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	9.109820e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	1.888280e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	9.129010e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	1.387513e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	9.064450e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	8.992790e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	2.288429e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	7.557383e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	3.984109e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	2.235568e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	4.408320e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	2.298581e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	6.279770e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	8.106462e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	3.619482e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	1.039007e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	1.185691e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	1.098235e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	8.218501e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	5.435385e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	1.354207e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	1.391851e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	1.201462e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	1.307061e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	1.925142e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	1.175556e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	9.115648e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	9.961490e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	7.176930e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	1.125447e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	1.128413e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	2.118582e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	6.276338e-03	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	1.213804e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	1.439648e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	1.540637e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	1.403219e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	2.268511e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	2.780194e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	2.399486e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	2.083737e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	4.830966e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	1.891841e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	1.559411e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	3.243306e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	3.411239e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	2.797697e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	2.271984e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	4.623433e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	3.366537e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	1.867228e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	2.133487e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	1.501798e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	1.495670e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	1.949812e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	1.750124e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	1.577537e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	2.867712e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	4.045816e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	3.097970e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	2.081879e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	1.904291e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	3.023767e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	3.632776e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	2.229623e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	3.454450e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	2.903204e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	1.495825e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	1.704994e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	2.263239e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	2.379467e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	2.913226e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	1.910132e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	1.862248e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	1.545840e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	1.765220e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	1.364025e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	3.144488e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	2.229021e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	1.945812e-02	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	1.721231e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	1.819759e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	3.213915e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	1.458758e-02	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	1.087095e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	3.428224e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	2.102490e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	3.114570e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	1.112350e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	3.114570e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	1.779760e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	1.806889e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	1.334820e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	4.449390e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	1.817289e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	3.141214e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	2.685524e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	1.371348e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	2.693118e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	8.842060e-04	nan	nan
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	4.504601e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	9.693380e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	8.816640e-04	nan	nan
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	9.412209e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	6.707442e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	1.136666e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	1.753352e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	8.162349e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	1.048733e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	5.003077e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	3.171253e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	7.318352e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	6.321652e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	1.140251e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	8.652516e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	1.041643e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	1.445025e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	1.309314e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	2.663260e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	1.915331e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	1.009296e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	2.796129e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	1.499684e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	2.660382e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	2.403007e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	1.485878e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	1.407864e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	3.330884e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	3.183895e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	3.100758e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	2.458829e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	3.124812e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	2.463613e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	1.716002e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	2.390834e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	2.617804e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	1.711040e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	1.952134e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	2.540385e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	3.687536e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	2.103214e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	2.083970e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	3.434754e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	4.165676e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	2.752461e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	1.850494e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	1.356906e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	2.140654e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	2.211435e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	1.630935e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	2.752414e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	2.641375e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	3.746211e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	4.017196e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	2.438244e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	3.157018e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	2.459082e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	1.980066e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	1.357629e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	1.174376e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	2.348660e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	4.751583e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	3.846106e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	2.922610e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	1.812952e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	2.905170e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	3.033125e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	3.266573e-02	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	2.580177e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	2.664849e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	2.278454e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	1.687639e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	2.537561e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	2.184549e-02	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	2.112253e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	2.639004e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	1.322062e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	1.858460e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	1.393850e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	4.646160e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	1.355088e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	4.408320e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	4.408320e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	1.354442e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	9.054480e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	8.976370e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	4.646160e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	3.147246e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	1.015070e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	5.769257e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	3.543269e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	7.987020e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	4.434465e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	4.928140e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	5.917815e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	6.780448e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	3.631724e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	2.267827e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	2.666718e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	4.949716e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	4.112635e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	7.268468e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	9.052096e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	1.081884e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	9.487663e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	5.094768e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	1.718633e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	9.975795e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	1.717341e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	2.118421e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	2.807500e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	9.492266e-03	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	1.632007e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	2.904825e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	1.675088e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	2.317495e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	1.811496e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	2.201755e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	2.173889e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	2.447050e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	1.866846e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	3.564347e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	1.944336e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	1.663168e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	3.261147e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	1.818363e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	1.452045e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	3.740583e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	2.214565e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	2.850664e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	1.488429e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	2.178789e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	2.227192e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	2.793274e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	3.092878e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	3.489200e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	1.717637e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	2.046500e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	1.582223e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	3.229131e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	1.926026e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	3.026704e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	3.527124e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	2.431558e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	2.900722e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	4.158717e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	2.478795e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	2.872863e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	4.826271e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	4.444315e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	2.580752e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	2.430608e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	2.623833e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	2.023205e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	3.398874e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	4.050629e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	3.492609e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	2.497505e-02	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	2.276343e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	2.714630e-02	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	2.306680e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	4.162809e-02	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	2.311337e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	3.139442e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	1.969899e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	2.780101e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	1.586857e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	4.189460e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	2.660398e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	9.292310e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	9.292310e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	1.370350e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	2.746330e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	2.722034e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	1.377809e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	2.716922e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	2.219833e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	1.326603e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	8.932300e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	4.408320e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	3.101082e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	2.336571e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	1.356281e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	4.408320e-04	nan	nan
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	1.767439e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	3.598782e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	3.220646e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	2.023392e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	1.558279e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	1.363158e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	1.123024e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	6.403712e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	2.168885e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	1.491932e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	1.128131e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	5.887870e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	5.918378e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	1.179669e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	1.043883e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	1.890464e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	1.623321e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	1.826862e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	1.573239e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	1.799993e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	2.045898e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	1.590252e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	1.182063e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	1.448922e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	1.088195e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	1.217732e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	1.845413e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	1.081626e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	1.606153e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	8.103533e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	2.148653e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	1.570614e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	2.033559e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	2.352164e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	2.536137e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	2.925786e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	1.459830e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	2.278799e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	2.585238e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	1.820414e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	1.810827e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	2.969414e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	2.672105e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	1.893160e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	3.335571e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	2.454718e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	2.363434e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	2.226795e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	1.540293e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	1.541190e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	2.548953e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	4.068124e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	2.642680e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	2.674667e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	2.748634e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	2.755553e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	3.420114e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	1.795823e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	2.312105e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	1.650196e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	2.425799e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	3.034385e-02	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	2.611751e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	3.059116e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	4.362448e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	2.562895e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	3.263318e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	2.435243e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	2.522739e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	2.017303e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	2.376542e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	2.592045e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	1.539100e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	1.899815e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	1.489845e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	4.034620e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	4.482910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	8.916650e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	4.482910e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	8.916650e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	1.336604e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	4.720690e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	9.295180e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	3.655960e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	3.618854e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	1.802818e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	4.059977e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	4.111392e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	9.154430e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	4.482798e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	2.267989e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	1.827157e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	8.867490e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	4.084363e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	2.239158e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	1.152314e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	1.363098e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	1.886961e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	1.263956e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	1.177147e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	1.000212e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	1.570515e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	1.774174e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	1.218228e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	2.199728e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	2.450802e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	2.955477e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	2.741016e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	1.872806e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	1.763346e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	2.008812e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	2.333101e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	3.128159e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	2.366720e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	3.177623e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	2.415143e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	2.070843e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	2.529570e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	3.458942e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	3.062100e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	2.550014e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	1.738246e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	1.459872e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	1.711766e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	2.346699e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	3.781746e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	2.800923e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	2.203305e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	3.460917e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	3.844269e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	3.480030e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	2.829618e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	3.652196e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	3.548605e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	2.079881e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	2.392018e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	2.523670e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	1.715618e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	2.479894e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	2.496259e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	2.042817e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	2.267159e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	2.109931e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	1.483782e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	2.337047e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	1.725201e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	2.495021e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	2.951211e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	2.947304e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	2.794540e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	2.613493e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	1.940921e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	3.775863e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	2.708767e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	3.226887e-02	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	2.545662e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	1.550062e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	2.877267e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	3.291750e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	1.961376e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	2.260298e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	1.495839e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	1.858460e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	2.323080e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	3.662246e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	9.136100e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	5.465890e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	1.821960e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	1.366470e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	4.554910e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	1.354770e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	9.136100e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	1.865560e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	1.835026e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	9.441390e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	1.378870e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	4.568050e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	1.785611e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	2.711341e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	1.817187e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	1.096190e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	9.978284e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	9.080077e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	2.250480e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	3.114989e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	8.702707e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	1.051680e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	7.711291e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	7.775268e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	1.219621e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	3.224596e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	1.897950e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	1.863277e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	1.753552e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	1.664328e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	9.019958e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	2.426457e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	1.541454e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	1.329872e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	2.229848e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	1.462993e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	1.692358e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	2.335620e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	2.442560e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	2.106275e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	3.214513e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	3.065464e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	2.843147e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	3.562166e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	2.520824e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	2.767544e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	1.590920e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	2.569194e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	3.694893e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	3.501164e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	2.257286e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	2.266831e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	2.679857e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	4.003096e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	4.211761e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	3.951599e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	3.204285e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	2.238704e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	2.098228e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	2.045971e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	3.499606e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	1.774771e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	2.031643e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	2.367344e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	2.337062e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	3.382542e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	3.673294e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	1.812471e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	1.492397e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	2.724437e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	2.812291e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	2.166009e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	3.403202e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	4.387074e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	4.132804e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	2.543051e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	2.309333e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	2.214683e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	2.959597e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	4.508935e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	3.487103e-02	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	3.288806e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	6.185349e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	2.487269e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	3.029229e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	1.765706e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	2.120984e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	4.111249e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	2.569995e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	2.921269e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	1.669369e-02	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	2.300930e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	4.554910e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	2.288049e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	8.867490e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	4.533999e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	3.195138e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	3.634475e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	3.235920e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	5.431665e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	3.149581e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	2.272929e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	4.544470e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	3.267219e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	2.763556e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	2.721446e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	4.123039e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	4.469088e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	2.728040e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	2.070824e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	1.736034e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	2.154807e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	1.308692e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	7.673158e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	7.702950e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	9.080354e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	1.260782e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	1.949906e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	1.935484e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	2.110330e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	2.229923e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	2.115519e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	1.671580e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	1.368913e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	2.943633e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	1.800276e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	1.495366e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	2.261126e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	4.598463e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	1.998434e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	2.430693e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	2.749446e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	2.030902e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	4.104041e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	3.901368e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	3.952160e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	2.582885e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	3.832940e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	3.027714e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	2.512798e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	2.655658e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	4.179349e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	4.842828e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	3.045969e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	3.349382e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	1.803256e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	3.051901e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	2.730164e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	2.786405e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	3.186412e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	2.270751e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	3.433751e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	2.940584e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	3.934500e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	3.208340e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	3.799496e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	3.224911e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	3.725669e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	3.927985e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	3.599833e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	2.625989e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	1.767685e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	2.830675e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	2.855126e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	2.491536e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	3.060826e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	2.266103e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	1.768052e-02	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	3.152664e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	1.783097e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	2.853042e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	3.159688e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	2.829276e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	2.896568e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	1.893030e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	1.761936e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	1.353474e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	1.697555e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	1.405967e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	9.170080e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	4.449390e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	1.393850e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	8.965820e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	4.574490e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	4.554910e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	1.393850e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	1.067435e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	3.122318e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	2.687754e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	9.008230e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	1.345118e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	3.130439e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	3.187699e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	1.371059e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	1.358272e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	9.001790e-04	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	2.710758e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	4.608394e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	3.176856e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	3.280457e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	3.156557e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	3.212581e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	5.906174e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	4.501334e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	3.651553e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	2.732251e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	5.018248e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	9.909725e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	1.638026e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	1.552307e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	1.586558e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	1.539586e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	1.552969e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	1.946972e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	2.051725e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	1.674822e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	1.442191e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	1.364568e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	3.781292e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	2.584829e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	2.414489e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	2.403310e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	3.112279e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	2.573804e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	1.896062e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	3.298443e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	3.162409e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	2.879564e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	2.972469e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	2.778078e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.778249e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	3.178414e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	3.527655e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	3.786013e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	3.170812e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	3.896014e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	3.446567e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	2.441935e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	3.533298e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	2.265496e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	2.798842e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	3.082678e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	3.490908e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	2.940381e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	3.044120e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	2.665200e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	4.086865e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	2.889936e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	3.021124e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	3.350703e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	2.026312e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	2.267514e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	1.942822e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	3.079927e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	2.838847e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	2.466075e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	3.782113e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	3.212200e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	3.120208e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	6.389787e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	2.531794e-02	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	4.532921e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	2.072931e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	2.888864e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	2.881733e-02	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	2.173375e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	1.636925e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	2.076975e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	1.447319e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	1.131548e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	3.901924e-02	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	1.899990e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	4.574490e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	1.778194e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	1.786460e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	3.130439e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	2.266992e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	3.142130e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	2.698351e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	3.598691e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	5.532904e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	6.377022e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	5.444009e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	7.843412e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	5.847234e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	1.314541e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	5.844311e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	4.972479e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	1.075455e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	5.408608e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	3.615081e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	5.478336e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	1.261203e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	5.468273e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	1.042285e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	1.476895e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	5.519194e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	9.222418e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	1.354707e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	1.259017e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.807109e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	1.810995e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	2.913953e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	2.551889e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	1.582171e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	2.997796e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	2.890656e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	2.699148e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	1.490192e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	3.062456e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	2.835558e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	2.808403e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	2.446214e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	3.395093e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	4.194007e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	2.920896e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	4.423804e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	3.386741e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	2.490448e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	2.301384e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	2.462325e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	2.506642e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	3.173388e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	3.233204e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	4.179840e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	4.796023e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	3.332787e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	2.613042e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	4.109546e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	3.875792e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	2.403468e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	3.338122e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	5.030731e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	2.624929e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	4.825974e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	3.067870e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	4.800521e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	4.841531e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	3.444729e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	3.340725e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	2.400467e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	2.662605e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	3.307453e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	2.382652e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	4.125923e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	3.147828e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	2.309342e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	1.630135e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	3.266724e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	1.867526e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	2.491723e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	1.636535e-02	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	2.820852e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	2.052150e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	4.628674e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	2.787193e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	1.934134e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	2.424227e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	1.783038e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	4.568050e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	4.433740e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	4.482910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	9.129010e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	4.475452e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	9.129070e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	4.482910e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	4.549523e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	8.093975e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	6.294781e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	1.799689e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	9.079900e-04	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	1.180327e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	8.306594e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	4.078825e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	2.250480e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	6.802901e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	5.358698e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	1.188288e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	9.645193e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	8.657418e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	5.889080e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	1.131440e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	1.169536e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	1.561009e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	5.858376e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	1.140404e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	2.185424e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	1.776574e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	2.352295e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	2.082991e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	1.717536e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	1.766314e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	3.366823e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	3.075313e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	2.813455e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	2.584166e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	2.314584e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	1.670372e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	1.769917e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	1.654043e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	1.465511e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	2.219413e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	1.953368e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	2.871477e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	1.817291e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	2.457241e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	2.432398e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	3.229349e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	2.997395e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	3.158723e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	4.733281e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	3.291211e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	2.878536e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	1.712207e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	2.867561e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	3.572391e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	2.755433e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	4.212065e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	3.008130e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	3.138502e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	3.943291e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	4.686042e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	3.347931e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	3.727598e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	2.783161e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	2.927844e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	4.102044e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	3.262199e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	3.569324e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	2.677434e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	2.721832e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	1.810841e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	2.589130e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	4.252369e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	3.850888e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	2.632544e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	3.524814e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	3.096405e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	3.834704e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	2.083866e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	1.998636e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	1.770847e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	2.409608e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	2.177124e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	1.578716e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	1.536044e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	1.798560e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	4.496400e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	4.408320e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	1.792294e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	1.798560e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	9.217090e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	3.636170e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	2.720625e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	4.408320e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	4.496400e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	8.992790e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	1.812219e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	3.125220e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	2.840008e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	1.456400e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	9.577498e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	9.558645e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	5.011750e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	6.783687e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	7.657546e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	2.106899e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	8.665914e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	4.116935e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	1.216449e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	1.980689e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	2.451721e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	1.774146e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	1.499554e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	1.230590e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	8.604305e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	1.780859e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	1.225188e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	1.828291e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	1.268455e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	1.850146e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	2.164927e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	2.172614e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	1.970436e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	1.979221e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	2.789448e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	2.885133e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	2.322116e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	2.479221e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	1.952627e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	1.771208e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	2.908538e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	3.066382e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	2.224475e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	2.715206e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	2.087011e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	2.075870e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	1.443993e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	2.947944e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	2.662918e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	3.002841e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	2.214350e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	3.547425e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	3.467899e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	2.186251e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	3.367542e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	1.726359e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	3.488276e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	3.079842e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	2.999494e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	3.126653e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	3.329974e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	3.135518e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	2.197306e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	3.104645e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	3.013149e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	2.992196e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	2.435608e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	2.802768e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	1.981458e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	2.801894e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	2.678166e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	3.714920e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	2.764227e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	2.705821e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	1.805746e-02	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	1.852713e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	2.765675e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	4.480727e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	2.729438e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	2.268768e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	2.411111e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	3.278155e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	2.911104e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	1.860798e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	4.433740e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	4.568050e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	4.574490e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	4.720690e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	1.783111e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	4.449390e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	8.930140e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	5.806638e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	4.445861e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	2.689528e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	1.820989e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	3.632161e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	8.916650e-04	nan	nan
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	1.352929e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	2.280528e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	6.417280e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	8.655095e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	4.981816e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	5.903156e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	1.429449e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	1.086200e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	2.069871e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	1.518402e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	8.154266e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	9.089542e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	1.119633e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	1.187883e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	6.326361e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	1.321777e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	1.635291e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	1.916997e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	1.585995e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	2.135119e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	1.496708e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	1.887042e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	1.573120e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	3.624002e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	2.359444e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	2.261667e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	2.138841e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	2.546063e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	2.309737e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	2.989006e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.879271e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	3.644055e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	2.314450e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	2.551256e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	2.357278e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	4.307289e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	3.540595e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	3.000386e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	2.361129e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	1.861693e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	3.885130e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	2.671195e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	1.766557e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	2.742979e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	4.033242e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	2.934946e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	3.290865e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	3.291835e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	3.776425e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	2.994181e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	5.948397e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	5.963970e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	3.341620e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	4.208176e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	3.790494e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	3.621442e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	3.027975e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	3.421881e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	3.055056e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	6.079303e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	4.082535e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	3.325046e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	3.243087e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	5.567276e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	2.946745e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	2.973753e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	3.598891e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	3.486023e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	5.443439e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	3.560071e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	5.190513e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	3.234885e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	2.773993e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	3.097432e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	2.943122e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	2.921524e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	2.069977e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	4.496400e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	8.816640e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	4.408320e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	1.334820e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	2.664775e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	4.449390e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	9.292310e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	2.748338e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	4.646160e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	9.095550e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	2.291487e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	9.037820e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	1.801454e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	8.945790e-04	nan	nan
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	7.841410e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	6.357738e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	7.191488e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	1.028205e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	4.012777e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	8.212080e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	3.210872e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	6.721730e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	3.614145e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	8.575337e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	9.948947e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	9.143644e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	4.511722e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	1.270642e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	1.268521e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	1.589079e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	1.823974e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	1.223727e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	1.769663e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	1.677175e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	1.644035e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	2.083419e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	3.666221e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	3.197807e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	2.995480e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	2.919103e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	3.113893e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	2.145866e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	1.775495e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	3.419712e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	1.897859e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	2.404491e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	3.177622e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	2.074682e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	2.669983e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	3.465409e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	3.547557e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	3.316756e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	3.094749e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	2.394439e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	2.082150e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	2.321952e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	3.465483e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	3.667870e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	2.930982e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	2.853525e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	3.432019e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	4.279025e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	3.357773e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	3.219279e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	4.061106e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	4.783566e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	3.725294e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	2.716690e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	3.876613e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	4.326330e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	2.900199e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	3.113359e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	3.616405e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	2.978930e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	2.794112e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	3.292308e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	2.856131e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	2.344863e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	2.844134e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	2.311274e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	2.438087e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	3.025589e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	2.541348e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	1.889798e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	3.507287e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	2.574898e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	3.783881e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	2.030204e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	1.673830e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	1.637516e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	3.134664e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	4.574490e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	9.154430e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	8.916650e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	4.496400e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	4.720690e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	3.682790e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	4.112623e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	2.755042e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	2.269182e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	4.720690e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	2.287793e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	2.731168e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	2.674319e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	2.268932e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	8.539640e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	9.397394e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	5.403404e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	6.285855e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	7.222461e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	9.070772e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	2.325088e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	1.558548e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	5.084995e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	6.361976e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	8.153541e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	1.611408e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	7.710708e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	1.135625e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	1.760641e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	9.921805e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	1.726759e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	1.752826e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	2.027106e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	8.148121e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	1.128586e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	1.088780e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	1.219006e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	3.540461e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	2.791282e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	3.561226e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	3.103403e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	2.750303e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	2.097437e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	4.054629e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	3.085463e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	3.560482e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	2.955398e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.273959e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	6.430841e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	3.943815e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	1.908104e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	2.096381e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	2.503781e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	5.112530e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	4.391927e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	2.673453e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	3.969974e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	3.809021e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	3.623465e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	2.811817e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	3.455977e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	4.828360e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	3.472998e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	2.652971e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	2.586497e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	2.120117e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	4.089348e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	4.519666e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	5.007762e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	4.091587e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	2.915080e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	3.787954e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	3.432350e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	2.552981e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	3.677450e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	3.913142e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	2.258809e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	3.707771e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	3.944250e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	2.766908e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	3.683154e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	3.185846e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	3.837263e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	2.761648e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	2.197591e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	2.039595e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	2.496545e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	4.200153e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	1.491388e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	1.659737e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	6.040000e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	4.646160e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	4.646160e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	4.449390e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	4.646160e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	1.773500e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	2.716903e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	2.265334e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	1.361198e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	1.804572e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	2.699867e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	2.235883e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	2.284901e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	1.356984e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	4.481178e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	3.125006e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	4.094513e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	7.698277e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	1.000654e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	1.406665e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	1.697549e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	2.168060e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	2.745361e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	1.798827e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	2.044375e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	8.157515e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	1.323975e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	1.278570e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	1.772535e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	1.862468e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	1.847475e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	1.172595e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	8.065143e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	1.800171e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	2.253102e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	2.489072e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	2.260400e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	2.587171e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	3.289543e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	2.842737e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	3.185282e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	2.808647e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	3.164207e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	3.087711e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	2.666141e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	3.116707e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	2.488762e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.118951e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	2.547499e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	3.967377e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	2.418400e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	3.116798e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	3.987736e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	3.773013e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	4.709086e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	3.981233e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	3.172925e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	4.068480e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	5.437765e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	4.111993e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	4.240695e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	5.504577e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	4.855540e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	2.752289e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	3.666954e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	4.935124e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	3.583300e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	1.951649e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	2.760454e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	3.850899e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	3.680255e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	4.010166e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	5.397449e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	4.506042e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	4.070110e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	5.730106e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	2.964089e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	2.811447e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	2.712288e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	3.167047e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	2.261375e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	2.551855e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	3.086275e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	3.637277e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	2.068784e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	3.189189e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	2.482036e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	3.672917e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	3.054981e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	1.549034e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	4.482910e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	4.482910e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	1.809483e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	1.778246e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	4.408320e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	4.072533e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	9.214210e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	1.364538e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	4.496400e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	9.070890e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	8.081712e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	6.356786e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	4.545725e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	9.832488e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	1.234071e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	9.629334e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	6.766716e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	5.375154e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	5.943933e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	6.835415e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	9.634851e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	5.891914e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	4.032184e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	1.144398e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	9.170114e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	2.397851e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	2.946093e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	2.042344e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	1.680281e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	1.805542e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	2.996120e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	2.500832e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	2.089857e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	1.953564e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	1.866206e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	2.146345e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	2.601200e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	1.413339e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	4.332354e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	4.367472e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	3.577679e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	2.909610e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	2.854550e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	3.673150e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	3.407817e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	3.450486e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	4.335736e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	3.756909e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	3.521592e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	5.122156e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	3.351368e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	3.272923e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	2.634217e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	3.886917e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	4.898015e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	3.848810e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	4.743840e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	5.305424e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	3.908622e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	4.153454e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	3.523879e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	4.107990e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.075252e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	3.523991e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	4.261908e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	3.384770e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	5.176414e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	4.080582e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	4.351812e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	3.305011e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	3.347773e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	3.188031e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	4.603390e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	3.813279e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	4.235220e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	5.197091e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	5.711058e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	3.777180e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	3.744215e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	5.226218e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	3.386355e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	3.041306e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	2.696374e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	3.166935e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	2.763459e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	3.135956e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	2.121959e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	2.977690e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	3.283577e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	4.433740e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	4.574490e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	4.496400e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	3.094630e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	4.720690e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	8.992790e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	8.816640e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	1.356084e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	1.393779e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	6.040000e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	5.945039e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	1.867654e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	7.343799e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	2.710758e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	4.584932e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	7.647123e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	7.756985e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	3.157904e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	9.217090e-04	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	8.290880e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	6.635569e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	1.926872e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	1.869180e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	1.299790e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	2.073545e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	1.952895e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	1.306828e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	2.196481e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	1.906973e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	1.863437e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	1.177622e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	1.685410e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	8.203552e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	8.213219e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	2.914461e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	2.922906e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	2.062179e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	2.515353e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	2.406022e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	3.126779e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	3.199854e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	2.609227e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	4.587090e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	2.396366e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	2.880708e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	2.174118e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	3.308853e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	3.169619e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	2.538557e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	2.886806e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	3.134657e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	3.349499e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	2.899077e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	3.506552e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	4.079009e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	3.893636e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	3.548785e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	4.367653e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	4.277821e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	3.571762e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	3.395210e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	3.574451e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	3.755695e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	4.297950e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	3.536882e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	4.696052e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	5.170777e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	6.085137e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	7.892206e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	5.726724e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	3.483112e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	4.612317e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	5.164787e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	4.125382e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	3.929714e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	4.135968e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	3.710199e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	4.188886e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	3.116873e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	2.408445e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	2.582967e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	2.003707e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	3.390227e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	3.177715e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	2.553391e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	4.850729e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	2.937810e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	3.002406e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	1.768492e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	4.574490e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	4.574490e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	4.482910e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	1.379514e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	4.574490e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	1.820641e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	1.358272e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	2.744690e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	9.148980e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	2.759031e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	3.202405e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	3.157755e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	4.062378e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	1.819350e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	1.357840e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	9.028441e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	7.660897e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	9.578101e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	6.842445e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	2.279049e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	4.049651e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	1.369014e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	7.290893e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	6.369521e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	1.090714e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	8.547586e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	4.588918e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	1.895567e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	2.173946e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	1.138368e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	2.607856e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	2.382579e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	2.038706e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	2.120031e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	1.680833e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	2.211103e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	2.409727e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	2.178028e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	2.185554e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	2.361088e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	3.844907e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	3.309109e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	2.909605e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	2.936616e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	2.449060e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	2.092917e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	4.029306e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	3.993001e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	4.183751e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	2.130791e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	2.576909e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	2.803856e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	3.257529e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	2.895940e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	5.647494e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	3.886384e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	3.802369e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	4.086103e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	3.157673e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	4.110422e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	4.417010e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	4.804221e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	3.904564e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	5.981867e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	7.453184e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	5.597552e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	4.904349e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	4.820675e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	4.615236e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	3.630557e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	2.955163e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	3.768427e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	2.616943e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	3.293658e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	3.156832e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	4.294551e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	3.946001e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	4.392167e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	4.696353e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	3.519921e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	2.400413e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	3.968090e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	3.704391e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	2.764244e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	3.707177e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	2.955695e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	2.184231e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	3.161543e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	2.471503e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	4.690122e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	2.924442e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	3.292894e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	2.659631e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	4.482910e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	8.965820e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	4.554910e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	4.646160e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	4.568050e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	4.433740e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	4.496400e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	2.704554e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	3.577911e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	2.724476e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	3.633138e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	4.437185e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	4.554910e-04	nan	nan
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	6.778361e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	5.989025e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	7.736754e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	1.399142e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	6.309962e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	1.350524e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	1.127185e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	1.751634e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	7.241974e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	1.587232e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	4.442239e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	3.764618e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	2.487460e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	1.469016e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	1.369590e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	1.864477e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	2.110460e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	2.413582e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	3.439245e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	2.217449e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	1.812036e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	4.043566e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	2.406026e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	4.239580e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	3.936360e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	2.489423e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	2.453430e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	2.684167e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	2.538968e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	3.180065e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	3.094782e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	2.532470e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	3.184511e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	4.317025e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	2.614105e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	4.204253e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	4.795774e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	3.511942e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	2.416398e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	3.491418e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	2.614173e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	2.798820e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	2.860780e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	3.184195e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	4.109841e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	3.572954e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	3.340335e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	5.877100e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	4.247247e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	8.814021e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	4.622994e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	4.680484e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	5.317911e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	3.940849e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	4.109408e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	5.209984e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	4.232000e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	4.537271e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	5.776744e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	6.108007e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	4.490015e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	3.945780e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	3.219318e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	3.667500e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	2.728700e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	4.335086e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	4.688960e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	3.474901e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	2.706168e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	4.688801e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	5.139869e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	2.822574e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	2.591631e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	1.671119e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	2.268115e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	2.130641e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	1.626175e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	1.583934e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	4.482910e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	1.793160e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	8.965820e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	1.370410e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	1.361901e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	4.568050e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	6.826476e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	2.273527e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	9.037820e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	2.276190e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	3.586330e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	1.801675e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	1.368651e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	9.037820e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	2.717369e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	9.208744e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	2.750125e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	2.284001e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	1.416210e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	5.884751e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	6.703416e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	3.184134e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	2.698739e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	4.065743e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	1.786201e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	9.035740e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	5.881601e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	6.793899e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	7.714347e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	3.624342e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	7.742304e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	1.739597e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	9.981817e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	1.337007e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	7.308481e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	1.431316e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	1.551128e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	1.456412e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	1.707676e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	1.351812e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	2.390771e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	3.010495e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	2.316567e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	1.907712e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	2.400506e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	1.678744e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	2.414078e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	3.568501e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	5.382957e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	3.307161e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	2.351023e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	3.213804e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	3.483227e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	2.440928e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	3.115354e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	2.445006e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	2.868498e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	2.838936e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	2.406485e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	3.799850e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	2.030555e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	2.133181e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	3.482342e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	3.674587e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	4.988144e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	3.531431e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	3.475822e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	6.665742e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	5.589208e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	4.884714e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	3.898515e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	3.255409e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	4.235579e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.914968e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	5.175013e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	5.790578e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	4.995128e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	3.998939e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	3.885166e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	3.348434e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	4.218950e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	4.939978e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	3.826566e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	4.925063e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	3.625611e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	2.896850e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	2.734574e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	2.665866e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	4.014457e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	5.274514e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	1.951739e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	2.641975e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	3.727763e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	2.801657e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	2.866066e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	3.275971e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	3.071110e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	2.881441e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	3.271453e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	8.867490e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	4.574490e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	1.386323e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	2.231143e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	9.201070e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	1.236308e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	4.104602e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	1.370389e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	2.698383e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	1.070415e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	5.478795e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	1.501853e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	8.749263e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	4.056363e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	4.516875e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	4.572733e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	6.764139e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	9.981071e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	2.310460e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	2.155293e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	9.545168e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	1.223601e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	7.702135e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	3.644708e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	1.563056e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	1.133932e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	8.150642e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	2.847102e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	2.582908e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	2.074750e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	2.964322e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	4.159303e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	1.853199e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	1.355627e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	2.686587e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	3.777691e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	3.763596e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	2.373185e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	2.281651e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	3.350914e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	2.814157e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	2.923599e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	5.664824e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	3.569829e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	3.467726e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	3.904229e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	2.258983e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	4.339234e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	2.404992e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.626983e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	5.734626e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	4.942444e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	3.965679e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	2.474788e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	3.862111e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	3.775013e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	4.484650e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	5.884586e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	4.259420e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	3.026675e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	3.441156e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	4.760521e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	6.281337e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	5.847019e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.782247e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	3.959063e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	4.843941e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	5.509778e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	4.723368e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	5.064893e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	5.931027e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	4.893022e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	4.400670e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	3.722892e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	4.174784e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	6.644448e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	3.228678e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	4.849146e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	3.336498e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	3.607858e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	3.090369e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	3.437432e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	2.179728e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	2.460070e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	2.132606e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	3.258360e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	2.799218e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	3.246717e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	3.709675e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	2.287250e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	9.148980e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	4.574490e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	2.345729e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	4.720690e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	8.891230e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	4.720690e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	8.898780e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	1.360622e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	1.337155e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	5.454163e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	4.536315e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	1.715440e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	1.776243e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	1.825901e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	5.392394e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	4.084313e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	4.098755e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	3.140431e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	1.228621e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	1.182597e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	8.520990e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	1.137319e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	9.920771e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	2.151600e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	9.978136e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	1.489601e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	2.140447e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	1.766619e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	1.685207e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	1.929763e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	1.820688e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	2.431584e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	4.002631e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	2.978027e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	4.213219e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	2.598445e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	2.555042e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	2.926856e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	2.797180e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	2.877185e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	2.697004e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	4.090974e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	3.015930e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	5.581776e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	2.914952e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	2.701115e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	3.242684e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	3.353091e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	4.824774e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	3.869997e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	3.124719e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	4.813784e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	4.225757e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	3.141545e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	4.105899e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	3.434663e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	4.678943e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	3.812270e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	5.816687e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	4.703252e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	4.711691e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	5.542186e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	5.747773e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	6.322209e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	4.464253e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	4.555338e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	5.176661e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	3.960368e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	4.746965e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	3.719633e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	6.141007e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	4.090821e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	3.813541e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	2.994751e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	4.575697e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	3.824079e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	3.630877e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	3.524785e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	2.322212e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	2.947168e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	2.797148e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	2.185862e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	2.265555e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	1.727258e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	2.789407e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	1.799114e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	2.589548e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	1.958900e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	4.574490e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	9.148980e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	4.046760e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	2.263818e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	2.292768e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	5.002361e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	3.150005e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	3.149340e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	8.842060e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	3.703904e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	4.449390e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	1.814761e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	1.079237e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	5.436070e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	2.248651e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	5.466367e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	5.382813e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	3.187404e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	4.961691e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	6.801245e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	4.060742e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	1.516796e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	6.394229e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	1.273202e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	1.511558e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	6.831391e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	1.129371e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	1.658685e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	7.321694e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	1.038154e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	8.205595e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	1.492615e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	1.642730e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	2.189860e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	2.390438e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	2.020577e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	1.941437e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	2.506274e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	4.076966e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	2.917620e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	6.392054e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	3.783423e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	2.547991e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	2.635653e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	3.313116e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	2.563806e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	2.032223e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	2.222600e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	2.473133e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	3.214716e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	4.860204e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	3.154251e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	4.571163e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	3.540155e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	6.362068e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	4.898894e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	6.890582e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	4.584800e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	4.351744e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	4.084238e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	4.141650e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	4.758729e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	5.047029e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	6.716181e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	5.549262e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	4.233971e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	5.952086e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	1.034948e-01	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	5.685154e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	5.298776e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	3.621956e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	3.446057e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	7.001791e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	4.421049e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	4.751456e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	4.306912e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	3.945212e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	3.834563e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	3.346141e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	3.346034e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	3.526607e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	3.421559e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	3.443291e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	2.575748e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	2.462622e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	3.293411e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	2.151445e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	2.731705e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	2.140790e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	1.806010e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	2.635378e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	4.496400e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	4.646160e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	4.720690e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	1.386967e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	4.433740e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	7.276235e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	2.677584e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	5.948609e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	6.815054e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	1.038369e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	9.050850e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	7.729936e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	4.929825e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	9.473110e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	7.659231e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	5.492011e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	8.503264e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	7.720840e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	1.030417e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	1.128275e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	6.712876e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	9.994182e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	1.001469e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	1.086637e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	9.051757e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	2.426676e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	3.766869e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	4.437375e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	2.752307e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	2.760548e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	2.680909e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	1.664326e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	3.673552e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	3.469119e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	2.579075e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	1.949368e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	2.074335e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	2.934140e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	2.434163e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	2.746630e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	2.255578e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	3.609900e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	4.545714e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	4.493107e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	3.801453e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	4.553833e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	5.176718e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	4.141566e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	3.610071e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	3.755913e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	4.029345e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	4.927695e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	6.588874e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	5.348529e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	4.643988e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	5.181722e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	5.304246e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	4.162813e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	3.333936e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	3.538641e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	4.312677e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	3.797627e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	4.785017e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	3.809449e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	4.535832e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	2.459818e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	3.403206e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	3.749597e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	5.508528e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	4.953989e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	4.322352e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	3.159341e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	2.448413e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	4.208558e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	5.206252e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	5.671401e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	3.843203e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	4.897814e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	3.094719e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	2.828998e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	2.813991e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	2.855239e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	2.864697e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	4.032927e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	3.955421e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	2.953087e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	4.433740e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	4.408320e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	8.963230e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	1.366470e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	4.554910e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	1.817289e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	3.245139e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	1.342733e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	4.154986e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	5.463578e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	2.721720e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	2.760320e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	1.813337e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	1.530723e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	5.847163e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	6.398570e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	7.599557e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	5.380146e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	1.338169e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	1.789596e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	1.649737e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	1.850855e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	2.570458e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	1.856858e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	9.849541e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	1.395166e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	4.081139e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	1.747763e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	1.673168e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	9.422012e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	1.269227e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	2.120347e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	1.531534e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	1.897996e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	3.370848e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	1.617345e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	1.667342e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.908729e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	3.030034e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	3.238557e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	2.577393e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	2.966223e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	4.511668e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	2.690323e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	2.332068e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	2.574143e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	2.550725e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	2.800529e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	8.385672e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	6.106172e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	4.633240e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	3.497012e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	5.012245e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	2.941887e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	5.280066e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	4.937653e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	3.192779e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	4.522215e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	3.729166e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	4.645539e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	6.342409e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	4.310708e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	4.346724e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	4.475447e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.748346e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	4.526298e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	3.538586e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	3.231982e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	3.036724e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	4.024267e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	3.479806e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	5.054813e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	3.527553e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	5.089283e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	5.346313e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	4.254220e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	4.376232e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	4.716438e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	4.310457e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	4.071291e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	5.978271e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	3.244121e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	4.040164e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	3.479056e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	5.454119e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	4.850739e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	4.206958e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	2.632775e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	3.693430e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	2.028550e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	1.951510e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	3.146862e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	2.525624e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	4.720690e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	4.574490e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	4.720690e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	9.441390e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	9.109820e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	2.360350e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	1.389078e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	4.646160e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	3.085820e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	4.109823e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	8.976370e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	4.408320e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	1.829800e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	2.237209e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	2.275159e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	9.148980e-04	nan	nan
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	4.117271e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	6.290621e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	8.625645e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	7.677271e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	7.278560e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	4.492467e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	1.174615e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	1.208367e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	7.695430e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	6.722646e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	4.063722e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	1.137116e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	8.202403e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	5.857170e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	9.483588e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	2.163031e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	1.118399e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	1.170451e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	9.612705e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	3.528443e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	3.036233e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	2.408043e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	1.584762e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	1.683046e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	1.900392e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	2.030055e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	2.569599e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	2.324261e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	3.401142e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	4.345292e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	2.711321e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	3.280249e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	3.451860e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	2.978874e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	3.824265e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	3.422042e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	3.848138e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	3.316146e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	4.860833e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	6.562957e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	4.127664e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	4.401430e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	3.504290e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	4.617674e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	5.316269e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	5.207448e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	5.560860e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	6.945661e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	4.798719e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	3.492583e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	5.066370e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	5.166200e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	5.342562e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	4.782436e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	5.010385e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	4.663704e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	5.044645e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	6.454742e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	3.964046e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	3.870981e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	2.744583e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	3.431672e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	2.708134e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	3.873696e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	4.149621e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	3.826035e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	5.416690e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	2.875380e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	3.418355e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	4.784637e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	1.813461e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	2.255715e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	2.123228e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	2.324950e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	2.036943e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	2.770624e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	4.410937e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	8.867490e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	8.867490e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	8.816640e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	1.337414e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	3.188440e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	2.286576e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	4.554910e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	9.057400e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	1.348505e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	2.291811e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	3.984109e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	8.096016e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	1.026649e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	3.100742e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	3.589462e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	6.856953e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	5.053444e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	8.988539e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	4.061657e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	5.882261e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	3.145409e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	6.738760e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	5.390616e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	4.924190e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	9.519662e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	1.312662e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	5.932797e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	2.137072e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	1.684863e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	1.646462e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	1.420139e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	9.122408e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	2.127127e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	7.724060e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	5.027680e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	1.539614e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	1.730621e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	1.786451e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	1.689864e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	2.876557e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	1.870621e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	2.665518e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	3.220972e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	2.688784e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	3.432717e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	3.572747e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	3.578493e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	4.241785e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	4.951665e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	3.748513e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	4.697388e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	3.612019e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	3.525798e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	4.035264e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	2.980127e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	3.737356e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	4.325222e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	4.587028e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	4.903545e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	3.858110e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	5.100826e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	4.111776e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	5.249101e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	5.306494e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	5.578657e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	3.264765e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	4.405754e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	5.125184e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	6.760573e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	6.030421e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	4.882587e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	7.256012e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	7.017161e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	4.491214e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	5.738168e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	3.987458e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	3.345122e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	3.346214e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	4.860940e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	4.873031e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	3.352586e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	5.517326e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	2.782233e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	3.420552e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	3.562523e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	3.430563e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	3.642967e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	3.825966e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	4.806228e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	2.631798e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	2.581368e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	5.582830e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	3.690496e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	9.050960e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	1.344870e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	4.500584e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	8.965820e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	1.337414e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	5.016341e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	9.050960e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	4.408320e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	1.799381e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	3.241771e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	3.628002e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	1.331960e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	7.279593e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	4.518190e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	9.958206e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	4.978276e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	1.357195e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	1.564621e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	1.510856e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	3.071142e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	1.307145e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	1.397251e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	9.957104e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	2.617812e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	1.441530e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	1.440178e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	1.390615e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	1.395951e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	1.390301e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	2.733660e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	1.809855e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	1.695715e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	1.662163e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	1.955004e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	2.410331e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	2.037428e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	1.724640e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	2.507099e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	2.793378e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	2.766099e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	2.127785e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	2.945786e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	3.464681e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	3.728062e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	4.625579e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	5.005723e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	4.679001e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	3.317071e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	3.009828e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	3.585258e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	3.932216e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	3.337952e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	3.403892e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	6.277576e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	6.912323e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	4.843190e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	4.850342e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	6.177996e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	5.130672e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	5.201596e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	4.873572e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	4.891359e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	6.660775e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	5.877656e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	3.844143e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	3.027367e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	3.891159e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	4.792293e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	5.603710e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	6.684730e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	3.721332e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	3.848014e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	4.191567e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	4.417508e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	4.032375e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	3.540126e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	6.206326e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	4.406080e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	5.794484e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	4.066016e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	2.455787e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	2.589060e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	4.832694e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	3.677975e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	3.611013e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	3.871576e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	2.118239e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	2.905027e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	2.840643e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	2.850072e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	2.496157e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	4.482910e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	1.348920e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	4.496400e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	1.342653e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	1.342653e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	2.773939e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	9.295180e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	2.260018e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	9.220650e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	1.370389e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	1.372605e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	6.549036e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	4.575266e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	1.822536e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	1.380353e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	1.268126e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	4.589019e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	4.065281e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	9.070119e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	6.332380e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	8.964956e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	1.034517e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	2.010047e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	1.396960e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	1.866429e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	9.066323e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	2.045949e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	2.551034e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	1.753096e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	2.580036e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	1.942430e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	2.217843e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	2.390364e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	4.190190e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	2.716494e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	3.242426e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	2.929453e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	1.794660e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	1.848023e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	2.312807e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	2.069886e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	4.444661e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	3.139005e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	3.422539e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	2.242407e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	3.550553e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	3.352695e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	4.118516e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	5.038055e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	4.118757e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	4.306248e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	3.658623e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	3.642679e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	4.970527e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	4.978355e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	6.484442e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	5.490700e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	5.563051e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	7.175287e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	6.192562e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	7.144958e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	4.003989e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	4.755745e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	3.758443e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	3.197751e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	3.715106e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	3.039725e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	4.119082e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	4.064376e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	3.938267e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	2.993312e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	4.641404e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	3.547413e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	4.168735e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	4.598245e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	3.859796e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	3.649759e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	3.260122e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	2.943197e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	4.074057e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	3.867875e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	4.626337e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	4.224217e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	4.070066e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	3.888714e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	3.603314e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	3.088795e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	3.630200e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	3.282784e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	2.959706e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	4.574490e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	4.574490e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	9.148980e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	1.074346e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	7.017958e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	3.697602e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	5.982941e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	4.135320e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	4.133006e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	3.304480e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	4.176350e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	1.243006e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	3.625625e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	3.629935e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	3.223479e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	3.202591e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	4.475140e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	1.817438e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	4.149505e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	3.659469e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	4.565187e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	1.822532e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	6.910061e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	8.681618e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	2.209545e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	2.076694e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	1.818993e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	1.180866e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	1.130969e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	1.453952e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	3.180098e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	1.761427e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	1.818510e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	2.100514e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	1.587178e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	1.846431e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	3.506030e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	2.398860e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	4.218549e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	2.249245e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	2.763167e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	3.790790e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	3.337017e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	4.312850e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	2.857633e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	3.979816e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	3.452930e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	2.662699e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	1.772354e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	3.208769e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	4.464444e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	5.643968e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	4.163573e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	4.306947e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	5.054989e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	3.613675e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	3.871785e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	5.836437e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	3.321560e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	5.702713e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	3.985166e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	4.426218e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	3.924536e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	3.931506e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	4.142334e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	5.320859e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	4.567787e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	5.169483e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	6.519100e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	4.488821e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	4.030450e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	3.724404e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	5.246913e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	6.230109e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	4.095134e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	4.112959e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	4.581982e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	3.767841e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	3.063411e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	3.744822e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	3.079269e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	5.015035e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	3.126229e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	3.908419e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	3.128845e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	2.367437e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	2.600026e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	2.511085e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	3.412735e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	2.132559e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	2.538407e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	9.292310e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	1.344870e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	4.482910e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	4.574490e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	9.148980e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	1.332497e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	4.482910e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	4.000342e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	3.115172e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	6.341110e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	7.711486e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	9.440503e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	1.081355e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	2.718675e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	3.123570e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	4.079678e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	1.098108e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	1.266105e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	2.245707e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	7.644762e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	6.330341e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	7.712810e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	1.488152e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	1.311032e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	8.992559e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	1.520833e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	2.242200e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	1.584028e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	1.997480e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	1.919080e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	1.710457e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	2.977334e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	2.442794e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	2.406568e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	1.861510e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	2.097898e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	1.849597e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	2.337246e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	1.994830e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	2.435648e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	1.799124e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	2.399462e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	3.737928e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	2.620018e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	6.080739e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	2.990278e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	2.742595e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	3.449446e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	3.851593e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	4.470797e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	4.381361e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	4.187181e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	2.922965e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	3.624938e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	4.414462e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	3.132225e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	5.244724e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	4.899227e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	3.714058e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	3.625542e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	2.986764e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	4.259713e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	4.698040e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	4.677623e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	4.077165e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	4.153464e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	4.071674e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	4.310991e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	3.150313e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	3.474881e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	3.574798e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	4.112555e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	4.098060e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	3.912394e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	3.032059e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	3.968694e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	5.074289e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	4.328201e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	3.930874e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	4.327205e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	3.364882e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	4.255244e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	3.218276e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	3.385159e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	2.525988e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	1.992058e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	2.577926e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	1.942112e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	2.643501e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	2.447584e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.084862e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	4.646160e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	1.857749e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	1.815349e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	2.726499e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	2.728405e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	8.965820e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	1.348505e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	3.146230e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	1.370000e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	8.916650e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	2.304761e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	2.275511e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	2.661809e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	4.063320e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	7.762578e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	4.996714e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	4.533516e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	8.189198e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	8.582884e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	1.084703e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	1.317553e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	1.271015e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	4.055639e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	8.632176e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	1.041756e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.959736e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	2.006232e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	1.774329e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	2.298983e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	2.870443e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	2.795579e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	1.711062e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	2.707695e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	2.276338e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	2.320897e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	1.803180e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	2.228267e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	2.900971e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.438734e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	2.265711e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	1.672977e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	2.674886e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	2.681007e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	2.827446e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	4.975191e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	4.022747e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	3.734575e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	5.379936e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	4.986652e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	4.474566e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	5.480949e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	4.994012e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	4.766591e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	6.290565e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	4.526493e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	5.802471e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	4.343300e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	4.297460e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	7.300040e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	6.964067e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	5.935388e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	4.849405e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	5.183290e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	5.826879e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	6.061458e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	6.322974e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	5.806340e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	5.215457e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	4.189073e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	3.985077e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	4.660367e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	4.169202e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	5.049563e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	3.231439e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	6.284457e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	5.809423e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	4.455398e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	4.470077e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	4.582102e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	3.434531e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	2.807792e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	3.713950e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	3.143208e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	2.622573e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	3.327526e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	2.691454e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	3.140769e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	3.219909e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	3.042086e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	2.787690e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	2.787690e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	9.292310e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	9.292310e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	9.129400e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	1.372605e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	2.269392e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	9.008230e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	7.207883e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	1.368431e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	1.833717e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	9.037820e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	2.270840e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	3.233649e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	2.264327e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	1.170695e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	1.586462e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	7.690889e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	5.424003e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	1.006739e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	5.907089e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	1.611981e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	3.042304e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	1.836321e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	1.442428e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	1.442015e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	1.266398e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	1.135165e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	1.942106e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	1.088092e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	1.396365e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	1.591163e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	1.889653e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.484814e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	2.647488e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	2.120291e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	2.251512e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	2.756434e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	2.715624e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	2.564253e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	1.812602e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	2.514266e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	2.868237e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	3.079642e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	2.306386e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	4.963296e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	3.429671e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	5.135630e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	3.954987e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	4.864456e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	7.269812e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	6.134729e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	5.472220e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	3.762866e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	4.988601e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	4.020724e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	6.041134e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	5.559416e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	4.493514e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	4.138716e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	4.712975e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	5.940574e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	5.024960e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	5.040577e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	5.323066e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	5.892526e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	6.181560e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	5.991254e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	3.499089e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	5.974878e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	4.788470e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	3.203869e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	3.203090e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	2.743810e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	3.691864e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	3.961140e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	2.795276e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	2.192083e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	2.647638e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	3.740967e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	3.994328e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	3.761628e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	4.218686e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	3.575658e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	4.537184e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	3.389967e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	2.427720e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	4.070842e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	2.949839e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	2.413477e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	4.568050e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	4.720690e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	7.181809e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	3.609195e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	3.161557e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	8.452274e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	3.578731e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	2.722131e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	7.703990e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	5.448874e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	5.404372e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	3.211110e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	6.703376e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	3.156220e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	3.680481e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	2.261371e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	4.077703e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	9.997924e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	8.666664e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	5.862223e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	9.944611e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	1.001908e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	1.029721e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	2.023252e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	1.754361e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	2.523856e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	1.756349e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	1.350052e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	1.751613e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	1.972598e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	2.649368e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	4.937635e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	4.385641e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	3.334680e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	2.241467e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	3.642465e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	2.560100e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	3.230500e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	2.606143e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	3.185279e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	3.939547e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	4.088921e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	2.967522e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	4.746504e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	3.642386e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	2.450332e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	3.893962e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	3.907536e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	4.547097e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	3.637105e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	5.120956e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	5.676836e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	7.114851e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	5.375718e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	5.696600e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	5.130383e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	4.269048e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	5.576601e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	6.069800e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	5.364167e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	4.416756e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	4.172708e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	4.930125e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	4.698065e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	5.397437e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	5.012831e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	5.782562e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	3.944340e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	3.947708e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	4.984476e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	5.241344e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	3.412867e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	3.597106e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	4.037743e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	3.841801e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	3.787294e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	3.251170e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	3.388027e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	3.969034e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	4.229151e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	3.168940e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	2.852810e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	3.606934e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	3.104065e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	4.292709e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	4.330781e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	4.459425e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	3.048833e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	4.554910e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	2.660250e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	8.867490e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	8.867490e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	8.930140e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	1.351365e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	4.496400e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	9.051310e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	8.992790e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	1.386680e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	4.646160e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	4.449390e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	3.673921e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	3.133815e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	2.687585e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	4.040219e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	1.401300e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	2.250860e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	8.441069e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	4.028655e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	5.365019e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	4.020093e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	8.126106e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	7.224694e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	7.735617e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	8.614050e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	5.416732e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	9.843295e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	1.125381e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	1.328223e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	2.232342e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	2.212583e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	1.216961e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	1.731821e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	1.991401e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	2.394636e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	1.763875e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	2.806282e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	3.507879e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	2.140358e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	2.583849e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	3.455638e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	2.047098e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	6.283503e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	3.158415e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	3.380932e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	3.615057e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	4.840830e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	3.316843e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	4.285012e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	5.148287e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	4.690998e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	6.912222e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	8.553744e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	7.212088e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	7.770337e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	5.059876e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	4.035696e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	6.243162e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	4.693503e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	5.505895e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	5.034083e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	3.800802e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	3.674000e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	3.824289e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	3.879430e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	4.696459e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	5.445713e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	7.081367e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	3.935982e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	6.169516e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	4.036304e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	4.426395e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	3.839124e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	5.334055e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	4.456097e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	6.557642e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	5.310419e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	4.577081e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	5.640035e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	5.546067e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	5.003735e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	4.546181e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	4.602299e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	3.145371e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	3.930876e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	3.429704e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	4.438527e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	3.204857e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	2.727952e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	2.969296e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	3.487695e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	4.574490e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	4.408320e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	4.496400e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	3.176314e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	9.166572e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	7.884138e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	4.172699e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	3.708378e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	1.823883e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	2.745873e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	4.591207e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	3.245073e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	3.597047e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	3.176373e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	1.803671e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	3.630179e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	2.735245e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	4.633779e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	3.633526e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	8.164178e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	1.945313e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	1.338071e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	7.791144e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	9.149622e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	1.352648e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	1.258625e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	9.403873e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	1.396390e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	1.267537e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	2.241713e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	2.669365e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	1.978557e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	1.585483e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	2.035517e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	1.635561e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	2.886617e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	2.165817e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	4.598469e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	4.477122e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	3.030185e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	2.437928e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	3.750954e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	3.070359e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	2.444998e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	4.875996e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	4.368631e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	3.992370e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	3.714194e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	3.929587e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	3.577924e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	6.968799e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	4.044682e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	4.679426e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	4.911904e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	5.629978e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	6.039403e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	5.696153e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	4.852232e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	5.621774e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	4.975212e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	4.273189e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	4.959780e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	4.956788e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	4.367266e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	4.676055e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	4.664906e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	3.361583e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	5.713031e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	4.701151e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	4.349380e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	5.073406e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	5.835569e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	3.305043e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	4.637581e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	4.048857e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	4.389191e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	5.729808e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	4.480286e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	2.991015e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	3.360141e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	3.088975e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	3.893654e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	4.172715e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	5.005474e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	3.120889e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	2.358521e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	4.772994e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	3.150758e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	4.568050e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	4.568050e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	4.568050e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	8.867490e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	4.646160e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	3.252310e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	2.267471e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	1.363895e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	2.714879e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	4.449390e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	5.028538e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	3.176194e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	9.170080e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	2.257515e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	4.934960e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	1.357628e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	4.118400e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	9.834684e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	7.144238e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	8.581444e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	1.591198e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	7.221972e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	7.677311e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	1.587383e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	2.634657e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	1.316990e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	2.660493e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	1.739638e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	2.048578e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	1.824192e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.365960e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.903666e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	1.687152e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	1.777146e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	1.455243e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	1.687140e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	3.249271e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	2.937667e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	3.097595e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	1.945732e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	2.580974e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	2.198023e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	3.249356e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	2.094627e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	2.192983e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	3.168734e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	3.047345e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	3.404844e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	3.488609e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	2.456638e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	3.814680e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	4.242198e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	5.937180e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	4.887565e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	4.597038e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	4.073618e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	5.549321e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	6.507504e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	5.285442e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	4.344685e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	5.853322e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	5.469024e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	5.457401e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	6.608624e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	6.691038e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	6.164993e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	5.873488e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	5.029396e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	2.957503e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	4.457594e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	6.438429e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	5.666750e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	5.686321e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	7.105899e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	6.185511e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	4.300963e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	6.320022e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	4.068707e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	4.688621e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	4.681289e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	3.545294e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	3.407590e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	4.270226e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	3.219887e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	4.631862e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	4.338591e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	3.740951e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	4.814936e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	3.845206e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	3.316776e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	3.393368e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	3.346321e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	1.366470e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	9.292310e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	9.109820e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	9.109820e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	1.354356e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	4.646160e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	1.370410e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	3.999750e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	3.104210e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	3.160278e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	5.385650e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	2.242150e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	4.495170e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	1.331688e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	2.725741e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	8.185030e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	2.234796e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	4.984861e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	6.312829e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	9.053650e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	5.383061e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	5.434961e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	7.139074e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	7.832619e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	1.489666e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	1.187034e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	6.896593e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	1.230734e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	1.214836e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	7.722438e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	1.367824e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	1.251313e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	1.743454e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	2.016200e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	3.117573e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	2.572496e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	2.834767e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	3.177567e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	4.431296e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	3.125544e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	2.118924e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	3.445290e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	2.579758e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	2.855045e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	3.255491e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	2.802321e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	2.891516e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	3.126326e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	3.281218e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	3.212359e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	4.297805e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	4.316680e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	3.864097e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	3.140454e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	3.674077e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	3.526014e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	3.622082e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	3.058976e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	4.214176e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	4.865733e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	3.450667e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	5.482760e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	5.109204e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	3.528287e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	4.239527e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	3.852395e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	4.627150e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	5.290253e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	4.737988e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	7.450588e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	5.685099e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	7.295741e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	9.046875e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	6.574595e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	6.558546e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	5.899798e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	6.035115e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	5.256608e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	5.244375e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	6.845550e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	7.866820e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	6.703016e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	5.138511e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	6.952660e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	5.621335e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	4.286756e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	4.056120e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	5.381560e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	4.360136e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	4.924546e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	3.897678e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	2.764086e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	3.185589e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	8.916650e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	4.482910e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	4.433740e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	1.393850e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	2.288504e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	2.323080e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	8.963230e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	4.568050e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	1.833013e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	1.346280e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	4.912056e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	2.226282e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	2.281392e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	1.234563e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	8.736830e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	1.360394e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	8.638228e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	1.552289e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	1.690128e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	1.598506e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	1.194875e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	1.143796e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	3.832454e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	1.811137e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	4.248934e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	1.632039e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	1.639251e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	1.690924e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	3.719857e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	3.363022e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	2.700508e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	4.337516e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	4.220597e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	2.321316e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	2.397547e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	2.430106e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	3.494899e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	3.489336e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	4.071518e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	3.470563e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	4.530927e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	3.503514e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	4.544436e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	3.863434e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	5.200192e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	5.433238e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	5.155579e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	4.097001e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	4.684980e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	6.848988e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	4.993829e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	6.047397e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	5.599933e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	4.021959e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	4.855884e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	5.274396e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	5.413563e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	7.472275e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	5.458479e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	5.405381e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	5.430767e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	5.606538e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	5.462125e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	4.639258e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	8.815652e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	5.958316e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	6.298622e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	7.452828e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	5.435963e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	4.832164e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	5.422169e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	4.967169e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	5.108591e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	4.039423e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	6.718029e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	4.266610e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	4.002264e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	7.166957e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	5.767648e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	3.986956e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	4.797964e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	4.044893e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	4.620252e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	5.890812e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	5.855174e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	5.737268e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	6.124070e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	4.215589e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	2.179758e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	4.568050e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	4.482910e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	2.744690e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	2.287250e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	1.829800e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	1.829800e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	4.574490e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	4.408320e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	8.982810e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	4.574490e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	9.220650e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	1.788402e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	4.957249e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	4.049980e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	2.682982e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	3.599981e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	9.064450e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	2.728959e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	2.269689e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	4.084424e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	1.259803e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	1.194590e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	9.125574e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	3.187739e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	5.448215e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	2.599544e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	2.012004e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	1.313677e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	1.453303e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	1.140512e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	9.606328e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	1.238340e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	1.234026e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	1.976450e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	2.436671e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	2.634688e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	1.636535e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	1.619668e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	1.596602e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	1.745325e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.528521e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	3.739456e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	2.891108e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	2.357466e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	3.078652e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	2.884863e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	3.445655e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	5.381827e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	3.525947e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	3.984323e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	4.626024e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	5.504356e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	3.434629e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	2.568565e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	2.941503e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	3.485836e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	3.975060e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	4.520362e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	4.074512e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	4.822537e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	4.629913e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	3.622315e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	5.815656e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	5.544855e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	5.784912e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	3.760648e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	5.738269e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	6.848681e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	6.348587e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	4.808264e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	5.756533e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	6.023386e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	6.534061e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	5.751195e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	4.734002e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	7.754976e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	6.123510e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	5.814907e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	5.113971e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	5.430570e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	5.301815e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	5.590383e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	5.208686e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	4.214753e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	6.366715e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	4.972404e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	5.350730e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	5.294264e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	5.376872e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	5.148662e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	7.353476e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	5.334029e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	5.568149e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	3.169420e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	5.216129e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	5.502634e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	3.630739e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	4.408320e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	8.816640e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	1.819994e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	9.214210e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	4.574490e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	4.449390e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	2.231402e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	1.344870e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	9.095550e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	4.646160e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	4.449390e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	1.829661e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	1.355086e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	4.569213e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	5.810494e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	5.852961e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	1.977020e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	1.304140e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	7.158836e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	1.562546e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	1.212381e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	8.648859e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	1.554636e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	1.287148e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	1.373880e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	5.431813e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	1.501736e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	3.101125e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	1.985383e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	2.935199e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	2.092310e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	1.642863e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	1.139309e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	2.201162e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	1.439385e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	2.313718e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	2.403752e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	1.583607e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	2.974994e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	2.879009e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	3.134573e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	3.498960e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	2.814464e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	2.672236e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	2.629748e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	2.769953e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	3.489612e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	3.030316e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	4.256362e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	4.090350e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	4.121329e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	3.680911e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	4.380089e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	3.882421e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	3.256206e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	4.571825e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	5.764044e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	7.564965e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	6.051576e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	4.854912e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	4.143355e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	4.276562e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	6.577951e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	4.234706e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	6.360899e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	5.348366e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	4.522097e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	6.494247e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	5.192940e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	6.754534e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	5.241004e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	6.986331e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	6.436045e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	5.504570e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	5.734287e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	6.270366e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	8.236901e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	6.301781e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	6.878912e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	5.948155e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	5.338281e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	4.490792e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	6.249935e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	4.000009e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	4.215789e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	5.459478e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	4.477823e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	4.788626e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	3.309326e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	2.953461e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	6.083455e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	4.607105e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	4.482910e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	1.333252e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	1.805321e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	2.274739e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	2.795438e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	9.054480e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	3.578872e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	1.788244e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	9.295180e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	1.357630e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	1.372350e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	8.992790e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	1.345928e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	1.355380e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	7.724801e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	1.000219e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	5.899431e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	4.101792e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	4.500498e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	8.158993e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	6.987468e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	6.413452e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	5.540677e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	7.623920e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	7.761036e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	1.148390e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	1.094280e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	1.402711e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	1.769902e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	1.762130e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	9.545569e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	1.042871e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	2.715682e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	1.939415e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	2.215350e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	1.951583e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	2.438501e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	1.953724e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	2.271573e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	2.753231e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	3.648226e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	2.444734e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	4.477819e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	3.471934e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	4.088119e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	7.988473e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	6.137619e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	5.574079e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	7.393014e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	6.483517e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	5.063343e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	3.906009e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	3.897643e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	4.162021e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	4.309227e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	6.553009e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	5.514847e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	4.737339e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	6.125807e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	3.812692e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	4.679734e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	4.757567e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	3.359590e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	4.615243e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	4.161492e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	5.536340e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	4.812782e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	7.060614e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	5.571136e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	5.336995e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	4.918231e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	6.346553e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	5.738789e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	5.278504e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	4.762518e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	5.232290e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	8.587024e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	5.049765e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	6.767975e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	5.679914e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	7.959245e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	6.898346e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	6.032869e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	3.940960e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	3.420512e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	4.946996e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	5.452891e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	6.783010e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	5.436607e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	4.690888e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	5.519375e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	4.574490e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	1.322500e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	8.867490e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	2.679039e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	1.784460e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	4.449390e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	1.256456e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	3.582979e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	1.800361e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	1.359273e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	1.339956e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	1.773329e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	2.222679e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	5.482960e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	5.481566e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	1.354494e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	4.857960e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	7.638116e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	1.766530e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	7.648376e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	8.057164e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	8.605750e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	1.844493e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	1.344407e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	1.272330e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	2.333279e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	1.993190e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	1.716515e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	1.320566e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	1.577241e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	1.533643e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.896924e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	2.663697e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	1.544836e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	2.358091e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	2.024394e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	4.066433e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	2.764739e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	4.104767e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	3.118452e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	4.020207e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	2.802243e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	2.535667e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	3.221442e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	1.995072e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	2.357998e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	3.688980e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	4.775060e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	3.113845e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	4.641860e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	3.535576e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	3.350082e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	3.634360e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	3.905566e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	6.486880e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	3.849106e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	4.364263e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	4.840764e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	2.783794e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	3.984579e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	4.754930e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	5.463546e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	3.912164e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	6.914083e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	6.271197e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	5.614244e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	5.770699e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	8.421537e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	8.203652e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	7.608474e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	5.824501e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	6.471653e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	8.054650e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	7.179337e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	6.684146e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	4.892349e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	4.929845e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	5.003127e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	5.096708e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	5.078306e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	5.012241e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	6.202102e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	3.859292e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	6.112842e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	5.162145e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	4.931119e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	9.237621e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	7.957272e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	6.372268e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	5.542554e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	5.999622e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	4.554910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	4.433740e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	4.433740e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	1.337414e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	4.482910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	4.568050e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	4.646160e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	4.441174e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	8.898780e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	4.482910e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	7.289730e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	7.689107e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	3.604443e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	4.977815e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	5.511149e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	4.584606e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	1.086116e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	1.081647e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	7.636129e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	1.187648e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	1.190709e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	1.163244e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	6.803631e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	1.077079e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	8.091720e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	8.575644e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	1.854739e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	1.574052e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	1.505976e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.369935e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	2.119767e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	1.849640e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	1.582505e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	2.473589e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	2.331712e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	1.525553e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	3.198715e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	2.519213e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	2.530803e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	2.178167e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	2.773695e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	4.301694e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	3.452937e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	3.088765e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	2.216041e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	2.753103e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	4.305134e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	4.660983e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	3.205423e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	3.292573e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	3.075739e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	2.754047e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	3.889106e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	4.776382e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	4.653358e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	5.871397e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	5.027239e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	3.800666e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	5.758940e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	5.316024e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	3.957875e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	5.316039e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	5.615724e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	5.532518e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	6.100052e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	6.024131e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	6.641899e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	6.076172e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	5.614542e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	8.384446e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	5.385093e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	6.996144e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	6.185478e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	6.653609e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	9.046741e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	4.964304e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	5.882036e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	5.825442e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	6.824070e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	5.791238e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	5.532480e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	5.293679e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	5.284821e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	3.960575e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	4.745270e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	4.913302e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	4.927910e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	3.895401e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	5.131198e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	4.772660e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	3.421349e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	2.816719e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	4.574490e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	1.763330e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	1.322500e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	7.765680e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	5.465682e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	3.181662e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	1.385679e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	4.464606e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	9.017440e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	9.170080e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	5.547178e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	5.935682e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	3.188350e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	2.268749e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	3.584528e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	2.259116e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	4.566516e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	3.611972e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	1.356728e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	2.258472e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	6.373074e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	5.416596e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	7.274619e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	5.471510e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	7.196896e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	7.744102e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	8.191409e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	1.270358e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	1.138038e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	8.141990e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	1.585900e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	2.045683e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	2.471464e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	1.005567e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	2.172279e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	2.626828e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	3.524035e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	2.880283e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	6.419162e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	3.937114e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	2.438549e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	3.114908e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	3.249954e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	2.677300e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	3.671185e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	4.332232e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	2.800294e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	2.983691e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	3.207701e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	3.890368e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	4.222555e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	4.434721e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	4.079926e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	4.180324e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	4.709157e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	5.600779e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	4.064455e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	5.305340e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	5.514015e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	5.496490e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	4.301792e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	3.894056e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	3.790619e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	5.670892e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	7.355641e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	5.073519e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	6.454310e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	7.271699e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	7.254876e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	4.978949e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	5.168608e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	7.332031e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	5.992646e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	6.732189e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	5.682793e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	6.134540e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	5.780302e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	5.196099e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	5.420698e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	5.171993e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	5.038180e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	8.980082e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	6.648763e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	7.506719e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	6.722004e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	5.690014e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	5.228248e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	5.154254e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	4.609903e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	6.150985e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	5.526099e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	5.641198e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	6.124874e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	5.999562e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	5.854118e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	1.366470e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	4.554910e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	9.109820e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	4.568050e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	4.720690e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	4.646160e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	1.351365e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	4.450352e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	1.789137e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	6.318380e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	7.244659e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	1.025980e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	3.149017e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	5.887927e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	6.755460e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	5.446735e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	4.059894e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	6.378179e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	9.634003e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	2.029492e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	1.912407e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	1.900000e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	1.216955e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	9.568199e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	1.670969e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	7.226103e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	1.006072e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	1.770966e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	2.596487e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	1.765169e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	1.934035e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	2.560140e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	3.109127e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	2.285176e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	2.648733e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	2.004381e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	2.836173e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	3.765524e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	5.223148e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	3.972038e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	3.406102e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	2.753513e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	2.305436e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	4.122476e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	3.742492e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	3.805952e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	3.734045e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	3.533244e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	4.346158e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	4.473886e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	4.353036e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	4.797397e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	4.773012e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	5.846256e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	5.617401e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	5.684961e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	5.420112e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	5.043730e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	5.675189e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	3.801125e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	4.995775e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	6.008104e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	5.663433e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	4.971447e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	5.891044e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	5.510156e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	5.685506e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	5.430505e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	5.455557e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	5.136814e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	4.915201e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	8.314032e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	5.744072e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	6.057461e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	6.668397e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	6.742034e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	5.056923e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	5.424341e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	7.749541e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	5.619528e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	6.794793e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	5.045413e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	4.686079e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	5.079934e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	6.036114e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	8.394083e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	4.798165e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	5.181031e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	8.898780e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	4.554910e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	2.233482e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	3.205009e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	9.170080e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	4.408320e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	2.312570e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	3.179540e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	4.118770e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	2.305078e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	1.030998e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	4.628701e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	8.331131e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	9.134866e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	5.469849e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	6.311802e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	1.373485e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	5.057941e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	1.819617e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	1.087298e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	8.608643e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	1.172490e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	1.044045e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	6.711085e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	1.034159e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	1.418201e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	1.631849e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.669443e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.505503e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	4.482874e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	2.467812e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	2.647241e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	2.574670e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	1.851978e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	2.689932e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	2.584842e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	3.032856e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	3.325920e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	3.304980e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	3.668817e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	3.410437e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	5.098715e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	4.966283e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	2.636789e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	4.208754e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	3.266202e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	3.407821e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	3.040589e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	3.037678e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	3.045730e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	2.702251e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	3.447710e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	3.889048e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	6.035523e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	4.331798e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	3.231708e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	3.700101e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	4.013707e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	4.420574e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	3.386890e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	6.071334e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	4.694883e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	6.516304e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	4.606296e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	6.672972e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	6.131327e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	4.919309e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	5.204975e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	4.411138e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	4.880583e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	4.877419e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	4.276218e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	5.424072e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	5.859265e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	5.919099e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	5.401096e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	7.287016e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	6.400041e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	6.102195e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	6.146076e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	5.823132e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	7.546330e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.987269e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	7.209618e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	7.009823e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	5.760469e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	5.247515e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	5.290142e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	4.482910e-04	nan	nan
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	4.482910e-04	nan	nan
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	4.408320e-04	nan	nan
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	9.109820e-04	nan	nan
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	1.366470e-03	nan	nan
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	4.574490e-04	nan	nan
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	4.574490e-04	nan	nan
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	7.333809e-03	nan	nan
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	5.925298e-03	nan	nan
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	4.560790e-03	nan	nan
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	4.551629e-03	nan	nan
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	3.650337e-03	nan	nan
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	2.741036e-03	nan	nan
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	4.130644e-03	nan	nan
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	6.881407e-03	nan	nan
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	3.193539e-03	nan	nan
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	7.241025e-03	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	7.669474e-03	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	8.660884e-03	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	8.221787e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	6.363884e-03	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	7.183656e-03	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	7.192041e-03	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	2.233432e-03	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	5.904226e-03	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	4.473905e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	1.253215e-02	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	1.536064e-02	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	1.235608e-02	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	9.109071e-03	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	2.749916e-02	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	1.268567e-02	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	1.272557e-02	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	2.373482e-02	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	2.243919e-02	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	1.675805e-02	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	1.905205e-02	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	2.670989e-02	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	4.004892e-02	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	2.826975e-02	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	1.874373e-02	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	2.717126e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	4.040575e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	3.252900e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	4.106399e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	2.569619e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	4.591856e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	3.420285e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	3.432733e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	4.663546e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	4.266294e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	5.732308e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	3.442839e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	3.358195e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	3.803139e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	4.507545e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	3.042400e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	3.678901e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	2.936507e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	3.581053e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	2.941174e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	3.737660e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	5.052370e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	6.208785e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	4.691638e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	5.073840e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	5.101184e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	5.010053e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	5.494043e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	4.821456e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	5.457807e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	5.417095e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	5.440032e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	5.970222e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	5.243489e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	5.266994e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	5.157984e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	6.144952e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	7.842261e-02	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	7.200384e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	8.618740e-02	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	6.365301e-02	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	7.326079e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	5.157537e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	5.981947e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	6.702935e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	6.362799e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	9.360245e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	7.068236e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	1.000895e-01	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	6.900167e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	7.664800e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	8.031317e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	6.736683e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	8.384150e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	4.574490e-04	nan	nan
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	8.816640e-04	nan	nan
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	4.496400e-04	nan	nan
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	4.496400e-04	nan	nan
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	3.654440e-03	nan	nan
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	4.568050e-03	nan	nan
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	3.213251e-03	nan	nan
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	3.222359e-03	nan	nan
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	5.005875e-03	nan	nan
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	4.038828e-03	nan	nan
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	5.475809e-03	nan	nan
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	3.572568e-03	nan	nan
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	1.359837e-03	nan	nan
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	6.241900e-03	nan	nan
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	6.322830e-03	nan	nan
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	2.746669e-03	nan	nan
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	5.900833e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	1.150905e-02	nan	nan
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	1.118086e-02	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	6.267839e-03	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	4.997668e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	5.009521e-03	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	9.098549e-03	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	8.205640e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	2.027757e-02	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	1.708878e-02	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	1.537190e-02	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	2.025834e-02	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	2.669255e-02	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	1.410531e-02	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	2.551174e-02	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	2.094812e-02	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	2.886184e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	2.145291e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	3.263671e-02	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	3.761796e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	4.443477e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	3.309977e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	3.349461e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	4.004827e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	3.875398e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	2.581040e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	3.873809e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	4.295083e-02	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	3.705237e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	3.718242e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	3.142727e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	5.247138e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	4.880195e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	4.526982e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	4.438503e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	6.505885e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	4.159941e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	4.992130e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	2.902955e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	3.172560e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	3.693949e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	3.219758e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	3.681195e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	3.094202e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	2.956938e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	3.428515e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	2.952509e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	4.168527e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	6.984014e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	5.130754e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	5.802635e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	6.546225e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	7.833483e-02	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	7.892282e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	6.195192e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	9.199862e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	6.415066e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	6.148462e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	7.673355e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	1.073981e-01	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	7.662410e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	6.876333e-02	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	6.424040e-02	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	6.073707e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	6.231277e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	4.878778e-02	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	4.901082e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	8.431693e-02	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	6.958897e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	6.590694e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	7.629916e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	8.743969e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	7.313410e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	4.405020e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	7.093473e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	4.433740e-04	nan	nan
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	4.568050e-04	nan	nan
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	4.646160e-04	nan	nan
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	1.384722e-03	nan	nan
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	4.482910e-04	nan	nan
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	8.816640e-04	nan	nan
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	1.833013e-03	nan	nan
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	1.840462e-03	nan	nan
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	2.772491e-03	nan	nan
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	6.926017e-03	nan	nan
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	9.184085e-03	nan	nan
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	4.067479e-03	nan	nan
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	5.861286e-03	nan	nan
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	5.443840e-03	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	2.756865e-03	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	1.364204e-02	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	1.967987e-02	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	1.088530e-02	nan	nan
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	1.603422e-02	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	1.013813e-02	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	1.645467e-02	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	1.275910e-02	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	1.443704e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	3.435840e-02	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	3.026275e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	2.087949e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	2.398909e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	1.846555e-02	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	2.083637e-02	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	2.741301e-02	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	4.452918e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	3.735002e-02	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	2.495634e-02	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	2.164388e-02	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	1.944501e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	3.003210e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	4.241004e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	4.922010e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	4.807116e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	4.790906e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	3.508305e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	3.455555e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	2.534114e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	4.699076e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	3.218993e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	3.491276e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	3.388078e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	3.200760e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	4.511140e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	5.044694e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	4.442692e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	4.809561e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	3.844129e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	3.698107e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	5.182111e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	5.909857e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	5.732160e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	6.266845e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	7.124396e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	6.201560e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	6.244816e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	3.840100e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	5.821085e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	4.112981e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	6.495414e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	6.179381e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	5.829692e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	7.000975e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	5.477755e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	6.508454e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	7.935051e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	7.061816e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	7.440050e-02	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	7.324679e-02	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	6.240688e-02	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	6.178053e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	6.822430e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	6.672587e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	4.589327e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	6.099531e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	7.260604e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	7.587830e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	6.430025e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	6.199652e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	5.778269e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	4.873783e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	6.416225e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	1.859584e-03	nan	nan
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	1.785950e-03	nan	nan
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	3.631344e-03	nan	nan
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	4.102731e-03	nan	nan
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	1.827220e-03	nan	nan
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	9.017440e-04	nan	nan
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	1.361901e-03	nan	nan
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	2.699854e-03	nan	nan
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	7.403249e-03	nan	nan
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	5.478844e-03	nan	nan
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	2.233992e-03	nan	nan
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	6.335080e-03	nan	nan
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	3.170923e-03	nan	nan
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	5.488855e-03	nan	nan
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	4.057622e-03	nan	nan
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	4.093728e-03	nan	nan
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	2.770689e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	9.049551e-03	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	8.148601e-03	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	1.038705e-02	nan	nan
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	7.219227e-03	nan	nan
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	1.471817e-02	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	9.408275e-03	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	6.346954e-03	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	6.853560e-03	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	1.105033e-02	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	1.397326e-02	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	2.065824e-02	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	1.355273e-02	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	2.939330e-02	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	2.134603e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	1.891552e-02	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	1.457934e-02	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	2.125935e-02	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	2.399932e-02	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	1.778250e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	2.072288e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	2.726388e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	2.399655e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	5.414703e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	6.416793e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	5.298314e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	4.359834e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	4.905475e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	3.615056e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	3.262229e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	5.565843e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	6.461068e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	3.610890e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	3.159228e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	3.531668e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	3.700567e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	3.531070e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	4.720856e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	4.837873e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	3.975374e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	4.184360e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	4.584991e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	5.926255e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	4.528798e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	3.711631e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	3.847083e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	3.673831e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	4.806280e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	2.757747e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	4.235583e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	4.758747e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	5.432811e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	7.315141e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	6.124476e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	7.092010e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	6.965177e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	7.026876e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	6.833439e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	4.746582e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	6.477457e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	6.153091e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	6.597955e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	7.330033e-02	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	7.240031e-02	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	5.574608e-02	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	6.157062e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	6.752674e-02	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	8.010633e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	7.469272e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	6.828729e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	6.986533e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	8.377691e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	6.432745e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	5.622800e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	5.253978e-02	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	3.526660e-03	nan	nan
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	2.204160e-03	nan	nan
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	8.816640e-04	nan	nan
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	8.816640e-04	nan	nan
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	4.496400e-03	nan	nan
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	4.496400e-04	nan	nan
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	4.496400e-04	nan	nan
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	4.496400e-04	nan	nan
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	4.646160e-04	nan	nan
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	4.408320e-04	nan	nan
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	1.331304e-03	nan	nan
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	3.085820e-03	nan	nan
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	2.711464e-03	nan	nan
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	1.827859e-03	nan	nan
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	2.277499e-03	nan	nan
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	3.621930e-03	nan	nan
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	3.616628e-03	nan	nan
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	2.267183e-03	nan	nan
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	1.273393e-02	nan	nan
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	5.033545e-03	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	2.110030e-02	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	1.207749e-02	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	1.237326e-02	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	9.569545e-03	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	8.657507e-03	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	8.524998e-03	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	1.459916e-02	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	9.529736e-03	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	1.377256e-02	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	6.822081e-03	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	7.242801e-03	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	1.134048e-02	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	1.331381e-02	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	9.674222e-03	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	1.484279e-02	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	2.736021e-02	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	2.442969e-02	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	1.621953e-02	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	1.821240e-02	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	3.167248e-02	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	2.181730e-02	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	2.160421e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	1.952962e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	1.895371e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	1.680516e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	2.101587e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	2.722911e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	4.276910e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	5.601257e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	3.583545e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	3.401831e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	3.616974e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	2.871474e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	3.940138e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	5.764238e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	5.515872e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	5.397210e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	4.921634e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	4.234191e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	3.983123e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	4.106277e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	3.763391e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	4.049098e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	4.596783e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	4.154340e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	4.375769e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	5.300498e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	6.375311e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	9.014016e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	6.383408e-02	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	6.378923e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	5.199389e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	5.017130e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	5.207078e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	5.157771e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	5.931440e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	5.033195e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	6.517650e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	5.977548e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	4.230386e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	5.336648e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	6.116541e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	6.425174e-02	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	5.696098e-02	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	6.165038e-02	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	5.370473e-02	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	7.351012e-02	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	9.208207e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	8.710151e-02	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	9.698603e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	8.247629e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	8.315603e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	6.165399e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	6.291449e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	7.169823e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	5.613847e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	4.574490e-04	nan	nan
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	4.574490e-04	nan	nan
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	9.095550e-04	nan	nan
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	9.295180e-04	nan	nan
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	1.416210e-03	nan	nan
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	4.584597e-03	nan	nan
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	2.721446e-03	nan	nan
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	2.740157e-03	nan	nan
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	4.461255e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	6.291732e-03	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	1.831262e-03	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	5.112650e-03	nan	nan
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	5.909458e-03	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	4.088985e-03	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	6.365819e-03	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	7.681560e-03	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	4.964963e-03	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	7.728601e-03	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	9.840688e-03	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	9.795519e-03	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	1.095615e-02	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	9.510308e-03	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	8.133775e-03	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	9.930569e-03	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	1.491093e-02	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	3.254161e-02	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	2.781783e-02	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	2.273680e-02	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	3.024739e-02	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	5.481783e-02	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	3.304898e-02	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	2.221269e-02	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	2.497990e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	3.403556e-02	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	2.713893e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	2.632345e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	3.064974e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	1.941814e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	3.374131e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	3.453704e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	2.890659e-02	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	3.248741e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	2.934362e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	3.584047e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	2.802585e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	3.360168e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	4.583954e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	3.884797e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	3.885201e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.554813e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	3.774191e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	3.726899e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	3.769468e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	2.943102e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	3.945425e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.720571e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	4.137658e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	5.672903e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	4.767140e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	3.908264e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	7.170316e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	4.359077e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	5.265205e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	4.676018e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	4.922468e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	6.698038e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	5.850624e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	8.851136e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	7.258853e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	9.512724e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	8.178032e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	9.479237e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	9.647518e-02	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	6.962385e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	7.318289e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	8.562808e-02	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	7.084003e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	6.727415e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	6.520316e-02	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	7.779063e-02	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	7.378757e-02	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	6.392896e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	6.433996e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	8.597931e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	9.217904e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	6.849122e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	4.496400e-04	nan	nan
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	4.433740e-04	nan	nan
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	4.568050e-04	nan	nan
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	4.496400e-04	nan	nan
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	3.597120e-03	nan	nan
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	1.348920e-03	nan	nan
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	8.992790e-04	nan	nan
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	2.235669e-03	nan	nan
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	8.930140e-04	nan	nan
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	3.139380e-03	nan	nan
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	1.278330e-02	nan	nan
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	4.521070e-03	nan	nan
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	4.566922e-03	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	4.556869e-03	nan	nan
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	4.072048e-03	nan	nan
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	8.991403e-03	nan	nan
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	4.473398e-03	nan	nan
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	2.127323e-02	nan	nan
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	1.374174e-02	nan	nan
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	4.582614e-03	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	2.221920e-02	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	1.090549e-02	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	9.963106e-03	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	1.170526e-02	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	1.540877e-02	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	1.085675e-02	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	9.025111e-03	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	1.486021e-02	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	2.370757e-02	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	2.135876e-02	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	1.607439e-02	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	1.277514e-02	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	2.231319e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	2.097975e-02	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	2.950353e-02	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	1.765212e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	2.913163e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	2.900469e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	2.124826e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	4.328455e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	3.243246e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	3.059432e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	2.351302e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	2.043380e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	2.527366e-02	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	2.865314e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	4.004258e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	3.366060e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	3.541841e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	2.937091e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	2.346419e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	2.883414e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	3.161803e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	2.517016e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	3.905360e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	4.663963e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	3.734146e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	2.808642e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	2.725686e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	2.418221e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	3.710970e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	3.172877e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.944153e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	4.717399e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	4.150092e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	5.138929e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	5.207905e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	5.472664e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	4.662150e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	4.300591e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	4.285624e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	4.342147e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	6.253791e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	6.203193e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	6.242653e-02	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	8.898943e-02	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	7.366973e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	5.283277e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	8.246153e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	6.699382e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	8.971315e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	9.905260e-02	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	7.206109e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	9.789403e-02	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	1.050017e-01	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	7.656538e-02	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	6.719549e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	6.557177e-02	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	4.615753e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	5.947987e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	7.378716e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	3.559510e-03	nan	nan
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	1.775059e-03	nan	nan
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	1.348505e-03	nan	nan
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	8.857710e-04	nan	nan
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	2.787690e-03	nan	nan
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	2.716350e-03	nan	nan
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	3.182009e-03	nan	nan
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	9.129070e-04	nan	nan
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	8.842060e-04	nan	nan
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	1.345963e-03	nan	nan
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	2.305568e-02	nan	nan
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	8.691584e-03	nan	nan
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	4.470185e-03	nan	nan
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	2.731255e-03	nan	nan
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	6.768109e-03	nan	nan
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	1.351100e-02	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	6.448343e-03	nan	nan
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	7.293799e-03	nan	nan
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	5.420361e-03	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	1.003572e-02	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	1.135654e-02	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	8.667539e-03	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	1.799656e-03	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	1.132448e-02	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	6.840583e-03	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	2.287959e-02	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	1.308357e-02	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	1.180708e-02	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	1.086364e-02	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	1.668253e-02	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	1.401573e-02	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	1.222981e-02	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	1.633472e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	1.854324e-02	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	2.600437e-02	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	3.882102e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	4.195193e-02	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	3.128789e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	2.177725e-02	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	2.424574e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	2.774956e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	4.282959e-02	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	3.503047e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	2.353199e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	2.949106e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	3.119857e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	2.413744e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	2.762050e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	2.494762e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	1.732387e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	3.396095e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	3.188349e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	2.214971e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	2.448929e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	1.941662e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	3.618519e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	3.406792e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	3.786060e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	3.087980e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	2.995029e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	4.755177e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	4.992969e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	4.845396e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	4.514034e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	5.357654e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	4.804691e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	4.778655e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	6.504711e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	4.941813e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	6.710103e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	6.608928e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	5.899605e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	7.067706e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	7.877818e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	9.290369e-02	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	6.576471e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	7.144092e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	6.888974e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	9.579233e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	9.644114e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	6.466543e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	6.757287e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	5.630613e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	7.012012e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	5.733288e-02	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	6.129927e-02	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	4.403493e-02	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	7.120923e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	6.038181e-02	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	4.090793e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	4.433740e-04	nan	nan
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	1.888280e-03	nan	nan
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	9.275600e-04	nan	nan
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	4.506689e-03	nan	nan
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	1.344870e-03	nan	nan
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	2.219082e-03	nan	nan
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	9.095550e-04	nan	nan
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	1.786460e-03	nan	nan
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	8.857710e-04	nan	nan
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	2.212378e-03	nan	nan
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	1.362545e-03	nan	nan
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	4.034620e-03	nan	nan
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	9.275600e-04	nan	nan
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	3.698519e-03	nan	nan
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	2.266639e-03	nan	nan
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	2.732127e-03	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	3.645967e-03	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	9.173084e-03	nan	nan
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	5.485536e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	9.622385e-03	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	1.032982e-02	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	1.635151e-02	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	1.257032e-02	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	1.128633e-02	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	7.177697e-03	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	6.316413e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	7.669491e-03	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	1.854879e-02	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	9.391032e-03	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	1.217562e-02	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	1.260698e-02	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	1.399441e-02	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	1.675065e-02	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	1.500723e-02	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	2.229243e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	1.673892e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	1.673659e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	3.135895e-02	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	1.945483e-02	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	2.523901e-02	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	3.002022e-02	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	3.033026e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	2.816058e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	5.123671e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	3.505455e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	3.850404e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	3.495744e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	4.197364e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	4.646740e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	3.591187e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	6.126660e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	2.899221e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	2.981758e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	2.730520e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	3.838588e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	1.769025e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	2.000837e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	3.910279e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	4.819075e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	3.429788e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	2.938483e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	2.900085e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	3.768477e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	2.989928e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	3.250208e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	3.412004e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	3.639770e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	3.919702e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	4.114063e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	4.420661e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	3.209743e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	4.051075e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	4.245658e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	4.812127e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	6.139829e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	6.730928e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	5.887836e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	6.402841e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	6.162445e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	1.008145e-01	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	7.664451e-02	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	8.379422e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	8.003313e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	6.095173e-02	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	7.632387e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	7.022580e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	7.980967e-02	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	7.240904e-02	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	7.388336e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	8.368426e-02	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	7.884865e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	1.165403e-01	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	8.357853e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	9.463000e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	1.374460e-02	nan	nan
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	4.011606e-03	nan	nan
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	3.595096e-03	nan	nan
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	9.136100e-04	nan	nan
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	9.214210e-04	nan	nan
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	4.646160e-04	nan	nan
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	1.344870e-03	nan	nan
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	5.390720e-03	nan	nan
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	4.052545e-03	nan	nan
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	6.300127e-03	nan	nan
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	4.518217e-03	nan	nan
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	1.827281e-02	nan	nan
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	1.337655e-02	nan	nan
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	1.026998e-02	nan	nan
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	3.141165e-03	nan	nan
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	9.979236e-03	nan	nan
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	3.114580e-03	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	5.382024e-03	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	8.963085e-03	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	4.547588e-03	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	8.982830e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	6.307013e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	4.924084e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	1.551130e-02	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	8.614893e-03	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	9.975642e-03	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	7.296059e-03	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	1.640083e-02	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	1.271271e-02	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	1.368032e-02	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	1.666855e-02	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	2.376630e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	1.718792e-02	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	1.435512e-02	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	1.317661e-02	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	3.542701e-02	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	2.544633e-02	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	3.374542e-02	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	3.653833e-02	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	2.537878e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	2.591175e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	2.452206e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	2.674121e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	2.182022e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	2.576917e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	2.862954e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	3.280807e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	2.966855e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	3.742993e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	3.103802e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	2.846737e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	3.741996e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	3.013335e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	3.619165e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	4.682374e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	4.104146e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	3.429124e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	3.366985e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	2.871310e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	3.413249e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	3.253217e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	3.758952e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	5.158808e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	3.490673e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	4.232817e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	4.168976e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	3.806785e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	3.921620e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	4.019804e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	4.970114e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	4.101054e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	5.975112e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	5.742815e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	7.217928e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	9.391187e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	1.010624e-01	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	9.521391e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	8.773319e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	7.293082e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	6.964525e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	7.204138e-02	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	8.314091e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	7.199927e-02	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	7.584508e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	6.972243e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	9.214253e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	6.607116e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	6.450980e-02	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	1.116596e-01	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	7.670783e-02	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	6.918086e-02	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	5.434763e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	4.720690e-04	nan	nan
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	4.433740e-03	nan	nan
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	1.330120e-03	nan	nan
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	8.867490e-04	nan	nan
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	4.433740e-04	nan	nan
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	1.792294e-03	nan	nan
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	1.331304e-03	nan	nan
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	2.254368e-03	nan	nan
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	8.930140e-04	nan	nan
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	3.147480e-03	nan	nan
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	2.254660e-03	nan	nan
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	3.572019e-03	nan	nan
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	4.408320e-04	nan	nan
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	5.522571e-03	nan	nan
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	7.147091e-03	nan	nan
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	2.229076e-03	nan	nan
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	7.726310e-03	nan	nan
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	9.407855e-03	nan	nan
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	5.828687e-03	nan	nan
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	8.175002e-03	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	2.748936e-03	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	1.788839e-02	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	9.606153e-03	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	8.535179e-03	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	2.123333e-02	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	2.192719e-02	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	9.572238e-03	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	1.357624e-02	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	2.030060e-02	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	2.128460e-02	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.912041e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	2.027337e-02	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	1.812167e-02	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	1.499939e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	1.765910e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	1.592158e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	1.804449e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	1.871078e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	1.573610e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	1.361605e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	3.889491e-02	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	3.163020e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	2.058809e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	3.507317e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	4.351733e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	3.754485e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	3.189831e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	2.171210e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	8.785768e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	3.469304e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	2.435630e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	3.397732e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	2.985472e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	3.366787e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	2.732580e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	3.253781e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	3.446256e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	3.753244e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	3.772515e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	4.646812e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	2.841527e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	4.306275e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	4.662015e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	3.347637e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	3.799428e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	3.509803e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	3.384433e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	2.984995e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	3.572116e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	8.486834e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	5.814725e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	5.377067e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	6.209403e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	5.892300e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	8.441700e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	6.433580e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	6.232775e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	5.205884e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	6.323979e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	4.745934e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	8.813946e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	7.014076e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	7.615520e-02	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	7.521435e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	6.520762e-02	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	8.367241e-02	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	5.775291e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	6.715957e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	7.624714e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	9.317289e-02	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	7.424017e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	8.819498e-02	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.082707e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	4.720690e-04	nan	nan
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	9.154430e-04	nan	nan
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	2.803724e-03	nan	nan
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	9.154430e-04	nan	nan
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	4.646160e-04	nan	nan
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	1.820641e-03	nan	nan
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	4.574490e-04	nan	nan
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	7.776630e-03	nan	nan
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	3.651780e-03	nan	nan
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	1.821990e-03	nan	nan
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	2.286606e-03	nan	nan
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	1.049590e-02	nan	nan
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	6.765265e-03	nan	nan
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	7.186523e-03	nan	nan
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	5.861276e-03	nan	nan
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	2.767027e-03	nan	nan
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	8.226473e-03	nan	nan
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	4.066492e-03	nan	nan
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	4.562744e-03	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	8.691830e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	2.693426e-02	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	1.930228e-02	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	1.079250e-02	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	1.123573e-02	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	9.605323e-03	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	8.254566e-03	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	1.260939e-02	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	9.963630e-03	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	6.298921e-03	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	4.812534e-02	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	2.827351e-02	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	2.340798e-02	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	2.449968e-02	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	1.848780e-02	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	1.510805e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	1.879408e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	2.568653e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	1.998060e-02	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	2.504970e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	3.817629e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	2.536949e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	2.861991e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	1.944601e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	2.749794e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	1.804975e-02	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	2.537319e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	1.767095e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	2.139954e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	1.318970e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	2.103481e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	2.167479e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	4.757402e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	4.547853e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	3.858593e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	3.850945e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	3.944418e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	3.747720e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	3.353643e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	3.317990e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	2.859935e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	2.762041e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	3.029546e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	3.263988e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	2.668208e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	4.030365e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	3.252320e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	5.026154e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	3.491761e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	5.930121e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	6.882753e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	6.149502e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	5.175917e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	5.772190e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	4.565064e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	5.508199e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	6.311450e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	9.113568e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	6.990049e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	6.536037e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	5.451072e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	6.039504e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	6.221620e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	7.949141e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	7.731952e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	6.850878e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	8.526440e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	5.712212e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	7.002609e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	5.829069e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	5.896407e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	6.822729e-02	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	8.268425e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	5.653852e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	5.262094e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	9.136100e-04	nan	nan
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	4.496400e-04	nan	nan
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	9.122960e-04	nan	nan
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	4.568050e-04	nan	nan
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	2.734255e-03	nan	nan
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	4.554910e-04	nan	nan
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	6.229150e-03	nan	nan
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	1.790311e-03	nan	nan
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	3.125121e-03	nan	nan
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	8.898780e-04	nan	nan
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	9.095550e-04	nan	nan
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	4.554910e-04	nan	nan
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	1.374170e-03	nan	nan
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	5.496136e-03	nan	nan
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	3.162332e-03	nan	nan
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	3.109715e-03	nan	nan
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	2.750834e-03	nan	nan
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	1.361198e-03	nan	nan
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	3.177625e-03	nan	nan
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	3.628867e-03	nan	nan
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	7.629524e-03	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	6.426504e-03	nan	nan
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	9.835419e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	1.357653e-02	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	9.443535e-03	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	1.143795e-02	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	1.306760e-02	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	1.039369e-02	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	6.799947e-03	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	1.157887e-02	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	8.219273e-03	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	1.696167e-02	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	1.641673e-02	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	1.359738e-02	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	1.041239e-02	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	1.219164e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	1.324369e-02	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	1.307774e-02	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	1.734782e-02	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.088656e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	3.677505e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	1.849459e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	3.335471e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	2.643198e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	2.730598e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	1.913795e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	3.046848e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	4.113183e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	4.230619e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	2.305667e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	3.990354e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	4.347988e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	3.224818e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	4.151897e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	3.772847e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	3.661506e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	3.137317e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	2.931654e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	3.128087e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	3.149579e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	2.614806e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	3.308156e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	4.747185e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	3.440315e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	3.690433e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	3.334776e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	2.401488e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	4.787759e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	4.233735e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	5.364205e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	4.287237e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	4.203233e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	4.007006e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	5.171772e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	4.785588e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	6.079000e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	6.916734e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	5.552238e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	6.344856e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	4.918735e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	9.838535e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	6.473030e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	5.920325e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	6.189505e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	6.322292e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	1.030687e-01	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	7.665231e-02	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	6.463991e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	6.364727e-02	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	8.225223e-02	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	8.211912e-02	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	7.683724e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	7.274784e-02	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	7.302509e-02	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	7.927403e-02	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	7.660644e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	4.574490e-04	nan	nan
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	4.449390e-04	nan	nan
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	8.857710e-04	nan	nan
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	3.094630e-03	nan	nan
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	1.845883e-03	nan	nan
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	4.720690e-04	nan	nan
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	1.357840e-03	nan	nan
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	3.621541e-03	nan	nan
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	9.170080e-04	nan	nan
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	3.170167e-03	nan	nan
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	3.618893e-03	nan	nan
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	1.815289e-03	nan	nan
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	1.805310e-03	nan	nan
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	3.553260e-03	nan	nan
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	1.335040e-03	nan	nan
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	6.640375e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	6.670160e-03	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	1.616420e-02	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	9.465140e-03	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	1.002302e-02	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	1.410806e-02	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	1.541948e-02	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	1.081425e-02	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	6.809012e-03	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	9.547274e-03	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	9.534272e-03	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	2.864520e-02	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	3.389699e-02	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	2.836181e-02	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	2.249538e-02	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	2.339479e-02	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	1.758829e-02	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	1.551523e-02	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	2.089509e-02	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	1.991511e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	2.239371e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	1.712198e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	2.756874e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	1.617761e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	1.489194e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	2.367371e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	1.574934e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	3.123449e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	4.510947e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	3.348896e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	3.531330e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	2.711245e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	2.797312e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	2.867472e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	3.145017e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	2.174365e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	3.714898e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	3.615126e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	3.993210e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	2.945345e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	4.863221e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	3.412859e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	3.481893e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	2.898782e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	4.276786e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	3.649648e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	3.613901e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	4.519532e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	4.439084e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	5.395092e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	4.058187e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	3.803437e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	7.515073e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	5.873695e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	5.245953e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	4.442388e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	6.214494e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	5.247107e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	5.480549e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	7.182639e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	7.056533e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	7.512784e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	5.180031e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	5.213410e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	6.380674e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	7.303791e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	6.683057e-02	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	7.093099e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	8.333603e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	9.183304e-02	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	7.896905e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	5.749790e-02	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	6.646015e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	6.874323e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	6.754276e-02	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	8.898780e-04	nan	nan
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	8.992790e-04	nan	nan
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	9.057400e-04	nan	nan
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	2.787690e-03	nan	nan
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	9.292310e-04	nan	nan
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	3.192698e-03	nan	nan
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	9.441390e-04	nan	nan
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	2.321950e-03	nan	nan
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	8.867490e-04	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	7.679501e-03	nan	nan
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	2.285257e-03	nan	nan
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	9.511488e-03	nan	nan
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	6.256002e-03	nan	nan
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	5.408398e-03	nan	nan
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	1.806856e-03	nan	nan
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	7.650417e-03	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	8.538236e-03	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	5.495936e-03	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	9.546238e-03	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	1.386568e-02	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	1.671822e-02	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	1.214357e-02	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	9.404724e-03	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	4.060253e-03	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	1.280919e-02	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	1.351366e-02	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	1.810197e-02	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	1.953800e-02	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	1.221907e-02	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	2.443581e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	3.602873e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	2.737515e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	1.498580e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	2.075042e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	1.265312e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	1.650005e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	2.345987e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	2.080959e-02	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	1.677687e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	1.680058e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	2.270942e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	1.877323e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	2.253734e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	1.581729e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	6.138740e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	2.985271e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	2.347229e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	3.315748e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	3.007700e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	2.189668e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	3.286724e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	4.248339e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	4.006756e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	3.283775e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	4.406124e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	3.177804e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	3.857140e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	2.392569e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.620505e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	3.918948e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	3.673583e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	4.029414e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	5.176331e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	5.210950e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	3.504054e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	6.094895e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	5.739824e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	4.956470e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	5.112557e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	4.607275e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	7.083242e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	7.191469e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	6.774198e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	6.987953e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	8.031201e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	7.881628e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	8.185028e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	8.368187e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	6.636388e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	8.885179e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	6.802432e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	7.523540e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	9.849358e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	7.818233e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	9.283848e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	1.021023e-01	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	8.022795e-02	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	4.646160e-04	nan	nan
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	4.646160e-04	nan	nan
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	4.496400e-04	nan	nan
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	2.660250e-03	nan	nan
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	1.339956e-03	nan	nan
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	1.357846e-03	nan	nan
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	4.525594e-03	nan	nan
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	2.727090e-03	nan	nan
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	2.242670e-03	nan	nan
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	1.801454e-03	nan	nan
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	2.264107e-03	nan	nan
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	4.040080e-03	nan	nan
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	5.417201e-03	nan	nan
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	3.633387e-03	nan	nan
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	5.310064e-03	nan	nan
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	1.234330e-02	nan	nan
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	6.320578e-03	nan	nan
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	4.993210e-03	nan	nan
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	5.024794e-03	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	1.327782e-02	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	1.369952e-02	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	7.731318e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	1.539423e-02	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	2.004855e-02	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	1.500517e-02	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	9.533031e-03	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	1.182549e-02	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	9.080140e-03	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	8.148628e-03	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	1.496597e-02	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	1.404587e-02	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	9.465290e-03	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	8.576522e-03	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	2.273259e-02	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	1.947700e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	1.586445e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	2.214263e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	1.768028e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	2.921083e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	2.812079e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	1.483020e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	2.231738e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	2.217601e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	3.746774e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	4.311368e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	2.617671e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	1.587173e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	1.542129e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	2.088162e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	2.308942e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	2.831598e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	3.967664e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	3.693604e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	1.955699e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	1.635392e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	1.907063e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	3.121359e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	1.938019e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	3.181467e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	5.686695e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	3.096994e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	3.611046e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	3.541211e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	2.270325e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	3.719991e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	2.630541e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	3.969273e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	3.983823e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	4.707059e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	4.581157e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	5.490620e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	6.833309e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	5.948153e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	4.417451e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	5.293939e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	8.131381e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	8.159600e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	6.849496e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	7.269608e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	1.130467e-01	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	1.094435e-01	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	7.903858e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	7.370657e-02	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	8.293470e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	6.294398e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	6.191142e-02	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	7.564223e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	6.653133e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	7.820128e-02	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	7.146061e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	7.873970e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	8.023352e-02	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	8.867490e-04	nan	nan
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	1.788493e-03	nan	nan
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	8.898780e-04	nan	nan
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	9.023880e-04	nan	nan
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	4.720690e-04	nan	nan
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	2.254660e-03	nan	nan
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	2.729720e-03	nan	nan
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	2.660250e-03	nan	nan
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	5.477586e-03	nan	nan
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	4.444501e-03	nan	nan
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	5.344690e-03	nan	nan
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	7.577590e-03	nan	nan
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	4.468432e-03	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	9.024411e-03	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	5.827088e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	7.249809e-03	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	2.196194e-02	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	1.854988e-02	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	1.758335e-02	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	1.478587e-02	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	1.214989e-02	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	9.976331e-03	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	1.032957e-02	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	8.130455e-03	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	1.222892e-02	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	1.581184e-02	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	1.503248e-02	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	1.735293e-02	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	1.040519e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	1.504695e-02	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	1.414793e-02	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	1.044273e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.870342e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	1.224257e-02	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	1.327500e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	1.318758e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	4.855649e-02	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	2.716079e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	1.501128e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	2.066147e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	1.772833e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	1.501078e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	1.590245e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	1.940036e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	2.806309e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	4.479438e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	3.182389e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	2.829516e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	2.210110e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	2.368208e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	2.128738e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	2.955984e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	1.993551e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	2.469177e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	3.402915e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	3.721486e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	2.403877e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	5.393383e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	4.450554e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	3.454082e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	2.389720e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	3.847269e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	4.404327e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	5.572347e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	4.059677e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	3.940910e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	4.543669e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	4.075758e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	4.015951e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	4.518932e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	5.359757e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	5.219744e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	4.427790e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	4.679639e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	6.289166e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	5.468597e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	6.072569e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	7.381814e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	7.228304e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	7.532700e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	6.042787e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	5.951328e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	6.048016e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	7.539754e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	7.692793e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	7.416556e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	9.716578e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	4.720690e-04	nan	nan
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	4.720690e-04	nan	nan
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	9.017440e-04	nan	nan
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	8.979310e-04	nan	nan
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	4.433740e-04	nan	nan
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	2.272785e-03	nan	nan
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	1.363895e-03	nan	nan
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	2.246202e-03	nan	nan
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	4.543011e-03	nan	nan
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	4.161503e-03	nan	nan
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	3.194224e-03	nan	nan
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	5.926964e-03	nan	nan
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	3.601304e-03	nan	nan
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	6.379344e-03	nan	nan
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	5.445774e-03	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	1.319270e-02	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	5.874975e-03	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	3.167377e-03	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	1.210809e-02	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	1.988817e-02	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	1.260886e-02	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	1.279485e-02	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	2.086461e-02	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	3.197147e-02	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	1.934123e-02	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	2.529581e-02	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	1.771100e-02	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	1.456194e-02	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	3.090399e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	2.537147e-02	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	1.865894e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	2.021168e-02	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	1.610270e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	3.206018e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	2.397239e-02	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	1.758210e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	2.076154e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	2.460433e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	3.784961e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	3.020274e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	2.078035e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	2.955395e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	2.445855e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	1.762051e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	2.792914e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	3.310959e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	3.023014e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.265365e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.143542e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	2.582165e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	1.823278e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	2.752380e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	2.225093e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	1.722534e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	3.353228e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	2.220005e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	2.671723e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	3.957642e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	3.477074e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	2.268328e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	4.539654e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	3.130687e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	2.764899e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	4.809952e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	5.418477e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	3.612909e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	5.139298e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	5.590976e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	6.187544e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	8.551202e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	6.258022e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	6.205791e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	5.761249e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	7.293890e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	7.582278e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	9.060509e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	6.840764e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	7.894817e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	9.567907e-02	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	8.197403e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	8.912870e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	1.218177e-01	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	7.780548e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	1.030274e-01	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	8.734164e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	8.624552e-02	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	6.438431e-02	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	1.180170e-02	nan	nan
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	1.416210e-03	nan	nan
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	5.118229e-03	nan	nan
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	1.865919e-03	nan	nan
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	9.366850e-04	nan	nan
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	9.366850e-04	nan	nan
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	9.214210e-04	nan	nan
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	9.136100e-04	nan	nan
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	2.241450e-03	nan	nan
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	2.235051e-03	nan	nan
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	1.344870e-03	nan	nan
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	4.510792e-03	nan	nan
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	2.260828e-03	nan	nan
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	9.220650e-04	nan	nan
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	8.898780e-03	nan	nan
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	8.018704e-03	nan	nan
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	7.143269e-03	nan	nan
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	6.773291e-03	nan	nan
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	7.647320e-03	nan	nan
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	3.163979e-03	nan	nan
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	1.364538e-03	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	8.637092e-03	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	1.180393e-02	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	1.123704e-02	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	1.253665e-02	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	5.841050e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	1.088809e-02	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	7.707447e-03	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	6.859881e-03	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	1.085777e-02	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	1.005570e-02	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	1.130685e-02	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	5.938582e-03	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	7.805628e-03	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	1.619771e-02	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	9.090184e-03	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	1.172040e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	1.520699e-02	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	9.508941e-03	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	2.250904e-02	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	2.305194e-02	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.957330e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	1.495314e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	1.123212e-02	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	1.175936e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	1.402568e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	2.654858e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	1.649787e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	3.227939e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	3.729359e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	2.131157e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	2.489205e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	2.780245e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	2.294180e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	2.355185e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	2.597201e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	3.679505e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	3.032853e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	2.435338e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	2.088650e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	3.073358e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	2.503370e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	3.121520e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	2.263230e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	2.266861e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	2.616240e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	2.174867e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	5.093264e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	3.538796e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	2.971527e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	3.385364e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	5.188172e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	5.130800e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	4.613730e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	4.294125e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	3.206351e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	3.894140e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	4.221518e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	4.484181e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	4.623763e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	6.923073e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	8.032216e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	8.497861e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	7.285391e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	7.402901e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	6.766676e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	5.891113e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	8.952233e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	7.477946e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	9.105975e-02	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	6.447277e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	8.806483e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	6.291372e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	5.973209e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	6.430134e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	4.496400e-04	nan	nan
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	2.220135e-03	nan	nan
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	3.271332e-03	nan	nan
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	1.871701e-03	nan	nan
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	6.377900e-03	nan	nan
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	1.814177e-03	nan	nan
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	1.354770e-03	nan	nan
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	1.356728e-03	nan	nan
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	8.992790e-04	nan	nan
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	1.808458e-03	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	4.631551e-03	nan	nan
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	1.072309e-02	nan	nan
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	6.371524e-03	nan	nan
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	5.027969e-03	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	7.284035e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	8.618798e-03	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	6.889985e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	4.568671e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	1.150839e-02	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	5.520667e-03	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	1.209310e-02	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	4.690441e-02	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	1.569339e-02	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	1.033026e-02	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	1.888856e-02	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	1.228378e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	3.747420e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	2.164298e-02	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	1.334501e-02	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	1.286313e-02	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	1.536264e-02	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	1.584742e-02	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	1.261465e-02	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	4.193343e-02	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	3.074771e-02	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	1.581887e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.712711e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	1.169164e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	1.448291e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	2.303907e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	2.186023e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	3.218702e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	2.410341e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	2.760826e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	2.161848e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	1.636126e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	1.533332e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	2.249945e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	3.116314e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	2.336143e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	1.576080e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	1.795365e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	2.323806e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	3.176042e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	2.261597e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	2.054806e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	3.919487e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	2.481141e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	3.895812e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	2.391158e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	1.179450e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	2.396304e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	4.310178e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	4.224514e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	3.303995e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	3.115986e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	3.352114e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	5.453659e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	4.589872e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	3.840552e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	4.856556e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	6.377944e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	4.931216e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	5.782584e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	5.424812e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	4.905174e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	7.568759e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	5.314097e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	6.694638e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	7.254775e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	6.261058e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	7.204115e-02	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	6.750783e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	8.091307e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	7.199402e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	8.111355e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	7.020223e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	4.408320e-04	nan	nan
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	4.408320e-04	nan	nan
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	3.643930e-03	nan	nan
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	5.455339e-03	nan	nan
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	6.327112e-03	nan	nan
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	2.254051e-03	nan	nan
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	9.051310e-04	nan	nan
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	4.015735e-03	nan	nan
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	2.711464e-03	nan	nan
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	4.408320e-04	nan	nan
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	1.347921e-03	nan	nan
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	2.744690e-03	nan	nan
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	9.142540e-04	nan	nan
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	4.574490e-04	nan	nan
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	9.070890e-04	nan	nan
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	3.984109e-03	nan	nan
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	1.794569e-03	nan	nan
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	4.084762e-03	nan	nan
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	6.827082e-03	nan	nan
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	8.632097e-03	nan	nan
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	3.161656e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	3.169530e-03	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	5.083096e-03	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	1.187272e-02	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	8.186137e-03	nan	nan
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.779544e-02	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	1.509491e-02	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	2.115805e-02	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	1.813356e-02	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	1.225136e-02	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	1.222128e-02	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	1.316691e-02	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	1.943746e-02	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	1.763022e-02	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	2.045294e-02	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	1.041993e-02	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	7.748923e-03	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.360976e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	1.965697e-02	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	1.328136e-02	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	2.515342e-02	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	1.766722e-02	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.227322e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	1.443053e-02	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	2.029028e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	1.859623e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	2.442493e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	1.404351e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	2.216391e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	5.840646e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	5.187707e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	3.350748e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	4.283254e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	2.050890e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	4.994747e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	3.885198e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	3.170567e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	2.720077e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	1.857615e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	1.363039e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	2.545400e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	2.379075e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	2.637459e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	2.316142e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	1.899965e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	2.859231e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	3.277861e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	3.429507e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	3.556508e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	3.356565e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	3.477867e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.512644e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	2.314526e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	2.999679e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	2.947052e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	3.660223e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	4.330736e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	4.362377e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	5.406878e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	5.464873e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	5.902858e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	3.744146e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	5.949685e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	4.314002e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	5.976489e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	5.782674e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	6.167178e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	5.656278e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	9.749614e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	4.801763e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	5.575543e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	7.678186e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	8.509429e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	6.081684e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	7.210898e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	8.477354e-02	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	6.552173e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	5.379490e-03	nan	nan
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	4.482910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	1.793160e-03	nan	nan
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	2.709764e-03	nan	nan
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	8.979310e-04	nan	nan
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	4.482910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	3.113452e-03	nan	nan
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	4.433740e-04	nan	nan
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	4.482910e-04	nan	nan
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	1.366470e-03	nan	nan
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	4.496400e-04	nan	nan
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	6.389396e-03	nan	nan
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	8.206596e-03	nan	nan
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	6.868037e-03	nan	nan
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	6.803149e-03	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	2.719531e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	3.204788e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	2.726022e-03	nan	nan
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	5.007118e-03	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	1.089826e-02	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	4.531455e-03	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	5.399172e-03	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	7.693309e-03	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	1.738862e-02	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	2.304386e-02	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	6.683801e-03	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	1.034866e-02	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	1.933067e-02	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	2.166032e-02	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	1.474595e-02	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	9.858582e-03	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	7.715273e-03	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	1.211723e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	1.479163e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	1.397403e-02	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	1.122247e-02	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	1.788145e-02	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.540533e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	2.669656e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	2.616600e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	2.830391e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	2.596662e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	2.225242e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	2.210346e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	2.445350e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	1.086441e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	1.645534e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	8.773853e-03	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	1.175495e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	9.522114e-03	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	1.366480e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	1.314424e-02	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	1.557222e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	1.603206e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	2.479046e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	4.265576e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	2.595715e-02	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	1.863928e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	2.863071e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	2.375535e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	2.374869e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	2.200004e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	2.810503e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	2.883948e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	2.309438e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	1.794475e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	2.757746e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	3.601140e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	5.572838e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	3.409024e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	6.803374e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	4.658965e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	5.138621e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	4.139126e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	4.451149e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	7.650668e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	6.263088e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	7.436411e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	6.311824e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	7.304286e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	7.309756e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	6.720202e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	5.625053e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	5.788783e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	6.834908e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	5.294129e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	5.870334e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	7.441315e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	5.414550e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	6.939309e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	5.592179e-02	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	4.482910e-04	nan	nan
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	4.496400e-04	nan	nan
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	4.568050e-04	nan	nan
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	2.696682e-03	nan	nan
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	4.433740e-04	nan	nan
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	1.802647e-03	nan	nan
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	3.170860e-03	nan	nan
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	9.122960e-04	nan	nan
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	1.378226e-03	nan	nan
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	1.125739e-02	nan	nan
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	3.684905e-03	nan	nan
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	7.287911e-03	nan	nan
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	1.358549e-03	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	2.725737e-03	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	1.006022e-02	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	1.833970e-03	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	8.165605e-03	nan	nan
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	4.148457e-02	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	8.128928e-03	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	1.182993e-02	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	1.082733e-02	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	5.449217e-03	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	1.229329e-02	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	9.579402e-03	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	5.917130e-03	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	2.702847e-03	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	1.180996e-02	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	8.635896e-03	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	8.580162e-03	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	1.624312e-02	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	1.639882e-02	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	1.051420e-02	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	1.316733e-02	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	1.814186e-02	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.223550e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	2.304377e-02	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	1.270880e-02	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	1.348921e-02	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	1.628572e-02	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	1.300947e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	1.924654e-02	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	1.546944e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	1.520055e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	9.833477e-03	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.549507e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	2.043288e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	1.460430e-02	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	4.813131e-02	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	2.104460e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	2.345403e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	1.221955e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	2.444929e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	3.040995e-02	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	2.075707e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	2.360541e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	2.887059e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	4.831181e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	3.966894e-02	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	5.338703e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	3.149896e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	4.797835e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	3.270399e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	3.221210e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	1.820353e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	3.805643e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	4.662435e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	3.405312e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	4.302548e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	4.210918e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	3.189862e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	4.003832e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	4.220397e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	3.317159e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	4.409515e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	7.396011e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	4.945666e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	5.018112e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	6.184884e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	6.790193e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	5.335877e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	4.942814e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	5.654297e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	6.067321e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	7.417807e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	5.348455e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	6.805150e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	5.427062e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	5.073263e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	4.496400e-04	nan	nan
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	4.433740e-04	nan	nan
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	8.930140e-04	nan	nan
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	9.001790e-04	nan	nan
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	8.930140e-04	nan	nan
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	4.433740e-04	nan	nan
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	3.185522e-03	nan	nan
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	2.278091e-03	nan	nan
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	9.008230e-04	nan	nan
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	3.588782e-03	nan	nan
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	7.759883e-03	nan	nan
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	6.318160e-03	nan	nan
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	4.048524e-03	nan	nan
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	5.758705e-03	nan	nan
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	3.601134e-03	nan	nan
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	5.390683e-03	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	6.826361e-03	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	1.887991e-02	nan	nan
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	1.355726e-02	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	1.546697e-02	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	3.064017e-02	nan	nan
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	3.190410e-02	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	1.348738e-02	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	1.078374e-02	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	9.875255e-03	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	1.316907e-02	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	6.774206e-03	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	8.567933e-03	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	1.635438e-02	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	9.900781e-03	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	1.671654e-02	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	1.490777e-02	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	1.305630e-02	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	9.858545e-03	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	9.874122e-03	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	2.054506e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	2.011160e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	1.453112e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	1.001253e-02	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.626537e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	1.607973e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	1.173022e-02	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	1.775273e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	2.478585e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	3.077551e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	2.915132e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	1.727976e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	1.807919e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	2.063467e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	1.269765e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	1.696333e-02	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	1.125970e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	1.346866e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	2.572101e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	3.099627e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	2.297930e-02	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	2.407218e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	2.535458e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	1.765558e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	1.913032e-02	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	2.671260e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	2.877701e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	2.033381e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	2.794145e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	1.639640e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	1.588696e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	2.173896e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	2.211997e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	1.993343e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	1.946315e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	3.429253e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	4.757139e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	4.749895e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	3.440374e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	3.218238e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	3.884400e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	4.432559e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	3.747881e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	4.198755e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	4.944748e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	8.371329e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	7.701166e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	5.392396e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	5.998777e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	6.186270e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	5.614861e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	7.394004e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	5.280565e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	6.094014e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	6.817328e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	8.133502e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	4.482910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	8.816640e-04	nan	nan
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	4.720690e-04	nan	nan
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	8.992790e-04	nan	nan
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	8.992790e-04	nan	nan
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	4.574490e-04	nan	nan
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	4.554910e-04	nan	nan
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	3.153331e-03	nan	nan
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	2.248200e-03	nan	nan
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	2.246557e-03	nan	nan
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	1.475524e-02	nan	nan
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	7.692220e-03	nan	nan
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	3.167176e-03	nan	nan
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	5.932930e-03	nan	nan
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	5.071656e-03	nan	nan
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	7.204804e-03	nan	nan
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	9.079147e-03	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	8.081620e-03	nan	nan
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	9.961518e-03	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	1.090826e-02	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	1.679530e-02	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	5.867309e-03	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	9.913062e-03	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	8.088024e-03	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	1.264320e-02	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	8.198796e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	9.037912e-03	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.171986e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	1.043133e-02	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	9.028366e-03	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	6.323403e-03	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.438764e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	2.039170e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	1.407201e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	8.559814e-03	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	1.460030e-02	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	2.343388e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	1.448570e-02	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	1.218115e-02	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	1.104330e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	1.877936e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	1.675550e-02	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	1.541809e-02	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	9.116830e-03	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	1.533561e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	1.124994e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	3.283308e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	2.869904e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	2.124082e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	2.348513e-02	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	2.463566e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	2.266812e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	1.685107e-02	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	1.403775e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	2.352113e-02	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	1.478563e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	2.340461e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	2.279848e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	1.965908e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	1.594493e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	2.140953e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	2.374731e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	1.487728e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	1.674443e-02	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	3.986811e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	2.441861e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	2.677298e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	2.941843e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	5.353391e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	3.168062e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	4.591280e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	6.005941e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	4.355687e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	4.227151e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	3.260192e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	4.426671e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	4.448278e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	3.485785e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	6.389094e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	6.097444e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.264888e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	4.794787e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	3.714257e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	4.992692e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	5.524858e-02	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	7.265822e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	7.073306e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	6.574405e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	7.968066e-02	nan	nan
# END HISTO2D



==> img/plots/YFS/tdR-virt.dat <==
# BEGIN PLOT
LegendOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/virt-tdR-photon.yoda/Sherpa/tdR
ZMax=0.1
Title=Virtuality ordering scheme
ZMin=0.001
LogZ=1
RatioPlot=0
LogY=0
PlotSize=10,10
XLabel=$\log_{10} (t_\text{start}$ [GeV$^2$]$)$
YLabel=$\log_{10}{\Delta \Theta_\text{pair}}$
DrawOnly=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/virt-tdR-photon.yoda/Sherpa/tdR
ZLabel=normalised frequency
YMin=-5
Legend=0
# END PLOT

# BEGIN HISTO2D //mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/virt-tdR-photon.yoda/Sherpa/tdR
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/mcatnlo-qed/Examples/YFS_PhotonSplitter/virt-tdR-photon.yoda/Sherpa/tdR
Title=virt-tdR-photon
# xlow	 xhigh	 ylow	 yhigh	 val	 errminus	 errplus
-6.000000e+00	-5.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-6.299580e-01	-5.829684e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-5.359779e-01	-4.889882e-01	4.721490e-04	nan	nan
-6.000000e+00	-5.920000e+00	-4.889890e-01	-4.419993e-01	2.360740e-04	nan	nan
-6.000000e+00	-5.920000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.920000e+00	-3.950090e-01	-3.480193e-01	2.360740e-04	nan	nan
-6.000000e+00	-5.920000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.671070e+00	-4.624080e+00	2.321340e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.624080e+00	-4.577090e+00	2.321340e-04	nan	nan
-5.920000e+00	-5.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.992660e+00	-1.945670e+00	2.109469e-03	nan	nan
-5.920000e+00	-5.840000e+00	-1.945670e+00	-1.898680e+00	4.689690e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.898680e+00	-1.851690e+00	2.344850e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.851690e+00	-1.804700e+00	4.689690e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.757710e+00	-1.710720e+00	2.344850e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.616740e+00	-1.569750e+00	2.344850e-04	nan	nan
-5.920000e+00	-5.840000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.475770e+00	-1.428780e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.428780e+00	-1.381790e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.193830e+00	-1.146840e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-8.179170e-01	-7.709274e-01	2.360740e-04	nan	nan
-5.920000e+00	-5.840000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-7.239370e-01	-6.769474e-01	2.344850e-04	nan	nan
-5.920000e+00	-5.840000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-6.299580e-01	-5.829684e-01	4.657260e-04	nan	nan
-5.920000e+00	-5.840000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.920000e+00	-5.840000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.436120e+00	-4.389130e+00	2.335890e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.295150e+00	-4.248160e+00	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.919240e+00	-3.872250e+00	2.324400e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.872250e+00	-3.825260e+00	9.297590e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.825260e+00	-3.778270e+00	1.416450e-03	nan	nan
-5.840000e+00	-5.760000e+00	-3.778270e+00	-3.731280e+00	9.297590e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.731280e+00	-3.684290e+00	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.684290e+00	-3.637300e+00	4.685140e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.590310e+00	-3.543320e+00	2.324400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.496330e+00	-3.449340e+00	2.321340e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.308370e+00	-3.261380e+00	2.383720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.261380e+00	-3.214390e+00	2.324400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.214390e+00	-3.167400e+00	2.324400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.180620e+00	-2.133630e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-2.133630e+00	-2.086640e+00	2.328630e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.086640e+00	-2.039650e+00	2.328630e-04	nan	nan
-5.840000e+00	-5.760000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.710720e+00	-1.663730e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.663730e+00	-1.616740e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.616740e+00	-1.569750e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.569750e+00	-1.522760e+00	2.383720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.522760e+00	-1.475770e+00	2.383720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.475770e+00	-1.428780e+00	4.767440e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.428780e+00	-1.381790e+00	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.381790e+00	-1.334800e+00	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.334800e+00	-1.287810e+00	2.324400e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.287810e+00	-1.240820e+00	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.240820e+00	-1.193830e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.193830e+00	-1.146840e+00	2.335890e-04	nan	nan
-5.840000e+00	-5.760000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.099850e+00	-1.052860e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-1.052870e+00	-1.005880e+00	2.356834e-03	nan	nan
-5.840000e+00	-5.760000e+00	-1.005880e+00	-9.588904e-01	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.588860e-01	-9.118964e-01	2.360740e-04	nan	nan
-5.840000e+00	-5.760000e+00	-9.118960e-01	-8.649064e-01	2.383720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.649059e-01	-8.179163e-01	2.383720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-7.709270e-01	-7.239374e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-6.299580e-01	-5.829684e-01	2.383720e-04	nan	nan
-5.840000e+00	-5.760000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.840000e+00	-5.760000e+00	-3.950090e-01	-3.480193e-01	2.344850e-04	nan	nan
-5.840000e+00	-5.760000e+00	-3.480200e-01	-3.010302e-01	4.689690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.295150e+00	-4.248160e+00	2.360740e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.107200e+00	-4.060210e+00	2.335890e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.060210e+00	-4.013220e+00	4.696630e-04	nan	nan
-5.760000e+00	-5.680000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.872250e+00	-3.825260e+00	2.344850e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.731280e+00	-3.684290e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.684290e+00	-3.637300e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.355360e+00	-3.308370e+00	1.165034e-03	nan	nan
-5.760000e+00	-5.680000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.167400e+00	-3.120410e+00	6.993120e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.073420e+00	-3.026430e+00	2.321340e-04	nan	nan
-5.760000e+00	-5.680000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.650510e+00	-2.603520e+00	2.321640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.556540e+00	-2.509550e+00	2.328630e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.509550e+00	-2.462560e+00	7.002110e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.462560e+00	-2.415570e+00	2.328630e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.415570e+00	-2.368580e+00	2.324400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.321590e+00	-2.274600e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-2.180620e+00	-2.133630e+00	2.324400e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.133630e+00	-2.086640e+00	2.335890e-04	nan	nan
-5.760000e+00	-5.680000e+00	-2.086640e+00	-2.039650e+00	3.048300e-03	nan	nan
-5.760000e+00	-5.680000e+00	-2.039650e+00	-1.992660e+00	1.641390e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.992660e+00	-1.945670e+00	4.673480e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.945670e+00	-1.898680e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.898680e+00	-1.851690e+00	4.689690e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.804700e+00	-1.757710e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.757710e+00	-1.710720e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.710720e+00	-1.663730e+00	7.050430e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.663730e+00	-1.616740e+00	2.321340e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.616740e+00	-1.569750e+00	9.339300e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.569750e+00	-1.522760e+00	2.383720e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.522760e+00	-1.475770e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.475770e+00	-1.428780e+00	1.164730e-03	nan	nan
-5.760000e+00	-5.680000e+00	-1.428780e+00	-1.381790e+00	2.321640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.381790e+00	-1.334800e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.334800e+00	-1.287810e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.287810e+00	-1.240820e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.240820e+00	-1.193830e+00	9.321780e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.193830e+00	-1.146840e+00	4.657260e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.146840e+00	-1.099850e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.099850e+00	-1.052860e+00	2.380650e-04	nan	nan
-5.760000e+00	-5.680000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-1.005880e+00	-9.588904e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-9.588860e-01	-9.118964e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-9.118960e-01	-8.649064e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-8.649059e-01	-8.179163e-01	2.321640e-04	nan	nan
-5.760000e+00	-5.680000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-7.709270e-01	-7.239374e-01	4.705590e-04	nan	nan
-5.760000e+00	-5.680000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-6.299580e-01	-5.829684e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-5.829680e-01	-5.359784e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-5.359779e-01	-4.889882e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.889890e-01	-4.419993e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-4.419990e-01	-3.950092e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.760000e+00	-5.680000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.718060e+00	-4.671070e+00	9.442980e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.671070e+00	-4.624080e+00	7.082230e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.577090e+00	-4.530100e+00	1.164320e-03	nan	nan
-5.680000e+00	-5.600000e+00	-4.530100e+00	-4.483110e+00	2.328630e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.483110e+00	-4.436120e+00	2.328630e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.436120e+00	-4.389130e+00	9.342400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.389130e+00	-4.342140e+00	2.360740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.342140e+00	-4.295150e+00	2.360740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.295150e+00	-4.248160e+00	2.360740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-4.154190e+00	-4.107200e+00	2.344850e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.107200e+00	-4.060210e+00	2.344850e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.060210e+00	-4.013220e+00	2.344850e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.013220e+00	-3.966230e+00	4.643280e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.966230e+00	-3.919240e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.825260e+00	-3.778270e+00	4.643280e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.778270e+00	-3.731280e+00	4.705360e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.731280e+00	-3.684290e+00	9.332970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.684290e+00	-3.637300e+00	2.321340e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.590310e+00	-3.543320e+00	2.344850e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.496330e+00	-3.449340e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.449340e+00	-3.402350e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.402350e+00	-3.355360e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.355360e+00	-3.308370e+00	6.964920e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.308370e+00	-3.261380e+00	2.324400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.214390e+00	-3.167400e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.932450e+00	-2.885460e+00	2.360740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.744490e+00	-2.697500e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.650510e+00	-2.603520e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.603530e+00	-2.556540e+00	2.321640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.556540e+00	-2.509550e+00	2.321640e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.415570e+00	-2.368580e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.368580e+00	-2.321590e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.321590e+00	-2.274600e+00	2.360740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.274600e+00	-2.227610e+00	4.642670e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.180620e+00	-2.133630e+00	2.328630e-04	nan	nan
-5.680000e+00	-5.600000e+00	-2.133630e+00	-2.086640e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.086640e+00	-2.039650e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-2.039650e+00	-1.992660e+00	4.642980e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.992660e+00	-1.945670e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.945670e+00	-1.898680e+00	2.324400e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-1.851690e+00	-1.804700e+00	9.406630e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.804700e+00	-1.757710e+00	6.964010e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.757710e+00	-1.710720e+00	1.418435e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.710720e+00	-1.663730e+00	2.360740e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.663730e+00	-1.616740e+00	4.721480e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.616740e+00	-1.569750e+00	1.416447e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.569750e+00	-1.522760e+00	9.442970e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.522760e+00	-1.475770e+00	1.894566e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.475770e+00	-1.428780e+00	2.567523e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.428780e+00	-1.381790e+00	6.964920e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.381790e+00	-1.334800e+00	1.403464e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.334800e+00	-1.287810e+00	4.643280e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.287810e+00	-1.240820e+00	4.517202e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.240820e+00	-1.193830e+00	5.954509e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.193830e+00	-1.146840e+00	2.371268e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.146840e+00	-1.099850e+00	4.705360e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.099850e+00	-1.052860e+00	1.406764e-03	nan	nan
-5.680000e+00	-5.600000e+00	-1.052870e+00	-1.005880e+00	7.026700e-04	nan	nan
-5.680000e+00	-5.600000e+00	-1.005880e+00	-9.588904e-01	9.534870e-04	nan	nan
-5.680000e+00	-5.600000e+00	-9.588860e-01	-9.118964e-01	1.182482e-03	nan	nan
-5.680000e+00	-5.600000e+00	-9.118960e-01	-8.649064e-01	2.383720e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.649059e-01	-8.179163e-01	2.383720e-04	nan	nan
-5.680000e+00	-5.600000e+00	-8.179170e-01	-7.709274e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-7.709270e-01	-7.239374e-01	2.364254e-03	nan	nan
-5.680000e+00	-5.600000e+00	-7.239370e-01	-6.769474e-01	6.978560e-04	nan	nan
-5.680000e+00	-5.600000e+00	-6.769480e-01	-6.299584e-01	7.046840e-04	nan	nan
-5.680000e+00	-5.600000e+00	-6.299580e-01	-5.829684e-01	7.016630e-04	nan	nan
-5.680000e+00	-5.600000e+00	-5.829680e-01	-5.359784e-01	7.061390e-04	nan	nan
-5.680000e+00	-5.600000e+00	-5.359779e-01	-4.889882e-01	2.335890e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.889890e-01	-4.419993e-01	2.335890e-04	nan	nan
-5.680000e+00	-5.600000e+00	-4.419990e-01	-3.950092e-01	2.380650e-04	nan	nan
-5.680000e+00	-5.600000e+00	-3.950090e-01	-3.480193e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.680000e+00	-5.600000e+00	-3.480200e-01	-3.010302e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.812040e+00	-4.765050e+00	2.360740e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.483110e+00	-4.436120e+00	1.416848e-03	nan	nan
-5.600000e+00	-5.520000e+00	-4.436120e+00	-4.389130e+00	2.328630e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.389130e+00	-4.342140e+00	4.721490e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.966230e+00	-3.919240e+00	4.642670e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.919240e+00	-3.872250e+00	2.321340e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.825260e+00	-3.778270e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.731280e+00	-3.684290e+00	7.057380e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.684290e+00	-3.637300e+00	4.721490e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.637300e+00	-3.590310e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.590310e+00	-3.543320e+00	2.321340e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.543320e+00	-3.496330e+00	4.689370e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.496330e+00	-3.449340e+00	2.335890e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.449340e+00	-3.402350e+00	2.360740e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.402350e+00	-3.355360e+00	2.321340e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.308370e+00	-3.261380e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.261380e+00	-3.214390e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.214390e+00	-3.167400e+00	2.360740e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-3.026430e+00	-2.979440e+00	2.321340e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.979440e+00	-2.932450e+00	4.642670e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.932450e+00	-2.885460e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-2.885460e+00	-2.838470e+00	1.652466e-03	nan	nan
-5.600000e+00	-5.520000e+00	-2.838470e+00	-2.791480e+00	7.145010e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.791480e+00	-2.744490e+00	4.761290e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.744490e+00	-2.697500e+00	2.380650e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-2.650510e+00	-2.603520e+00	2.380650e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.603530e+00	-2.556540e+00	4.721490e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.556540e+00	-2.509550e+00	2.360740e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.509550e+00	-2.462560e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-2.462560e+00	-2.415570e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-2.415570e+00	-2.368580e+00	2.360740e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.368580e+00	-2.321590e+00	9.346900e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.321590e+00	-2.274600e+00	4.643280e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.274600e+00	-2.227610e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-2.227610e+00	-2.180620e+00	4.650270e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.180620e+00	-2.133630e+00	2.380650e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.133630e+00	-2.086640e+00	2.324400e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.086640e+00	-2.039650e+00	7.040980e-04	nan	nan
-5.600000e+00	-5.520000e+00	-2.039650e+00	-1.992660e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.992660e+00	-1.945670e+00	4.721490e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.945670e+00	-1.898680e+00	2.328630e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.898680e+00	-1.851690e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.851690e+00	-1.804700e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-1.804700e+00	-1.757710e+00	1.881836e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.757710e+00	-1.710720e+00	1.863522e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.710720e+00	-1.663730e+00	2.568143e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.663730e+00	-1.616740e+00	4.648800e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.616740e+00	-1.569750e+00	7.096070e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.569750e+00	-1.522760e+00	9.410720e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.522760e+00	-1.475770e+00	1.191552e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.475770e+00	-1.428780e+00	9.534870e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.428780e+00	-1.381790e+00	2.370893e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.381790e+00	-1.334800e+00	7.128180e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.334800e+00	-1.287810e+00	4.744460e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.287810e+00	-1.240820e+00	9.449520e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.240820e+00	-1.193830e+00	2.321340e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.193830e+00	-1.146840e+00	2.360740e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.146840e+00	-1.099850e+00	4.657260e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.099850e+00	-1.052860e+00	9.464070e-04	nan	nan
-5.600000e+00	-5.520000e+00	-1.052870e+00	-1.005880e+00	1.652990e-03	nan	nan
-5.600000e+00	-5.520000e+00	-1.005880e+00	-9.588904e-01	9.442030e-04	nan	nan
-5.600000e+00	-5.520000e+00	-9.588860e-01	-9.118964e-01	4.649970e-04	nan	nan
-5.600000e+00	-5.520000e+00	-9.118960e-01	-8.649064e-01	7.102140e-04	nan	nan
-5.600000e+00	-5.520000e+00	-8.649059e-01	-8.179163e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e+00	-5.520000e+00	-8.179170e-01	-7.709274e-01	1.655204e-03	nan	nan
-5.600000e+00	-5.520000e+00	-7.709270e-01	-7.239374e-01	4.705060e-04	nan	nan
-5.600000e+00	-5.520000e+00	-7.239370e-01	-6.769474e-01	3.042472e-03	nan	nan
-5.600000e+00	-5.520000e+00	-6.769480e-01	-6.299584e-01	7.007670e-04	nan	nan
-5.600000e+00	-5.520000e+00	-6.299580e-01	-5.829684e-01	1.170430e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.829680e-01	-5.359784e-01	1.650039e-03	nan	nan
-5.600000e+00	-5.520000e+00	-5.359779e-01	-4.889882e-01	7.057380e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.889890e-01	-4.419993e-01	4.685140e-04	nan	nan
-5.600000e+00	-5.520000e+00	-4.419990e-01	-3.950092e-01	7.032520e-04	nan	nan
-5.600000e+00	-5.520000e+00	-3.950090e-01	-3.480193e-01	3.049700e-03	nan	nan
-5.600000e+00	-5.520000e+00	-3.480200e-01	-3.010302e-01	7.141940e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.671070e+00	-4.624080e+00	1.405278e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.624080e+00	-4.577090e+00	1.882327e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.577090e+00	-4.530100e+00	1.174063e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.530100e+00	-4.483110e+00	2.321340e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.483110e+00	-4.436120e+00	1.161704e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.436120e+00	-4.389130e+00	2.785600e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.389130e+00	-4.342140e+00	1.395603e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.342140e+00	-4.295150e+00	4.645740e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.295150e+00	-4.248160e+00	2.343696e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.248160e+00	-4.201170e+00	1.640698e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.201180e+00	-4.154190e+00	2.321340e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.154190e+00	-4.107200e+00	6.974370e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-4.060210e+00	-4.013220e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.013220e+00	-3.966230e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.966230e+00	-3.919240e+00	2.360740e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.919240e+00	-3.872250e+00	2.335890e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.872250e+00	-3.825260e+00	1.868710e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.825260e+00	-3.778270e+00	1.868710e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.778270e+00	-3.731280e+00	2.097699e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.731280e+00	-3.684290e+00	6.996180e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.684290e+00	-3.637300e+00	2.335890e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.637300e+00	-3.590310e+00	2.321640e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.590310e+00	-3.543320e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.543320e+00	-3.496330e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.496330e+00	-3.449340e+00	1.898890e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.449340e+00	-3.402350e+00	7.040940e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.402350e+00	-3.355360e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.355360e+00	-3.308370e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.308370e+00	-3.261380e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.261380e+00	-3.214390e+00	2.380650e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.214390e+00	-3.167400e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.120410e+00	-3.073420e+00	2.380650e-04	nan	nan
-5.520000e+00	-5.440000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.979440e+00	-2.932450e+00	1.184352e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.932450e+00	-2.885460e+00	2.380650e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.838470e+00	-2.791480e+00	4.767440e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.791480e+00	-2.744490e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.744490e+00	-2.697500e+00	2.383720e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.697500e+00	-2.650510e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.650510e+00	-2.603520e+00	2.335890e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.556540e+00	-2.509550e+00	2.091654e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.509550e+00	-2.462560e+00	9.522580e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.462560e+00	-2.415570e+00	4.645740e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.415570e+00	-2.368580e+00	9.333930e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.368580e+00	-2.321590e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.321590e+00	-2.274600e+00	1.416069e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.274600e+00	-2.227610e+00	2.383720e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.227610e+00	-2.180620e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-2.180620e+00	-2.133630e+00	9.393260e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.133630e+00	-2.086640e+00	9.355880e-04	nan	nan
-5.520000e+00	-5.440000e+00	-2.086640e+00	-2.039650e+00	1.640914e-03	nan	nan
-5.520000e+00	-5.440000e+00	-2.039650e+00	-1.992660e+00	9.307230e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.992660e+00	-1.945670e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.945670e+00	-1.898680e+00	9.333930e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.898680e+00	-1.851690e+00	1.169869e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.851690e+00	-1.804700e+00	4.708120e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.804700e+00	-1.757710e+00	7.151150e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.757710e+00	-1.710720e+00	4.657260e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.710720e+00	-1.663730e+00	9.369610e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.663730e+00	-1.616740e+00	2.337341e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.616740e+00	-1.569750e+00	2.324400e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.569750e+00	-1.522760e+00	7.073090e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.522760e+00	-1.475770e+00	9.410860e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.475770e+00	-1.428780e+00	1.172551e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.428780e+00	-1.381790e+00	7.082230e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.381790e+00	-1.334800e+00	4.741390e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.334800e+00	-1.287810e+00	1.660830e-03	nan	nan
-5.520000e+00	-5.440000e+00	-1.287810e+00	-1.240820e+00	7.082930e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.240820e+00	-1.193830e+00	4.764370e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.193830e+00	-1.146840e+00	2.321340e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.146840e+00	-1.099850e+00	7.066100e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.099850e+00	-1.052860e+00	2.321640e-04	nan	nan
-5.520000e+00	-5.440000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.520000e+00	-5.440000e+00	-1.005880e+00	-9.588904e-01	2.380650e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.588860e-01	-9.118964e-01	2.344850e-04	nan	nan
-5.520000e+00	-5.440000e+00	-9.118960e-01	-8.649064e-01	4.741390e-04	nan	nan
-5.520000e+00	-5.440000e+00	-8.649059e-01	-8.179163e-01	1.905435e-03	nan	nan
-5.520000e+00	-5.440000e+00	-8.179170e-01	-7.709274e-01	1.419398e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.709270e-01	-7.239374e-01	1.418435e-03	nan	nan
-5.520000e+00	-5.440000e+00	-7.239370e-01	-6.769474e-01	2.128770e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.769480e-01	-6.299584e-01	1.175939e-03	nan	nan
-5.520000e+00	-5.440000e+00	-6.299580e-01	-5.829684e-01	7.102140e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.829680e-01	-5.359784e-01	2.360740e-04	nan	nan
-5.520000e+00	-5.440000e+00	-5.359779e-01	-4.889882e-01	2.360740e-04	nan	nan
-5.520000e+00	-5.440000e+00	-4.889890e-01	-4.419993e-01	2.564510e-03	nan	nan
-5.520000e+00	-5.440000e+00	-4.419990e-01	-3.950092e-01	1.632759e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.950090e-01	-3.480193e-01	3.282125e-03	nan	nan
-5.520000e+00	-5.440000e+00	-3.480200e-01	-3.010302e-01	2.324400e-04	nan	nan
-5.440000e+00	-5.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.671070e+00	-4.624080e+00	2.328630e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.530100e+00	-4.483110e+00	2.328630e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.436120e+00	-4.389130e+00	4.728570e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-4.342140e+00	-4.295150e+00	3.575580e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.295150e+00	-4.248160e+00	1.662394e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.248160e+00	-4.201170e+00	2.835040e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.201180e+00	-4.154190e+00	2.590396e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.154190e+00	-4.107200e+00	6.593618e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.107200e+00	-4.060210e+00	2.827735e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.060210e+00	-4.013220e+00	2.328630e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.013220e+00	-3.966230e+00	2.344850e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.966230e+00	-3.919240e+00	1.408019e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.919240e+00	-3.872250e+00	9.387980e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.872250e+00	-3.825260e+00	4.725500e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.825260e+00	-3.778270e+00	4.664520e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.778270e+00	-3.731280e+00	2.335890e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.731280e+00	-3.684290e+00	6.971910e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.684290e+00	-3.637300e+00	4.702290e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.637300e+00	-3.590310e+00	4.689370e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.590310e+00	-3.543320e+00	1.400104e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.543320e+00	-3.496330e+00	4.671780e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.496330e+00	-3.449340e+00	1.171527e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.449340e+00	-3.402350e+00	9.303570e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.402350e+00	-3.355360e+00	4.728570e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.355360e+00	-3.308370e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.308370e+00	-3.261380e+00	2.328630e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.261380e+00	-3.214390e+00	2.335890e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.214390e+00	-3.167400e+00	2.328630e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.167400e+00	-3.120410e+00	2.383720e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.120410e+00	-3.073420e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.073420e+00	-3.026430e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-3.026430e+00	-2.979440e+00	2.816840e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.979440e+00	-2.932450e+00	2.583867e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.932450e+00	-2.885460e+00	1.173959e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.885460e+00	-2.838470e+00	4.657260e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.838470e+00	-2.791480e+00	2.328630e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.791480e+00	-2.744490e+00	4.664520e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.744490e+00	-2.697500e+00	1.173811e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.697500e+00	-2.650510e+00	4.642670e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.650510e+00	-2.603520e+00	2.380650e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.603530e+00	-2.556540e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-2.556540e+00	-2.509550e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-2.509550e+00	-2.462560e+00	4.664520e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.462560e+00	-2.415570e+00	9.297590e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.415570e+00	-2.368580e+00	1.174063e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.368580e+00	-2.321590e+00	7.029760e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.321590e+00	-2.274600e+00	1.176737e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.274600e+00	-2.227610e+00	2.360740e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.227610e+00	-2.180620e+00	2.321640e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.180620e+00	-2.133630e+00	2.321640e-04	nan	nan
-5.440000e+00	-5.360000e+00	-2.133630e+00	-2.086640e+00	7.549523e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.086640e+00	-2.039650e+00	4.711710e-03	nan	nan
-5.440000e+00	-5.360000e+00	-2.039650e+00	-1.992660e+00	1.184352e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.992660e+00	-1.945670e+00	4.436523e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.945670e+00	-1.898680e+00	3.534776e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.898680e+00	-1.851690e+00	3.528845e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.851690e+00	-1.804700e+00	9.374510e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.804700e+00	-1.757710e+00	2.108519e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.757710e+00	-1.710720e+00	2.570366e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.710720e+00	-1.663730e+00	1.174377e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.663730e+00	-1.616740e+00	1.180198e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.616740e+00	-1.569750e+00	6.338150e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.569750e+00	-1.522760e+00	3.282780e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.522760e+00	-1.475770e+00	2.581332e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.475770e+00	-1.428780e+00	2.103949e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.428780e+00	-1.381790e+00	5.212318e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.381790e+00	-1.334800e+00	3.295400e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.334800e+00	-1.287810e+00	4.220107e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.287810e+00	-1.240820e+00	1.170938e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.240820e+00	-1.193830e+00	6.964010e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.193830e+00	-1.146840e+00	7.011010e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.146840e+00	-1.099850e+00	7.033990e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.099850e+00	-1.052860e+00	1.416301e-03	nan	nan
-5.440000e+00	-5.360000e+00	-1.052870e+00	-1.005880e+00	4.705060e-04	nan	nan
-5.440000e+00	-5.360000e+00	-1.005880e+00	-9.588904e-01	1.412504e-03	nan	nan
-5.440000e+00	-5.360000e+00	-9.588860e-01	-9.118964e-01	9.328420e-04	nan	nan
-5.440000e+00	-5.360000e+00	-9.118960e-01	-8.649064e-01	9.387680e-04	nan	nan
-5.440000e+00	-5.360000e+00	-8.649059e-01	-8.179163e-01	1.182482e-03	nan	nan
-5.440000e+00	-5.360000e+00	-8.179170e-01	-7.709274e-01	9.441100e-04	nan	nan
-5.440000e+00	-5.360000e+00	-7.709270e-01	-7.239374e-01	4.650270e-04	nan	nan
-5.440000e+00	-5.360000e+00	-7.239370e-01	-6.769474e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.440000e+00	-5.360000e+00	-6.769480e-01	-6.299584e-01	6.977430e-04	nan	nan
-5.440000e+00	-5.360000e+00	-6.299580e-01	-5.829684e-01	1.424300e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.829680e-01	-5.359784e-01	1.404466e-03	nan	nan
-5.440000e+00	-5.360000e+00	-5.359779e-01	-4.889882e-01	2.383720e-04	nan	nan
-5.440000e+00	-5.360000e+00	-4.889890e-01	-4.419993e-01	1.169258e-03	nan	nan
-5.440000e+00	-5.360000e+00	-4.419990e-01	-3.950092e-01	1.630197e-03	nan	nan
-5.440000e+00	-5.360000e+00	-3.950090e-01	-3.480193e-01	2.321340e-04	nan	nan
-5.440000e+00	-5.360000e+00	-3.480200e-01	-3.010302e-01	1.170713e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.953010e+00	-4.906020e+00	2.360740e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-4.718060e+00	-4.671070e+00	1.641390e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.671070e+00	-4.624080e+00	7.034540e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.624080e+00	-4.577090e+00	4.689690e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.577090e+00	-4.530100e+00	7.034540e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.530100e+00	-4.483110e+00	2.344850e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.483110e+00	-4.436120e+00	2.344850e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.436120e+00	-4.389130e+00	9.433070e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.389130e+00	-4.342140e+00	1.403526e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.342140e+00	-4.295150e+00	2.383720e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.295150e+00	-4.248160e+00	1.410993e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.248160e+00	-4.201170e+00	2.334600e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.201180e+00	-4.154190e+00	7.002380e-04	nan	nan
-5.360000e+00	-5.280000e+00	-4.154190e+00	-4.107200e+00	5.845895e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.107200e+00	-4.060210e+00	2.815675e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.060210e+00	-4.013220e+00	3.051288e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.013220e+00	-3.966230e+00	7.239474e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.966230e+00	-3.919240e+00	2.344717e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.919240e+00	-3.872250e+00	1.870250e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.872250e+00	-3.825260e+00	9.323410e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.825260e+00	-3.778270e+00	1.862408e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.778270e+00	-3.731280e+00	9.358080e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.731280e+00	-3.684290e+00	1.165088e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.684290e+00	-3.637300e+00	2.360740e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.637300e+00	-3.590310e+00	2.335890e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.590310e+00	-3.543320e+00	2.576812e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.543320e+00	-3.496330e+00	1.170378e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.496330e+00	-3.449340e+00	9.338490e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.449340e+00	-3.402350e+00	3.809030e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.402350e+00	-3.355360e+00	1.645417e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.355360e+00	-3.308370e+00	4.761290e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.308370e+00	-3.261380e+00	7.085690e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.261380e+00	-3.214390e+00	3.092712e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.214390e+00	-3.167400e+00	2.383720e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.167400e+00	-3.120410e+00	3.526638e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.120410e+00	-3.073420e+00	2.563358e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.073420e+00	-3.026430e+00	4.643280e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.026430e+00	-2.979440e+00	9.332970e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.979440e+00	-2.932450e+00	1.640737e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.932450e+00	-2.885460e+00	9.348340e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-2.838470e+00	-2.791480e+00	1.163916e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.791480e+00	-2.744490e+00	9.337970e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.744490e+00	-2.697500e+00	7.034540e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.697500e+00	-2.650510e+00	1.638987e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.650510e+00	-2.603520e+00	3.023074e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.603530e+00	-2.556540e+00	2.807327e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.556540e+00	-2.509550e+00	9.354390e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.509550e+00	-2.462560e+00	2.346307e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.462560e+00	-2.415570e+00	6.997880e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.415570e+00	-2.368580e+00	7.002110e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.368580e+00	-2.321590e+00	1.897578e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.321590e+00	-2.274600e+00	1.430230e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.274600e+00	-2.227610e+00	1.652598e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.227610e+00	-2.180620e+00	3.982150e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.180620e+00	-2.133630e+00	2.350108e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.133630e+00	-2.086640e+00	1.636929e-03	nan	nan
-5.360000e+00	-5.280000e+00	-2.086640e+00	-2.039650e+00	7.029990e-04	nan	nan
-5.360000e+00	-5.280000e+00	-2.039650e+00	-1.992660e+00	7.102140e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.992660e+00	-1.945670e+00	1.899893e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.945670e+00	-1.898680e+00	1.645907e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.898680e+00	-1.851690e+00	2.356889e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.851690e+00	-1.804700e+00	1.180227e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.804700e+00	-1.757710e+00	1.425328e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.757710e+00	-1.710720e+00	2.380650e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.710720e+00	-1.663730e+00	3.755715e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.663730e+00	-1.616740e+00	1.412041e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.616740e+00	-1.569750e+00	7.011030e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.569750e+00	-1.522760e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-1.522760e+00	-1.475770e+00	2.364867e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.475770e+00	-1.428780e+00	1.188332e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.428780e+00	-1.381790e+00	3.766754e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.381790e+00	-1.334800e+00	7.077280e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.334800e+00	-1.287810e+00	1.181866e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.287810e+00	-1.240820e+00	1.422417e-03	nan	nan
-5.360000e+00	-5.280000e+00	-1.240820e+00	-1.193830e+00	2.360740e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.193830e+00	-1.146840e+00	6.964920e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.146840e+00	-1.099850e+00	2.383720e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.099850e+00	-1.052860e+00	9.387740e-04	nan	nan
-5.360000e+00	-5.280000e+00	-1.052870e+00	-1.005880e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.360000e+00	-5.280000e+00	-1.005880e+00	-9.588904e-01	1.863302e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.588860e-01	-9.118964e-01	8.316340e-03	nan	nan
-5.360000e+00	-5.280000e+00	-9.118960e-01	-8.649064e-01	5.918712e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.649059e-01	-8.179163e-01	4.029607e-03	nan	nan
-5.360000e+00	-5.280000e+00	-8.179170e-01	-7.709274e-01	1.415603e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.709270e-01	-7.239374e-01	3.783984e-03	nan	nan
-5.360000e+00	-5.280000e+00	-7.239370e-01	-6.769474e-01	5.666017e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.769480e-01	-6.299584e-01	4.953787e-03	nan	nan
-5.360000e+00	-5.280000e+00	-6.299580e-01	-5.829684e-01	2.599461e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.829680e-01	-5.359784e-01	1.411223e-03	nan	nan
-5.360000e+00	-5.280000e+00	-5.359779e-01	-4.889882e-01	2.129766e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.889890e-01	-4.419993e-01	1.413520e-03	nan	nan
-5.360000e+00	-5.280000e+00	-4.419990e-01	-3.950092e-01	1.867556e-03	nan	nan
-5.360000e+00	-5.280000e+00	-3.950090e-01	-3.480193e-01	7.030920e-04	nan	nan
-5.360000e+00	-5.280000e+00	-3.480200e-01	-3.010302e-01	7.151150e-04	nan	nan
-5.280000e+00	-5.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.765050e+00	-4.718060e+00	2.321340e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.436120e+00	-4.389130e+00	2.344850e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.389130e+00	-4.342140e+00	9.462880e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.342140e+00	-4.295150e+00	2.321640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-4.248160e+00	-4.201170e+00	4.696630e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.201180e+00	-4.154190e+00	3.539525e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.154190e+00	-4.107200e+00	1.652591e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.107200e+00	-4.060210e+00	7.086240e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.060210e+00	-4.013220e+00	2.360235e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.013220e+00	-3.966230e+00	7.734279e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.966230e+00	-3.919240e+00	7.271185e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.919240e+00	-3.872250e+00	1.037676e-02	nan	nan
-5.280000e+00	-5.200000e+00	-3.872250e+00	-3.825260e+00	5.182263e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.825260e+00	-3.778270e+00	1.647312e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.778270e+00	-3.731280e+00	1.413278e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.731280e+00	-3.684290e+00	1.653521e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.684290e+00	-3.637300e+00	2.356973e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.637300e+00	-3.590310e+00	1.413233e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.590310e+00	-3.543320e+00	1.880115e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.543320e+00	-3.496330e+00	4.696630e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.496330e+00	-3.449340e+00	1.407040e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.449340e+00	-3.402350e+00	4.719610e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.402350e+00	-3.355360e+00	2.324400e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.355360e+00	-3.308370e+00	4.761290e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.308370e+00	-3.261380e+00	1.163045e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.261380e+00	-3.214390e+00	1.169180e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.214390e+00	-3.167400e+00	9.358940e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.167400e+00	-3.120410e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.280000e+00	-5.200000e+00	-3.120410e+00	-3.073420e+00	9.342720e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.073420e+00	-3.026430e+00	9.339640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.026430e+00	-2.979440e+00	4.646040e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.979440e+00	-2.932450e+00	2.344850e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.932450e+00	-2.885460e+00	7.085690e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.885460e+00	-2.838470e+00	9.365340e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.838470e+00	-2.791480e+00	1.886955e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.791480e+00	-2.744490e+00	4.682380e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.744490e+00	-2.697500e+00	7.062730e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.697500e+00	-2.650510e+00	4.761290e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.650510e+00	-2.603520e+00	1.886715e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.603530e+00	-2.556540e+00	1.174511e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.556540e+00	-2.509550e+00	7.006480e-04	nan	nan
-5.280000e+00	-5.200000e+00	-2.509550e+00	-2.462560e+00	1.165983e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.462560e+00	-2.415570e+00	3.265803e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.415570e+00	-2.368580e+00	1.397909e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.368580e+00	-2.321590e+00	4.469961e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.321590e+00	-2.274600e+00	1.646401e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.274600e+00	-2.227610e+00	2.569503e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.227610e+00	-2.180620e+00	3.776618e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.180620e+00	-2.133630e+00	4.680852e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.133630e+00	-2.086640e+00	2.571934e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.086640e+00	-2.039650e+00	1.173596e-03	nan	nan
-5.280000e+00	-5.200000e+00	-2.039650e+00	-1.992660e+00	2.811915e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.992660e+00	-1.945670e+00	1.178783e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.945670e+00	-1.898680e+00	2.129763e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.898680e+00	-1.851690e+00	9.469410e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.851690e+00	-1.804700e+00	4.665353e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.804700e+00	-1.757710e+00	3.984860e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.757710e+00	-1.710720e+00	1.409526e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.710720e+00	-1.663730e+00	7.025260e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.663730e+00	-1.616740e+00	2.581054e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.616740e+00	-1.569750e+00	4.642670e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.569750e+00	-1.522760e+00	2.112726e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.522760e+00	-1.475770e+00	1.864661e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.475770e+00	-1.428780e+00	2.343756e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.428780e+00	-1.381790e+00	1.861917e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.381790e+00	-1.334800e+00	1.628936e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.334800e+00	-1.287810e+00	4.649970e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.287810e+00	-1.240820e+00	3.951045e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.240820e+00	-1.193830e+00	1.859637e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.193830e+00	-1.146840e+00	4.645740e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.146840e+00	-1.099850e+00	7.029760e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.099850e+00	-1.052860e+00	1.630674e-03	nan	nan
-5.280000e+00	-5.200000e+00	-1.052870e+00	-1.005880e+00	7.027000e-04	nan	nan
-5.280000e+00	-5.200000e+00	-1.005880e+00	-9.588904e-01	4.721490e-04	nan	nan
-5.280000e+00	-5.200000e+00	-9.588860e-01	-9.118964e-01	1.190630e-03	nan	nan
-5.280000e+00	-5.200000e+00	-9.118960e-01	-8.649064e-01	4.741390e-04	nan	nan
-5.280000e+00	-5.200000e+00	-8.649059e-01	-8.179163e-01	7.052970e-04	nan	nan
-5.280000e+00	-5.200000e+00	-8.179170e-01	-7.709274e-01	7.064460e-04	nan	nan
-5.280000e+00	-5.200000e+00	-7.709270e-01	-7.239374e-01	2.820575e-03	nan	nan
-5.280000e+00	-5.200000e+00	-7.239370e-01	-6.769474e-01	9.406630e-04	nan	nan
-5.280000e+00	-5.200000e+00	-6.769480e-01	-6.299584e-01	1.884090e-03	nan	nan
-5.280000e+00	-5.200000e+00	-6.299580e-01	-5.829684e-01	1.406430e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.829680e-01	-5.359784e-01	3.531949e-03	nan	nan
-5.280000e+00	-5.200000e+00	-5.359779e-01	-4.889882e-01	7.082230e-04	nan	nan
-5.280000e+00	-5.200000e+00	-4.889890e-01	-4.419993e-01	1.165041e-03	nan	nan
-5.280000e+00	-5.200000e+00	-4.419990e-01	-3.950092e-01	1.169704e-03	nan	nan
-5.280000e+00	-5.200000e+00	-3.950090e-01	-3.480193e-01	9.372640e-04	nan	nan
-5.280000e+00	-5.200000e+00	-3.480200e-01	-3.010302e-01	4.696630e-04	nan	nan
-5.200000e+00	-5.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.671070e+00	-4.624080e+00	4.761290e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.624080e+00	-4.577090e+00	4.761290e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.577090e+00	-4.530100e+00	4.725500e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.530100e+00	-4.483110e+00	2.380650e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.200000e+00	-5.120000e+00	-4.342140e+00	-4.295150e+00	2.383720e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.295150e+00	-4.248160e+00	1.180370e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.248160e+00	-4.201170e+00	4.741390e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.201180e+00	-4.154190e+00	9.511890e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.154190e+00	-4.107200e+00	1.177847e-03	nan	nan
-5.200000e+00	-5.120000e+00	-4.107200e+00	-4.060210e+00	7.065790e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.060210e+00	-4.013220e+00	9.348640e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.013220e+00	-3.966230e+00	3.038043e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.966230e+00	-3.919240e+00	3.066684e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.919240e+00	-3.872250e+00	8.250629e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.872250e+00	-3.825260e+00	1.820453e-02	nan	nan
-5.200000e+00	-5.120000e+00	-3.825260e+00	-3.778270e+00	9.342886e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.778270e+00	-3.731280e+00	3.051007e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.731280e+00	-3.684290e+00	1.169586e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.684290e+00	-3.637300e+00	2.800207e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.637300e+00	-3.590310e+00	1.635375e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.590310e+00	-3.543320e+00	2.854784e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.543320e+00	-3.496330e+00	1.411570e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.496330e+00	-3.449340e+00	2.597327e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.449340e+00	-3.402350e+00	2.608381e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.402350e+00	-3.355360e+00	1.654784e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.355360e+00	-3.308370e+00	7.040940e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.308370e+00	-3.261380e+00	4.666190e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.261380e+00	-3.214390e+00	1.172952e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.214390e+00	-3.167400e+00	1.400714e-03	nan	nan
-5.200000e+00	-5.120000e+00	-3.167400e+00	-3.120410e+00	7.045890e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.120410e+00	-3.073420e+00	2.324400e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.073420e+00	-3.026430e+00	6.974370e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.026430e+00	-2.979440e+00	6.996180e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.979440e+00	-2.932450e+00	9.462880e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.932450e+00	-2.885460e+00	1.646092e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.885460e+00	-2.838470e+00	2.119830e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.838470e+00	-2.791480e+00	4.767440e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.791480e+00	-2.744490e+00	1.421725e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.744490e+00	-2.697500e+00	4.767440e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.697500e+00	-2.650510e+00	2.383720e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.650510e+00	-2.603520e+00	4.705360e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.603530e+00	-2.556540e+00	2.321640e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.556540e+00	-2.509550e+00	2.380650e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.509550e+00	-2.462560e+00	4.764370e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.462560e+00	-2.415570e+00	2.344850e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.415570e+00	-2.368580e+00	1.866071e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.368580e+00	-2.321590e+00	1.400572e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.321590e+00	-2.274600e+00	3.298919e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.274600e+00	-2.227610e+00	1.879988e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.227610e+00	-2.180620e+00	1.416259e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.180620e+00	-2.133630e+00	1.407228e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.133630e+00	-2.086640e+00	4.689370e-04	nan	nan
-5.200000e+00	-5.120000e+00	-2.086640e+00	-2.039650e+00	2.570191e-03	nan	nan
-5.200000e+00	-5.120000e+00	-2.039650e+00	-1.992660e+00	2.561859e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.992660e+00	-1.945670e+00	3.051759e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.945670e+00	-1.898680e+00	3.048911e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.898680e+00	-1.851690e+00	2.332070e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.851690e+00	-1.804700e+00	9.349660e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.804700e+00	-1.757710e+00	1.638861e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.757710e+00	-1.710720e+00	2.823657e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.710720e+00	-1.663730e+00	4.689370e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.663730e+00	-1.616740e+00	4.646040e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.616740e+00	-1.569750e+00	1.405920e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.569750e+00	-1.522760e+00	4.761290e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.522760e+00	-1.475770e+00	4.709280e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.475770e+00	-1.428780e+00	2.360155e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.428780e+00	-1.381790e+00	1.880831e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.381790e+00	-1.334800e+00	9.323410e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.334800e+00	-1.287810e+00	2.566993e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.287810e+00	-1.240820e+00	7.042830e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.240820e+00	-1.193830e+00	1.645585e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.193830e+00	-1.146840e+00	9.369570e-04	nan	nan
-5.200000e+00	-5.120000e+00	-1.146840e+00	-1.099850e+00	4.672203e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.099850e+00	-1.052860e+00	1.399660e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.052870e+00	-1.005880e+00	2.131789e-03	nan	nan
-5.200000e+00	-5.120000e+00	-1.005880e+00	-9.588904e-01	2.335890e-04	nan	nan
-5.200000e+00	-5.120000e+00	-9.588860e-01	-9.118964e-01	1.874385e-03	nan	nan
-5.200000e+00	-5.120000e+00	-9.118960e-01	-8.649064e-01	4.008965e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.649059e-01	-8.179163e-01	3.315695e-03	nan	nan
-5.200000e+00	-5.120000e+00	-8.179170e-01	-7.709274e-01	6.125529e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.709270e-01	-7.239374e-01	1.640633e-03	nan	nan
-5.200000e+00	-5.120000e+00	-7.239370e-01	-6.769474e-01	2.116220e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.769480e-01	-6.299584e-01	3.033465e-03	nan	nan
-5.200000e+00	-5.120000e+00	-6.299580e-01	-5.829684e-01	1.630311e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.829680e-01	-5.359784e-01	1.176532e-03	nan	nan
-5.200000e+00	-5.120000e+00	-5.359779e-01	-4.889882e-01	4.666490e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.889890e-01	-4.419993e-01	9.462880e-04	nan	nan
-5.200000e+00	-5.120000e+00	-4.419990e-01	-3.950092e-01	2.344850e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.950090e-01	-3.480193e-01	7.089920e-04	nan	nan
-5.200000e+00	-5.120000e+00	-3.480200e-01	-3.010302e-01	7.054130e-04	nan	nan
-5.120000e+00	-5.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.812040e+00	-4.765050e+00	2.321340e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.624080e+00	-4.577090e+00	2.321640e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-4.483110e+00	-4.436120e+00	2.328630e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.436120e+00	-4.389130e+00	4.680740e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.389130e+00	-4.342140e+00	4.660290e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.342140e+00	-4.295150e+00	9.402230e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.295150e+00	-4.248160e+00	1.413959e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.248160e+00	-4.201170e+00	2.321640e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.201180e+00	-4.154190e+00	4.666490e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.154190e+00	-4.107200e+00	2.360740e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.107200e+00	-4.060210e+00	1.637718e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.060210e+00	-4.013220e+00	3.970670e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.013220e+00	-3.966230e+00	3.050385e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.966230e+00	-3.919240e+00	4.207512e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.919240e+00	-3.872250e+00	3.275447e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.872250e+00	-3.825260e+00	3.273289e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.825260e+00	-3.778270e+00	1.433079e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.778270e+00	-3.731280e+00	3.118466e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.731280e+00	-3.684290e+00	1.456535e-02	nan	nan
-5.120000e+00	-5.040000e+00	-3.684290e+00	-3.637300e+00	7.975673e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.637300e+00	-3.590310e+00	5.175831e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.590310e+00	-3.543320e+00	3.986802e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.543320e+00	-3.496330e+00	3.733446e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.496330e+00	-3.449340e+00	1.167359e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.449340e+00	-3.402350e+00	2.106240e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.402350e+00	-3.355360e+00	1.646098e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.355360e+00	-3.308370e+00	1.182709e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.308370e+00	-3.261380e+00	7.050120e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.261380e+00	-3.214390e+00	2.360740e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.214390e+00	-3.167400e+00	2.328630e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.167400e+00	-3.120410e+00	9.355860e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.120410e+00	-3.073420e+00	2.321340e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.073420e+00	-3.026430e+00	4.682380e-04	nan	nan
-5.120000e+00	-5.040000e+00	-3.026430e+00	-2.979440e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-2.979440e+00	-2.932450e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-2.932450e+00	-2.885460e+00	4.705590e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.885460e+00	-2.838470e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-2.838470e+00	-2.791480e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-2.791480e+00	-2.744490e+00	2.360740e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.744490e+00	-2.697500e+00	4.761290e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.697500e+00	-2.650510e+00	4.685140e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.650510e+00	-2.603520e+00	2.383720e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.603530e+00	-2.556540e+00	2.360740e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.556540e+00	-2.509550e+00	4.705590e-04	nan	nan
-5.120000e+00	-5.040000e+00	-2.509550e+00	-2.462560e+00	5.865089e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.462560e+00	-2.415570e+00	5.159495e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.415570e+00	-2.368580e+00	2.340425e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.368580e+00	-2.321590e+00	2.576806e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.321590e+00	-2.274600e+00	2.099172e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.274600e+00	-2.227610e+00	1.650783e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.227610e+00	-2.180620e+00	1.414174e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.180620e+00	-2.133630e+00	1.401312e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.133630e+00	-2.086640e+00	1.165541e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.086640e+00	-2.039650e+00	1.166966e-03	nan	nan
-5.120000e+00	-5.040000e+00	-2.039650e+00	-1.992660e+00	4.669250e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.992660e+00	-1.945670e+00	4.682080e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.945670e+00	-1.898680e+00	1.400076e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.898680e+00	-1.851690e+00	4.663052e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.851690e+00	-1.804700e+00	2.108311e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.804700e+00	-1.757710e+00	7.048232e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.757710e+00	-1.710720e+00	7.057380e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.710720e+00	-1.663730e+00	4.948498e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.663730e+00	-1.616740e+00	2.343041e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.616740e+00	-1.569750e+00	1.646000e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.569750e+00	-1.522760e+00	4.716540e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.522760e+00	-1.475770e+00	1.643727e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.475770e+00	-1.428780e+00	4.664520e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.428780e+00	-1.381790e+00	9.372640e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.381790e+00	-1.334800e+00	1.884088e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.334800e+00	-1.287810e+00	4.890702e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.287810e+00	-1.240820e+00	1.875206e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.240820e+00	-1.193830e+00	1.633011e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.193830e+00	-1.146840e+00	4.728570e-04	nan	nan
-5.120000e+00	-5.040000e+00	-1.146840e+00	-1.099850e+00	1.636034e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.099850e+00	-1.052860e+00	1.876589e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.052870e+00	-1.005880e+00	2.568557e-03	nan	nan
-5.120000e+00	-5.040000e+00	-1.005880e+00	-9.588904e-01	2.092957e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.588860e-01	-9.118964e-01	4.433933e-03	nan	nan
-5.120000e+00	-5.040000e+00	-9.118960e-01	-8.649064e-01	3.045521e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.649059e-01	-8.179163e-01	1.400613e-03	nan	nan
-5.120000e+00	-5.040000e+00	-8.179170e-01	-7.709274e-01	2.802032e-03	nan	nan
-5.120000e+00	-5.040000e+00	-7.709270e-01	-7.239374e-01	7.050210e-04	nan	nan
-5.120000e+00	-5.040000e+00	-7.239370e-01	-6.769474e-01	9.348340e-04	nan	nan
-5.120000e+00	-5.040000e+00	-6.769480e-01	-6.299584e-01	0.000000e+00	0.000000e+00	0.000000e+00
-5.120000e+00	-5.040000e+00	-6.299580e-01	-5.829684e-01	2.816759e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.829680e-01	-5.359784e-01	1.638562e-03	nan	nan
-5.120000e+00	-5.040000e+00	-5.359779e-01	-4.889882e-01	2.383720e-04	nan	nan
-5.120000e+00	-5.040000e+00	-4.889890e-01	-4.419993e-01	3.281832e-03	nan	nan
-5.120000e+00	-5.040000e+00	-4.419990e-01	-3.950092e-01	3.067659e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.950090e-01	-3.480193e-01	2.832140e-03	nan	nan
-5.120000e+00	-5.040000e+00	-3.480200e-01	-3.010302e-01	7.073090e-04	nan	nan
-5.040000e+00	-4.960000e+00	-5.000000e+00	-4.953010e+00	2.383720e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.812040e+00	-4.765050e+00	9.522580e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.765050e+00	-4.718060e+00	9.525660e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.718060e+00	-4.671070e+00	2.380650e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.040000e+00	-4.960000e+00	-4.624080e+00	-4.577090e+00	2.360740e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.577090e+00	-4.530100e+00	1.409579e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.530100e+00	-4.483110e+00	2.110532e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.483110e+00	-4.436120e+00	7.045890e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.436120e+00	-4.389130e+00	2.360740e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.389130e+00	-4.342140e+00	2.360740e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.342140e+00	-4.295150e+00	9.442970e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.295150e+00	-4.248160e+00	2.321340e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.248160e+00	-4.201170e+00	6.967680e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.201180e+00	-4.154190e+00	4.642980e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.154190e+00	-4.107200e+00	7.014090e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.107200e+00	-4.060210e+00	4.666490e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.060210e+00	-4.013220e+00	4.709280e-04	nan	nan
-5.040000e+00	-4.960000e+00	-4.013220e+00	-3.966230e+00	2.326054e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.966230e+00	-3.919240e+00	2.819382e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.919240e+00	-3.872250e+00	2.383720e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.872250e+00	-3.825260e+00	3.782840e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.825260e+00	-3.778270e+00	3.537136e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.778270e+00	-3.731280e+00	8.911701e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.731280e+00	-3.684290e+00	2.798193e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.684290e+00	-3.637300e+00	2.214988e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.637300e+00	-3.590310e+00	1.200463e-02	nan	nan
-5.040000e+00	-4.960000e+00	-3.590310e+00	-3.543320e+00	4.473393e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.543320e+00	-3.496330e+00	5.621735e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.496330e+00	-3.449340e+00	4.475303e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.449340e+00	-3.402350e+00	2.346670e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.402350e+00	-3.355360e+00	2.107293e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.355360e+00	-3.308370e+00	2.353565e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.308370e+00	-3.261380e+00	4.963065e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.261380e+00	-3.214390e+00	1.892374e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.214390e+00	-3.167400e+00	2.119164e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.167400e+00	-3.120410e+00	1.874387e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.120410e+00	-3.073420e+00	1.180166e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.073420e+00	-3.026430e+00	1.413332e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.026430e+00	-2.979440e+00	1.409815e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.979440e+00	-2.932450e+00	1.652520e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.932450e+00	-2.885460e+00	7.021030e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.885460e+00	-2.838470e+00	4.764370e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.838470e+00	-2.791480e+00	2.380650e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.791480e+00	-2.744490e+00	4.671780e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.744490e+00	-2.697500e+00	2.380650e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.697500e+00	-2.650510e+00	7.102130e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.650510e+00	-2.603520e+00	7.082230e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.603530e+00	-2.556540e+00	2.830495e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.556540e+00	-2.509550e+00	9.434150e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.509550e+00	-2.462560e+00	7.089080e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.462560e+00	-2.415570e+00	4.741390e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.415570e+00	-2.368580e+00	4.951149e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.368580e+00	-2.321590e+00	2.348345e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.321590e+00	-2.274600e+00	1.175548e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.274600e+00	-2.227610e+00	1.413244e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.227610e+00	-2.180620e+00	4.705590e-04	nan	nan
-5.040000e+00	-4.960000e+00	-2.180620e+00	-2.133630e+00	3.067191e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.133630e+00	-2.086640e+00	3.051607e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.086640e+00	-2.039650e+00	1.876591e-03	nan	nan
-5.040000e+00	-4.960000e+00	-2.039650e+00	-1.992660e+00	2.108446e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.992660e+00	-1.945670e+00	2.101328e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.945670e+00	-1.898680e+00	2.806616e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.898680e+00	-1.851690e+00	2.796060e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.851690e+00	-1.804700e+00	1.397508e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.804700e+00	-1.757710e+00	9.353890e-04	nan	nan
-5.040000e+00	-4.960000e+00	-1.757710e+00	-1.710720e+00	2.346659e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.710720e+00	-1.663730e+00	3.773736e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.663730e+00	-1.616740e+00	2.339160e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.616740e+00	-1.569750e+00	2.360740e-04	nan	nan
-5.040000e+00	-4.960000e+00	-1.569750e+00	-1.522760e+00	1.169891e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.522760e+00	-1.475770e+00	1.871872e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.475770e+00	-1.428780e+00	1.881728e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.428780e+00	-1.381790e+00	9.489860e-04	nan	nan
-5.040000e+00	-4.960000e+00	-1.381790e+00	-1.334800e+00	5.148536e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.334800e+00	-1.287810e+00	2.564651e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.287810e+00	-1.240820e+00	1.634398e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.240820e+00	-1.193830e+00	1.879132e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.193830e+00	-1.146840e+00	1.880844e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.146840e+00	-1.099850e+00	1.865042e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.099850e+00	-1.052860e+00	2.128531e-03	nan	nan
-5.040000e+00	-4.960000e+00	-1.052870e+00	-1.005880e+00	7.086010e-04	nan	nan
-5.040000e+00	-4.960000e+00	-1.005880e+00	-9.588904e-01	2.106322e-03	nan	nan
-5.040000e+00	-4.960000e+00	-9.588860e-01	-9.118964e-01	9.328120e-04	nan	nan
-5.040000e+00	-4.960000e+00	-9.118960e-01	-8.649064e-01	7.023630e-04	nan	nan
-5.040000e+00	-4.960000e+00	-8.649059e-01	-8.179163e-01	1.163946e-03	nan	nan
-5.040000e+00	-4.960000e+00	-8.179170e-01	-7.709274e-01	2.585234e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.709270e-01	-7.239374e-01	1.641965e-03	nan	nan
-5.040000e+00	-4.960000e+00	-7.239370e-01	-6.769474e-01	2.357321e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.769480e-01	-6.299584e-01	1.642284e-03	nan	nan
-5.040000e+00	-4.960000e+00	-6.299580e-01	-5.829684e-01	3.283018e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.829680e-01	-5.359784e-01	1.173976e-03	nan	nan
-5.040000e+00	-4.960000e+00	-5.359779e-01	-4.889882e-01	2.571190e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.889890e-01	-4.419993e-01	2.344130e-03	nan	nan
-5.040000e+00	-4.960000e+00	-4.419990e-01	-3.950092e-01	9.449820e-04	nan	nan
-5.040000e+00	-4.960000e+00	-3.950090e-01	-3.480193e-01	1.177085e-03	nan	nan
-5.040000e+00	-4.960000e+00	-3.480200e-01	-3.010302e-01	1.183189e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.483110e+00	-4.436120e+00	2.335890e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.342140e+00	-4.295150e+00	7.025580e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.295150e+00	-4.248160e+00	4.689690e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.248160e+00	-4.201170e+00	2.328630e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.960000e+00	-4.880000e+00	-4.154190e+00	-4.107200e+00	6.978600e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.107200e+00	-4.060210e+00	4.919964e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.060210e+00	-4.013220e+00	7.011010e-04	nan	nan
-4.960000e+00	-4.880000e+00	-4.013220e+00	-3.966230e+00	1.634871e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.966230e+00	-3.919240e+00	2.360740e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.919240e+00	-3.872250e+00	1.173990e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.872250e+00	-3.825260e+00	3.514846e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.825260e+00	-3.778270e+00	6.088567e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.778270e+00	-3.731280e+00	5.639148e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.731280e+00	-3.684290e+00	8.697018e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.684290e+00	-3.637300e+00	1.594456e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.637300e+00	-3.590310e+00	2.065938e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.590310e+00	-3.543320e+00	2.738191e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.543320e+00	-3.496330e+00	1.263700e-02	nan	nan
-4.960000e+00	-4.880000e+00	-3.496330e+00	-3.449340e+00	4.690271e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.449340e+00	-3.402350e+00	3.982587e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.402350e+00	-3.355360e+00	3.048057e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.355360e+00	-3.308370e+00	3.073702e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.308370e+00	-3.261380e+00	2.811664e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.261380e+00	-3.214390e+00	3.751259e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.214390e+00	-3.167400e+00	9.393260e-04	nan	nan
-4.960000e+00	-4.880000e+00	-3.167400e+00	-3.120410e+00	1.649595e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.120410e+00	-3.073420e+00	2.349654e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.073420e+00	-3.026430e+00	1.174252e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.026430e+00	-2.979440e+00	7.080350e-04	nan	nan
-4.960000e+00	-4.880000e+00	-2.979440e+00	-2.932450e+00	1.177004e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.932450e+00	-2.885460e+00	2.360740e-04	nan	nan
-4.960000e+00	-4.880000e+00	-2.885460e+00	-2.838470e+00	1.635120e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.838470e+00	-2.791480e+00	1.884536e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.791480e+00	-2.744490e+00	4.702290e-04	nan	nan
-4.960000e+00	-4.880000e+00	-2.744490e+00	-2.697500e+00	2.116688e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.697500e+00	-2.650510e+00	2.110903e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.650510e+00	-2.603520e+00	9.398650e-04	nan	nan
-4.960000e+00	-4.880000e+00	-2.603530e+00	-2.556540e+00	4.490558e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.556540e+00	-2.509550e+00	2.603482e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.509550e+00	-2.462560e+00	3.759729e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.462560e+00	-2.415570e+00	2.113704e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.415570e+00	-2.368580e+00	3.034494e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.368580e+00	-2.321590e+00	2.343789e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.321590e+00	-2.274600e+00	1.632781e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.274600e+00	-2.227610e+00	1.400443e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.227610e+00	-2.180620e+00	1.411403e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.180620e+00	-2.133630e+00	9.528730e-04	nan	nan
-4.960000e+00	-4.880000e+00	-2.133630e+00	-2.086640e+00	4.761290e-04	nan	nan
-4.960000e+00	-4.880000e+00	-2.086640e+00	-2.039650e+00	1.416794e-03	nan	nan
-4.960000e+00	-4.880000e+00	-2.039650e+00	-1.992660e+00	4.709280e-04	nan	nan
-4.960000e+00	-4.880000e+00	-1.992660e+00	-1.945670e+00	3.289168e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.945670e+00	-1.898680e+00	4.453567e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.898680e+00	-1.851690e+00	2.337036e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.851690e+00	-1.804700e+00	3.044608e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.804700e+00	-1.757710e+00	2.356541e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.757710e+00	-1.710720e+00	5.375550e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.710720e+00	-1.663730e+00	2.354898e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.663730e+00	-1.616740e+00	3.038934e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.616740e+00	-1.569750e+00	3.750429e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.569750e+00	-1.522760e+00	1.646526e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.522760e+00	-1.475770e+00	4.507284e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.475770e+00	-1.428780e+00	2.134819e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.428780e+00	-1.381790e+00	5.864706e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.381790e+00	-1.334800e+00	2.566215e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.334800e+00	-1.287810e+00	7.671303e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.287810e+00	-1.240820e+00	5.136398e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.240820e+00	-1.193830e+00	4.661085e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.193830e+00	-1.146840e+00	8.899914e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.146840e+00	-1.099850e+00	8.689910e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.099850e+00	-1.052860e+00	5.154127e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.052870e+00	-1.005880e+00	3.998574e-03	nan	nan
-4.960000e+00	-4.880000e+00	-1.005880e+00	-9.588904e-01	2.341175e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.588860e-01	-9.118964e-01	3.277217e-03	nan	nan
-4.960000e+00	-4.880000e+00	-9.118960e-01	-8.649064e-01	2.809404e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.649059e-01	-8.179163e-01	2.584904e-03	nan	nan
-4.960000e+00	-4.880000e+00	-8.179170e-01	-7.709274e-01	3.267683e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.709270e-01	-7.239374e-01	7.253191e-03	nan	nan
-4.960000e+00	-4.880000e+00	-7.239370e-01	-6.769474e-01	3.513096e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.769480e-01	-6.299584e-01	3.520608e-03	nan	nan
-4.960000e+00	-4.880000e+00	-6.299580e-01	-5.829684e-01	2.815372e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.829680e-01	-5.359784e-01	4.432372e-03	nan	nan
-4.960000e+00	-4.880000e+00	-5.359779e-01	-4.889882e-01	8.838460e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.889890e-01	-4.419993e-01	4.663043e-03	nan	nan
-4.960000e+00	-4.880000e+00	-4.419990e-01	-3.950092e-01	5.132671e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.950090e-01	-3.480193e-01	4.196699e-03	nan	nan
-4.960000e+00	-4.880000e+00	-3.480200e-01	-3.010302e-01	3.501691e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.000000e+00	-4.953010e+00	2.321640e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.880000e+00	-4.800000e+00	-4.295150e+00	-4.248160e+00	7.070020e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.248160e+00	-4.201170e+00	1.161923e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.201180e+00	-4.154190e+00	2.324400e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.154190e+00	-4.107200e+00	7.065790e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.107200e+00	-4.060210e+00	2.360740e-04	nan	nan
-4.880000e+00	-4.800000e+00	-4.060210e+00	-4.013220e+00	1.643929e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.013220e+00	-3.966230e+00	6.984690e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.966230e+00	-3.919240e+00	9.390740e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.919240e+00	-3.872250e+00	9.362850e-04	nan	nan
-4.880000e+00	-4.800000e+00	-3.872250e+00	-3.825260e+00	4.440217e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.825260e+00	-3.778270e+00	4.427343e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.778270e+00	-3.731280e+00	3.507270e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.731280e+00	-3.684290e+00	5.869709e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.684290e+00	-3.637300e+00	8.894897e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.637300e+00	-3.590310e+00	1.385999e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.590310e+00	-3.543320e+00	3.236651e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.543320e+00	-3.496330e+00	3.241510e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.496330e+00	-3.449340e+00	1.898117e-02	nan	nan
-4.880000e+00	-4.800000e+00	-3.449340e+00	-3.402350e+00	8.705043e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.402350e+00	-3.355360e+00	6.808361e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.355360e+00	-3.308370e+00	4.712653e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.308370e+00	-3.261380e+00	3.530645e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.261380e+00	-3.214390e+00	2.811194e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.214390e+00	-3.167400e+00	2.128275e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.167400e+00	-3.120410e+00	1.650996e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.120410e+00	-3.073420e+00	1.174684e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.073420e+00	-3.026430e+00	2.807898e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.026430e+00	-2.979440e+00	4.966950e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.979440e+00	-2.932450e+00	1.412694e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.932450e+00	-2.885460e+00	9.441090e-04	nan	nan
-4.880000e+00	-4.800000e+00	-2.885460e+00	-2.838470e+00	1.641219e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.838470e+00	-2.791480e+00	3.959944e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.791480e+00	-2.744490e+00	1.865042e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.744490e+00	-2.697500e+00	4.642980e-04	nan	nan
-4.880000e+00	-4.800000e+00	-2.697500e+00	-2.650510e+00	3.975308e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.650510e+00	-2.603520e+00	2.357016e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.603530e+00	-2.556540e+00	1.397109e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.556540e+00	-2.509550e+00	9.330880e-04	nan	nan
-4.880000e+00	-4.800000e+00	-2.509550e+00	-2.462560e+00	6.743613e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.462560e+00	-2.415570e+00	3.717533e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.415570e+00	-2.368580e+00	3.494221e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.368580e+00	-2.321590e+00	3.491598e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.321590e+00	-2.274600e+00	6.589385e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.274600e+00	-2.227610e+00	4.691550e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.227610e+00	-2.180620e+00	2.110946e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.180620e+00	-2.133630e+00	3.262378e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.133630e+00	-2.086640e+00	4.703008e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.086640e+00	-2.039650e+00	8.673151e-03	nan	nan
-4.880000e+00	-4.800000e+00	-2.039650e+00	-1.992660e+00	3.513784e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.992660e+00	-1.945670e+00	3.754686e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.945670e+00	-1.898680e+00	3.512529e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.898680e+00	-1.851690e+00	3.737723e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.851690e+00	-1.804700e+00	3.045813e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.804700e+00	-1.757710e+00	2.109988e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.757710e+00	-1.710720e+00	6.087136e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.710720e+00	-1.663730e+00	3.994697e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.663730e+00	-1.616740e+00	4.466474e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.616740e+00	-1.569750e+00	3.548766e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.569750e+00	-1.522760e+00	2.589474e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.522760e+00	-1.475770e+00	4.696348e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.475770e+00	-1.428780e+00	1.639815e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.428780e+00	-1.381790e+00	1.883369e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.381790e+00	-1.334800e+00	8.632800e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.334800e+00	-1.287810e+00	5.383519e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.287810e+00	-1.240820e+00	3.994887e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.240820e+00	-1.193830e+00	4.724555e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.193830e+00	-1.146840e+00	2.117566e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.146840e+00	-1.099850e+00	1.180277e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.099850e+00	-1.052860e+00	4.269675e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.052870e+00	-1.005880e+00	4.212919e-03	nan	nan
-4.880000e+00	-4.800000e+00	-1.005880e+00	-9.588904e-01	1.873592e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.588860e-01	-9.118964e-01	5.849226e-03	nan	nan
-4.880000e+00	-4.800000e+00	-9.118960e-01	-8.649064e-01	9.171494e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.649059e-01	-8.179163e-01	6.581222e-03	nan	nan
-4.880000e+00	-4.800000e+00	-8.179170e-01	-7.709274e-01	2.586947e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.709270e-01	-7.239374e-01	3.299840e-03	nan	nan
-4.880000e+00	-4.800000e+00	-7.239370e-01	-6.769474e-01	1.176297e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.769480e-01	-6.299584e-01	1.409862e-03	nan	nan
-4.880000e+00	-4.800000e+00	-6.299580e-01	-5.829684e-01	1.629566e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.829680e-01	-5.359784e-01	2.568321e-03	nan	nan
-4.880000e+00	-4.800000e+00	-5.359779e-01	-4.889882e-01	3.270799e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.889890e-01	-4.419993e-01	3.267166e-03	nan	nan
-4.880000e+00	-4.800000e+00	-4.419990e-01	-3.950092e-01	2.813689e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.950090e-01	-3.480193e-01	2.820287e-03	nan	nan
-4.880000e+00	-4.800000e+00	-3.480200e-01	-3.010302e-01	2.104601e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e+00	-4.720000e+00	-4.201180e+00	-4.154190e+00	4.423550e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.154190e+00	-4.107200e+00	4.657260e-04	nan	nan
-4.800000e+00	-4.720000e+00	-4.107200e+00	-4.060210e+00	4.478996e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.060210e+00	-4.013220e+00	2.590396e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.013220e+00	-3.966230e+00	2.126057e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.966230e+00	-3.919240e+00	2.346205e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.919240e+00	-3.872250e+00	3.542112e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.872250e+00	-3.825260e+00	5.657609e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.825260e+00	-3.778270e+00	1.885731e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.778270e+00	-3.731280e+00	4.462597e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.731280e+00	-3.684290e+00	5.845455e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.684290e+00	-3.637300e+00	9.382351e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.637300e+00	-3.590310e+00	4.238550e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.590310e+00	-3.543320e+00	1.456022e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.543320e+00	-3.496330e+00	1.739329e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.496330e+00	-3.449340e+00	2.774270e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.449340e+00	-3.402350e+00	2.982466e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.402350e+00	-3.355360e+00	1.761744e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.355360e+00	-3.308370e+00	1.224023e-02	nan	nan
-4.800000e+00	-4.720000e+00	-3.308370e+00	-3.261380e+00	8.893770e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.261380e+00	-3.214390e+00	3.985584e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.214390e+00	-3.167400e+00	3.539540e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.167400e+00	-3.120410e+00	1.652100e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.120410e+00	-3.073420e+00	3.065381e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.073420e+00	-3.026430e+00	1.888460e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.026430e+00	-2.979440e+00	2.349960e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.979440e+00	-2.932450e+00	4.716540e-04	nan	nan
-4.800000e+00	-4.720000e+00	-2.932450e+00	-2.885460e+00	2.344850e-04	nan	nan
-4.800000e+00	-4.720000e+00	-2.885460e+00	-2.838470e+00	7.086240e-04	nan	nan
-4.800000e+00	-4.720000e+00	-2.838470e+00	-2.791480e+00	1.411151e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.791480e+00	-2.744490e+00	1.170600e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.744490e+00	-2.697500e+00	1.400803e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.697500e+00	-2.650510e+00	7.016630e-04	nan	nan
-4.800000e+00	-4.720000e+00	-2.650510e+00	-2.603520e+00	4.705060e-04	nan	nan
-4.800000e+00	-4.720000e+00	-2.603530e+00	-2.556540e+00	4.214856e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.556540e+00	-2.509550e+00	3.069863e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.509550e+00	-2.462560e+00	1.419206e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.462560e+00	-2.415570e+00	3.065184e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.415570e+00	-2.368580e+00	1.652403e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.368580e+00	-2.321590e+00	6.895690e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.321590e+00	-2.274600e+00	3.563164e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.274600e+00	-2.227610e+00	5.406495e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.227610e+00	-2.180620e+00	2.352963e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.180620e+00	-2.133630e+00	4.744460e-04	nan	nan
-4.800000e+00	-4.720000e+00	-2.133630e+00	-2.086640e+00	2.814149e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.086640e+00	-2.039650e+00	3.749062e-03	nan	nan
-4.800000e+00	-4.720000e+00	-2.039650e+00	-1.992660e+00	2.099199e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.992660e+00	-1.945670e+00	6.134097e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.945670e+00	-1.898680e+00	4.446835e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.898680e+00	-1.851690e+00	5.877803e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.851690e+00	-1.804700e+00	3.534309e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.804700e+00	-1.757710e+00	4.250773e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.757710e+00	-1.710720e+00	1.647091e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.710720e+00	-1.663730e+00	4.476789e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.663730e+00	-1.616740e+00	2.819360e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.616740e+00	-1.569750e+00	1.415572e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.569750e+00	-1.522760e+00	3.294618e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.522760e+00	-1.475770e+00	6.971610e-04	nan	nan
-4.800000e+00	-4.720000e+00	-1.475770e+00	-1.428780e+00	1.403632e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.428780e+00	-1.381790e+00	1.174842e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.381790e+00	-1.334800e+00	1.646476e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.334800e+00	-1.287810e+00	2.343787e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.287810e+00	-1.240820e+00	7.739225e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.240820e+00	-1.193830e+00	3.734094e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.193830e+00	-1.146840e+00	2.811447e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.146840e+00	-1.099850e+00	4.680149e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.099850e+00	-1.052860e+00	3.987182e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.052870e+00	-1.005880e+00	2.119524e-03	nan	nan
-4.800000e+00	-4.720000e+00	-1.005880e+00	-9.588904e-01	9.332650e-04	nan	nan
-4.800000e+00	-4.720000e+00	-9.588860e-01	-9.118964e-01	1.051642e-02	nan	nan
-4.800000e+00	-4.720000e+00	-9.118960e-01	-8.649064e-01	3.504792e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.649059e-01	-8.179163e-01	3.270822e-03	nan	nan
-4.800000e+00	-4.720000e+00	-8.179170e-01	-7.709274e-01	1.415602e-03	nan	nan
-4.800000e+00	-4.720000e+00	-7.709270e-01	-7.239374e-01	7.070340e-04	nan	nan
-4.800000e+00	-4.720000e+00	-7.239370e-01	-6.769474e-01	8.504007e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.769480e-01	-6.299584e-01	7.515048e-03	nan	nan
-4.800000e+00	-4.720000e+00	-6.299580e-01	-5.829684e-01	5.671703e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.829680e-01	-5.359784e-01	3.777015e-03	nan	nan
-4.800000e+00	-4.720000e+00	-5.359779e-01	-4.889882e-01	3.768237e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.889890e-01	-4.419993e-01	3.302859e-03	nan	nan
-4.800000e+00	-4.720000e+00	-4.419990e-01	-3.950092e-01	4.272192e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.950090e-01	-3.480193e-01	2.127714e-03	nan	nan
-4.800000e+00	-4.720000e+00	-3.480200e-01	-3.010302e-01	4.241784e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.000000e+00	-4.953010e+00	2.344850e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.624080e+00	-4.577090e+00	2.328630e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.530100e+00	-4.483110e+00	4.642670e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.483110e+00	-4.436120e+00	4.657260e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.720000e+00	-4.640000e+00	-4.295150e+00	-4.248160e+00	7.041480e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.248160e+00	-4.201170e+00	2.335890e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.201180e+00	-4.154190e+00	2.380650e-04	nan	nan
-4.720000e+00	-4.640000e+00	-4.154190e+00	-4.107200e+00	2.592688e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.107200e+00	-4.060210e+00	1.647548e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.060210e+00	-4.013220e+00	2.582802e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.013220e+00	-3.966230e+00	1.167940e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.966230e+00	-3.919240e+00	1.401530e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.919240e+00	-3.872250e+00	4.719610e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.872250e+00	-3.825260e+00	3.034864e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.825260e+00	-3.778270e+00	9.353890e-04	nan	nan
-4.720000e+00	-4.640000e+00	-3.778270e+00	-3.731280e+00	1.410023e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.731280e+00	-3.684290e+00	2.097935e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.684290e+00	-3.637300e+00	6.129088e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.637300e+00	-3.590310e+00	4.225870e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.590310e+00	-3.543320e+00	8.713449e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.543320e+00	-3.496330e+00	1.101978e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.496330e+00	-3.449340e+00	1.079322e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.449340e+00	-3.402350e+00	3.235787e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.402350e+00	-3.355360e+00	3.001458e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.355360e+00	-3.308370e+00	3.814587e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.308370e+00	-3.261380e+00	1.730767e-02	nan	nan
-4.720000e+00	-4.640000e+00	-3.261380e+00	-3.214390e+00	9.841918e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.214390e+00	-3.167400e+00	6.794542e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.167400e+00	-3.120410e+00	4.930934e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.120410e+00	-3.073420e+00	4.681290e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.073420e+00	-3.026430e+00	3.058754e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.026430e+00	-2.979440e+00	5.132226e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.979440e+00	-2.932450e+00	4.448386e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.932450e+00	-2.885460e+00	1.169319e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.885460e+00	-2.838470e+00	2.350178e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.838470e+00	-2.791480e+00	5.427187e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.791480e+00	-2.744490e+00	1.645431e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.744490e+00	-2.697500e+00	2.113593e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.697500e+00	-2.650510e+00	1.896953e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.650510e+00	-2.603520e+00	7.050120e-04	nan	nan
-4.720000e+00	-4.640000e+00	-2.603530e+00	-2.556540e+00	2.814723e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.556540e+00	-2.509550e+00	9.391680e-04	nan	nan
-4.720000e+00	-4.640000e+00	-2.509550e+00	-2.462560e+00	7.048240e-04	nan	nan
-4.720000e+00	-4.640000e+00	-2.462560e+00	-2.415570e+00	9.387130e-04	nan	nan
-4.720000e+00	-4.640000e+00	-2.415570e+00	-2.368580e+00	2.339018e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.368580e+00	-2.321590e+00	5.143179e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.321590e+00	-2.274600e+00	2.337951e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.274600e+00	-2.227610e+00	9.355860e-04	nan	nan
-4.720000e+00	-4.640000e+00	-2.227610e+00	-2.180620e+00	7.735222e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.180620e+00	-2.133630e+00	3.992234e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.133630e+00	-2.086640e+00	2.580852e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.086640e+00	-2.039650e+00	5.349259e-03	nan	nan
-4.720000e+00	-4.640000e+00	-2.039650e+00	-1.992660e+00	5.364810e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.992660e+00	-1.945670e+00	1.868345e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.945670e+00	-1.898680e+00	4.649970e-04	nan	nan
-4.720000e+00	-4.640000e+00	-1.898680e+00	-1.851690e+00	2.572021e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.851690e+00	-1.804700e+00	1.405220e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.804700e+00	-1.757710e+00	2.121341e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.757710e+00	-1.710720e+00	4.197669e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.710720e+00	-1.663730e+00	7.352146e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.663730e+00	-1.616740e+00	4.512087e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.616740e+00	-1.569750e+00	5.668279e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.569750e+00	-1.522760e+00	2.820847e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.522760e+00	-1.475770e+00	3.293611e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.475770e+00	-1.428780e+00	2.114187e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.428780e+00	-1.381790e+00	5.184903e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.381790e+00	-1.334800e+00	2.827466e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.334800e+00	-1.287810e+00	2.831624e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.287810e+00	-1.240820e+00	2.130987e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.240820e+00	-1.193830e+00	3.268506e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.193830e+00	-1.146840e+00	3.036809e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.146840e+00	-1.099850e+00	1.405946e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.099850e+00	-1.052860e+00	3.044224e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.052870e+00	-1.005880e+00	2.347734e-03	nan	nan
-4.720000e+00	-4.640000e+00	-1.005880e+00	-9.588904e-01	4.643280e-04	nan	nan
-4.720000e+00	-4.640000e+00	-9.588860e-01	-9.118964e-01	4.250151e-03	nan	nan
-4.720000e+00	-4.640000e+00	-9.118960e-01	-8.649064e-01	3.306624e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.649059e-01	-8.179163e-01	3.995413e-03	nan	nan
-4.720000e+00	-4.640000e+00	-8.179170e-01	-7.709274e-01	6.563062e-03	nan	nan
-4.720000e+00	-4.640000e+00	-7.709270e-01	-7.239374e-01	3.291142e-03	nan	nan
-4.720000e+00	-4.640000e+00	-7.239370e-01	-6.769474e-01	7.021030e-04	nan	nan
-4.720000e+00	-4.640000e+00	-6.769480e-01	-6.299584e-01	1.167861e-03	nan	nan
-4.720000e+00	-4.640000e+00	-6.299580e-01	-5.829684e-01	5.686020e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.829680e-01	-5.359784e-01	7.332799e-03	nan	nan
-4.720000e+00	-4.640000e+00	-5.359779e-01	-4.889882e-01	9.863603e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.889890e-01	-4.419993e-01	3.771151e-03	nan	nan
-4.720000e+00	-4.640000e+00	-4.419990e-01	-3.950092e-01	3.785889e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.950090e-01	-3.480193e-01	7.307027e-03	nan	nan
-4.720000e+00	-4.640000e+00	-3.480200e-01	-3.010302e-01	1.040120e-02	nan	nan
-4.640000e+00	-4.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.906020e+00	-4.859030e+00	4.648800e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.859030e+00	-4.812040e+00	1.648890e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.812040e+00	-4.765050e+00	9.406630e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.765050e+00	-4.718060e+00	4.744460e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.671070e+00	-4.624080e+00	2.383720e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.530100e+00	-4.483110e+00	2.383720e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.436120e+00	-4.389130e+00	2.360740e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.342140e+00	-4.295150e+00	7.007670e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.640000e+00	-4.560000e+00	-4.248160e+00	-4.201170e+00	4.649970e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.201180e+00	-4.154190e+00	6.985890e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.154190e+00	-4.107200e+00	2.328630e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.107200e+00	-4.060210e+00	2.328630e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.060210e+00	-4.013220e+00	2.328630e-04	nan	nan
-4.640000e+00	-4.560000e+00	-4.013220e+00	-3.966230e+00	2.586271e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.966230e+00	-3.919240e+00	9.371760e-04	nan	nan
-4.640000e+00	-4.560000e+00	-3.919240e+00	-3.872250e+00	1.167406e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.872250e+00	-3.825260e+00	1.163111e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.825260e+00	-3.778270e+00	7.783778e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.778270e+00	-3.731280e+00	4.950087e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.731280e+00	-3.684290e+00	2.825671e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.684290e+00	-3.637300e+00	1.348664e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.637300e+00	-3.590310e+00	1.093823e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.590310e+00	-3.543320e+00	1.626437e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.543320e+00	-3.496330e+00	1.126472e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.496330e+00	-3.449340e+00	1.431963e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.449340e+00	-3.402350e+00	1.970061e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.402350e+00	-3.355360e+00	2.290750e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.355360e+00	-3.308370e+00	3.559593e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.308370e+00	-3.261380e+00	4.690630e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.261380e+00	-3.214390e+00	3.703520e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.214390e+00	-3.167400e+00	1.804446e-02	nan	nan
-4.640000e+00	-4.560000e+00	-3.167400e+00	-3.120410e+00	9.844451e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.120410e+00	-3.073420e+00	6.573863e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.073420e+00	-3.026430e+00	5.372990e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.026430e+00	-2.979440e+00	3.989417e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.979440e+00	-2.932450e+00	6.307440e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.932450e+00	-2.885460e+00	1.125614e-02	nan	nan
-4.640000e+00	-4.560000e+00	-2.885460e+00	-2.838470e+00	3.301754e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.838470e+00	-2.791480e+00	3.743892e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.791480e+00	-2.744490e+00	5.373851e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.744490e+00	-2.697500e+00	4.236839e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.697500e+00	-2.650510e+00	5.388138e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.650510e+00	-2.603520e+00	3.513679e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.603530e+00	-2.556540e+00	1.403712e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.556540e+00	-2.509550e+00	2.819315e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.509550e+00	-2.462560e+00	9.398920e-04	nan	nan
-4.640000e+00	-4.560000e+00	-2.462560e+00	-2.415570e+00	3.041257e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.415570e+00	-2.368580e+00	4.668867e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.368580e+00	-2.321590e+00	2.822808e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.321590e+00	-2.274600e+00	2.570335e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.274600e+00	-2.227610e+00	2.796456e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.227610e+00	-2.180620e+00	2.340418e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.180620e+00	-2.133630e+00	6.067459e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.133630e+00	-2.086640e+00	4.221141e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.086640e+00	-2.039650e+00	4.224659e-03	nan	nan
-4.640000e+00	-4.560000e+00	-2.039650e+00	-1.992660e+00	5.406320e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.992660e+00	-1.945670e+00	3.521130e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.945670e+00	-1.898680e+00	1.631433e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.898680e+00	-1.851690e+00	3.295298e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.851690e+00	-1.804700e+00	1.178852e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.804700e+00	-1.757710e+00	1.881727e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.757710e+00	-1.710720e+00	3.721129e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.710720e+00	-1.663730e+00	4.238578e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.663730e+00	-1.616740e+00	1.890335e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.616740e+00	-1.569750e+00	3.059053e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.569750e+00	-1.522760e+00	2.118402e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.522760e+00	-1.475770e+00	2.109487e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.475770e+00	-1.428780e+00	2.574376e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.428780e+00	-1.381790e+00	2.119082e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.381790e+00	-1.334800e+00	2.821685e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.334800e+00	-1.287810e+00	4.427027e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.287810e+00	-1.240820e+00	3.489020e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.240820e+00	-1.193830e+00	1.864918e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.193830e+00	-1.146840e+00	2.820572e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.146840e+00	-1.099850e+00	6.587270e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.099850e+00	-1.052860e+00	2.813298e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.052870e+00	-1.005880e+00	1.641891e-03	nan	nan
-4.640000e+00	-4.560000e+00	-1.005880e+00	-9.588904e-01	3.282829e-03	nan	nan
-4.640000e+00	-4.560000e+00	-9.588860e-01	-9.118964e-01	3.296912e-03	nan	nan
-4.640000e+00	-4.560000e+00	-9.118960e-01	-8.649064e-01	2.332960e-03	nan	nan
-4.640000e+00	-4.560000e+00	-8.649059e-01	-8.179163e-01	3.748196e-03	nan	nan
-4.640000e+00	-4.560000e+00	-8.179170e-01	-7.709274e-01	2.800409e-03	nan	nan
-4.640000e+00	-4.560000e+00	-7.709270e-01	-7.239374e-01	1.401535e-03	nan	nan
-4.640000e+00	-4.560000e+00	-7.239370e-01	-6.769474e-01	1.405785e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.769480e-01	-6.299584e-01	2.578889e-03	nan	nan
-4.640000e+00	-4.560000e+00	-6.299580e-01	-5.829684e-01	3.065431e-03	nan	nan
-4.640000e+00	-4.560000e+00	-5.829680e-01	-5.359784e-01	3.740310e-03	nan	nan
-4.640000e+00	-4.560000e+00	-5.359779e-01	-4.889882e-01	4.245281e-03	nan	nan
-4.640000e+00	-4.560000e+00	-4.889890e-01	-4.419993e-01	1.167766e-02	nan	nan
-4.640000e+00	-4.560000e+00	-4.419990e-01	-3.950092e-01	6.307861e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.950090e-01	-3.480193e-01	4.918749e-03	nan	nan
-4.640000e+00	-4.560000e+00	-3.480200e-01	-3.010302e-01	4.459460e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.765050e+00	-4.718060e+00	9.297590e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.560000e+00	-4.480000e+00	-4.389130e+00	-4.342140e+00	2.321640e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.342140e+00	-4.295150e+00	2.553800e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.295150e+00	-4.248160e+00	4.643280e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.248160e+00	-4.201170e+00	4.646040e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.201180e+00	-4.154190e+00	4.643280e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.154190e+00	-4.107200e+00	2.360740e-04	nan	nan
-4.560000e+00	-4.480000e+00	-4.107200e+00	-4.060210e+00	5.662609e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.060210e+00	-4.013220e+00	3.057380e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.013220e+00	-3.966230e+00	1.879750e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.966230e+00	-3.919240e+00	7.029990e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.919240e+00	-3.872250e+00	1.171238e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.872250e+00	-3.825260e+00	2.383720e-04	nan	nan
-4.560000e+00	-4.480000e+00	-3.825260e+00	-3.778270e+00	1.409356e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.778270e+00	-3.731280e+00	1.634879e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.731280e+00	-3.684290e+00	2.097385e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.684290e+00	-3.637300e+00	1.902524e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.637300e+00	-3.590310e+00	1.889433e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.590310e+00	-3.543320e+00	3.757153e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.543320e+00	-3.496330e+00	1.120163e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.496330e+00	-3.449340e+00	9.128228e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.449340e+00	-3.402350e+00	1.315800e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.402350e+00	-3.355360e+00	1.122875e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.355360e+00	-3.308370e+00	1.991407e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.308370e+00	-3.261380e+00	3.569281e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.261380e+00	-3.214390e+00	3.469402e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.214390e+00	-3.167400e+00	3.285362e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.167400e+00	-3.120410e+00	2.276944e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.120410e+00	-3.073420e+00	1.221354e-02	nan	nan
-4.560000e+00	-4.480000e+00	-3.073420e+00	-3.026430e+00	7.741986e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.026430e+00	-2.979440e+00	8.219732e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.979440e+00	-2.932450e+00	4.452864e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.932450e+00	-2.885460e+00	1.245907e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.885460e+00	-2.838470e+00	1.553343e-02	nan	nan
-4.560000e+00	-4.480000e+00	-2.838470e+00	-2.791480e+00	5.405193e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.791480e+00	-2.744490e+00	3.767368e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.744490e+00	-2.697500e+00	4.928770e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.697500e+00	-2.650510e+00	5.622384e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.650510e+00	-2.603520e+00	4.929312e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.603530e+00	-2.556540e+00	3.519504e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.556540e+00	-2.509550e+00	2.601070e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.509550e+00	-2.462560e+00	2.607046e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.462560e+00	-2.415570e+00	2.124737e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.415570e+00	-2.368580e+00	2.832507e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.368580e+00	-2.321590e+00	2.589404e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.321590e+00	-2.274600e+00	4.000875e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.274600e+00	-2.227610e+00	3.535231e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.227610e+00	-2.180620e+00	3.057591e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.180620e+00	-2.133630e+00	1.645666e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.133630e+00	-2.086640e+00	3.988470e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.086640e+00	-2.039650e+00	4.466748e-03	nan	nan
-4.560000e+00	-4.480000e+00	-2.039650e+00	-1.992660e+00	8.866625e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.992660e+00	-1.945670e+00	2.340864e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.945670e+00	-1.898680e+00	3.985611e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.898680e+00	-1.851690e+00	3.058798e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.851690e+00	-1.804700e+00	1.632406e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.804700e+00	-1.757710e+00	1.175094e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.757710e+00	-1.710720e+00	6.290886e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.710720e+00	-1.663730e+00	4.450458e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.663730e+00	-1.616740e+00	4.459735e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.616740e+00	-1.569750e+00	2.812353e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.569750e+00	-1.522760e+00	1.874754e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.522760e+00	-1.475770e+00	3.948683e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.475770e+00	-1.428780e+00	5.597923e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.428780e+00	-1.381790e+00	8.422294e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.381790e+00	-1.334800e+00	4.694283e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.334800e+00	-1.287810e+00	5.186464e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.287810e+00	-1.240820e+00	2.113555e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.240820e+00	-1.193830e+00	1.085341e-02	nan	nan
-4.560000e+00	-4.480000e+00	-1.193830e+00	-1.146840e+00	7.059666e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.146840e+00	-1.099850e+00	3.775059e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.099850e+00	-1.052860e+00	2.337443e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.052870e+00	-1.005880e+00	4.692754e-03	nan	nan
-4.560000e+00	-4.480000e+00	-1.005880e+00	-9.588904e-01	3.064848e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.588860e-01	-9.118964e-01	3.056496e-03	nan	nan
-4.560000e+00	-4.480000e+00	-9.118960e-01	-8.649064e-01	1.881728e-03	nan	nan
-4.560000e+00	-4.480000e+00	-8.649059e-01	-8.179163e-01	1.649327e-03	nan	nan
-4.560000e+00	-4.480000e+00	-8.179170e-01	-7.709274e-01	2.593331e-03	nan	nan
-4.560000e+00	-4.480000e+00	-7.709270e-01	-7.239374e-01	4.017745e-03	nan	nan
-4.560000e+00	-4.480000e+00	-7.239370e-01	-6.769474e-01	3.288196e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.769480e-01	-6.299584e-01	3.509648e-03	nan	nan
-4.560000e+00	-4.480000e+00	-6.299580e-01	-5.829684e-01	2.114223e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.829680e-01	-5.359784e-01	4.467426e-03	nan	nan
-4.560000e+00	-4.480000e+00	-5.359779e-01	-4.889882e-01	7.007249e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.889890e-01	-4.419993e-01	3.266065e-03	nan	nan
-4.560000e+00	-4.480000e+00	-4.419990e-01	-3.950092e-01	5.371865e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.950090e-01	-3.480193e-01	8.896237e-03	nan	nan
-4.560000e+00	-4.480000e+00	-3.480200e-01	-3.010302e-01	3.259711e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.000000e+00	-4.953010e+00	2.344850e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.906020e+00	-4.859030e+00	2.344850e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.859030e+00	-4.812040e+00	2.344850e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.624080e+00	-4.577090e+00	2.344850e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.480000e+00	-4.400000e+00	-4.389130e+00	-4.342140e+00	9.457130e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.342140e+00	-4.295150e+00	7.151150e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.295150e+00	-4.248160e+00	4.643280e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.248160e+00	-4.201170e+00	6.979170e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.201180e+00	-4.154190e+00	2.383720e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.154190e+00	-4.107200e+00	7.128180e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.107200e+00	-4.060210e+00	7.141940e-04	nan	nan
-4.480000e+00	-4.400000e+00	-4.060210e+00	-4.013220e+00	1.654924e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.013220e+00	-3.966230e+00	7.097180e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.966230e+00	-3.919240e+00	3.290750e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.919240e+00	-3.872250e+00	1.652936e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.872250e+00	-3.825260e+00	1.179151e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.825260e+00	-3.778270e+00	9.442980e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.778270e+00	-3.731280e+00	1.181372e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.731280e+00	-3.684290e+00	9.352260e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.684290e+00	-3.637300e+00	4.705590e-04	nan	nan
-4.480000e+00	-4.400000e+00	-3.637300e+00	-3.590310e+00	2.111663e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.590310e+00	-3.543320e+00	3.980922e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.543320e+00	-3.496330e+00	4.220190e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.496330e+00	-3.449340e+00	7.277759e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.449340e+00	-3.402350e+00	1.177597e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.402350e+00	-3.355360e+00	1.689976e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.355360e+00	-3.308370e+00	1.267984e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.308370e+00	-3.261380e+00	1.742486e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.261380e+00	-3.214390e+00	3.310121e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.214390e+00	-3.167400e+00	3.209571e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.167400e+00	-3.120410e+00	4.365471e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.120410e+00	-3.073420e+00	4.201785e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.073420e+00	-3.026430e+00	2.301331e-02	nan	nan
-4.480000e+00	-4.400000e+00	-3.026430e+00	-2.979440e+00	1.474805e-02	nan	nan
-4.480000e+00	-4.400000e+00	-2.979440e+00	-2.932450e+00	7.033462e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.932450e+00	-2.885460e+00	8.200738e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.885460e+00	-2.838470e+00	3.521988e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.838470e+00	-2.791480e+00	3.775037e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.791480e+00	-2.744490e+00	4.463805e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.744490e+00	-2.697500e+00	7.717605e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.697500e+00	-2.650510e+00	3.048986e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.650510e+00	-2.603520e+00	4.215160e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.603530e+00	-2.556540e+00	2.812968e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.556540e+00	-2.509550e+00	3.506348e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.509550e+00	-2.462560e+00	7.314869e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.462560e+00	-2.415570e+00	4.233433e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.415570e+00	-2.368580e+00	7.513429e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.368580e+00	-2.321590e+00	3.505573e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.321590e+00	-2.274600e+00	3.287434e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.274600e+00	-2.227610e+00	4.452480e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.227610e+00	-2.180620e+00	4.453230e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.180620e+00	-2.133630e+00	6.511197e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.133630e+00	-2.086640e+00	2.801453e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.086640e+00	-2.039650e+00	3.027359e-03	nan	nan
-4.480000e+00	-4.400000e+00	-2.039650e+00	-1.992660e+00	2.574107e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.992660e+00	-1.945670e+00	2.349912e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.945670e+00	-1.898680e+00	4.691959e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.898680e+00	-1.851690e+00	1.869652e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.851690e+00	-1.804700e+00	1.186650e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.804700e+00	-1.757710e+00	5.416498e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.757710e+00	-1.710720e+00	2.586380e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.710720e+00	-1.663730e+00	3.281842e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.663730e+00	-1.616740e+00	2.813035e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.616740e+00	-1.569750e+00	2.123373e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.569750e+00	-1.522760e+00	2.830167e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.522760e+00	-1.475770e+00	9.026264e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.475770e+00	-1.428780e+00	6.594016e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.428780e+00	-1.381790e+00	3.749209e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.381790e+00	-1.334800e+00	3.525162e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.334800e+00	-1.287810e+00	7.310997e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.287810e+00	-1.240820e+00	1.015764e-02	nan	nan
-4.480000e+00	-4.400000e+00	-1.240820e+00	-1.193830e+00	5.649113e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.193830e+00	-1.146840e+00	8.496747e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.146840e+00	-1.099850e+00	4.229922e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.099850e+00	-1.052860e+00	6.577079e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.052870e+00	-1.005880e+00	3.297495e-03	nan	nan
-4.480000e+00	-4.400000e+00	-1.005880e+00	-9.588904e-01	2.810436e-03	nan	nan
-4.480000e+00	-4.400000e+00	-9.588860e-01	-9.118964e-01	3.301901e-03	nan	nan
-4.480000e+00	-4.400000e+00	-9.118960e-01	-8.649064e-01	1.197808e-02	nan	nan
-4.480000e+00	-4.400000e+00	-8.649059e-01	-8.179163e-01	4.221444e-03	nan	nan
-4.480000e+00	-4.400000e+00	-8.179170e-01	-7.709274e-01	4.243619e-03	nan	nan
-4.480000e+00	-4.400000e+00	-7.709270e-01	-7.239374e-01	4.922931e-03	nan	nan
-4.480000e+00	-4.400000e+00	-7.239370e-01	-6.769474e-01	3.977974e-03	nan	nan
-4.480000e+00	-4.400000e+00	-6.769480e-01	-6.299584e-01	3.045691e-03	nan	nan
-4.480000e+00	-4.400000e+00	-6.299580e-01	-5.829684e-01	3.288871e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.829680e-01	-5.359784e-01	2.799380e-03	nan	nan
-4.480000e+00	-4.400000e+00	-5.359779e-01	-4.889882e-01	3.026075e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.889890e-01	-4.419993e-01	4.910341e-03	nan	nan
-4.480000e+00	-4.400000e+00	-4.419990e-01	-3.950092e-01	7.030750e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.950090e-01	-3.480193e-01	2.811790e-03	nan	nan
-4.480000e+00	-4.400000e+00	-3.480200e-01	-3.010302e-01	4.907017e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.400000e+00	-4.320000e+00	-4.389130e+00	-4.342140e+00	6.979170e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.342140e+00	-4.295150e+00	4.671780e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.295150e+00	-4.248160e+00	2.562606e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.248160e+00	-4.201170e+00	1.395780e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.201180e+00	-4.154190e+00	1.169401e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.154190e+00	-4.107200e+00	2.360740e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.107200e+00	-4.060210e+00	7.032520e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.060210e+00	-4.013220e+00	2.321640e-04	nan	nan
-4.400000e+00	-4.320000e+00	-4.013220e+00	-3.966230e+00	2.335890e-04	nan	nan
-4.400000e+00	-4.320000e+00	-3.966230e+00	-3.919240e+00	1.632246e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.919240e+00	-3.872250e+00	2.796554e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.872250e+00	-3.825260e+00	2.344951e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.825260e+00	-3.778270e+00	2.117679e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.778270e+00	-3.731280e+00	9.394730e-04	nan	nan
-4.400000e+00	-4.320000e+00	-3.731280e+00	-3.684290e+00	4.650270e-04	nan	nan
-4.400000e+00	-4.320000e+00	-3.684290e+00	-3.637300e+00	2.357914e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.637300e+00	-3.590310e+00	3.962941e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.590310e+00	-3.543320e+00	1.870775e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.543320e+00	-3.496330e+00	1.640091e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.496330e+00	-3.449340e+00	6.082530e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.449340e+00	-3.402350e+00	5.145294e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.402350e+00	-3.355360e+00	1.006507e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.355360e+00	-3.308370e+00	1.217681e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.308370e+00	-3.261380e+00	1.727279e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.261380e+00	-3.214390e+00	1.307143e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.214390e+00	-3.167400e+00	1.460153e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.167400e+00	-3.120410e+00	1.732955e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.120410e+00	-3.073420e+00	2.526433e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.073420e+00	-3.026430e+00	3.415086e-02	nan	nan
-4.400000e+00	-4.320000e+00	-3.026430e+00	-2.979440e+00	2.200413e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.979440e+00	-2.932450e+00	1.263774e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.932450e+00	-2.885460e+00	6.324174e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.885460e+00	-2.838470e+00	4.670924e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.838470e+00	-2.791480e+00	5.151080e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.791480e+00	-2.744490e+00	3.034943e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.744490e+00	-2.697500e+00	6.759805e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.697500e+00	-2.650510e+00	4.439023e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.650510e+00	-2.603520e+00	8.230366e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.603530e+00	-2.556540e+00	2.585621e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.556540e+00	-2.509550e+00	1.263879e-02	nan	nan
-4.400000e+00	-4.320000e+00	-2.509550e+00	-2.462560e+00	6.571810e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.462560e+00	-2.415570e+00	5.844646e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.415570e+00	-2.368580e+00	4.443725e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.368580e+00	-2.321590e+00	3.049588e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.321590e+00	-2.274600e+00	3.059604e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.274600e+00	-2.227610e+00	1.878578e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.227610e+00	-2.180620e+00	3.053298e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.180620e+00	-2.133630e+00	5.883020e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.133630e+00	-2.086640e+00	5.150372e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.086640e+00	-2.039650e+00	9.385660e-03	nan	nan
-4.400000e+00	-4.320000e+00	-2.039650e+00	-1.992660e+00	8.237317e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.992660e+00	-1.945670e+00	4.247456e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.945670e+00	-1.898680e+00	5.638460e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.898680e+00	-1.851690e+00	1.294060e-02	nan	nan
-4.400000e+00	-4.320000e+00	-1.851690e+00	-1.804700e+00	8.465003e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.804700e+00	-1.757710e+00	6.089075e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.757710e+00	-1.710720e+00	4.681429e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.710720e+00	-1.663730e+00	4.467896e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.663730e+00	-1.616740e+00	3.307291e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.616740e+00	-1.569750e+00	7.494568e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.569750e+00	-1.522760e+00	3.036398e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.522760e+00	-1.475770e+00	6.580782e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.475770e+00	-1.428780e+00	6.116855e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.428780e+00	-1.381790e+00	5.130487e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.381790e+00	-1.334800e+00	4.695759e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.334800e+00	-1.287810e+00	3.748578e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.287810e+00	-1.240820e+00	5.900782e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.240820e+00	-1.193830e+00	1.410396e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.193830e+00	-1.146840e+00	4.247095e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.146840e+00	-1.099850e+00	7.806518e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.099850e+00	-1.052860e+00	7.525891e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.052870e+00	-1.005880e+00	9.584122e-03	nan	nan
-4.400000e+00	-4.320000e+00	-1.005880e+00	-9.588904e-01	4.927914e-03	nan	nan
-4.400000e+00	-4.320000e+00	-9.588860e-01	-9.118964e-01	1.329251e-02	nan	nan
-4.400000e+00	-4.320000e+00	-9.118960e-01	-8.649064e-01	1.219797e-02	nan	nan
-4.400000e+00	-4.320000e+00	-8.649059e-01	-8.179163e-01	5.624870e-03	nan	nan
-4.400000e+00	-4.320000e+00	-8.179170e-01	-7.709274e-01	4.680674e-03	nan	nan
-4.400000e+00	-4.320000e+00	-7.709270e-01	-7.239374e-01	4.450616e-03	nan	nan
-4.400000e+00	-4.320000e+00	-7.239370e-01	-6.769474e-01	2.122912e-03	nan	nan
-4.400000e+00	-4.320000e+00	-6.769480e-01	-6.299584e-01	5.831979e-03	nan	nan
-4.400000e+00	-4.320000e+00	-6.299580e-01	-5.829684e-01	6.058249e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.829680e-01	-5.359784e-01	3.983904e-03	nan	nan
-4.400000e+00	-4.320000e+00	-5.359779e-01	-4.889882e-01	3.502646e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.889890e-01	-4.419993e-01	4.221268e-03	nan	nan
-4.400000e+00	-4.320000e+00	-4.419990e-01	-3.950092e-01	4.924979e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.950090e-01	-3.480193e-01	5.152080e-03	nan	nan
-4.400000e+00	-4.320000e+00	-3.480200e-01	-3.010302e-01	2.352584e-03	nan	nan
-4.320000e+00	-4.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.953010e+00	-4.906020e+00	2.321340e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.859030e+00	-4.812040e+00	1.859520e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.812040e+00	-4.765050e+00	6.973190e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.718060e+00	-4.671070e+00	2.324400e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.671070e+00	-4.624080e+00	2.324400e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.577090e+00	-4.530100e+00	2.324400e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.295150e+00	-4.248160e+00	2.360740e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.248160e+00	-4.201170e+00	1.165833e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.201180e+00	-4.154190e+00	2.324400e-04	nan	nan
-4.320000e+00	-4.240000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.320000e+00	-4.240000e+00	-4.060210e+00	-4.013220e+00	1.168058e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.013220e+00	-3.966230e+00	6.971300e-04	nan	nan
-4.320000e+00	-4.240000e+00	-3.966230e+00	-3.919240e+00	2.108014e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.919240e+00	-3.872250e+00	1.415564e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.872250e+00	-3.825260e+00	1.645754e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.825260e+00	-3.778270e+00	1.637772e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.778270e+00	-3.731280e+00	2.574765e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.731280e+00	-3.684290e+00	4.764370e-04	nan	nan
-4.320000e+00	-4.240000e+00	-3.684290e+00	-3.637300e+00	3.774922e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.637300e+00	-3.590310e+00	3.068924e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.590310e+00	-3.543320e+00	5.152625e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.543320e+00	-3.496330e+00	4.226923e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.496330e+00	-3.449340e+00	2.099470e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.449340e+00	-3.402350e+00	7.006753e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.402350e+00	-3.355360e+00	5.870277e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.355360e+00	-3.308370e+00	1.432828e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.308370e+00	-3.261380e+00	1.665182e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.261380e+00	-3.214390e+00	1.735067e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.214390e+00	-3.167400e+00	1.457129e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.167400e+00	-3.120410e+00	1.661788e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.120410e+00	-3.073420e+00	3.418587e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.073420e+00	-3.026430e+00	2.352504e-02	nan	nan
-4.320000e+00	-4.240000e+00	-3.026430e+00	-2.979440e+00	3.991764e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.979440e+00	-2.932450e+00	3.930943e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.932450e+00	-2.885460e+00	2.162857e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.885460e+00	-2.838470e+00	1.528526e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.838470e+00	-2.791480e+00	8.203290e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.791480e+00	-2.744490e+00	1.101127e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.744490e+00	-2.697500e+00	5.634894e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.697500e+00	-2.650510e+00	3.768241e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.650510e+00	-2.603520e+00	8.873947e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.603530e+00	-2.556540e+00	1.273207e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.556540e+00	-2.509550e+00	8.720602e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.509550e+00	-2.462560e+00	8.227561e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.462560e+00	-2.415570e+00	1.341083e-02	nan	nan
-4.320000e+00	-4.240000e+00	-2.415570e+00	-2.368580e+00	5.894694e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.368580e+00	-2.321590e+00	5.183570e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.321590e+00	-2.274600e+00	7.504728e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.274600e+00	-2.227610e+00	6.099642e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.227610e+00	-2.180620e+00	4.919042e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.180620e+00	-2.133630e+00	3.990254e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.133630e+00	-2.086640e+00	4.224423e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.086640e+00	-2.039650e+00	2.354923e-03	nan	nan
-4.320000e+00	-4.240000e+00	-2.039650e+00	-1.992660e+00	1.546521e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.992660e+00	-1.945670e+00	9.153015e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.945670e+00	-1.898680e+00	6.317089e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.898680e+00	-1.851690e+00	4.924896e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.851690e+00	-1.804700e+00	1.224636e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.804700e+00	-1.757710e+00	7.034813e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.757710e+00	-1.710720e+00	5.173159e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.710720e+00	-1.663730e+00	4.229447e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.663730e+00	-1.616740e+00	3.765182e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.616740e+00	-1.569750e+00	5.160944e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.569750e+00	-1.522760e+00	4.228642e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.522760e+00	-1.475770e+00	4.210399e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.475770e+00	-1.428780e+00	3.510106e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.428780e+00	-1.381790e+00	3.278743e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.381790e+00	-1.334800e+00	6.360120e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.334800e+00	-1.287810e+00	1.044748e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.287810e+00	-1.240820e+00	8.448742e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.240820e+00	-1.193830e+00	1.326173e-02	nan	nan
-4.320000e+00	-4.240000e+00	-1.193830e+00	-1.146840e+00	7.526715e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.146840e+00	-1.099850e+00	4.468972e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.099850e+00	-1.052860e+00	4.942562e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.052870e+00	-1.005880e+00	9.654782e-03	nan	nan
-4.320000e+00	-4.240000e+00	-1.005880e+00	-9.588904e-01	6.109292e-03	nan	nan
-4.320000e+00	-4.240000e+00	-9.588860e-01	-9.118964e-01	4.240471e-03	nan	nan
-4.320000e+00	-4.240000e+00	-9.118960e-01	-8.649064e-01	4.461122e-03	nan	nan
-4.320000e+00	-4.240000e+00	-8.649059e-01	-8.179163e-01	4.724015e-03	nan	nan
-4.320000e+00	-4.240000e+00	-8.179170e-01	-7.709274e-01	3.300368e-03	nan	nan
-4.320000e+00	-4.240000e+00	-7.709270e-01	-7.239374e-01	5.384559e-03	nan	nan
-4.320000e+00	-4.240000e+00	-7.239370e-01	-6.769474e-01	5.621922e-03	nan	nan
-4.320000e+00	-4.240000e+00	-6.769480e-01	-6.299584e-01	1.168176e-02	nan	nan
-4.320000e+00	-4.240000e+00	-6.299580e-01	-5.829684e-01	4.473350e-03	nan	nan
-4.320000e+00	-4.240000e+00	-5.829680e-01	-5.359784e-01	7.018668e-03	nan	nan
-4.320000e+00	-4.240000e+00	-5.359779e-01	-4.889882e-01	3.762972e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.889890e-01	-4.419993e-01	6.126703e-03	nan	nan
-4.320000e+00	-4.240000e+00	-4.419990e-01	-3.950092e-01	3.523682e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.950090e-01	-3.480193e-01	3.043308e-03	nan	nan
-4.320000e+00	-4.240000e+00	-3.480200e-01	-3.010302e-01	3.056200e-03	nan	nan
-4.240000e+00	-4.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.906020e+00	-4.859030e+00	7.082230e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.859030e+00	-4.812040e+00	7.082230e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.812040e+00	-4.765050e+00	2.360740e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.765050e+00	-4.718060e+00	2.360740e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.240000e+00	-4.160000e+00	-4.483110e+00	-4.436120e+00	4.767440e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.436120e+00	-4.389130e+00	6.990890e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.389130e+00	-4.342140e+00	2.344850e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.342140e+00	-4.295150e+00	4.708120e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.295150e+00	-4.248160e+00	2.375332e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.248160e+00	-4.201170e+00	7.141940e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.201180e+00	-4.154190e+00	4.761290e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.154190e+00	-4.107200e+00	2.380650e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.107200e+00	-4.060210e+00	4.725500e-04	nan	nan
-4.240000e+00	-4.160000e+00	-4.060210e+00	-4.013220e+00	1.867190e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.013220e+00	-3.966230e+00	2.824288e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.966230e+00	-3.919240e+00	2.803146e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.919240e+00	-3.872250e+00	2.339150e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.872250e+00	-3.825260e+00	1.402138e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.825260e+00	-3.778270e+00	1.412011e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.778270e+00	-3.731280e+00	1.406983e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.731280e+00	-3.684290e+00	7.086010e-04	nan	nan
-4.240000e+00	-4.160000e+00	-3.684290e+00	-3.637300e+00	3.045320e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.637300e+00	-3.590310e+00	3.051560e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.590310e+00	-3.543320e+00	1.885032e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.543320e+00	-3.496330e+00	3.291273e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.496330e+00	-3.449340e+00	1.637125e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.449340e+00	-3.402350e+00	3.738180e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.402350e+00	-3.355360e+00	8.689993e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.355360e+00	-3.308370e+00	9.617360e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.308370e+00	-3.261380e+00	1.499603e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.261380e+00	-3.214390e+00	1.856109e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.214390e+00	-3.167400e+00	1.218178e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.167400e+00	-3.120410e+00	2.724889e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.120410e+00	-3.073420e+00	2.598816e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.073420e+00	-3.026430e+00	2.132893e-02	nan	nan
-4.240000e+00	-4.160000e+00	-3.026430e+00	-2.979440e+00	2.505907e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.979440e+00	-2.932450e+00	4.052887e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.932450e+00	-2.885460e+00	6.650898e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.885460e+00	-2.838470e+00	6.447090e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.838470e+00	-2.791480e+00	3.512190e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.791480e+00	-2.744490e+00	2.509650e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.744490e+00	-2.697500e+00	1.477424e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.697500e+00	-2.650510e+00	8.186472e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.650510e+00	-2.603520e+00	7.766500e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.603530e+00	-2.556540e+00	4.679979e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.556540e+00	-2.509550e+00	1.258026e-02	nan	nan
-4.240000e+00	-4.160000e+00	-2.509550e+00	-2.462560e+00	8.231824e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.462560e+00	-2.415570e+00	4.689840e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.415570e+00	-2.368580e+00	3.048904e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.368580e+00	-2.321590e+00	3.057591e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.321590e+00	-2.274600e+00	3.969904e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.274600e+00	-2.227610e+00	4.449480e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.227610e+00	-2.180620e+00	4.453127e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.180620e+00	-2.133630e+00	3.519069e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.133630e+00	-2.086640e+00	3.763350e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.086640e+00	-2.039650e+00	2.805215e-03	nan	nan
-4.240000e+00	-4.160000e+00	-2.039650e+00	-1.992660e+00	1.872709e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.992660e+00	-1.945670e+00	4.455468e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.945670e+00	-1.898680e+00	6.765259e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.898680e+00	-1.851690e+00	6.800454e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.851690e+00	-1.804700e+00	1.032246e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.804700e+00	-1.757710e+00	7.497070e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.757710e+00	-1.710720e+00	1.537271e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.710720e+00	-1.663730e+00	8.899134e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.663730e+00	-1.616740e+00	5.418976e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.616740e+00	-1.569750e+00	6.577745e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.569750e+00	-1.522760e+00	5.853547e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.522760e+00	-1.475770e+00	6.312837e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.475770e+00	-1.428780e+00	8.701477e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.428780e+00	-1.381790e+00	1.125136e-02	nan	nan
-4.240000e+00	-4.160000e+00	-1.381790e+00	-1.334800e+00	6.342497e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.334800e+00	-1.287810e+00	5.400546e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.287810e+00	-1.240820e+00	4.689356e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.240820e+00	-1.193830e+00	7.955031e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.193830e+00	-1.146840e+00	5.149160e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.146840e+00	-1.099850e+00	5.395683e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.099850e+00	-1.052860e+00	5.169906e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.052870e+00	-1.005880e+00	7.483448e-03	nan	nan
-4.240000e+00	-4.160000e+00	-1.005880e+00	-9.588904e-01	8.666231e-03	nan	nan
-4.240000e+00	-4.160000e+00	-9.588860e-01	-9.118964e-01	6.344028e-03	nan	nan
-4.240000e+00	-4.160000e+00	-9.118960e-01	-8.649064e-01	4.218680e-03	nan	nan
-4.240000e+00	-4.160000e+00	-8.649059e-01	-8.179163e-01	5.894330e-03	nan	nan
-4.240000e+00	-4.160000e+00	-8.179170e-01	-7.709274e-01	1.057021e-02	nan	nan
-4.240000e+00	-4.160000e+00	-7.709270e-01	-7.239374e-01	7.479593e-03	nan	nan
-4.240000e+00	-4.160000e+00	-7.239370e-01	-6.769474e-01	2.809951e-03	nan	nan
-4.240000e+00	-4.160000e+00	-6.769480e-01	-6.299584e-01	6.092297e-03	nan	nan
-4.240000e+00	-4.160000e+00	-6.299580e-01	-5.829684e-01	3.981584e-03	nan	nan
-4.240000e+00	-4.160000e+00	-5.829680e-01	-5.359784e-01	6.085836e-03	nan	nan
-4.240000e+00	-4.160000e+00	-5.359779e-01	-4.889882e-01	1.002278e-02	nan	nan
-4.240000e+00	-4.160000e+00	-4.889890e-01	-4.419993e-01	4.432435e-03	nan	nan
-4.240000e+00	-4.160000e+00	-4.419990e-01	-3.950092e-01	5.612369e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.950090e-01	-3.480193e-01	3.512174e-03	nan	nan
-4.240000e+00	-4.160000e+00	-3.480200e-01	-3.010302e-01	2.594477e-03	nan	nan
-4.160000e+00	-4.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.577090e+00	-4.530100e+00	2.335890e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.436120e+00	-4.389130e+00	1.166520e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.389130e+00	-4.342140e+00	6.984690e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.295150e+00	-4.248160e+00	7.029990e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.248160e+00	-4.201170e+00	1.174872e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.201180e+00	-4.154190e+00	4.764370e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.160000e+00	-4.080000e+00	-4.060210e+00	-4.013220e+00	9.356910e-04	nan	nan
-4.160000e+00	-4.080000e+00	-4.013220e+00	-3.966230e+00	4.705050e-04	nan	nan
-4.160000e+00	-4.080000e+00	-3.966230e+00	-3.919240e+00	2.336313e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.919240e+00	-3.872250e+00	1.641243e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.872250e+00	-3.825260e+00	4.689370e-04	nan	nan
-4.160000e+00	-4.080000e+00	-3.825260e+00	-3.778270e+00	1.177161e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.778270e+00	-3.731280e+00	1.901158e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.731280e+00	-3.684290e+00	2.580811e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.684290e+00	-3.637300e+00	2.343084e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.637300e+00	-3.590310e+00	2.108315e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.590310e+00	-3.543320e+00	3.965202e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.543320e+00	-3.496330e+00	8.896445e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.496330e+00	-3.449340e+00	7.722203e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.449340e+00	-3.402350e+00	9.428526e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.402350e+00	-3.355360e+00	5.649160e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.355360e+00	-3.308370e+00	8.202158e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.308370e+00	-3.261380e+00	1.101201e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.261380e+00	-3.214390e+00	1.589344e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.214390e+00	-3.167400e+00	1.693762e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.167400e+00	-3.120410e+00	1.499552e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.120410e+00	-3.073420e+00	2.190442e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.073420e+00	-3.026430e+00	2.068057e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.026430e+00	-2.979440e+00	2.300336e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.979440e+00	-2.932450e+00	2.769177e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.932450e+00	-2.885460e+00	3.020349e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.885460e+00	-2.838470e+00	3.971379e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.838470e+00	-2.791480e+00	6.474342e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.791480e+00	-2.744490e+00	4.628946e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.744490e+00	-2.697500e+00	2.345307e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.697500e+00	-2.650510e+00	1.456267e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.650510e+00	-2.603520e+00	8.904256e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.603530e+00	-2.556540e+00	1.268649e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.556540e+00	-2.509550e+00	1.880037e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.509550e+00	-2.462560e+00	1.411165e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.462560e+00	-2.415570e+00	1.197600e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.415570e+00	-2.368580e+00	8.007641e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.368580e+00	-2.321590e+00	6.328978e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.321590e+00	-2.274600e+00	1.064232e-02	nan	nan
-4.160000e+00	-4.080000e+00	-2.274600e+00	-2.227610e+00	5.866902e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.227610e+00	-2.180620e+00	6.346332e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.180620e+00	-2.133630e+00	4.941949e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.133630e+00	-2.086640e+00	6.584499e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.086640e+00	-2.039650e+00	7.518162e-03	nan	nan
-4.160000e+00	-4.080000e+00	-2.039650e+00	-1.992660e+00	3.989960e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.992660e+00	-1.945670e+00	3.287086e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.945670e+00	-1.898680e+00	2.810996e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.898680e+00	-1.851690e+00	9.437848e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.851690e+00	-1.804700e+00	9.920895e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.804700e+00	-1.757710e+00	6.787160e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.757710e+00	-1.710720e+00	4.714456e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.710720e+00	-1.663730e+00	8.211206e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.663730e+00	-1.616740e+00	6.064453e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.616740e+00	-1.569750e+00	7.721505e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.569750e+00	-1.522760e+00	6.323159e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.522760e+00	-1.475770e+00	4.452858e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.475770e+00	-1.428780e+00	3.546519e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.428780e+00	-1.381790e+00	1.006627e-02	nan	nan
-4.160000e+00	-4.080000e+00	-1.381790e+00	-1.334800e+00	4.445736e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.334800e+00	-1.287810e+00	5.870067e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.287810e+00	-1.240820e+00	2.120922e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.240820e+00	-1.193830e+00	9.316715e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.193830e+00	-1.146840e+00	5.591892e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.146840e+00	-1.099850e+00	3.281245e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.099850e+00	-1.052860e+00	3.514977e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.052870e+00	-1.005880e+00	5.373807e-03	nan	nan
-4.160000e+00	-4.080000e+00	-1.005880e+00	-9.588904e-01	3.741573e-03	nan	nan
-4.160000e+00	-4.080000e+00	-9.588860e-01	-9.118964e-01	5.602198e-03	nan	nan
-4.160000e+00	-4.080000e+00	-9.118960e-01	-8.649064e-01	3.745279e-03	nan	nan
-4.160000e+00	-4.080000e+00	-8.649059e-01	-8.179163e-01	5.365715e-03	nan	nan
-4.160000e+00	-4.080000e+00	-8.179170e-01	-7.709274e-01	3.522563e-03	nan	nan
-4.160000e+00	-4.080000e+00	-7.709270e-01	-7.239374e-01	2.591999e-03	nan	nan
-4.160000e+00	-4.080000e+00	-7.239370e-01	-6.769474e-01	2.817397e-03	nan	nan
-4.160000e+00	-4.080000e+00	-6.769480e-01	-6.299584e-01	1.050370e-02	nan	nan
-4.160000e+00	-4.080000e+00	-6.299580e-01	-5.829684e-01	5.379573e-03	nan	nan
-4.160000e+00	-4.080000e+00	-5.829680e-01	-5.359784e-01	1.879336e-03	nan	nan
-4.160000e+00	-4.080000e+00	-5.359779e-01	-4.889882e-01	5.410615e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.889890e-01	-4.419993e-01	6.314461e-03	nan	nan
-4.160000e+00	-4.080000e+00	-4.419990e-01	-3.950092e-01	1.729491e-02	nan	nan
-4.160000e+00	-4.080000e+00	-3.950090e-01	-3.480193e-01	9.349233e-03	nan	nan
-4.160000e+00	-4.080000e+00	-3.480200e-01	-3.010302e-01	8.401445e-03	nan	nan
-4.080000e+00	-4.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.530100e+00	-4.483110e+00	4.648800e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.483110e+00	-4.436120e+00	2.324400e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.342140e+00	-4.295150e+00	2.321340e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.080000e+00	-4.000000e+00	-4.201180e+00	-4.154190e+00	2.324400e-04	nan	nan
-4.080000e+00	-4.000000e+00	-4.154190e+00	-4.107200e+00	3.946790e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.107200e+00	-4.060210e+00	4.644313e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.060210e+00	-4.013220e+00	1.168611e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.013220e+00	-3.966230e+00	2.094693e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.966230e+00	-3.919240e+00	4.756093e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.919240e+00	-3.872250e+00	3.071844e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.872250e+00	-3.825260e+00	3.515399e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.825260e+00	-3.778270e+00	2.833192e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.778270e+00	-3.731280e+00	5.379930e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.731280e+00	-3.684290e+00	3.978721e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.684290e+00	-3.637300e+00	2.811153e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.637300e+00	-3.590310e+00	3.033311e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.590310e+00	-3.543320e+00	3.275004e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.543320e+00	-3.496330e+00	2.565144e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.496330e+00	-3.449340e+00	2.585338e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.449340e+00	-3.402350e+00	8.706966e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.402350e+00	-3.355360e+00	2.828528e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.355360e+00	-3.308370e+00	5.859450e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.308370e+00	-3.261380e+00	8.441048e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.261380e+00	-3.214390e+00	6.800516e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.214390e+00	-3.167400e+00	1.053306e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.167400e+00	-3.120410e+00	2.289362e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.120410e+00	-3.073420e+00	1.660397e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.073420e+00	-3.026430e+00	2.133673e-02	nan	nan
-4.080000e+00	-4.000000e+00	-3.026430e+00	-2.979440e+00	2.179867e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.979440e+00	-2.932450e+00	2.395074e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.932450e+00	-2.885460e+00	2.506725e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.885460e+00	-2.838470e+00	4.143094e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.838470e+00	-2.791480e+00	4.385415e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.791480e+00	-2.744490e+00	5.473521e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.744490e+00	-2.697500e+00	6.287415e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.697500e+00	-2.650510e+00	3.157874e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.650510e+00	-2.603520e+00	1.312834e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.603530e+00	-2.556540e+00	1.105453e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.556540e+00	-2.509550e+00	1.082248e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.509550e+00	-2.462560e+00	1.221728e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.462560e+00	-2.415570e+00	1.034254e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.415570e+00	-2.368580e+00	5.179975e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.368580e+00	-2.321590e+00	1.128073e-02	nan	nan
-4.080000e+00	-4.000000e+00	-2.321590e+00	-2.274600e+00	5.666352e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.274600e+00	-2.227610e+00	5.892417e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.227610e+00	-2.180620e+00	6.094249e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.180620e+00	-2.133630e+00	6.576564e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.133630e+00	-2.086640e+00	3.982386e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.086640e+00	-2.039650e+00	5.849782e-03	nan	nan
-4.080000e+00	-4.000000e+00	-2.039650e+00	-1.992660e+00	1.486889e-02	nan	nan
-4.080000e+00	-4.000000e+00	-1.992660e+00	-1.945670e+00	7.284818e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.945670e+00	-1.898680e+00	8.020170e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.898680e+00	-1.851690e+00	6.593983e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.851690e+00	-1.804700e+00	5.899897e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.804700e+00	-1.757710e+00	7.517590e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.757710e+00	-1.710720e+00	3.997397e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.710720e+00	-1.663730e+00	3.530532e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.663730e+00	-1.616740e+00	4.236805e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.616740e+00	-1.569750e+00	3.504758e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.569750e+00	-1.522760e+00	7.068160e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.522760e+00	-1.475770e+00	3.517582e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.475770e+00	-1.428780e+00	6.319126e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.428780e+00	-1.381790e+00	2.119406e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.381790e+00	-1.334800e+00	4.019211e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.334800e+00	-1.287810e+00	4.226362e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.287810e+00	-1.240820e+00	3.744632e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.240820e+00	-1.193830e+00	7.978721e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.193830e+00	-1.146840e+00	7.247677e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.146840e+00	-1.099850e+00	3.963189e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.099850e+00	-1.052860e+00	5.597832e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.052870e+00	-1.005880e+00	9.137421e-03	nan	nan
-4.080000e+00	-4.000000e+00	-1.005880e+00	-9.588904e-01	2.541435e-02	nan	nan
-4.080000e+00	-4.000000e+00	-9.588860e-01	-9.118964e-01	9.450897e-03	nan	nan
-4.080000e+00	-4.000000e+00	-9.118960e-01	-8.649064e-01	1.364151e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.649059e-01	-8.179163e-01	1.972302e-02	nan	nan
-4.080000e+00	-4.000000e+00	-8.179170e-01	-7.709274e-01	7.524635e-03	nan	nan
-4.080000e+00	-4.000000e+00	-7.709270e-01	-7.239374e-01	7.281440e-03	nan	nan
-4.080000e+00	-4.000000e+00	-7.239370e-01	-6.769474e-01	5.394060e-03	nan	nan
-4.080000e+00	-4.000000e+00	-6.769480e-01	-6.299584e-01	8.659152e-03	nan	nan
-4.080000e+00	-4.000000e+00	-6.299580e-01	-5.829684e-01	1.166941e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.829680e-01	-5.359784e-01	1.062200e-02	nan	nan
-4.080000e+00	-4.000000e+00	-5.359779e-01	-4.889882e-01	7.550437e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.889890e-01	-4.419993e-01	6.603328e-03	nan	nan
-4.080000e+00	-4.000000e+00	-4.419990e-01	-3.950092e-01	6.328128e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.950090e-01	-3.480193e-01	5.881251e-03	nan	nan
-4.080000e+00	-4.000000e+00	-3.480200e-01	-3.010302e-01	5.169497e-03	nan	nan
-4.000000e+00	-3.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.577090e+00	-4.530100e+00	2.335890e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.483110e+00	-4.436120e+00	2.335890e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.342140e+00	-4.295150e+00	2.380650e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.154190e+00	-4.107200e+00	2.344850e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.107200e+00	-4.060210e+00	2.360740e-04	nan	nan
-4.000000e+00	-3.920000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.920000e+00	-4.013220e+00	-3.966230e+00	2.324400e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.966230e+00	-3.919240e+00	2.335890e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.919240e+00	-3.872250e+00	2.321340e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.872250e+00	-3.825260e+00	2.328630e-04	nan	nan
-4.000000e+00	-3.920000e+00	-3.825260e+00	-3.778270e+00	3.320466e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.778270e+00	-3.731280e+00	2.348022e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.731280e+00	-3.684290e+00	6.320079e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.684290e+00	-3.637300e+00	2.818659e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.637300e+00	-3.590310e+00	1.641996e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.590310e+00	-3.543320e+00	3.037812e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.543320e+00	-3.496330e+00	1.873617e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.496330e+00	-3.449340e+00	7.971054e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.449340e+00	-3.402350e+00	3.986259e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.402350e+00	-3.355360e+00	7.727700e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.355360e+00	-3.308370e+00	5.152586e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.308370e+00	-3.261380e+00	8.000528e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.261380e+00	-3.214390e+00	6.799803e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.214390e+00	-3.167400e+00	1.478637e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.167400e+00	-3.120410e+00	1.036317e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.120410e+00	-3.073420e+00	1.685750e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.073420e+00	-3.026430e+00	1.361373e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.026430e+00	-2.979440e+00	1.200322e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.979440e+00	-2.932450e+00	3.308471e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.932450e+00	-2.885460e+00	3.262641e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.885460e+00	-2.838470e+00	3.635456e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.838470e+00	-2.791480e+00	4.026226e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.791480e+00	-2.744490e+00	4.160529e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.744490e+00	-2.697500e+00	4.143300e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.697500e+00	-2.650510e+00	4.988453e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.650510e+00	-2.603520e+00	4.358242e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.603530e+00	-2.556540e+00	2.302293e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.556540e+00	-2.509550e+00	2.085276e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.509550e+00	-2.462560e+00	1.149802e-02	nan	nan
-4.000000e+00	-3.920000e+00	-2.462560e+00	-2.415570e+00	6.081494e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.415570e+00	-2.368580e+00	7.499691e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.368580e+00	-2.321590e+00	7.760007e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.321590e+00	-2.274600e+00	6.098883e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.274600e+00	-2.227610e+00	6.802296e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.227610e+00	-2.180620e+00	6.320832e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.180620e+00	-2.133630e+00	5.163355e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.133630e+00	-2.086640e+00	4.006293e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.086640e+00	-2.039650e+00	8.713620e-03	nan	nan
-4.000000e+00	-3.920000e+00	-2.039650e+00	-1.992660e+00	8.955711e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.992660e+00	-1.945670e+00	1.035754e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.945670e+00	-1.898680e+00	2.074450e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.898680e+00	-1.851690e+00	1.448121e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.851690e+00	-1.804700e+00	7.696902e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.804700e+00	-1.757710e+00	1.008202e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.757710e+00	-1.710720e+00	3.986236e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.710720e+00	-1.663730e+00	5.153306e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.663730e+00	-1.616740e+00	7.563257e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.616740e+00	-1.569750e+00	6.829402e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.569750e+00	-1.522760e+00	7.279077e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.522760e+00	-1.475770e+00	8.694450e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.475770e+00	-1.428780e+00	5.640691e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.428780e+00	-1.381790e+00	5.394468e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.381790e+00	-1.334800e+00	5.151245e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.334800e+00	-1.287810e+00	9.909359e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.287810e+00	-1.240820e+00	1.007360e-02	nan	nan
-4.000000e+00	-3.920000e+00	-1.240820e+00	-1.193830e+00	6.824559e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.193830e+00	-1.146840e+00	7.732796e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.146840e+00	-1.099850e+00	4.918298e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.099850e+00	-1.052860e+00	6.811904e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.052870e+00	-1.005880e+00	3.743401e-03	nan	nan
-4.000000e+00	-3.920000e+00	-1.005880e+00	-9.588904e-01	1.100677e-02	nan	nan
-4.000000e+00	-3.920000e+00	-9.588860e-01	-9.118964e-01	6.109220e-03	nan	nan
-4.000000e+00	-3.920000e+00	-9.118960e-01	-8.649064e-01	4.924416e-03	nan	nan
-4.000000e+00	-3.920000e+00	-8.649059e-01	-8.179163e-01	6.074700e-03	nan	nan
-4.000000e+00	-3.920000e+00	-8.179170e-01	-7.709274e-01	4.913863e-03	nan	nan
-4.000000e+00	-3.920000e+00	-7.709270e-01	-7.239374e-01	1.055025e-02	nan	nan
-4.000000e+00	-3.920000e+00	-7.239370e-01	-6.769474e-01	7.986330e-03	nan	nan
-4.000000e+00	-3.920000e+00	-6.769480e-01	-6.299584e-01	7.733722e-03	nan	nan
-4.000000e+00	-3.920000e+00	-6.299580e-01	-5.829684e-01	5.596353e-03	nan	nan
-4.000000e+00	-3.920000e+00	-5.829680e-01	-5.359784e-01	8.407772e-03	nan	nan
-4.000000e+00	-3.920000e+00	-5.359779e-01	-4.889882e-01	6.545009e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.889890e-01	-4.419993e-01	6.769086e-03	nan	nan
-4.000000e+00	-3.920000e+00	-4.419990e-01	-3.950092e-01	1.121461e-02	nan	nan
-4.000000e+00	-3.920000e+00	-3.950090e-01	-3.480193e-01	6.332829e-03	nan	nan
-4.000000e+00	-3.920000e+00	-3.480200e-01	-3.010302e-01	4.447660e-03	nan	nan
-3.920000e+00	-3.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.812040e+00	-4.765050e+00	4.671780e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.765050e+00	-4.718060e+00	2.335890e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.436120e+00	-4.389130e+00	2.380650e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.389130e+00	-4.342140e+00	2.380650e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.920000e+00	-3.840000e+00	-4.248160e+00	-4.201170e+00	1.416450e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.201180e+00	-4.154190e+00	7.089310e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.154190e+00	-4.107200e+00	9.465950e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.107200e+00	-4.060210e+00	1.411677e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.060210e+00	-4.013220e+00	9.390740e-04	nan	nan
-3.920000e+00	-3.840000e+00	-4.013220e+00	-3.966230e+00	1.663393e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.966230e+00	-3.919240e+00	9.464070e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.919240e+00	-3.872250e+00	1.408189e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.872250e+00	-3.825260e+00	9.418120e-04	nan	nan
-3.920000e+00	-3.840000e+00	-3.825260e+00	-3.778270e+00	2.586370e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.778270e+00	-3.731280e+00	1.873526e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.731280e+00	-3.684290e+00	1.177681e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.684290e+00	-3.637300e+00	1.163220e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.637300e+00	-3.590310e+00	4.250304e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.590310e+00	-3.543320e+00	3.283539e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.543320e+00	-3.496330e+00	3.755945e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.496330e+00	-3.449340e+00	2.580896e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.449340e+00	-3.402350e+00	4.715373e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.402350e+00	-3.355360e+00	4.672480e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.355360e+00	-3.308370e+00	3.054336e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.308370e+00	-3.261380e+00	3.748928e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.261380e+00	-3.214390e+00	3.517936e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.214390e+00	-3.167400e+00	1.170194e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.167400e+00	-3.120410e+00	1.101413e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.120410e+00	-3.073420e+00	1.453623e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.073420e+00	-3.026430e+00	1.808617e-02	nan	nan
-3.920000e+00	-3.840000e+00	-3.026430e+00	-2.979440e+00	1.943601e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.979440e+00	-2.932450e+00	2.343049e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.932450e+00	-2.885460e+00	1.973519e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.885460e+00	-2.838470e+00	3.340029e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.838470e+00	-2.791480e+00	3.548183e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.791480e+00	-2.744490e+00	3.398480e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.744490e+00	-2.697500e+00	4.119314e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.697500e+00	-2.650510e+00	3.869658e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.650510e+00	-2.603520e+00	5.969301e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.603530e+00	-2.556540e+00	5.580144e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.556540e+00	-2.509550e+00	4.387045e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.509550e+00	-2.462560e+00	2.788184e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.462560e+00	-2.415570e+00	2.178295e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.415570e+00	-2.368580e+00	1.827566e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.368580e+00	-2.321590e+00	1.080317e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.321590e+00	-2.274600e+00	1.170428e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.274600e+00	-2.227610e+00	1.170532e-02	nan	nan
-3.920000e+00	-3.840000e+00	-2.227610e+00	-2.180620e+00	7.471032e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.180620e+00	-2.133630e+00	6.084880e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.133630e+00	-2.086640e+00	4.230008e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.086640e+00	-2.039650e+00	7.057096e-03	nan	nan
-3.920000e+00	-3.840000e+00	-2.039650e+00	-1.992660e+00	9.137766e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.992660e+00	-1.945670e+00	8.882874e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.945670e+00	-1.898680e+00	7.728998e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.898680e+00	-1.851690e+00	1.056908e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.851690e+00	-1.804700e+00	8.231331e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.804700e+00	-1.757710e+00	1.270730e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.757710e+00	-1.710720e+00	1.034312e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.710720e+00	-1.663730e+00	6.809993e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.663730e+00	-1.616740e+00	3.533423e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.616740e+00	-1.569750e+00	3.984012e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.569750e+00	-1.522760e+00	1.199080e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.522760e+00	-1.475770e+00	8.267631e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.475770e+00	-1.428780e+00	6.555251e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.428780e+00	-1.381790e+00	7.767737e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.381790e+00	-1.334800e+00	5.883576e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.334800e+00	-1.287810e+00	8.924030e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.287810e+00	-1.240820e+00	5.387361e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.240820e+00	-1.193830e+00	9.608771e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.193830e+00	-1.146840e+00	7.753098e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.146840e+00	-1.099850e+00	7.531683e-03	nan	nan
-3.920000e+00	-3.840000e+00	-1.099850e+00	-1.052860e+00	1.803677e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.052870e+00	-1.005880e+00	1.226580e-02	nan	nan
-3.920000e+00	-3.840000e+00	-1.005880e+00	-9.588904e-01	7.560711e-03	nan	nan
-3.920000e+00	-3.840000e+00	-9.588860e-01	-9.118964e-01	8.938837e-03	nan	nan
-3.920000e+00	-3.840000e+00	-9.118960e-01	-8.649064e-01	1.015221e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.649059e-01	-8.179163e-01	1.200410e-02	nan	nan
-3.920000e+00	-3.840000e+00	-8.179170e-01	-7.709274e-01	1.080471e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.709270e-01	-7.239374e-01	1.179379e-02	nan	nan
-3.920000e+00	-3.840000e+00	-7.239370e-01	-6.769474e-01	8.989933e-03	nan	nan
-3.920000e+00	-3.840000e+00	-6.769480e-01	-6.299584e-01	1.088977e-02	nan	nan
-3.920000e+00	-3.840000e+00	-6.299580e-01	-5.829684e-01	4.253816e-03	nan	nan
-3.920000e+00	-3.840000e+00	-5.829680e-01	-5.359784e-01	6.822246e-03	nan	nan
-3.920000e+00	-3.840000e+00	-5.359779e-01	-4.889882e-01	4.927423e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.889890e-01	-4.419993e-01	3.991672e-03	nan	nan
-3.920000e+00	-3.840000e+00	-4.419990e-01	-3.950092e-01	8.458810e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.950090e-01	-3.480193e-01	3.287127e-03	nan	nan
-3.920000e+00	-3.840000e+00	-3.480200e-01	-3.010302e-01	2.824002e-03	nan	nan
-3.840000e+00	-3.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.718060e+00	-4.671070e+00	7.082230e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.671070e+00	-4.624080e+00	4.741390e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.577090e+00	-4.530100e+00	2.360740e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.530100e+00	-4.483110e+00	1.416450e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.483110e+00	-4.436120e+00	7.082230e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.389130e+00	-4.342140e+00	4.671780e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.342140e+00	-4.295150e+00	2.335890e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.295150e+00	-4.248160e+00	2.344850e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.840000e+00	-3.760000e+00	-4.201180e+00	-4.154190e+00	4.696630e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.154190e+00	-4.107200e+00	6.985890e-04	nan	nan
-3.840000e+00	-3.760000e+00	-4.107200e+00	-4.060210e+00	1.626516e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.060210e+00	-4.013220e+00	1.661555e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.013220e+00	-3.966230e+00	1.889000e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.966230e+00	-3.919240e+00	2.811230e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.919240e+00	-3.872250e+00	1.414712e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.872250e+00	-3.825260e+00	1.401759e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.825260e+00	-3.778270e+00	2.818243e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.778270e+00	-3.731280e+00	2.100174e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.731280e+00	-3.684290e+00	3.264659e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.684290e+00	-3.637300e+00	1.417641e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.637300e+00	-3.590310e+00	2.840058e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.590310e+00	-3.543320e+00	2.839318e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.543320e+00	-3.496330e+00	1.652546e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.496330e+00	-3.449340e+00	2.605895e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.449340e+00	-3.402350e+00	7.245123e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.402350e+00	-3.355360e+00	6.788916e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.355360e+00	-3.308370e+00	5.652206e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.308370e+00	-3.261380e+00	5.840214e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.261380e+00	-3.214390e+00	5.861976e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.214390e+00	-3.167400e+00	6.094787e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.167400e+00	-3.120410e+00	1.168735e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.120410e+00	-3.073420e+00	1.409283e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.073420e+00	-3.026430e+00	1.551993e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.026430e+00	-2.979440e+00	1.835728e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.979440e+00	-2.932450e+00	4.643422e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.932450e+00	-2.885460e+00	2.724099e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.885460e+00	-2.838470e+00	2.372712e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.838470e+00	-2.791480e+00	2.089167e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.791480e+00	-2.744490e+00	2.983230e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.744490e+00	-2.697500e+00	2.675725e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.697500e+00	-2.650510e+00	2.955242e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.650510e+00	-2.603520e+00	4.064265e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.603530e+00	-2.556540e+00	5.231751e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.556540e+00	-2.509550e+00	5.102514e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.509550e+00	-2.462560e+00	6.124183e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.462560e+00	-2.415570e+00	4.501114e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.415570e+00	-2.368580e+00	2.562250e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.368580e+00	-2.321590e+00	1.640947e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.321590e+00	-2.274600e+00	1.148699e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.274600e+00	-2.227610e+00	8.664090e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.227610e+00	-2.180620e+00	7.029174e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.180620e+00	-2.133630e+00	1.013029e-02	nan	nan
-3.840000e+00	-3.760000e+00	-2.133630e+00	-2.086640e+00	9.164280e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.086640e+00	-2.039650e+00	7.954327e-03	nan	nan
-3.840000e+00	-3.760000e+00	-2.039650e+00	-1.992660e+00	4.927538e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.992660e+00	-1.945670e+00	7.550257e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.945670e+00	-1.898680e+00	5.624997e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.898680e+00	-1.851690e+00	4.217875e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.851690e+00	-1.804700e+00	4.013263e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.804700e+00	-1.757710e+00	3.975394e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.757710e+00	-1.710720e+00	5.892727e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.710720e+00	-1.663730e+00	6.133393e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.663730e+00	-1.616740e+00	5.154900e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.616740e+00	-1.569750e+00	7.961210e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.569750e+00	-1.522760e+00	6.772064e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.522760e+00	-1.475770e+00	6.321324e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.475770e+00	-1.428780e+00	8.416157e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.428780e+00	-1.381790e+00	7.224722e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.381790e+00	-1.334800e+00	1.054471e-02	nan	nan
-3.840000e+00	-3.760000e+00	-1.334800e+00	-1.287810e+00	6.586040e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.287810e+00	-1.240820e+00	7.050398e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.240820e+00	-1.193830e+00	5.168731e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.193830e+00	-1.146840e+00	4.935399e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.146840e+00	-1.099850e+00	5.636663e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.099850e+00	-1.052860e+00	5.383820e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.052870e+00	-1.005880e+00	5.863586e-03	nan	nan
-3.840000e+00	-3.760000e+00	-1.005880e+00	-9.588904e-01	4.915047e-03	nan	nan
-3.840000e+00	-3.760000e+00	-9.588860e-01	-9.118964e-01	4.228783e-03	nan	nan
-3.840000e+00	-3.760000e+00	-9.118960e-01	-8.649064e-01	6.577818e-03	nan	nan
-3.840000e+00	-3.760000e+00	-8.649059e-01	-8.179163e-01	4.939568e-03	nan	nan
-3.840000e+00	-3.760000e+00	-8.179170e-01	-7.709274e-01	2.818393e-03	nan	nan
-3.840000e+00	-3.760000e+00	-7.709270e-01	-7.239374e-01	8.930709e-03	nan	nan
-3.840000e+00	-3.760000e+00	-7.239370e-01	-6.769474e-01	4.458220e-03	nan	nan
-3.840000e+00	-3.760000e+00	-6.769480e-01	-6.299584e-01	7.990583e-03	nan	nan
-3.840000e+00	-3.760000e+00	-6.299580e-01	-5.829684e-01	9.160116e-03	nan	nan
-3.840000e+00	-3.760000e+00	-5.829680e-01	-5.359784e-01	7.259156e-03	nan	nan
-3.840000e+00	-3.760000e+00	-5.359779e-01	-4.889882e-01	7.729185e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.889890e-01	-4.419993e-01	8.000981e-03	nan	nan
-3.840000e+00	-3.760000e+00	-4.419990e-01	-3.950092e-01	6.119827e-03	nan	nan
-3.840000e+00	-3.760000e+00	-3.950090e-01	-3.480193e-01	1.032496e-02	nan	nan
-3.840000e+00	-3.760000e+00	-3.480200e-01	-3.010302e-01	7.517415e-03	nan	nan
-3.760000e+00	-3.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.671070e+00	-4.624080e+00	2.335890e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.760000e+00	-3.680000e+00	-4.483110e+00	-4.436120e+00	4.642670e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.436120e+00	-4.389130e+00	1.630040e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.389130e+00	-4.342140e+00	4.657260e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.342140e+00	-4.295150e+00	7.082230e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.295150e+00	-4.248160e+00	4.010057e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.248160e+00	-4.201170e+00	3.502583e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.201180e+00	-4.154190e+00	1.170738e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.154190e+00	-4.107200e+00	7.018000e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.107200e+00	-4.060210e+00	1.163045e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.060210e+00	-4.013220e+00	7.011010e-04	nan	nan
-3.760000e+00	-3.680000e+00	-4.013220e+00	-3.966230e+00	4.716540e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.966230e+00	-3.919240e+00	2.110915e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.919240e+00	-3.872250e+00	9.374520e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.872250e+00	-3.825260e+00	1.171936e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.825260e+00	-3.778270e+00	9.379060e-04	nan	nan
-3.760000e+00	-3.680000e+00	-3.778270e+00	-3.731280e+00	3.727963e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.731280e+00	-3.684290e+00	3.746327e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.684290e+00	-3.637300e+00	2.582642e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.637300e+00	-3.590310e+00	1.165676e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.590310e+00	-3.543320e+00	1.880395e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.543320e+00	-3.496330e+00	1.876284e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.496330e+00	-3.449340e+00	2.106730e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.449340e+00	-3.402350e+00	4.709389e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.402350e+00	-3.355360e+00	3.769121e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.355360e+00	-3.308370e+00	1.889396e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.308370e+00	-3.261380e+00	6.554968e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.261380e+00	-3.214390e+00	1.333989e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.214390e+00	-3.167400e+00	9.617631e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.167400e+00	-3.120410e+00	1.077627e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.120410e+00	-3.073420e+00	1.221784e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.073420e+00	-3.026430e+00	1.312146e-02	nan	nan
-3.760000e+00	-3.680000e+00	-3.026430e+00	-2.979440e+00	1.171818e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.979440e+00	-2.932450e+00	2.017003e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.932450e+00	-2.885460e+00	2.354664e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.885460e+00	-2.838470e+00	2.582704e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.838470e+00	-2.791480e+00	1.149533e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.791480e+00	-2.744490e+00	1.966734e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.744490e+00	-2.697500e+00	1.854354e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.697500e+00	-2.650510e+00	4.814027e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.650510e+00	-2.603520e+00	4.029480e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.603530e+00	-2.556540e+00	3.606100e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.556540e+00	-2.509550e+00	4.128822e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.509550e+00	-2.462560e+00	4.808736e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.462560e+00	-2.415570e+00	4.905534e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.415570e+00	-2.368580e+00	6.950060e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.368580e+00	-2.321590e+00	4.289447e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.321590e+00	-2.274600e+00	2.629457e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.274600e+00	-2.227610e+00	2.203036e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.227610e+00	-2.180620e+00	1.407431e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.180620e+00	-2.133630e+00	1.219517e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.133630e+00	-2.086640e+00	1.337879e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.086640e+00	-2.039650e+00	1.430552e-02	nan	nan
-3.760000e+00	-3.680000e+00	-2.039650e+00	-1.992660e+00	9.854102e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.992660e+00	-1.945670e+00	1.050000e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.945670e+00	-1.898680e+00	1.269918e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.898680e+00	-1.851690e+00	1.674768e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.851690e+00	-1.804700e+00	8.237201e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.804700e+00	-1.757710e+00	5.403741e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.757710e+00	-1.710720e+00	5.170741e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.710720e+00	-1.663730e+00	6.105726e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.663730e+00	-1.616740e+00	8.658784e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.616740e+00	-1.569750e+00	7.740792e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.569750e+00	-1.522760e+00	4.469042e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.522760e+00	-1.475770e+00	7.964096e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.475770e+00	-1.428780e+00	5.881438e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.428780e+00	-1.381790e+00	6.127807e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.381790e+00	-1.334800e+00	8.220419e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.334800e+00	-1.287810e+00	8.462342e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.287810e+00	-1.240820e+00	4.938324e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.240820e+00	-1.193830e+00	6.572754e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.193830e+00	-1.146840e+00	5.873722e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.146840e+00	-1.099850e+00	1.243257e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.099850e+00	-1.052860e+00	4.697353e-03	nan	nan
-3.760000e+00	-3.680000e+00	-1.052870e+00	-1.005880e+00	1.108909e-02	nan	nan
-3.760000e+00	-3.680000e+00	-1.005880e+00	-9.588904e-01	5.629617e-03	nan	nan
-3.760000e+00	-3.680000e+00	-9.588860e-01	-9.118964e-01	1.003673e-02	nan	nan
-3.760000e+00	-3.680000e+00	-9.118960e-01	-8.649064e-01	1.404789e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.649059e-01	-8.179163e-01	1.168351e-02	nan	nan
-3.760000e+00	-3.680000e+00	-8.179170e-01	-7.709274e-01	7.011465e-03	nan	nan
-3.760000e+00	-3.680000e+00	-7.709270e-01	-7.239374e-01	1.544101e-02	nan	nan
-3.760000e+00	-3.680000e+00	-7.239370e-01	-6.769474e-01	9.861255e-03	nan	nan
-3.760000e+00	-3.680000e+00	-6.769480e-01	-6.299584e-01	7.021712e-03	nan	nan
-3.760000e+00	-3.680000e+00	-6.299580e-01	-5.829684e-01	1.056394e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.829680e-01	-5.359784e-01	1.286880e-02	nan	nan
-3.760000e+00	-3.680000e+00	-5.359779e-01	-4.889882e-01	7.724092e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.889890e-01	-4.419993e-01	4.926355e-03	nan	nan
-3.760000e+00	-3.680000e+00	-4.419990e-01	-3.950092e-01	3.273830e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.950090e-01	-3.480193e-01	7.520803e-03	nan	nan
-3.760000e+00	-3.680000e+00	-3.480200e-01	-3.010302e-01	5.854288e-03	nan	nan
-3.680000e+00	-3.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.859030e+00	-4.812040e+00	4.721490e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.765050e+00	-4.718060e+00	4.721490e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.671070e+00	-4.624080e+00	2.360740e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.436120e+00	-4.389130e+00	2.328630e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.295150e+00	-4.248160e+00	2.328630e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.680000e+00	-3.600000e+00	-4.201180e+00	-4.154190e+00	2.089258e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.154190e+00	-4.107200e+00	3.541069e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.107200e+00	-4.060210e+00	1.878701e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.060210e+00	-4.013220e+00	4.642980e-04	nan	nan
-3.680000e+00	-3.600000e+00	-4.013220e+00	-3.966230e+00	1.885383e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.966230e+00	-3.919240e+00	1.884654e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.919240e+00	-3.872250e+00	4.666490e-04	nan	nan
-3.680000e+00	-3.600000e+00	-3.872250e+00	-3.825260e+00	2.112056e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.825260e+00	-3.778270e+00	1.173206e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.778270e+00	-3.731280e+00	7.027230e-04	nan	nan
-3.680000e+00	-3.600000e+00	-3.731280e+00	-3.684290e+00	1.645833e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.684290e+00	-3.637300e+00	2.581702e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.637300e+00	-3.590310e+00	3.997289e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.590310e+00	-3.543320e+00	2.348226e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.543320e+00	-3.496330e+00	2.825510e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.496330e+00	-3.449340e+00	5.416104e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.449340e+00	-3.402350e+00	1.651369e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.402350e+00	-3.355360e+00	7.270302e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.355360e+00	-3.308370e+00	6.385035e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.308370e+00	-3.261380e+00	4.698792e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.261380e+00	-3.214390e+00	7.076811e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.214390e+00	-3.167400e+00	5.878227e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.167400e+00	-3.120410e+00	1.109241e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.120410e+00	-3.073420e+00	9.632679e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.073420e+00	-3.026430e+00	1.409666e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.026430e+00	-2.979440e+00	2.345130e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.979440e+00	-2.932450e+00	1.410593e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.932450e+00	-2.885460e+00	1.850051e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.885460e+00	-2.838470e+00	2.484577e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.838470e+00	-2.791480e+00	1.663148e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.791480e+00	-2.744490e+00	2.923690e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.744490e+00	-2.697500e+00	2.885828e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.697500e+00	-2.650510e+00	3.585504e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.650510e+00	-2.603520e+00	3.068278e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.603530e+00	-2.556540e+00	4.110902e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.556540e+00	-2.509550e+00	3.553280e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.509550e+00	-2.462560e+00	3.879276e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.462560e+00	-2.415570e+00	5.215245e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.415570e+00	-2.368580e+00	4.849670e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.368580e+00	-2.321590e+00	6.159258e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.321590e+00	-2.274600e+00	4.926511e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.274600e+00	-2.227610e+00	3.170746e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.227610e+00	-2.180620e+00	1.783174e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.180620e+00	-2.133630e+00	2.177619e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.133630e+00	-2.086640e+00	1.195548e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.086640e+00	-2.039650e+00	1.217799e-02	nan	nan
-3.680000e+00	-3.600000e+00	-2.039650e+00	-1.992660e+00	8.678848e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.992660e+00	-1.945670e+00	8.678965e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.945670e+00	-1.898680e+00	6.565003e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.898680e+00	-1.851690e+00	1.189245e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.851690e+00	-1.804700e+00	1.124492e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.804700e+00	-1.757710e+00	7.739856e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.757710e+00	-1.710720e+00	6.111062e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.710720e+00	-1.663730e+00	1.553435e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.663730e+00	-1.616740e+00	1.431700e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.616740e+00	-1.569750e+00	1.191318e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.569750e+00	-1.522760e+00	1.170300e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.522760e+00	-1.475770e+00	5.396977e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.475770e+00	-1.428780e+00	4.208059e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.428780e+00	-1.381790e+00	8.932634e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.381790e+00	-1.334800e+00	3.513794e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.334800e+00	-1.287810e+00	6.104384e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.287810e+00	-1.240820e+00	8.469487e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.240820e+00	-1.193830e+00	1.083475e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.193830e+00	-1.146840e+00	5.163793e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.146840e+00	-1.099850e+00	6.094215e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.099850e+00	-1.052860e+00	7.474993e-03	nan	nan
-3.680000e+00	-3.600000e+00	-1.052870e+00	-1.005880e+00	1.144360e-02	nan	nan
-3.680000e+00	-3.600000e+00	-1.005880e+00	-9.588904e-01	1.274961e-02	nan	nan
-3.680000e+00	-3.600000e+00	-9.588860e-01	-9.118964e-01	9.233058e-03	nan	nan
-3.680000e+00	-3.600000e+00	-9.118960e-01	-8.649064e-01	1.179353e-02	nan	nan
-3.680000e+00	-3.600000e+00	-8.649059e-01	-8.179163e-01	4.220790e-03	nan	nan
-3.680000e+00	-3.600000e+00	-8.179170e-01	-7.709274e-01	5.153603e-03	nan	nan
-3.680000e+00	-3.600000e+00	-7.709270e-01	-7.239374e-01	3.297788e-03	nan	nan
-3.680000e+00	-3.600000e+00	-7.239370e-01	-6.769474e-01	5.408431e-03	nan	nan
-3.680000e+00	-3.600000e+00	-6.769480e-01	-6.299584e-01	1.285605e-02	nan	nan
-3.680000e+00	-3.600000e+00	-6.299580e-01	-5.829684e-01	1.474970e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.829680e-01	-5.359784e-01	1.009673e-02	nan	nan
-3.680000e+00	-3.600000e+00	-5.359779e-01	-4.889882e-01	7.019461e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.889890e-01	-4.419993e-01	6.353342e-03	nan	nan
-3.680000e+00	-3.600000e+00	-4.419990e-01	-3.950092e-01	1.551912e-02	nan	nan
-3.680000e+00	-3.600000e+00	-3.950090e-01	-3.480193e-01	8.687585e-03	nan	nan
-3.680000e+00	-3.600000e+00	-3.480200e-01	-3.010302e-01	7.998079e-03	nan	nan
-3.600000e+00	-3.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.906020e+00	-4.859030e+00	1.191860e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.859030e+00	-4.812040e+00	7.128180e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.812040e+00	-4.765050e+00	6.964010e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.765050e+00	-4.718060e+00	9.285340e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.671070e+00	-4.624080e+00	2.321340e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-4.577090e+00	-4.530100e+00	2.321340e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.530100e+00	-4.483110e+00	2.380650e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.483110e+00	-4.436120e+00	7.027000e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.436120e+00	-4.389130e+00	2.383720e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.389130e+00	-4.342140e+00	4.689690e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.342140e+00	-4.295150e+00	2.328630e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.295150e+00	-4.248160e+00	2.380650e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.248160e+00	-4.201170e+00	2.335890e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.201180e+00	-4.154190e+00	4.643280e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.154190e+00	-4.107200e+00	1.666450e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.107200e+00	-4.060210e+00	7.082930e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.060210e+00	-4.013220e+00	2.380650e-04	nan	nan
-3.600000e+00	-3.520000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.520000e+00	-3.966230e+00	-3.919240e+00	1.180224e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.919240e+00	-3.872250e+00	6.964920e-04	nan	nan
-3.600000e+00	-3.520000e+00	-3.872250e+00	-3.825260e+00	1.395081e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.825260e+00	-3.778270e+00	2.338611e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.778270e+00	-3.731280e+00	2.557639e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.731280e+00	-3.684290e+00	1.880948e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.684290e+00	-3.637300e+00	2.099305e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.637300e+00	-3.590310e+00	1.874337e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.590310e+00	-3.543320e+00	3.038880e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.543320e+00	-3.496330e+00	2.105935e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.496330e+00	-3.449340e+00	1.640268e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.449340e+00	-3.402350e+00	2.337040e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.402350e+00	-3.355360e+00	4.932040e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.355360e+00	-3.308370e+00	4.942811e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.308370e+00	-3.261380e+00	5.877635e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.261380e+00	-3.214390e+00	5.162556e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.214390e+00	-3.167400e+00	9.212941e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.167400e+00	-3.120410e+00	7.571016e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.120410e+00	-3.073420e+00	9.425156e-03	nan	nan
-3.600000e+00	-3.520000e+00	-3.073420e+00	-3.026430e+00	2.016141e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.026430e+00	-2.979440e+00	1.083392e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.979440e+00	-2.932450e+00	1.102208e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.932450e+00	-2.885460e+00	1.360765e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.885460e+00	-2.838470e+00	1.571837e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.838470e+00	-2.791480e+00	1.570388e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.791480e+00	-2.744490e+00	2.112852e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.744490e+00	-2.697500e+00	3.095335e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.697500e+00	-2.650510e+00	3.322611e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.650510e+00	-2.603520e+00	3.622649e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.603530e+00	-2.556540e+00	2.746625e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.556540e+00	-2.509550e+00	3.581423e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.509550e+00	-2.462560e+00	4.919360e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.462560e+00	-2.415570e+00	3.473388e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.415570e+00	-2.368580e+00	3.217008e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.368580e+00	-2.321590e+00	4.202526e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.321590e+00	-2.274600e+00	6.052511e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.274600e+00	-2.227610e+00	7.451523e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.227610e+00	-2.180620e+00	6.251707e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.180620e+00	-2.133630e+00	3.343197e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.133630e+00	-2.086640e+00	2.024226e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.086640e+00	-2.039650e+00	1.127930e-02	nan	nan
-3.600000e+00	-3.520000e+00	-2.039650e+00	-1.992660e+00	1.170923e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.992660e+00	-1.945670e+00	1.100526e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.945670e+00	-1.898680e+00	1.122056e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.898680e+00	-1.851690e+00	1.029450e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.851690e+00	-1.804700e+00	5.626233e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.804700e+00	-1.757710e+00	7.078600e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.757710e+00	-1.710720e+00	1.035549e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.710720e+00	-1.663730e+00	4.002732e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.663730e+00	-1.616740e+00	1.078933e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.616740e+00	-1.569750e+00	7.048756e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.569750e+00	-1.522760e+00	1.504068e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.522760e+00	-1.475770e+00	1.077877e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.475770e+00	-1.428780e+00	1.216884e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.428780e+00	-1.381790e+00	1.477165e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.381790e+00	-1.334800e+00	7.288924e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.334800e+00	-1.287810e+00	1.052146e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.287810e+00	-1.240820e+00	5.875843e-03	nan	nan
-3.600000e+00	-3.520000e+00	-1.240820e+00	-1.193830e+00	1.145846e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.193830e+00	-1.146840e+00	1.339669e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.146840e+00	-1.099850e+00	1.407477e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.099850e+00	-1.052860e+00	1.097169e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.052870e+00	-1.005880e+00	1.101951e-02	nan	nan
-3.600000e+00	-3.520000e+00	-1.005880e+00	-9.588904e-01	1.289748e-02	nan	nan
-3.600000e+00	-3.520000e+00	-9.588860e-01	-9.118964e-01	8.676493e-03	nan	nan
-3.600000e+00	-3.520000e+00	-9.118960e-01	-8.649064e-01	7.515860e-03	nan	nan
-3.600000e+00	-3.520000e+00	-8.649059e-01	-8.179163e-01	6.803998e-03	nan	nan
-3.600000e+00	-3.520000e+00	-8.179170e-01	-7.709274e-01	6.110845e-03	nan	nan
-3.600000e+00	-3.520000e+00	-7.709270e-01	-7.239374e-01	9.172885e-03	nan	nan
-3.600000e+00	-3.520000e+00	-7.239370e-01	-6.769474e-01	4.465435e-03	nan	nan
-3.600000e+00	-3.520000e+00	-6.769480e-01	-6.299584e-01	7.475451e-03	nan	nan
-3.600000e+00	-3.520000e+00	-6.299580e-01	-5.829684e-01	7.277272e-03	nan	nan
-3.600000e+00	-3.520000e+00	-5.829680e-01	-5.359784e-01	1.508823e-02	nan	nan
-3.600000e+00	-3.520000e+00	-5.359779e-01	-4.889882e-01	1.151046e-02	nan	nan
-3.600000e+00	-3.520000e+00	-4.889890e-01	-4.419993e-01	7.734943e-03	nan	nan
-3.600000e+00	-3.520000e+00	-4.419990e-01	-3.950092e-01	1.010837e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.950090e-01	-3.480193e-01	1.334914e-02	nan	nan
-3.600000e+00	-3.520000e+00	-3.480200e-01	-3.010302e-01	1.260984e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.812040e+00	-4.765050e+00	2.360740e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.624080e+00	-4.577090e+00	2.321340e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.577090e+00	-4.530100e+00	2.360740e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.483110e+00	-4.436120e+00	4.689690e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.520000e+00	-3.440000e+00	-4.295150e+00	-4.248160e+00	9.442980e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.248160e+00	-4.201170e+00	1.163840e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.201180e+00	-4.154190e+00	6.970440e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.154190e+00	-4.107200e+00	4.646040e-04	nan	nan
-3.520000e+00	-3.440000e+00	-4.107200e+00	-4.060210e+00	3.048401e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.060210e+00	-4.013220e+00	1.403713e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.013220e+00	-3.966230e+00	1.169401e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.966230e+00	-3.919240e+00	1.176549e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.919240e+00	-3.872250e+00	1.868883e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.872250e+00	-3.825260e+00	6.985890e-04	nan	nan
-3.520000e+00	-3.440000e+00	-3.825260e+00	-3.778270e+00	2.598207e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.778270e+00	-3.731280e+00	2.833782e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.731280e+00	-3.684290e+00	2.804712e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.684290e+00	-3.637300e+00	7.105210e-04	nan	nan
-3.520000e+00	-3.440000e+00	-3.637300e+00	-3.590310e+00	2.112170e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.590310e+00	-3.543320e+00	2.102730e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.543320e+00	-3.496330e+00	1.864116e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.496330e+00	-3.449340e+00	4.450913e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.449340e+00	-3.402350e+00	5.173469e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.402350e+00	-3.355360e+00	8.671420e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.355360e+00	-3.308370e+00	7.520255e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.308370e+00	-3.261380e+00	7.525435e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.261380e+00	-3.214390e+00	6.089287e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.214390e+00	-3.167400e+00	9.130001e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.167400e+00	-3.120410e+00	8.938460e-03	nan	nan
-3.520000e+00	-3.440000e+00	-3.120410e+00	-3.073420e+00	1.191393e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.073420e+00	-3.026430e+00	1.357258e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.026430e+00	-2.979440e+00	8.416344e-03	nan	nan
-3.520000e+00	-3.440000e+00	-2.979440e+00	-2.932450e+00	1.074390e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.932450e+00	-2.885460e+00	1.541307e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.885460e+00	-2.838470e+00	1.453418e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.838470e+00	-2.791480e+00	1.410877e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.791480e+00	-2.744490e+00	3.142405e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.744490e+00	-2.697500e+00	3.256704e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.697500e+00	-2.650510e+00	2.531489e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.650510e+00	-2.603520e+00	2.811789e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.603530e+00	-2.556540e+00	4.642482e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.556540e+00	-2.509550e+00	3.613322e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.509550e+00	-2.462560e+00	2.784949e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.462560e+00	-2.415570e+00	3.959121e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.415570e+00	-2.368580e+00	4.136190e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.368580e+00	-2.321590e+00	4.068606e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.321590e+00	-2.274600e+00	4.387818e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.274600e+00	-2.227610e+00	5.136792e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.227610e+00	-2.180620e+00	5.024606e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.180620e+00	-2.133630e+00	6.862758e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.133630e+00	-2.086640e+00	3.464291e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.086640e+00	-2.039650e+00	1.943136e-02	nan	nan
-3.520000e+00	-3.440000e+00	-2.039650e+00	-1.992660e+00	1.429696e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.992660e+00	-1.945670e+00	1.408930e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.945670e+00	-1.898680e+00	1.127036e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.898680e+00	-1.851690e+00	7.975871e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.851690e+00	-1.804700e+00	1.433277e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.804700e+00	-1.757710e+00	1.434139e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.757710e+00	-1.710720e+00	7.986196e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.710720e+00	-1.663730e+00	8.425950e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.663730e+00	-1.616740e+00	9.644955e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.616740e+00	-1.569750e+00	1.432717e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.569750e+00	-1.522760e+00	1.988224e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.522760e+00	-1.475770e+00	8.886947e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.475770e+00	-1.428780e+00	9.599144e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.428780e+00	-1.381790e+00	5.380324e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.381790e+00	-1.334800e+00	5.856913e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.334800e+00	-1.287810e+00	9.832212e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.287810e+00	-1.240820e+00	7.979807e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.240820e+00	-1.193830e+00	1.592757e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.193830e+00	-1.146840e+00	1.170358e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.146840e+00	-1.099850e+00	8.680746e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.099850e+00	-1.052860e+00	9.111395e-03	nan	nan
-3.520000e+00	-3.440000e+00	-1.052870e+00	-1.005880e+00	1.686775e-02	nan	nan
-3.520000e+00	-3.440000e+00	-1.005880e+00	-9.588904e-01	7.249481e-03	nan	nan
-3.520000e+00	-3.440000e+00	-9.588860e-01	-9.118964e-01	9.878724e-03	nan	nan
-3.520000e+00	-3.440000e+00	-9.118960e-01	-8.649064e-01	7.943662e-03	nan	nan
-3.520000e+00	-3.440000e+00	-8.649059e-01	-8.179163e-01	1.773486e-02	nan	nan
-3.520000e+00	-3.440000e+00	-8.179170e-01	-7.709274e-01	1.220633e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.709270e-01	-7.239374e-01	1.051315e-02	nan	nan
-3.520000e+00	-3.440000e+00	-7.239370e-01	-6.769474e-01	2.124401e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.769480e-01	-6.299584e-01	1.390422e-02	nan	nan
-3.520000e+00	-3.440000e+00	-6.299580e-01	-5.829684e-01	2.814349e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.829680e-01	-5.359784e-01	1.878843e-02	nan	nan
-3.520000e+00	-3.440000e+00	-5.359779e-01	-4.889882e-01	1.556132e-02	nan	nan
-3.520000e+00	-3.440000e+00	-4.889890e-01	-4.419993e-01	9.845539e-03	nan	nan
-3.520000e+00	-3.440000e+00	-4.419990e-01	-3.950092e-01	1.362955e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.950090e-01	-3.480193e-01	1.982690e-02	nan	nan
-3.520000e+00	-3.440000e+00	-3.480200e-01	-3.010302e-01	1.054996e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.859030e+00	-4.812040e+00	2.383720e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.765050e+00	-4.718060e+00	2.383720e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.440000e+00	-3.360000e+00	-4.624080e+00	-4.577090e+00	9.522580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.577090e+00	-4.530100e+00	9.522580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.530100e+00	-4.483110e+00	9.522580e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.483110e+00	-4.436120e+00	7.082630e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.436120e+00	-4.389130e+00	2.380650e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.389130e+00	-4.342140e+00	1.170966e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.342140e+00	-4.295150e+00	7.007670e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.295150e+00	-4.248160e+00	1.163348e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.248160e+00	-4.201170e+00	2.108320e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.201180e+00	-4.154190e+00	9.342720e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.154190e+00	-4.107200e+00	1.169175e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.107200e+00	-4.060210e+00	2.335890e-04	nan	nan
-3.440000e+00	-3.360000e+00	-4.060210e+00	-4.013220e+00	3.541647e-03	nan	nan
-3.440000e+00	-3.360000e+00	-4.013220e+00	-3.966230e+00	7.100260e-04	nan	nan
-3.440000e+00	-3.360000e+00	-3.966230e+00	-3.919240e+00	1.397563e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.919240e+00	-3.872250e+00	1.398988e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.872250e+00	-3.825260e+00	3.043164e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.825260e+00	-3.778270e+00	3.275539e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.778270e+00	-3.731280e+00	3.298175e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.731280e+00	-3.684290e+00	5.423940e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.684290e+00	-3.637300e+00	2.582405e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.637300e+00	-3.590310e+00	3.539010e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.590310e+00	-3.543320e+00	7.731044e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.543320e+00	-3.496330e+00	1.641558e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.496330e+00	-3.449340e+00	2.835721e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.449340e+00	-3.402350e+00	1.012587e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.402350e+00	-3.355360e+00	4.902419e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.355360e+00	-3.308370e+00	3.071617e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.308370e+00	-3.261380e+00	4.681326e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.261380e+00	-3.214390e+00	4.673699e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.214390e+00	-3.167400e+00	3.728864e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.167400e+00	-3.120410e+00	4.687798e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.120410e+00	-3.073420e+00	4.916684e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.073420e+00	-3.026430e+00	8.681211e-03	nan	nan
-3.440000e+00	-3.360000e+00	-3.026430e+00	-2.979440e+00	1.587849e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.979440e+00	-2.932450e+00	1.797036e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.932450e+00	-2.885460e+00	1.499648e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.885460e+00	-2.838470e+00	1.809853e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.838470e+00	-2.791480e+00	1.480681e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.791480e+00	-2.744490e+00	1.361125e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.744490e+00	-2.697500e+00	2.442568e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.697500e+00	-2.650510e+00	4.402094e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.650510e+00	-2.603520e+00	2.840364e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.603530e+00	-2.556540e+00	2.816420e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.556540e+00	-2.509550e+00	3.901344e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.509550e+00	-2.462560e+00	3.607536e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.462560e+00	-2.415570e+00	4.327745e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.415570e+00	-2.368580e+00	4.377109e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.368580e+00	-2.321590e+00	4.300043e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.321590e+00	-2.274600e+00	4.347101e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.274600e+00	-2.227610e+00	3.455473e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.227610e+00	-2.180620e+00	4.207153e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.180620e+00	-2.133630e+00	5.007582e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.133630e+00	-2.086640e+00	5.756439e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.086640e+00	-2.039650e+00	5.615861e-02	nan	nan
-3.440000e+00	-3.360000e+00	-2.039650e+00	-1.992660e+00	3.332731e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.992660e+00	-1.945670e+00	1.854531e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.945670e+00	-1.898680e+00	1.529045e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.898680e+00	-1.851690e+00	1.808418e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.851690e+00	-1.804700e+00	1.363563e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.804700e+00	-1.757710e+00	1.082687e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.757710e+00	-1.710720e+00	9.392707e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.710720e+00	-1.663730e+00	8.448690e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.663730e+00	-1.616740e+00	8.463425e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.616740e+00	-1.569750e+00	9.586830e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.569750e+00	-1.522760e+00	1.359420e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.522760e+00	-1.475770e+00	8.916245e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.475770e+00	-1.428780e+00	1.356552e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.428780e+00	-1.381790e+00	1.595466e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.381790e+00	-1.334800e+00	1.478738e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.334800e+00	-1.287810e+00	1.386787e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.287810e+00	-1.240820e+00	1.173101e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.240820e+00	-1.193830e+00	9.602881e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.193830e+00	-1.146840e+00	1.448505e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.146840e+00	-1.099850e+00	9.626792e-03	nan	nan
-3.440000e+00	-3.360000e+00	-1.099850e+00	-1.052860e+00	1.479586e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.052870e+00	-1.005880e+00	1.737504e-02	nan	nan
-3.440000e+00	-3.360000e+00	-1.005880e+00	-9.588904e-01	1.424206e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.588860e-01	-9.118964e-01	1.331558e-02	nan	nan
-3.440000e+00	-3.360000e+00	-9.118960e-01	-8.649064e-01	1.030184e-02	nan	nan
-3.440000e+00	-3.360000e+00	-8.649059e-01	-8.179163e-01	9.121491e-03	nan	nan
-3.440000e+00	-3.360000e+00	-8.179170e-01	-7.709274e-01	7.706797e-03	nan	nan
-3.440000e+00	-3.360000e+00	-7.709270e-01	-7.239374e-01	1.174646e-02	nan	nan
-3.440000e+00	-3.360000e+00	-7.239370e-01	-6.769474e-01	8.450302e-03	nan	nan
-3.440000e+00	-3.360000e+00	-6.769480e-01	-6.299584e-01	6.549859e-03	nan	nan
-3.440000e+00	-3.360000e+00	-6.299580e-01	-5.829684e-01	1.284547e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.829680e-01	-5.359784e-01	1.097794e-02	nan	nan
-3.440000e+00	-3.360000e+00	-5.359779e-01	-4.889882e-01	1.150935e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.889890e-01	-4.419993e-01	1.497812e-02	nan	nan
-3.440000e+00	-3.360000e+00	-4.419990e-01	-3.950092e-01	1.193580e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.950090e-01	-3.480193e-01	1.055559e-02	nan	nan
-3.440000e+00	-3.360000e+00	-3.480200e-01	-3.010302e-01	1.176186e-02	nan	nan
-3.360000e+00	-3.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.718060e+00	-4.671070e+00	2.360740e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.436120e+00	-4.389130e+00	4.767440e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.360000e+00	-3.280000e+00	-4.342140e+00	-4.295150e+00	2.383720e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.295150e+00	-4.248160e+00	4.744460e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.248160e+00	-4.201170e+00	2.360740e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.201180e+00	-4.154190e+00	2.360740e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.154190e+00	-4.107200e+00	2.335890e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.107200e+00	-4.060210e+00	7.102140e-04	nan	nan
-3.360000e+00	-3.280000e+00	-4.060210e+00	-4.013220e+00	1.406009e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.013220e+00	-3.966230e+00	1.882182e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.966230e+00	-3.919240e+00	1.393445e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.919240e+00	-3.872250e+00	9.410650e-04	nan	nan
-3.360000e+00	-3.280000e+00	-3.872250e+00	-3.825260e+00	3.501577e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.825260e+00	-3.778270e+00	5.621174e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.778270e+00	-3.731280e+00	2.573895e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.731280e+00	-3.684290e+00	1.875819e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.684290e+00	-3.637300e+00	3.312964e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.637300e+00	-3.590310e+00	3.764870e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.590310e+00	-3.543320e+00	1.415047e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.543320e+00	-3.496330e+00	4.948311e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.496330e+00	-3.449340e+00	3.773168e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.449340e+00	-3.402350e+00	1.884065e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.402350e+00	-3.355360e+00	3.773878e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.355360e+00	-3.308370e+00	4.244268e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.308370e+00	-3.261380e+00	5.660643e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.261380e+00	-3.214390e+00	2.110265e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.214390e+00	-3.167400e+00	5.855736e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.167400e+00	-3.120410e+00	3.512795e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.120410e+00	-3.073420e+00	4.443912e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.073420e+00	-3.026430e+00	5.187148e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.026430e+00	-2.979440e+00	8.693232e-03	nan	nan
-3.360000e+00	-3.280000e+00	-2.979440e+00	-2.932450e+00	8.666498e-03	nan	nan
-3.360000e+00	-3.280000e+00	-2.932450e+00	-2.885460e+00	1.269486e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.885460e+00	-2.838470e+00	1.599386e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.838470e+00	-2.791480e+00	1.690902e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.791480e+00	-2.744490e+00	1.872495e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.744490e+00	-2.697500e+00	1.986271e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.697500e+00	-2.650510e+00	2.858250e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.650510e+00	-2.603520e+00	1.996513e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.603530e+00	-2.556540e+00	2.796126e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.556540e+00	-2.509550e+00	2.277172e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.509550e+00	-2.462560e+00	3.146039e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.462560e+00	-2.415570e+00	3.329244e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.415570e+00	-2.368580e+00	2.763957e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.368580e+00	-2.321590e+00	3.579525e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.321590e+00	-2.274600e+00	5.046363e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.274600e+00	-2.227610e+00	3.174953e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.227610e+00	-2.180620e+00	3.189096e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.180620e+00	-2.133630e+00	4.597924e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.133630e+00	-2.086640e+00	3.805855e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.086640e+00	-2.039650e+00	4.389804e-02	nan	nan
-3.360000e+00	-3.280000e+00	-2.039650e+00	-1.992660e+00	4.766549e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.992660e+00	-1.945670e+00	3.899753e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.945670e+00	-1.898680e+00	2.727129e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.898680e+00	-1.851690e+00	1.923244e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.851690e+00	-1.804700e+00	1.358344e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.804700e+00	-1.757710e+00	2.271281e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.757710e+00	-1.710720e+00	1.517966e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.710720e+00	-1.663730e+00	9.137817e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.663730e+00	-1.616740e+00	9.598972e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.616740e+00	-1.569750e+00	1.032062e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.569750e+00	-1.522760e+00	1.009178e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.522760e+00	-1.475770e+00	5.611630e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.475770e+00	-1.428780e+00	9.386220e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.428780e+00	-1.381790e+00	9.165354e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.381790e+00	-1.334800e+00	7.277353e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.334800e+00	-1.287810e+00	1.034053e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.287810e+00	-1.240820e+00	9.364625e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.240820e+00	-1.193830e+00	5.640701e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.193830e+00	-1.146840e+00	1.084801e-02	nan	nan
-3.360000e+00	-3.280000e+00	-1.146840e+00	-1.099850e+00	9.429203e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.099850e+00	-1.052860e+00	8.694927e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.052870e+00	-1.005880e+00	7.522699e-03	nan	nan
-3.360000e+00	-3.280000e+00	-1.005880e+00	-9.588904e-01	1.077641e-02	nan	nan
-3.360000e+00	-3.280000e+00	-9.588860e-01	-9.118964e-01	7.716585e-03	nan	nan
-3.360000e+00	-3.280000e+00	-9.118960e-01	-8.649064e-01	8.886942e-03	nan	nan
-3.360000e+00	-3.280000e+00	-8.649059e-01	-8.179163e-01	9.135240e-03	nan	nan
-3.360000e+00	-3.280000e+00	-8.179170e-01	-7.709274e-01	7.036101e-03	nan	nan
-3.360000e+00	-3.280000e+00	-7.709270e-01	-7.239374e-01	1.147114e-02	nan	nan
-3.360000e+00	-3.280000e+00	-7.239370e-01	-6.769474e-01	1.034020e-02	nan	nan
-3.360000e+00	-3.280000e+00	-6.769480e-01	-6.299584e-01	7.279801e-03	nan	nan
-3.360000e+00	-3.280000e+00	-6.299580e-01	-5.829684e-01	7.776406e-03	nan	nan
-3.360000e+00	-3.280000e+00	-5.829680e-01	-5.359784e-01	9.388947e-03	nan	nan
-3.360000e+00	-3.280000e+00	-5.359779e-01	-4.889882e-01	6.322654e-03	nan	nan
-3.360000e+00	-3.280000e+00	-4.889890e-01	-4.419993e-01	1.084123e-02	nan	nan
-3.360000e+00	-3.280000e+00	-4.419990e-01	-3.950092e-01	9.166681e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.950090e-01	-3.480193e-01	6.337455e-03	nan	nan
-3.360000e+00	-3.280000e+00	-3.480200e-01	-3.010302e-01	7.029508e-03	nan	nan
-3.280000e+00	-3.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.859030e+00	-4.812040e+00	2.380650e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.671070e+00	-4.624080e+00	6.995120e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.577090e+00	-4.530100e+00	2.328630e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.530100e+00	-4.483110e+00	3.033209e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.483110e+00	-4.436120e+00	1.398086e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.436120e+00	-4.389130e+00	2.344850e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.280000e+00	-3.200000e+00	-4.342140e+00	-4.295150e+00	7.057370e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.295150e+00	-4.248160e+00	2.360740e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.248160e+00	-4.201170e+00	9.368410e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.201180e+00	-4.154190e+00	6.978600e-04	nan	nan
-3.280000e+00	-3.200000e+00	-4.154190e+00	-4.107200e+00	3.094840e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.107200e+00	-4.060210e+00	1.887757e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.060210e+00	-4.013220e+00	1.168302e-03	nan	nan
-3.280000e+00	-3.200000e+00	-4.013220e+00	-3.966230e+00	2.613549e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.966230e+00	-3.919240e+00	2.117564e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.919240e+00	-3.872250e+00	3.066531e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.872250e+00	-3.825260e+00	1.889072e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.825260e+00	-3.778270e+00	2.597555e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.778270e+00	-3.731280e+00	3.550386e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.731280e+00	-3.684290e+00	3.046455e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.684290e+00	-3.637300e+00	7.088780e-04	nan	nan
-3.280000e+00	-3.200000e+00	-3.637300e+00	-3.590310e+00	1.885817e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.590310e+00	-3.543320e+00	2.591789e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.543320e+00	-3.496330e+00	2.359192e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.496330e+00	-3.449340e+00	2.562811e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.449340e+00	-3.402350e+00	2.801369e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.402350e+00	-3.355360e+00	2.334516e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.355360e+00	-3.308370e+00	2.105444e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.308370e+00	-3.261380e+00	4.194899e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.261380e+00	-3.214390e+00	1.875725e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.214390e+00	-3.167400e+00	9.135578e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.167400e+00	-3.120410e+00	4.418517e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.120410e+00	-3.073420e+00	4.668649e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.073420e+00	-3.026430e+00	6.304270e-03	nan	nan
-3.280000e+00	-3.200000e+00	-3.026430e+00	-2.979440e+00	5.638405e-03	nan	nan
-3.280000e+00	-3.200000e+00	-2.979440e+00	-2.932450e+00	8.698364e-03	nan	nan
-3.280000e+00	-3.200000e+00	-2.932450e+00	-2.885460e+00	8.249601e-03	nan	nan
-3.280000e+00	-3.200000e+00	-2.885460e+00	-2.838470e+00	7.045788e-03	nan	nan
-3.280000e+00	-3.200000e+00	-2.838470e+00	-2.791480e+00	1.662656e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.791480e+00	-2.744490e+00	1.964185e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.744490e+00	-2.697500e+00	1.851039e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.697500e+00	-2.650510e+00	1.379688e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.650510e+00	-2.603520e+00	2.743912e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.603530e+00	-2.556540e+00	2.903558e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.556540e+00	-2.509550e+00	3.077577e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.509550e+00	-2.462560e+00	2.874368e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.462560e+00	-2.415570e+00	2.353551e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.415570e+00	-2.368580e+00	2.345530e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.368580e+00	-2.321590e+00	2.251776e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.321590e+00	-2.274600e+00	4.674346e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.274600e+00	-2.227610e+00	3.209262e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.227610e+00	-2.180620e+00	4.133748e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.180620e+00	-2.133630e+00	4.481396e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.133630e+00	-2.086640e+00	4.434142e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.086640e+00	-2.039650e+00	4.110798e-02	nan	nan
-3.280000e+00	-3.200000e+00	-2.039650e+00	-1.992660e+00	3.782185e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.992660e+00	-1.945670e+00	5.345276e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.945670e+00	-1.898680e+00	3.512679e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.898680e+00	-1.851690e+00	4.028225e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.851690e+00	-1.804700e+00	2.740998e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.804700e+00	-1.757710e+00	1.383764e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.757710e+00	-1.710720e+00	1.572694e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.710720e+00	-1.663730e+00	1.288404e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.663730e+00	-1.616740e+00	1.731512e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.616740e+00	-1.569750e+00	1.404104e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.569750e+00	-1.522760e+00	1.639705e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.522760e+00	-1.475770e+00	9.352572e-03	nan	nan
-3.280000e+00	-3.200000e+00	-1.475770e+00	-1.428780e+00	1.238291e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.428780e+00	-1.381790e+00	7.037075e-03	nan	nan
-3.280000e+00	-3.200000e+00	-1.381790e+00	-1.334800e+00	1.223791e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.334800e+00	-1.287810e+00	1.553825e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.287810e+00	-1.240820e+00	1.665407e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.240820e+00	-1.193830e+00	1.191611e-02	nan	nan
-3.280000e+00	-3.200000e+00	-1.193830e+00	-1.146840e+00	8.433379e-03	nan	nan
-3.280000e+00	-3.200000e+00	-1.146840e+00	-1.099850e+00	8.898131e-03	nan	nan
-3.280000e+00	-3.200000e+00	-1.099850e+00	-1.052860e+00	9.160126e-03	nan	nan
-3.280000e+00	-3.200000e+00	-1.052870e+00	-1.005880e+00	8.220915e-03	nan	nan
-3.280000e+00	-3.200000e+00	-1.005880e+00	-9.588904e-01	1.078060e-02	nan	nan
-3.280000e+00	-3.200000e+00	-9.588860e-01	-9.118964e-01	7.794124e-03	nan	nan
-3.280000e+00	-3.200000e+00	-9.118960e-01	-8.649064e-01	9.688626e-03	nan	nan
-3.280000e+00	-3.200000e+00	-8.649059e-01	-8.179163e-01	9.883000e-03	nan	nan
-3.280000e+00	-3.200000e+00	-8.179170e-01	-7.709274e-01	1.052396e-02	nan	nan
-3.280000e+00	-3.200000e+00	-7.709270e-01	-7.239374e-01	9.621693e-03	nan	nan
-3.280000e+00	-3.200000e+00	-7.239370e-01	-6.769474e-01	1.793559e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.769480e-01	-6.299584e-01	1.269769e-02	nan	nan
-3.280000e+00	-3.200000e+00	-6.299580e-01	-5.829684e-01	1.078336e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.829680e-01	-5.359784e-01	1.189194e-02	nan	nan
-3.280000e+00	-3.200000e+00	-5.359779e-01	-4.889882e-01	1.247211e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.889890e-01	-4.419993e-01	2.009665e-02	nan	nan
-3.280000e+00	-3.200000e+00	-4.419990e-01	-3.950092e-01	1.476894e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.950090e-01	-3.480193e-01	1.341314e-02	nan	nan
-3.280000e+00	-3.200000e+00	-3.480200e-01	-3.010302e-01	8.925455e-03	nan	nan
-3.200000e+00	-3.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.342140e+00	-4.295150e+00	1.172420e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.295150e+00	-4.248160e+00	4.689690e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.248160e+00	-4.201170e+00	4.671780e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.201180e+00	-4.154190e+00	6.993420e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e+00	-3.120000e+00	-4.107200e+00	-4.060210e+00	2.324400e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.060210e+00	-4.013220e+00	9.306060e-04	nan	nan
-3.200000e+00	-3.120000e+00	-4.013220e+00	-3.966230e+00	3.529925e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.966230e+00	-3.919240e+00	1.175026e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.919240e+00	-3.872250e+00	3.270229e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.872250e+00	-3.825260e+00	1.870769e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.825260e+00	-3.778270e+00	9.073805e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.778270e+00	-3.731280e+00	5.151046e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.731280e+00	-3.684290e+00	5.155756e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.684290e+00	-3.637300e+00	1.176432e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.637300e+00	-3.590310e+00	4.242930e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.590310e+00	-3.543320e+00	3.504410e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.543320e+00	-3.496330e+00	3.747321e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.496330e+00	-3.449340e+00	4.903290e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.449340e+00	-3.402350e+00	3.734984e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.402350e+00	-3.355360e+00	5.858629e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.355360e+00	-3.308370e+00	4.688570e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.308370e+00	-3.261380e+00	6.339282e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.261380e+00	-3.214390e+00	3.964368e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.214390e+00	-3.167400e+00	4.942165e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.167400e+00	-3.120410e+00	3.286455e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.120410e+00	-3.073420e+00	5.616316e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.073420e+00	-3.026430e+00	7.939540e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.026430e+00	-2.979440e+00	8.681780e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.979440e+00	-2.932450e+00	5.414567e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.932450e+00	-2.885460e+00	7.250007e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.885460e+00	-2.838470e+00	9.160234e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.838470e+00	-2.791480e+00	8.476019e-03	nan	nan
-3.200000e+00	-3.120000e+00	-2.791480e+00	-2.744490e+00	1.549087e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.744490e+00	-2.697500e+00	1.592646e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.697500e+00	-2.650510e+00	2.577553e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.650510e+00	-2.603520e+00	3.912536e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.603530e+00	-2.556540e+00	2.496181e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.556540e+00	-2.509550e+00	3.800019e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.509550e+00	-2.462560e+00	4.533111e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.462560e+00	-2.415570e+00	3.250766e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.415570e+00	-2.368580e+00	2.669160e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.368580e+00	-2.321590e+00	2.781494e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.321590e+00	-2.274600e+00	2.299907e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.274600e+00	-2.227610e+00	2.841055e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.227610e+00	-2.180620e+00	3.882673e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.180620e+00	-2.133630e+00	5.626395e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.133630e+00	-2.086640e+00	4.459894e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.086640e+00	-2.039650e+00	4.704738e-02	nan	nan
-3.200000e+00	-3.120000e+00	-2.039650e+00	-1.992660e+00	3.561984e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.992660e+00	-1.945670e+00	4.916038e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.945670e+00	-1.898680e+00	4.492939e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.898680e+00	-1.851690e+00	5.927759e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.851690e+00	-1.804700e+00	5.629747e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.804700e+00	-1.757710e+00	3.234479e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.757710e+00	-1.710720e+00	2.880826e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.710720e+00	-1.663730e+00	1.571170e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.663730e+00	-1.616740e+00	1.618811e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.616740e+00	-1.569750e+00	1.312123e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.569750e+00	-1.522760e+00	2.360206e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.522760e+00	-1.475770e+00	2.403180e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.475770e+00	-1.428780e+00	1.521330e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.428780e+00	-1.381790e+00	1.030294e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.381790e+00	-1.334800e+00	1.382609e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.334800e+00	-1.287810e+00	1.287791e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.287810e+00	-1.240820e+00	1.577245e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.240820e+00	-1.193830e+00	2.269758e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.193830e+00	-1.146840e+00	1.943265e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.146840e+00	-1.099850e+00	1.569821e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.099850e+00	-1.052860e+00	1.170438e-02	nan	nan
-3.200000e+00	-3.120000e+00	-1.052870e+00	-1.005880e+00	8.892897e-03	nan	nan
-3.200000e+00	-3.120000e+00	-1.005880e+00	-9.588904e-01	1.262254e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.588860e-01	-9.118964e-01	1.148184e-02	nan	nan
-3.200000e+00	-3.120000e+00	-9.118960e-01	-8.649064e-01	9.392621e-03	nan	nan
-3.200000e+00	-3.120000e+00	-8.649059e-01	-8.179163e-01	9.825060e-03	nan	nan
-3.200000e+00	-3.120000e+00	-8.179170e-01	-7.709274e-01	1.239655e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.709270e-01	-7.239374e-01	1.055783e-02	nan	nan
-3.200000e+00	-3.120000e+00	-7.239370e-01	-6.769474e-01	7.519969e-03	nan	nan
-3.200000e+00	-3.120000e+00	-6.769480e-01	-6.299584e-01	4.213294e-03	nan	nan
-3.200000e+00	-3.120000e+00	-6.299580e-01	-5.829684e-01	1.105155e-02	nan	nan
-3.200000e+00	-3.120000e+00	-5.829680e-01	-5.359784e-01	8.177391e-03	nan	nan
-3.200000e+00	-3.120000e+00	-5.359779e-01	-4.889882e-01	1.265206e-02	nan	nan
-3.200000e+00	-3.120000e+00	-4.889890e-01	-4.419993e-01	7.052912e-03	nan	nan
-3.200000e+00	-3.120000e+00	-4.419990e-01	-3.950092e-01	6.572989e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.950090e-01	-3.480193e-01	8.415586e-03	nan	nan
-3.200000e+00	-3.120000e+00	-3.480200e-01	-3.010302e-01	1.030874e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.953010e+00	-4.906020e+00	2.324400e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.624080e+00	-4.577090e+00	4.643280e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.530100e+00	-4.483110e+00	2.328630e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.436120e+00	-4.389130e+00	4.657260e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.248160e+00	-4.201170e+00	6.973190e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.120000e+00	-3.040000e+00	-4.154190e+00	-4.107200e+00	1.394640e-03	nan	nan
-3.120000e+00	-3.040000e+00	-4.107200e+00	-4.060210e+00	9.433840e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.060210e+00	-4.013220e+00	6.973190e-04	nan	nan
-3.120000e+00	-3.040000e+00	-4.013220e+00	-3.966230e+00	2.360740e-04	nan	nan
-3.120000e+00	-3.040000e+00	-3.966230e+00	-3.919240e+00	2.113409e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.919240e+00	-3.872250e+00	2.360740e-04	nan	nan
-3.120000e+00	-3.040000e+00	-3.872250e+00	-3.825260e+00	3.321621e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.825260e+00	-3.778270e+00	1.657270e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.778270e+00	-3.731280e+00	3.055082e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.731280e+00	-3.684290e+00	2.119608e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.684290e+00	-3.637300e+00	2.124870e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.637300e+00	-3.590310e+00	3.272972e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.590310e+00	-3.543320e+00	4.203867e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.543320e+00	-3.496330e+00	3.513422e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.496330e+00	-3.449340e+00	4.687376e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.449340e+00	-3.402350e+00	2.582701e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.402350e+00	-3.355360e+00	4.687410e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.355360e+00	-3.308370e+00	5.653084e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.308370e+00	-3.261380e+00	8.156466e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.261380e+00	-3.214390e+00	8.447433e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.214390e+00	-3.167400e+00	7.257436e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.167400e+00	-3.120410e+00	6.522880e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.120410e+00	-3.073420e+00	6.322392e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.073420e+00	-3.026430e+00	1.011141e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.026430e+00	-2.979440e+00	6.347253e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.979440e+00	-2.932450e+00	3.529370e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.932450e+00	-2.885460e+00	6.558095e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.885460e+00	-2.838470e+00	1.008913e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.838470e+00	-2.791480e+00	6.802101e-03	nan	nan
-3.120000e+00	-3.040000e+00	-2.791480e+00	-2.744490e+00	1.123008e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.744490e+00	-2.697500e+00	1.529998e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.697500e+00	-2.650510e+00	2.234125e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.650510e+00	-2.603520e+00	1.782218e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.603530e+00	-2.556540e+00	2.737193e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.556540e+00	-2.509550e+00	2.555277e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.509550e+00	-2.462560e+00	3.130661e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.462560e+00	-2.415570e+00	3.942868e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.415570e+00	-2.368580e+00	4.040729e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.368580e+00	-2.321590e+00	2.559848e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.321590e+00	-2.274600e+00	3.496374e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.274600e+00	-2.227610e+00	4.482341e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.227610e+00	-2.180620e+00	3.580513e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.180620e+00	-2.133630e+00	3.087606e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.133630e+00	-2.086640e+00	3.796340e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.086640e+00	-2.039650e+00	3.801373e-02	nan	nan
-3.120000e+00	-3.040000e+00	-2.039650e+00	-1.992660e+00	3.500215e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.992660e+00	-1.945670e+00	3.471714e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.945670e+00	-1.898680e+00	4.747931e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.898680e+00	-1.851690e+00	3.723376e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.851690e+00	-1.804700e+00	4.684639e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.804700e+00	-1.757710e+00	4.695982e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.757710e+00	-1.710720e+00	5.056007e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.710720e+00	-1.663730e+00	3.220235e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.663730e+00	-1.616740e+00	2.090110e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.616740e+00	-1.569750e+00	1.596431e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.569750e+00	-1.522760e+00	1.384692e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.522760e+00	-1.475770e+00	8.688550e-03	nan	nan
-3.120000e+00	-3.040000e+00	-1.475770e+00	-1.428780e+00	1.474031e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.428780e+00	-1.381790e+00	1.773443e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.381790e+00	-1.334800e+00	8.208119e-03	nan	nan
-3.120000e+00	-3.040000e+00	-1.334800e+00	-1.287810e+00	1.253371e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.287810e+00	-1.240820e+00	2.249277e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.240820e+00	-1.193830e+00	1.548212e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.193830e+00	-1.146840e+00	1.293910e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.146840e+00	-1.099850e+00	1.031710e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.099850e+00	-1.052860e+00	1.176531e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.052870e+00	-1.005880e+00	1.266584e-02	nan	nan
-3.120000e+00	-3.040000e+00	-1.005880e+00	-9.588904e-01	1.267086e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.588860e-01	-9.118964e-01	1.122649e-02	nan	nan
-3.120000e+00	-3.040000e+00	-9.118960e-01	-8.649064e-01	1.661096e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.649059e-01	-8.179163e-01	1.402929e-02	nan	nan
-3.120000e+00	-3.040000e+00	-8.179170e-01	-7.709274e-01	1.413764e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.709270e-01	-7.239374e-01	1.127461e-02	nan	nan
-3.120000e+00	-3.040000e+00	-7.239370e-01	-6.769474e-01	6.102431e-03	nan	nan
-3.120000e+00	-3.040000e+00	-6.769480e-01	-6.299584e-01	7.733417e-03	nan	nan
-3.120000e+00	-3.040000e+00	-6.299580e-01	-5.829684e-01	1.201346e-02	nan	nan
-3.120000e+00	-3.040000e+00	-5.829680e-01	-5.359784e-01	7.052555e-03	nan	nan
-3.120000e+00	-3.040000e+00	-5.359779e-01	-4.889882e-01	1.197072e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.889890e-01	-4.419993e-01	1.104886e-02	nan	nan
-3.120000e+00	-3.040000e+00	-4.419990e-01	-3.950092e-01	9.184286e-03	nan	nan
-3.120000e+00	-3.040000e+00	-3.950090e-01	-3.480193e-01	1.291321e-02	nan	nan
-3.120000e+00	-3.040000e+00	-3.480200e-01	-3.010302e-01	9.617180e-03	nan	nan
-3.040000e+00	-2.960000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.624080e+00	-4.577090e+00	4.767440e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.040000e+00	-2.960000e+00	-4.530100e+00	-4.483110e+00	4.646040e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.483110e+00	-4.436120e+00	7.027000e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.436120e+00	-4.389130e+00	1.399377e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.389130e+00	-4.342140e+00	1.631206e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.342140e+00	-4.295150e+00	6.964010e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.295150e+00	-4.248160e+00	9.348260e-04	nan	nan
-3.040000e+00	-2.960000e+00	-4.248160e+00	-4.201170e+00	1.177160e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.201180e+00	-4.154190e+00	2.596818e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.154190e+00	-4.107200e+00	4.946170e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.107200e+00	-4.060210e+00	3.056032e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.060210e+00	-4.013220e+00	1.174252e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.013220e+00	-3.966230e+00	1.656902e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.966230e+00	-3.919240e+00	3.740575e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.919240e+00	-3.872250e+00	5.593179e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.872250e+00	-3.825260e+00	2.592306e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.825260e+00	-3.778270e+00	1.653359e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.778270e+00	-3.731280e+00	2.103830e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.731280e+00	-3.684290e+00	4.948073e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.684290e+00	-3.637300e+00	4.479670e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.637300e+00	-3.590310e+00	2.814106e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.590310e+00	-3.543320e+00	5.173022e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.543320e+00	-3.496330e+00	4.706643e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.496330e+00	-3.449340e+00	2.825741e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.449340e+00	-3.402350e+00	6.320830e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.402350e+00	-3.355360e+00	5.607073e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.355360e+00	-3.308370e+00	4.431408e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.308370e+00	-3.261380e+00	5.371473e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.261380e+00	-3.214390e+00	4.431433e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.214390e+00	-3.167400e+00	4.434240e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.167400e+00	-3.120410e+00	1.264132e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.120410e+00	-3.073420e+00	7.739837e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.073420e+00	-3.026430e+00	5.143809e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.026430e+00	-2.979440e+00	1.170257e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.979440e+00	-2.932450e+00	9.370890e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.932450e+00	-2.885460e+00	5.381993e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.885460e+00	-2.838470e+00	7.273552e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.838470e+00	-2.791480e+00	9.397717e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.791480e+00	-2.744490e+00	9.815286e-03	nan	nan
-3.040000e+00	-2.960000e+00	-2.744490e+00	-2.697500e+00	1.777937e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.697500e+00	-2.650510e+00	2.017628e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.650510e+00	-2.603520e+00	1.128149e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.603530e+00	-2.556540e+00	1.548283e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.556540e+00	-2.509550e+00	1.803894e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.509550e+00	-2.462560e+00	1.782808e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.462560e+00	-2.415570e+00	3.018898e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.415570e+00	-2.368580e+00	3.372980e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.368580e+00	-2.321590e+00	1.922884e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.321590e+00	-2.274600e+00	2.155371e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.274600e+00	-2.227610e+00	4.959004e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.227610e+00	-2.180620e+00	4.296256e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.180620e+00	-2.133630e+00	3.750691e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.133630e+00	-2.086640e+00	3.839008e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.086640e+00	-2.039650e+00	4.188652e-02	nan	nan
-3.040000e+00	-2.960000e+00	-2.039650e+00	-1.992660e+00	3.936876e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.992660e+00	-1.945670e+00	3.023710e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.945670e+00	-1.898680e+00	4.376257e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.898680e+00	-1.851690e+00	4.560380e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.851690e+00	-1.804700e+00	5.129877e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.804700e+00	-1.757710e+00	4.762144e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.757710e+00	-1.710720e+00	5.417322e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.710720e+00	-1.663730e+00	4.783973e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.663730e+00	-1.616740e+00	4.740984e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.616740e+00	-1.569750e+00	2.602725e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.569750e+00	-1.522760e+00	1.973302e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.522760e+00	-1.475770e+00	2.146753e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.475770e+00	-1.428780e+00	1.366226e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.428780e+00	-1.381790e+00	1.599818e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.381790e+00	-1.334800e+00	1.591259e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.334800e+00	-1.287810e+00	1.288386e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.287810e+00	-1.240820e+00	1.144947e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.240820e+00	-1.193830e+00	7.028757e-03	nan	nan
-3.040000e+00	-2.960000e+00	-1.193830e+00	-1.146840e+00	7.276559e-03	nan	nan
-3.040000e+00	-2.960000e+00	-1.146840e+00	-1.099850e+00	1.428038e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.099850e+00	-1.052860e+00	1.725509e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.052870e+00	-1.005880e+00	1.095893e-02	nan	nan
-3.040000e+00	-2.960000e+00	-1.005880e+00	-9.588904e-01	1.592860e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.588860e-01	-9.118964e-01	1.755724e-02	nan	nan
-3.040000e+00	-2.960000e+00	-9.118960e-01	-8.649064e-01	1.497208e-02	nan	nan
-3.040000e+00	-2.960000e+00	-8.649059e-01	-8.179163e-01	9.825498e-03	nan	nan
-3.040000e+00	-2.960000e+00	-8.179170e-01	-7.709274e-01	1.031325e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.709270e-01	-7.239374e-01	1.758251e-02	nan	nan
-3.040000e+00	-2.960000e+00	-7.239370e-01	-6.769474e-01	1.148441e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.769480e-01	-6.299584e-01	1.011614e-02	nan	nan
-3.040000e+00	-2.960000e+00	-6.299580e-01	-5.829684e-01	1.109030e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.829680e-01	-5.359784e-01	1.623453e-02	nan	nan
-3.040000e+00	-2.960000e+00	-5.359779e-01	-4.889882e-01	1.199031e-02	nan	nan
-3.040000e+00	-2.960000e+00	-4.889890e-01	-4.419993e-01	5.894130e-03	nan	nan
-3.040000e+00	-2.960000e+00	-4.419990e-01	-3.950092e-01	9.849866e-03	nan	nan
-3.040000e+00	-2.960000e+00	-3.950090e-01	-3.480193e-01	1.357707e-02	nan	nan
-3.040000e+00	-2.960000e+00	-3.480200e-01	-3.010302e-01	1.309015e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.906020e+00	-4.859030e+00	4.643280e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.483110e+00	-4.436120e+00	2.328630e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.960000e+00	-2.880000e+00	-4.342140e+00	-4.295150e+00	2.360740e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.295150e+00	-4.248160e+00	4.721490e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.248160e+00	-4.201170e+00	2.324400e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.201180e+00	-4.154190e+00	2.360740e-03	nan	nan
-2.960000e+00	-2.880000e+00	-4.154190e+00	-4.107200e+00	9.442980e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.107200e+00	-4.060210e+00	4.741390e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.060210e+00	-4.013220e+00	7.082230e-04	nan	nan
-2.960000e+00	-2.880000e+00	-4.013220e+00	-3.966230e+00	5.654811e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.966230e+00	-3.919240e+00	1.402203e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.919240e+00	-3.872250e+00	1.182708e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.872250e+00	-3.825260e+00	2.380650e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.825260e+00	-3.778270e+00	1.414362e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.778270e+00	-3.731280e+00	9.433840e-04	nan	nan
-2.960000e+00	-2.880000e+00	-3.731280e+00	-3.684290e+00	2.110741e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.684290e+00	-3.637300e+00	2.369248e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.637300e+00	-3.590310e+00	1.881137e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.590310e+00	-3.543320e+00	3.057715e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.543320e+00	-3.496330e+00	3.063992e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.496330e+00	-3.449340e+00	4.221741e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.449340e+00	-3.402350e+00	6.336891e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.402350e+00	-3.355360e+00	3.755917e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.355360e+00	-3.308370e+00	4.923030e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.308370e+00	-3.261380e+00	3.043740e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.261380e+00	-3.214390e+00	5.622672e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.214390e+00	-3.167400e+00	1.128577e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.167400e+00	-3.120410e+00	4.485279e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.120410e+00	-3.073420e+00	7.258843e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.073420e+00	-3.026430e+00	5.371291e-03	nan	nan
-2.960000e+00	-2.880000e+00	-3.026430e+00	-2.979440e+00	5.621214e-03	nan	nan
-2.960000e+00	-2.880000e+00	-2.979440e+00	-2.932450e+00	4.935727e-03	nan	nan
-2.960000e+00	-2.880000e+00	-2.932450e+00	-2.885460e+00	9.188294e-03	nan	nan
-2.960000e+00	-2.880000e+00	-2.885460e+00	-2.838470e+00	1.013016e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.838470e+00	-2.791480e+00	1.056006e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.791480e+00	-2.744490e+00	6.347376e-03	nan	nan
-2.960000e+00	-2.880000e+00	-2.744490e+00	-2.697500e+00	1.877748e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.697500e+00	-2.650510e+00	1.479788e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.650510e+00	-2.603520e+00	1.639099e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.603530e+00	-2.556540e+00	1.920830e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.556540e+00	-2.509550e+00	1.824485e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.509550e+00	-2.462560e+00	2.530512e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.462560e+00	-2.415570e+00	2.903774e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.415570e+00	-2.368580e+00	2.800819e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.368580e+00	-2.321590e+00	4.011150e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.321590e+00	-2.274600e+00	3.230618e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.274600e+00	-2.227610e+00	2.908289e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.227610e+00	-2.180620e+00	3.332233e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.180620e+00	-2.133630e+00	3.115040e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.133630e+00	-2.086640e+00	3.065644e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.086640e+00	-2.039650e+00	3.093897e-02	nan	nan
-2.960000e+00	-2.880000e+00	-2.039650e+00	-1.992660e+00	4.523047e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.992660e+00	-1.945670e+00	2.861091e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.945670e+00	-1.898680e+00	4.221947e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.898680e+00	-1.851690e+00	3.047892e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.851690e+00	-1.804700e+00	2.975369e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.804700e+00	-1.757710e+00	3.970991e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.757710e+00	-1.710720e+00	4.112170e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.710720e+00	-1.663730e+00	4.482186e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.663730e+00	-1.616740e+00	5.459959e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.616740e+00	-1.569750e+00	4.989386e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.569750e+00	-1.522760e+00	4.094682e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.522760e+00	-1.475770e+00	2.112433e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.475770e+00	-1.428780e+00	2.132604e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.428780e+00	-1.381790e+00	1.406482e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.381790e+00	-1.334800e+00	1.619825e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.334800e+00	-1.287810e+00	1.475976e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.287810e+00	-1.240820e+00	8.191233e-03	nan	nan
-2.960000e+00	-2.880000e+00	-1.240820e+00	-1.193830e+00	1.543565e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.193830e+00	-1.146840e+00	1.340546e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.146840e+00	-1.099850e+00	2.042360e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.099850e+00	-1.052860e+00	1.737136e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.052870e+00	-1.005880e+00	1.175922e-02	nan	nan
-2.960000e+00	-2.880000e+00	-1.005880e+00	-9.588904e-01	9.165281e-03	nan	nan
-2.960000e+00	-2.880000e+00	-9.588860e-01	-9.118964e-01	1.011741e-02	nan	nan
-2.960000e+00	-2.880000e+00	-9.118960e-01	-8.649064e-01	7.748482e-03	nan	nan
-2.960000e+00	-2.880000e+00	-8.649059e-01	-8.179163e-01	1.126504e-02	nan	nan
-2.960000e+00	-2.880000e+00	-8.179170e-01	-7.709274e-01	8.935089e-03	nan	nan
-2.960000e+00	-2.880000e+00	-7.709270e-01	-7.239374e-01	8.470540e-03	nan	nan
-2.960000e+00	-2.880000e+00	-7.239370e-01	-6.769474e-01	1.624236e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.769480e-01	-6.299584e-01	1.366750e-02	nan	nan
-2.960000e+00	-2.880000e+00	-6.299580e-01	-5.829684e-01	9.665253e-03	nan	nan
-2.960000e+00	-2.880000e+00	-5.829680e-01	-5.359784e-01	1.222399e-02	nan	nan
-2.960000e+00	-2.880000e+00	-5.359779e-01	-4.889882e-01	2.356402e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.889890e-01	-4.419993e-01	1.734923e-02	nan	nan
-2.960000e+00	-2.880000e+00	-4.419990e-01	-3.950092e-01	1.836680e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.950090e-01	-3.480193e-01	1.339365e-02	nan	nan
-2.960000e+00	-2.880000e+00	-3.480200e-01	-3.010302e-01	6.818312e-03	nan	nan
-2.880000e+00	-2.800000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.765050e+00	-4.718060e+00	1.172420e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.718060e+00	-4.671070e+00	9.379380e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.624080e+00	-4.577090e+00	4.689690e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.530100e+00	-4.483110e+00	2.321640e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.483110e+00	-4.436120e+00	2.321640e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.880000e+00	-2.800000e+00	-4.389130e+00	-4.342140e+00	2.344850e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.342140e+00	-4.295150e+00	4.666490e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.295150e+00	-4.248160e+00	2.335890e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.248160e+00	-4.201170e+00	2.324400e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.201180e+00	-4.154190e+00	2.360740e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.154190e+00	-4.107200e+00	2.328630e-04	nan	nan
-2.880000e+00	-2.800000e+00	-4.107200e+00	-4.060210e+00	2.098843e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.060210e+00	-4.013220e+00	3.957997e-03	nan	nan
-2.880000e+00	-2.800000e+00	-4.013220e+00	-3.966230e+00	2.592710e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.966230e+00	-3.919240e+00	1.640449e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.919240e+00	-3.872250e+00	4.883751e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.872250e+00	-3.825260e+00	3.032028e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.825260e+00	-3.778270e+00	5.351911e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.778270e+00	-3.731280e+00	2.325377e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.731280e+00	-3.684290e+00	3.523989e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.684290e+00	-3.637300e+00	3.266903e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.637300e+00	-3.590310e+00	3.981872e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.590310e+00	-3.543320e+00	2.579468e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.543320e+00	-3.496330e+00	2.570113e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.496330e+00	-3.449340e+00	3.742417e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.449340e+00	-3.402350e+00	5.156543e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.402350e+00	-3.355360e+00	2.822006e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.355360e+00	-3.308370e+00	9.241677e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.308370e+00	-3.261380e+00	6.348787e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.261380e+00	-3.214390e+00	7.292776e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.214390e+00	-3.167400e+00	6.796828e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.167400e+00	-3.120410e+00	7.723264e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.120410e+00	-3.073420e+00	4.682887e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.073420e+00	-3.026430e+00	4.223246e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.026430e+00	-2.979440e+00	5.171858e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.979440e+00	-2.932450e+00	4.465842e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.932450e+00	-2.885460e+00	1.645949e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.885460e+00	-2.838470e+00	7.238002e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.838470e+00	-2.791480e+00	9.099631e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.791480e+00	-2.744490e+00	1.426100e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.744490e+00	-2.697500e+00	1.383738e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.697500e+00	-2.650510e+00	1.336433e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.650510e+00	-2.603520e+00	8.659604e-03	nan	nan
-2.880000e+00	-2.800000e+00	-2.603530e+00	-2.556540e+00	3.027966e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.556540e+00	-2.509550e+00	2.840279e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.509550e+00	-2.462560e+00	2.207547e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.462560e+00	-2.415570e+00	2.955968e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.415570e+00	-2.368580e+00	2.889071e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.368580e+00	-2.321590e+00	3.215081e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.321590e+00	-2.274600e+00	3.526719e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.274600e+00	-2.227610e+00	3.336896e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.227610e+00	-2.180620e+00	2.985273e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.180620e+00	-2.133630e+00	3.453538e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.133630e+00	-2.086640e+00	3.313229e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.086640e+00	-2.039650e+00	4.831754e-02	nan	nan
-2.880000e+00	-2.800000e+00	-2.039650e+00	-1.992660e+00	3.400693e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.992660e+00	-1.945670e+00	4.135095e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.945670e+00	-1.898680e+00	3.986777e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.898680e+00	-1.851690e+00	3.617212e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.851690e+00	-1.804700e+00	3.777307e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.804700e+00	-1.757710e+00	3.871865e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.757710e+00	-1.710720e+00	3.793327e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.710720e+00	-1.663730e+00	3.419957e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.663730e+00	-1.616740e+00	4.422991e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.616740e+00	-1.569750e+00	4.408599e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.569750e+00	-1.522760e+00	7.235290e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.522760e+00	-1.475770e+00	6.762085e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.475770e+00	-1.428780e+00	4.022093e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.428780e+00	-1.381790e+00	2.150060e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.381790e+00	-1.334800e+00	3.202674e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.334800e+00	-1.287810e+00	2.596326e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.287810e+00	-1.240820e+00	1.547415e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.240820e+00	-1.193830e+00	1.685447e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.193830e+00	-1.146840e+00	1.569517e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.146840e+00	-1.099850e+00	2.414056e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.099850e+00	-1.052860e+00	2.134055e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.052870e+00	-1.005880e+00	1.243422e-02	nan	nan
-2.880000e+00	-2.800000e+00	-1.005880e+00	-9.588904e-01	1.220770e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.588860e-01	-9.118964e-01	1.008188e-02	nan	nan
-2.880000e+00	-2.800000e+00	-9.118960e-01	-8.649064e-01	1.767484e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.649059e-01	-8.179163e-01	1.695403e-02	nan	nan
-2.880000e+00	-2.800000e+00	-8.179170e-01	-7.709274e-01	1.268894e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.709270e-01	-7.239374e-01	1.631183e-02	nan	nan
-2.880000e+00	-2.800000e+00	-7.239370e-01	-6.769474e-01	8.029939e-03	nan	nan
-2.880000e+00	-2.800000e+00	-6.769480e-01	-6.299584e-01	1.012437e-02	nan	nan
-2.880000e+00	-2.800000e+00	-6.299580e-01	-5.829684e-01	1.031694e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.829680e-01	-5.359784e-01	1.240702e-02	nan	nan
-2.880000e+00	-2.800000e+00	-5.359779e-01	-4.889882e-01	1.016310e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.889890e-01	-4.419993e-01	1.173501e-02	nan	nan
-2.880000e+00	-2.800000e+00	-4.419990e-01	-3.950092e-01	1.386989e-02	nan	nan
-2.880000e+00	-2.800000e+00	-3.950090e-01	-3.480193e-01	8.460200e-03	nan	nan
-2.880000e+00	-2.800000e+00	-3.480200e-01	-3.010302e-01	7.738276e-03	nan	nan
-2.800000e+00	-2.720000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.953010e+00	-4.906020e+00	2.360740e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.483110e+00	-4.436120e+00	2.360740e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-4.342140e+00	-4.295150e+00	2.324400e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.295150e+00	-4.248160e+00	1.173103e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.248160e+00	-4.201170e+00	6.846160e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.201180e+00	-4.154190e+00	1.416444e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.154190e+00	-4.107200e+00	9.442980e-04	nan	nan
-2.800000e+00	-2.720000e+00	-4.107200e+00	-4.060210e+00	3.043463e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.060210e+00	-4.013220e+00	1.179413e-03	nan	nan
-2.800000e+00	-2.720000e+00	-4.013220e+00	-3.966230e+00	2.120529e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.966230e+00	-3.919240e+00	1.888014e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.919240e+00	-3.872250e+00	1.165737e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.872250e+00	-3.825260e+00	2.563013e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.825260e+00	-3.778270e+00	1.629620e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.778270e+00	-3.731280e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.800000e+00	-2.720000e+00	-3.731280e+00	-3.684290e+00	1.871818e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.684290e+00	-3.637300e+00	1.179436e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.637300e+00	-3.590310e+00	1.644758e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.590310e+00	-3.543320e+00	2.113922e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.543320e+00	-3.496330e+00	1.637832e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.496330e+00	-3.449340e+00	3.040984e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.449340e+00	-3.402350e+00	1.234796e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.402350e+00	-3.355360e+00	1.722481e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.355360e+00	-3.308370e+00	8.865030e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.308370e+00	-3.261380e+00	6.054983e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.261380e+00	-3.214390e+00	7.732499e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.214390e+00	-3.167400e+00	8.198278e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.167400e+00	-3.120410e+00	9.130330e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.120410e+00	-3.073420e+00	1.129679e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.073420e+00	-3.026430e+00	3.751233e-03	nan	nan
-2.800000e+00	-2.720000e+00	-3.026430e+00	-2.979440e+00	3.732466e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.979440e+00	-2.932450e+00	5.859020e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.932450e+00	-2.885460e+00	5.148848e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.885460e+00	-2.838470e+00	1.101818e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.838470e+00	-2.791480e+00	1.527910e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.791480e+00	-2.744490e+00	7.052111e-03	nan	nan
-2.800000e+00	-2.720000e+00	-2.744490e+00	-2.697500e+00	1.059070e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.697500e+00	-2.650510e+00	1.362772e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.650510e+00	-2.603520e+00	1.316951e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.603530e+00	-2.556540e+00	2.296478e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.556540e+00	-2.509550e+00	2.511851e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.509550e+00	-2.462560e+00	2.132413e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.462560e+00	-2.415570e+00	1.594148e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.415570e+00	-2.368580e+00	1.971452e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.368580e+00	-2.321590e+00	3.610375e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.321590e+00	-2.274600e+00	2.558634e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.274600e+00	-2.227610e+00	2.559226e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.227610e+00	-2.180620e+00	2.747952e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.180620e+00	-2.133630e+00	2.166332e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.133630e+00	-2.086640e+00	4.935114e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.086640e+00	-2.039650e+00	3.592577e-02	nan	nan
-2.800000e+00	-2.720000e+00	-2.039650e+00	-1.992660e+00	3.139329e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.992660e+00	-1.945670e+00	3.409251e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.945670e+00	-1.898680e+00	2.859447e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.898680e+00	-1.851690e+00	2.760312e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.851690e+00	-1.804700e+00	4.364763e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.804700e+00	-1.757710e+00	4.328851e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.757710e+00	-1.710720e+00	4.499269e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.710720e+00	-1.663730e+00	3.845455e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.663730e+00	-1.616740e+00	5.195502e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.616740e+00	-1.569750e+00	5.853562e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.569750e+00	-1.522760e+00	4.720109e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.522760e+00	-1.475770e+00	5.512848e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.475770e+00	-1.428780e+00	6.458491e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.428780e+00	-1.381790e+00	3.709929e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.381790e+00	-1.334800e+00	2.743681e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.334800e+00	-1.287810e+00	1.804092e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.287810e+00	-1.240820e+00	2.112428e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.240820e+00	-1.193830e+00	1.688431e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.193830e+00	-1.146840e+00	2.048633e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.146840e+00	-1.099850e+00	1.032327e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.099850e+00	-1.052860e+00	1.077808e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.052870e+00	-1.005880e+00	1.598485e-02	nan	nan
-2.800000e+00	-2.720000e+00	-1.005880e+00	-9.588904e-01	1.147359e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.588860e-01	-9.118964e-01	1.197119e-02	nan	nan
-2.800000e+00	-2.720000e+00	-9.118960e-01	-8.649064e-01	9.164765e-03	nan	nan
-2.800000e+00	-2.720000e+00	-8.649059e-01	-8.179163e-01	3.717284e-02	nan	nan
-2.800000e+00	-2.720000e+00	-8.179170e-01	-7.709274e-01	1.826342e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.709270e-01	-7.239374e-01	1.613294e-02	nan	nan
-2.800000e+00	-2.720000e+00	-7.239370e-01	-6.769474e-01	1.289734e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.769480e-01	-6.299584e-01	1.571864e-02	nan	nan
-2.800000e+00	-2.720000e+00	-6.299580e-01	-5.829684e-01	1.664390e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.829680e-01	-5.359784e-01	1.568602e-02	nan	nan
-2.800000e+00	-2.720000e+00	-5.359779e-01	-4.889882e-01	1.009314e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.889890e-01	-4.419993e-01	1.266590e-02	nan	nan
-2.800000e+00	-2.720000e+00	-4.419990e-01	-3.950092e-01	1.388059e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.950090e-01	-3.480193e-01	1.760325e-02	nan	nan
-2.800000e+00	-2.720000e+00	-3.480200e-01	-3.010302e-01	1.641603e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.720000e+00	-2.640000e+00	-4.483110e+00	-4.436120e+00	8.262600e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.436120e+00	-4.389130e+00	4.961539e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.389130e+00	-4.342140e+00	1.890585e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.342140e+00	-4.295150e+00	2.360740e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.295150e+00	-4.248160e+00	1.652520e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.248160e+00	-4.201170e+00	9.324750e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.201180e+00	-4.154190e+00	7.003410e-04	nan	nan
-2.720000e+00	-2.640000e+00	-4.154190e+00	-4.107200e+00	2.136684e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.107200e+00	-4.060210e+00	1.407344e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.060210e+00	-4.013220e+00	1.876871e-03	nan	nan
-2.720000e+00	-2.640000e+00	-4.013220e+00	-3.966230e+00	2.807492e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.966230e+00	-3.919240e+00	3.509245e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.919240e+00	-3.872250e+00	5.119059e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.872250e+00	-3.825260e+00	3.274997e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.825260e+00	-3.778270e+00	4.459016e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.778270e+00	-3.731280e+00	2.107033e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.731280e+00	-3.684290e+00	4.721490e-04	nan	nan
-2.720000e+00	-2.640000e+00	-3.684290e+00	-3.637300e+00	1.863720e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.637300e+00	-3.590310e+00	3.545833e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.590310e+00	-3.543320e+00	4.245727e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.543320e+00	-3.496330e+00	4.212606e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.496330e+00	-3.449340e+00	1.185007e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.449340e+00	-3.402350e+00	3.282931e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.402350e+00	-3.355360e+00	6.579788e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.355360e+00	-3.308370e+00	4.939897e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.308370e+00	-3.261380e+00	5.136874e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.261380e+00	-3.214390e+00	2.580313e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.214390e+00	-3.167400e+00	4.931063e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.167400e+00	-3.120410e+00	8.856410e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.120410e+00	-3.073420e+00	5.852320e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.073420e+00	-3.026430e+00	4.682760e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.026430e+00	-2.979440e+00	5.365727e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.979440e+00	-2.932450e+00	5.829099e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.932450e+00	-2.885460e+00	6.786083e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.885460e+00	-2.838470e+00	8.627306e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.838470e+00	-2.791480e+00	1.122100e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.791480e+00	-2.744490e+00	1.126284e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.744490e+00	-2.697500e+00	9.590461e-03	nan	nan
-2.720000e+00	-2.640000e+00	-2.697500e+00	-2.650510e+00	1.564307e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.650510e+00	-2.603520e+00	1.053707e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.603530e+00	-2.556540e+00	1.144558e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.556540e+00	-2.509550e+00	1.619595e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.509550e+00	-2.462560e+00	1.429277e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.462560e+00	-2.415570e+00	1.546676e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.415570e+00	-2.368580e+00	2.083901e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.368580e+00	-2.321590e+00	2.348187e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.321590e+00	-2.274600e+00	3.490942e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.274600e+00	-2.227610e+00	4.581435e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.227610e+00	-2.180620e+00	3.081087e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.180620e+00	-2.133630e+00	3.289819e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.133630e+00	-2.086640e+00	3.861090e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.086640e+00	-2.039650e+00	3.479955e-02	nan	nan
-2.720000e+00	-2.640000e+00	-2.039650e+00	-1.992660e+00	2.960968e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.992660e+00	-1.945670e+00	2.955457e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.945670e+00	-1.898680e+00	3.334218e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.898680e+00	-1.851690e+00	3.242201e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.851690e+00	-1.804700e+00	3.775550e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.804700e+00	-1.757710e+00	3.914690e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.757710e+00	-1.710720e+00	4.052808e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.710720e+00	-1.663730e+00	4.546936e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.663730e+00	-1.616740e+00	4.058504e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.616740e+00	-1.569750e+00	4.689271e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.569750e+00	-1.522760e+00	4.989303e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.522760e+00	-1.475770e+00	4.007798e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.475770e+00	-1.428780e+00	6.185794e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.428780e+00	-1.381790e+00	5.256625e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.381790e+00	-1.334800e+00	5.535589e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.334800e+00	-1.287810e+00	4.030836e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.287810e+00	-1.240820e+00	2.319639e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.240820e+00	-1.193830e+00	1.708997e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.193830e+00	-1.146840e+00	1.500027e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.146840e+00	-1.099850e+00	1.545456e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.099850e+00	-1.052860e+00	1.526606e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.052870e+00	-1.005880e+00	2.484016e-02	nan	nan
-2.720000e+00	-2.640000e+00	-1.005880e+00	-9.588904e-01	1.758077e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.588860e-01	-9.118964e-01	1.500615e-02	nan	nan
-2.720000e+00	-2.640000e+00	-9.118960e-01	-8.649064e-01	1.384316e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.649059e-01	-8.179163e-01	1.759047e-02	nan	nan
-2.720000e+00	-2.640000e+00	-8.179170e-01	-7.709274e-01	7.478740e-03	nan	nan
-2.720000e+00	-2.640000e+00	-7.709270e-01	-7.239374e-01	1.054647e-02	nan	nan
-2.720000e+00	-2.640000e+00	-7.239370e-01	-6.769474e-01	1.030890e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.769480e-01	-6.299584e-01	1.006135e-02	nan	nan
-2.720000e+00	-2.640000e+00	-6.299580e-01	-5.829684e-01	1.291663e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.829680e-01	-5.359784e-01	1.540872e-02	nan	nan
-2.720000e+00	-2.640000e+00	-5.359779e-01	-4.889882e-01	1.759989e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.889890e-01	-4.419993e-01	1.127549e-02	nan	nan
-2.720000e+00	-2.640000e+00	-4.419990e-01	-3.950092e-01	9.414230e-03	nan	nan
-2.720000e+00	-2.640000e+00	-3.950090e-01	-3.480193e-01	1.056812e-02	nan	nan
-2.720000e+00	-2.640000e+00	-3.480200e-01	-3.010302e-01	1.056010e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.436120e+00	-4.389130e+00	7.091840e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.389130e+00	-4.342140e+00	2.383720e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.342140e+00	-4.295150e+00	4.648800e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.295150e+00	-4.248160e+00	9.387130e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.640000e+00	-2.560000e+00	-4.201180e+00	-4.154190e+00	1.166680e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.154190e+00	-4.107200e+00	7.070340e-04	nan	nan
-2.640000e+00	-2.560000e+00	-4.107200e+00	-4.060210e+00	4.235353e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.060210e+00	-4.013220e+00	1.407735e-03	nan	nan
-2.640000e+00	-2.560000e+00	-4.013220e+00	-3.966230e+00	3.561302e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.966230e+00	-3.919240e+00	5.417154e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.919240e+00	-3.872250e+00	2.597900e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.872250e+00	-3.825260e+00	4.440522e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.825260e+00	-3.778270e+00	1.875184e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.778270e+00	-3.731280e+00	5.571200e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.731280e+00	-3.684290e+00	5.865611e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.684290e+00	-3.637300e+00	3.262687e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.637300e+00	-3.590310e+00	2.360830e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.590310e+00	-3.543320e+00	4.687717e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.543320e+00	-3.496330e+00	3.764948e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.496330e+00	-3.449340e+00	4.023118e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.449340e+00	-3.402350e+00	5.375201e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.402350e+00	-3.355360e+00	5.829699e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.355360e+00	-3.308370e+00	3.976538e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.308370e+00	-3.261380e+00	6.350800e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.261380e+00	-3.214390e+00	7.253520e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.214390e+00	-3.167400e+00	5.625491e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.167400e+00	-3.120410e+00	6.574112e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.120410e+00	-3.073420e+00	7.992029e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.073420e+00	-3.026430e+00	7.979394e-03	nan	nan
-2.640000e+00	-2.560000e+00	-3.026430e+00	-2.979440e+00	6.810718e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.979440e+00	-2.932450e+00	1.026332e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.932450e+00	-2.885460e+00	7.731641e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.885460e+00	-2.838470e+00	6.353357e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.838470e+00	-2.791480e+00	8.412887e-03	nan	nan
-2.640000e+00	-2.560000e+00	-2.791480e+00	-2.744490e+00	1.193620e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.744490e+00	-2.697500e+00	1.578761e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.697500e+00	-2.650510e+00	1.572200e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.650510e+00	-2.603520e+00	1.922522e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.603530e+00	-2.556540e+00	2.045373e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.556540e+00	-2.509550e+00	2.661627e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.509550e+00	-2.462560e+00	2.353073e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.462560e+00	-2.415570e+00	2.881800e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.415570e+00	-2.368580e+00	2.856274e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.368580e+00	-2.321590e+00	2.133284e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.321590e+00	-2.274600e+00	3.239843e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.274600e+00	-2.227610e+00	3.498698e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.227610e+00	-2.180620e+00	3.660363e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.180620e+00	-2.133630e+00	3.076689e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.133630e+00	-2.086640e+00	3.716681e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.086640e+00	-2.039650e+00	4.820936e-02	nan	nan
-2.640000e+00	-2.560000e+00	-2.039650e+00	-1.992660e+00	2.973757e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.992660e+00	-1.945670e+00	3.067152e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.945670e+00	-1.898680e+00	3.343245e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.898680e+00	-1.851690e+00	2.885851e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.851690e+00	-1.804700e+00	3.771325e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.804700e+00	-1.757710e+00	4.018699e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.757710e+00	-1.710720e+00	5.044473e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.710720e+00	-1.663730e+00	4.327189e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.663730e+00	-1.616740e+00	4.588526e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.616740e+00	-1.569750e+00	4.379276e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.569750e+00	-1.522760e+00	3.921898e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.522760e+00	-1.475770e+00	4.081081e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.475770e+00	-1.428780e+00	4.953739e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.428780e+00	-1.381790e+00	3.471741e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.381790e+00	-1.334800e+00	3.680567e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.334800e+00	-1.287810e+00	3.852018e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.287810e+00	-1.240820e+00	5.317493e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.240820e+00	-1.193830e+00	2.877518e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.193830e+00	-1.146840e+00	1.827309e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.146840e+00	-1.099850e+00	1.738561e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.099850e+00	-1.052860e+00	1.242283e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.052870e+00	-1.005880e+00	1.333398e-02	nan	nan
-2.640000e+00	-2.560000e+00	-1.005880e+00	-9.588904e-01	1.876050e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.588860e-01	-9.118964e-01	1.270734e-02	nan	nan
-2.640000e+00	-2.560000e+00	-9.118960e-01	-8.649064e-01	1.220920e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.649059e-01	-8.179163e-01	1.336989e-02	nan	nan
-2.640000e+00	-2.560000e+00	-8.179170e-01	-7.709274e-01	1.919667e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.709270e-01	-7.239374e-01	1.402149e-02	nan	nan
-2.640000e+00	-2.560000e+00	-7.239370e-01	-6.769474e-01	1.288480e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.769480e-01	-6.299584e-01	1.953872e-02	nan	nan
-2.640000e+00	-2.560000e+00	-6.299580e-01	-5.829684e-01	2.514610e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.829680e-01	-5.359784e-01	1.624430e-02	nan	nan
-2.640000e+00	-2.560000e+00	-5.359779e-01	-4.889882e-01	1.081321e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.889890e-01	-4.419993e-01	1.451436e-02	nan	nan
-2.640000e+00	-2.560000e+00	-4.419990e-01	-3.950092e-01	1.784323e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.950090e-01	-3.480193e-01	1.833525e-02	nan	nan
-2.640000e+00	-2.560000e+00	-3.480200e-01	-3.010302e-01	1.241391e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.000000e+00	-4.953010e+00	4.689690e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.906020e+00	-4.859030e+00	1.160820e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.859030e+00	-4.812040e+00	4.643280e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.812040e+00	-4.765050e+00	4.642980e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.765050e+00	-4.718060e+00	2.344850e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.671070e+00	-4.624080e+00	2.321640e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.624080e+00	-4.577090e+00	7.151150e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.577090e+00	-4.530100e+00	4.481504e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.483110e+00	-4.436120e+00	4.708120e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.436120e+00	-4.389130e+00	6.973190e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.389130e+00	-4.342140e+00	2.324400e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.342140e+00	-4.295150e+00	1.412534e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.560000e+00	-2.480000e+00	-4.248160e+00	-4.201170e+00	9.379380e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.201180e+00	-4.154190e+00	9.379380e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.154190e+00	-4.107200e+00	4.682080e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.107200e+00	-4.060210e+00	2.380650e-04	nan	nan
-2.560000e+00	-2.480000e+00	-4.060210e+00	-4.013220e+00	3.755891e-03	nan	nan
-2.560000e+00	-2.480000e+00	-4.013220e+00	-3.966230e+00	3.076802e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.966230e+00	-3.919240e+00	3.784634e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.919240e+00	-3.872250e+00	3.317741e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.872250e+00	-3.825260e+00	1.184052e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.825260e+00	-3.778270e+00	1.872229e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.778270e+00	-3.731280e+00	1.635552e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.731280e+00	-3.684290e+00	3.076103e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.684290e+00	-3.637300e+00	2.359693e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.637300e+00	-3.590310e+00	3.530346e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.590310e+00	-3.543320e+00	9.358390e-04	nan	nan
-2.560000e+00	-2.480000e+00	-3.543320e+00	-3.496330e+00	2.804906e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.496330e+00	-3.449340e+00	2.816822e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.449340e+00	-3.402350e+00	9.196349e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.402350e+00	-3.355360e+00	5.909506e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.355360e+00	-3.308370e+00	6.111478e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.308370e+00	-3.261380e+00	4.440476e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.261380e+00	-3.214390e+00	2.332948e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.214390e+00	-3.167400e+00	1.649888e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.167400e+00	-3.120410e+00	2.347397e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.120410e+00	-3.073420e+00	3.297142e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.073420e+00	-3.026430e+00	2.821014e-03	nan	nan
-2.560000e+00	-2.480000e+00	-3.026430e+00	-2.979440e+00	7.298353e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.979440e+00	-2.932450e+00	8.664945e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.932450e+00	-2.885460e+00	8.225488e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.885460e+00	-2.838470e+00	7.028614e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.838470e+00	-2.791480e+00	5.640097e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.791480e+00	-2.744490e+00	4.214447e-03	nan	nan
-2.560000e+00	-2.480000e+00	-2.744490e+00	-2.697500e+00	1.651600e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.697500e+00	-2.650510e+00	1.296162e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.650510e+00	-2.603520e+00	1.502073e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.603530e+00	-2.556540e+00	1.385345e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.556540e+00	-2.509550e+00	1.919758e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.509550e+00	-2.462560e+00	2.952720e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.462560e+00	-2.415570e+00	1.757087e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.415570e+00	-2.368580e+00	1.642421e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.368580e+00	-2.321590e+00	2.752335e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.321590e+00	-2.274600e+00	3.745255e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.274600e+00	-2.227610e+00	2.060060e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.227610e+00	-2.180620e+00	2.621321e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.180620e+00	-2.133630e+00	2.368788e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.133630e+00	-2.086640e+00	2.699963e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.086640e+00	-2.039650e+00	3.586782e-02	nan	nan
-2.560000e+00	-2.480000e+00	-2.039650e+00	-1.992660e+00	3.529700e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.992660e+00	-1.945670e+00	4.392683e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.945670e+00	-1.898680e+00	4.717038e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.898680e+00	-1.851690e+00	4.807849e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.851690e+00	-1.804700e+00	3.377369e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.804700e+00	-1.757710e+00	4.205714e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.757710e+00	-1.710720e+00	4.477361e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.710720e+00	-1.663730e+00	4.075836e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.663730e+00	-1.616740e+00	4.294212e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.616740e+00	-1.569750e+00	3.495208e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.569750e+00	-1.522760e+00	3.756833e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.522760e+00	-1.475770e+00	3.945963e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.475770e+00	-1.428780e+00	4.198520e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.428780e+00	-1.381790e+00	4.242666e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.381790e+00	-1.334800e+00	4.528951e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.334800e+00	-1.287810e+00	4.117112e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.287810e+00	-1.240820e+00	6.198513e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.240820e+00	-1.193830e+00	6.121038e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.193830e+00	-1.146840e+00	4.546482e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.146840e+00	-1.099850e+00	2.537486e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.099850e+00	-1.052860e+00	1.920151e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.052870e+00	-1.005880e+00	1.949038e-02	nan	nan
-2.560000e+00	-2.480000e+00	-1.005880e+00	-9.588904e-01	1.663718e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.588860e-01	-9.118964e-01	1.715587e-02	nan	nan
-2.560000e+00	-2.480000e+00	-9.118960e-01	-8.649064e-01	1.738706e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.649059e-01	-8.179163e-01	1.503305e-02	nan	nan
-2.560000e+00	-2.480000e+00	-8.179170e-01	-7.709274e-01	2.582204e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.709270e-01	-7.239374e-01	2.977720e-02	nan	nan
-2.560000e+00	-2.480000e+00	-7.239370e-01	-6.769474e-01	1.827721e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.769480e-01	-6.299584e-01	1.287611e-02	nan	nan
-2.560000e+00	-2.480000e+00	-6.299580e-01	-5.829684e-01	1.760616e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.829680e-01	-5.359784e-01	1.665858e-02	nan	nan
-2.560000e+00	-2.480000e+00	-5.359779e-01	-4.889882e-01	1.173735e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.889890e-01	-4.419993e-01	1.126136e-02	nan	nan
-2.560000e+00	-2.480000e+00	-4.419990e-01	-3.950092e-01	1.313625e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.950090e-01	-3.480193e-01	1.339198e-02	nan	nan
-2.560000e+00	-2.480000e+00	-3.480200e-01	-3.010302e-01	9.158737e-03	nan	nan
-2.480000e+00	-2.400000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.906020e+00	-4.859030e+00	2.328630e-04	nan	nan
-2.480000e+00	-2.400000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.480000e+00	-2.400000e+00	-4.295150e+00	-4.248160e+00	3.033139e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.248160e+00	-4.201170e+00	2.577710e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.201180e+00	-4.154190e+00	2.346057e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.154190e+00	-4.107200e+00	1.889903e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.107200e+00	-4.060210e+00	1.639480e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.060210e+00	-4.013220e+00	1.402980e-03	nan	nan
-2.480000e+00	-2.400000e+00	-4.013220e+00	-3.966230e+00	2.109448e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.966230e+00	-3.919240e+00	1.640122e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.919240e+00	-3.872250e+00	1.872121e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.872250e+00	-3.825260e+00	2.333265e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.825260e+00	-3.778270e+00	4.664520e-04	nan	nan
-2.480000e+00	-2.400000e+00	-3.778270e+00	-3.731280e+00	2.335649e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.731280e+00	-3.684290e+00	7.474001e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.684290e+00	-3.637300e+00	3.499768e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.637300e+00	-3.590310e+00	3.034527e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.590310e+00	-3.543320e+00	3.504370e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.543320e+00	-3.496330e+00	4.667422e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.496330e+00	-3.449340e+00	2.104543e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.449340e+00	-3.402350e+00	2.822657e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.402350e+00	-3.355360e+00	2.800678e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.355360e+00	-3.308370e+00	4.445182e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.308370e+00	-3.261380e+00	3.509983e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.261380e+00	-3.214390e+00	3.771730e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.214390e+00	-3.167400e+00	2.103811e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.167400e+00	-3.120410e+00	3.287136e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.120410e+00	-3.073420e+00	3.999816e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.073420e+00	-3.026430e+00	5.186247e-03	nan	nan
-2.480000e+00	-2.400000e+00	-3.026430e+00	-2.979440e+00	7.744666e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.979440e+00	-2.932450e+00	4.467830e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.932450e+00	-2.885460e+00	7.070542e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.885460e+00	-2.838470e+00	1.058771e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.838470e+00	-2.791480e+00	5.175567e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.791480e+00	-2.744490e+00	8.440179e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.744490e+00	-2.697500e+00	1.378651e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.697500e+00	-2.650510e+00	1.641534e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.650510e+00	-2.603520e+00	5.872449e-03	nan	nan
-2.480000e+00	-2.400000e+00	-2.603530e+00	-2.556540e+00	1.084450e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.556540e+00	-2.509550e+00	1.429586e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.509550e+00	-2.462560e+00	1.498370e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.462560e+00	-2.415570e+00	1.756198e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.415570e+00	-2.368580e+00	2.648510e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.368580e+00	-2.321590e+00	2.228473e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.321590e+00	-2.274600e+00	3.744423e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.274600e+00	-2.227610e+00	2.394047e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.227610e+00	-2.180620e+00	2.705335e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.180620e+00	-2.133630e+00	3.372495e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.133630e+00	-2.086640e+00	3.597975e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.086640e+00	-2.039650e+00	4.678675e-02	nan	nan
-2.480000e+00	-2.400000e+00	-2.039650e+00	-1.992660e+00	3.324317e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.992660e+00	-1.945670e+00	3.440948e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.945670e+00	-1.898680e+00	4.400401e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.898680e+00	-1.851690e+00	3.452126e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.851690e+00	-1.804700e+00	3.451540e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.804700e+00	-1.757710e+00	4.083414e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.757710e+00	-1.710720e+00	4.532096e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.710720e+00	-1.663730e+00	3.044329e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.663730e+00	-1.616740e+00	3.235519e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.616740e+00	-1.569750e+00	4.702353e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.569750e+00	-1.522760e+00	3.937734e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.522760e+00	-1.475770e+00	4.024117e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.475770e+00	-1.428780e+00	3.934027e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.428780e+00	-1.381790e+00	4.549173e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.381790e+00	-1.334800e+00	3.747057e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.334800e+00	-1.287810e+00	4.657516e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.287810e+00	-1.240820e+00	4.559165e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.240820e+00	-1.193830e+00	5.762907e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.193830e+00	-1.146840e+00	4.931762e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.146840e+00	-1.099850e+00	6.866867e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.099850e+00	-1.052860e+00	4.077387e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.052870e+00	-1.005880e+00	2.509019e-02	nan	nan
-2.480000e+00	-2.400000e+00	-1.005880e+00	-9.588904e-01	2.581974e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.588860e-01	-9.118964e-01	1.804805e-02	nan	nan
-2.480000e+00	-2.400000e+00	-9.118960e-01	-8.649064e-01	1.734617e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.649059e-01	-8.179163e-01	1.756494e-02	nan	nan
-2.480000e+00	-2.400000e+00	-8.179170e-01	-7.709274e-01	1.456973e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.709270e-01	-7.239374e-01	1.617372e-02	nan	nan
-2.480000e+00	-2.400000e+00	-7.239370e-01	-6.769474e-01	1.453602e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.769480e-01	-6.299584e-01	1.569489e-02	nan	nan
-2.480000e+00	-2.400000e+00	-6.299580e-01	-5.829684e-01	1.520959e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.829680e-01	-5.359784e-01	1.704156e-02	nan	nan
-2.480000e+00	-2.400000e+00	-5.359779e-01	-4.889882e-01	1.149587e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.889890e-01	-4.419993e-01	2.033360e-02	nan	nan
-2.480000e+00	-2.400000e+00	-4.419990e-01	-3.950092e-01	1.763096e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.950090e-01	-3.480193e-01	1.285822e-02	nan	nan
-2.480000e+00	-2.400000e+00	-3.480200e-01	-3.010302e-01	1.428006e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.530100e+00	-4.483110e+00	2.344850e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.295150e+00	-4.248160e+00	4.741390e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.248160e+00	-4.201170e+00	9.374520e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.201180e+00	-4.154190e+00	1.176737e-03	nan	nan
-2.400000e+00	-2.320000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e+00	-2.320000e+00	-4.107200e+00	-4.060210e+00	2.321640e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.060210e+00	-4.013220e+00	4.685140e-04	nan	nan
-2.400000e+00	-2.320000e+00	-4.013220e+00	-3.966230e+00	1.640027e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.966230e+00	-3.919240e+00	2.583656e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.919240e+00	-3.872250e+00	1.880764e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.872250e+00	-3.825260e+00	6.973190e-04	nan	nan
-2.400000e+00	-2.320000e+00	-3.825260e+00	-3.778270e+00	3.782792e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.778270e+00	-3.731280e+00	4.003837e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.731280e+00	-3.684290e+00	2.587689e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.684290e+00	-3.637300e+00	3.969730e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.637300e+00	-3.590310e+00	6.586107e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.590310e+00	-3.543320e+00	4.711271e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.543320e+00	-3.496330e+00	6.085756e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.496330e+00	-3.449340e+00	5.410970e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.449340e+00	-3.402350e+00	6.608912e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.402350e+00	-3.355360e+00	6.121617e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.355360e+00	-3.308370e+00	1.571862e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.308370e+00	-3.261380e+00	1.027670e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.261380e+00	-3.214390e+00	8.702947e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.214390e+00	-3.167400e+00	6.319240e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.167400e+00	-3.120410e+00	7.052493e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.120410e+00	-3.073420e+00	8.926540e-03	nan	nan
-2.400000e+00	-2.320000e+00	-3.073420e+00	-3.026430e+00	2.047107e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.026430e+00	-2.979440e+00	7.488981e-03	nan	nan
-2.400000e+00	-2.320000e+00	-2.979440e+00	-2.932450e+00	7.714331e-03	nan	nan
-2.400000e+00	-2.320000e+00	-2.932450e+00	-2.885460e+00	1.027494e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.885460e+00	-2.838470e+00	1.731041e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.838470e+00	-2.791480e+00	1.503856e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.791480e+00	-2.744490e+00	1.011493e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.744490e+00	-2.697500e+00	8.643109e-03	nan	nan
-2.400000e+00	-2.320000e+00	-2.697500e+00	-2.650510e+00	7.248231e-03	nan	nan
-2.400000e+00	-2.320000e+00	-2.650510e+00	-2.603520e+00	1.122269e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.603530e+00	-2.556540e+00	1.315006e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.556540e+00	-2.509550e+00	8.678765e-03	nan	nan
-2.400000e+00	-2.320000e+00	-2.509550e+00	-2.462560e+00	1.169527e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.462560e+00	-2.415570e+00	1.365074e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.415570e+00	-2.368580e+00	1.971989e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.368580e+00	-2.321590e+00	2.491850e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.321590e+00	-2.274600e+00	2.345548e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.274600e+00	-2.227610e+00	3.278557e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.227610e+00	-2.180620e+00	3.230052e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.180620e+00	-2.133630e+00	3.745384e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.133630e+00	-2.086640e+00	3.706058e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.086640e+00	-2.039650e+00	3.026178e-02	nan	nan
-2.400000e+00	-2.320000e+00	-2.039650e+00	-1.992660e+00	3.193864e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.992660e+00	-1.945670e+00	3.140201e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.945670e+00	-1.898680e+00	3.382001e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.898680e+00	-1.851690e+00	3.406743e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.851690e+00	-1.804700e+00	3.093704e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.804700e+00	-1.757710e+00	3.355108e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.757710e+00	-1.710720e+00	2.765787e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.710720e+00	-1.663730e+00	2.461083e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.663730e+00	-1.616740e+00	3.212401e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.616740e+00	-1.569750e+00	3.630595e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.569750e+00	-1.522760e+00	4.284205e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.522760e+00	-1.475770e+00	4.481675e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.475770e+00	-1.428780e+00	4.988612e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.428780e+00	-1.381790e+00	4.484404e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.381790e+00	-1.334800e+00	3.950169e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.334800e+00	-1.287810e+00	3.216781e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.287810e+00	-1.240820e+00	4.280334e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.240820e+00	-1.193830e+00	4.432995e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.193830e+00	-1.146840e+00	4.126372e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.146840e+00	-1.099850e+00	4.648293e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.099850e+00	-1.052860e+00	5.517781e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.052870e+00	-1.005880e+00	5.515670e-02	nan	nan
-2.400000e+00	-2.320000e+00	-1.005880e+00	-9.588904e-01	3.304833e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.588860e-01	-9.118964e-01	2.296100e-02	nan	nan
-2.400000e+00	-2.320000e+00	-9.118960e-01	-8.649064e-01	2.621486e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.649059e-01	-8.179163e-01	1.735682e-02	nan	nan
-2.400000e+00	-2.320000e+00	-8.179170e-01	-7.709274e-01	1.688319e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.709270e-01	-7.239374e-01	1.522141e-02	nan	nan
-2.400000e+00	-2.320000e+00	-7.239370e-01	-6.769474e-01	2.151252e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.769480e-01	-6.299584e-01	1.640178e-02	nan	nan
-2.400000e+00	-2.320000e+00	-6.299580e-01	-5.829684e-01	2.502473e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.829680e-01	-5.359784e-01	2.199315e-02	nan	nan
-2.400000e+00	-2.320000e+00	-5.359779e-01	-4.889882e-01	1.218463e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.889890e-01	-4.419993e-01	1.405773e-02	nan	nan
-2.400000e+00	-2.320000e+00	-4.419990e-01	-3.950092e-01	1.167984e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.950090e-01	-3.480193e-01	2.217548e-02	nan	nan
-2.400000e+00	-2.320000e+00	-3.480200e-01	-3.010302e-01	2.671433e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-4.671070e+00	-4.624080e+00	9.442980e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.624080e+00	-4.577090e+00	1.888600e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.577090e+00	-4.530100e+00	4.744460e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.530100e+00	-4.483110e+00	7.105210e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.483110e+00	-4.436120e+00	2.383720e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.436120e+00	-4.389130e+00	2.380650e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.389130e+00	-4.342140e+00	3.811654e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.342140e+00	-4.295150e+00	1.189561e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.295150e+00	-4.248160e+00	9.416240e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.248160e+00	-4.201170e+00	9.449510e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.201180e+00	-4.154190e+00	2.383720e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.154190e+00	-4.107200e+00	7.088770e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.107200e+00	-4.060210e+00	3.741540e-03	nan	nan
-2.320000e+00	-2.240000e+00	-4.060210e+00	-4.013220e+00	9.466350e-04	nan	nan
-2.320000e+00	-2.240000e+00	-4.013220e+00	-3.966230e+00	1.645527e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.966230e+00	-3.919240e+00	1.174907e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.919240e+00	-3.872250e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.320000e+00	-2.240000e+00	-3.872250e+00	-3.825260e+00	1.401530e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.825260e+00	-3.778270e+00	1.170312e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.778270e+00	-3.731280e+00	1.405888e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.731280e+00	-3.684290e+00	1.178422e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.684290e+00	-3.637300e+00	3.506677e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.637300e+00	-3.590310e+00	3.055847e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.590310e+00	-3.543320e+00	3.521600e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.543320e+00	-3.496330e+00	1.887724e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.496330e+00	-3.449340e+00	2.564035e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.449340e+00	-3.402350e+00	2.106271e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.402350e+00	-3.355360e+00	5.614405e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.355360e+00	-3.308370e+00	7.028134e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.308370e+00	-3.261380e+00	3.987275e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.261380e+00	-3.214390e+00	6.334436e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.214390e+00	-3.167400e+00	8.881236e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.167400e+00	-3.120410e+00	3.045174e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.120410e+00	-3.073420e+00	5.599376e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.073420e+00	-3.026430e+00	5.400209e-03	nan	nan
-2.320000e+00	-2.240000e+00	-3.026430e+00	-2.979440e+00	1.058914e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.979440e+00	-2.932450e+00	1.707656e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.932450e+00	-2.885460e+00	1.076699e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.885460e+00	-2.838470e+00	6.338871e-03	nan	nan
-2.320000e+00	-2.240000e+00	-2.838470e+00	-2.791480e+00	6.799571e-03	nan	nan
-2.320000e+00	-2.240000e+00	-2.791480e+00	-2.744490e+00	8.655316e-03	nan	nan
-2.320000e+00	-2.240000e+00	-2.744490e+00	-2.697500e+00	6.344542e-03	nan	nan
-2.320000e+00	-2.240000e+00	-2.697500e+00	-2.650510e+00	7.491216e-03	nan	nan
-2.320000e+00	-2.240000e+00	-2.650510e+00	-2.603520e+00	1.152963e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.603530e+00	-2.556540e+00	1.267196e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.556540e+00	-2.509550e+00	1.293445e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.509550e+00	-2.462560e+00	2.558351e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.462560e+00	-2.415570e+00	2.116709e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.415570e+00	-2.368580e+00	1.778517e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.368580e+00	-2.321590e+00	1.621786e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.321590e+00	-2.274600e+00	2.234946e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.274600e+00	-2.227610e+00	2.085857e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.227610e+00	-2.180620e+00	2.088057e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.180620e+00	-2.133630e+00	1.756669e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.133630e+00	-2.086640e+00	2.213534e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.086640e+00	-2.039650e+00	3.436104e-02	nan	nan
-2.320000e+00	-2.240000e+00	-2.039650e+00	-1.992660e+00	3.116803e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.992660e+00	-1.945670e+00	4.242419e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.945670e+00	-1.898680e+00	2.974766e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.898680e+00	-1.851690e+00	4.507118e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.851690e+00	-1.804700e+00	3.996508e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.804700e+00	-1.757710e+00	2.368085e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.757710e+00	-1.710720e+00	3.386761e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.710720e+00	-1.663730e+00	3.874461e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.663730e+00	-1.616740e+00	3.026493e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.616740e+00	-1.569750e+00	3.587166e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.569750e+00	-1.522760e+00	2.903511e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.522760e+00	-1.475770e+00	3.966029e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.475770e+00	-1.428780e+00	3.383545e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.428780e+00	-1.381790e+00	2.274302e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.381790e+00	-1.334800e+00	4.726845e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.334800e+00	-1.287810e+00	4.290283e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.287810e+00	-1.240820e+00	3.801233e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.240820e+00	-1.193830e+00	4.714860e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.193830e+00	-1.146840e+00	5.623859e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.146840e+00	-1.099850e+00	4.596297e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.099850e+00	-1.052860e+00	5.057156e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.052870e+00	-1.005880e+00	4.666600e-02	nan	nan
-2.320000e+00	-2.240000e+00	-1.005880e+00	-9.588904e-01	5.584739e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.588860e-01	-9.118964e-01	4.651141e-02	nan	nan
-2.320000e+00	-2.240000e+00	-9.118960e-01	-8.649064e-01	3.575016e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.649059e-01	-8.179163e-01	2.796705e-02	nan	nan
-2.320000e+00	-2.240000e+00	-8.179170e-01	-7.709274e-01	2.043550e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.709270e-01	-7.239374e-01	1.848398e-02	nan	nan
-2.320000e+00	-2.240000e+00	-7.239370e-01	-6.769474e-01	3.213121e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.769480e-01	-6.299584e-01	2.202562e-02	nan	nan
-2.320000e+00	-2.240000e+00	-6.299580e-01	-5.829684e-01	1.833213e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.829680e-01	-5.359784e-01	1.637997e-02	nan	nan
-2.320000e+00	-2.240000e+00	-5.359779e-01	-4.889882e-01	1.643650e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.889890e-01	-4.419993e-01	1.715989e-02	nan	nan
-2.320000e+00	-2.240000e+00	-4.419990e-01	-3.950092e-01	1.951974e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.950090e-01	-3.480193e-01	1.179419e-02	nan	nan
-2.320000e+00	-2.240000e+00	-3.480200e-01	-3.010302e-01	1.899655e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.953010e+00	-4.906020e+00	2.335890e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.530100e+00	-4.483110e+00	2.383720e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.483110e+00	-4.436120e+00	2.335890e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.436120e+00	-4.389130e+00	2.335890e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.240000e+00	-2.160000e+00	-4.342140e+00	-4.295150e+00	1.867560e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.295150e+00	-4.248160e+00	1.406910e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.248160e+00	-4.201170e+00	9.387980e-04	nan	nan
-2.240000e+00	-2.160000e+00	-4.201180e+00	-4.154190e+00	4.428568e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.154190e+00	-4.107200e+00	1.863662e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.107200e+00	-4.060210e+00	3.318588e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.060210e+00	-4.013220e+00	4.513851e-03	nan	nan
-2.240000e+00	-2.160000e+00	-4.013220e+00	-3.966230e+00	9.473030e-04	nan	nan
-2.240000e+00	-2.160000e+00	-3.966230e+00	-3.919240e+00	2.127138e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.919240e+00	-3.872250e+00	2.569932e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.872250e+00	-3.825260e+00	4.485572e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.825260e+00	-3.778270e+00	1.182669e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.778270e+00	-3.731280e+00	1.876266e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.731280e+00	-3.684290e+00	8.004071e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.684290e+00	-3.637300e+00	2.132001e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.637300e+00	-3.590310e+00	2.359736e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.590310e+00	-3.543320e+00	1.884571e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.543320e+00	-3.496330e+00	4.725616e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.496330e+00	-3.449340e+00	3.768493e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.449340e+00	-3.402350e+00	1.072474e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.402350e+00	-3.355360e+00	3.974495e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.355360e+00	-3.308370e+00	4.207361e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.308370e+00	-3.261380e+00	8.433880e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.261380e+00	-3.214390e+00	6.555461e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.214390e+00	-3.167400e+00	1.470425e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.167400e+00	-3.120410e+00	9.551902e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.120410e+00	-3.073420e+00	6.328006e-03	nan	nan
-2.240000e+00	-2.160000e+00	-3.073420e+00	-3.026430e+00	1.007597e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.026430e+00	-2.979440e+00	9.174726e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.979440e+00	-2.932450e+00	9.378066e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.932450e+00	-2.885460e+00	9.379757e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.885460e+00	-2.838470e+00	9.378152e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.838470e+00	-2.791480e+00	8.451191e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.791480e+00	-2.744490e+00	9.122950e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.744490e+00	-2.697500e+00	9.603115e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.697500e+00	-2.650510e+00	7.035413e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.650510e+00	-2.603520e+00	8.444843e-03	nan	nan
-2.240000e+00	-2.160000e+00	-2.603530e+00	-2.556540e+00	1.036251e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.556540e+00	-2.509550e+00	1.218831e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.509550e+00	-2.462560e+00	1.101926e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.462560e+00	-2.415570e+00	1.270557e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.415570e+00	-2.368580e+00	2.048627e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.368580e+00	-2.321590e+00	2.053303e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.321590e+00	-2.274600e+00	1.908982e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.274600e+00	-2.227610e+00	2.368287e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.227610e+00	-2.180620e+00	3.857529e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.180620e+00	-2.133630e+00	2.574966e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.133630e+00	-2.086640e+00	3.157347e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.086640e+00	-2.039650e+00	3.141614e-02	nan	nan
-2.240000e+00	-2.160000e+00	-2.039650e+00	-1.992660e+00	3.690907e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.992660e+00	-1.945670e+00	3.122229e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.945670e+00	-1.898680e+00	3.060172e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.898680e+00	-1.851690e+00	4.588116e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.851690e+00	-1.804700e+00	3.472713e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.804700e+00	-1.757710e+00	2.695451e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.757710e+00	-1.710720e+00	3.613328e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.710720e+00	-1.663730e+00	4.202639e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.663730e+00	-1.616740e+00	3.986889e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.616740e+00	-1.569750e+00	4.340636e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.569750e+00	-1.522760e+00	4.438289e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.522760e+00	-1.475770e+00	3.520149e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.475770e+00	-1.428780e+00	4.576251e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.428780e+00	-1.381790e+00	3.822619e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.381790e+00	-1.334800e+00	3.405274e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.334800e+00	-1.287810e+00	3.917327e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.287810e+00	-1.240820e+00	3.700560e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.240820e+00	-1.193830e+00	3.803580e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.193830e+00	-1.146840e+00	3.469623e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.146840e+00	-1.099850e+00	4.382747e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.099850e+00	-1.052860e+00	4.283678e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.052870e+00	-1.005880e+00	3.923272e-02	nan	nan
-2.240000e+00	-2.160000e+00	-1.005880e+00	-9.588904e-01	4.627792e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.588860e-01	-9.118964e-01	5.414978e-02	nan	nan
-2.240000e+00	-2.160000e+00	-9.118960e-01	-8.649064e-01	4.247921e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.649059e-01	-8.179163e-01	4.153753e-02	nan	nan
-2.240000e+00	-2.160000e+00	-8.179170e-01	-7.709274e-01	2.981210e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.709270e-01	-7.239374e-01	1.875312e-02	nan	nan
-2.240000e+00	-2.160000e+00	-7.239370e-01	-6.769474e-01	2.508435e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.769480e-01	-6.299584e-01	1.876374e-02	nan	nan
-2.240000e+00	-2.160000e+00	-6.299580e-01	-5.829684e-01	2.448281e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.829680e-01	-5.359784e-01	1.974325e-02	nan	nan
-2.240000e+00	-2.160000e+00	-5.359779e-01	-4.889882e-01	1.623639e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.889890e-01	-4.419993e-01	1.292211e-02	nan	nan
-2.240000e+00	-2.160000e+00	-4.419990e-01	-3.950092e-01	1.079501e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.950090e-01	-3.480193e-01	1.335630e-02	nan	nan
-2.240000e+00	-2.160000e+00	-3.480200e-01	-3.010302e-01	1.316498e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.812040e+00	-4.765050e+00	2.360740e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.160000e+00	-2.080000e+00	-4.483110e+00	-4.436120e+00	9.534870e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.436120e+00	-4.389130e+00	7.151150e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.389130e+00	-4.342140e+00	2.380650e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.342140e+00	-4.295150e+00	2.383720e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.295150e+00	-4.248160e+00	2.383720e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.248160e+00	-4.201170e+00	7.080350e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.201180e+00	-4.154190e+00	1.857860e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.154190e+00	-4.107200e+00	1.163141e-03	nan	nan
-2.160000e+00	-2.080000e+00	-4.107200e+00	-4.060210e+00	6.964920e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.060210e+00	-4.013220e+00	4.767440e-04	nan	nan
-2.160000e+00	-2.080000e+00	-4.013220e+00	-3.966230e+00	4.646040e-04	nan	nan
-2.160000e+00	-2.080000e+00	-3.966230e+00	-3.919240e+00	7.029990e-04	nan	nan
-2.160000e+00	-2.080000e+00	-3.919240e+00	-3.872250e+00	2.329719e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.872250e+00	-3.825260e+00	4.006494e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.825260e+00	-3.778270e+00	1.411168e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.778270e+00	-3.731280e+00	2.117573e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.731280e+00	-3.684290e+00	2.324658e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.684290e+00	-3.637300e+00	1.637854e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.637300e+00	-3.590310e+00	2.589027e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.590310e+00	-3.543320e+00	3.270894e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.543320e+00	-3.496330e+00	1.055177e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.496330e+00	-3.449340e+00	2.572261e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.449340e+00	-3.402350e+00	3.973609e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.402350e+00	-3.355360e+00	3.509337e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.355360e+00	-3.308370e+00	4.689380e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.308370e+00	-3.261380e+00	4.719892e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.261380e+00	-3.214390e+00	3.052049e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.214390e+00	-3.167400e+00	7.282468e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.167400e+00	-3.120410e+00	6.832839e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.120410e+00	-3.073420e+00	6.097303e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.073420e+00	-3.026430e+00	9.821999e-03	nan	nan
-2.160000e+00	-2.080000e+00	-3.026430e+00	-2.979440e+00	4.681718e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.979440e+00	-2.932450e+00	6.785868e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.932450e+00	-2.885460e+00	6.350747e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.885460e+00	-2.838470e+00	8.869171e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.838470e+00	-2.791480e+00	7.040532e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.791480e+00	-2.744490e+00	9.610483e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.744490e+00	-2.697500e+00	9.393952e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.697500e+00	-2.650510e+00	6.815623e-03	nan	nan
-2.160000e+00	-2.080000e+00	-2.650510e+00	-2.603520e+00	2.016206e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.603530e+00	-2.556540e+00	1.852418e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.556540e+00	-2.509550e+00	1.872104e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.509550e+00	-2.462560e+00	1.499087e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.462560e+00	-2.415570e+00	1.195967e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.415570e+00	-2.368580e+00	1.501950e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.368580e+00	-2.321590e+00	2.186107e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.321590e+00	-2.274600e+00	1.848912e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.274600e+00	-2.227610e+00	1.545865e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.227610e+00	-2.180620e+00	3.348735e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.180620e+00	-2.133630e+00	3.020375e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.133630e+00	-2.086640e+00	3.856059e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.086640e+00	-2.039650e+00	2.065088e-02	nan	nan
-2.160000e+00	-2.080000e+00	-2.039650e+00	-1.992660e+00	2.377161e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.992660e+00	-1.945670e+00	3.954461e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.945670e+00	-1.898680e+00	3.140896e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.898680e+00	-1.851690e+00	2.903256e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.851690e+00	-1.804700e+00	3.806595e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.804700e+00	-1.757710e+00	3.612485e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.757710e+00	-1.710720e+00	3.343538e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.710720e+00	-1.663730e+00	3.984673e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.663730e+00	-1.616740e+00	3.942035e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.616740e+00	-1.569750e+00	3.854261e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.569750e+00	-1.522760e+00	2.974981e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.522760e+00	-1.475770e+00	4.225117e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.475770e+00	-1.428780e+00	4.359823e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.428780e+00	-1.381790e+00	4.531355e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.381790e+00	-1.334800e+00	4.205860e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.334800e+00	-1.287810e+00	4.021957e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.287810e+00	-1.240820e+00	3.661321e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.240820e+00	-1.193830e+00	4.262888e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.193830e+00	-1.146840e+00	3.757253e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.146840e+00	-1.099850e+00	4.411134e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.099850e+00	-1.052860e+00	3.896041e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.052870e+00	-1.005880e+00	3.575470e-02	nan	nan
-2.160000e+00	-2.080000e+00	-1.005880e+00	-9.588904e-01	4.035052e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.588860e-01	-9.118964e-01	4.034841e-02	nan	nan
-2.160000e+00	-2.080000e+00	-9.118960e-01	-8.649064e-01	2.907810e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.649059e-01	-8.179163e-01	3.947463e-02	nan	nan
-2.160000e+00	-2.080000e+00	-8.179170e-01	-7.709274e-01	4.436469e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.709270e-01	-7.239374e-01	3.162238e-02	nan	nan
-2.160000e+00	-2.080000e+00	-7.239370e-01	-6.769474e-01	2.653514e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.769480e-01	-6.299584e-01	1.688162e-02	nan	nan
-2.160000e+00	-2.080000e+00	-6.299580e-01	-5.829684e-01	2.133160e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.829680e-01	-5.359784e-01	2.507455e-02	nan	nan
-2.160000e+00	-2.080000e+00	-5.359779e-01	-4.889882e-01	1.733531e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.889890e-01	-4.419993e-01	2.041397e-02	nan	nan
-2.160000e+00	-2.080000e+00	-4.419990e-01	-3.950092e-01	2.116451e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.950090e-01	-3.480193e-01	2.208227e-02	nan	nan
-2.160000e+00	-2.080000e+00	-3.480200e-01	-3.010302e-01	1.900127e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.671070e+00	-4.624080e+00	2.380650e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.080000e+00	-2.000000e+00	-4.389130e+00	-4.342140e+00	2.344850e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.342140e+00	-4.295150e+00	2.321340e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.295150e+00	-4.248160e+00	4.643280e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.248160e+00	-4.201170e+00	7.112290e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.201180e+00	-4.154190e+00	4.666490e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.154190e+00	-4.107200e+00	1.167940e-03	nan	nan
-2.080000e+00	-2.000000e+00	-4.107200e+00	-4.060210e+00	4.671780e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.060210e+00	-4.013220e+00	2.324400e-04	nan	nan
-2.080000e+00	-2.000000e+00	-4.013220e+00	-3.966230e+00	1.401530e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.966230e+00	-3.919240e+00	1.168085e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.919240e+00	-3.872250e+00	2.344850e-04	nan	nan
-2.080000e+00	-2.000000e+00	-3.872250e+00	-3.825260e+00	1.406349e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.825260e+00	-3.778270e+00	3.508288e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.778270e+00	-3.731280e+00	2.594043e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.731280e+00	-3.684290e+00	4.207689e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.684290e+00	-3.637300e+00	2.802452e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.637300e+00	-3.590310e+00	1.406145e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.590310e+00	-3.543320e+00	5.378345e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.543320e+00	-3.496330e+00	6.314159e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.496330e+00	-3.449340e+00	5.615906e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.449340e+00	-3.402350e+00	4.955078e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.402350e+00	-3.355360e+00	4.455478e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.355360e+00	-3.308370e+00	6.806108e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.308370e+00	-3.261380e+00	1.225759e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.261380e+00	-3.214390e+00	1.033920e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.214390e+00	-3.167400e+00	8.668375e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.167400e+00	-3.120410e+00	5.868798e-03	nan	nan
-2.080000e+00	-2.000000e+00	-3.120410e+00	-3.073420e+00	1.146571e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.073420e+00	-3.026430e+00	1.221239e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.026430e+00	-2.979440e+00	8.425941e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.979440e+00	-2.932450e+00	1.100178e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.932450e+00	-2.885460e+00	7.297711e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.885460e+00	-2.838470e+00	1.100488e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.838470e+00	-2.791480e+00	1.169202e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.791480e+00	-2.744490e+00	6.774680e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.744490e+00	-2.697500e+00	7.020145e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.697500e+00	-2.650510e+00	8.459990e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.650510e+00	-2.603520e+00	9.160877e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.603530e+00	-2.556540e+00	7.264749e-03	nan	nan
-2.080000e+00	-2.000000e+00	-2.556540e+00	-2.509550e+00	1.407418e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.509550e+00	-2.462560e+00	1.030778e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.462560e+00	-2.415570e+00	1.177187e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.415570e+00	-2.368580e+00	1.148390e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.368580e+00	-2.321590e+00	2.089161e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.321590e+00	-2.274600e+00	1.901011e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.274600e+00	-2.227610e+00	1.200686e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.227610e+00	-2.180620e+00	2.231998e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.180620e+00	-2.133630e+00	1.736624e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.133630e+00	-2.086640e+00	1.996812e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.086640e+00	-2.039650e+00	3.606589e-02	nan	nan
-2.080000e+00	-2.000000e+00	-2.039650e+00	-1.992660e+00	2.976625e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.992660e+00	-1.945670e+00	2.390240e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.945670e+00	-1.898680e+00	3.099801e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.898680e+00	-1.851690e+00	4.148614e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.851690e+00	-1.804700e+00	3.730275e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.804700e+00	-1.757710e+00	4.018452e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.757710e+00	-1.710720e+00	4.985903e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.710720e+00	-1.663730e+00	3.566612e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.663730e+00	-1.616740e+00	4.885056e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.616740e+00	-1.569750e+00	4.789255e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.569750e+00	-1.522760e+00	4.283266e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.522760e+00	-1.475770e+00	4.356484e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.475770e+00	-1.428780e+00	4.425551e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.428780e+00	-1.381790e+00	3.825401e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.381790e+00	-1.334800e+00	4.231181e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.334800e+00	-1.287810e+00	4.402079e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.287810e+00	-1.240820e+00	3.357713e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.240820e+00	-1.193830e+00	2.836297e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.193830e+00	-1.146840e+00	3.126856e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.146840e+00	-1.099850e+00	2.655542e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.099850e+00	-1.052860e+00	2.443674e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.052870e+00	-1.005880e+00	3.240927e-02	nan	nan
-2.080000e+00	-2.000000e+00	-1.005880e+00	-9.588904e-01	4.676129e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.588860e-01	-9.118964e-01	4.391458e-02	nan	nan
-2.080000e+00	-2.000000e+00	-9.118960e-01	-8.649064e-01	5.120817e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.649059e-01	-8.179163e-01	4.484843e-02	nan	nan
-2.080000e+00	-2.000000e+00	-8.179170e-01	-7.709274e-01	4.325917e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.709270e-01	-7.239374e-01	3.526131e-02	nan	nan
-2.080000e+00	-2.000000e+00	-7.239370e-01	-6.769474e-01	3.457272e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.769480e-01	-6.299584e-01	2.533529e-02	nan	nan
-2.080000e+00	-2.000000e+00	-6.299580e-01	-5.829684e-01	1.547788e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.829680e-01	-5.359784e-01	2.734750e-02	nan	nan
-2.080000e+00	-2.000000e+00	-5.359779e-01	-4.889882e-01	1.287464e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.889890e-01	-4.419993e-01	2.998866e-02	nan	nan
-2.080000e+00	-2.000000e+00	-4.419990e-01	-3.950092e-01	1.898877e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.950090e-01	-3.480193e-01	2.201157e-02	nan	nan
-2.080000e+00	-2.000000e+00	-3.480200e-01	-3.010302e-01	2.535438e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.624080e+00	-4.577090e+00	2.328630e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.577090e+00	-4.530100e+00	2.321340e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.530100e+00	-4.483110e+00	2.321640e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.436120e+00	-4.389130e+00	2.344850e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.389130e+00	-4.342140e+00	3.954149e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.342140e+00	-4.295150e+00	1.392800e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.295150e+00	-4.248160e+00	2.383720e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.201180e+00	-4.154190e+00	4.682080e-04	nan	nan
-2.000000e+00	-1.920000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-4.107200e+00	-4.060210e+00	1.401296e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.060210e+00	-4.013220e+00	1.163582e-03	nan	nan
-2.000000e+00	-1.920000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.920000e+00	-3.966230e+00	-3.919240e+00	3.041442e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.919240e+00	-3.872250e+00	7.016630e-04	nan	nan
-2.000000e+00	-1.920000e+00	-3.872250e+00	-3.825260e+00	3.268110e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.825260e+00	-3.778270e+00	3.254833e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.778270e+00	-3.731280e+00	1.640799e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.731280e+00	-3.684290e+00	4.231684e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.684290e+00	-3.637300e+00	1.642862e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.637300e+00	-3.590310e+00	3.951480e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.590310e+00	-3.543320e+00	1.871555e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.543320e+00	-3.496330e+00	1.402318e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.496330e+00	-3.449340e+00	3.502886e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.449340e+00	-3.402350e+00	6.314159e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.402350e+00	-3.355360e+00	8.224914e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.355360e+00	-3.308370e+00	6.346963e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.308370e+00	-3.261380e+00	6.601070e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.261380e+00	-3.214390e+00	8.217096e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.214390e+00	-3.167400e+00	8.417460e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.167400e+00	-3.120410e+00	6.788095e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.120410e+00	-3.073420e+00	6.555074e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.073420e+00	-3.026430e+00	8.676698e-03	nan	nan
-2.000000e+00	-1.920000e+00	-3.026430e+00	-2.979440e+00	8.204801e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.979440e+00	-2.932450e+00	5.860445e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.932450e+00	-2.885460e+00	8.919257e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.885460e+00	-2.838470e+00	7.945204e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.838470e+00	-2.791480e+00	1.450896e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.791480e+00	-2.744490e+00	7.482144e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.744490e+00	-2.697500e+00	1.025482e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.697500e+00	-2.650510e+00	1.883639e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.650510e+00	-2.603520e+00	1.149272e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.603530e+00	-2.556540e+00	8.213617e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.556540e+00	-2.509550e+00	9.406302e-03	nan	nan
-2.000000e+00	-1.920000e+00	-2.509550e+00	-2.462560e+00	1.293006e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.462560e+00	-2.415570e+00	1.409981e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.415570e+00	-2.368580e+00	1.102883e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.368580e+00	-2.321590e+00	1.456078e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.321590e+00	-2.274600e+00	1.294329e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.274600e+00	-2.227610e+00	2.394080e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.227610e+00	-2.180620e+00	2.448314e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.180620e+00	-2.133630e+00	2.067047e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.133630e+00	-2.086640e+00	2.356231e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.086640e+00	-2.039650e+00	3.231920e-02	nan	nan
-2.000000e+00	-1.920000e+00	-2.039650e+00	-1.992660e+00	2.984029e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.992660e+00	-1.945670e+00	4.026428e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.945670e+00	-1.898680e+00	3.895058e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.898680e+00	-1.851690e+00	3.151390e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.851690e+00	-1.804700e+00	3.202062e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.804700e+00	-1.757710e+00	3.006174e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.757710e+00	-1.710720e+00	3.337382e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.710720e+00	-1.663730e+00	3.731309e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.663730e+00	-1.616740e+00	4.323929e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.616740e+00	-1.569750e+00	3.642056e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.569750e+00	-1.522760e+00	5.685372e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.522760e+00	-1.475770e+00	3.955653e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.475770e+00	-1.428780e+00	3.176005e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.428780e+00	-1.381790e+00	2.998603e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.381790e+00	-1.334800e+00	3.857718e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.334800e+00	-1.287810e+00	3.745700e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.287810e+00	-1.240820e+00	3.123388e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.240820e+00	-1.193830e+00	3.447870e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.193830e+00	-1.146840e+00	3.897702e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.146840e+00	-1.099850e+00	4.862128e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.099850e+00	-1.052860e+00	4.816006e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.052870e+00	-1.005880e+00	3.326927e-02	nan	nan
-2.000000e+00	-1.920000e+00	-1.005880e+00	-9.588904e-01	4.383685e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.588860e-01	-9.118964e-01	4.811009e-02	nan	nan
-2.000000e+00	-1.920000e+00	-9.118960e-01	-8.649064e-01	3.852845e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.649059e-01	-8.179163e-01	3.404441e-02	nan	nan
-2.000000e+00	-1.920000e+00	-8.179170e-01	-7.709274e-01	3.855613e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.709270e-01	-7.239374e-01	4.849442e-02	nan	nan
-2.000000e+00	-1.920000e+00	-7.239370e-01	-6.769474e-01	5.361587e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.769480e-01	-6.299584e-01	5.696754e-02	nan	nan
-2.000000e+00	-1.920000e+00	-6.299580e-01	-5.829684e-01	3.369325e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.829680e-01	-5.359784e-01	3.068994e-02	nan	nan
-2.000000e+00	-1.920000e+00	-5.359779e-01	-4.889882e-01	2.110094e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.889890e-01	-4.419993e-01	1.854670e-02	nan	nan
-2.000000e+00	-1.920000e+00	-4.419990e-01	-3.950092e-01	2.296022e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.950090e-01	-3.480193e-01	2.131910e-02	nan	nan
-2.000000e+00	-1.920000e+00	-3.480200e-01	-3.010302e-01	1.919768e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.718060e+00	-4.671070e+00	9.363170e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.671070e+00	-4.624080e+00	2.383720e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.624080e+00	-4.577090e+00	2.344850e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.483110e+00	-4.436120e+00	2.344850e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.436120e+00	-4.389130e+00	4.685140e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.389130e+00	-4.342140e+00	2.324400e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.920000e+00	-1.840000e+00	-4.295150e+00	-4.248160e+00	6.984690e-04	nan	nan
-1.920000e+00	-1.840000e+00	-4.248160e+00	-4.201170e+00	2.114643e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.201180e+00	-4.154190e+00	3.053995e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.154190e+00	-4.107200e+00	1.401781e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.107200e+00	-4.060210e+00	2.350442e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.060210e+00	-4.013220e+00	1.399215e-03	nan	nan
-1.920000e+00	-1.840000e+00	-4.013220e+00	-3.966230e+00	5.839857e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.966230e+00	-3.919240e+00	6.119494e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.919240e+00	-3.872250e+00	4.673217e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.872250e+00	-3.825260e+00	2.341477e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.825260e+00	-3.778270e+00	2.802375e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.778270e+00	-3.731280e+00	7.013770e-04	nan	nan
-1.920000e+00	-1.840000e+00	-3.731280e+00	-3.684290e+00	2.100593e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.684290e+00	-3.637300e+00	3.287837e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.637300e+00	-3.590310e+00	5.377013e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.590310e+00	-3.543320e+00	2.569367e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.543320e+00	-3.496330e+00	2.825581e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.496330e+00	-3.449340e+00	8.671840e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.449340e+00	-3.402350e+00	5.878170e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.402350e+00	-3.355360e+00	3.294567e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.355360e+00	-3.308370e+00	1.170314e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.308370e+00	-3.261380e+00	3.754663e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.261380e+00	-3.214390e+00	4.678021e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.214390e+00	-3.167400e+00	3.047303e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.167400e+00	-3.120410e+00	3.740425e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.120410e+00	-3.073420e+00	1.240865e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.073420e+00	-3.026430e+00	8.454002e-03	nan	nan
-1.920000e+00	-1.840000e+00	-3.026430e+00	-2.979440e+00	6.123730e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.979440e+00	-2.932450e+00	1.220285e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.932450e+00	-2.885460e+00	1.289221e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.885460e+00	-2.838470e+00	1.450702e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.838470e+00	-2.791480e+00	9.604401e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.791480e+00	-2.744490e+00	8.448888e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.744490e+00	-2.697500e+00	1.898047e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.697500e+00	-2.650510e+00	1.167829e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.650510e+00	-2.603520e+00	1.056272e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.603530e+00	-2.556540e+00	1.311443e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.556540e+00	-2.509550e+00	8.211937e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.509550e+00	-2.462560e+00	8.212795e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.462560e+00	-2.415570e+00	9.614126e-03	nan	nan
-1.920000e+00	-1.840000e+00	-2.415570e+00	-2.368580e+00	1.145745e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.368580e+00	-2.321590e+00	2.923852e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.321590e+00	-2.274600e+00	1.523269e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.274600e+00	-2.227610e+00	1.756141e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.227610e+00	-2.180620e+00	1.775053e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.180620e+00	-2.133630e+00	2.587661e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.133630e+00	-2.086640e+00	2.085951e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.086640e+00	-2.039650e+00	2.839946e-02	nan	nan
-1.920000e+00	-1.840000e+00	-2.039650e+00	-1.992660e+00	2.767758e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.992660e+00	-1.945670e+00	3.241806e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.945670e+00	-1.898680e+00	3.227060e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.898680e+00	-1.851690e+00	3.399894e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.851690e+00	-1.804700e+00	3.960392e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.804700e+00	-1.757710e+00	3.542845e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.757710e+00	-1.710720e+00	4.462670e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.710720e+00	-1.663730e+00	5.213266e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.663730e+00	-1.616740e+00	4.391258e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.616740e+00	-1.569750e+00	3.588349e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.569750e+00	-1.522760e+00	4.345071e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.522760e+00	-1.475770e+00	5.844424e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.475770e+00	-1.428780e+00	4.171074e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.428780e+00	-1.381790e+00	4.362035e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.381790e+00	-1.334800e+00	5.183806e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.334800e+00	-1.287810e+00	5.599353e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.287810e+00	-1.240820e+00	3.851613e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.240820e+00	-1.193830e+00	6.331199e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.193830e+00	-1.146840e+00	5.222997e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.146840e+00	-1.099850e+00	4.637813e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.099850e+00	-1.052860e+00	4.923268e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.052870e+00	-1.005880e+00	4.644548e-02	nan	nan
-1.920000e+00	-1.840000e+00	-1.005880e+00	-9.588904e-01	4.084561e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.588860e-01	-9.118964e-01	4.048212e-02	nan	nan
-1.920000e+00	-1.840000e+00	-9.118960e-01	-8.649064e-01	4.124591e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.649059e-01	-8.179163e-01	3.488094e-02	nan	nan
-1.920000e+00	-1.840000e+00	-8.179170e-01	-7.709274e-01	5.161047e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.709270e-01	-7.239374e-01	5.389886e-02	nan	nan
-1.920000e+00	-1.840000e+00	-7.239370e-01	-6.769474e-01	3.778676e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.769480e-01	-6.299584e-01	3.456564e-02	nan	nan
-1.920000e+00	-1.840000e+00	-6.299580e-01	-5.829684e-01	4.012197e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.829680e-01	-5.359784e-01	4.305503e-02	nan	nan
-1.920000e+00	-1.840000e+00	-5.359779e-01	-4.889882e-01	2.320941e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.889890e-01	-4.419993e-01	3.104313e-02	nan	nan
-1.920000e+00	-1.840000e+00	-4.419990e-01	-3.950092e-01	1.755412e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.950090e-01	-3.480193e-01	2.173276e-02	nan	nan
-1.920000e+00	-1.840000e+00	-3.480200e-01	-3.010302e-01	1.877266e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.953010e+00	-4.906020e+00	2.383720e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.859030e+00	-4.812040e+00	1.430230e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.812040e+00	-4.765050e+00	2.383720e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.765050e+00	-4.718060e+00	2.383720e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.718060e+00	-4.671070e+00	2.383720e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.530100e+00	-4.483110e+00	2.328630e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.483110e+00	-4.436120e+00	2.360740e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.436120e+00	-4.389130e+00	2.383720e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.342140e+00	-4.295150e+00	2.324400e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.840000e+00	-1.760000e+00	-4.248160e+00	-4.201170e+00	4.657260e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.201180e+00	-4.154190e+00	1.188332e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.154190e+00	-4.107200e+00	9.473640e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.107200e+00	-4.060210e+00	3.282058e-03	nan	nan
-1.840000e+00	-1.760000e+00	-4.060210e+00	-4.013220e+00	9.378530e-04	nan	nan
-1.840000e+00	-1.760000e+00	-4.013220e+00	-3.966230e+00	1.174906e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.966230e+00	-3.919240e+00	9.314520e-04	nan	nan
-1.840000e+00	-1.760000e+00	-3.919240e+00	-3.872250e+00	3.265206e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.872250e+00	-3.825260e+00	1.878871e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.825260e+00	-3.778270e+00	1.882634e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.778270e+00	-3.731280e+00	2.803730e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.731280e+00	-3.684290e+00	2.578386e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.684290e+00	-3.637300e+00	4.216766e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.637300e+00	-3.590310e+00	2.815531e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.590310e+00	-3.543320e+00	6.564521e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.543320e+00	-3.496330e+00	1.333995e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.496330e+00	-3.449340e+00	5.853076e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.449340e+00	-3.402350e+00	5.164146e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.402350e+00	-3.355360e+00	3.739931e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.355360e+00	-3.308370e+00	5.627620e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.308370e+00	-3.261380e+00	3.981625e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.261380e+00	-3.214390e+00	7.944886e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.214390e+00	-3.167400e+00	1.032008e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.167400e+00	-3.120410e+00	9.393371e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.120410e+00	-3.073420e+00	8.008847e-03	nan	nan
-1.840000e+00	-1.760000e+00	-3.073420e+00	-3.026430e+00	1.221096e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.026430e+00	-2.979440e+00	9.852085e-03	nan	nan
-1.840000e+00	-1.760000e+00	-2.979440e+00	-2.932450e+00	1.548025e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.932450e+00	-2.885460e+00	1.828094e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.885460e+00	-2.838470e+00	1.736380e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.838470e+00	-2.791480e+00	8.236484e-03	nan	nan
-1.840000e+00	-1.760000e+00	-2.791480e+00	-2.744490e+00	1.296534e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.744490e+00	-2.697500e+00	1.740092e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.697500e+00	-2.650510e+00	1.425321e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.650510e+00	-2.603520e+00	1.660563e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.603530e+00	-2.556540e+00	1.032543e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.556540e+00	-2.509550e+00	9.362212e-03	nan	nan
-1.840000e+00	-1.760000e+00	-2.509550e+00	-2.462560e+00	1.365207e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.462560e+00	-2.415570e+00	1.507288e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.415570e+00	-2.368580e+00	1.409602e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.368580e+00	-2.321590e+00	1.176822e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.321590e+00	-2.274600e+00	1.948307e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.274600e+00	-2.227610e+00	1.881150e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.227610e+00	-2.180620e+00	2.185795e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.180620e+00	-2.133630e+00	1.989957e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.133630e+00	-2.086640e+00	1.735217e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.086640e+00	-2.039650e+00	2.140397e-02	nan	nan
-1.840000e+00	-1.760000e+00	-2.039650e+00	-1.992660e+00	3.025203e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.992660e+00	-1.945670e+00	3.954290e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.945670e+00	-1.898680e+00	3.310225e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.898680e+00	-1.851690e+00	3.498429e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.851690e+00	-1.804700e+00	3.250549e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.804700e+00	-1.757710e+00	4.005220e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.757710e+00	-1.710720e+00	4.926094e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.710720e+00	-1.663730e+00	4.639524e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.663730e+00	-1.616740e+00	4.601085e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.616740e+00	-1.569750e+00	3.916924e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.569750e+00	-1.522760e+00	4.454251e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.522760e+00	-1.475770e+00	3.453529e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.475770e+00	-1.428780e+00	4.389263e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.428780e+00	-1.381790e+00	4.855505e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.381790e+00	-1.334800e+00	4.802224e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.334800e+00	-1.287810e+00	3.216091e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.287810e+00	-1.240820e+00	4.964474e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.240820e+00	-1.193830e+00	3.373826e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.193830e+00	-1.146840e+00	3.818433e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.146840e+00	-1.099850e+00	3.556869e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.099850e+00	-1.052860e+00	3.078655e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.052870e+00	-1.005880e+00	3.550191e-02	nan	nan
-1.840000e+00	-1.760000e+00	-1.005880e+00	-9.588904e-01	4.058019e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.588860e-01	-9.118964e-01	2.838839e-02	nan	nan
-1.840000e+00	-1.760000e+00	-9.118960e-01	-8.649064e-01	2.764004e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.649059e-01	-8.179163e-01	4.411672e-02	nan	nan
-1.840000e+00	-1.760000e+00	-8.179170e-01	-7.709274e-01	5.163158e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.709270e-01	-7.239374e-01	3.950348e-02	nan	nan
-1.840000e+00	-1.760000e+00	-7.239370e-01	-6.769474e-01	3.214356e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.769480e-01	-6.299584e-01	3.302907e-02	nan	nan
-1.840000e+00	-1.760000e+00	-6.299580e-01	-5.829684e-01	4.120098e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.829680e-01	-5.359784e-01	4.757220e-02	nan	nan
-1.840000e+00	-1.760000e+00	-5.359779e-01	-4.889882e-01	5.890985e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.889890e-01	-4.419993e-01	4.107015e-02	nan	nan
-1.840000e+00	-1.760000e+00	-4.419990e-01	-3.950092e-01	3.094415e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.950090e-01	-3.480193e-01	1.974188e-02	nan	nan
-1.840000e+00	-1.760000e+00	-3.480200e-01	-3.010302e-01	2.483792e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.812040e+00	-4.765050e+00	4.725500e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.718060e+00	-4.671070e+00	2.360740e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.671070e+00	-4.624080e+00	2.360740e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.577090e+00	-4.530100e+00	4.669250e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.530100e+00	-4.483110e+00	2.324400e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.483110e+00	-4.436120e+00	2.324400e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.436120e+00	-4.389130e+00	7.082230e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.342140e+00	-4.295150e+00	2.383720e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.295150e+00	-4.248160e+00	3.729983e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.248160e+00	-4.201170e+00	1.167825e-03	nan	nan
-1.760000e+00	-1.680000e+00	-4.201180e+00	-4.154190e+00	2.360740e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.154190e+00	-4.107200e+00	2.324400e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-4.060210e+00	-4.013220e+00	2.321340e-04	nan	nan
-1.760000e+00	-1.680000e+00	-4.013220e+00	-3.966230e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.760000e+00	-1.680000e+00	-3.966230e+00	-3.919240e+00	3.948912e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.919240e+00	-3.872250e+00	1.869217e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.872250e+00	-3.825260e+00	4.193509e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.825260e+00	-3.778270e+00	1.626093e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.778270e+00	-3.731280e+00	1.878778e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.731280e+00	-3.684290e+00	2.118410e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.684290e+00	-3.637300e+00	4.222862e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.637300e+00	-3.590310e+00	7.236826e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.590310e+00	-3.543320e+00	1.002519e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.543320e+00	-3.496330e+00	9.620982e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.496330e+00	-3.449340e+00	1.331450e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.449340e+00	-3.402350e+00	1.175648e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.402350e+00	-3.355360e+00	3.762976e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.355360e+00	-3.308370e+00	3.993610e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.308370e+00	-3.261380e+00	5.408312e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.261380e+00	-3.214390e+00	5.616436e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.214390e+00	-3.167400e+00	4.941760e-03	nan	nan
-1.760000e+00	-1.680000e+00	-3.167400e+00	-3.120410e+00	1.125637e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.120410e+00	-3.073420e+00	2.522123e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.073420e+00	-3.026430e+00	1.457936e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.026430e+00	-2.979440e+00	7.050307e-03	nan	nan
-1.760000e+00	-1.680000e+00	-2.979440e+00	-2.932450e+00	7.027273e-03	nan	nan
-1.760000e+00	-1.680000e+00	-2.932450e+00	-2.885460e+00	1.408130e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.885460e+00	-2.838470e+00	1.412472e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.838470e+00	-2.791480e+00	1.267760e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.791480e+00	-2.744490e+00	1.033637e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.744490e+00	-2.697500e+00	6.106751e-03	nan	nan
-1.760000e+00	-1.680000e+00	-2.697500e+00	-2.650510e+00	1.214269e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.650510e+00	-2.603520e+00	7.947528e-03	nan	nan
-1.760000e+00	-1.680000e+00	-2.603530e+00	-2.556540e+00	1.026257e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.556540e+00	-2.509550e+00	1.284327e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.509550e+00	-2.462560e+00	1.170857e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.462560e+00	-2.415570e+00	1.448667e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.415570e+00	-2.368580e+00	1.871548e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.368580e+00	-2.321590e+00	1.657168e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.321590e+00	-2.274600e+00	1.519966e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.274600e+00	-2.227610e+00	2.314457e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.227610e+00	-2.180620e+00	2.037849e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.180620e+00	-2.133630e+00	1.809373e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.133630e+00	-2.086640e+00	1.409595e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.086640e+00	-2.039650e+00	1.454680e-02	nan	nan
-1.760000e+00	-1.680000e+00	-2.039650e+00	-1.992660e+00	3.418751e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.992660e+00	-1.945670e+00	3.383279e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.945670e+00	-1.898680e+00	3.956177e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.898680e+00	-1.851690e+00	3.887107e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.851690e+00	-1.804700e+00	3.661582e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.804700e+00	-1.757710e+00	3.637329e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.757710e+00	-1.710720e+00	4.305193e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.710720e+00	-1.663730e+00	4.182147e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.663730e+00	-1.616740e+00	4.082398e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.616740e+00	-1.569750e+00	5.371209e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.569750e+00	-1.522760e+00	3.374661e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.522760e+00	-1.475770e+00	3.265169e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.475770e+00	-1.428780e+00	5.558760e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.428780e+00	-1.381790e+00	3.939412e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.381790e+00	-1.334800e+00	4.080791e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.334800e+00	-1.287810e+00	5.274080e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.287810e+00	-1.240820e+00	4.614027e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.240820e+00	-1.193830e+00	4.459530e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.193830e+00	-1.146840e+00	4.104524e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.146840e+00	-1.099850e+00	4.686666e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.099850e+00	-1.052860e+00	4.735925e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.052870e+00	-1.005880e+00	3.941063e-02	nan	nan
-1.760000e+00	-1.680000e+00	-1.005880e+00	-9.588904e-01	4.027082e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.588860e-01	-9.118964e-01	4.347728e-02	nan	nan
-1.760000e+00	-1.680000e+00	-9.118960e-01	-8.649064e-01	3.889855e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.649059e-01	-8.179163e-01	5.526683e-02	nan	nan
-1.760000e+00	-1.680000e+00	-8.179170e-01	-7.709274e-01	3.697604e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.709270e-01	-7.239374e-01	3.983144e-02	nan	nan
-1.760000e+00	-1.680000e+00	-7.239370e-01	-6.769474e-01	3.282137e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.769480e-01	-6.299584e-01	4.732459e-02	nan	nan
-1.760000e+00	-1.680000e+00	-6.299580e-01	-5.829684e-01	3.254954e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.829680e-01	-5.359784e-01	3.980968e-02	nan	nan
-1.760000e+00	-1.680000e+00	-5.359779e-01	-4.889882e-01	3.814213e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.889890e-01	-4.419993e-01	3.118691e-02	nan	nan
-1.760000e+00	-1.680000e+00	-4.419990e-01	-3.950092e-01	3.910564e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.950090e-01	-3.480193e-01	3.066189e-02	nan	nan
-1.760000e+00	-1.680000e+00	-3.480200e-01	-3.010302e-01	2.249095e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.577090e+00	-4.530100e+00	4.673480e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.680000e+00	-1.600000e+00	-4.483110e+00	-4.436120e+00	2.328630e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.436120e+00	-4.389130e+00	6.981660e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.389130e+00	-4.342140e+00	1.858703e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.342140e+00	-4.295150e+00	1.166721e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.295150e+00	-4.248160e+00	1.406140e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.248160e+00	-4.201170e+00	7.061390e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.201180e+00	-4.154190e+00	9.316150e-04	nan	nan
-1.680000e+00	-1.600000e+00	-4.154190e+00	-4.107200e+00	1.643035e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.107200e+00	-4.060210e+00	2.358647e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.060210e+00	-4.013220e+00	1.169517e-03	nan	nan
-1.680000e+00	-1.600000e+00	-4.013220e+00	-3.966230e+00	7.016630e-04	nan	nan
-1.680000e+00	-1.600000e+00	-3.966230e+00	-3.919240e+00	1.646645e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.919240e+00	-3.872250e+00	1.173949e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.872250e+00	-3.825260e+00	1.884332e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.825260e+00	-3.778270e+00	3.529064e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.778270e+00	-3.731280e+00	8.716251e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.731280e+00	-3.684290e+00	6.340701e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.684290e+00	-3.637300e+00	4.455209e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.637300e+00	-3.590310e+00	5.379102e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.590310e+00	-3.543320e+00	3.285705e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.543320e+00	-3.496330e+00	4.932449e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.496330e+00	-3.449340e+00	3.043406e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.449340e+00	-3.402350e+00	1.168668e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.402350e+00	-3.355360e+00	1.055693e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.355360e+00	-3.308370e+00	1.077580e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.308370e+00	-3.261380e+00	1.010315e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.261380e+00	-3.214390e+00	1.341788e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.214390e+00	-3.167400e+00	9.682794e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.167400e+00	-3.120410e+00	1.244768e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.120410e+00	-3.073420e+00	7.267324e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.073420e+00	-3.026430e+00	8.684350e-03	nan	nan
-1.680000e+00	-1.600000e+00	-3.026430e+00	-2.979440e+00	1.637675e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.979440e+00	-2.932450e+00	9.601295e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.932450e+00	-2.885460e+00	9.138996e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.885460e+00	-2.838470e+00	1.285790e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.838470e+00	-2.791480e+00	1.713718e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.791480e+00	-2.744490e+00	1.100775e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.744490e+00	-2.697500e+00	1.194215e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.697500e+00	-2.650510e+00	1.033015e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.650510e+00	-2.603520e+00	1.599206e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.603530e+00	-2.556540e+00	1.317627e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.556540e+00	-2.509550e+00	8.945180e-03	nan	nan
-1.680000e+00	-1.600000e+00	-2.509550e+00	-2.462560e+00	1.245836e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.462560e+00	-2.415570e+00	1.336920e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.415570e+00	-2.368580e+00	1.245274e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.368580e+00	-2.321590e+00	1.148405e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.321590e+00	-2.274600e+00	1.473662e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.274600e+00	-2.227610e+00	2.313936e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.227610e+00	-2.180620e+00	2.385109e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.180620e+00	-2.133630e+00	1.777484e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.133630e+00	-2.086640e+00	3.005069e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.086640e+00	-2.039650e+00	2.201047e-02	nan	nan
-1.680000e+00	-1.600000e+00	-2.039650e+00	-1.992660e+00	2.582932e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.992660e+00	-1.945670e+00	4.208487e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.945670e+00	-1.898680e+00	2.442031e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.898680e+00	-1.851690e+00	2.628522e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.851690e+00	-1.804700e+00	3.562854e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.804700e+00	-1.757710e+00	3.390056e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.757710e+00	-1.710720e+00	3.406841e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.710720e+00	-1.663730e+00	2.583515e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.663730e+00	-1.616740e+00	3.789256e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.616740e+00	-1.569750e+00	3.749228e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.569750e+00	-1.522760e+00	4.918657e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.522760e+00	-1.475770e+00	3.937192e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.475770e+00	-1.428780e+00	4.120821e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.428780e+00	-1.381790e+00	4.656652e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.381790e+00	-1.334800e+00	4.751723e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.334800e+00	-1.287810e+00	5.110133e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.287810e+00	-1.240820e+00	5.133703e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.240820e+00	-1.193830e+00	4.747438e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.193830e+00	-1.146840e+00	4.759295e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.146840e+00	-1.099850e+00	4.363714e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.099850e+00	-1.052860e+00	4.340821e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.052870e+00	-1.005880e+00	3.421753e-02	nan	nan
-1.680000e+00	-1.600000e+00	-1.005880e+00	-9.588904e-01	3.849009e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.588860e-01	-9.118964e-01	4.804140e-02	nan	nan
-1.680000e+00	-1.600000e+00	-9.118960e-01	-8.649064e-01	4.168773e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.649059e-01	-8.179163e-01	4.379971e-02	nan	nan
-1.680000e+00	-1.600000e+00	-8.179170e-01	-7.709274e-01	3.193074e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.709270e-01	-7.239374e-01	3.686560e-02	nan	nan
-1.680000e+00	-1.600000e+00	-7.239370e-01	-6.769474e-01	3.398877e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.769480e-01	-6.299584e-01	2.955235e-02	nan	nan
-1.680000e+00	-1.600000e+00	-6.299580e-01	-5.829684e-01	3.735882e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.829680e-01	-5.359784e-01	3.702358e-02	nan	nan
-1.680000e+00	-1.600000e+00	-5.359779e-01	-4.889882e-01	3.659456e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.889890e-01	-4.419993e-01	3.211994e-02	nan	nan
-1.680000e+00	-1.600000e+00	-4.419990e-01	-3.950092e-01	3.236409e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.950090e-01	-3.480193e-01	2.347205e-02	nan	nan
-1.680000e+00	-1.600000e+00	-3.480200e-01	-3.010302e-01	3.717822e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.859030e+00	-4.812040e+00	4.689690e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.671070e+00	-4.624080e+00	2.321340e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.530100e+00	-4.483110e+00	2.344850e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.483110e+00	-4.436120e+00	1.876203e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.436120e+00	-4.389130e+00	7.037880e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.342140e+00	-4.295150e+00	7.088770e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.295150e+00	-4.248160e+00	1.653321e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.248160e+00	-4.201170e+00	1.876733e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.201180e+00	-4.154190e+00	7.049900e-04	nan	nan
-1.600000e+00	-1.520000e+00	-4.154190e+00	-4.107200e+00	2.342287e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.107200e+00	-4.060210e+00	1.647752e-03	nan	nan
-1.600000e+00	-1.520000e+00	-4.060210e+00	-4.013220e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e+00	-1.520000e+00	-4.013220e+00	-3.966230e+00	1.886109e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.966230e+00	-3.919240e+00	9.315060e-04	nan	nan
-1.600000e+00	-1.520000e+00	-3.919240e+00	-3.872250e+00	7.093000e-04	nan	nan
-1.600000e+00	-1.520000e+00	-3.872250e+00	-3.825260e+00	4.243124e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.825260e+00	-3.778270e+00	3.751395e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.778270e+00	-3.731280e+00	2.586837e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.731280e+00	-3.684290e+00	2.355204e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.684290e+00	-3.637300e+00	4.258013e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.637300e+00	-3.590310e+00	4.725663e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.590310e+00	-3.543320e+00	7.048724e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.543320e+00	-3.496330e+00	1.171662e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.496330e+00	-3.449340e+00	8.694230e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.449340e+00	-3.402350e+00	9.906885e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.402350e+00	-3.355360e+00	3.987930e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.355360e+00	-3.308370e+00	6.085045e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.308370e+00	-3.261380e+00	3.043291e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.261380e+00	-3.214390e+00	5.889972e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.214390e+00	-3.167400e+00	1.010063e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.167400e+00	-3.120410e+00	7.744527e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.120410e+00	-3.073420e+00	8.646870e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.073420e+00	-3.026430e+00	9.175923e-03	nan	nan
-1.600000e+00	-1.520000e+00	-3.026430e+00	-2.979440e+00	7.733754e-03	nan	nan
-1.600000e+00	-1.520000e+00	-2.979440e+00	-2.932450e+00	2.013498e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.932450e+00	-2.885460e+00	1.096430e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.885460e+00	-2.838470e+00	8.643719e-03	nan	nan
-1.600000e+00	-1.520000e+00	-2.838470e+00	-2.791480e+00	1.029397e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.791480e+00	-2.744490e+00	1.028695e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.744490e+00	-2.697500e+00	1.585259e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.697500e+00	-2.650510e+00	1.333575e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.650510e+00	-2.603520e+00	1.521100e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.603530e+00	-2.556540e+00	1.574564e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.556540e+00	-2.509550e+00	1.428349e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.509550e+00	-2.462560e+00	1.149594e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.462560e+00	-2.415570e+00	1.525676e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.415570e+00	-2.368580e+00	1.941068e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.368580e+00	-2.321590e+00	2.316097e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.321590e+00	-2.274600e+00	2.246191e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.274600e+00	-2.227610e+00	1.388934e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.227610e+00	-2.180620e+00	2.296058e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.180620e+00	-2.133630e+00	2.063822e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.133630e+00	-2.086640e+00	1.993557e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.086640e+00	-2.039650e+00	2.110074e-02	nan	nan
-1.600000e+00	-1.520000e+00	-2.039650e+00	-1.992660e+00	2.578114e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.992660e+00	-1.945670e+00	2.529274e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.945670e+00	-1.898680e+00	2.903829e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.898680e+00	-1.851690e+00	2.643716e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.851690e+00	-1.804700e+00	3.513465e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.804700e+00	-1.757710e+00	3.512286e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.757710e+00	-1.710720e+00	3.916676e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.710720e+00	-1.663730e+00	4.294599e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.663730e+00	-1.616740e+00	4.224470e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.616740e+00	-1.569750e+00	4.884180e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.569750e+00	-1.522760e+00	4.435021e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.522760e+00	-1.475770e+00	3.933565e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.475770e+00	-1.428780e+00	4.433177e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.428780e+00	-1.381790e+00	3.800890e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.381790e+00	-1.334800e+00	3.097427e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.334800e+00	-1.287810e+00	3.824981e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.287810e+00	-1.240820e+00	4.696144e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.240820e+00	-1.193830e+00	5.053828e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.193830e+00	-1.146840e+00	4.771396e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.146840e+00	-1.099850e+00	3.950327e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.099850e+00	-1.052860e+00	5.971005e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.052870e+00	-1.005880e+00	4.796788e-02	nan	nan
-1.600000e+00	-1.520000e+00	-1.005880e+00	-9.588904e-01	3.785947e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.588860e-01	-9.118964e-01	3.658964e-02	nan	nan
-1.600000e+00	-1.520000e+00	-9.118960e-01	-8.649064e-01	4.698808e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.649059e-01	-8.179163e-01	4.617375e-02	nan	nan
-1.600000e+00	-1.520000e+00	-8.179170e-01	-7.709274e-01	4.274942e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.709270e-01	-7.239374e-01	2.990254e-02	nan	nan
-1.600000e+00	-1.520000e+00	-7.239370e-01	-6.769474e-01	3.754827e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.769480e-01	-6.299584e-01	3.361506e-02	nan	nan
-1.600000e+00	-1.520000e+00	-6.299580e-01	-5.829684e-01	3.354176e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.829680e-01	-5.359784e-01	4.510619e-02	nan	nan
-1.600000e+00	-1.520000e+00	-5.359779e-01	-4.889882e-01	2.792093e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.889890e-01	-4.419993e-01	3.582489e-02	nan	nan
-1.600000e+00	-1.520000e+00	-4.419990e-01	-3.950092e-01	4.477160e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.950090e-01	-3.480193e-01	4.078332e-02	nan	nan
-1.600000e+00	-1.520000e+00	-3.480200e-01	-3.010302e-01	4.343068e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.000000e+00	-4.953010e+00	2.383720e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.483110e+00	-4.436120e+00	2.383720e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.436120e+00	-4.389130e+00	2.321640e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.520000e+00	-1.440000e+00	-4.342140e+00	-4.295150e+00	2.377514e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.295150e+00	-4.248160e+00	7.105210e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.248160e+00	-4.201170e+00	2.383720e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.201180e+00	-4.154190e+00	2.383720e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.154190e+00	-4.107200e+00	8.568796e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.107200e+00	-4.060210e+00	4.046114e-03	nan	nan
-1.520000e+00	-1.440000e+00	-4.060210e+00	-4.013220e+00	7.128180e-04	nan	nan
-1.520000e+00	-1.440000e+00	-4.013220e+00	-3.966230e+00	2.835031e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.966230e+00	-3.919240e+00	1.888903e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.919240e+00	-3.872250e+00	2.351435e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.872250e+00	-3.825260e+00	1.882720e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.825260e+00	-3.778270e+00	2.347385e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.778270e+00	-3.731280e+00	2.337790e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.731280e+00	-3.684290e+00	2.108902e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.684290e+00	-3.637300e+00	3.514338e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.637300e+00	-3.590310e+00	3.046694e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.590310e+00	-3.543320e+00	1.416636e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.543320e+00	-3.496330e+00	7.017446e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.496330e+00	-3.449340e+00	4.694538e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.449340e+00	-3.402350e+00	1.215502e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.402350e+00	-3.355360e+00	1.201778e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.355360e+00	-3.308370e+00	5.434163e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.308370e+00	-3.261380e+00	6.567173e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.261380e+00	-3.214390e+00	6.856735e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.214390e+00	-3.167400e+00	1.293621e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.167400e+00	-3.120410e+00	1.058552e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.120410e+00	-3.073420e+00	7.251822e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.073420e+00	-3.026430e+00	6.348229e-03	nan	nan
-1.520000e+00	-1.440000e+00	-3.026430e+00	-2.979440e+00	1.217535e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.979440e+00	-2.932450e+00	1.852623e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.932450e+00	-2.885460e+00	9.865492e-03	nan	nan
-1.520000e+00	-1.440000e+00	-2.885460e+00	-2.838470e+00	8.444980e-03	nan	nan
-1.520000e+00	-1.440000e+00	-2.838470e+00	-2.791480e+00	6.095599e-03	nan	nan
-1.520000e+00	-1.440000e+00	-2.791480e+00	-2.744490e+00	1.126276e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.744490e+00	-2.697500e+00	1.645593e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.697500e+00	-2.650510e+00	1.713412e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.650510e+00	-2.603520e+00	1.731222e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.603530e+00	-2.556540e+00	1.708920e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.556540e+00	-2.509550e+00	1.582954e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.509550e+00	-2.462560e+00	2.059231e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.462560e+00	-2.415570e+00	1.809174e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.415570e+00	-2.368580e+00	1.717488e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.368580e+00	-2.321590e+00	1.082838e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.321590e+00	-2.274600e+00	1.550729e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.274600e+00	-2.227610e+00	1.759669e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.227610e+00	-2.180620e+00	2.390408e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.180620e+00	-2.133630e+00	3.842053e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.133630e+00	-2.086640e+00	2.019802e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.086640e+00	-2.039650e+00	3.073211e-02	nan	nan
-1.520000e+00	-1.440000e+00	-2.039650e+00	-1.992660e+00	2.955794e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.992660e+00	-1.945670e+00	2.771986e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.945670e+00	-1.898680e+00	2.973322e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.898680e+00	-1.851690e+00	3.256901e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.851690e+00	-1.804700e+00	3.398621e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.804700e+00	-1.757710e+00	2.535210e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.757710e+00	-1.710720e+00	4.068199e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.710720e+00	-1.663730e+00	3.156694e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.663730e+00	-1.616740e+00	3.445472e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.616740e+00	-1.569750e+00	3.384056e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.569750e+00	-1.522760e+00	3.156450e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.522760e+00	-1.475770e+00	3.849216e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.475770e+00	-1.428780e+00	3.467570e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.428780e+00	-1.381790e+00	4.179655e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.381790e+00	-1.334800e+00	3.953237e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.334800e+00	-1.287810e+00	3.575848e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.287810e+00	-1.240820e+00	4.663781e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.240820e+00	-1.193830e+00	4.081272e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.193830e+00	-1.146840e+00	3.859760e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.146840e+00	-1.099850e+00	4.446190e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.099850e+00	-1.052860e+00	4.676216e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.052870e+00	-1.005880e+00	3.508897e-02	nan	nan
-1.520000e+00	-1.440000e+00	-1.005880e+00	-9.588904e-01	3.718065e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.588860e-01	-9.118964e-01	4.367116e-02	nan	nan
-1.520000e+00	-1.440000e+00	-9.118960e-01	-8.649064e-01	4.510546e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.649059e-01	-8.179163e-01	3.974295e-02	nan	nan
-1.520000e+00	-1.440000e+00	-8.179170e-01	-7.709274e-01	4.274501e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.709270e-01	-7.239374e-01	4.058225e-02	nan	nan
-1.520000e+00	-1.440000e+00	-7.239370e-01	-6.769474e-01	4.344854e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.769480e-01	-6.299584e-01	2.745882e-02	nan	nan
-1.520000e+00	-1.440000e+00	-6.299580e-01	-5.829684e-01	3.380463e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.829680e-01	-5.359784e-01	3.374973e-02	nan	nan
-1.520000e+00	-1.440000e+00	-5.359779e-01	-4.889882e-01	3.372670e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.889890e-01	-4.419993e-01	2.884784e-02	nan	nan
-1.520000e+00	-1.440000e+00	-4.419990e-01	-3.950092e-01	3.025974e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.950090e-01	-3.480193e-01	3.200904e-02	nan	nan
-1.520000e+00	-1.440000e+00	-3.480200e-01	-3.010302e-01	4.105306e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.812040e+00	-4.765050e+00	4.761290e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.765050e+00	-4.718060e+00	2.380650e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.718060e+00	-4.671070e+00	2.380650e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.624080e+00	-4.577090e+00	2.380650e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.577090e+00	-4.530100e+00	2.380650e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.440000e+00	-1.360000e+00	-4.483110e+00	-4.436120e+00	4.689690e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.436120e+00	-4.389130e+00	9.415190e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.389130e+00	-4.342140e+00	4.650270e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.342140e+00	-4.295150e+00	4.682080e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.295150e+00	-4.248160e+00	9.404270e-04	nan	nan
-1.440000e+00	-1.360000e+00	-4.248160e+00	-4.201170e+00	5.655416e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.201180e+00	-4.154190e+00	2.116818e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.154190e+00	-4.107200e+00	1.178783e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.107200e+00	-4.060210e+00	1.412914e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.060210e+00	-4.013220e+00	1.629610e-03	nan	nan
-1.440000e+00	-1.360000e+00	-4.013220e+00	-3.966230e+00	4.943288e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.966230e+00	-3.919240e+00	4.494664e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.919240e+00	-3.872250e+00	2.132082e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.872250e+00	-3.825260e+00	4.728570e-04	nan	nan
-1.440000e+00	-1.360000e+00	-3.825260e+00	-3.778270e+00	2.586388e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.778270e+00	-3.731280e+00	1.877124e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.731280e+00	-3.684290e+00	4.927103e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.684290e+00	-3.637300e+00	4.456989e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.637300e+00	-3.590310e+00	3.276474e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.590310e+00	-3.543320e+00	2.587813e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.543320e+00	-3.496330e+00	1.875048e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.496330e+00	-3.449340e+00	4.452427e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.449340e+00	-3.402350e+00	5.412117e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.402350e+00	-3.355360e+00	8.694451e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.355360e+00	-3.308370e+00	7.495827e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.308370e+00	-3.261380e+00	6.540671e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.261380e+00	-3.214390e+00	8.855601e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.214390e+00	-3.167400e+00	9.633941e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.167400e+00	-3.120410e+00	1.103831e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.120410e+00	-3.073420e+00	5.614836e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.073420e+00	-3.026430e+00	6.104656e-03	nan	nan
-1.440000e+00	-1.360000e+00	-3.026430e+00	-2.979440e+00	4.462839e-03	nan	nan
-1.440000e+00	-1.360000e+00	-2.979440e+00	-2.932450e+00	5.873186e-03	nan	nan
-1.440000e+00	-1.360000e+00	-2.932450e+00	-2.885460e+00	8.458582e-03	nan	nan
-1.440000e+00	-1.360000e+00	-2.885460e+00	-2.838470e+00	1.527732e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.838470e+00	-2.791480e+00	1.005530e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.791480e+00	-2.744490e+00	1.266387e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.744490e+00	-2.697500e+00	1.897899e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.697500e+00	-2.650510e+00	1.507280e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.650510e+00	-2.603520e+00	1.082185e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.603530e+00	-2.556540e+00	9.184246e-03	nan	nan
-1.440000e+00	-1.360000e+00	-2.556540e+00	-2.509550e+00	7.755476e-03	nan	nan
-1.440000e+00	-1.360000e+00	-2.509550e+00	-2.462560e+00	1.825928e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.462560e+00	-2.415570e+00	1.502398e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.415570e+00	-2.368580e+00	1.408910e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.368580e+00	-2.321590e+00	2.675378e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.321590e+00	-2.274600e+00	1.852910e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.274600e+00	-2.227610e+00	2.468852e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.227610e+00	-2.180620e+00	1.970159e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.180620e+00	-2.133630e+00	3.000934e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.133630e+00	-2.086640e+00	2.409533e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.086640e+00	-2.039650e+00	1.894177e-02	nan	nan
-1.440000e+00	-1.360000e+00	-2.039650e+00	-1.992660e+00	2.528700e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.992660e+00	-1.945670e+00	2.246587e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.945670e+00	-1.898680e+00	1.990541e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.898680e+00	-1.851690e+00	2.791058e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.851690e+00	-1.804700e+00	2.807655e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.804700e+00	-1.757710e+00	2.991912e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.757710e+00	-1.710720e+00	3.835524e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.710720e+00	-1.663730e+00	4.191542e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.663730e+00	-1.616740e+00	3.162409e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.616740e+00	-1.569750e+00	2.954609e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.569750e+00	-1.522760e+00	4.171464e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.522760e+00	-1.475770e+00	3.768973e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.475770e+00	-1.428780e+00	4.363870e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.428780e+00	-1.381790e+00	3.798510e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.381790e+00	-1.334800e+00	4.968218e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.334800e+00	-1.287810e+00	4.470596e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.287810e+00	-1.240820e+00	4.201491e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.240820e+00	-1.193830e+00	5.780459e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.193830e+00	-1.146840e+00	3.983250e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.146840e+00	-1.099850e+00	4.708980e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.099850e+00	-1.052860e+00	5.142244e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.052870e+00	-1.005880e+00	3.428659e-02	nan	nan
-1.440000e+00	-1.360000e+00	-1.005880e+00	-9.588904e-01	4.009105e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.588860e-01	-9.118964e-01	4.517038e-02	nan	nan
-1.440000e+00	-1.360000e+00	-9.118960e-01	-8.649064e-01	4.548456e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.649059e-01	-8.179163e-01	4.652721e-02	nan	nan
-1.440000e+00	-1.360000e+00	-8.179170e-01	-7.709274e-01	6.050291e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.709270e-01	-7.239374e-01	4.109167e-02	nan	nan
-1.440000e+00	-1.360000e+00	-7.239370e-01	-6.769474e-01	4.057585e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.769480e-01	-6.299584e-01	4.529176e-02	nan	nan
-1.440000e+00	-1.360000e+00	-6.299580e-01	-5.829684e-01	4.292546e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.829680e-01	-5.359784e-01	3.559905e-02	nan	nan
-1.440000e+00	-1.360000e+00	-5.359779e-01	-4.889882e-01	3.211914e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.889890e-01	-4.419993e-01	3.053423e-02	nan	nan
-1.440000e+00	-1.360000e+00	-4.419990e-01	-3.950092e-01	4.491688e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.950090e-01	-3.480193e-01	4.792122e-02	nan	nan
-1.440000e+00	-1.360000e+00	-3.480200e-01	-3.010302e-01	4.574383e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.671070e+00	-4.624080e+00	2.324400e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-4.530100e+00	-4.483110e+00	2.321340e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.483110e+00	-4.436120e+00	2.324400e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.436120e+00	-4.389130e+00	1.392800e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.389130e+00	-4.342140e+00	2.321340e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.342140e+00	-4.295150e+00	4.646040e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.295150e+00	-4.248160e+00	7.011030e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.248160e+00	-4.201170e+00	2.321340e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.201180e+00	-4.154190e+00	2.324400e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.154190e+00	-4.107200e+00	2.321640e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.107200e+00	-4.060210e+00	4.646040e-04	nan	nan
-1.360000e+00	-1.280000e+00	-4.060210e+00	-4.013220e+00	1.172521e-03	nan	nan
-1.360000e+00	-1.280000e+00	-4.013220e+00	-3.966230e+00	2.108621e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.966230e+00	-3.919240e+00	9.441100e-04	nan	nan
-1.360000e+00	-1.280000e+00	-3.919240e+00	-3.872250e+00	4.719610e-04	nan	nan
-1.360000e+00	-1.280000e+00	-3.872250e+00	-3.825260e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.360000e+00	-1.280000e+00	-3.825260e+00	-3.778270e+00	6.321958e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.778270e+00	-3.731280e+00	4.688594e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.731280e+00	-3.684290e+00	2.346245e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.684290e+00	-3.637300e+00	4.236784e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.637300e+00	-3.590310e+00	5.150963e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.590310e+00	-3.543320e+00	7.464402e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.543320e+00	-3.496330e+00	3.500488e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.496330e+00	-3.449340e+00	4.935224e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.449340e+00	-3.402350e+00	1.089179e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.402350e+00	-3.355360e+00	1.106769e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.355360e+00	-3.308370e+00	1.294218e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.308370e+00	-3.261380e+00	5.640997e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.261380e+00	-3.214390e+00	4.235793e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.214390e+00	-3.167400e+00	1.008172e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.167400e+00	-3.120410e+00	1.426704e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.120410e+00	-3.073420e+00	1.549456e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.073420e+00	-3.026430e+00	8.426659e-03	nan	nan
-1.360000e+00	-1.280000e+00	-3.026430e+00	-2.979440e+00	1.194214e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.979440e+00	-2.932450e+00	7.020502e-03	nan	nan
-1.360000e+00	-1.280000e+00	-2.932450e+00	-2.885460e+00	7.954390e-03	nan	nan
-1.360000e+00	-1.280000e+00	-2.885460e+00	-2.838470e+00	1.166890e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.838470e+00	-2.791480e+00	1.414844e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.791480e+00	-2.744490e+00	9.681187e-03	nan	nan
-1.360000e+00	-1.280000e+00	-2.744490e+00	-2.697500e+00	1.298425e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.697500e+00	-2.650510e+00	8.509539e-03	nan	nan
-1.360000e+00	-1.280000e+00	-2.650510e+00	-2.603520e+00	2.002993e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.603530e+00	-2.556540e+00	1.458985e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.556540e+00	-2.509550e+00	1.196560e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.509550e+00	-2.462560e+00	2.130680e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.462560e+00	-2.415570e+00	2.228374e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.415570e+00	-2.368580e+00	2.505475e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.368580e+00	-2.321590e+00	2.701602e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.321590e+00	-2.274600e+00	2.185832e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.274600e+00	-2.227610e+00	1.830872e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.227610e+00	-2.180620e+00	2.280120e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.180620e+00	-2.133630e+00	2.256527e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.133630e+00	-2.086640e+00	1.713421e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.086640e+00	-2.039650e+00	1.125156e-02	nan	nan
-1.360000e+00	-1.280000e+00	-2.039650e+00	-1.992660e+00	1.336461e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.992660e+00	-1.945670e+00	2.648355e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.945670e+00	-1.898680e+00	2.857933e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.898680e+00	-1.851690e+00	2.179109e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.851690e+00	-1.804700e+00	3.066592e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.804700e+00	-1.757710e+00	2.201352e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.757710e+00	-1.710720e+00	2.598706e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.710720e+00	-1.663730e+00	3.532824e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.663730e+00	-1.616740e+00	3.669730e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.616740e+00	-1.569750e+00	3.207691e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.569750e+00	-1.522760e+00	4.444335e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.522760e+00	-1.475770e+00	4.921278e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.475770e+00	-1.428780e+00	5.445368e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.428780e+00	-1.381790e+00	4.689617e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.381790e+00	-1.334800e+00	4.705615e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.334800e+00	-1.287810e+00	4.449503e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.287810e+00	-1.240820e+00	4.732084e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.240820e+00	-1.193830e+00	4.387666e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.193830e+00	-1.146840e+00	5.347653e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.146840e+00	-1.099850e+00	5.983279e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.099850e+00	-1.052860e+00	4.079873e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.052870e+00	-1.005880e+00	5.563939e-02	nan	nan
-1.360000e+00	-1.280000e+00	-1.005880e+00	-9.588904e-01	4.603484e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.588860e-01	-9.118964e-01	4.248982e-02	nan	nan
-1.360000e+00	-1.280000e+00	-9.118960e-01	-8.649064e-01	4.482079e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.649059e-01	-8.179163e-01	3.846415e-02	nan	nan
-1.360000e+00	-1.280000e+00	-8.179170e-01	-7.709274e-01	4.791976e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.709270e-01	-7.239374e-01	3.683127e-02	nan	nan
-1.360000e+00	-1.280000e+00	-7.239370e-01	-6.769474e-01	4.763430e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.769480e-01	-6.299584e-01	4.506399e-02	nan	nan
-1.360000e+00	-1.280000e+00	-6.299580e-01	-5.829684e-01	4.193472e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.829680e-01	-5.359784e-01	3.707951e-02	nan	nan
-1.360000e+00	-1.280000e+00	-5.359779e-01	-4.889882e-01	4.643941e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.889890e-01	-4.419993e-01	3.751725e-02	nan	nan
-1.360000e+00	-1.280000e+00	-4.419990e-01	-3.950092e-01	3.229857e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.950090e-01	-3.480193e-01	3.683233e-02	nan	nan
-1.360000e+00	-1.280000e+00	-3.480200e-01	-3.010302e-01	2.935586e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.765050e+00	-4.718060e+00	2.335890e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.624080e+00	-4.577090e+00	4.657230e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.577090e+00	-4.530100e+00	1.185621e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.483110e+00	-4.436120e+00	2.383720e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.436120e+00	-4.389130e+00	2.383720e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.389130e+00	-4.342140e+00	2.383720e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.342140e+00	-4.295150e+00	2.383720e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.201180e+00	-4.154190e+00	2.328630e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.280000e+00	-1.200000e+00	-4.107200e+00	-4.060210e+00	9.318040e-04	nan	nan
-1.280000e+00	-1.200000e+00	-4.060210e+00	-4.013220e+00	1.163946e-03	nan	nan
-1.280000e+00	-1.200000e+00	-4.013220e+00	-3.966230e+00	4.688200e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.966230e+00	-3.919240e+00	1.882550e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.919240e+00	-3.872250e+00	7.096070e-04	nan	nan
-1.280000e+00	-1.200000e+00	-3.872250e+00	-3.825260e+00	1.175053e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.825260e+00	-3.778270e+00	1.881214e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.778270e+00	-3.731280e+00	3.082780e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.731280e+00	-3.684290e+00	2.360255e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.684290e+00	-3.637300e+00	2.819770e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.637300e+00	-3.590310e+00	6.844069e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.590310e+00	-3.543320e+00	3.545260e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.543320e+00	-3.496330e+00	2.837613e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.496330e+00	-3.449340e+00	5.931770e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.449340e+00	-3.402350e+00	3.752450e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.402350e+00	-3.355360e+00	4.207585e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.355360e+00	-3.308370e+00	9.113721e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.308370e+00	-3.261380e+00	1.055341e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.261380e+00	-3.214390e+00	5.855016e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.214390e+00	-3.167400e+00	8.468033e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.167400e+00	-3.120410e+00	8.901849e-03	nan	nan
-1.280000e+00	-1.200000e+00	-3.120410e+00	-3.073420e+00	1.541507e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.073420e+00	-3.026430e+00	1.100165e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.026430e+00	-2.979440e+00	5.854702e-03	nan	nan
-1.280000e+00	-1.200000e+00	-2.979440e+00	-2.932450e+00	1.079844e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.932450e+00	-2.885460e+00	9.157639e-03	nan	nan
-1.280000e+00	-1.200000e+00	-2.885460e+00	-2.838470e+00	1.105426e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.838470e+00	-2.791480e+00	8.231062e-03	nan	nan
-1.280000e+00	-1.200000e+00	-2.791480e+00	-2.744490e+00	7.531975e-03	nan	nan
-1.280000e+00	-1.200000e+00	-2.744490e+00	-2.697500e+00	1.845708e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.697500e+00	-2.650510e+00	2.413248e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.650510e+00	-2.603520e+00	1.640350e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.603530e+00	-2.556540e+00	2.088056e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.556540e+00	-2.509550e+00	1.411929e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.509550e+00	-2.462560e+00	1.197623e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.462560e+00	-2.415570e+00	1.659646e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.415570e+00	-2.368580e+00	1.659235e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.368580e+00	-2.321590e+00	1.615534e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.321590e+00	-2.274600e+00	2.203653e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.274600e+00	-2.227610e+00	1.612104e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.227610e+00	-2.180620e+00	1.804436e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.180620e+00	-2.133630e+00	1.736639e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.133630e+00	-2.086640e+00	1.784003e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.086640e+00	-2.039650e+00	2.066705e-02	nan	nan
-1.280000e+00	-1.200000e+00	-2.039650e+00	-1.992660e+00	1.895515e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.992660e+00	-1.945670e+00	2.013153e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.945670e+00	-1.898680e+00	2.455270e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.898680e+00	-1.851690e+00	2.551365e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.851690e+00	-1.804700e+00	2.907635e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.804700e+00	-1.757710e+00	2.250192e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.757710e+00	-1.710720e+00	2.840456e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.710720e+00	-1.663730e+00	3.379599e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.663730e+00	-1.616740e+00	4.224907e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.616740e+00	-1.569750e+00	4.873153e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.569750e+00	-1.522760e+00	4.678445e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.522760e+00	-1.475770e+00	4.989925e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.475770e+00	-1.428780e+00	4.130113e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.428780e+00	-1.381790e+00	3.847782e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.381790e+00	-1.334800e+00	3.736193e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.334800e+00	-1.287810e+00	4.480589e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.287810e+00	-1.240820e+00	3.735177e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.240820e+00	-1.193830e+00	4.111690e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.193830e+00	-1.146840e+00	3.548615e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.146840e+00	-1.099850e+00	4.940019e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.099850e+00	-1.052860e+00	4.151809e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.052870e+00	-1.005880e+00	4.103473e-02	nan	nan
-1.280000e+00	-1.200000e+00	-1.005880e+00	-9.588904e-01	5.506404e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.588860e-01	-9.118964e-01	4.193819e-02	nan	nan
-1.280000e+00	-1.200000e+00	-9.118960e-01	-8.649064e-01	5.206435e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.649059e-01	-8.179163e-01	4.110871e-02	nan	nan
-1.280000e+00	-1.200000e+00	-8.179170e-01	-7.709274e-01	4.453598e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.709270e-01	-7.239374e-01	3.611975e-02	nan	nan
-1.280000e+00	-1.200000e+00	-7.239370e-01	-6.769474e-01	3.852173e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.769480e-01	-6.299584e-01	3.051899e-02	nan	nan
-1.280000e+00	-1.200000e+00	-6.299580e-01	-5.829684e-01	3.329091e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.829680e-01	-5.359784e-01	3.731460e-02	nan	nan
-1.280000e+00	-1.200000e+00	-5.359779e-01	-4.889882e-01	4.085827e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.889890e-01	-4.419993e-01	4.037497e-02	nan	nan
-1.280000e+00	-1.200000e+00	-4.419990e-01	-3.950092e-01	2.485591e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.950090e-01	-3.480193e-01	2.631938e-02	nan	nan
-1.280000e+00	-1.200000e+00	-3.480200e-01	-3.010302e-01	4.274540e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.718060e+00	-4.671070e+00	2.344850e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.671070e+00	-4.624080e+00	7.007670e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.624080e+00	-4.577090e+00	2.335890e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.577090e+00	-4.530100e+00	2.335890e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.436120e+00	-4.389130e+00	7.070340e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.200000e+00	-1.120000e+00	-4.342140e+00	-4.295150e+00	3.268405e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.295150e+00	-4.248160e+00	9.337970e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.248160e+00	-4.201170e+00	4.761290e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.201180e+00	-4.154190e+00	1.639480e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.154190e+00	-4.107200e+00	1.166660e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.107200e+00	-4.060210e+00	2.094590e-03	nan	nan
-1.200000e+00	-1.120000e+00	-4.060210e+00	-4.013220e+00	4.657530e-04	nan	nan
-1.200000e+00	-1.120000e+00	-4.013220e+00	-3.966230e+00	1.169095e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.966230e+00	-3.919240e+00	2.097966e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.919240e+00	-3.872250e+00	9.315060e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.872250e+00	-3.825260e+00	1.409538e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.825260e+00	-3.778270e+00	2.383720e-04	nan	nan
-1.200000e+00	-1.120000e+00	-3.778270e+00	-3.731280e+00	1.169586e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.731280e+00	-3.684290e+00	2.807399e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.684290e+00	-3.637300e+00	5.610226e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.637300e+00	-3.590310e+00	3.536869e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.590310e+00	-3.543320e+00	3.063147e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.543320e+00	-3.496330e+00	4.920215e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.496330e+00	-3.449340e+00	3.524088e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.449340e+00	-3.402350e+00	4.015672e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.402350e+00	-3.355360e+00	1.034431e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.355360e+00	-3.308370e+00	4.928666e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.308370e+00	-3.261380e+00	1.636684e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.261380e+00	-3.214390e+00	1.244122e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.214390e+00	-3.167400e+00	1.681843e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.167400e+00	-3.120410e+00	6.087791e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.120410e+00	-3.073420e+00	6.309229e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.073420e+00	-3.026430e+00	7.763633e-03	nan	nan
-1.200000e+00	-1.120000e+00	-3.026430e+00	-2.979440e+00	1.356764e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.979440e+00	-2.932450e+00	1.892990e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.932450e+00	-2.885460e+00	2.154029e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.885460e+00	-2.838470e+00	1.637192e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.838470e+00	-2.791480e+00	9.372672e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.791480e+00	-2.744490e+00	5.878973e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.744490e+00	-2.697500e+00	9.845043e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.697500e+00	-2.650510e+00	1.170195e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.650510e+00	-2.603520e+00	8.427100e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.603530e+00	-2.556540e+00	1.176686e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.556540e+00	-2.509550e+00	9.862389e-03	nan	nan
-1.200000e+00	-1.120000e+00	-2.509550e+00	-2.462560e+00	1.576217e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.462560e+00	-2.415570e+00	1.742324e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.415570e+00	-2.368580e+00	1.810726e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.368580e+00	-2.321590e+00	2.184140e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.321590e+00	-2.274600e+00	2.512779e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.274600e+00	-2.227610e+00	2.387855e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.227610e+00	-2.180620e+00	2.675999e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.180620e+00	-2.133630e+00	2.643826e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.133630e+00	-2.086640e+00	2.760714e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.086640e+00	-2.039650e+00	1.939960e-02	nan	nan
-1.200000e+00	-1.120000e+00	-2.039650e+00	-1.992660e+00	2.846380e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.992660e+00	-1.945670e+00	3.035995e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.945670e+00	-1.898680e+00	2.560199e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.898680e+00	-1.851690e+00	2.189035e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.851690e+00	-1.804700e+00	2.942659e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.804700e+00	-1.757710e+00	3.262359e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.757710e+00	-1.710720e+00	3.029804e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.710720e+00	-1.663730e+00	3.774367e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.663730e+00	-1.616740e+00	4.178157e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.616740e+00	-1.569750e+00	3.780234e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.569750e+00	-1.522760e+00	4.576704e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.522760e+00	-1.475770e+00	4.878609e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.475770e+00	-1.428780e+00	3.895087e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.428780e+00	-1.381790e+00	4.506376e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.381790e+00	-1.334800e+00	5.011902e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.334800e+00	-1.287810e+00	4.960618e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.287810e+00	-1.240820e+00	5.504593e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.240820e+00	-1.193830e+00	4.765898e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.193830e+00	-1.146840e+00	5.188688e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.146840e+00	-1.099850e+00	5.577088e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.099850e+00	-1.052860e+00	4.990081e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.052870e+00	-1.005880e+00	4.472411e-02	nan	nan
-1.200000e+00	-1.120000e+00	-1.005880e+00	-9.588904e-01	4.219966e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.588860e-01	-9.118964e-01	4.080384e-02	nan	nan
-1.200000e+00	-1.120000e+00	-9.118960e-01	-8.649064e-01	4.644338e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.649059e-01	-8.179163e-01	3.914788e-02	nan	nan
-1.200000e+00	-1.120000e+00	-8.179170e-01	-7.709274e-01	3.739839e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.709270e-01	-7.239374e-01	4.763866e-02	nan	nan
-1.200000e+00	-1.120000e+00	-7.239370e-01	-6.769474e-01	4.099376e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.769480e-01	-6.299584e-01	5.084278e-02	nan	nan
-1.200000e+00	-1.120000e+00	-6.299580e-01	-5.829684e-01	4.371857e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.829680e-01	-5.359784e-01	4.398589e-02	nan	nan
-1.200000e+00	-1.120000e+00	-5.359779e-01	-4.889882e-01	5.116257e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.889890e-01	-4.419993e-01	4.941333e-02	nan	nan
-1.200000e+00	-1.120000e+00	-4.419990e-01	-3.950092e-01	4.801271e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.950090e-01	-3.480193e-01	5.072664e-02	nan	nan
-1.200000e+00	-1.120000e+00	-3.480200e-01	-3.010302e-01	3.602139e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.000000e+00	-4.953010e+00	2.328630e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.859030e+00	-4.812040e+00	2.328630e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.530100e+00	-4.483110e+00	4.643280e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.120000e+00	-1.040000e+00	-4.436120e+00	-4.389130e+00	2.321340e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.389130e+00	-4.342140e+00	2.328630e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.342140e+00	-4.295150e+00	7.050430e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.295150e+00	-4.248160e+00	7.018320e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.248160e+00	-4.201170e+00	4.650270e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.201180e+00	-4.154190e+00	1.413961e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.154190e+00	-4.107200e+00	1.173035e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.107200e+00	-4.060210e+00	1.638405e-03	nan	nan
-1.120000e+00	-1.040000e+00	-4.060210e+00	-4.013220e+00	7.043120e-04	nan	nan
-1.120000e+00	-1.040000e+00	-4.013220e+00	-3.966230e+00	1.399437e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.966230e+00	-3.919240e+00	1.165282e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.919240e+00	-3.872250e+00	1.169617e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.872250e+00	-3.825260e+00	1.407957e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.825260e+00	-3.778270e+00	4.010720e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.778270e+00	-3.731280e+00	3.993816e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.731280e+00	-3.684290e+00	3.295030e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.684290e+00	-3.637300e+00	2.355736e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.637300e+00	-3.590310e+00	3.284661e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.590310e+00	-3.543320e+00	3.045264e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.543320e+00	-3.496330e+00	1.867254e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.496330e+00	-3.449340e+00	5.142319e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.449340e+00	-3.402350e+00	4.663637e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.402350e+00	-3.355360e+00	6.779152e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.355360e+00	-3.308370e+00	5.860295e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.308370e+00	-3.261380e+00	5.167787e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.261380e+00	-3.214390e+00	6.356261e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.214390e+00	-3.167400e+00	9.860618e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.167400e+00	-3.120410e+00	8.224814e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.120410e+00	-3.073420e+00	4.930768e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.073420e+00	-3.026430e+00	4.909404e-03	nan	nan
-1.120000e+00	-1.040000e+00	-3.026430e+00	-2.979440e+00	7.994952e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.979440e+00	-2.932450e+00	6.775726e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.932450e+00	-2.885460e+00	6.541535e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.885460e+00	-2.838470e+00	8.402363e-03	nan	nan
-1.120000e+00	-1.040000e+00	-2.838470e+00	-2.791480e+00	1.870361e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.791480e+00	-2.744490e+00	1.407158e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.744490e+00	-2.697500e+00	1.381421e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.697500e+00	-2.650510e+00	1.799736e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.650510e+00	-2.603520e+00	1.757731e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.603530e+00	-2.556540e+00	1.216522e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.556540e+00	-2.509550e+00	1.338686e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.509550e+00	-2.462560e+00	1.335734e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.462560e+00	-2.415570e+00	2.455069e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.415570e+00	-2.368580e+00	1.786199e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.368580e+00	-2.321590e+00	2.093224e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.321590e+00	-2.274600e+00	1.618736e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.274600e+00	-2.227610e+00	1.756231e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.227610e+00	-2.180620e+00	1.007171e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.180620e+00	-2.133630e+00	1.451607e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.133630e+00	-2.086640e+00	1.780623e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.086640e+00	-2.039650e+00	2.058583e-02	nan	nan
-1.120000e+00	-1.040000e+00	-2.039650e+00	-1.992660e+00	2.107309e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.992660e+00	-1.945670e+00	2.130658e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.945670e+00	-1.898680e+00	3.045311e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.898680e+00	-1.851690e+00	2.654008e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.851690e+00	-1.804700e+00	2.450336e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.804700e+00	-1.757710e+00	2.555560e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.757710e+00	-1.710720e+00	2.181914e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.710720e+00	-1.663730e+00	2.951146e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.663730e+00	-1.616740e+00	2.672140e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.616740e+00	-1.569750e+00	2.596351e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.569750e+00	-1.522760e+00	4.413934e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.522760e+00	-1.475770e+00	4.449309e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.475770e+00	-1.428780e+00	5.136973e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.428780e+00	-1.381790e+00	5.302384e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.381790e+00	-1.334800e+00	6.664513e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.334800e+00	-1.287810e+00	5.357052e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.287810e+00	-1.240820e+00	4.363563e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.240820e+00	-1.193830e+00	4.413173e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.193830e+00	-1.146840e+00	4.698371e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.146840e+00	-1.099850e+00	4.919627e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.099850e+00	-1.052860e+00	4.960093e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.052870e+00	-1.005880e+00	3.861717e-02	nan	nan
-1.120000e+00	-1.040000e+00	-1.005880e+00	-9.588904e-01	5.003128e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.588860e-01	-9.118964e-01	4.868336e-02	nan	nan
-1.120000e+00	-1.040000e+00	-9.118960e-01	-8.649064e-01	5.498652e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.649059e-01	-8.179163e-01	4.833178e-02	nan	nan
-1.120000e+00	-1.040000e+00	-8.179170e-01	-7.709274e-01	5.197594e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.709270e-01	-7.239374e-01	4.753675e-02	nan	nan
-1.120000e+00	-1.040000e+00	-7.239370e-01	-6.769474e-01	3.772529e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.769480e-01	-6.299584e-01	5.350690e-02	nan	nan
-1.120000e+00	-1.040000e+00	-6.299580e-01	-5.829684e-01	2.931859e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.829680e-01	-5.359784e-01	3.861736e-02	nan	nan
-1.120000e+00	-1.040000e+00	-5.359779e-01	-4.889882e-01	3.857458e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.889890e-01	-4.419993e-01	3.873407e-02	nan	nan
-1.120000e+00	-1.040000e+00	-4.419990e-01	-3.950092e-01	3.942317e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.950090e-01	-3.480193e-01	4.849305e-02	nan	nan
-1.120000e+00	-1.040000e+00	-3.480200e-01	-3.010302e-01	4.569597e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.483110e+00	-4.436120e+00	7.040940e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.040000e+00	-9.600000e-01	-4.342140e+00	-4.295150e+00	2.561490e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.295150e+00	-4.248160e+00	1.627944e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.248160e+00	-4.201170e+00	4.645740e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.201180e+00	-4.154190e+00	2.380650e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.154190e+00	-4.107200e+00	9.294830e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.107200e+00	-4.060210e+00	2.321640e-04	nan	nan
-1.040000e+00	-9.600000e-01	-4.060210e+00	-4.013220e+00	3.516567e-03	nan	nan
-1.040000e+00	-9.600000e-01	-4.013220e+00	-3.966230e+00	1.867198e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.966230e+00	-3.919240e+00	2.804456e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.919240e+00	-3.872250e+00	2.357582e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.872250e+00	-3.825260e+00	1.875424e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.825260e+00	-3.778270e+00	1.881729e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.778270e+00	-3.731280e+00	2.335890e-04	nan	nan
-1.040000e+00	-9.600000e-01	-3.731280e+00	-3.684290e+00	2.097378e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.684290e+00	-3.637300e+00	2.795533e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.637300e+00	-3.590310e+00	6.779143e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.590310e+00	-3.543320e+00	5.822648e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.543320e+00	-3.496330e+00	1.245567e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.496330e+00	-3.449340e+00	6.103679e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.449340e+00	-3.402350e+00	4.444070e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.402350e+00	-3.355360e+00	4.448598e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.355360e+00	-3.308370e+00	7.054230e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.308370e+00	-3.261380e+00	5.178759e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.261380e+00	-3.214390e+00	7.053972e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.214390e+00	-3.167400e+00	9.349744e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.167400e+00	-3.120410e+00	7.691689e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.120410e+00	-3.073420e+00	6.542055e-03	nan	nan
-1.040000e+00	-9.600000e-01	-3.073420e+00	-3.026430e+00	1.215195e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.026430e+00	-2.979440e+00	9.138794e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.979440e+00	-2.932450e+00	7.717690e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.932450e+00	-2.885460e+00	2.712078e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.885460e+00	-2.838470e+00	1.850494e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.838470e+00	-2.791480e+00	9.832419e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.791480e+00	-2.744490e+00	1.053603e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.744490e+00	-2.697500e+00	1.379705e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.697500e+00	-2.650510e+00	1.711739e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.650510e+00	-2.603520e+00	1.289610e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.603530e+00	-2.556540e+00	8.179579e-03	nan	nan
-1.040000e+00	-9.600000e-01	-2.556540e+00	-2.509550e+00	1.073870e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.509550e+00	-2.462560e+00	2.100567e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.462560e+00	-2.415570e+00	1.413851e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.415570e+00	-2.368580e+00	1.153342e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.368580e+00	-2.321590e+00	1.768492e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.321590e+00	-2.274600e+00	1.715532e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.274600e+00	-2.227610e+00	2.485001e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.227610e+00	-2.180620e+00	1.943187e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.180620e+00	-2.133630e+00	1.524171e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.133630e+00	-2.086640e+00	1.714921e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.086640e+00	-2.039650e+00	2.181188e-02	nan	nan
-1.040000e+00	-9.600000e-01	-2.039650e+00	-1.992660e+00	2.137792e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.992660e+00	-1.945670e+00	2.394463e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.945670e+00	-1.898680e+00	2.299243e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.898680e+00	-1.851690e+00	2.211094e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.851690e+00	-1.804700e+00	2.532027e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.804700e+00	-1.757710e+00	2.484995e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.757710e+00	-1.710720e+00	3.222137e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.710720e+00	-1.663730e+00	3.797093e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.663730e+00	-1.616740e+00	3.801143e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.616740e+00	-1.569750e+00	3.430804e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.569750e+00	-1.522760e+00	3.709770e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.522760e+00	-1.475770e+00	3.962353e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.475770e+00	-1.428780e+00	4.683843e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.428780e+00	-1.381790e+00	4.227749e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.381790e+00	-1.334800e+00	6.226232e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.334800e+00	-1.287810e+00	5.386907e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.287810e+00	-1.240820e+00	4.854640e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.240820e+00	-1.193830e+00	5.065538e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.193830e+00	-1.146840e+00	5.547773e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.146840e+00	-1.099850e+00	6.377696e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.099850e+00	-1.052860e+00	5.015130e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.052870e+00	-1.005880e+00	4.970553e-02	nan	nan
-1.040000e+00	-9.600000e-01	-1.005880e+00	-9.588904e-01	5.921005e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.588860e-01	-9.118964e-01	4.714003e-02	nan	nan
-1.040000e+00	-9.600000e-01	-9.118960e-01	-8.649064e-01	5.366165e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.649059e-01	-8.179163e-01	4.130681e-02	nan	nan
-1.040000e+00	-9.600000e-01	-8.179170e-01	-7.709274e-01	4.496401e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.709270e-01	-7.239374e-01	5.901963e-02	nan	nan
-1.040000e+00	-9.600000e-01	-7.239370e-01	-6.769474e-01	4.269500e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.769480e-01	-6.299584e-01	4.912612e-02	nan	nan
-1.040000e+00	-9.600000e-01	-6.299580e-01	-5.829684e-01	3.734569e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.829680e-01	-5.359784e-01	3.963963e-02	nan	nan
-1.040000e+00	-9.600000e-01	-5.359779e-01	-4.889882e-01	4.434742e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.889890e-01	-4.419993e-01	4.660013e-02	nan	nan
-1.040000e+00	-9.600000e-01	-4.419990e-01	-3.950092e-01	4.820923e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.950090e-01	-3.480193e-01	4.170081e-02	nan	nan
-1.040000e+00	-9.600000e-01	-3.480200e-01	-3.010302e-01	3.977239e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.671070e+00	-4.624080e+00	1.424723e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.577090e+00	-4.530100e+00	2.383720e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.530100e+00	-4.483110e+00	4.712350e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.483110e+00	-4.436120e+00	7.040980e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.600000e-01	-8.800000e-01	-4.389130e+00	-4.342140e+00	1.666450e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.342140e+00	-4.295150e+00	1.666450e-03	nan	nan
-9.600000e-01	-8.800000e-01	-4.295150e+00	-4.248160e+00	2.335890e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.248160e+00	-4.201170e+00	2.328630e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.201180e+00	-4.154190e+00	4.725500e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.154190e+00	-4.107200e+00	2.380650e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.107200e+00	-4.060210e+00	2.321640e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.060210e+00	-4.013220e+00	2.344850e-04	nan	nan
-9.600000e-01	-8.800000e-01	-4.013220e+00	-3.966230e+00	7.050430e-04	nan	nan
-9.600000e-01	-8.800000e-01	-3.966230e+00	-3.919240e+00	6.985890e-04	nan	nan
-9.600000e-01	-8.800000e-01	-3.919240e+00	-3.872250e+00	4.922965e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.872250e+00	-3.825260e+00	1.869381e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.825260e+00	-3.778270e+00	3.050305e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.778270e+00	-3.731280e+00	4.005710e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.731280e+00	-3.684290e+00	2.105452e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.684290e+00	-3.637300e+00	1.224836e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.637300e+00	-3.590310e+00	7.949974e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.590310e+00	-3.543320e+00	3.996711e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.543320e+00	-3.496330e+00	1.102708e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.496330e+00	-3.449340e+00	1.240925e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.449340e+00	-3.402350e+00	5.396137e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.402350e+00	-3.355360e+00	9.122522e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.355360e+00	-3.308370e+00	6.799755e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.308370e+00	-3.261380e+00	6.098835e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.261380e+00	-3.214390e+00	1.198165e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.214390e+00	-3.167400e+00	1.149068e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.167400e+00	-3.120410e+00	1.408002e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.120410e+00	-3.073420e+00	9.620155e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.073420e+00	-3.026430e+00	8.423712e-03	nan	nan
-9.600000e-01	-8.800000e-01	-3.026430e+00	-2.979440e+00	6.087325e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.979440e+00	-2.932450e+00	1.013449e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.932450e+00	-2.885460e+00	9.419692e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.885460e+00	-2.838470e+00	1.216231e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.838470e+00	-2.791480e+00	7.289461e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.791480e+00	-2.744490e+00	7.505404e-03	nan	nan
-9.600000e-01	-8.800000e-01	-2.744490e+00	-2.697500e+00	1.667180e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.697500e+00	-2.650510e+00	1.666225e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.650510e+00	-2.603520e+00	1.245094e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.603530e+00	-2.556540e+00	1.901008e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.556540e+00	-2.509550e+00	2.202926e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.509550e+00	-2.462560e+00	1.803744e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.462560e+00	-2.415570e+00	2.036336e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.415570e+00	-2.368580e+00	2.334714e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.368580e+00	-2.321590e+00	2.236477e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.321590e+00	-2.274600e+00	1.717820e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.274600e+00	-2.227610e+00	1.506457e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.227610e+00	-2.180620e+00	1.408828e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.180620e+00	-2.133630e+00	1.617271e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.133630e+00	-2.086640e+00	1.431363e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.086640e+00	-2.039650e+00	1.456019e-02	nan	nan
-9.600000e-01	-8.800000e-01	-2.039650e+00	-1.992660e+00	2.316122e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.992660e+00	-1.945670e+00	2.934659e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.945670e+00	-1.898680e+00	3.834988e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.898680e+00	-1.851690e+00	2.684122e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.851690e+00	-1.804700e+00	2.608312e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.804700e+00	-1.757710e+00	2.839015e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.757710e+00	-1.710720e+00	3.376110e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.710720e+00	-1.663730e+00	3.333222e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.663730e+00	-1.616740e+00	3.500538e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.616740e+00	-1.569750e+00	3.310392e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.569750e+00	-1.522760e+00	4.385296e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.522760e+00	-1.475770e+00	3.678261e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.475770e+00	-1.428780e+00	3.208692e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.428780e+00	-1.381790e+00	3.941538e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.381790e+00	-1.334800e+00	5.369821e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.334800e+00	-1.287810e+00	5.118290e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.287810e+00	-1.240820e+00	4.387991e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.240820e+00	-1.193830e+00	4.176279e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.193830e+00	-1.146840e+00	4.031274e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.146840e+00	-1.099850e+00	4.312826e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.099850e+00	-1.052860e+00	4.056103e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.052870e+00	-1.005880e+00	4.438851e-02	nan	nan
-9.600000e-01	-8.800000e-01	-1.005880e+00	-9.588904e-01	3.825945e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.588860e-01	-9.118964e-01	4.061742e-02	nan	nan
-9.600000e-01	-8.800000e-01	-9.118960e-01	-8.649064e-01	3.453267e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.649059e-01	-8.179163e-01	3.996481e-02	nan	nan
-9.600000e-01	-8.800000e-01	-8.179170e-01	-7.709274e-01	3.703653e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.709270e-01	-7.239374e-01	3.953312e-02	nan	nan
-9.600000e-01	-8.800000e-01	-7.239370e-01	-6.769474e-01	4.531266e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.769480e-01	-6.299584e-01	3.802585e-02	nan	nan
-9.600000e-01	-8.800000e-01	-6.299580e-01	-5.829684e-01	5.388311e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.829680e-01	-5.359784e-01	6.693847e-02	nan	nan
-9.600000e-01	-8.800000e-01	-5.359779e-01	-4.889882e-01	5.025193e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.889890e-01	-4.419993e-01	5.642366e-02	nan	nan
-9.600000e-01	-8.800000e-01	-4.419990e-01	-3.950092e-01	4.933533e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.950090e-01	-3.480193e-01	4.555124e-02	nan	nan
-9.600000e-01	-8.800000e-01	-3.480200e-01	-3.010302e-01	4.914374e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.800000e-01	-8.000000e-01	-4.530100e+00	-4.483110e+00	2.620858e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.483110e+00	-4.436120e+00	9.522580e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.436120e+00	-4.389130e+00	9.462880e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.389130e+00	-4.342140e+00	1.652520e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.342140e+00	-4.295150e+00	1.890892e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.295150e+00	-4.248160e+00	9.406630e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.248160e+00	-4.201170e+00	4.761290e-04	nan	nan
-8.800000e-01	-8.000000e-01	-4.201180e+00	-4.154190e+00	5.353083e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.154190e+00	-4.107200e+00	3.989903e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.107200e+00	-4.060210e+00	3.049960e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.060210e+00	-4.013220e+00	2.332511e-03	nan	nan
-8.800000e-01	-8.000000e-01	-4.013220e+00	-3.966230e+00	7.068860e-04	nan	nan
-8.800000e-01	-8.000000e-01	-3.966230e+00	-3.919240e+00	1.167942e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.919240e+00	-3.872250e+00	1.643755e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.872250e+00	-3.825260e+00	2.351012e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.825260e+00	-3.778270e+00	3.042244e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.778270e+00	-3.731280e+00	3.729836e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.731280e+00	-3.684290e+00	3.279599e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.684290e+00	-3.637300e+00	2.331995e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.637300e+00	-3.590310e+00	2.337708e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.590310e+00	-3.543320e+00	3.966222e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.543320e+00	-3.496330e+00	8.849597e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.496330e+00	-3.449340e+00	4.929970e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.449340e+00	-3.402350e+00	5.393848e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.402350e+00	-3.355360e+00	9.569713e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.355360e+00	-3.308370e+00	5.397108e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.308370e+00	-3.261380e+00	1.054535e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.261380e+00	-3.214390e+00	7.466671e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.214390e+00	-3.167400e+00	1.256038e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.167400e+00	-3.120410e+00	1.290018e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.120410e+00	-3.073420e+00	1.500956e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.073420e+00	-3.026430e+00	7.490125e-03	nan	nan
-8.800000e-01	-8.000000e-01	-3.026430e+00	-2.979440e+00	8.194508e-03	nan	nan
-8.800000e-01	-8.000000e-01	-2.979440e+00	-2.932450e+00	7.724122e-03	nan	nan
-8.800000e-01	-8.000000e-01	-2.932450e+00	-2.885460e+00	6.321754e-03	nan	nan
-8.800000e-01	-8.000000e-01	-2.885460e+00	-2.838470e+00	4.927534e-03	nan	nan
-8.800000e-01	-8.000000e-01	-2.838470e+00	-2.791480e+00	1.150705e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.791480e+00	-2.744490e+00	1.570719e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.744490e+00	-2.697500e+00	1.150382e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.697500e+00	-2.650510e+00	1.384613e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.650510e+00	-2.603520e+00	1.710635e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.603530e+00	-2.556540e+00	1.335949e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.556540e+00	-2.509550e+00	1.408465e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.509550e+00	-2.462560e+00	1.640229e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.462560e+00	-2.415570e+00	1.851131e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.415570e+00	-2.368580e+00	1.927398e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.368580e+00	-2.321590e+00	2.557627e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.321590e+00	-2.274600e+00	1.289335e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.274600e+00	-2.227610e+00	1.848499e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.227610e+00	-2.180620e+00	1.991028e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.180620e+00	-2.133630e+00	2.412916e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.133630e+00	-2.086640e+00	2.694817e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.086640e+00	-2.039650e+00	2.574106e-02	nan	nan
-8.800000e-01	-8.000000e-01	-2.039650e+00	-1.992660e+00	1.944185e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.992660e+00	-1.945670e+00	2.132764e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.945670e+00	-1.898680e+00	2.652054e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.898680e+00	-1.851690e+00	3.073593e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.851690e+00	-1.804700e+00	2.995321e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.804700e+00	-1.757710e+00	2.320728e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.757710e+00	-1.710720e+00	2.409547e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.710720e+00	-1.663730e+00	3.017392e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.663730e+00	-1.616740e+00	3.228020e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.616740e+00	-1.569750e+00	3.419062e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.569750e+00	-1.522760e+00	3.860598e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.522760e+00	-1.475770e+00	5.272812e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.475770e+00	-1.428780e+00	3.584717e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.428780e+00	-1.381790e+00	4.403416e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.381790e+00	-1.334800e+00	4.835000e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.334800e+00	-1.287810e+00	5.203206e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.287810e+00	-1.240820e+00	4.527987e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.240820e+00	-1.193830e+00	4.719394e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.193830e+00	-1.146840e+00	5.165549e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.146840e+00	-1.099850e+00	5.606882e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.099850e+00	-1.052860e+00	3.892104e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.052870e+00	-1.005880e+00	4.458419e-02	nan	nan
-8.800000e-01	-8.000000e-01	-1.005880e+00	-9.588904e-01	5.170939e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.588860e-01	-9.118964e-01	4.668868e-02	nan	nan
-8.800000e-01	-8.000000e-01	-9.118960e-01	-8.649064e-01	6.246987e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.649059e-01	-8.179163e-01	4.522539e-02	nan	nan
-8.800000e-01	-8.000000e-01	-8.179170e-01	-7.709274e-01	5.985351e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.709270e-01	-7.239374e-01	6.969971e-02	nan	nan
-8.800000e-01	-8.000000e-01	-7.239370e-01	-6.769474e-01	6.054347e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.769480e-01	-6.299584e-01	5.119925e-02	nan	nan
-8.800000e-01	-8.000000e-01	-6.299580e-01	-5.829684e-01	5.814833e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.829680e-01	-5.359784e-01	5.264695e-02	nan	nan
-8.800000e-01	-8.000000e-01	-5.359779e-01	-4.889882e-01	5.175383e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.889890e-01	-4.419993e-01	4.370325e-02	nan	nan
-8.800000e-01	-8.000000e-01	-4.419990e-01	-3.950092e-01	4.392327e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.950090e-01	-3.480193e-01	4.276580e-02	nan	nan
-8.800000e-01	-8.000000e-01	-3.480200e-01	-3.010302e-01	3.920493e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.859030e+00	-4.812040e+00	2.380650e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.624080e+00	-4.577090e+00	7.151150e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.577090e+00	-4.530100e+00	2.383720e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.530100e+00	-4.483110e+00	2.324400e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.483110e+00	-4.436120e+00	2.383720e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-01	-7.200000e-01	-4.389130e+00	-4.342140e+00	2.321640e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.342140e+00	-4.295150e+00	1.173317e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.295150e+00	-4.248160e+00	1.630040e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.248160e+00	-4.201170e+00	7.002110e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.201180e+00	-4.154190e+00	9.448180e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.154190e+00	-4.107200e+00	4.673480e-04	nan	nan
-8.000000e-01	-7.200000e-01	-4.107200e+00	-4.060210e+00	3.763531e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.060210e+00	-4.013220e+00	3.508524e-03	nan	nan
-8.000000e-01	-7.200000e-01	-4.013220e+00	-3.966230e+00	1.633435e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.966230e+00	-3.919240e+00	9.449520e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.919240e+00	-3.872250e+00	2.354837e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.872250e+00	-3.825260e+00	2.823916e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.825260e+00	-3.778270e+00	1.403904e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.778270e+00	-3.731280e+00	1.413520e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.731280e+00	-3.684290e+00	1.182739e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.684290e+00	-3.637300e+00	9.353860e-04	nan	nan
-8.000000e-01	-7.200000e-01	-3.637300e+00	-3.590310e+00	2.120669e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.590310e+00	-3.543320e+00	4.913663e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.543320e+00	-3.496330e+00	2.111748e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.496330e+00	-3.449340e+00	1.870495e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.449340e+00	-3.402350e+00	6.621734e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.402350e+00	-3.355360e+00	6.347408e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.355360e+00	-3.308370e+00	4.702454e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.308370e+00	-3.261380e+00	9.387114e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.261380e+00	-3.214390e+00	1.897691e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.214390e+00	-3.167400e+00	1.173274e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.167400e+00	-3.120410e+00	8.003937e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.120410e+00	-3.073420e+00	6.795790e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.073420e+00	-3.026430e+00	7.768042e-03	nan	nan
-8.000000e-01	-7.200000e-01	-3.026430e+00	-2.979440e+00	9.602774e-03	nan	nan
-8.000000e-01	-7.200000e-01	-2.979440e+00	-2.932450e+00	1.099032e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.932450e+00	-2.885460e+00	1.267853e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.885460e+00	-2.838470e+00	7.755061e-03	nan	nan
-8.000000e-01	-7.200000e-01	-2.838470e+00	-2.791480e+00	1.242301e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.791480e+00	-2.744490e+00	1.008880e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.744490e+00	-2.697500e+00	1.224811e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.697500e+00	-2.650510e+00	1.621540e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.650510e+00	-2.603520e+00	1.006620e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.603530e+00	-2.556540e+00	1.032871e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.556540e+00	-2.509550e+00	1.710996e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.509550e+00	-2.462560e+00	1.011103e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.462560e+00	-2.415570e+00	1.521079e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.415570e+00	-2.368580e+00	2.140461e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.368580e+00	-2.321590e+00	1.857577e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.321590e+00	-2.274600e+00	1.926376e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.274600e+00	-2.227610e+00	1.971819e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.227610e+00	-2.180620e+00	1.737517e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.180620e+00	-2.133630e+00	2.697715e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.133630e+00	-2.086640e+00	2.157657e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.086640e+00	-2.039650e+00	2.628404e-02	nan	nan
-8.000000e-01	-7.200000e-01	-2.039650e+00	-1.992660e+00	3.003295e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.992660e+00	-1.945670e+00	2.402020e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.945670e+00	-1.898680e+00	2.603085e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.898680e+00	-1.851690e+00	2.575408e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.851690e+00	-1.804700e+00	2.460657e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.804700e+00	-1.757710e+00	3.054745e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.757710e+00	-1.710720e+00	3.595328e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.710720e+00	-1.663730e+00	3.009307e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.663730e+00	-1.616740e+00	3.281033e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.616740e+00	-1.569750e+00	3.661775e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.569750e+00	-1.522760e+00	3.787877e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.522760e+00	-1.475770e+00	3.612376e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.475770e+00	-1.428780e+00	4.252553e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.428780e+00	-1.381790e+00	3.906506e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.381790e+00	-1.334800e+00	4.176621e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.334800e+00	-1.287810e+00	4.870719e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.287810e+00	-1.240820e+00	6.009290e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.240820e+00	-1.193830e+00	4.105635e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.193830e+00	-1.146840e+00	4.808883e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.146840e+00	-1.099850e+00	5.344240e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.099850e+00	-1.052860e+00	5.089076e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.052870e+00	-1.005880e+00	4.810407e-02	nan	nan
-8.000000e-01	-7.200000e-01	-1.005880e+00	-9.588904e-01	4.363816e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.588860e-01	-9.118964e-01	5.480881e-02	nan	nan
-8.000000e-01	-7.200000e-01	-9.118960e-01	-8.649064e-01	4.691858e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.649059e-01	-8.179163e-01	4.295045e-02	nan	nan
-8.000000e-01	-7.200000e-01	-8.179170e-01	-7.709274e-01	4.220080e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.709270e-01	-7.239374e-01	3.846640e-02	nan	nan
-8.000000e-01	-7.200000e-01	-7.239370e-01	-6.769474e-01	3.708100e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.769480e-01	-6.299584e-01	5.238166e-02	nan	nan
-8.000000e-01	-7.200000e-01	-6.299580e-01	-5.829684e-01	5.072970e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.829680e-01	-5.359784e-01	3.891562e-02	nan	nan
-8.000000e-01	-7.200000e-01	-5.359779e-01	-4.889882e-01	5.297785e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.889890e-01	-4.419993e-01	4.108409e-02	nan	nan
-8.000000e-01	-7.200000e-01	-4.419990e-01	-3.950092e-01	4.075178e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.950090e-01	-3.480193e-01	5.377064e-02	nan	nan
-8.000000e-01	-7.200000e-01	-3.480200e-01	-3.010302e-01	4.665650e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.812040e+00	-4.765050e+00	2.360740e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.624080e+00	-4.577090e+00	2.380650e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.530100e+00	-4.483110e+00	4.761290e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.200000e-01	-6.400000e-01	-4.436120e+00	-4.389130e+00	2.561490e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.389130e+00	-4.342140e+00	1.400803e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.342140e+00	-4.295150e+00	4.664520e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.295150e+00	-4.248160e+00	7.026930e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.248160e+00	-4.201170e+00	1.900429e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.201180e+00	-4.154190e+00	3.767844e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.154190e+00	-4.107200e+00	1.420835e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.107200e+00	-4.060210e+00	7.025580e-04	nan	nan
-7.200000e-01	-6.400000e-01	-4.060210e+00	-4.013220e+00	1.629943e-03	nan	nan
-7.200000e-01	-6.400000e-01	-4.013220e+00	-3.966230e+00	1.163749e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.966230e+00	-3.919240e+00	9.433930e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.919240e+00	-3.872250e+00	5.620941e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.872250e+00	-3.825260e+00	2.102974e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.825260e+00	-3.778270e+00	2.349225e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.778270e+00	-3.731280e+00	9.309160e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.731280e+00	-3.684290e+00	2.560219e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.684290e+00	-3.637300e+00	2.100632e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.637300e+00	-3.590310e+00	7.044010e-04	nan	nan
-7.200000e-01	-6.400000e-01	-3.590310e+00	-3.543320e+00	3.757363e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.543320e+00	-3.496330e+00	3.514080e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.496330e+00	-3.449340e+00	4.673063e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.449340e+00	-3.402350e+00	5.376168e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.402350e+00	-3.355360e+00	9.641528e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.355360e+00	-3.308370e+00	3.291771e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.308370e+00	-3.261380e+00	5.857392e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.261380e+00	-3.214390e+00	7.565100e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.214390e+00	-3.167400e+00	9.416584e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.167400e+00	-3.120410e+00	5.411040e-03	nan	nan
-7.200000e-01	-6.400000e-01	-3.120410e+00	-3.073420e+00	1.345171e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.073420e+00	-3.026430e+00	2.309047e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.026430e+00	-2.979440e+00	1.833849e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.979440e+00	-2.932450e+00	1.196029e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.932450e+00	-2.885460e+00	1.240831e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.885460e+00	-2.838470e+00	1.575366e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.838470e+00	-2.791480e+00	9.614096e-03	nan	nan
-7.200000e-01	-6.400000e-01	-2.791480e+00	-2.744490e+00	1.364918e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.744490e+00	-2.697500e+00	9.679357e-03	nan	nan
-7.200000e-01	-6.400000e-01	-2.697500e+00	-2.650510e+00	1.388287e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.650510e+00	-2.603520e+00	1.831365e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.603530e+00	-2.556540e+00	1.339479e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.556540e+00	-2.509550e+00	1.195641e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.509550e+00	-2.462560e+00	1.390876e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.462560e+00	-2.415570e+00	1.010912e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.415570e+00	-2.368580e+00	1.339579e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.368580e+00	-2.321590e+00	2.037611e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.321590e+00	-2.274600e+00	2.794715e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.274600e+00	-2.227610e+00	1.922936e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.227610e+00	-2.180620e+00	3.253902e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.180620e+00	-2.133630e+00	2.198005e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.133630e+00	-2.086640e+00	1.640318e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.086640e+00	-2.039650e+00	2.222443e-02	nan	nan
-7.200000e-01	-6.400000e-01	-2.039650e+00	-1.992660e+00	2.355098e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.992660e+00	-1.945670e+00	2.885330e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.945670e+00	-1.898680e+00	3.356941e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.898680e+00	-1.851690e+00	3.257802e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.851690e+00	-1.804700e+00	2.699684e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.804700e+00	-1.757710e+00	2.763368e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.757710e+00	-1.710720e+00	3.226239e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.710720e+00	-1.663730e+00	3.551046e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.663730e+00	-1.616740e+00	3.208030e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.616740e+00	-1.569750e+00	3.633066e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.569750e+00	-1.522760e+00	3.235879e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.522760e+00	-1.475770e+00	3.027784e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.475770e+00	-1.428780e+00	2.982468e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.428780e+00	-1.381790e+00	3.726375e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.381790e+00	-1.334800e+00	3.823438e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.334800e+00	-1.287810e+00	4.451700e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.287810e+00	-1.240820e+00	4.218474e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.240820e+00	-1.193830e+00	4.725497e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.193830e+00	-1.146840e+00	4.711382e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.146840e+00	-1.099850e+00	6.242720e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.099850e+00	-1.052860e+00	4.574933e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.052870e+00	-1.005880e+00	4.485854e-02	nan	nan
-7.200000e-01	-6.400000e-01	-1.005880e+00	-9.588904e-01	6.027080e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.588860e-01	-9.118964e-01	5.820428e-02	nan	nan
-7.200000e-01	-6.400000e-01	-9.118960e-01	-8.649064e-01	5.177353e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.649059e-01	-8.179163e-01	5.934360e-02	nan	nan
-7.200000e-01	-6.400000e-01	-8.179170e-01	-7.709274e-01	4.949610e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.709270e-01	-7.239374e-01	5.082207e-02	nan	nan
-7.200000e-01	-6.400000e-01	-7.239370e-01	-6.769474e-01	4.193828e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.769480e-01	-6.299584e-01	5.901645e-02	nan	nan
-7.200000e-01	-6.400000e-01	-6.299580e-01	-5.829684e-01	4.575712e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.829680e-01	-5.359784e-01	5.022501e-02	nan	nan
-7.200000e-01	-6.400000e-01	-5.359779e-01	-4.889882e-01	5.166764e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.889890e-01	-4.419993e-01	4.219634e-02	nan	nan
-7.200000e-01	-6.400000e-01	-4.419990e-01	-3.950092e-01	4.830705e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.950090e-01	-3.480193e-01	4.170818e-02	nan	nan
-7.200000e-01	-6.400000e-01	-3.480200e-01	-3.010302e-01	4.456229e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.859030e+00	-4.812040e+00	2.321640e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.718060e+00	-4.671070e+00	2.360740e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.577090e+00	-4.530100e+00	4.646040e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.483110e+00	-4.436120e+00	2.342524e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.400000e-01	-5.600000e-01	-4.389130e+00	-4.342140e+00	2.383720e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.342140e+00	-4.295150e+00	4.689690e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.295150e+00	-4.248160e+00	2.335890e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.248160e+00	-4.201170e+00	4.666190e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.201180e+00	-4.154190e+00	2.321640e-04	nan	nan
-6.400000e-01	-5.600000e-01	-4.154190e+00	-4.107200e+00	2.130717e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.107200e+00	-4.060210e+00	2.122790e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.060210e+00	-4.013220e+00	3.527910e-03	nan	nan
-6.400000e-01	-5.600000e-01	-4.013220e+00	-3.966230e+00	2.588047e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.966230e+00	-3.919240e+00	4.652100e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.919240e+00	-3.872250e+00	3.030038e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.872250e+00	-3.825260e+00	2.334428e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.825260e+00	-3.778270e+00	3.517021e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.778270e+00	-3.731280e+00	3.961824e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.731280e+00	-3.684290e+00	6.303806e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.684290e+00	-3.637300e+00	2.820311e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.637300e+00	-3.590310e+00	7.066941e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.590310e+00	-3.543320e+00	3.986797e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.543320e+00	-3.496330e+00	6.083917e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.496330e+00	-3.449340e+00	8.392352e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.449340e+00	-3.402350e+00	9.611658e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.402350e+00	-3.355360e+00	1.011283e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.355360e+00	-3.308370e+00	7.031681e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.308370e+00	-3.261380e+00	4.915712e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.261380e+00	-3.214390e+00	1.492580e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.214390e+00	-3.167400e+00	7.950811e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.167400e+00	-3.120410e+00	1.007591e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.120410e+00	-3.073420e+00	9.370531e-03	nan	nan
-6.400000e-01	-5.600000e-01	-3.073420e+00	-3.026430e+00	1.522848e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.026430e+00	-2.979440e+00	1.313789e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.979440e+00	-2.932450e+00	1.100792e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.932450e+00	-2.885460e+00	1.218998e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.885460e+00	-2.838470e+00	8.242629e-03	nan	nan
-6.400000e-01	-5.600000e-01	-2.838470e+00	-2.791480e+00	1.198981e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.791480e+00	-2.744490e+00	1.482065e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.744490e+00	-2.697500e+00	8.697710e-03	nan	nan
-6.400000e-01	-5.600000e-01	-2.697500e+00	-2.650510e+00	7.998953e-03	nan	nan
-6.400000e-01	-5.600000e-01	-2.650510e+00	-2.603520e+00	9.854646e-03	nan	nan
-6.400000e-01	-5.600000e-01	-2.603530e+00	-2.556540e+00	1.200378e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.556540e+00	-2.509550e+00	1.484655e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.509550e+00	-2.462560e+00	1.668904e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.462560e+00	-2.415570e+00	1.486036e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.415570e+00	-2.368580e+00	1.830144e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.368580e+00	-2.321590e+00	2.187345e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.321590e+00	-2.274600e+00	1.664390e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.274600e+00	-2.227610e+00	1.991586e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.227610e+00	-2.180620e+00	2.390985e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.180620e+00	-2.133630e+00	1.452735e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.133630e+00	-2.086640e+00	2.430150e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.086640e+00	-2.039650e+00	1.919037e-02	nan	nan
-6.400000e-01	-5.600000e-01	-2.039650e+00	-1.992660e+00	2.715619e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.992660e+00	-1.945670e+00	4.539330e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.945670e+00	-1.898680e+00	2.489426e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.898680e+00	-1.851690e+00	2.393923e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.851690e+00	-1.804700e+00	3.874151e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.804700e+00	-1.757710e+00	3.250411e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.757710e+00	-1.710720e+00	4.305951e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.710720e+00	-1.663730e+00	4.565874e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.663730e+00	-1.616740e+00	4.071503e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.616740e+00	-1.569750e+00	5.035546e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.569750e+00	-1.522760e+00	3.951827e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.522760e+00	-1.475770e+00	3.785495e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.475770e+00	-1.428780e+00	4.096253e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.428780e+00	-1.381790e+00	4.599712e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.381790e+00	-1.334800e+00	4.829311e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.334800e+00	-1.287810e+00	5.533156e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.287810e+00	-1.240820e+00	7.378490e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.240820e+00	-1.193830e+00	5.863076e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.193830e+00	-1.146840e+00	5.459245e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.146840e+00	-1.099850e+00	5.005654e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.099850e+00	-1.052860e+00	5.556495e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.052870e+00	-1.005880e+00	5.165546e-02	nan	nan
-6.400000e-01	-5.600000e-01	-1.005880e+00	-9.588904e-01	4.844349e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.588860e-01	-9.118964e-01	6.249808e-02	nan	nan
-6.400000e-01	-5.600000e-01	-9.118960e-01	-8.649064e-01	5.831399e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.649059e-01	-8.179163e-01	5.018415e-02	nan	nan
-6.400000e-01	-5.600000e-01	-8.179170e-01	-7.709274e-01	5.942669e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.709270e-01	-7.239374e-01	5.356036e-02	nan	nan
-6.400000e-01	-5.600000e-01	-7.239370e-01	-6.769474e-01	5.051176e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.769480e-01	-6.299584e-01	5.157235e-02	nan	nan
-6.400000e-01	-5.600000e-01	-6.299580e-01	-5.829684e-01	6.117364e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.829680e-01	-5.359784e-01	5.240661e-02	nan	nan
-6.400000e-01	-5.600000e-01	-5.359779e-01	-4.889882e-01	5.620749e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.889890e-01	-4.419993e-01	5.090000e-02	nan	nan
-6.400000e-01	-5.600000e-01	-4.419990e-01	-3.950092e-01	4.629832e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.950090e-01	-3.480193e-01	5.805934e-02	nan	nan
-6.400000e-01	-5.600000e-01	-3.480200e-01	-3.010302e-01	6.255314e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.906020e+00	-4.859030e+00	2.321340e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.765050e+00	-4.718060e+00	3.048300e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.718060e+00	-4.671070e+00	7.034540e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.671070e+00	-4.624080e+00	9.379380e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.624080e+00	-4.577090e+00	9.379380e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.436120e+00	-4.389130e+00	2.321340e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.389130e+00	-4.342140e+00	7.026930e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.342140e+00	-4.295150e+00	2.380650e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.600000e-01	-4.800000e-01	-4.248160e+00	-4.201170e+00	1.175641e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.201180e+00	-4.154190e+00	2.344850e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.154190e+00	-4.107200e+00	7.122030e-04	nan	nan
-5.600000e-01	-4.800000e-01	-4.107200e+00	-4.060210e+00	1.160820e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.060210e+00	-4.013220e+00	1.869043e-03	nan	nan
-5.600000e-01	-4.800000e-01	-4.013220e+00	-3.966230e+00	1.184730e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.966230e+00	-3.919240e+00	4.685140e-04	nan	nan
-5.600000e-01	-4.800000e-01	-3.919240e+00	-3.872250e+00	3.322993e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.872250e+00	-3.825260e+00	3.779450e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.825260e+00	-3.778270e+00	3.771125e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.778270e+00	-3.731280e+00	7.025311e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.731280e+00	-3.684290e+00	2.342691e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.684290e+00	-3.637300e+00	3.985392e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.637300e+00	-3.590310e+00	8.049457e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.590310e+00	-3.543320e+00	4.258342e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.543320e+00	-3.496330e+00	3.297101e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.496330e+00	-3.449340e+00	7.504041e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.449340e+00	-3.402350e+00	9.889878e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.402350e+00	-3.355360e+00	7.954760e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.355360e+00	-3.308370e+00	5.617596e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.308370e+00	-3.261380e+00	7.984958e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.261380e+00	-3.214390e+00	9.106300e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.214390e+00	-3.167400e+00	5.629628e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.167400e+00	-3.120410e+00	5.153353e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.120410e+00	-3.073420e+00	7.026636e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.073420e+00	-3.026430e+00	6.337110e-03	nan	nan
-5.600000e-01	-4.800000e-01	-3.026430e+00	-2.979440e+00	7.736897e-03	nan	nan
-5.600000e-01	-4.800000e-01	-2.979440e+00	-2.932450e+00	8.205217e-03	nan	nan
-5.600000e-01	-4.800000e-01	-2.932450e+00	-2.885460e+00	1.175184e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.885460e+00	-2.838470e+00	1.129193e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.838470e+00	-2.791480e+00	9.621237e-03	nan	nan
-5.600000e-01	-4.800000e-01	-2.791480e+00	-2.744490e+00	1.037219e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.744490e+00	-2.697500e+00	1.340447e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.697500e+00	-2.650510e+00	1.102057e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.650510e+00	-2.603520e+00	3.882467e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.603530e+00	-2.556540e+00	1.878208e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.556540e+00	-2.509550e+00	1.826799e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.509550e+00	-2.462560e+00	1.665439e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.462560e+00	-2.415570e+00	2.221849e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.415570e+00	-2.368580e+00	2.396037e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.368580e+00	-2.321590e+00	2.395531e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.321590e+00	-2.274600e+00	1.949098e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.274600e+00	-2.227610e+00	1.807053e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.227610e+00	-2.180620e+00	1.448677e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.180620e+00	-2.133630e+00	1.830359e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.133630e+00	-2.086640e+00	2.203366e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.086640e+00	-2.039650e+00	2.142617e-02	nan	nan
-5.600000e-01	-4.800000e-01	-2.039650e+00	-1.992660e+00	2.116997e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.992660e+00	-1.945670e+00	3.297748e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.945670e+00	-1.898680e+00	3.219997e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.898680e+00	-1.851690e+00	2.157562e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.851690e+00	-1.804700e+00	2.555026e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.804700e+00	-1.757710e+00	3.908862e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.757710e+00	-1.710720e+00	3.532531e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.710720e+00	-1.663730e+00	4.665274e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.663730e+00	-1.616740e+00	3.985827e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.616740e+00	-1.569750e+00	4.616618e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.569750e+00	-1.522760e+00	4.343108e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.522760e+00	-1.475770e+00	4.888949e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.475770e+00	-1.428780e+00	3.453295e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.428780e+00	-1.381790e+00	3.621995e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.381790e+00	-1.334800e+00	4.305998e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.334800e+00	-1.287810e+00	4.440818e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.287810e+00	-1.240820e+00	4.221897e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.240820e+00	-1.193830e+00	5.044342e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.193830e+00	-1.146840e+00	5.403037e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.146840e+00	-1.099850e+00	6.097947e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.099850e+00	-1.052860e+00	5.965697e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.052870e+00	-1.005880e+00	6.429177e-02	nan	nan
-5.600000e-01	-4.800000e-01	-1.005880e+00	-9.588904e-01	4.994986e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.588860e-01	-9.118964e-01	4.601456e-02	nan	nan
-5.600000e-01	-4.800000e-01	-9.118960e-01	-8.649064e-01	5.188344e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.649059e-01	-8.179163e-01	4.852819e-02	nan	nan
-5.600000e-01	-4.800000e-01	-8.179170e-01	-7.709274e-01	5.283602e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.709270e-01	-7.239374e-01	4.345190e-02	nan	nan
-5.600000e-01	-4.800000e-01	-7.239370e-01	-6.769474e-01	4.749684e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.769480e-01	-6.299584e-01	4.417545e-02	nan	nan
-5.600000e-01	-4.800000e-01	-6.299580e-01	-5.829684e-01	4.013730e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.829680e-01	-5.359784e-01	5.632402e-02	nan	nan
-5.600000e-01	-4.800000e-01	-5.359779e-01	-4.889882e-01	4.224653e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.889890e-01	-4.419993e-01	5.990664e-02	nan	nan
-5.600000e-01	-4.800000e-01	-4.419990e-01	-3.950092e-01	5.323723e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.950090e-01	-3.480193e-01	5.838214e-02	nan	nan
-5.600000e-01	-4.800000e-01	-3.480200e-01	-3.010302e-01	5.694764e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.389130e+00	-4.342140e+00	4.721490e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.800000e-01	-4.000000e-01	-4.295150e+00	-4.248160e+00	9.395280e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.248160e+00	-4.201170e+00	2.344850e-04	nan	nan
-4.800000e-01	-4.000000e-01	-4.201180e+00	-4.154190e+00	2.622090e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.154190e+00	-4.107200e+00	1.654896e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.107200e+00	-4.060210e+00	4.647369e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.060210e+00	-4.013220e+00	1.407660e-03	nan	nan
-4.800000e-01	-4.000000e-01	-4.013220e+00	-3.966230e+00	9.410110e-04	nan	nan
-4.800000e-01	-4.000000e-01	-3.966230e+00	-3.919240e+00	7.013770e-04	nan	nan
-4.800000e-01	-4.000000e-01	-3.919240e+00	-3.872250e+00	6.074472e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.872250e+00	-3.825260e+00	2.565539e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.825260e+00	-3.778270e+00	1.647175e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.778270e+00	-3.731280e+00	2.126246e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.731280e+00	-3.684290e+00	2.583511e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.684290e+00	-3.637300e+00	6.579936e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.637300e+00	-3.590310e+00	4.474102e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.590310e+00	-3.543320e+00	1.646330e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.543320e+00	-3.496330e+00	2.125670e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.496330e+00	-3.449340e+00	3.971805e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.449340e+00	-3.402350e+00	4.677385e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.402350e+00	-3.355360e+00	4.448560e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.355360e+00	-3.308370e+00	2.109989e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.308370e+00	-3.261380e+00	3.995194e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.261380e+00	-3.214390e+00	5.862300e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.214390e+00	-3.167400e+00	5.892100e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.167400e+00	-3.120410e+00	3.999075e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.120410e+00	-3.073420e+00	7.282473e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.073420e+00	-3.026430e+00	7.272355e-03	nan	nan
-4.800000e-01	-4.000000e-01	-3.026430e+00	-2.979440e+00	1.266300e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.979440e+00	-2.932450e+00	7.040910e-03	nan	nan
-4.800000e-01	-4.000000e-01	-2.932450e+00	-2.885460e+00	5.624022e-03	nan	nan
-4.800000e-01	-4.000000e-01	-2.885460e+00	-2.838470e+00	1.360302e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.838470e+00	-2.791480e+00	1.432344e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.791480e+00	-2.744490e+00	2.339684e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.744490e+00	-2.697500e+00	1.267930e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.697500e+00	-2.650510e+00	1.555469e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.650510e+00	-2.603520e+00	1.529934e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.603530e+00	-2.556540e+00	2.312614e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.556540e+00	-2.509550e+00	1.645892e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.509550e+00	-2.462560e+00	2.439697e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.462560e+00	-2.415570e+00	2.038934e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.415570e+00	-2.368580e+00	2.647931e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.368580e+00	-2.321590e+00	1.644821e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.321590e+00	-2.274600e+00	1.831310e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.274600e+00	-2.227610e+00	2.115971e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.227610e+00	-2.180620e+00	1.743684e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.180620e+00	-2.133630e+00	2.284924e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.133630e+00	-2.086640e+00	1.695845e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.086640e+00	-2.039650e+00	2.018893e-02	nan	nan
-4.800000e-01	-4.000000e-01	-2.039650e+00	-1.992660e+00	3.377272e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.992660e+00	-1.945670e+00	2.795475e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.945670e+00	-1.898680e+00	2.513827e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.898680e+00	-1.851690e+00	2.014410e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.851690e+00	-1.804700e+00	1.966912e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.804700e+00	-1.757710e+00	2.389972e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.757710e+00	-1.710720e+00	3.803962e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.710720e+00	-1.663730e+00	4.129303e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.663730e+00	-1.616740e+00	4.410301e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.616740e+00	-1.569750e+00	4.350535e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.569750e+00	-1.522760e+00	4.856607e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.522760e+00	-1.475770e+00	4.404491e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.475770e+00	-1.428780e+00	5.393358e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.428780e+00	-1.381790e+00	5.511472e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.381790e+00	-1.334800e+00	4.924000e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.334800e+00	-1.287810e+00	5.793525e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.287810e+00	-1.240820e+00	4.475119e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.240820e+00	-1.193830e+00	4.468275e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.193830e+00	-1.146840e+00	5.251668e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.146840e+00	-1.099850e+00	4.666913e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.099850e+00	-1.052860e+00	5.721655e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.052870e+00	-1.005880e+00	5.401073e-02	nan	nan
-4.800000e-01	-4.000000e-01	-1.005880e+00	-9.588904e-01	5.948003e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.588860e-01	-9.118964e-01	5.916650e-02	nan	nan
-4.800000e-01	-4.000000e-01	-9.118960e-01	-8.649064e-01	6.002368e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.649059e-01	-8.179163e-01	5.504156e-02	nan	nan
-4.800000e-01	-4.000000e-01	-8.179170e-01	-7.709274e-01	6.070635e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.709270e-01	-7.239374e-01	5.533349e-02	nan	nan
-4.800000e-01	-4.000000e-01	-7.239370e-01	-6.769474e-01	5.553973e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.769480e-01	-6.299584e-01	5.846415e-02	nan	nan
-4.800000e-01	-4.000000e-01	-6.299580e-01	-5.829684e-01	5.804419e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.829680e-01	-5.359784e-01	6.139468e-02	nan	nan
-4.800000e-01	-4.000000e-01	-5.359779e-01	-4.889882e-01	7.443486e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.889890e-01	-4.419993e-01	6.046604e-02	nan	nan
-4.800000e-01	-4.000000e-01	-4.419990e-01	-3.950092e-01	5.453184e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.950090e-01	-3.480193e-01	4.666786e-02	nan	nan
-4.800000e-01	-4.000000e-01	-3.480200e-01	-3.010302e-01	4.718438e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.812040e+00	-4.765050e+00	9.442970e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.765050e+00	-4.718060e+00	2.360740e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.718060e+00	-4.671070e+00	7.050120e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.671070e+00	-4.624080e+00	7.066340e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.624080e+00	-4.577090e+00	4.764370e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.389130e+00	-4.342140e+00	2.380650e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.342140e+00	-4.295150e+00	7.004020e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.295150e+00	-4.248160e+00	9.395280e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.248160e+00	-4.201170e+00	4.666490e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.201180e+00	-4.154190e+00	9.433070e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.154190e+00	-4.107200e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e-01	-3.200000e-01	-4.107200e+00	-4.060210e+00	2.321640e-04	nan	nan
-4.000000e-01	-3.200000e-01	-4.060210e+00	-4.013220e+00	1.184967e-03	nan	nan
-4.000000e-01	-3.200000e-01	-4.013220e+00	-3.966230e+00	1.639177e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.966230e+00	-3.919240e+00	1.176462e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.919240e+00	-3.872250e+00	7.065800e-04	nan	nan
-4.000000e-01	-3.200000e-01	-3.872250e+00	-3.825260e+00	2.807449e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.825260e+00	-3.778270e+00	3.728158e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.778270e+00	-3.731280e+00	2.560339e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.731280e+00	-3.684290e+00	2.576032e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.684290e+00	-3.637300e+00	2.343705e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.637300e+00	-3.590310e+00	4.208481e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.590310e+00	-3.543320e+00	2.818586e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.543320e+00	-3.496330e+00	3.770901e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.496330e+00	-3.449340e+00	5.185993e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.449340e+00	-3.402350e+00	7.775053e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.402350e+00	-3.355360e+00	9.388972e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.355360e+00	-3.308370e+00	5.390219e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.308370e+00	-3.261380e+00	9.572274e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.261380e+00	-3.214390e+00	6.306885e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.214390e+00	-3.167400e+00	1.027723e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.167400e+00	-3.120410e+00	1.461660e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.120410e+00	-3.073420e+00	1.126943e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.073420e+00	-3.026430e+00	8.227548e-03	nan	nan
-4.000000e-01	-3.200000e-01	-3.026430e+00	-2.979440e+00	1.052092e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.979440e+00	-2.932450e+00	1.499534e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.932450e+00	-2.885460e+00	1.242521e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.885460e+00	-2.838470e+00	7.276283e-03	nan	nan
-4.000000e-01	-3.200000e-01	-2.838470e+00	-2.791480e+00	1.693325e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.791480e+00	-2.744490e+00	1.898710e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.744490e+00	-2.697500e+00	1.743633e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.697500e+00	-2.650510e+00	1.503993e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.650510e+00	-2.603520e+00	1.169744e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.603530e+00	-2.556540e+00	1.152565e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.556540e+00	-2.509550e+00	9.884271e-03	nan	nan
-4.000000e-01	-3.200000e-01	-2.509550e+00	-2.462560e+00	1.318823e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.462560e+00	-2.415570e+00	1.270989e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.415570e+00	-2.368580e+00	1.339339e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.368580e+00	-2.321590e+00	1.504261e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.321590e+00	-2.274600e+00	1.342123e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.274600e+00	-2.227610e+00	1.787606e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.227610e+00	-2.180620e+00	1.437200e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.180620e+00	-2.133630e+00	2.667900e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.133630e+00	-2.086640e+00	2.039657e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.086640e+00	-2.039650e+00	1.480221e-02	nan	nan
-4.000000e-01	-3.200000e-01	-2.039650e+00	-1.992660e+00	2.017124e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.992660e+00	-1.945670e+00	3.189383e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.945670e+00	-1.898680e+00	2.908604e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.898680e+00	-1.851690e+00	2.768640e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.851690e+00	-1.804700e+00	3.328634e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.804700e+00	-1.757710e+00	3.928218e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.757710e+00	-1.710720e+00	4.605271e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.710720e+00	-1.663730e+00	3.859596e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.663730e+00	-1.616740e+00	3.773699e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.616740e+00	-1.569750e+00	3.452820e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.569750e+00	-1.522760e+00	3.864146e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.522760e+00	-1.475770e+00	4.431379e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.475770e+00	-1.428780e+00	5.591561e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.428780e+00	-1.381790e+00	6.958566e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.381790e+00	-1.334800e+00	7.009396e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.334800e+00	-1.287810e+00	5.452384e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.287810e+00	-1.240820e+00	5.122026e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.240820e+00	-1.193830e+00	5.512296e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.193830e+00	-1.146840e+00	4.893895e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.146840e+00	-1.099850e+00	4.574505e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.099850e+00	-1.052860e+00	6.063862e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.052870e+00	-1.005880e+00	4.835798e-02	nan	nan
-4.000000e-01	-3.200000e-01	-1.005880e+00	-9.588904e-01	4.990996e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.588860e-01	-9.118964e-01	4.503139e-02	nan	nan
-4.000000e-01	-3.200000e-01	-9.118960e-01	-8.649064e-01	5.143541e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.649059e-01	-8.179163e-01	5.048140e-02	nan	nan
-4.000000e-01	-3.200000e-01	-8.179170e-01	-7.709274e-01	4.947591e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.709270e-01	-7.239374e-01	4.799646e-02	nan	nan
-4.000000e-01	-3.200000e-01	-7.239370e-01	-6.769474e-01	5.072894e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.769480e-01	-6.299584e-01	4.933500e-02	nan	nan
-4.000000e-01	-3.200000e-01	-6.299580e-01	-5.829684e-01	4.237633e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.829680e-01	-5.359784e-01	4.805761e-02	nan	nan
-4.000000e-01	-3.200000e-01	-5.359779e-01	-4.889882e-01	5.546086e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.889890e-01	-4.419993e-01	6.311803e-02	nan	nan
-4.000000e-01	-3.200000e-01	-4.419990e-01	-3.950092e-01	4.389375e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.950090e-01	-3.480193e-01	4.998789e-02	nan	nan
-4.000000e-01	-3.200000e-01	-3.480200e-01	-3.010302e-01	4.504268e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.718060e+00	-4.671070e+00	4.657260e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.671070e+00	-4.624080e+00	4.657260e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.200000e-01	-2.400000e-01	-4.530100e+00	-4.483110e+00	3.337200e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.483110e+00	-4.436120e+00	1.410792e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.436120e+00	-4.389130e+00	1.179583e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.389130e+00	-4.342140e+00	4.728570e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.342140e+00	-4.295150e+00	9.352520e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.295150e+00	-4.248160e+00	4.683828e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.248160e+00	-4.201170e+00	1.413585e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.201180e+00	-4.154190e+00	1.895568e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.154190e+00	-4.107200e+00	7.100260e-04	nan	nan
-3.200000e-01	-2.400000e-01	-4.107200e+00	-4.060210e+00	3.745393e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.060210e+00	-4.013220e+00	1.400617e-03	nan	nan
-3.200000e-01	-2.400000e-01	-4.013220e+00	-3.966230e+00	3.271313e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.966230e+00	-3.919240e+00	1.631817e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.919240e+00	-3.872250e+00	2.105742e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.872250e+00	-3.825260e+00	3.961488e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.825260e+00	-3.778270e+00	3.261894e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.778270e+00	-3.731280e+00	3.722956e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.731280e+00	-3.684290e+00	2.555934e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.684290e+00	-3.637300e+00	4.690995e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.637300e+00	-3.590310e+00	5.164339e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.590310e+00	-3.543320e+00	5.647037e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.543320e+00	-3.496330e+00	3.776555e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.496330e+00	-3.449340e+00	3.762811e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.449340e+00	-3.402350e+00	1.885424e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.402350e+00	-3.355360e+00	6.598878e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.355360e+00	-3.308370e+00	3.076710e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.308370e+00	-3.261380e+00	3.040493e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.261380e+00	-3.214390e+00	1.258267e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.214390e+00	-3.167400e+00	4.440427e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.167400e+00	-3.120410e+00	5.378981e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.120410e+00	-3.073420e+00	9.604171e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.073420e+00	-3.026430e+00	7.971474e-03	nan	nan
-3.200000e-01	-2.400000e-01	-3.026430e+00	-2.979440e+00	6.786754e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.979440e+00	-2.932450e+00	7.948617e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.932450e+00	-2.885460e+00	7.976020e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.885460e+00	-2.838470e+00	1.170747e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.838470e+00	-2.791480e+00	6.813987e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.791480e+00	-2.744490e+00	7.541215e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.744490e+00	-2.697500e+00	6.363517e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.697500e+00	-2.650510e+00	8.912029e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.650510e+00	-2.603520e+00	8.697946e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.603530e+00	-2.556540e+00	1.527079e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.556540e+00	-2.509550e+00	1.291861e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.509550e+00	-2.462560e+00	8.219026e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.462560e+00	-2.415570e+00	6.806630e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.415570e+00	-2.368580e+00	9.398568e-03	nan	nan
-3.200000e-01	-2.400000e-01	-2.368580e+00	-2.321590e+00	1.929073e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.321590e+00	-2.274600e+00	1.272601e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.274600e+00	-2.227610e+00	2.163342e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.227610e+00	-2.180620e+00	1.949934e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.180620e+00	-2.133630e+00	2.231011e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.133630e+00	-2.086640e+00	2.742372e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.086640e+00	-2.039650e+00	2.133353e-02	nan	nan
-3.200000e-01	-2.400000e-01	-2.039650e+00	-1.992660e+00	1.805690e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.992660e+00	-1.945670e+00	2.298663e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.945670e+00	-1.898680e+00	3.055764e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.898680e+00	-1.851690e+00	3.761733e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.851690e+00	-1.804700e+00	2.870664e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.804700e+00	-1.757710e+00	2.347942e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.757710e+00	-1.710720e+00	2.977614e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.710720e+00	-1.663730e+00	3.190771e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.663730e+00	-1.616740e+00	3.236736e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.616740e+00	-1.569750e+00	3.791534e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.569750e+00	-1.522760e+00	3.733763e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.522760e+00	-1.475770e+00	4.639802e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.475770e+00	-1.428780e+00	4.855656e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.428780e+00	-1.381790e+00	5.761416e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.381790e+00	-1.334800e+00	7.076857e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.334800e+00	-1.287810e+00	7.983832e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.287810e+00	-1.240820e+00	7.715593e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.240820e+00	-1.193830e+00	6.424406e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.193830e+00	-1.146840e+00	5.043452e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.146840e+00	-1.099850e+00	6.551911e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.099850e+00	-1.052860e+00	5.282651e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.052870e+00	-1.005880e+00	6.186415e-02	nan	nan
-3.200000e-01	-2.400000e-01	-1.005880e+00	-9.588904e-01	5.264403e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.588860e-01	-9.118964e-01	5.448358e-02	nan	nan
-3.200000e-01	-2.400000e-01	-9.118960e-01	-8.649064e-01	4.037566e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.649059e-01	-8.179163e-01	4.941623e-02	nan	nan
-3.200000e-01	-2.400000e-01	-8.179170e-01	-7.709274e-01	4.115471e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.709270e-01	-7.239374e-01	4.935133e-02	nan	nan
-3.200000e-01	-2.400000e-01	-7.239370e-01	-6.769474e-01	6.038135e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.769480e-01	-6.299584e-01	4.900557e-02	nan	nan
-3.200000e-01	-2.400000e-01	-6.299580e-01	-5.829684e-01	5.681979e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.829680e-01	-5.359784e-01	6.238808e-02	nan	nan
-3.200000e-01	-2.400000e-01	-5.359779e-01	-4.889882e-01	6.008383e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.889890e-01	-4.419993e-01	5.776044e-02	nan	nan
-3.200000e-01	-2.400000e-01	-4.419990e-01	-3.950092e-01	4.624380e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.950090e-01	-3.480193e-01	4.899751e-02	nan	nan
-3.200000e-01	-2.400000e-01	-3.480200e-01	-3.010302e-01	5.964861e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.400000e-01	-1.600000e-01	-4.671070e+00	-4.624080e+00	6.964010e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.624080e+00	-4.577090e+00	4.671780e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.577090e+00	-4.530100e+00	4.643280e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.530100e+00	-4.483110e+00	2.335890e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.483110e+00	-4.436120e+00	4.682080e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.436120e+00	-4.389130e+00	4.767440e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.389130e+00	-4.342140e+00	2.383720e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.342140e+00	-4.295150e+00	6.985890e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.295150e+00	-4.248160e+00	1.651607e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.248160e+00	-4.201170e+00	2.125750e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.201180e+00	-4.154190e+00	7.050110e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.154190e+00	-4.107200e+00	7.042830e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.107200e+00	-4.060210e+00	2.101787e-03	nan	nan
-2.400000e-01	-1.600000e-01	-4.060210e+00	-4.013220e+00	7.042830e-04	nan	nan
-2.400000e-01	-1.600000e-01	-4.013220e+00	-3.966230e+00	4.705539e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.966230e+00	-3.919240e+00	3.975563e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.919240e+00	-3.872250e+00	7.317879e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.872250e+00	-3.825260e+00	8.411378e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.825260e+00	-3.778270e+00	8.201248e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.778270e+00	-3.731280e+00	3.981102e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.731280e+00	-3.684290e+00	7.960545e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.684290e+00	-3.637300e+00	3.746989e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.637300e+00	-3.590310e+00	8.750235e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.590310e+00	-3.543320e+00	5.905353e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.543320e+00	-3.496330e+00	4.243596e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.496330e+00	-3.449340e+00	5.657639e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.449340e+00	-3.402350e+00	5.389955e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.402350e+00	-3.355360e+00	7.073034e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.355360e+00	-3.308370e+00	7.527536e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.308370e+00	-3.261380e+00	1.073471e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.261380e+00	-3.214390e+00	1.075417e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.214390e+00	-3.167400e+00	1.446833e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.167400e+00	-3.120410e+00	1.355935e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.120410e+00	-3.073420e+00	1.169475e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.073420e+00	-3.026430e+00	9.598811e-03	nan	nan
-2.400000e-01	-1.600000e-01	-3.026430e+00	-2.979440e+00	1.127147e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.979440e+00	-2.932450e+00	2.130820e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.932450e+00	-2.885460e+00	1.403696e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.885460e+00	-2.838470e+00	1.238562e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.838470e+00	-2.791480e+00	1.195280e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.791480e+00	-2.744490e+00	1.290666e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.744490e+00	-2.697500e+00	1.450173e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.697500e+00	-2.650510e+00	1.314909e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.650510e+00	-2.603520e+00	2.063403e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.603530e+00	-2.556540e+00	1.719026e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.556540e+00	-2.509550e+00	1.481495e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.509550e+00	-2.462560e+00	1.525180e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.462560e+00	-2.415570e+00	1.081321e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.415570e+00	-2.368580e+00	1.670355e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.368580e+00	-2.321590e+00	1.952221e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.321590e+00	-2.274600e+00	1.854175e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.274600e+00	-2.227610e+00	1.338432e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.227610e+00	-2.180620e+00	1.477581e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.180620e+00	-2.133630e+00	2.437513e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.133630e+00	-2.086640e+00	2.385723e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.086640e+00	-2.039650e+00	2.746849e-02	nan	nan
-2.400000e-01	-1.600000e-01	-2.039650e+00	-1.992660e+00	2.578869e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.992660e+00	-1.945670e+00	1.856259e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.945670e+00	-1.898680e+00	2.535847e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.898680e+00	-1.851690e+00	2.423424e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.851690e+00	-1.804700e+00	2.633549e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.804700e+00	-1.757710e+00	2.767802e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.757710e+00	-1.710720e+00	2.791422e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.710720e+00	-1.663730e+00	2.744624e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.663730e+00	-1.616740e+00	4.270359e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.616740e+00	-1.569750e+00	4.159892e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.569750e+00	-1.522760e+00	4.622298e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.522760e+00	-1.475770e+00	4.033758e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.475770e+00	-1.428780e+00	3.903514e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.428780e+00	-1.381790e+00	5.432703e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.381790e+00	-1.334800e+00	6.651652e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.334800e+00	-1.287810e+00	7.693785e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.287810e+00	-1.240820e+00	6.075589e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.240820e+00	-1.193830e+00	6.665496e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.193830e+00	-1.146840e+00	6.501636e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.146840e+00	-1.099850e+00	5.840685e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.099850e+00	-1.052860e+00	7.185871e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.052870e+00	-1.005880e+00	5.792368e-02	nan	nan
-2.400000e-01	-1.600000e-01	-1.005880e+00	-9.588904e-01	5.886933e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.588860e-01	-9.118964e-01	7.458657e-02	nan	nan
-2.400000e-01	-1.600000e-01	-9.118960e-01	-8.649064e-01	4.787151e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.649059e-01	-8.179163e-01	5.423403e-02	nan	nan
-2.400000e-01	-1.600000e-01	-8.179170e-01	-7.709274e-01	5.788923e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.709270e-01	-7.239374e-01	5.608248e-02	nan	nan
-2.400000e-01	-1.600000e-01	-7.239370e-01	-6.769474e-01	6.598751e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.769480e-01	-6.299584e-01	5.562521e-02	nan	nan
-2.400000e-01	-1.600000e-01	-6.299580e-01	-5.829684e-01	6.601445e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.829680e-01	-5.359784e-01	5.929609e-02	nan	nan
-2.400000e-01	-1.600000e-01	-5.359779e-01	-4.889882e-01	6.086403e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.889890e-01	-4.419993e-01	5.505503e-02	nan	nan
-2.400000e-01	-1.600000e-01	-4.419990e-01	-3.950092e-01	6.495000e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.950090e-01	-3.480193e-01	5.932359e-02	nan	nan
-2.400000e-01	-1.600000e-01	-3.480200e-01	-3.010302e-01	5.773556e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.671070e+00	-4.624080e+00	2.344850e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.436120e+00	-4.389130e+00	4.702290e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.342140e+00	-4.295150e+00	4.657260e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.295150e+00	-4.248160e+00	4.721490e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.248160e+00	-4.201170e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.600000e-01	-8.000000e-02	-4.201180e+00	-4.154190e+00	9.338490e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.154190e+00	-4.107200e+00	1.409027e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.107200e+00	-4.060210e+00	1.637135e-03	nan	nan
-1.600000e-01	-8.000000e-02	-4.060210e+00	-4.013220e+00	9.356910e-04	nan	nan
-1.600000e-01	-8.000000e-02	-4.013220e+00	-3.966230e+00	1.400893e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.966230e+00	-3.919240e+00	3.050195e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.919240e+00	-3.872250e+00	2.799947e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.872250e+00	-3.825260e+00	3.259074e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.825260e+00	-3.778270e+00	6.337353e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.778270e+00	-3.731280e+00	5.148575e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.731280e+00	-3.684290e+00	3.976097e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.684290e+00	-3.637300e+00	9.388723e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.637300e+00	-3.590310e+00	4.464548e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.590310e+00	-3.543320e+00	3.501358e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.543320e+00	-3.496330e+00	4.909322e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.496330e+00	-3.449340e+00	8.176485e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.449340e+00	-3.402350e+00	6.354239e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.402350e+00	-3.355360e+00	4.936381e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.355360e+00	-3.308370e+00	6.355117e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.308370e+00	-3.261380e+00	5.152508e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.261380e+00	-3.214390e+00	7.318147e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.214390e+00	-3.167400e+00	5.875374e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.167400e+00	-3.120410e+00	1.196433e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.120410e+00	-3.073420e+00	1.148544e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.073420e+00	-3.026430e+00	7.025226e-03	nan	nan
-1.600000e-01	-8.000000e-02	-3.026430e+00	-2.979440e+00	1.018354e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.979440e+00	-2.932450e+00	1.338684e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.932450e+00	-2.885460e+00	1.220400e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.885460e+00	-2.838470e+00	7.029699e-03	nan	nan
-1.600000e-01	-8.000000e-02	-2.838470e+00	-2.791480e+00	1.127522e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.791480e+00	-2.744490e+00	1.482810e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.744490e+00	-2.697500e+00	1.219946e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.697500e+00	-2.650510e+00	2.339832e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.650510e+00	-2.603520e+00	2.108103e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.603530e+00	-2.556540e+00	1.879542e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.556540e+00	-2.509550e+00	1.436408e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.509550e+00	-2.462560e+00	2.257633e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.462560e+00	-2.415570e+00	1.712680e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.415570e+00	-2.368580e+00	2.342935e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.368580e+00	-2.321590e+00	2.114828e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.321590e+00	-2.274600e+00	2.532411e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.274600e+00	-2.227610e+00	2.205022e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.227610e+00	-2.180620e+00	2.064714e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.180620e+00	-2.133630e+00	1.710287e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.133630e+00	-2.086640e+00	2.370753e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.086640e+00	-2.039650e+00	2.085412e-02	nan	nan
-1.600000e-01	-8.000000e-02	-2.039650e+00	-1.992660e+00	2.301735e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.992660e+00	-1.945670e+00	2.673088e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.945670e+00	-1.898680e+00	2.723218e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.898680e+00	-1.851690e+00	3.065693e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.851690e+00	-1.804700e+00	2.785305e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.804700e+00	-1.757710e+00	2.856671e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.757710e+00	-1.710720e+00	2.178304e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.710720e+00	-1.663730e+00	3.470136e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.663730e+00	-1.616740e+00	2.950025e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.616740e+00	-1.569750e+00	3.606898e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.569750e+00	-1.522760e+00	3.636880e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.522760e+00	-1.475770e+00	3.140792e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.475770e+00	-1.428780e+00	4.260134e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.428780e+00	-1.381790e+00	6.173606e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.381790e+00	-1.334800e+00	5.532567e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.334800e+00	-1.287810e+00	6.937879e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.287810e+00	-1.240820e+00	7.849916e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.240820e+00	-1.193830e+00	9.896024e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.193830e+00	-1.146840e+00	8.925253e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.146840e+00	-1.099850e+00	7.051425e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.099850e+00	-1.052860e+00	9.263477e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.052870e+00	-1.005880e+00	6.386879e-02	nan	nan
-1.600000e-01	-8.000000e-02	-1.005880e+00	-9.588904e-01	5.769243e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.588860e-01	-9.118964e-01	5.882195e-02	nan	nan
-1.600000e-01	-8.000000e-02	-9.118960e-01	-8.649064e-01	6.320685e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.649059e-01	-8.179163e-01	5.182437e-02	nan	nan
-1.600000e-01	-8.000000e-02	-8.179170e-01	-7.709274e-01	7.474835e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.709270e-01	-7.239374e-01	6.449654e-02	nan	nan
-1.600000e-01	-8.000000e-02	-7.239370e-01	-6.769474e-01	5.728384e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.769480e-01	-6.299584e-01	8.048205e-02	nan	nan
-1.600000e-01	-8.000000e-02	-6.299580e-01	-5.829684e-01	6.804691e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.829680e-01	-5.359784e-01	5.750742e-02	nan	nan
-1.600000e-01	-8.000000e-02	-5.359779e-01	-4.889882e-01	5.601941e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.889890e-01	-4.419993e-01	4.781839e-02	nan	nan
-1.600000e-01	-8.000000e-02	-4.419990e-01	-3.950092e-01	6.040585e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.950090e-01	-3.480193e-01	5.669942e-02	nan	nan
-1.600000e-01	-8.000000e-02	-3.480200e-01	-3.010302e-01	4.900753e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.530100e+00	-4.483110e+00	4.689690e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e-02	0.000000e+00	-4.436120e+00	-4.389130e+00	4.682080e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.389130e+00	-4.342140e+00	2.324400e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.342140e+00	-4.295150e+00	7.085690e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.295150e+00	-4.248160e+00	9.410090e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.248160e+00	-4.201170e+00	2.101642e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.201180e+00	-4.154190e+00	1.169468e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.154190e+00	-4.107200e+00	6.981630e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.107200e+00	-4.060210e+00	9.410860e-04	nan	nan
-8.000000e-02	0.000000e+00	-4.060210e+00	-4.013220e+00	1.163326e-03	nan	nan
-8.000000e-02	0.000000e+00	-4.013220e+00	-3.966230e+00	1.863302e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.966230e+00	-3.919240e+00	3.488991e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.919240e+00	-3.872250e+00	3.719027e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.872250e+00	-3.825260e+00	1.638252e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.825260e+00	-3.778270e+00	1.871119e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.778270e+00	-3.731280e+00	2.565389e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.731280e+00	-3.684290e+00	7.510095e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.684290e+00	-3.637300e+00	3.773354e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.637300e+00	-3.590310e+00	2.577078e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.590310e+00	-3.543320e+00	2.582035e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.543320e+00	-3.496330e+00	2.359554e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.496330e+00	-3.449340e+00	5.629626e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.449340e+00	-3.402350e+00	8.692709e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.402350e+00	-3.355360e+00	7.232449e-03	nan	nan
-8.000000e-02	0.000000e+00	-3.355360e+00	-3.308370e+00	1.528277e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.308370e+00	-3.261380e+00	1.435169e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.261380e+00	-3.214390e+00	1.619077e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.214390e+00	-3.167400e+00	1.429512e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.167400e+00	-3.120410e+00	1.008977e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.120410e+00	-3.073420e+00	1.472579e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.073420e+00	-3.026430e+00	1.971506e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.026430e+00	-2.979440e+00	1.733240e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.979440e+00	-2.932450e+00	1.780338e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.932450e+00	-2.885460e+00	1.710068e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.885460e+00	-2.838470e+00	1.718004e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.838470e+00	-2.791480e+00	1.802673e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.791480e+00	-2.744490e+00	1.379508e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.744490e+00	-2.697500e+00	1.263159e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.697500e+00	-2.650510e+00	1.496270e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.650510e+00	-2.603520e+00	1.786890e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.603530e+00	-2.556540e+00	1.589760e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.556540e+00	-2.509550e+00	1.263002e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.509550e+00	-2.462560e+00	3.138691e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.462560e+00	-2.415570e+00	2.552869e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.415570e+00	-2.368580e+00	2.414222e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.368580e+00	-2.321590e+00	2.296462e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.321590e+00	-2.274600e+00	1.894337e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.274600e+00	-2.227610e+00	2.268326e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.227610e+00	-2.180620e+00	1.941800e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.180620e+00	-2.133630e+00	2.248431e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.133630e+00	-2.086640e+00	1.453838e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.086640e+00	-2.039650e+00	1.570848e-02	nan	nan
-8.000000e-02	0.000000e+00	-2.039650e+00	-1.992660e+00	1.641126e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.992660e+00	-1.945670e+00	2.695213e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.945670e+00	-1.898680e+00	1.829436e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.898680e+00	-1.851690e+00	1.876460e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.851690e+00	-1.804700e+00	2.317317e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.804700e+00	-1.757710e+00	2.647689e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.757710e+00	-1.710720e+00	2.405065e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.710720e+00	-1.663730e+00	2.013753e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.663730e+00	-1.616740e+00	2.345396e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.616740e+00	-1.569750e+00	3.342797e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.569750e+00	-1.522760e+00	4.542252e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.522760e+00	-1.475770e+00	3.911539e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.475770e+00	-1.428780e+00	3.190515e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.428780e+00	-1.381790e+00	4.423285e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.381790e+00	-1.334800e+00	4.483893e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.334800e+00	-1.287810e+00	5.586675e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.287810e+00	-1.240820e+00	8.138728e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.240820e+00	-1.193830e+00	5.881360e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.193830e+00	-1.146840e+00	9.631273e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.146840e+00	-1.099850e+00	8.930736e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.099850e+00	-1.052860e+00	8.342151e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.052870e+00	-1.005880e+00	9.091129e-02	nan	nan
-8.000000e-02	0.000000e+00	-1.005880e+00	-9.588904e-01	6.258812e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.588860e-01	-9.118964e-01	6.752827e-02	nan	nan
-8.000000e-02	0.000000e+00	-9.118960e-01	-8.649064e-01	7.014931e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.649059e-01	-8.179163e-01	5.968495e-02	nan	nan
-8.000000e-02	0.000000e+00	-8.179170e-01	-7.709274e-01	7.174327e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.709270e-01	-7.239374e-01	8.555749e-02	nan	nan
-8.000000e-02	0.000000e+00	-7.239370e-01	-6.769474e-01	5.933031e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.769480e-01	-6.299584e-01	6.816037e-02	nan	nan
-8.000000e-02	0.000000e+00	-6.299580e-01	-5.829684e-01	7.687135e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.829680e-01	-5.359784e-01	6.411498e-02	nan	nan
-8.000000e-02	0.000000e+00	-5.359779e-01	-4.889882e-01	6.434220e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.889890e-01	-4.419993e-01	5.327481e-02	nan	nan
-8.000000e-02	0.000000e+00	-4.419990e-01	-3.950092e-01	7.212181e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.950090e-01	-3.480193e-01	5.897667e-02	nan	nan
-8.000000e-02	0.000000e+00	-3.480200e-01	-3.010302e-01	6.072684e-02	nan	nan
0.000000e+00	8.000000e-02	-5.000000e+00	-4.953010e+00	4.650270e-04	nan	nan
0.000000e+00	8.000000e-02	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	8.000000e-02	-4.530100e+00	-4.483110e+00	4.744460e-04	nan	nan
0.000000e+00	8.000000e-02	-4.483110e+00	-4.436120e+00	2.360740e-04	nan	nan
0.000000e+00	8.000000e-02	-4.436120e+00	-4.389130e+00	2.360740e-04	nan	nan
0.000000e+00	8.000000e-02	-4.389130e+00	-4.342140e+00	2.094079e-03	nan	nan
0.000000e+00	8.000000e-02	-4.342140e+00	-4.295150e+00	6.981660e-04	nan	nan
0.000000e+00	8.000000e-02	-4.295150e+00	-4.248160e+00	2.328630e-04	nan	nan
0.000000e+00	8.000000e-02	-4.248160e+00	-4.201170e+00	1.176003e-03	nan	nan
0.000000e+00	8.000000e-02	-4.201180e+00	-4.154190e+00	9.436690e-04	nan	nan
0.000000e+00	8.000000e-02	-4.154190e+00	-4.107200e+00	7.034220e-04	nan	nan
0.000000e+00	8.000000e-02	-4.107200e+00	-4.060210e+00	2.344850e-04	nan	nan
0.000000e+00	8.000000e-02	-4.060210e+00	-4.013220e+00	1.650035e-03	nan	nan
0.000000e+00	8.000000e-02	-4.013220e+00	-3.966230e+00	2.587906e-03	nan	nan
0.000000e+00	8.000000e-02	-3.966230e+00	-3.919240e+00	1.652519e-03	nan	nan
0.000000e+00	8.000000e-02	-3.919240e+00	-3.872250e+00	3.522737e-03	nan	nan
0.000000e+00	8.000000e-02	-3.872250e+00	-3.825260e+00	2.342233e-03	nan	nan
0.000000e+00	8.000000e-02	-3.825260e+00	-3.778270e+00	4.938678e-03	nan	nan
0.000000e+00	8.000000e-02	-3.778270e+00	-3.731280e+00	4.952165e-03	nan	nan
0.000000e+00	8.000000e-02	-3.731280e+00	-3.684290e+00	4.716624e-03	nan	nan
0.000000e+00	8.000000e-02	-3.684290e+00	-3.637300e+00	3.552071e-03	nan	nan
0.000000e+00	8.000000e-02	-3.637300e+00	-3.590310e+00	3.524437e-03	nan	nan
0.000000e+00	8.000000e-02	-3.590310e+00	-3.543320e+00	4.462902e-03	nan	nan
0.000000e+00	8.000000e-02	-3.543320e+00	-3.496330e+00	3.304590e-03	nan	nan
0.000000e+00	8.000000e-02	-3.496330e+00	-3.449340e+00	1.033253e-02	nan	nan
0.000000e+00	8.000000e-02	-3.449340e+00	-3.402350e+00	1.057819e-02	nan	nan
0.000000e+00	8.000000e-02	-3.402350e+00	-3.355360e+00	6.097701e-03	nan	nan
0.000000e+00	8.000000e-02	-3.355360e+00	-3.308370e+00	4.678416e-03	nan	nan
0.000000e+00	8.000000e-02	-3.308370e+00	-3.261380e+00	6.560876e-03	nan	nan
0.000000e+00	8.000000e-02	-3.261380e+00	-3.214390e+00	4.458680e-03	nan	nan
0.000000e+00	8.000000e-02	-3.214390e+00	-3.167400e+00	6.109272e-03	nan	nan
0.000000e+00	8.000000e-02	-3.167400e+00	-3.120410e+00	1.125827e-02	nan	nan
0.000000e+00	8.000000e-02	-3.120410e+00	-3.073420e+00	9.848273e-03	nan	nan
0.000000e+00	8.000000e-02	-3.073420e+00	-3.026430e+00	7.024603e-03	nan	nan
0.000000e+00	8.000000e-02	-3.026430e+00	-2.979440e+00	5.874590e-03	nan	nan
0.000000e+00	8.000000e-02	-2.979440e+00	-2.932450e+00	7.737198e-03	nan	nan
0.000000e+00	8.000000e-02	-2.932450e+00	-2.885460e+00	4.226557e-03	nan	nan
0.000000e+00	8.000000e-02	-2.885460e+00	-2.838470e+00	9.181178e-03	nan	nan
0.000000e+00	8.000000e-02	-2.838470e+00	-2.791480e+00	1.104568e-02	nan	nan
0.000000e+00	8.000000e-02	-2.791480e+00	-2.744490e+00	1.367557e-02	nan	nan
0.000000e+00	8.000000e-02	-2.744490e+00	-2.697500e+00	1.596351e-02	nan	nan
0.000000e+00	8.000000e-02	-2.697500e+00	-2.650510e+00	1.311416e-02	nan	nan
0.000000e+00	8.000000e-02	-2.650510e+00	-2.603520e+00	1.387925e-02	nan	nan
0.000000e+00	8.000000e-02	-2.603530e+00	-2.556540e+00	1.272902e-02	nan	nan
0.000000e+00	8.000000e-02	-2.556540e+00	-2.509550e+00	1.344544e-02	nan	nan
0.000000e+00	8.000000e-02	-2.509550e+00	-2.462560e+00	1.690191e-02	nan	nan
0.000000e+00	8.000000e-02	-2.462560e+00	-2.415570e+00	1.430139e-02	nan	nan
0.000000e+00	8.000000e-02	-2.415570e+00	-2.368580e+00	2.248451e-02	nan	nan
0.000000e+00	8.000000e-02	-2.368580e+00	-2.321590e+00	2.659121e-02	nan	nan
0.000000e+00	8.000000e-02	-2.321590e+00	-2.274600e+00	2.464887e-02	nan	nan
0.000000e+00	8.000000e-02	-2.274600e+00	-2.227610e+00	2.512698e-02	nan	nan
0.000000e+00	8.000000e-02	-2.227610e+00	-2.180620e+00	1.990629e-02	nan	nan
0.000000e+00	8.000000e-02	-2.180620e+00	-2.133630e+00	1.895146e-02	nan	nan
0.000000e+00	8.000000e-02	-2.133630e+00	-2.086640e+00	2.132578e-02	nan	nan
0.000000e+00	8.000000e-02	-2.086640e+00	-2.039650e+00	2.293647e-02	nan	nan
0.000000e+00	8.000000e-02	-2.039650e+00	-1.992660e+00	2.273251e-02	nan	nan
0.000000e+00	8.000000e-02	-1.992660e+00	-1.945670e+00	2.324118e-02	nan	nan
0.000000e+00	8.000000e-02	-1.945670e+00	-1.898680e+00	2.321285e-02	nan	nan
0.000000e+00	8.000000e-02	-1.898680e+00	-1.851690e+00	3.119756e-02	nan	nan
0.000000e+00	8.000000e-02	-1.851690e+00	-1.804700e+00	2.464364e-02	nan	nan
0.000000e+00	8.000000e-02	-1.804700e+00	-1.757710e+00	1.876848e-02	nan	nan
0.000000e+00	8.000000e-02	-1.757710e+00	-1.710720e+00	2.108713e-02	nan	nan
0.000000e+00	8.000000e-02	-1.710720e+00	-1.663730e+00	2.678050e-02	nan	nan
0.000000e+00	8.000000e-02	-1.663730e+00	-1.616740e+00	2.298639e-02	nan	nan
0.000000e+00	8.000000e-02	-1.616740e+00	-1.569750e+00	3.178712e-02	nan	nan
0.000000e+00	8.000000e-02	-1.569750e+00	-1.522760e+00	3.117875e-02	nan	nan
0.000000e+00	8.000000e-02	-1.522760e+00	-1.475770e+00	4.041861e-02	nan	nan
0.000000e+00	8.000000e-02	-1.475770e+00	-1.428780e+00	4.290947e-02	nan	nan
0.000000e+00	8.000000e-02	-1.428780e+00	-1.381790e+00	4.892496e-02	nan	nan
0.000000e+00	8.000000e-02	-1.381790e+00	-1.334800e+00	4.252870e-02	nan	nan
0.000000e+00	8.000000e-02	-1.334800e+00	-1.287810e+00	5.563099e-02	nan	nan
0.000000e+00	8.000000e-02	-1.287810e+00	-1.240820e+00	5.835558e-02	nan	nan
0.000000e+00	8.000000e-02	-1.240820e+00	-1.193830e+00	6.323458e-02	nan	nan
0.000000e+00	8.000000e-02	-1.193830e+00	-1.146840e+00	9.778500e-02	nan	nan
0.000000e+00	8.000000e-02	-1.146840e+00	-1.099850e+00	8.519091e-02	nan	nan
0.000000e+00	8.000000e-02	-1.099850e+00	-1.052860e+00	1.008906e-01	nan	nan
0.000000e+00	8.000000e-02	-1.052870e+00	-1.005880e+00	8.872501e-02	nan	nan
0.000000e+00	8.000000e-02	-1.005880e+00	-9.588904e-01	1.007568e-01	nan	nan
0.000000e+00	8.000000e-02	-9.588860e-01	-9.118964e-01	9.480123e-02	nan	nan
0.000000e+00	8.000000e-02	-9.118960e-01	-8.649064e-01	7.071228e-02	nan	nan
0.000000e+00	8.000000e-02	-8.649059e-01	-8.179163e-01	7.785127e-02	nan	nan
0.000000e+00	8.000000e-02	-8.179170e-01	-7.709274e-01	7.010151e-02	nan	nan
0.000000e+00	8.000000e-02	-7.709270e-01	-7.239374e-01	7.401993e-02	nan	nan
0.000000e+00	8.000000e-02	-7.239370e-01	-6.769474e-01	6.842860e-02	nan	nan
0.000000e+00	8.000000e-02	-6.769480e-01	-6.299584e-01	7.236156e-02	nan	nan
0.000000e+00	8.000000e-02	-6.299580e-01	-5.829684e-01	5.416054e-02	nan	nan
0.000000e+00	8.000000e-02	-5.829680e-01	-5.359784e-01	6.126591e-02	nan	nan
0.000000e+00	8.000000e-02	-5.359779e-01	-4.889882e-01	7.190969e-02	nan	nan
0.000000e+00	8.000000e-02	-4.889890e-01	-4.419993e-01	7.370599e-02	nan	nan
0.000000e+00	8.000000e-02	-4.419990e-01	-3.950092e-01	6.710992e-02	nan	nan
0.000000e+00	8.000000e-02	-3.950090e-01	-3.480193e-01	6.244629e-02	nan	nan
0.000000e+00	8.000000e-02	-3.480200e-01	-3.010302e-01	7.061329e-02	nan	nan
8.000000e-02	1.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.530100e+00	-4.483110e+00	2.360740e-04	nan	nan
8.000000e-02	1.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	1.600000e-01	-4.436120e+00	-4.389130e+00	9.442980e-04	nan	nan
8.000000e-02	1.600000e-01	-4.389130e+00	-4.342140e+00	1.176461e-03	nan	nan
8.000000e-02	1.600000e-01	-4.342140e+00	-4.295150e+00	4.741390e-04	nan	nan
8.000000e-02	1.600000e-01	-4.295150e+00	-4.248160e+00	2.335890e-04	nan	nan
8.000000e-02	1.600000e-01	-4.248160e+00	-4.201170e+00	4.719610e-04	nan	nan
8.000000e-02	1.600000e-01	-4.201180e+00	-4.154190e+00	1.900459e-03	nan	nan
8.000000e-02	1.600000e-01	-4.154190e+00	-4.107200e+00	4.705060e-04	nan	nan
8.000000e-02	1.600000e-01	-4.107200e+00	-4.060210e+00	4.719610e-04	nan	nan
8.000000e-02	1.600000e-01	-4.060210e+00	-4.013220e+00	4.449175e-03	nan	nan
8.000000e-02	1.600000e-01	-4.013220e+00	-3.966230e+00	6.048367e-03	nan	nan
8.000000e-02	1.600000e-01	-3.966230e+00	-3.919240e+00	2.348707e-03	nan	nan
8.000000e-02	1.600000e-01	-3.919240e+00	-3.872250e+00	1.857310e-03	nan	nan
8.000000e-02	1.600000e-01	-3.872250e+00	-3.825260e+00	7.004020e-04	nan	nan
8.000000e-02	1.600000e-01	-3.825260e+00	-3.778270e+00	1.648988e-03	nan	nan
8.000000e-02	1.600000e-01	-3.778270e+00	-3.731280e+00	3.750545e-03	nan	nan
8.000000e-02	1.600000e-01	-3.731280e+00	-3.684290e+00	1.645431e-03	nan	nan
8.000000e-02	1.600000e-01	-3.684290e+00	-3.637300e+00	3.271277e-03	nan	nan
8.000000e-02	1.600000e-01	-3.637300e+00	-3.590310e+00	6.507987e-03	nan	nan
8.000000e-02	1.600000e-01	-3.590310e+00	-3.543320e+00	3.537504e-03	nan	nan
8.000000e-02	1.600000e-01	-3.543320e+00	-3.496330e+00	6.359684e-03	nan	nan
8.000000e-02	1.600000e-01	-3.496330e+00	-3.449340e+00	7.022291e-03	nan	nan
8.000000e-02	1.600000e-01	-3.449340e+00	-3.402350e+00	4.697991e-03	nan	nan
8.000000e-02	1.600000e-01	-3.402350e+00	-3.355360e+00	1.002075e-02	nan	nan
8.000000e-02	1.600000e-01	-3.355360e+00	-3.308370e+00	7.969485e-03	nan	nan
8.000000e-02	1.600000e-01	-3.308370e+00	-3.261380e+00	1.646571e-02	nan	nan
8.000000e-02	1.600000e-01	-3.261380e+00	-3.214390e+00	1.742274e-02	nan	nan
8.000000e-02	1.600000e-01	-3.214390e+00	-3.167400e+00	1.387417e-02	nan	nan
8.000000e-02	1.600000e-01	-3.167400e+00	-3.120410e+00	7.967921e-03	nan	nan
8.000000e-02	1.600000e-01	-3.120410e+00	-3.073420e+00	6.563840e-03	nan	nan
8.000000e-02	1.600000e-01	-3.073420e+00	-3.026430e+00	1.289933e-02	nan	nan
8.000000e-02	1.600000e-01	-3.026430e+00	-2.979440e+00	1.056360e-02	nan	nan
8.000000e-02	1.600000e-01	-2.979440e+00	-2.932450e+00	2.495761e-02	nan	nan
8.000000e-02	1.600000e-01	-2.932450e+00	-2.885460e+00	1.663097e-02	nan	nan
8.000000e-02	1.600000e-01	-2.885460e+00	-2.838470e+00	1.479684e-02	nan	nan
8.000000e-02	1.600000e-01	-2.838470e+00	-2.791480e+00	1.475701e-02	nan	nan
8.000000e-02	1.600000e-01	-2.791480e+00	-2.744490e+00	1.173418e-02	nan	nan
8.000000e-02	1.600000e-01	-2.744490e+00	-2.697500e+00	1.550563e-02	nan	nan
8.000000e-02	1.600000e-01	-2.697500e+00	-2.650510e+00	1.410049e-02	nan	nan
8.000000e-02	1.600000e-01	-2.650510e+00	-2.603520e+00	1.341778e-02	nan	nan
8.000000e-02	1.600000e-01	-2.603530e+00	-2.556540e+00	1.126243e-02	nan	nan
8.000000e-02	1.600000e-01	-2.556540e+00	-2.509550e+00	8.220449e-03	nan	nan
8.000000e-02	1.600000e-01	-2.509550e+00	-2.462560e+00	1.968063e-02	nan	nan
8.000000e-02	1.600000e-01	-2.462560e+00	-2.415570e+00	1.471635e-02	nan	nan
8.000000e-02	1.600000e-01	-2.415570e+00	-2.368580e+00	1.127128e-02	nan	nan
8.000000e-02	1.600000e-01	-2.368580e+00	-2.321590e+00	1.172941e-02	nan	nan
8.000000e-02	1.600000e-01	-2.321590e+00	-2.274600e+00	1.851641e-02	nan	nan
8.000000e-02	1.600000e-01	-2.274600e+00	-2.227610e+00	2.386292e-02	nan	nan
8.000000e-02	1.600000e-01	-2.227610e+00	-2.180620e+00	2.186993e-02	nan	nan
8.000000e-02	1.600000e-01	-2.180620e+00	-2.133630e+00	1.690255e-02	nan	nan
8.000000e-02	1.600000e-01	-2.133630e+00	-2.086640e+00	1.570629e-02	nan	nan
8.000000e-02	1.600000e-01	-2.086640e+00	-2.039650e+00	2.138429e-02	nan	nan
8.000000e-02	1.600000e-01	-2.039650e+00	-1.992660e+00	1.851725e-02	nan	nan
8.000000e-02	1.600000e-01	-1.992660e+00	-1.945670e+00	1.595956e-02	nan	nan
8.000000e-02	1.600000e-01	-1.945670e+00	-1.898680e+00	2.434560e-02	nan	nan
8.000000e-02	1.600000e-01	-1.898680e+00	-1.851690e+00	2.672282e-02	nan	nan
8.000000e-02	1.600000e-01	-1.851690e+00	-1.804700e+00	3.038680e-02	nan	nan
8.000000e-02	1.600000e-01	-1.804700e+00	-1.757710e+00	2.370000e-02	nan	nan
8.000000e-02	1.600000e-01	-1.757710e+00	-1.710720e+00	2.372502e-02	nan	nan
8.000000e-02	1.600000e-01	-1.710720e+00	-1.663730e+00	2.982921e-02	nan	nan
8.000000e-02	1.600000e-01	-1.663730e+00	-1.616740e+00	2.576846e-02	nan	nan
8.000000e-02	1.600000e-01	-1.616740e+00	-1.569750e+00	4.681168e-02	nan	nan
8.000000e-02	1.600000e-01	-1.569750e+00	-1.522760e+00	3.825087e-02	nan	nan
8.000000e-02	1.600000e-01	-1.522760e+00	-1.475770e+00	4.428706e-02	nan	nan
8.000000e-02	1.600000e-01	-1.475770e+00	-1.428780e+00	4.494391e-02	nan	nan
8.000000e-02	1.600000e-01	-1.428780e+00	-1.381790e+00	4.054121e-02	nan	nan
8.000000e-02	1.600000e-01	-1.381790e+00	-1.334800e+00	5.026380e-02	nan	nan
8.000000e-02	1.600000e-01	-1.334800e+00	-1.287810e+00	5.388717e-02	nan	nan
8.000000e-02	1.600000e-01	-1.287810e+00	-1.240820e+00	5.020515e-02	nan	nan
8.000000e-02	1.600000e-01	-1.240820e+00	-1.193830e+00	5.352701e-02	nan	nan
8.000000e-02	1.600000e-01	-1.193830e+00	-1.146840e+00	7.065757e-02	nan	nan
8.000000e-02	1.600000e-01	-1.146840e+00	-1.099850e+00	7.948363e-02	nan	nan
8.000000e-02	1.600000e-01	-1.099850e+00	-1.052860e+00	9.648631e-02	nan	nan
8.000000e-02	1.600000e-01	-1.052870e+00	-1.005880e+00	8.913016e-02	nan	nan
8.000000e-02	1.600000e-01	-1.005880e+00	-9.588904e-01	9.279255e-02	nan	nan
8.000000e-02	1.600000e-01	-9.588860e-01	-9.118964e-01	1.049208e-01	nan	nan
8.000000e-02	1.600000e-01	-9.118960e-01	-8.649064e-01	1.049857e-01	nan	nan
8.000000e-02	1.600000e-01	-8.649059e-01	-8.179163e-01	9.314591e-02	nan	nan
8.000000e-02	1.600000e-01	-8.179170e-01	-7.709274e-01	7.040915e-02	nan	nan
8.000000e-02	1.600000e-01	-7.709270e-01	-7.239374e-01	6.741008e-02	nan	nan
8.000000e-02	1.600000e-01	-7.239370e-01	-6.769474e-01	7.118989e-02	nan	nan
8.000000e-02	1.600000e-01	-6.769480e-01	-6.299584e-01	6.231036e-02	nan	nan
8.000000e-02	1.600000e-01	-6.299580e-01	-5.829684e-01	6.103482e-02	nan	nan
8.000000e-02	1.600000e-01	-5.829680e-01	-5.359784e-01	5.563561e-02	nan	nan
8.000000e-02	1.600000e-01	-5.359779e-01	-4.889882e-01	7.360266e-02	nan	nan
8.000000e-02	1.600000e-01	-4.889890e-01	-4.419993e-01	6.945784e-02	nan	nan
8.000000e-02	1.600000e-01	-4.419990e-01	-3.950092e-01	8.440039e-02	nan	nan
8.000000e-02	1.600000e-01	-3.950090e-01	-3.480193e-01	6.527336e-02	nan	nan
8.000000e-02	1.600000e-01	-3.480200e-01	-3.010302e-01	6.076105e-02	nan	nan
1.600000e-01	2.400000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.812040e+00	-4.765050e+00	6.964920e-04	nan	nan
1.600000e-01	2.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.671070e+00	-4.624080e+00	7.141940e-04	nan	nan
1.600000e-01	2.400000e-01	-4.624080e+00	-4.577090e+00	2.380650e-04	nan	nan
1.600000e-01	2.400000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.530100e+00	-4.483110e+00	2.321640e-04	nan	nan
1.600000e-01	2.400000e-01	-4.483110e+00	-4.436120e+00	2.380650e-04	nan	nan
1.600000e-01	2.400000e-01	-4.436120e+00	-4.389130e+00	4.657530e-04	nan	nan
1.600000e-01	2.400000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	2.400000e-01	-4.342140e+00	-4.295150e+00	1.420828e-03	nan	nan
1.600000e-01	2.400000e-01	-4.295150e+00	-4.248160e+00	1.890441e-03	nan	nan
1.600000e-01	2.400000e-01	-4.248160e+00	-4.201170e+00	1.180535e-03	nan	nan
1.600000e-01	2.400000e-01	-4.201180e+00	-4.154190e+00	4.643280e-04	nan	nan
1.600000e-01	2.400000e-01	-4.154190e+00	-4.107200e+00	1.870195e-03	nan	nan
1.600000e-01	2.400000e-01	-4.107200e+00	-4.060210e+00	1.167727e-03	nan	nan
1.600000e-01	2.400000e-01	-4.060210e+00	-4.013220e+00	4.701990e-04	nan	nan
1.600000e-01	2.400000e-01	-4.013220e+00	-3.966230e+00	2.335890e-04	nan	nan
1.600000e-01	2.400000e-01	-3.966230e+00	-3.919240e+00	9.402230e-04	nan	nan
1.600000e-01	2.400000e-01	-3.919240e+00	-3.872250e+00	1.175571e-03	nan	nan
1.600000e-01	2.400000e-01	-3.872250e+00	-3.825260e+00	2.346631e-03	nan	nan
1.600000e-01	2.400000e-01	-3.825260e+00	-3.778270e+00	1.885493e-03	nan	nan
1.600000e-01	2.400000e-01	-3.778270e+00	-3.731280e+00	2.806735e-03	nan	nan
1.600000e-01	2.400000e-01	-3.731280e+00	-3.684290e+00	1.412133e-03	nan	nan
1.600000e-01	2.400000e-01	-3.684290e+00	-3.637300e+00	2.113065e-03	nan	nan
1.600000e-01	2.400000e-01	-3.637300e+00	-3.590310e+00	2.579150e-03	nan	nan
1.600000e-01	2.400000e-01	-3.590310e+00	-3.543320e+00	7.044745e-03	nan	nan
1.600000e-01	2.400000e-01	-3.543320e+00	-3.496330e+00	4.003461e-03	nan	nan
1.600000e-01	2.400000e-01	-3.496330e+00	-3.449340e+00	3.053393e-03	nan	nan
1.600000e-01	2.400000e-01	-3.449340e+00	-3.402350e+00	5.646705e-03	nan	nan
1.600000e-01	2.400000e-01	-3.402350e+00	-3.355360e+00	9.629318e-03	nan	nan
1.600000e-01	2.400000e-01	-3.355360e+00	-3.308370e+00	1.683053e-02	nan	nan
1.600000e-01	2.400000e-01	-3.308370e+00	-3.261380e+00	7.729341e-03	nan	nan
1.600000e-01	2.400000e-01	-3.261380e+00	-3.214390e+00	1.282391e-02	nan	nan
1.600000e-01	2.400000e-01	-3.214390e+00	-3.167400e+00	1.384100e-02	nan	nan
1.600000e-01	2.400000e-01	-3.167400e+00	-3.120410e+00	1.853773e-02	nan	nan
1.600000e-01	2.400000e-01	-3.120410e+00	-3.073420e+00	8.201519e-03	nan	nan
1.600000e-01	2.400000e-01	-3.073420e+00	-3.026430e+00	8.415642e-03	nan	nan
1.600000e-01	2.400000e-01	-3.026430e+00	-2.979440e+00	1.218290e-02	nan	nan
1.600000e-01	2.400000e-01	-2.979440e+00	-2.932450e+00	1.079197e-02	nan	nan
1.600000e-01	2.400000e-01	-2.932450e+00	-2.885460e+00	9.607560e-03	nan	nan
1.600000e-01	2.400000e-01	-2.885460e+00	-2.838470e+00	6.562290e-03	nan	nan
1.600000e-01	2.400000e-01	-2.838470e+00	-2.791480e+00	5.394078e-03	nan	nan
1.600000e-01	2.400000e-01	-2.791480e+00	-2.744490e+00	1.974609e-02	nan	nan
1.600000e-01	2.400000e-01	-2.744490e+00	-2.697500e+00	1.289189e-02	nan	nan
1.600000e-01	2.400000e-01	-2.697500e+00	-2.650510e+00	1.623376e-02	nan	nan
1.600000e-01	2.400000e-01	-2.650510e+00	-2.603520e+00	1.335956e-02	nan	nan
1.600000e-01	2.400000e-01	-2.603530e+00	-2.556540e+00	2.057508e-02	nan	nan
1.600000e-01	2.400000e-01	-2.556540e+00	-2.509550e+00	1.778836e-02	nan	nan
1.600000e-01	2.400000e-01	-2.509550e+00	-2.462560e+00	2.121232e-02	nan	nan
1.600000e-01	2.400000e-01	-2.462560e+00	-2.415570e+00	1.569530e-02	nan	nan
1.600000e-01	2.400000e-01	-2.415570e+00	-2.368580e+00	2.363209e-02	nan	nan
1.600000e-01	2.400000e-01	-2.368580e+00	-2.321590e+00	1.616178e-02	nan	nan
1.600000e-01	2.400000e-01	-2.321590e+00	-2.274600e+00	1.550336e-02	nan	nan
1.600000e-01	2.400000e-01	-2.274600e+00	-2.227610e+00	2.024374e-02	nan	nan
1.600000e-01	2.400000e-01	-2.227610e+00	-2.180620e+00	1.946482e-02	nan	nan
1.600000e-01	2.400000e-01	-2.180620e+00	-2.133630e+00	2.460752e-02	nan	nan
1.600000e-01	2.400000e-01	-2.133630e+00	-2.086640e+00	2.510770e-02	nan	nan
1.600000e-01	2.400000e-01	-2.086640e+00	-2.039650e+00	1.808745e-02	nan	nan
1.600000e-01	2.400000e-01	-2.039650e+00	-1.992660e+00	2.088605e-02	nan	nan
1.600000e-01	2.400000e-01	-1.992660e+00	-1.945670e+00	2.223699e-02	nan	nan
1.600000e-01	2.400000e-01	-1.945670e+00	-1.898680e+00	1.781675e-02	nan	nan
1.600000e-01	2.400000e-01	-1.898680e+00	-1.851690e+00	2.109373e-02	nan	nan
1.600000e-01	2.400000e-01	-1.851690e+00	-1.804700e+00	1.784489e-02	nan	nan
1.600000e-01	2.400000e-01	-1.804700e+00	-1.757710e+00	2.952951e-02	nan	nan
1.600000e-01	2.400000e-01	-1.757710e+00	-1.710720e+00	2.766921e-02	nan	nan
1.600000e-01	2.400000e-01	-1.710720e+00	-1.663730e+00	2.729002e-02	nan	nan
1.600000e-01	2.400000e-01	-1.663730e+00	-1.616740e+00	3.397958e-02	nan	nan
1.600000e-01	2.400000e-01	-1.616740e+00	-1.569750e+00	3.102001e-02	nan	nan
1.600000e-01	2.400000e-01	-1.569750e+00	-1.522760e+00	4.088121e-02	nan	nan
1.600000e-01	2.400000e-01	-1.522760e+00	-1.475770e+00	3.590007e-02	nan	nan
1.600000e-01	2.400000e-01	-1.475770e+00	-1.428780e+00	3.359588e-02	nan	nan
1.600000e-01	2.400000e-01	-1.428780e+00	-1.381790e+00	3.726951e-02	nan	nan
1.600000e-01	2.400000e-01	-1.381790e+00	-1.334800e+00	4.221210e-02	nan	nan
1.600000e-01	2.400000e-01	-1.334800e+00	-1.287810e+00	3.143703e-02	nan	nan
1.600000e-01	2.400000e-01	-1.287810e+00	-1.240820e+00	6.103916e-02	nan	nan
1.600000e-01	2.400000e-01	-1.240820e+00	-1.193830e+00	5.992515e-02	nan	nan
1.600000e-01	2.400000e-01	-1.193830e+00	-1.146840e+00	4.958354e-02	nan	nan
1.600000e-01	2.400000e-01	-1.146840e+00	-1.099850e+00	6.282367e-02	nan	nan
1.600000e-01	2.400000e-01	-1.099850e+00	-1.052860e+00	7.041896e-02	nan	nan
1.600000e-01	2.400000e-01	-1.052870e+00	-1.005880e+00	8.845905e-02	nan	nan
1.600000e-01	2.400000e-01	-1.005880e+00	-9.588904e-01	1.018511e-01	nan	nan
1.600000e-01	2.400000e-01	-9.588860e-01	-9.118964e-01	1.036055e-01	nan	nan
1.600000e-01	2.400000e-01	-9.118960e-01	-8.649064e-01	1.039247e-01	nan	nan
1.600000e-01	2.400000e-01	-8.649059e-01	-8.179163e-01	9.627352e-02	nan	nan
1.600000e-01	2.400000e-01	-8.179170e-01	-7.709274e-01	9.404413e-02	nan	nan
1.600000e-01	2.400000e-01	-7.709270e-01	-7.239374e-01	7.402584e-02	nan	nan
1.600000e-01	2.400000e-01	-7.239370e-01	-6.769474e-01	6.550792e-02	nan	nan
1.600000e-01	2.400000e-01	-6.769480e-01	-6.299584e-01	8.128283e-02	nan	nan
1.600000e-01	2.400000e-01	-6.299580e-01	-5.829684e-01	7.274207e-02	nan	nan
1.600000e-01	2.400000e-01	-5.829680e-01	-5.359784e-01	6.225062e-02	nan	nan
1.600000e-01	2.400000e-01	-5.359779e-01	-4.889882e-01	6.800697e-02	nan	nan
1.600000e-01	2.400000e-01	-4.889890e-01	-4.419993e-01	8.443414e-02	nan	nan
1.600000e-01	2.400000e-01	-4.419990e-01	-3.950092e-01	7.270496e-02	nan	nan
1.600000e-01	2.400000e-01	-3.950090e-01	-3.480193e-01	6.060578e-02	nan	nan
1.600000e-01	2.400000e-01	-3.480200e-01	-3.010302e-01	6.150701e-02	nan	nan
2.400000e-01	3.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.812040e+00	-4.765050e+00	1.191860e-03	nan	nan
2.400000e-01	3.200000e-01	-4.765050e+00	-4.718060e+00	1.906970e-03	nan	nan
2.400000e-01	3.200000e-01	-4.718060e+00	-4.671070e+00	9.534870e-04	nan	nan
2.400000e-01	3.200000e-01	-4.671070e+00	-4.624080e+00	7.112290e-04	nan	nan
2.400000e-01	3.200000e-01	-4.624080e+00	-4.577090e+00	4.767440e-04	nan	nan
2.400000e-01	3.200000e-01	-4.577090e+00	-4.530100e+00	4.719610e-04	nan	nan
2.400000e-01	3.200000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	3.200000e-01	-4.483110e+00	-4.436120e+00	4.719610e-04	nan	nan
2.400000e-01	3.200000e-01	-4.436120e+00	-4.389130e+00	5.343684e-03	nan	nan
2.400000e-01	3.200000e-01	-4.389130e+00	-4.342140e+00	2.091769e-03	nan	nan
2.400000e-01	3.200000e-01	-4.342140e+00	-4.295150e+00	1.167752e-03	nan	nan
2.400000e-01	3.200000e-01	-4.295150e+00	-4.248160e+00	1.635660e-03	nan	nan
2.400000e-01	3.200000e-01	-4.248160e+00	-4.201170e+00	4.643280e-04	nan	nan
2.400000e-01	3.200000e-01	-4.201180e+00	-4.154190e+00	1.169878e-03	nan	nan
2.400000e-01	3.200000e-01	-4.154190e+00	-4.107200e+00	1.651562e-03	nan	nan
2.400000e-01	3.200000e-01	-4.107200e+00	-4.060210e+00	9.508830e-04	nan	nan
2.400000e-01	3.200000e-01	-4.060210e+00	-4.013220e+00	7.128180e-04	nan	nan
2.400000e-01	3.200000e-01	-4.013220e+00	-3.966230e+00	2.590133e-03	nan	nan
2.400000e-01	3.200000e-01	-3.966230e+00	-3.919240e+00	7.049900e-04	nan	nan
2.400000e-01	3.200000e-01	-3.919240e+00	-3.872250e+00	1.888450e-03	nan	nan
2.400000e-01	3.200000e-01	-3.872250e+00	-3.825260e+00	1.405414e-03	nan	nan
2.400000e-01	3.200000e-01	-3.825260e+00	-3.778270e+00	3.983849e-03	nan	nan
2.400000e-01	3.200000e-01	-3.778270e+00	-3.731280e+00	5.170542e-03	nan	nan
2.400000e-01	3.200000e-01	-3.731280e+00	-3.684290e+00	6.571238e-03	nan	nan
2.400000e-01	3.200000e-01	-3.684290e+00	-3.637300e+00	4.943692e-03	nan	nan
2.400000e-01	3.200000e-01	-3.637300e+00	-3.590310e+00	3.271643e-03	nan	nan
2.400000e-01	3.200000e-01	-3.590310e+00	-3.543320e+00	3.517979e-03	nan	nan
2.400000e-01	3.200000e-01	-3.543320e+00	-3.496330e+00	4.230900e-03	nan	nan
2.400000e-01	3.200000e-01	-3.496330e+00	-3.449340e+00	9.832258e-03	nan	nan
2.400000e-01	3.200000e-01	-3.449340e+00	-3.402350e+00	3.980105e-03	nan	nan
2.400000e-01	3.200000e-01	-3.402350e+00	-3.355360e+00	4.928413e-03	nan	nan
2.400000e-01	3.200000e-01	-3.355360e+00	-3.308370e+00	8.184150e-03	nan	nan
2.400000e-01	3.200000e-01	-3.308370e+00	-3.261380e+00	5.851250e-03	nan	nan
2.400000e-01	3.200000e-01	-3.261380e+00	-3.214390e+00	6.083764e-03	nan	nan
2.400000e-01	3.200000e-01	-3.214390e+00	-3.167400e+00	6.812516e-03	nan	nan
2.400000e-01	3.200000e-01	-3.167400e+00	-3.120410e+00	1.149307e-02	nan	nan
2.400000e-01	3.200000e-01	-3.120410e+00	-3.073420e+00	6.549992e-03	nan	nan
2.400000e-01	3.200000e-01	-3.073420e+00	-3.026430e+00	6.789029e-03	nan	nan
2.400000e-01	3.200000e-01	-3.026430e+00	-2.979440e+00	7.267979e-03	nan	nan
2.400000e-01	3.200000e-01	-2.979440e+00	-2.932450e+00	8.899212e-03	nan	nan
2.400000e-01	3.200000e-01	-2.932450e+00	-2.885460e+00	1.056350e-02	nan	nan
2.400000e-01	3.200000e-01	-2.885460e+00	-2.838470e+00	1.829700e-02	nan	nan
2.400000e-01	3.200000e-01	-2.838470e+00	-2.791480e+00	1.691147e-02	nan	nan
2.400000e-01	3.200000e-01	-2.791480e+00	-2.744490e+00	1.741830e-02	nan	nan
2.400000e-01	3.200000e-01	-2.744490e+00	-2.697500e+00	1.125742e-02	nan	nan
2.400000e-01	3.200000e-01	-2.697500e+00	-2.650510e+00	1.649476e-02	nan	nan
2.400000e-01	3.200000e-01	-2.650510e+00	-2.603520e+00	2.247782e-02	nan	nan
2.400000e-01	3.200000e-01	-2.603530e+00	-2.556540e+00	1.991012e-02	nan	nan
2.400000e-01	3.200000e-01	-2.556540e+00	-2.509550e+00	2.505934e-02	nan	nan
2.400000e-01	3.200000e-01	-2.509550e+00	-2.462560e+00	1.591150e-02	nan	nan
2.400000e-01	3.200000e-01	-2.462560e+00	-2.415570e+00	1.942695e-02	nan	nan
2.400000e-01	3.200000e-01	-2.415570e+00	-2.368580e+00	1.453110e-02	nan	nan
2.400000e-01	3.200000e-01	-2.368580e+00	-2.321590e+00	1.738483e-02	nan	nan
2.400000e-01	3.200000e-01	-2.321590e+00	-2.274600e+00	2.676350e-02	nan	nan
2.400000e-01	3.200000e-01	-2.274600e+00	-2.227610e+00	1.780145e-02	nan	nan
2.400000e-01	3.200000e-01	-2.227610e+00	-2.180620e+00	1.335666e-02	nan	nan
2.400000e-01	3.200000e-01	-2.180620e+00	-2.133630e+00	2.342242e-02	nan	nan
2.400000e-01	3.200000e-01	-2.133630e+00	-2.086640e+00	2.577954e-02	nan	nan
2.400000e-01	3.200000e-01	-2.086640e+00	-2.039650e+00	2.409120e-02	nan	nan
2.400000e-01	3.200000e-01	-2.039650e+00	-1.992660e+00	2.199448e-02	nan	nan
2.400000e-01	3.200000e-01	-1.992660e+00	-1.945670e+00	2.518107e-02	nan	nan
2.400000e-01	3.200000e-01	-1.945670e+00	-1.898680e+00	3.428704e-02	nan	nan
2.400000e-01	3.200000e-01	-1.898680e+00	-1.851690e+00	3.830301e-02	nan	nan
2.400000e-01	3.200000e-01	-1.851690e+00	-1.804700e+00	2.959302e-02	nan	nan
2.400000e-01	3.200000e-01	-1.804700e+00	-1.757710e+00	3.144642e-02	nan	nan
2.400000e-01	3.200000e-01	-1.757710e+00	-1.710720e+00	4.355404e-02	nan	nan
2.400000e-01	3.200000e-01	-1.710720e+00	-1.663730e+00	3.348871e-02	nan	nan
2.400000e-01	3.200000e-01	-1.663730e+00	-1.616740e+00	3.193258e-02	nan	nan
2.400000e-01	3.200000e-01	-1.616740e+00	-1.569750e+00	3.363635e-02	nan	nan
2.400000e-01	3.200000e-01	-1.569750e+00	-1.522760e+00	3.426650e-02	nan	nan
2.400000e-01	3.200000e-01	-1.522760e+00	-1.475770e+00	2.700244e-02	nan	nan
2.400000e-01	3.200000e-01	-1.475770e+00	-1.428780e+00	2.863054e-02	nan	nan
2.400000e-01	3.200000e-01	-1.428780e+00	-1.381790e+00	3.677394e-02	nan	nan
2.400000e-01	3.200000e-01	-1.381790e+00	-1.334800e+00	4.057949e-02	nan	nan
2.400000e-01	3.200000e-01	-1.334800e+00	-1.287810e+00	4.872921e-02	nan	nan
2.400000e-01	3.200000e-01	-1.287810e+00	-1.240820e+00	5.922381e-02	nan	nan
2.400000e-01	3.200000e-01	-1.240820e+00	-1.193830e+00	5.363893e-02	nan	nan
2.400000e-01	3.200000e-01	-1.193830e+00	-1.146840e+00	7.012329e-02	nan	nan
2.400000e-01	3.200000e-01	-1.146840e+00	-1.099850e+00	7.931619e-02	nan	nan
2.400000e-01	3.200000e-01	-1.099850e+00	-1.052860e+00	7.510242e-02	nan	nan
2.400000e-01	3.200000e-01	-1.052870e+00	-1.005880e+00	6.115805e-02	nan	nan
2.400000e-01	3.200000e-01	-1.005880e+00	-9.588904e-01	7.372238e-02	nan	nan
2.400000e-01	3.200000e-01	-9.588860e-01	-9.118964e-01	8.928868e-02	nan	nan
2.400000e-01	3.200000e-01	-9.118960e-01	-8.649064e-01	1.062463e-01	nan	nan
2.400000e-01	3.200000e-01	-8.649059e-01	-8.179163e-01	1.205818e-01	nan	nan
2.400000e-01	3.200000e-01	-8.179170e-01	-7.709274e-01	1.041328e-01	nan	nan
2.400000e-01	3.200000e-01	-7.709270e-01	-7.239374e-01	9.644664e-02	nan	nan
2.400000e-01	3.200000e-01	-7.239370e-01	-6.769474e-01	1.033892e-01	nan	nan
2.400000e-01	3.200000e-01	-6.769480e-01	-6.299584e-01	8.136413e-02	nan	nan
2.400000e-01	3.200000e-01	-6.299580e-01	-5.829684e-01	6.828261e-02	nan	nan
2.400000e-01	3.200000e-01	-5.829680e-01	-5.359784e-01	5.297593e-02	nan	nan
2.400000e-01	3.200000e-01	-5.359779e-01	-4.889882e-01	5.845294e-02	nan	nan
2.400000e-01	3.200000e-01	-4.889890e-01	-4.419993e-01	8.263171e-02	nan	nan
2.400000e-01	3.200000e-01	-4.419990e-01	-3.950092e-01	7.209154e-02	nan	nan
2.400000e-01	3.200000e-01	-3.950090e-01	-3.480193e-01	6.900140e-02	nan	nan
2.400000e-01	3.200000e-01	-3.480200e-01	-3.010302e-01	8.347325e-02	nan	nan
3.200000e-01	4.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.483110e+00	-4.436120e+00	9.379380e-04	nan	nan
3.200000e-01	4.000000e-01	-4.436120e+00	-4.389130e+00	4.669250e-04	nan	nan
3.200000e-01	4.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	4.000000e-01	-4.342140e+00	-4.295150e+00	4.642670e-04	nan	nan
3.200000e-01	4.000000e-01	-4.295150e+00	-4.248160e+00	1.635113e-03	nan	nan
3.200000e-01	4.000000e-01	-4.248160e+00	-4.201170e+00	2.103977e-03	nan	nan
3.200000e-01	4.000000e-01	-4.201180e+00	-4.154190e+00	2.581498e-03	nan	nan
3.200000e-01	4.000000e-01	-4.154190e+00	-4.107200e+00	4.666190e-04	nan	nan
3.200000e-01	4.000000e-01	-4.107200e+00	-4.060210e+00	3.072004e-03	nan	nan
3.200000e-01	4.000000e-01	-4.060210e+00	-4.013220e+00	2.132788e-03	nan	nan
3.200000e-01	4.000000e-01	-4.013220e+00	-3.966230e+00	4.911308e-03	nan	nan
3.200000e-01	4.000000e-01	-3.966230e+00	-3.919240e+00	1.409818e-03	nan	nan
3.200000e-01	4.000000e-01	-3.919240e+00	-3.872250e+00	1.175641e-03	nan	nan
3.200000e-01	4.000000e-01	-3.872250e+00	-3.825260e+00	4.978908e-03	nan	nan
3.200000e-01	4.000000e-01	-3.825260e+00	-3.778270e+00	3.069207e-03	nan	nan
3.200000e-01	4.000000e-01	-3.778270e+00	-3.731280e+00	4.244908e-03	nan	nan
3.200000e-01	4.000000e-01	-3.731280e+00	-3.684290e+00	2.822507e-03	nan	nan
3.200000e-01	4.000000e-01	-3.684290e+00	-3.637300e+00	2.347175e-03	nan	nan
3.200000e-01	4.000000e-01	-3.637300e+00	-3.590310e+00	2.578067e-03	nan	nan
3.200000e-01	4.000000e-01	-3.590310e+00	-3.543320e+00	1.884117e-03	nan	nan
3.200000e-01	4.000000e-01	-3.543320e+00	-3.496330e+00	2.367328e-03	nan	nan
3.200000e-01	4.000000e-01	-3.496330e+00	-3.449340e+00	2.599425e-03	nan	nan
3.200000e-01	4.000000e-01	-3.449340e+00	-3.402350e+00	3.999626e-03	nan	nan
3.200000e-01	4.000000e-01	-3.402350e+00	-3.355360e+00	6.785823e-03	nan	nan
3.200000e-01	4.000000e-01	-3.355360e+00	-3.308370e+00	5.412359e-03	nan	nan
3.200000e-01	4.000000e-01	-3.308370e+00	-3.261380e+00	9.134906e-03	nan	nan
3.200000e-01	4.000000e-01	-3.261380e+00	-3.214390e+00	7.502437e-03	nan	nan
3.200000e-01	4.000000e-01	-3.214390e+00	-3.167400e+00	9.150301e-03	nan	nan
3.200000e-01	4.000000e-01	-3.167400e+00	-3.120410e+00	7.474921e-03	nan	nan
3.200000e-01	4.000000e-01	-3.120410e+00	-3.073420e+00	5.381765e-03	nan	nan
3.200000e-01	4.000000e-01	-3.073420e+00	-3.026430e+00	1.206229e-02	nan	nan
3.200000e-01	4.000000e-01	-3.026430e+00	-2.979440e+00	7.978041e-03	nan	nan
3.200000e-01	4.000000e-01	-2.979440e+00	-2.932450e+00	1.710015e-02	nan	nan
3.200000e-01	4.000000e-01	-2.932450e+00	-2.885460e+00	8.674753e-03	nan	nan
3.200000e-01	4.000000e-01	-2.885460e+00	-2.838470e+00	2.140548e-02	nan	nan
3.200000e-01	4.000000e-01	-2.838470e+00	-2.791480e+00	2.341076e-02	nan	nan
3.200000e-01	4.000000e-01	-2.791480e+00	-2.744490e+00	1.731511e-02	nan	nan
3.200000e-01	4.000000e-01	-2.744490e+00	-2.697500e+00	2.157362e-02	nan	nan
3.200000e-01	4.000000e-01	-2.697500e+00	-2.650510e+00	1.147934e-02	nan	nan
3.200000e-01	4.000000e-01	-2.650510e+00	-2.603520e+00	1.689918e-02	nan	nan
3.200000e-01	4.000000e-01	-2.603530e+00	-2.556540e+00	1.570109e-02	nan	nan
3.200000e-01	4.000000e-01	-2.556540e+00	-2.509550e+00	1.526027e-02	nan	nan
3.200000e-01	4.000000e-01	-2.509550e+00	-2.462560e+00	1.574753e-02	nan	nan
3.200000e-01	4.000000e-01	-2.462560e+00	-2.415570e+00	2.690664e-02	nan	nan
3.200000e-01	4.000000e-01	-2.415570e+00	-2.368580e+00	2.301362e-02	nan	nan
3.200000e-01	4.000000e-01	-2.368580e+00	-2.321590e+00	2.182580e-02	nan	nan
3.200000e-01	4.000000e-01	-2.321590e+00	-2.274600e+00	1.758965e-02	nan	nan
3.200000e-01	4.000000e-01	-2.274600e+00	-2.227610e+00	1.525057e-02	nan	nan
3.200000e-01	4.000000e-01	-2.227610e+00	-2.180620e+00	1.597879e-02	nan	nan
3.200000e-01	4.000000e-01	-2.180620e+00	-2.133630e+00	2.022370e-02	nan	nan
3.200000e-01	4.000000e-01	-2.133630e+00	-2.086640e+00	1.736586e-02	nan	nan
3.200000e-01	4.000000e-01	-2.086640e+00	-2.039650e+00	2.133454e-02	nan	nan
3.200000e-01	4.000000e-01	-2.039650e+00	-1.992660e+00	2.159084e-02	nan	nan
3.200000e-01	4.000000e-01	-1.992660e+00	-1.945670e+00	2.488002e-02	nan	nan
3.200000e-01	4.000000e-01	-1.945670e+00	-1.898680e+00	2.015655e-02	nan	nan
3.200000e-01	4.000000e-01	-1.898680e+00	-1.851690e+00	2.194537e-02	nan	nan
3.200000e-01	4.000000e-01	-1.851690e+00	-1.804700e+00	3.990747e-02	nan	nan
3.200000e-01	4.000000e-01	-1.804700e+00	-1.757710e+00	4.286835e-02	nan	nan
3.200000e-01	4.000000e-01	-1.757710e+00	-1.710720e+00	2.999610e-02	nan	nan
3.200000e-01	4.000000e-01	-1.710720e+00	-1.663730e+00	4.437875e-02	nan	nan
3.200000e-01	4.000000e-01	-1.663730e+00	-1.616740e+00	4.150456e-02	nan	nan
3.200000e-01	4.000000e-01	-1.616740e+00	-1.569750e+00	3.609258e-02	nan	nan
3.200000e-01	4.000000e-01	-1.569750e+00	-1.522760e+00	3.450837e-02	nan	nan
3.200000e-01	4.000000e-01	-1.522760e+00	-1.475770e+00	3.751927e-02	nan	nan
3.200000e-01	4.000000e-01	-1.475770e+00	-1.428780e+00	3.558579e-02	nan	nan
3.200000e-01	4.000000e-01	-1.428780e+00	-1.381790e+00	3.606779e-02	nan	nan
3.200000e-01	4.000000e-01	-1.381790e+00	-1.334800e+00	4.735296e-02	nan	nan
3.200000e-01	4.000000e-01	-1.334800e+00	-1.287810e+00	4.196960e-02	nan	nan
3.200000e-01	4.000000e-01	-1.287810e+00	-1.240820e+00	4.990444e-02	nan	nan
3.200000e-01	4.000000e-01	-1.240820e+00	-1.193830e+00	5.233835e-02	nan	nan
3.200000e-01	4.000000e-01	-1.193830e+00	-1.146840e+00	6.397693e-02	nan	nan
3.200000e-01	4.000000e-01	-1.146840e+00	-1.099850e+00	7.202743e-02	nan	nan
3.200000e-01	4.000000e-01	-1.099850e+00	-1.052860e+00	8.862234e-02	nan	nan
3.200000e-01	4.000000e-01	-1.052870e+00	-1.005880e+00	9.412955e-02	nan	nan
3.200000e-01	4.000000e-01	-1.005880e+00	-9.588904e-01	9.970454e-02	nan	nan
3.200000e-01	4.000000e-01	-9.588860e-01	-9.118964e-01	1.033489e-01	nan	nan
3.200000e-01	4.000000e-01	-9.118960e-01	-8.649064e-01	1.171432e-01	nan	nan
3.200000e-01	4.000000e-01	-8.649059e-01	-8.179163e-01	1.114476e-01	nan	nan
3.200000e-01	4.000000e-01	-8.179170e-01	-7.709274e-01	1.143378e-01	nan	nan
3.200000e-01	4.000000e-01	-7.709270e-01	-7.239374e-01	9.765586e-02	nan	nan
3.200000e-01	4.000000e-01	-7.239370e-01	-6.769474e-01	9.549403e-02	nan	nan
3.200000e-01	4.000000e-01	-6.769480e-01	-6.299584e-01	1.168734e-01	nan	nan
3.200000e-01	4.000000e-01	-6.299580e-01	-5.829684e-01	7.767189e-02	nan	nan
3.200000e-01	4.000000e-01	-5.829680e-01	-5.359784e-01	7.463393e-02	nan	nan
3.200000e-01	4.000000e-01	-5.359779e-01	-4.889882e-01	8.062576e-02	nan	nan
3.200000e-01	4.000000e-01	-4.889890e-01	-4.419993e-01	7.200342e-02	nan	nan
3.200000e-01	4.000000e-01	-4.419990e-01	-3.950092e-01	7.277900e-02	nan	nan
3.200000e-01	4.000000e-01	-3.950090e-01	-3.480193e-01	6.525856e-02	nan	nan
3.200000e-01	4.000000e-01	-3.480200e-01	-3.010302e-01	8.025716e-02	nan	nan
4.000000e-01	4.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.859030e+00	-4.812040e+00	2.344850e-04	nan	nan
4.000000e-01	4.800000e-01	-4.812040e+00	-4.765050e+00	4.643280e-04	nan	nan
4.000000e-01	4.800000e-01	-4.765050e+00	-4.718060e+00	2.321640e-04	nan	nan
4.000000e-01	4.800000e-01	-4.718060e+00	-4.671070e+00	4.643280e-04	nan	nan
4.000000e-01	4.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.624080e+00	-4.577090e+00	4.643280e-04	nan	nan
4.000000e-01	4.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.800000e-01	-4.530100e+00	-4.483110e+00	2.383720e-04	nan	nan
4.000000e-01	4.800000e-01	-4.483110e+00	-4.436120e+00	1.172420e-03	nan	nan
4.000000e-01	4.800000e-01	-4.436120e+00	-4.389130e+00	9.415190e-04	nan	nan
4.000000e-01	4.800000e-01	-4.389130e+00	-4.342140e+00	4.689690e-04	nan	nan
4.000000e-01	4.800000e-01	-4.342140e+00	-4.295150e+00	1.634398e-03	nan	nan
4.000000e-01	4.800000e-01	-4.295150e+00	-4.248160e+00	1.170961e-03	nan	nan
4.000000e-01	4.800000e-01	-4.248160e+00	-4.201170e+00	7.018320e-04	nan	nan
4.000000e-01	4.800000e-01	-4.201180e+00	-4.154190e+00	4.689690e-04	nan	nan
4.000000e-01	4.800000e-01	-4.154190e+00	-4.107200e+00	1.396408e-03	nan	nan
4.000000e-01	4.800000e-01	-4.107200e+00	-4.060210e+00	1.182362e-03	nan	nan
4.000000e-01	4.800000e-01	-4.060210e+00	-4.013220e+00	5.426732e-03	nan	nan
4.000000e-01	4.800000e-01	-4.013220e+00	-3.966230e+00	5.180046e-03	nan	nan
4.000000e-01	4.800000e-01	-3.966230e+00	-3.919240e+00	4.210270e-03	nan	nan
4.000000e-01	4.800000e-01	-3.919240e+00	-3.872250e+00	6.146798e-03	nan	nan
4.000000e-01	4.800000e-01	-3.872250e+00	-3.825260e+00	8.246984e-03	nan	nan
4.000000e-01	4.800000e-01	-3.825260e+00	-3.778270e+00	7.283932e-03	nan	nan
4.000000e-01	4.800000e-01	-3.778270e+00	-3.731280e+00	5.186967e-03	nan	nan
4.000000e-01	4.800000e-01	-3.731280e+00	-3.684290e+00	8.729423e-03	nan	nan
4.000000e-01	4.800000e-01	-3.684290e+00	-3.637300e+00	7.048627e-03	nan	nan
4.000000e-01	4.800000e-01	-3.637300e+00	-3.590310e+00	7.550030e-03	nan	nan
4.000000e-01	4.800000e-01	-3.590310e+00	-3.543320e+00	3.075749e-03	nan	nan
4.000000e-01	4.800000e-01	-3.543320e+00	-3.496330e+00	2.816451e-03	nan	nan
4.000000e-01	4.800000e-01	-3.496330e+00	-3.449340e+00	3.987419e-03	nan	nan
4.000000e-01	4.800000e-01	-3.449340e+00	-3.402350e+00	4.911850e-03	nan	nan
4.000000e-01	4.800000e-01	-3.402350e+00	-3.355360e+00	3.290707e-03	nan	nan
4.000000e-01	4.800000e-01	-3.355360e+00	-3.308370e+00	3.754182e-03	nan	nan
4.000000e-01	4.800000e-01	-3.308370e+00	-3.261380e+00	5.184290e-03	nan	nan
4.000000e-01	4.800000e-01	-3.261380e+00	-3.214390e+00	3.053208e-03	nan	nan
4.000000e-01	4.800000e-01	-3.214390e+00	-3.167400e+00	6.326917e-03	nan	nan
4.000000e-01	4.800000e-01	-3.167400e+00	-3.120410e+00	3.740353e-03	nan	nan
4.000000e-01	4.800000e-01	-3.120410e+00	-3.073420e+00	3.754859e-03	nan	nan
4.000000e-01	4.800000e-01	-3.073420e+00	-3.026430e+00	1.107320e-02	nan	nan
4.000000e-01	4.800000e-01	-3.026430e+00	-2.979440e+00	9.666318e-03	nan	nan
4.000000e-01	4.800000e-01	-2.979440e+00	-2.932450e+00	8.950061e-03	nan	nan
4.000000e-01	4.800000e-01	-2.932450e+00	-2.885460e+00	7.959417e-03	nan	nan
4.000000e-01	4.800000e-01	-2.885460e+00	-2.838470e+00	8.944964e-03	nan	nan
4.000000e-01	4.800000e-01	-2.838470e+00	-2.791480e+00	1.056455e-02	nan	nan
4.000000e-01	4.800000e-01	-2.791480e+00	-2.744490e+00	9.159783e-03	nan	nan
4.000000e-01	4.800000e-01	-2.744490e+00	-2.697500e+00	1.479367e-02	nan	nan
4.000000e-01	4.800000e-01	-2.697500e+00	-2.650510e+00	2.159777e-02	nan	nan
4.000000e-01	4.800000e-01	-2.650510e+00	-2.603520e+00	1.479922e-02	nan	nan
4.000000e-01	4.800000e-01	-2.603530e+00	-2.556540e+00	1.920670e-02	nan	nan
4.000000e-01	4.800000e-01	-2.556540e+00	-2.509550e+00	2.461598e-02	nan	nan
4.000000e-01	4.800000e-01	-2.509550e+00	-2.462560e+00	2.534799e-02	nan	nan
4.000000e-01	4.800000e-01	-2.462560e+00	-2.415570e+00	1.664900e-02	nan	nan
4.000000e-01	4.800000e-01	-2.415570e+00	-2.368580e+00	1.893155e-02	nan	nan
4.000000e-01	4.800000e-01	-2.368580e+00	-2.321590e+00	1.850538e-02	nan	nan
4.000000e-01	4.800000e-01	-2.321590e+00	-2.274600e+00	2.382831e-02	nan	nan
4.000000e-01	4.800000e-01	-2.274600e+00	-2.227610e+00	2.444933e-02	nan	nan
4.000000e-01	4.800000e-01	-2.227610e+00	-2.180620e+00	1.590624e-02	nan	nan
4.000000e-01	4.800000e-01	-2.180620e+00	-2.133630e+00	2.317310e-02	nan	nan
4.000000e-01	4.800000e-01	-2.133630e+00	-2.086640e+00	1.735692e-02	nan	nan
4.000000e-01	4.800000e-01	-2.086640e+00	-2.039650e+00	2.494714e-02	nan	nan
4.000000e-01	4.800000e-01	-2.039650e+00	-1.992660e+00	3.220011e-02	nan	nan
4.000000e-01	4.800000e-01	-1.992660e+00	-1.945670e+00	3.091609e-02	nan	nan
4.000000e-01	4.800000e-01	-1.945670e+00	-1.898680e+00	2.294702e-02	nan	nan
4.000000e-01	4.800000e-01	-1.898680e+00	-1.851690e+00	3.425356e-02	nan	nan
4.000000e-01	4.800000e-01	-1.851690e+00	-1.804700e+00	4.522718e-02	nan	nan
4.000000e-01	4.800000e-01	-1.804700e+00	-1.757710e+00	3.334430e-02	nan	nan
4.000000e-01	4.800000e-01	-1.757710e+00	-1.710720e+00	3.101177e-02	nan	nan
4.000000e-01	4.800000e-01	-1.710720e+00	-1.663730e+00	2.276505e-02	nan	nan
4.000000e-01	4.800000e-01	-1.663730e+00	-1.616740e+00	3.772822e-02	nan	nan
4.000000e-01	4.800000e-01	-1.616740e+00	-1.569750e+00	3.980673e-02	nan	nan
4.000000e-01	4.800000e-01	-1.569750e+00	-1.522760e+00	3.116801e-02	nan	nan
4.000000e-01	4.800000e-01	-1.522760e+00	-1.475770e+00	4.220793e-02	nan	nan
4.000000e-01	4.800000e-01	-1.475770e+00	-1.428780e+00	4.138596e-02	nan	nan
4.000000e-01	4.800000e-01	-1.428780e+00	-1.381790e+00	4.807089e-02	nan	nan
4.000000e-01	4.800000e-01	-1.381790e+00	-1.334800e+00	4.144895e-02	nan	nan
4.000000e-01	4.800000e-01	-1.334800e+00	-1.287810e+00	4.068112e-02	nan	nan
4.000000e-01	4.800000e-01	-1.287810e+00	-1.240820e+00	4.496486e-02	nan	nan
4.000000e-01	4.800000e-01	-1.240820e+00	-1.193830e+00	5.557251e-02	nan	nan
4.000000e-01	4.800000e-01	-1.193830e+00	-1.146840e+00	6.455003e-02	nan	nan
4.000000e-01	4.800000e-01	-1.146840e+00	-1.099850e+00	5.209934e-02	nan	nan
4.000000e-01	4.800000e-01	-1.099850e+00	-1.052860e+00	6.072466e-02	nan	nan
4.000000e-01	4.800000e-01	-1.052870e+00	-1.005880e+00	5.989624e-02	nan	nan
4.000000e-01	4.800000e-01	-1.005880e+00	-9.588904e-01	7.773276e-02	nan	nan
4.000000e-01	4.800000e-01	-9.588860e-01	-9.118964e-01	7.317499e-02	nan	nan
4.000000e-01	4.800000e-01	-9.118960e-01	-8.649064e-01	9.029863e-02	nan	nan
4.000000e-01	4.800000e-01	-8.649059e-01	-8.179163e-01	7.631359e-02	nan	nan
4.000000e-01	4.800000e-01	-8.179170e-01	-7.709274e-01	1.016695e-01	nan	nan
4.000000e-01	4.800000e-01	-7.709270e-01	-7.239374e-01	9.466630e-02	nan	nan
4.000000e-01	4.800000e-01	-7.239370e-01	-6.769474e-01	8.573872e-02	nan	nan
4.000000e-01	4.800000e-01	-6.769480e-01	-6.299584e-01	9.481443e-02	nan	nan
4.000000e-01	4.800000e-01	-6.299580e-01	-5.829684e-01	1.135606e-01	nan	nan
4.000000e-01	4.800000e-01	-5.829680e-01	-5.359784e-01	1.180202e-01	nan	nan
4.000000e-01	4.800000e-01	-5.359779e-01	-4.889882e-01	8.381294e-02	nan	nan
4.000000e-01	4.800000e-01	-4.889890e-01	-4.419993e-01	7.068642e-02	nan	nan
4.000000e-01	4.800000e-01	-4.419990e-01	-3.950092e-01	7.403601e-02	nan	nan
4.000000e-01	4.800000e-01	-3.950090e-01	-3.480193e-01	6.826888e-02	nan	nan
4.000000e-01	4.800000e-01	-3.480200e-01	-3.010302e-01	6.453320e-02	nan	nan
4.800000e-01	5.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.906020e+00	-4.859030e+00	4.648800e-04	nan	nan
4.800000e-01	5.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.812040e+00	-4.765050e+00	4.648800e-04	nan	nan
4.800000e-01	5.600000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.624080e+00	-4.577090e+00	1.164320e-03	nan	nan
4.800000e-01	5.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.530100e+00	-4.483110e+00	9.487040e-04	nan	nan
4.800000e-01	5.600000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	5.600000e-01	-4.389130e+00	-4.342140e+00	2.328630e-04	nan	nan
4.800000e-01	5.600000e-01	-4.342140e+00	-4.295150e+00	4.696630e-04	nan	nan
4.800000e-01	5.600000e-01	-4.295150e+00	-4.248160e+00	2.383720e-04	nan	nan
4.800000e-01	5.600000e-01	-4.248160e+00	-4.201170e+00	2.362163e-03	nan	nan
4.800000e-01	5.600000e-01	-4.201180e+00	-4.154190e+00	2.360740e-04	nan	nan
4.800000e-01	5.600000e-01	-4.154190e+00	-4.107200e+00	7.050210e-04	nan	nan
4.800000e-01	5.600000e-01	-4.107200e+00	-4.060210e+00	6.973190e-04	nan	nan
4.800000e-01	5.600000e-01	-4.060210e+00	-4.013220e+00	9.311920e-04	nan	nan
4.800000e-01	5.600000e-01	-4.013220e+00	-3.966230e+00	5.384226e-03	nan	nan
4.800000e-01	5.600000e-01	-3.966230e+00	-3.919240e+00	2.585637e-03	nan	nan
4.800000e-01	5.600000e-01	-3.919240e+00	-3.872250e+00	1.171695e-03	nan	nan
4.800000e-01	5.600000e-01	-3.872250e+00	-3.825260e+00	3.272598e-03	nan	nan
4.800000e-01	5.600000e-01	-3.825260e+00	-3.778270e+00	4.470049e-03	nan	nan
4.800000e-01	5.600000e-01	-3.778270e+00	-3.731280e+00	2.819822e-03	nan	nan
4.800000e-01	5.600000e-01	-3.731280e+00	-3.684290e+00	3.296004e-03	nan	nan
4.800000e-01	5.600000e-01	-3.684290e+00	-3.637300e+00	4.934166e-03	nan	nan
4.800000e-01	5.600000e-01	-3.637300e+00	-3.590310e+00	5.367391e-03	nan	nan
4.800000e-01	5.600000e-01	-3.590310e+00	-3.543320e+00	1.911376e-02	nan	nan
4.800000e-01	5.600000e-01	-3.543320e+00	-3.496330e+00	1.332220e-02	nan	nan
4.800000e-01	5.600000e-01	-3.496330e+00	-3.449340e+00	1.103640e-02	nan	nan
4.800000e-01	5.600000e-01	-3.449340e+00	-3.402350e+00	1.030597e-02	nan	nan
4.800000e-01	5.600000e-01	-3.402350e+00	-3.355360e+00	7.025430e-03	nan	nan
4.800000e-01	5.600000e-01	-3.355360e+00	-3.308370e+00	7.463591e-03	nan	nan
4.800000e-01	5.600000e-01	-3.308370e+00	-3.261380e+00	6.806156e-03	nan	nan
4.800000e-01	5.600000e-01	-3.261380e+00	-3.214390e+00	1.242419e-02	nan	nan
4.800000e-01	5.600000e-01	-3.214390e+00	-3.167400e+00	9.842895e-03	nan	nan
4.800000e-01	5.600000e-01	-3.167400e+00	-3.120410e+00	7.521853e-03	nan	nan
4.800000e-01	5.600000e-01	-3.120410e+00	-3.073420e+00	1.056799e-02	nan	nan
4.800000e-01	5.600000e-01	-3.073420e+00	-3.026430e+00	1.355031e-02	nan	nan
4.800000e-01	5.600000e-01	-3.026430e+00	-2.979440e+00	8.885165e-03	nan	nan
4.800000e-01	5.600000e-01	-2.979440e+00	-2.932450e+00	8.872735e-03	nan	nan
4.800000e-01	5.600000e-01	-2.932450e+00	-2.885460e+00	1.053252e-02	nan	nan
4.800000e-01	5.600000e-01	-2.885460e+00	-2.838470e+00	1.848106e-02	nan	nan
4.800000e-01	5.600000e-01	-2.838470e+00	-2.791480e+00	1.871025e-02	nan	nan
4.800000e-01	5.600000e-01	-2.791480e+00	-2.744490e+00	1.705045e-02	nan	nan
4.800000e-01	5.600000e-01	-2.744490e+00	-2.697500e+00	1.287222e-02	nan	nan
4.800000e-01	5.600000e-01	-2.697500e+00	-2.650510e+00	1.545781e-02	nan	nan
4.800000e-01	5.600000e-01	-2.650510e+00	-2.603520e+00	1.779651e-02	nan	nan
4.800000e-01	5.600000e-01	-2.603530e+00	-2.556540e+00	1.216749e-02	nan	nan
4.800000e-01	5.600000e-01	-2.556540e+00	-2.509550e+00	1.101272e-02	nan	nan
4.800000e-01	5.600000e-01	-2.509550e+00	-2.462560e+00	8.681864e-03	nan	nan
4.800000e-01	5.600000e-01	-2.462560e+00	-2.415570e+00	1.480125e-02	nan	nan
4.800000e-01	5.600000e-01	-2.415570e+00	-2.368580e+00	1.803449e-02	nan	nan
4.800000e-01	5.600000e-01	-2.368580e+00	-2.321590e+00	1.803444e-02	nan	nan
4.800000e-01	5.600000e-01	-2.321590e+00	-2.274600e+00	1.266876e-02	nan	nan
4.800000e-01	5.600000e-01	-2.274600e+00	-2.227610e+00	1.452946e-02	nan	nan
4.800000e-01	5.600000e-01	-2.227610e+00	-2.180620e+00	2.811100e-02	nan	nan
4.800000e-01	5.600000e-01	-2.180620e+00	-2.133630e+00	2.438535e-02	nan	nan
4.800000e-01	5.600000e-01	-2.133630e+00	-2.086640e+00	2.507227e-02	nan	nan
4.800000e-01	5.600000e-01	-2.086640e+00	-2.039650e+00	1.897297e-02	nan	nan
4.800000e-01	5.600000e-01	-2.039650e+00	-1.992660e+00	2.828634e-02	nan	nan
4.800000e-01	5.600000e-01	-1.992660e+00	-1.945670e+00	2.656306e-02	nan	nan
4.800000e-01	5.600000e-01	-1.945670e+00	-1.898680e+00	3.297445e-02	nan	nan
4.800000e-01	5.600000e-01	-1.898680e+00	-1.851690e+00	2.884520e-02	nan	nan
4.800000e-01	5.600000e-01	-1.851690e+00	-1.804700e+00	2.597307e-02	nan	nan
4.800000e-01	5.600000e-01	-1.804700e+00	-1.757710e+00	3.137505e-02	nan	nan
4.800000e-01	5.600000e-01	-1.757710e+00	-1.710720e+00	3.665598e-02	nan	nan
4.800000e-01	5.600000e-01	-1.710720e+00	-1.663730e+00	3.242677e-02	nan	nan
4.800000e-01	5.600000e-01	-1.663730e+00	-1.616740e+00	3.357973e-02	nan	nan
4.800000e-01	5.600000e-01	-1.616740e+00	-1.569750e+00	4.074543e-02	nan	nan
4.800000e-01	5.600000e-01	-1.569750e+00	-1.522760e+00	4.275849e-02	nan	nan
4.800000e-01	5.600000e-01	-1.522760e+00	-1.475770e+00	3.526573e-02	nan	nan
4.800000e-01	5.600000e-01	-1.475770e+00	-1.428780e+00	3.889404e-02	nan	nan
4.800000e-01	5.600000e-01	-1.428780e+00	-1.381790e+00	3.668360e-02	nan	nan
4.800000e-01	5.600000e-01	-1.381790e+00	-1.334800e+00	4.784162e-02	nan	nan
4.800000e-01	5.600000e-01	-1.334800e+00	-1.287810e+00	4.267909e-02	nan	nan
4.800000e-01	5.600000e-01	-1.287810e+00	-1.240820e+00	5.670355e-02	nan	nan
4.800000e-01	5.600000e-01	-1.240820e+00	-1.193830e+00	4.760751e-02	nan	nan
4.800000e-01	5.600000e-01	-1.193830e+00	-1.146840e+00	5.725871e-02	nan	nan
4.800000e-01	5.600000e-01	-1.146840e+00	-1.099850e+00	5.725556e-02	nan	nan
4.800000e-01	5.600000e-01	-1.099850e+00	-1.052860e+00	5.954343e-02	nan	nan
4.800000e-01	5.600000e-01	-1.052870e+00	-1.005880e+00	7.478870e-02	nan	nan
4.800000e-01	5.600000e-01	-1.005880e+00	-9.588904e-01	6.598033e-02	nan	nan
4.800000e-01	5.600000e-01	-9.588860e-01	-9.118964e-01	7.274099e-02	nan	nan
4.800000e-01	5.600000e-01	-9.118960e-01	-8.649064e-01	7.425630e-02	nan	nan
4.800000e-01	5.600000e-01	-8.649059e-01	-8.179163e-01	9.742233e-02	nan	nan
4.800000e-01	5.600000e-01	-8.179170e-01	-7.709274e-01	8.917310e-02	nan	nan
4.800000e-01	5.600000e-01	-7.709270e-01	-7.239374e-01	9.583072e-02	nan	nan
4.800000e-01	5.600000e-01	-7.239370e-01	-6.769474e-01	9.092905e-02	nan	nan
4.800000e-01	5.600000e-01	-6.769480e-01	-6.299584e-01	1.238191e-01	nan	nan
4.800000e-01	5.600000e-01	-6.299580e-01	-5.829684e-01	1.014909e-01	nan	nan
4.800000e-01	5.600000e-01	-5.829680e-01	-5.359784e-01	1.027935e-01	nan	nan
4.800000e-01	5.600000e-01	-5.359779e-01	-4.889882e-01	8.528253e-02	nan	nan
4.800000e-01	5.600000e-01	-4.889890e-01	-4.419993e-01	8.012128e-02	nan	nan
4.800000e-01	5.600000e-01	-4.419990e-01	-3.950092e-01	6.245588e-02	nan	nan
4.800000e-01	5.600000e-01	-3.950090e-01	-3.480193e-01	8.391265e-02	nan	nan
4.800000e-01	5.600000e-01	-3.480200e-01	-3.010302e-01	8.765936e-02	nan	nan
5.600000e-01	6.400000e-01	-5.000000e+00	-4.953010e+00	2.380650e-04	nan	nan
5.600000e-01	6.400000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.906020e+00	-4.859030e+00	2.321340e-04	nan	nan
5.600000e-01	6.400000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.624080e+00	-4.577090e+00	9.410720e-04	nan	nan
5.600000e-01	6.400000e-01	-4.577090e+00	-4.530100e+00	1.411100e-03	nan	nan
5.600000e-01	6.400000e-01	-4.530100e+00	-4.483110e+00	3.267368e-03	nan	nan
5.600000e-01	6.400000e-01	-4.483110e+00	-4.436120e+00	7.007670e-04	nan	nan
5.600000e-01	6.400000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	6.400000e-01	-4.389130e+00	-4.342140e+00	2.383720e-04	nan	nan
5.600000e-01	6.400000e-01	-4.342140e+00	-4.295150e+00	7.073410e-04	nan	nan
5.600000e-01	6.400000e-01	-4.295150e+00	-4.248160e+00	1.172916e-03	nan	nan
5.600000e-01	6.400000e-01	-4.248160e+00	-4.201170e+00	4.719610e-04	nan	nan
5.600000e-01	6.400000e-01	-4.201180e+00	-4.154190e+00	9.411180e-04	nan	nan
5.600000e-01	6.400000e-01	-4.154190e+00	-4.107200e+00	1.657114e-03	nan	nan
5.600000e-01	6.400000e-01	-4.107200e+00	-4.060210e+00	1.179458e-03	nan	nan
5.600000e-01	6.400000e-01	-4.060210e+00	-4.013220e+00	1.178492e-03	nan	nan
5.600000e-01	6.400000e-01	-4.013220e+00	-3.966230e+00	3.048101e-03	nan	nan
5.600000e-01	6.400000e-01	-3.966230e+00	-3.919240e+00	3.748846e-03	nan	nan
5.600000e-01	6.400000e-01	-3.919240e+00	-3.872250e+00	7.685735e-03	nan	nan
5.600000e-01	6.400000e-01	-3.872250e+00	-3.825260e+00	3.992838e-03	nan	nan
5.600000e-01	6.400000e-01	-3.825260e+00	-3.778270e+00	7.024206e-03	nan	nan
5.600000e-01	6.400000e-01	-3.778270e+00	-3.731280e+00	3.511513e-03	nan	nan
5.600000e-01	6.400000e-01	-3.731280e+00	-3.684290e+00	2.584839e-03	nan	nan
5.600000e-01	6.400000e-01	-3.684290e+00	-3.637300e+00	7.246590e-03	nan	nan
5.600000e-01	6.400000e-01	-3.637300e+00	-3.590310e+00	3.981753e-03	nan	nan
5.600000e-01	6.400000e-01	-3.590310e+00	-3.543320e+00	3.052978e-03	nan	nan
5.600000e-01	6.400000e-01	-3.543320e+00	-3.496330e+00	4.457398e-03	nan	nan
5.600000e-01	6.400000e-01	-3.496330e+00	-3.449340e+00	4.201228e-03	nan	nan
5.600000e-01	6.400000e-01	-3.449340e+00	-3.402350e+00	3.752573e-03	nan	nan
5.600000e-01	6.400000e-01	-3.402350e+00	-3.355360e+00	2.590090e-03	nan	nan
5.600000e-01	6.400000e-01	-3.355360e+00	-3.308370e+00	5.153510e-03	nan	nan
5.600000e-01	6.400000e-01	-3.308370e+00	-3.261380e+00	5.846934e-03	nan	nan
5.600000e-01	6.400000e-01	-3.261380e+00	-3.214390e+00	4.915096e-03	nan	nan
5.600000e-01	6.400000e-01	-3.214390e+00	-3.167400e+00	3.767311e-03	nan	nan
5.600000e-01	6.400000e-01	-3.167400e+00	-3.120410e+00	1.449647e-02	nan	nan
5.600000e-01	6.400000e-01	-3.120410e+00	-3.073420e+00	7.519951e-03	nan	nan
5.600000e-01	6.400000e-01	-3.073420e+00	-3.026430e+00	8.223638e-03	nan	nan
5.600000e-01	6.400000e-01	-3.026430e+00	-2.979440e+00	1.149956e-02	nan	nan
5.600000e-01	6.400000e-01	-2.979440e+00	-2.932450e+00	1.248790e-02	nan	nan
5.600000e-01	6.400000e-01	-2.932450e+00	-2.885460e+00	1.194095e-02	nan	nan
5.600000e-01	6.400000e-01	-2.885460e+00	-2.838470e+00	2.583326e-02	nan	nan
5.600000e-01	6.400000e-01	-2.838470e+00	-2.791480e+00	2.115843e-02	nan	nan
5.600000e-01	6.400000e-01	-2.791480e+00	-2.744490e+00	2.004214e-02	nan	nan
5.600000e-01	6.400000e-01	-2.744490e+00	-2.697500e+00	1.732370e-02	nan	nan
5.600000e-01	6.400000e-01	-2.697500e+00	-2.650510e+00	1.544214e-02	nan	nan
5.600000e-01	6.400000e-01	-2.650510e+00	-2.603520e+00	1.334113e-02	nan	nan
5.600000e-01	6.400000e-01	-2.603530e+00	-2.556540e+00	9.840653e-03	nan	nan
5.600000e-01	6.400000e-01	-2.556540e+00	-2.509550e+00	1.451325e-02	nan	nan
5.600000e-01	6.400000e-01	-2.509550e+00	-2.462560e+00	1.290495e-02	nan	nan
5.600000e-01	6.400000e-01	-2.462560e+00	-2.415570e+00	1.643815e-02	nan	nan
5.600000e-01	6.400000e-01	-2.415570e+00	-2.368580e+00	1.383230e-02	nan	nan
5.600000e-01	6.400000e-01	-2.368580e+00	-2.321590e+00	1.758099e-02	nan	nan
5.600000e-01	6.400000e-01	-2.321590e+00	-2.274600e+00	2.118763e-02	nan	nan
5.600000e-01	6.400000e-01	-2.274600e+00	-2.227610e+00	2.415877e-02	nan	nan
5.600000e-01	6.400000e-01	-2.227610e+00	-2.180620e+00	2.114080e-02	nan	nan
5.600000e-01	6.400000e-01	-2.180620e+00	-2.133630e+00	2.321177e-02	nan	nan
5.600000e-01	6.400000e-01	-2.133630e+00	-2.086640e+00	2.835791e-02	nan	nan
5.600000e-01	6.400000e-01	-2.086640e+00	-2.039650e+00	2.318505e-02	nan	nan
5.600000e-01	6.400000e-01	-2.039650e+00	-1.992660e+00	2.393244e-02	nan	nan
5.600000e-01	6.400000e-01	-1.992660e+00	-1.945670e+00	3.071213e-02	nan	nan
5.600000e-01	6.400000e-01	-1.945670e+00	-1.898680e+00	2.975225e-02	nan	nan
5.600000e-01	6.400000e-01	-1.898680e+00	-1.851690e+00	3.499993e-02	nan	nan
5.600000e-01	6.400000e-01	-1.851690e+00	-1.804700e+00	2.719248e-02	nan	nan
5.600000e-01	6.400000e-01	-1.804700e+00	-1.757710e+00	2.679885e-02	nan	nan
5.600000e-01	6.400000e-01	-1.757710e+00	-1.710720e+00	3.810463e-02	nan	nan
5.600000e-01	6.400000e-01	-1.710720e+00	-1.663730e+00	3.588304e-02	nan	nan
5.600000e-01	6.400000e-01	-1.663730e+00	-1.616740e+00	2.997746e-02	nan	nan
5.600000e-01	6.400000e-01	-1.616740e+00	-1.569750e+00	2.960113e-02	nan	nan
5.600000e-01	6.400000e-01	-1.569750e+00	-1.522760e+00	3.432893e-02	nan	nan
5.600000e-01	6.400000e-01	-1.522760e+00	-1.475770e+00	3.960230e-02	nan	nan
5.600000e-01	6.400000e-01	-1.475770e+00	-1.428780e+00	2.932803e-02	nan	nan
5.600000e-01	6.400000e-01	-1.428780e+00	-1.381790e+00	3.561761e-02	nan	nan
5.600000e-01	6.400000e-01	-1.381790e+00	-1.334800e+00	3.963731e-02	nan	nan
5.600000e-01	6.400000e-01	-1.334800e+00	-1.287810e+00	4.418193e-02	nan	nan
5.600000e-01	6.400000e-01	-1.287810e+00	-1.240820e+00	5.149946e-02	nan	nan
5.600000e-01	6.400000e-01	-1.240820e+00	-1.193830e+00	5.958549e-02	nan	nan
5.600000e-01	6.400000e-01	-1.193830e+00	-1.146840e+00	5.295028e-02	nan	nan
5.600000e-01	6.400000e-01	-1.146840e+00	-1.099850e+00	5.324259e-02	nan	nan
5.600000e-01	6.400000e-01	-1.099850e+00	-1.052860e+00	6.153893e-02	nan	nan
5.600000e-01	6.400000e-01	-1.052870e+00	-1.005880e+00	6.543754e-02	nan	nan
5.600000e-01	6.400000e-01	-1.005880e+00	-9.588904e-01	6.188818e-02	nan	nan
5.600000e-01	6.400000e-01	-9.588860e-01	-9.118964e-01	8.028635e-02	nan	nan
5.600000e-01	6.400000e-01	-9.118960e-01	-8.649064e-01	7.432414e-02	nan	nan
5.600000e-01	6.400000e-01	-8.649059e-01	-8.179163e-01	8.167903e-02	nan	nan
5.600000e-01	6.400000e-01	-8.179170e-01	-7.709274e-01	7.383529e-02	nan	nan
5.600000e-01	6.400000e-01	-7.709270e-01	-7.239374e-01	8.490287e-02	nan	nan
5.600000e-01	6.400000e-01	-7.239370e-01	-6.769474e-01	9.290573e-02	nan	nan
5.600000e-01	6.400000e-01	-6.769480e-01	-6.299584e-01	8.871437e-02	nan	nan
5.600000e-01	6.400000e-01	-6.299580e-01	-5.829684e-01	8.390225e-02	nan	nan
5.600000e-01	6.400000e-01	-5.829680e-01	-5.359784e-01	1.231501e-01	nan	nan
5.600000e-01	6.400000e-01	-5.359779e-01	-4.889882e-01	1.116527e-01	nan	nan
5.600000e-01	6.400000e-01	-4.889890e-01	-4.419993e-01	1.012006e-01	nan	nan
5.600000e-01	6.400000e-01	-4.419990e-01	-3.950092e-01	8.210650e-02	nan	nan
5.600000e-01	6.400000e-01	-3.950090e-01	-3.480193e-01	1.041099e-01	nan	nan
5.600000e-01	6.400000e-01	-3.480200e-01	-3.010302e-01	8.206473e-02	nan	nan
6.400000e-01	7.200000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.577090e+00	-4.530100e+00	2.344850e-04	nan	nan
6.400000e-01	7.200000e-01	-4.530100e+00	-4.483110e+00	1.635057e-03	nan	nan
6.400000e-01	7.200000e-01	-4.483110e+00	-4.436120e+00	2.324400e-04	nan	nan
6.400000e-01	7.200000e-01	-4.436120e+00	-4.389130e+00	9.338490e-04	nan	nan
6.400000e-01	7.200000e-01	-4.389130e+00	-4.342140e+00	9.376830e-04	nan	nan
6.400000e-01	7.200000e-01	-4.342140e+00	-4.295150e+00	9.385790e-04	nan	nan
6.400000e-01	7.200000e-01	-4.295150e+00	-4.248160e+00	2.335890e-04	nan	nan
6.400000e-01	7.200000e-01	-4.248160e+00	-4.201170e+00	1.169042e-03	nan	nan
6.400000e-01	7.200000e-01	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.154190e+00	-4.107200e+00	7.027230e-04	nan	nan
6.400000e-01	7.200000e-01	-4.107200e+00	-4.060210e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	7.200000e-01	-4.060210e+00	-4.013220e+00	1.637698e-03	nan	nan
6.400000e-01	7.200000e-01	-4.013220e+00	-3.966230e+00	1.879370e-03	nan	nan
6.400000e-01	7.200000e-01	-3.966230e+00	-3.919240e+00	3.289748e-03	nan	nan
6.400000e-01	7.200000e-01	-3.919240e+00	-3.872250e+00	1.403347e-03	nan	nan
6.400000e-01	7.200000e-01	-3.872250e+00	-3.825260e+00	1.162491e-03	nan	nan
6.400000e-01	7.200000e-01	-3.825260e+00	-3.778270e+00	1.659146e-03	nan	nan
6.400000e-01	7.200000e-01	-3.778270e+00	-3.731280e+00	2.332452e-03	nan	nan
6.400000e-01	7.200000e-01	-3.731280e+00	-3.684290e+00	5.857001e-03	nan	nan
6.400000e-01	7.200000e-01	-3.684290e+00	-3.637300e+00	5.885006e-03	nan	nan
6.400000e-01	7.200000e-01	-3.637300e+00	-3.590310e+00	4.234446e-03	nan	nan
6.400000e-01	7.200000e-01	-3.590310e+00	-3.543320e+00	6.818167e-03	nan	nan
6.400000e-01	7.200000e-01	-3.543320e+00	-3.496330e+00	8.665008e-03	nan	nan
6.400000e-01	7.200000e-01	-3.496330e+00	-3.449340e+00	1.179240e-02	nan	nan
6.400000e-01	7.200000e-01	-3.449340e+00	-3.402350e+00	4.721271e-03	nan	nan
6.400000e-01	7.200000e-01	-3.402350e+00	-3.355360e+00	5.419584e-03	nan	nan
6.400000e-01	7.200000e-01	-3.355360e+00	-3.308370e+00	2.568547e-03	nan	nan
6.400000e-01	7.200000e-01	-3.308370e+00	-3.261380e+00	5.869267e-03	nan	nan
6.400000e-01	7.200000e-01	-3.261380e+00	-3.214390e+00	7.028618e-03	nan	nan
6.400000e-01	7.200000e-01	-3.214390e+00	-3.167400e+00	8.909086e-03	nan	nan
6.400000e-01	7.200000e-01	-3.167400e+00	-3.120410e+00	1.222561e-02	nan	nan
6.400000e-01	7.200000e-01	-3.120410e+00	-3.073420e+00	1.341183e-02	nan	nan
6.400000e-01	7.200000e-01	-3.073420e+00	-3.026430e+00	1.152702e-02	nan	nan
6.400000e-01	7.200000e-01	-3.026430e+00	-2.979440e+00	1.104590e-02	nan	nan
6.400000e-01	7.200000e-01	-2.979440e+00	-2.932450e+00	7.739431e-03	nan	nan
6.400000e-01	7.200000e-01	-2.932450e+00	-2.885460e+00	9.839967e-03	nan	nan
6.400000e-01	7.200000e-01	-2.885460e+00	-2.838470e+00	1.078854e-02	nan	nan
6.400000e-01	7.200000e-01	-2.838470e+00	-2.791480e+00	1.289897e-02	nan	nan
6.400000e-01	7.200000e-01	-2.791480e+00	-2.744490e+00	1.266989e-02	nan	nan
6.400000e-01	7.200000e-01	-2.744490e+00	-2.697500e+00	1.431991e-02	nan	nan
6.400000e-01	7.200000e-01	-2.697500e+00	-2.650510e+00	2.433474e-02	nan	nan
6.400000e-01	7.200000e-01	-2.650510e+00	-2.603520e+00	1.873435e-02	nan	nan
6.400000e-01	7.200000e-01	-2.603530e+00	-2.556540e+00	2.180603e-02	nan	nan
6.400000e-01	7.200000e-01	-2.556540e+00	-2.509550e+00	2.111382e-02	nan	nan
6.400000e-01	7.200000e-01	-2.509550e+00	-2.462560e+00	1.475079e-02	nan	nan
6.400000e-01	7.200000e-01	-2.462560e+00	-2.415570e+00	1.685746e-02	nan	nan
6.400000e-01	7.200000e-01	-2.415570e+00	-2.368580e+00	1.150080e-02	nan	nan
6.400000e-01	7.200000e-01	-2.368580e+00	-2.321590e+00	1.666380e-02	nan	nan
6.400000e-01	7.200000e-01	-2.321590e+00	-2.274600e+00	1.246559e-02	nan	nan
6.400000e-01	7.200000e-01	-2.274600e+00	-2.227610e+00	2.397443e-02	nan	nan
6.400000e-01	7.200000e-01	-2.227610e+00	-2.180620e+00	2.015584e-02	nan	nan
6.400000e-01	7.200000e-01	-2.180620e+00	-2.133630e+00	2.362409e-02	nan	nan
6.400000e-01	7.200000e-01	-2.133630e+00	-2.086640e+00	2.113533e-02	nan	nan
6.400000e-01	7.200000e-01	-2.086640e+00	-2.039650e+00	2.178652e-02	nan	nan
6.400000e-01	7.200000e-01	-2.039650e+00	-1.992660e+00	2.259534e-02	nan	nan
6.400000e-01	7.200000e-01	-1.992660e+00	-1.945670e+00	2.114922e-02	nan	nan
6.400000e-01	7.200000e-01	-1.945670e+00	-1.898680e+00	2.720765e-02	nan	nan
6.400000e-01	7.200000e-01	-1.898680e+00	-1.851690e+00	3.256198e-02	nan	nan
6.400000e-01	7.200000e-01	-1.851690e+00	-1.804700e+00	4.017825e-02	nan	nan
6.400000e-01	7.200000e-01	-1.804700e+00	-1.757710e+00	3.395846e-02	nan	nan
6.400000e-01	7.200000e-01	-1.757710e+00	-1.710720e+00	2.977624e-02	nan	nan
6.400000e-01	7.200000e-01	-1.710720e+00	-1.663730e+00	2.668629e-02	nan	nan
6.400000e-01	7.200000e-01	-1.663730e+00	-1.616740e+00	3.913182e-02	nan	nan
6.400000e-01	7.200000e-01	-1.616740e+00	-1.569750e+00	2.952066e-02	nan	nan
6.400000e-01	7.200000e-01	-1.569750e+00	-1.522760e+00	2.996083e-02	nan	nan
6.400000e-01	7.200000e-01	-1.522760e+00	-1.475770e+00	4.200333e-02	nan	nan
6.400000e-01	7.200000e-01	-1.475770e+00	-1.428780e+00	3.657187e-02	nan	nan
6.400000e-01	7.200000e-01	-1.428780e+00	-1.381790e+00	3.924948e-02	nan	nan
6.400000e-01	7.200000e-01	-1.381790e+00	-1.334800e+00	3.691543e-02	nan	nan
6.400000e-01	7.200000e-01	-1.334800e+00	-1.287810e+00	3.478208e-02	nan	nan
6.400000e-01	7.200000e-01	-1.287810e+00	-1.240820e+00	3.561884e-02	nan	nan
6.400000e-01	7.200000e-01	-1.240820e+00	-1.193830e+00	3.827868e-02	nan	nan
6.400000e-01	7.200000e-01	-1.193830e+00	-1.146840e+00	4.718719e-02	nan	nan
6.400000e-01	7.200000e-01	-1.146840e+00	-1.099850e+00	3.479010e-02	nan	nan
6.400000e-01	7.200000e-01	-1.099850e+00	-1.052860e+00	4.386231e-02	nan	nan
6.400000e-01	7.200000e-01	-1.052870e+00	-1.005880e+00	6.354925e-02	nan	nan
6.400000e-01	7.200000e-01	-1.005880e+00	-9.588904e-01	6.382880e-02	nan	nan
6.400000e-01	7.200000e-01	-9.588860e-01	-9.118964e-01	5.443878e-02	nan	nan
6.400000e-01	7.200000e-01	-9.118960e-01	-8.649064e-01	7.625206e-02	nan	nan
6.400000e-01	7.200000e-01	-8.649059e-01	-8.179163e-01	6.399816e-02	nan	nan
6.400000e-01	7.200000e-01	-8.179170e-01	-7.709274e-01	9.744716e-02	nan	nan
6.400000e-01	7.200000e-01	-7.709270e-01	-7.239374e-01	8.180601e-02	nan	nan
6.400000e-01	7.200000e-01	-7.239370e-01	-6.769474e-01	8.584979e-02	nan	nan
6.400000e-01	7.200000e-01	-6.769480e-01	-6.299584e-01	1.015104e-01	nan	nan
6.400000e-01	7.200000e-01	-6.299580e-01	-5.829684e-01	9.311947e-02	nan	nan
6.400000e-01	7.200000e-01	-5.829680e-01	-5.359784e-01	9.954004e-02	nan	nan
6.400000e-01	7.200000e-01	-5.359779e-01	-4.889882e-01	9.369418e-02	nan	nan
6.400000e-01	7.200000e-01	-4.889890e-01	-4.419993e-01	8.573338e-02	nan	nan
6.400000e-01	7.200000e-01	-4.419990e-01	-3.950092e-01	8.473884e-02	nan	nan
6.400000e-01	7.200000e-01	-3.950090e-01	-3.480193e-01	8.024402e-02	nan	nan
6.400000e-01	7.200000e-01	-3.480200e-01	-3.010302e-01	8.442810e-02	nan	nan
7.200000e-01	8.000000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.953010e+00	-4.906020e+00	2.324400e-04	nan	nan
7.200000e-01	8.000000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.718060e+00	-4.671070e+00	2.328630e-04	nan	nan
7.200000e-01	8.000000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.624080e+00	-4.577090e+00	2.324400e-04	nan	nan
7.200000e-01	8.000000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	8.000000e-01	-4.342140e+00	-4.295150e+00	2.380650e-04	nan	nan
7.200000e-01	8.000000e-01	-4.295150e+00	-4.248160e+00	2.344850e-04	nan	nan
7.200000e-01	8.000000e-01	-4.248160e+00	-4.201170e+00	3.970283e-03	nan	nan
7.200000e-01	8.000000e-01	-4.201180e+00	-4.154190e+00	1.168841e-03	nan	nan
7.200000e-01	8.000000e-01	-4.154190e+00	-4.107200e+00	2.335890e-04	nan	nan
7.200000e-01	8.000000e-01	-4.107200e+00	-4.060210e+00	4.671780e-04	nan	nan
7.200000e-01	8.000000e-01	-4.060210e+00	-4.013220e+00	9.300810e-04	nan	nan
7.200000e-01	8.000000e-01	-4.013220e+00	-3.966230e+00	3.301916e-03	nan	nan
7.200000e-01	8.000000e-01	-3.966230e+00	-3.919240e+00	5.468925e-03	nan	nan
7.200000e-01	8.000000e-01	-3.919240e+00	-3.872250e+00	3.537252e-03	nan	nan
7.200000e-01	8.000000e-01	-3.872250e+00	-3.825260e+00	4.031028e-03	nan	nan
7.200000e-01	8.000000e-01	-3.825260e+00	-3.778270e+00	4.247517e-03	nan	nan
7.200000e-01	8.000000e-01	-3.778270e+00	-3.731280e+00	3.751576e-03	nan	nan
7.200000e-01	8.000000e-01	-3.731280e+00	-3.684290e+00	5.171812e-03	nan	nan
7.200000e-01	8.000000e-01	-3.684290e+00	-3.637300e+00	3.995538e-03	nan	nan
7.200000e-01	8.000000e-01	-3.637300e+00	-3.590310e+00	5.608659e-03	nan	nan
7.200000e-01	8.000000e-01	-3.590310e+00	-3.543320e+00	7.710478e-03	nan	nan
7.200000e-01	8.000000e-01	-3.543320e+00	-3.496330e+00	7.717020e-03	nan	nan
7.200000e-01	8.000000e-01	-3.496330e+00	-3.449340e+00	7.262043e-03	nan	nan
7.200000e-01	8.000000e-01	-3.449340e+00	-3.402350e+00	4.251358e-03	nan	nan
7.200000e-01	8.000000e-01	-3.402350e+00	-3.355360e+00	7.765966e-03	nan	nan
7.200000e-01	8.000000e-01	-3.355360e+00	-3.308370e+00	1.055366e-02	nan	nan
7.200000e-01	8.000000e-01	-3.308370e+00	-3.261380e+00	8.896634e-03	nan	nan
7.200000e-01	8.000000e-01	-3.261380e+00	-3.214390e+00	4.459519e-03	nan	nan
7.200000e-01	8.000000e-01	-3.214390e+00	-3.167400e+00	6.088366e-03	nan	nan
7.200000e-01	8.000000e-01	-3.167400e+00	-3.120410e+00	1.053997e-02	nan	nan
7.200000e-01	8.000000e-01	-3.120410e+00	-3.073420e+00	9.114024e-03	nan	nan
7.200000e-01	8.000000e-01	-3.073420e+00	-3.026430e+00	1.178134e-02	nan	nan
7.200000e-01	8.000000e-01	-3.026430e+00	-2.979440e+00	9.604678e-03	nan	nan
7.200000e-01	8.000000e-01	-2.979440e+00	-2.932450e+00	8.902372e-03	nan	nan
7.200000e-01	8.000000e-01	-2.932450e+00	-2.885460e+00	7.285969e-03	nan	nan
7.200000e-01	8.000000e-01	-2.885460e+00	-2.838470e+00	6.121153e-03	nan	nan
7.200000e-01	8.000000e-01	-2.838470e+00	-2.791480e+00	8.218667e-03	nan	nan
7.200000e-01	8.000000e-01	-2.791480e+00	-2.744490e+00	1.247991e-02	nan	nan
7.200000e-01	8.000000e-01	-2.744490e+00	-2.697500e+00	1.740898e-02	nan	nan
7.200000e-01	8.000000e-01	-2.697500e+00	-2.650510e+00	2.422934e-02	nan	nan
7.200000e-01	8.000000e-01	-2.650510e+00	-2.603520e+00	1.391443e-02	nan	nan
7.200000e-01	8.000000e-01	-2.603530e+00	-2.556540e+00	1.713283e-02	nan	nan
7.200000e-01	8.000000e-01	-2.556540e+00	-2.509550e+00	1.595527e-02	nan	nan
7.200000e-01	8.000000e-01	-2.509550e+00	-2.462560e+00	1.147773e-02	nan	nan
7.200000e-01	8.000000e-01	-2.462560e+00	-2.415570e+00	1.898908e-02	nan	nan
7.200000e-01	8.000000e-01	-2.415570e+00	-2.368580e+00	2.324955e-02	nan	nan
7.200000e-01	8.000000e-01	-2.368580e+00	-2.321590e+00	2.416373e-02	nan	nan
7.200000e-01	8.000000e-01	-2.321590e+00	-2.274600e+00	1.756720e-02	nan	nan
7.200000e-01	8.000000e-01	-2.274600e+00	-2.227610e+00	2.870616e-02	nan	nan
7.200000e-01	8.000000e-01	-2.227610e+00	-2.180620e+00	3.588574e-02	nan	nan
7.200000e-01	8.000000e-01	-2.180620e+00	-2.133630e+00	2.158591e-02	nan	nan
7.200000e-01	8.000000e-01	-2.133630e+00	-2.086640e+00	3.203898e-02	nan	nan
7.200000e-01	8.000000e-01	-2.086640e+00	-2.039650e+00	3.005509e-02	nan	nan
7.200000e-01	8.000000e-01	-2.039650e+00	-1.992660e+00	3.183176e-02	nan	nan
7.200000e-01	8.000000e-01	-1.992660e+00	-1.945670e+00	2.326747e-02	nan	nan
7.200000e-01	8.000000e-01	-1.945670e+00	-1.898680e+00	2.394045e-02	nan	nan
7.200000e-01	8.000000e-01	-1.898680e+00	-1.851690e+00	3.910144e-02	nan	nan
7.200000e-01	8.000000e-01	-1.851690e+00	-1.804700e+00	3.402956e-02	nan	nan
7.200000e-01	8.000000e-01	-1.804700e+00	-1.757710e+00	4.977628e-02	nan	nan
7.200000e-01	8.000000e-01	-1.757710e+00	-1.710720e+00	3.741653e-02	nan	nan
7.200000e-01	8.000000e-01	-1.710720e+00	-1.663730e+00	3.264798e-02	nan	nan
7.200000e-01	8.000000e-01	-1.663730e+00	-1.616740e+00	4.282027e-02	nan	nan
7.200000e-01	8.000000e-01	-1.616740e+00	-1.569750e+00	4.415023e-02	nan	nan
7.200000e-01	8.000000e-01	-1.569750e+00	-1.522760e+00	3.850926e-02	nan	nan
7.200000e-01	8.000000e-01	-1.522760e+00	-1.475770e+00	4.321507e-02	nan	nan
7.200000e-01	8.000000e-01	-1.475770e+00	-1.428780e+00	4.055321e-02	nan	nan
7.200000e-01	8.000000e-01	-1.428780e+00	-1.381790e+00	3.328404e-02	nan	nan
7.200000e-01	8.000000e-01	-1.381790e+00	-1.334800e+00	4.685518e-02	nan	nan
7.200000e-01	8.000000e-01	-1.334800e+00	-1.287810e+00	3.496216e-02	nan	nan
7.200000e-01	8.000000e-01	-1.287810e+00	-1.240820e+00	4.470089e-02	nan	nan
7.200000e-01	8.000000e-01	-1.240820e+00	-1.193830e+00	3.730672e-02	nan	nan
7.200000e-01	8.000000e-01	-1.193830e+00	-1.146840e+00	4.264387e-02	nan	nan
7.200000e-01	8.000000e-01	-1.146840e+00	-1.099850e+00	5.803101e-02	nan	nan
7.200000e-01	8.000000e-01	-1.099850e+00	-1.052860e+00	7.052930e-02	nan	nan
7.200000e-01	8.000000e-01	-1.052870e+00	-1.005880e+00	6.428219e-02	nan	nan
7.200000e-01	8.000000e-01	-1.005880e+00	-9.588904e-01	6.679045e-02	nan	nan
7.200000e-01	8.000000e-01	-9.588860e-01	-9.118964e-01	6.241513e-02	nan	nan
7.200000e-01	8.000000e-01	-9.118960e-01	-8.649064e-01	5.939290e-02	nan	nan
7.200000e-01	8.000000e-01	-8.649059e-01	-8.179163e-01	8.673406e-02	nan	nan
7.200000e-01	8.000000e-01	-8.179170e-01	-7.709274e-01	8.376496e-02	nan	nan
7.200000e-01	8.000000e-01	-7.709270e-01	-7.239374e-01	7.524353e-02	nan	nan
7.200000e-01	8.000000e-01	-7.239370e-01	-6.769474e-01	7.914339e-02	nan	nan
7.200000e-01	8.000000e-01	-6.769480e-01	-6.299584e-01	9.038292e-02	nan	nan
7.200000e-01	8.000000e-01	-6.299580e-01	-5.829684e-01	8.128788e-02	nan	nan
7.200000e-01	8.000000e-01	-5.829680e-01	-5.359784e-01	9.622533e-02	nan	nan
7.200000e-01	8.000000e-01	-5.359779e-01	-4.889882e-01	9.557439e-02	nan	nan
7.200000e-01	8.000000e-01	-4.889890e-01	-4.419993e-01	9.101001e-02	nan	nan
7.200000e-01	8.000000e-01	-4.419990e-01	-3.950092e-01	8.286254e-02	nan	nan
7.200000e-01	8.000000e-01	-3.950090e-01	-3.480193e-01	9.507340e-02	nan	nan
7.200000e-01	8.000000e-01	-3.480200e-01	-3.010302e-01	9.600715e-02	nan	nan
8.000000e-01	8.800000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.800000e-01	-4.436120e+00	-4.389130e+00	4.666490e-04	nan	nan
8.000000e-01	8.800000e-01	-4.389130e+00	-4.342140e+00	2.360740e-04	nan	nan
8.000000e-01	8.800000e-01	-4.342140e+00	-4.295150e+00	2.118549e-03	nan	nan
8.000000e-01	8.800000e-01	-4.295150e+00	-4.248160e+00	2.360740e-04	nan	nan
8.000000e-01	8.800000e-01	-4.248160e+00	-4.201170e+00	4.696630e-04	nan	nan
8.000000e-01	8.800000e-01	-4.201180e+00	-4.154190e+00	4.642670e-04	nan	nan
8.000000e-01	8.800000e-01	-4.154190e+00	-4.107200e+00	2.559596e-03	nan	nan
8.000000e-01	8.800000e-01	-4.107200e+00	-4.060210e+00	1.857070e-03	nan	nan
8.000000e-01	8.800000e-01	-4.060210e+00	-4.013220e+00	4.673480e-04	nan	nan
8.000000e-01	8.800000e-01	-4.013220e+00	-3.966230e+00	9.371460e-04	nan	nan
8.000000e-01	8.800000e-01	-3.966230e+00	-3.919240e+00	1.397648e-03	nan	nan
8.000000e-01	8.800000e-01	-3.919240e+00	-3.872250e+00	1.407463e-03	nan	nan
8.000000e-01	8.800000e-01	-3.872250e+00	-3.825260e+00	1.859752e-03	nan	nan
8.000000e-01	8.800000e-01	-3.825260e+00	-3.778270e+00	1.639650e-03	nan	nan
8.000000e-01	8.800000e-01	-3.778270e+00	-3.731280e+00	4.955386e-03	nan	nan
8.000000e-01	8.800000e-01	-3.731280e+00	-3.684290e+00	8.662024e-03	nan	nan
8.000000e-01	8.800000e-01	-3.684290e+00	-3.637300e+00	4.913504e-03	nan	nan
8.000000e-01	8.800000e-01	-3.637300e+00	-3.590310e+00	7.327259e-03	nan	nan
8.000000e-01	8.800000e-01	-3.590310e+00	-3.543320e+00	1.172762e-02	nan	nan
8.000000e-01	8.800000e-01	-3.543320e+00	-3.496330e+00	5.188410e-03	nan	nan
8.000000e-01	8.800000e-01	-3.496330e+00	-3.449340e+00	9.323883e-03	nan	nan
8.000000e-01	8.800000e-01	-3.449340e+00	-3.402350e+00	1.109768e-02	nan	nan
8.000000e-01	8.800000e-01	-3.402350e+00	-3.355360e+00	1.174721e-02	nan	nan
8.000000e-01	8.800000e-01	-3.355360e+00	-3.308370e+00	1.434898e-02	nan	nan
8.000000e-01	8.800000e-01	-3.308370e+00	-3.261380e+00	1.366620e-02	nan	nan
8.000000e-01	8.800000e-01	-3.261380e+00	-3.214390e+00	1.081892e-02	nan	nan
8.000000e-01	8.800000e-01	-3.214390e+00	-3.167400e+00	1.484465e-02	nan	nan
8.000000e-01	8.800000e-01	-3.167400e+00	-3.120410e+00	1.832672e-02	nan	nan
8.000000e-01	8.800000e-01	-3.120410e+00	-3.073420e+00	1.829195e-02	nan	nan
8.000000e-01	8.800000e-01	-3.073420e+00	-3.026430e+00	1.313715e-02	nan	nan
8.000000e-01	8.800000e-01	-3.026430e+00	-2.979440e+00	1.218828e-02	nan	nan
8.000000e-01	8.800000e-01	-2.979440e+00	-2.932450e+00	2.010613e-02	nan	nan
8.000000e-01	8.800000e-01	-2.932450e+00	-2.885460e+00	1.007279e-02	nan	nan
8.000000e-01	8.800000e-01	-2.885460e+00	-2.838470e+00	1.496110e-02	nan	nan
8.000000e-01	8.800000e-01	-2.838470e+00	-2.791480e+00	1.781804e-02	nan	nan
8.000000e-01	8.800000e-01	-2.791480e+00	-2.744490e+00	1.314907e-02	nan	nan
8.000000e-01	8.800000e-01	-2.744490e+00	-2.697500e+00	1.786357e-02	nan	nan
8.000000e-01	8.800000e-01	-2.697500e+00	-2.650510e+00	2.366574e-02	nan	nan
8.000000e-01	8.800000e-01	-2.650510e+00	-2.603520e+00	1.977339e-02	nan	nan
8.000000e-01	8.800000e-01	-2.603530e+00	-2.556540e+00	1.670041e-02	nan	nan
8.000000e-01	8.800000e-01	-2.556540e+00	-2.509550e+00	2.041613e-02	nan	nan
8.000000e-01	8.800000e-01	-2.509550e+00	-2.462560e+00	1.692844e-02	nan	nan
8.000000e-01	8.800000e-01	-2.462560e+00	-2.415570e+00	1.809931e-02	nan	nan
8.000000e-01	8.800000e-01	-2.415570e+00	-2.368580e+00	3.534676e-02	nan	nan
8.000000e-01	8.800000e-01	-2.368580e+00	-2.321590e+00	2.353836e-02	nan	nan
8.000000e-01	8.800000e-01	-2.321590e+00	-2.274600e+00	1.596666e-02	nan	nan
8.000000e-01	8.800000e-01	-2.274600e+00	-2.227610e+00	1.934774e-02	nan	nan
8.000000e-01	8.800000e-01	-2.227610e+00	-2.180620e+00	1.830600e-02	nan	nan
8.000000e-01	8.800000e-01	-2.180620e+00	-2.133630e+00	2.492180e-02	nan	nan
8.000000e-01	8.800000e-01	-2.133630e+00	-2.086640e+00	2.676526e-02	nan	nan
8.000000e-01	8.800000e-01	-2.086640e+00	-2.039650e+00	2.770577e-02	nan	nan
8.000000e-01	8.800000e-01	-2.039650e+00	-1.992660e+00	2.603792e-02	nan	nan
8.000000e-01	8.800000e-01	-1.992660e+00	-1.945670e+00	2.776005e-02	nan	nan
8.000000e-01	8.800000e-01	-1.945670e+00	-1.898680e+00	3.115980e-02	nan	nan
8.000000e-01	8.800000e-01	-1.898680e+00	-1.851690e+00	2.499459e-02	nan	nan
8.000000e-01	8.800000e-01	-1.851690e+00	-1.804700e+00	2.437175e-02	nan	nan
8.000000e-01	8.800000e-01	-1.804700e+00	-1.757710e+00	2.160668e-02	nan	nan
8.000000e-01	8.800000e-01	-1.757710e+00	-1.710720e+00	3.211699e-02	nan	nan
8.000000e-01	8.800000e-01	-1.710720e+00	-1.663730e+00	2.372391e-02	nan	nan
8.000000e-01	8.800000e-01	-1.663730e+00	-1.616740e+00	2.138653e-02	nan	nan
8.000000e-01	8.800000e-01	-1.616740e+00	-1.569750e+00	2.702020e-02	nan	nan
8.000000e-01	8.800000e-01	-1.569750e+00	-1.522760e+00	4.738890e-02	nan	nan
8.000000e-01	8.800000e-01	-1.522760e+00	-1.475770e+00	5.081287e-02	nan	nan
8.000000e-01	8.800000e-01	-1.475770e+00	-1.428780e+00	3.353615e-02	nan	nan
8.000000e-01	8.800000e-01	-1.428780e+00	-1.381790e+00	3.847867e-02	nan	nan
8.000000e-01	8.800000e-01	-1.381790e+00	-1.334800e+00	4.458709e-02	nan	nan
8.000000e-01	8.800000e-01	-1.334800e+00	-1.287810e+00	4.851687e-02	nan	nan
8.000000e-01	8.800000e-01	-1.287810e+00	-1.240820e+00	3.940506e-02	nan	nan
8.000000e-01	8.800000e-01	-1.240820e+00	-1.193830e+00	4.409751e-02	nan	nan
8.000000e-01	8.800000e-01	-1.193830e+00	-1.146840e+00	4.126402e-02	nan	nan
8.000000e-01	8.800000e-01	-1.146840e+00	-1.099850e+00	4.434516e-02	nan	nan
8.000000e-01	8.800000e-01	-1.099850e+00	-1.052860e+00	4.218575e-02	nan	nan
8.000000e-01	8.800000e-01	-1.052870e+00	-1.005880e+00	4.546505e-02	nan	nan
8.000000e-01	8.800000e-01	-1.005880e+00	-9.588904e-01	6.372671e-02	nan	nan
8.000000e-01	8.800000e-01	-9.588860e-01	-9.118964e-01	6.520691e-02	nan	nan
8.000000e-01	8.800000e-01	-9.118960e-01	-8.649064e-01	6.768455e-02	nan	nan
8.000000e-01	8.800000e-01	-8.649059e-01	-8.179163e-01	8.014199e-02	nan	nan
8.000000e-01	8.800000e-01	-8.179170e-01	-7.709274e-01	6.947976e-02	nan	nan
8.000000e-01	8.800000e-01	-7.709270e-01	-7.239374e-01	8.195976e-02	nan	nan
8.000000e-01	8.800000e-01	-7.239370e-01	-6.769474e-01	8.494154e-02	nan	nan
8.000000e-01	8.800000e-01	-6.769480e-01	-6.299584e-01	1.125549e-01	nan	nan
8.000000e-01	8.800000e-01	-6.299580e-01	-5.829684e-01	9.503287e-02	nan	nan
8.000000e-01	8.800000e-01	-5.829680e-01	-5.359784e-01	9.527966e-02	nan	nan
8.000000e-01	8.800000e-01	-5.359779e-01	-4.889882e-01	8.818564e-02	nan	nan
8.000000e-01	8.800000e-01	-4.889890e-01	-4.419993e-01	9.567516e-02	nan	nan
8.000000e-01	8.800000e-01	-4.419990e-01	-3.950092e-01	9.106485e-02	nan	nan
8.000000e-01	8.800000e-01	-3.950090e-01	-3.480193e-01	1.043740e-01	nan	nan
8.000000e-01	8.800000e-01	-3.480200e-01	-3.010302e-01	7.560911e-02	nan	nan
8.800000e-01	9.600000e-01	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.765050e+00	-4.718060e+00	2.124670e-03	nan	nan
8.800000e-01	9.600000e-01	-4.718060e+00	-4.671070e+00	2.360740e-04	nan	nan
8.800000e-01	9.600000e-01	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.624080e+00	-4.577090e+00	7.018000e-04	nan	nan
8.800000e-01	9.600000e-01	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.483110e+00	-4.436120e+00	2.360740e-04	nan	nan
8.800000e-01	9.600000e-01	-4.436120e+00	-4.389130e+00	7.006780e-04	nan	nan
8.800000e-01	9.600000e-01	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	9.600000e-01	-4.342140e+00	-4.295150e+00	1.661253e-03	nan	nan
8.800000e-01	9.600000e-01	-4.295150e+00	-4.248160e+00	1.186043e-03	nan	nan
8.800000e-01	9.600000e-01	-4.248160e+00	-4.201170e+00	2.321640e-04	nan	nan
8.800000e-01	9.600000e-01	-4.201180e+00	-4.154190e+00	2.344850e-04	nan	nan
8.800000e-01	9.600000e-01	-4.154190e+00	-4.107200e+00	1.166288e-03	nan	nan
8.800000e-01	9.600000e-01	-4.107200e+00	-4.060210e+00	2.360740e-04	nan	nan
8.800000e-01	9.600000e-01	-4.060210e+00	-4.013220e+00	1.418484e-03	nan	nan
8.800000e-01	9.600000e-01	-4.013220e+00	-3.966230e+00	4.767440e-04	nan	nan
8.800000e-01	9.600000e-01	-3.966230e+00	-3.919240e+00	2.328630e-04	nan	nan
8.800000e-01	9.600000e-01	-3.919240e+00	-3.872250e+00	9.351400e-04	nan	nan
8.800000e-01	9.600000e-01	-3.872250e+00	-3.825260e+00	4.705360e-04	nan	nan
8.800000e-01	9.600000e-01	-3.825260e+00	-3.778270e+00	1.177391e-03	nan	nan
8.800000e-01	9.600000e-01	-3.778270e+00	-3.731280e+00	3.529701e-03	nan	nan
8.800000e-01	9.600000e-01	-3.731280e+00	-3.684290e+00	6.811846e-03	nan	nan
8.800000e-01	9.600000e-01	-3.684290e+00	-3.637300e+00	3.984578e-03	nan	nan
8.800000e-01	9.600000e-01	-3.637300e+00	-3.590310e+00	2.809635e-03	nan	nan
8.800000e-01	9.600000e-01	-3.590310e+00	-3.543320e+00	3.737463e-03	nan	nan
8.800000e-01	9.600000e-01	-3.543320e+00	-3.496330e+00	5.628344e-03	nan	nan
8.800000e-01	9.600000e-01	-3.496330e+00	-3.449340e+00	4.920193e-03	nan	nan
8.800000e-01	9.600000e-01	-3.449340e+00	-3.402350e+00	1.016855e-02	nan	nan
8.800000e-01	9.600000e-01	-3.402350e+00	-3.355360e+00	6.388055e-03	nan	nan
8.800000e-01	9.600000e-01	-3.355360e+00	-3.308370e+00	8.476657e-03	nan	nan
8.800000e-01	9.600000e-01	-3.308370e+00	-3.261380e+00	1.397373e-02	nan	nan
8.800000e-01	9.600000e-01	-3.261380e+00	-3.214390e+00	1.035847e-02	nan	nan
8.800000e-01	9.600000e-01	-3.214390e+00	-3.167400e+00	7.048840e-03	nan	nan
8.800000e-01	9.600000e-01	-3.167400e+00	-3.120410e+00	6.822031e-03	nan	nan
8.800000e-01	9.600000e-01	-3.120410e+00	-3.073420e+00	1.481450e-02	nan	nan
8.800000e-01	9.600000e-01	-3.073420e+00	-3.026430e+00	1.496958e-02	nan	nan
8.800000e-01	9.600000e-01	-3.026430e+00	-2.979440e+00	1.618205e-02	nan	nan
8.800000e-01	9.600000e-01	-2.979440e+00	-2.932450e+00	9.867211e-03	nan	nan
8.800000e-01	9.600000e-01	-2.932450e+00	-2.885460e+00	1.263115e-02	nan	nan
8.800000e-01	9.600000e-01	-2.885460e+00	-2.838470e+00	1.008251e-02	nan	nan
8.800000e-01	9.600000e-01	-2.838470e+00	-2.791480e+00	1.431304e-02	nan	nan
8.800000e-01	9.600000e-01	-2.791480e+00	-2.744490e+00	1.225091e-02	nan	nan
8.800000e-01	9.600000e-01	-2.744490e+00	-2.697500e+00	1.424571e-02	nan	nan
8.800000e-01	9.600000e-01	-2.697500e+00	-2.650510e+00	1.446355e-02	nan	nan
8.800000e-01	9.600000e-01	-2.650510e+00	-2.603520e+00	8.872018e-03	nan	nan
8.800000e-01	9.600000e-01	-2.603530e+00	-2.556540e+00	2.749606e-02	nan	nan
8.800000e-01	9.600000e-01	-2.556540e+00	-2.509550e+00	2.063549e-02	nan	nan
8.800000e-01	9.600000e-01	-2.509550e+00	-2.462560e+00	1.874492e-02	nan	nan
8.800000e-01	9.600000e-01	-2.462560e+00	-2.415570e+00	1.759003e-02	nan	nan
8.800000e-01	9.600000e-01	-2.415570e+00	-2.368580e+00	1.526807e-02	nan	nan
8.800000e-01	9.600000e-01	-2.368580e+00	-2.321590e+00	1.593305e-02	nan	nan
8.800000e-01	9.600000e-01	-2.321590e+00	-2.274600e+00	1.714023e-02	nan	nan
8.800000e-01	9.600000e-01	-2.274600e+00	-2.227610e+00	1.781919e-02	nan	nan
8.800000e-01	9.600000e-01	-2.227610e+00	-2.180620e+00	2.159619e-02	nan	nan
8.800000e-01	9.600000e-01	-2.180620e+00	-2.133630e+00	2.905467e-02	nan	nan
8.800000e-01	9.600000e-01	-2.133630e+00	-2.086640e+00	2.250844e-02	nan	nan
8.800000e-01	9.600000e-01	-2.086640e+00	-2.039650e+00	2.465103e-02	nan	nan
8.800000e-01	9.600000e-01	-2.039650e+00	-1.992660e+00	3.281972e-02	nan	nan
8.800000e-01	9.600000e-01	-1.992660e+00	-1.945670e+00	4.023658e-02	nan	nan
8.800000e-01	9.600000e-01	-1.945670e+00	-1.898680e+00	4.053717e-02	nan	nan
8.800000e-01	9.600000e-01	-1.898680e+00	-1.851690e+00	3.057990e-02	nan	nan
8.800000e-01	9.600000e-01	-1.851690e+00	-1.804700e+00	3.265676e-02	nan	nan
8.800000e-01	9.600000e-01	-1.804700e+00	-1.757710e+00	2.765013e-02	nan	nan
8.800000e-01	9.600000e-01	-1.757710e+00	-1.710720e+00	4.395681e-02	nan	nan
8.800000e-01	9.600000e-01	-1.710720e+00	-1.663730e+00	3.299113e-02	nan	nan
8.800000e-01	9.600000e-01	-1.663730e+00	-1.616740e+00	3.238366e-02	nan	nan
8.800000e-01	9.600000e-01	-1.616740e+00	-1.569750e+00	3.264339e-02	nan	nan
8.800000e-01	9.600000e-01	-1.569750e+00	-1.522760e+00	3.708687e-02	nan	nan
8.800000e-01	9.600000e-01	-1.522760e+00	-1.475770e+00	4.843379e-02	nan	nan
8.800000e-01	9.600000e-01	-1.475770e+00	-1.428780e+00	3.704287e-02	nan	nan
8.800000e-01	9.600000e-01	-1.428780e+00	-1.381790e+00	5.110133e-02	nan	nan
8.800000e-01	9.600000e-01	-1.381790e+00	-1.334800e+00	4.224710e-02	nan	nan
8.800000e-01	9.600000e-01	-1.334800e+00	-1.287810e+00	3.999985e-02	nan	nan
8.800000e-01	9.600000e-01	-1.287810e+00	-1.240820e+00	7.151473e-02	nan	nan
8.800000e-01	9.600000e-01	-1.240820e+00	-1.193830e+00	4.217198e-02	nan	nan
8.800000e-01	9.600000e-01	-1.193830e+00	-1.146840e+00	4.527354e-02	nan	nan
8.800000e-01	9.600000e-01	-1.146840e+00	-1.099850e+00	5.670805e-02	nan	nan
8.800000e-01	9.600000e-01	-1.099850e+00	-1.052860e+00	5.980249e-02	nan	nan
8.800000e-01	9.600000e-01	-1.052870e+00	-1.005880e+00	6.128412e-02	nan	nan
8.800000e-01	9.600000e-01	-1.005880e+00	-9.588904e-01	6.852874e-02	nan	nan
8.800000e-01	9.600000e-01	-9.588860e-01	-9.118964e-01	4.666377e-02	nan	nan
8.800000e-01	9.600000e-01	-9.118960e-01	-8.649064e-01	6.179971e-02	nan	nan
8.800000e-01	9.600000e-01	-8.649059e-01	-8.179163e-01	5.684416e-02	nan	nan
8.800000e-01	9.600000e-01	-8.179170e-01	-7.709274e-01	6.346318e-02	nan	nan
8.800000e-01	9.600000e-01	-7.709270e-01	-7.239374e-01	8.122291e-02	nan	nan
8.800000e-01	9.600000e-01	-7.239370e-01	-6.769474e-01	8.833247e-02	nan	nan
8.800000e-01	9.600000e-01	-6.769480e-01	-6.299584e-01	8.521603e-02	nan	nan
8.800000e-01	9.600000e-01	-6.299580e-01	-5.829684e-01	9.232884e-02	nan	nan
8.800000e-01	9.600000e-01	-5.829680e-01	-5.359784e-01	9.287509e-02	nan	nan
8.800000e-01	9.600000e-01	-5.359779e-01	-4.889882e-01	8.541195e-02	nan	nan
8.800000e-01	9.600000e-01	-4.889890e-01	-4.419993e-01	1.106031e-01	nan	nan
8.800000e-01	9.600000e-01	-4.419990e-01	-3.950092e-01	8.671918e-02	nan	nan
8.800000e-01	9.600000e-01	-3.950090e-01	-3.480193e-01	7.356044e-02	nan	nan
8.800000e-01	9.600000e-01	-3.480200e-01	-3.010302e-01	8.550495e-02	nan	nan
9.600000e-01	1.040000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.671070e+00	-4.624080e+00	4.643280e-04	nan	nan
9.600000e-01	1.040000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	1.040000e+00	-4.577090e+00	-4.530100e+00	3.482733e-03	nan	nan
9.600000e-01	1.040000e+00	-4.530100e+00	-4.483110e+00	4.649970e-04	nan	nan
9.600000e-01	1.040000e+00	-4.483110e+00	-4.436120e+00	2.321340e-04	nan	nan
9.600000e-01	1.040000e+00	-4.436120e+00	-4.389130e+00	6.971610e-04	nan	nan
9.600000e-01	1.040000e+00	-4.389130e+00	-4.342140e+00	7.082230e-04	nan	nan
9.600000e-01	1.040000e+00	-4.342140e+00	-4.295150e+00	2.321340e-04	nan	nan
9.600000e-01	1.040000e+00	-4.295150e+00	-4.248160e+00	4.721490e-04	nan	nan
9.600000e-01	1.040000e+00	-4.248160e+00	-4.201170e+00	1.656541e-03	nan	nan
9.600000e-01	1.040000e+00	-4.201180e+00	-4.154190e+00	9.502680e-04	nan	nan
9.600000e-01	1.040000e+00	-4.154190e+00	-4.107200e+00	1.176462e-03	nan	nan
9.600000e-01	1.040000e+00	-4.107200e+00	-4.060210e+00	1.648614e-03	nan	nan
9.600000e-01	1.040000e+00	-4.060210e+00	-4.013220e+00	1.407240e-03	nan	nan
9.600000e-01	1.040000e+00	-4.013220e+00	-3.966230e+00	1.171937e-03	nan	nan
9.600000e-01	1.040000e+00	-3.966230e+00	-3.919240e+00	1.637465e-03	nan	nan
9.600000e-01	1.040000e+00	-3.919240e+00	-3.872250e+00	4.666190e-04	nan	nan
9.600000e-01	1.040000e+00	-3.872250e+00	-3.825260e+00	2.580496e-03	nan	nan
9.600000e-01	1.040000e+00	-3.825260e+00	-3.778270e+00	1.881688e-03	nan	nan
9.600000e-01	1.040000e+00	-3.778270e+00	-3.731280e+00	3.976917e-03	nan	nan
9.600000e-01	1.040000e+00	-3.731280e+00	-3.684290e+00	5.147439e-03	nan	nan
9.600000e-01	1.040000e+00	-3.684290e+00	-3.637300e+00	4.006953e-03	nan	nan
9.600000e-01	1.040000e+00	-3.637300e+00	-3.590310e+00	5.174497e-03	nan	nan
9.600000e-01	1.040000e+00	-3.590310e+00	-3.543320e+00	7.732384e-03	nan	nan
9.600000e-01	1.040000e+00	-3.543320e+00	-3.496330e+00	4.914713e-03	nan	nan
9.600000e-01	1.040000e+00	-3.496330e+00	-3.449340e+00	4.945870e-03	nan	nan
9.600000e-01	1.040000e+00	-3.449340e+00	-3.402350e+00	5.621783e-03	nan	nan
9.600000e-01	1.040000e+00	-3.402350e+00	-3.355360e+00	6.335702e-03	nan	nan
9.600000e-01	1.040000e+00	-3.355360e+00	-3.308370e+00	5.653238e-03	nan	nan
9.600000e-01	1.040000e+00	-3.308370e+00	-3.261380e+00	6.590216e-03	nan	nan
9.600000e-01	1.040000e+00	-3.261380e+00	-3.214390e+00	9.866362e-03	nan	nan
9.600000e-01	1.040000e+00	-3.214390e+00	-3.167400e+00	5.383785e-03	nan	nan
9.600000e-01	1.040000e+00	-3.167400e+00	-3.120410e+00	1.627862e-02	nan	nan
9.600000e-01	1.040000e+00	-3.120410e+00	-3.073420e+00	8.697607e-03	nan	nan
9.600000e-01	1.040000e+00	-3.073420e+00	-3.026430e+00	4.484716e-03	nan	nan
9.600000e-01	1.040000e+00	-3.026430e+00	-2.979440e+00	2.948970e-02	nan	nan
9.600000e-01	1.040000e+00	-2.979440e+00	-2.932450e+00	1.623644e-02	nan	nan
9.600000e-01	1.040000e+00	-2.932450e+00	-2.885460e+00	1.246401e-02	nan	nan
9.600000e-01	1.040000e+00	-2.885460e+00	-2.838470e+00	2.597838e-02	nan	nan
9.600000e-01	1.040000e+00	-2.838470e+00	-2.791480e+00	1.917035e-02	nan	nan
9.600000e-01	1.040000e+00	-2.791480e+00	-2.744490e+00	1.568056e-02	nan	nan
9.600000e-01	1.040000e+00	-2.744490e+00	-2.697500e+00	1.613182e-02	nan	nan
9.600000e-01	1.040000e+00	-2.697500e+00	-2.650510e+00	1.591437e-02	nan	nan
9.600000e-01	1.040000e+00	-2.650510e+00	-2.603520e+00	1.171600e-02	nan	nan
9.600000e-01	1.040000e+00	-2.603530e+00	-2.556540e+00	1.927558e-02	nan	nan
9.600000e-01	1.040000e+00	-2.556540e+00	-2.509550e+00	1.269950e-02	nan	nan
9.600000e-01	1.040000e+00	-2.509550e+00	-2.462560e+00	1.175425e-02	nan	nan
9.600000e-01	1.040000e+00	-2.462560e+00	-2.415570e+00	1.571427e-02	nan	nan
9.600000e-01	1.040000e+00	-2.415570e+00	-2.368580e+00	1.453171e-02	nan	nan
9.600000e-01	1.040000e+00	-2.368580e+00	-2.321590e+00	1.520775e-02	nan	nan
9.600000e-01	1.040000e+00	-2.321590e+00	-2.274600e+00	2.693211e-02	nan	nan
9.600000e-01	1.040000e+00	-2.274600e+00	-2.227610e+00	2.463032e-02	nan	nan
9.600000e-01	1.040000e+00	-2.227610e+00	-2.180620e+00	2.318774e-02	nan	nan
9.600000e-01	1.040000e+00	-2.180620e+00	-2.133630e+00	2.524765e-02	nan	nan
9.600000e-01	1.040000e+00	-2.133630e+00	-2.086640e+00	2.394098e-02	nan	nan
9.600000e-01	1.040000e+00	-2.086640e+00	-2.039650e+00	3.343258e-02	nan	nan
9.600000e-01	1.040000e+00	-2.039650e+00	-1.992660e+00	2.164802e-02	nan	nan
9.600000e-01	1.040000e+00	-1.992660e+00	-1.945670e+00	2.327057e-02	nan	nan
9.600000e-01	1.040000e+00	-1.945670e+00	-1.898680e+00	1.831923e-02	nan	nan
9.600000e-01	1.040000e+00	-1.898680e+00	-1.851690e+00	2.415091e-02	nan	nan
9.600000e-01	1.040000e+00	-1.851690e+00	-1.804700e+00	3.152105e-02	nan	nan
9.600000e-01	1.040000e+00	-1.804700e+00	-1.757710e+00	3.593969e-02	nan	nan
9.600000e-01	1.040000e+00	-1.757710e+00	-1.710720e+00	2.669995e-02	nan	nan
9.600000e-01	1.040000e+00	-1.710720e+00	-1.663730e+00	2.998510e-02	nan	nan
9.600000e-01	1.040000e+00	-1.663730e+00	-1.616740e+00	2.935983e-02	nan	nan
9.600000e-01	1.040000e+00	-1.616740e+00	-1.569750e+00	3.455227e-02	nan	nan
9.600000e-01	1.040000e+00	-1.569750e+00	-1.522760e+00	4.269346e-02	nan	nan
9.600000e-01	1.040000e+00	-1.522760e+00	-1.475770e+00	3.354997e-02	nan	nan
9.600000e-01	1.040000e+00	-1.475770e+00	-1.428780e+00	4.567835e-02	nan	nan
9.600000e-01	1.040000e+00	-1.428780e+00	-1.381790e+00	3.810168e-02	nan	nan
9.600000e-01	1.040000e+00	-1.381790e+00	-1.334800e+00	4.785305e-02	nan	nan
9.600000e-01	1.040000e+00	-1.334800e+00	-1.287810e+00	5.922858e-02	nan	nan
9.600000e-01	1.040000e+00	-1.287810e+00	-1.240820e+00	4.062332e-02	nan	nan
9.600000e-01	1.040000e+00	-1.240820e+00	-1.193830e+00	4.032890e-02	nan	nan
9.600000e-01	1.040000e+00	-1.193830e+00	-1.146840e+00	4.519956e-02	nan	nan
9.600000e-01	1.040000e+00	-1.146840e+00	-1.099850e+00	4.260927e-02	nan	nan
9.600000e-01	1.040000e+00	-1.099850e+00	-1.052860e+00	3.471906e-02	nan	nan
9.600000e-01	1.040000e+00	-1.052870e+00	-1.005880e+00	3.962603e-02	nan	nan
9.600000e-01	1.040000e+00	-1.005880e+00	-9.588904e-01	5.283432e-02	nan	nan
9.600000e-01	1.040000e+00	-9.588860e-01	-9.118964e-01	5.890961e-02	nan	nan
9.600000e-01	1.040000e+00	-9.118960e-01	-8.649064e-01	4.879809e-02	nan	nan
9.600000e-01	1.040000e+00	-8.649059e-01	-8.179163e-01	5.746167e-02	nan	nan
9.600000e-01	1.040000e+00	-8.179170e-01	-7.709274e-01	6.260836e-02	nan	nan
9.600000e-01	1.040000e+00	-7.709270e-01	-7.239374e-01	7.654674e-02	nan	nan
9.600000e-01	1.040000e+00	-7.239370e-01	-6.769474e-01	6.866395e-02	nan	nan
9.600000e-01	1.040000e+00	-6.769480e-01	-6.299584e-01	7.934211e-02	nan	nan
9.600000e-01	1.040000e+00	-6.299580e-01	-5.829684e-01	7.387541e-02	nan	nan
9.600000e-01	1.040000e+00	-5.829680e-01	-5.359784e-01	9.120153e-02	nan	nan
9.600000e-01	1.040000e+00	-5.359779e-01	-4.889882e-01	8.509455e-02	nan	nan
9.600000e-01	1.040000e+00	-4.889890e-01	-4.419993e-01	8.664010e-02	nan	nan
9.600000e-01	1.040000e+00	-4.419990e-01	-3.950092e-01	7.009408e-02	nan	nan
9.600000e-01	1.040000e+00	-3.950090e-01	-3.480193e-01	8.452519e-02	nan	nan
9.600000e-01	1.040000e+00	-3.480200e-01	-3.010302e-01	8.657294e-02	nan	nan
1.040000e+00	1.120000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.718060e+00	-4.671070e+00	6.964010e-04	nan	nan
1.040000e+00	1.120000e+00	-4.671070e+00	-4.624080e+00	4.642980e-04	nan	nan
1.040000e+00	1.120000e+00	-4.624080e+00	-4.577090e+00	2.321340e-04	nan	nan
1.040000e+00	1.120000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.530100e+00	-4.483110e+00	2.360740e-04	nan	nan
1.040000e+00	1.120000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.389130e+00	-4.342140e+00	2.335890e-04	nan	nan
1.040000e+00	1.120000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+00	1.120000e+00	-4.248160e+00	-4.201170e+00	1.668600e-03	nan	nan
1.040000e+00	1.120000e+00	-4.201180e+00	-4.154190e+00	9.464070e-04	nan	nan
1.040000e+00	1.120000e+00	-4.154190e+00	-4.107200e+00	1.905134e-03	nan	nan
1.040000e+00	1.120000e+00	-4.107200e+00	-4.060210e+00	2.122236e-03	nan	nan
1.040000e+00	1.120000e+00	-4.060210e+00	-4.013220e+00	2.820689e-03	nan	nan
1.040000e+00	1.120000e+00	-4.013220e+00	-3.966230e+00	1.881705e-03	nan	nan
1.040000e+00	1.120000e+00	-3.966230e+00	-3.919240e+00	1.892814e-03	nan	nan
1.040000e+00	1.120000e+00	-3.919240e+00	-3.872250e+00	3.047691e-03	nan	nan
1.040000e+00	1.120000e+00	-3.872250e+00	-3.825260e+00	2.820622e-03	nan	nan
1.040000e+00	1.120000e+00	-3.825260e+00	-3.778270e+00	3.080533e-03	nan	nan
1.040000e+00	1.120000e+00	-3.778270e+00	-3.731280e+00	2.124057e-03	nan	nan
1.040000e+00	1.120000e+00	-3.731280e+00	-3.684290e+00	5.889328e-03	nan	nan
1.040000e+00	1.120000e+00	-3.684290e+00	-3.637300e+00	1.871199e-03	nan	nan
1.040000e+00	1.120000e+00	-3.637300e+00	-3.590310e+00	2.815535e-03	nan	nan
1.040000e+00	1.120000e+00	-3.590310e+00	-3.543320e+00	3.309692e-03	nan	nan
1.040000e+00	1.120000e+00	-3.543320e+00	-3.496330e+00	5.888018e-03	nan	nan
1.040000e+00	1.120000e+00	-3.496330e+00	-3.449340e+00	7.588559e-03	nan	nan
1.040000e+00	1.120000e+00	-3.449340e+00	-3.402350e+00	1.142451e-02	nan	nan
1.040000e+00	1.120000e+00	-3.402350e+00	-3.355360e+00	4.938168e-03	nan	nan
1.040000e+00	1.120000e+00	-3.355360e+00	-3.308370e+00	8.261108e-03	nan	nan
1.040000e+00	1.120000e+00	-3.308370e+00	-3.261380e+00	9.808489e-03	nan	nan
1.040000e+00	1.120000e+00	-3.261380e+00	-3.214390e+00	5.380590e-03	nan	nan
1.040000e+00	1.120000e+00	-3.214390e+00	-3.167400e+00	5.837768e-03	nan	nan
1.040000e+00	1.120000e+00	-3.167400e+00	-3.120410e+00	7.487165e-03	nan	nan
1.040000e+00	1.120000e+00	-3.120410e+00	-3.073420e+00	7.039179e-03	nan	nan
1.040000e+00	1.120000e+00	-3.073420e+00	-3.026430e+00	6.118558e-03	nan	nan
1.040000e+00	1.120000e+00	-3.026430e+00	-2.979440e+00	3.294585e-03	nan	nan
1.040000e+00	1.120000e+00	-2.979440e+00	-2.932450e+00	7.291422e-03	nan	nan
1.040000e+00	1.120000e+00	-2.932450e+00	-2.885460e+00	1.146173e-02	nan	nan
1.040000e+00	1.120000e+00	-2.885460e+00	-2.838470e+00	1.642436e-02	nan	nan
1.040000e+00	1.120000e+00	-2.838470e+00	-2.791480e+00	1.290657e-02	nan	nan
1.040000e+00	1.120000e+00	-2.791480e+00	-2.744490e+00	1.572541e-02	nan	nan
1.040000e+00	1.120000e+00	-2.744490e+00	-2.697500e+00	1.200945e-02	nan	nan
1.040000e+00	1.120000e+00	-2.697500e+00	-2.650510e+00	1.896917e-02	nan	nan
1.040000e+00	1.120000e+00	-2.650510e+00	-2.603520e+00	2.134243e-02	nan	nan
1.040000e+00	1.120000e+00	-2.603530e+00	-2.556540e+00	2.000824e-02	nan	nan
1.040000e+00	1.120000e+00	-2.556540e+00	-2.509550e+00	1.784250e-02	nan	nan
1.040000e+00	1.120000e+00	-2.509550e+00	-2.462560e+00	2.701033e-02	nan	nan
1.040000e+00	1.120000e+00	-2.462560e+00	-2.415570e+00	1.505258e-02	nan	nan
1.040000e+00	1.120000e+00	-2.415570e+00	-2.368580e+00	1.483504e-02	nan	nan
1.040000e+00	1.120000e+00	-2.368580e+00	-2.321590e+00	2.528369e-02	nan	nan
1.040000e+00	1.120000e+00	-2.321590e+00	-2.274600e+00	1.921351e-02	nan	nan
1.040000e+00	1.120000e+00	-2.274600e+00	-2.227610e+00	3.513833e-02	nan	nan
1.040000e+00	1.120000e+00	-2.227610e+00	-2.180620e+00	3.213673e-02	nan	nan
1.040000e+00	1.120000e+00	-2.180620e+00	-2.133630e+00	2.086572e-02	nan	nan
1.040000e+00	1.120000e+00	-2.133630e+00	-2.086640e+00	2.180936e-02	nan	nan
1.040000e+00	1.120000e+00	-2.086640e+00	-2.039650e+00	2.678398e-02	nan	nan
1.040000e+00	1.120000e+00	-2.039650e+00	-1.992660e+00	3.163325e-02	nan	nan
1.040000e+00	1.120000e+00	-1.992660e+00	-1.945670e+00	2.087123e-02	nan	nan
1.040000e+00	1.120000e+00	-1.945670e+00	-1.898680e+00	3.267861e-02	nan	nan
1.040000e+00	1.120000e+00	-1.898680e+00	-1.851690e+00	2.798671e-02	nan	nan
1.040000e+00	1.120000e+00	-1.851690e+00	-1.804700e+00	3.005217e-02	nan	nan
1.040000e+00	1.120000e+00	-1.804700e+00	-1.757710e+00	2.698410e-02	nan	nan
1.040000e+00	1.120000e+00	-1.757710e+00	-1.710720e+00	2.463407e-02	nan	nan
1.040000e+00	1.120000e+00	-1.710720e+00	-1.663730e+00	3.043555e-02	nan	nan
1.040000e+00	1.120000e+00	-1.663730e+00	-1.616740e+00	4.610239e-02	nan	nan
1.040000e+00	1.120000e+00	-1.616740e+00	-1.569750e+00	4.866378e-02	nan	nan
1.040000e+00	1.120000e+00	-1.569750e+00	-1.522760e+00	4.009006e-02	nan	nan
1.040000e+00	1.120000e+00	-1.522760e+00	-1.475770e+00	4.028324e-02	nan	nan
1.040000e+00	1.120000e+00	-1.475770e+00	-1.428780e+00	3.262316e-02	nan	nan
1.040000e+00	1.120000e+00	-1.428780e+00	-1.381790e+00	3.830784e-02	nan	nan
1.040000e+00	1.120000e+00	-1.381790e+00	-1.334800e+00	4.297043e-02	nan	nan
1.040000e+00	1.120000e+00	-1.334800e+00	-1.287810e+00	4.346791e-02	nan	nan
1.040000e+00	1.120000e+00	-1.287810e+00	-1.240820e+00	5.157503e-02	nan	nan
1.040000e+00	1.120000e+00	-1.240820e+00	-1.193830e+00	3.869855e-02	nan	nan
1.040000e+00	1.120000e+00	-1.193830e+00	-1.146840e+00	5.791885e-02	nan	nan
1.040000e+00	1.120000e+00	-1.146840e+00	-1.099850e+00	6.461438e-02	nan	nan
1.040000e+00	1.120000e+00	-1.099850e+00	-1.052860e+00	5.477821e-02	nan	nan
1.040000e+00	1.120000e+00	-1.052870e+00	-1.005880e+00	4.736435e-02	nan	nan
1.040000e+00	1.120000e+00	-1.005880e+00	-9.588904e-01	5.252665e-02	nan	nan
1.040000e+00	1.120000e+00	-9.588860e-01	-9.118964e-01	6.164402e-02	nan	nan
1.040000e+00	1.120000e+00	-9.118960e-01	-8.649064e-01	4.965733e-02	nan	nan
1.040000e+00	1.120000e+00	-8.649059e-01	-8.179163e-01	4.685617e-02	nan	nan
1.040000e+00	1.120000e+00	-8.179170e-01	-7.709274e-01	5.552881e-02	nan	nan
1.040000e+00	1.120000e+00	-7.709270e-01	-7.239374e-01	7.062034e-02	nan	nan
1.040000e+00	1.120000e+00	-7.239370e-01	-6.769474e-01	6.159604e-02	nan	nan
1.040000e+00	1.120000e+00	-6.769480e-01	-6.299584e-01	9.310511e-02	nan	nan
1.040000e+00	1.120000e+00	-6.299580e-01	-5.829684e-01	8.561817e-02	nan	nan
1.040000e+00	1.120000e+00	-5.829680e-01	-5.359784e-01	6.122743e-02	nan	nan
1.040000e+00	1.120000e+00	-5.359779e-01	-4.889882e-01	9.173018e-02	nan	nan
1.040000e+00	1.120000e+00	-4.889890e-01	-4.419993e-01	8.532241e-02	nan	nan
1.040000e+00	1.120000e+00	-4.419990e-01	-3.950092e-01	9.443775e-02	nan	nan
1.040000e+00	1.120000e+00	-3.950090e-01	-3.480193e-01	9.775813e-02	nan	nan
1.040000e+00	1.120000e+00	-3.480200e-01	-3.010302e-01	1.038040e-01	nan	nan
1.120000e+00	1.200000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.718060e+00	-4.671070e+00	2.321640e-04	nan	nan
1.120000e+00	1.200000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.389130e+00	-4.342140e+00	7.077280e-04	nan	nan
1.120000e+00	1.200000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+00	1.200000e+00	-4.295150e+00	-4.248160e+00	3.272987e-03	nan	nan
1.120000e+00	1.200000e+00	-4.248160e+00	-4.201170e+00	7.000410e-04	nan	nan
1.120000e+00	1.200000e+00	-4.201180e+00	-4.154190e+00	2.328034e-03	nan	nan
1.120000e+00	1.200000e+00	-4.154190e+00	-4.107200e+00	2.328151e-03	nan	nan
1.120000e+00	1.200000e+00	-4.107200e+00	-4.060210e+00	1.864454e-03	nan	nan
1.120000e+00	1.200000e+00	-4.060210e+00	-4.013220e+00	1.868342e-03	nan	nan
1.120000e+00	1.200000e+00	-4.013220e+00	-3.966230e+00	5.658520e-03	nan	nan
1.120000e+00	1.200000e+00	-3.966230e+00	-3.919240e+00	2.588640e-03	nan	nan
1.120000e+00	1.200000e+00	-3.919240e+00	-3.872250e+00	2.602794e-03	nan	nan
1.120000e+00	1.200000e+00	-3.872250e+00	-3.825260e+00	7.483051e-03	nan	nan
1.120000e+00	1.200000e+00	-3.825260e+00	-3.778270e+00	3.046670e-03	nan	nan
1.120000e+00	1.200000e+00	-3.778270e+00	-3.731280e+00	2.339487e-03	nan	nan
1.120000e+00	1.200000e+00	-3.731280e+00	-3.684290e+00	2.107473e-03	nan	nan
1.120000e+00	1.200000e+00	-3.684290e+00	-3.637300e+00	4.685670e-03	nan	nan
1.120000e+00	1.200000e+00	-3.637300e+00	-3.590310e+00	1.166998e-03	nan	nan
1.120000e+00	1.200000e+00	-3.590310e+00	-3.543320e+00	8.660477e-03	nan	nan
1.120000e+00	1.200000e+00	-3.543320e+00	-3.496330e+00	6.778361e-03	nan	nan
1.120000e+00	1.200000e+00	-3.496330e+00	-3.449340e+00	6.572767e-03	nan	nan
1.120000e+00	1.200000e+00	-3.449340e+00	-3.402350e+00	4.690008e-03	nan	nan
1.120000e+00	1.200000e+00	-3.402350e+00	-3.355360e+00	5.144025e-03	nan	nan
1.120000e+00	1.200000e+00	-3.355360e+00	-3.308370e+00	9.376916e-03	nan	nan
1.120000e+00	1.200000e+00	-3.308370e+00	-3.261380e+00	4.901747e-03	nan	nan
1.120000e+00	1.200000e+00	-3.261380e+00	-3.214390e+00	6.534903e-03	nan	nan
1.120000e+00	1.200000e+00	-3.214390e+00	-3.167400e+00	1.027600e-02	nan	nan
1.120000e+00	1.200000e+00	-3.167400e+00	-3.120410e+00	9.152650e-03	nan	nan
1.120000e+00	1.200000e+00	-3.120410e+00	-3.073420e+00	7.515497e-03	nan	nan
1.120000e+00	1.200000e+00	-3.073420e+00	-3.026430e+00	9.384141e-03	nan	nan
1.120000e+00	1.200000e+00	-3.026430e+00	-2.979440e+00	1.271168e-02	nan	nan
1.120000e+00	1.200000e+00	-2.979440e+00	-2.932450e+00	1.176194e-02	nan	nan
1.120000e+00	1.200000e+00	-2.932450e+00	-2.885460e+00	2.440147e-02	nan	nan
1.120000e+00	1.200000e+00	-2.885460e+00	-2.838470e+00	1.879571e-02	nan	nan
1.120000e+00	1.200000e+00	-2.838470e+00	-2.791480e+00	1.034579e-02	nan	nan
1.120000e+00	1.200000e+00	-2.791480e+00	-2.744490e+00	1.836965e-02	nan	nan
1.120000e+00	1.200000e+00	-2.744490e+00	-2.697500e+00	1.433055e-02	nan	nan
1.120000e+00	1.200000e+00	-2.697500e+00	-2.650510e+00	1.362851e-02	nan	nan
1.120000e+00	1.200000e+00	-2.650510e+00	-2.603520e+00	9.427952e-03	nan	nan
1.120000e+00	1.200000e+00	-2.603530e+00	-2.556540e+00	1.789047e-02	nan	nan
1.120000e+00	1.200000e+00	-2.556540e+00	-2.509550e+00	1.385606e-02	nan	nan
1.120000e+00	1.200000e+00	-2.509550e+00	-2.462560e+00	1.317435e-02	nan	nan
1.120000e+00	1.200000e+00	-2.462560e+00	-2.415570e+00	1.973471e-02	nan	nan
1.120000e+00	1.200000e+00	-2.415570e+00	-2.368580e+00	1.736843e-02	nan	nan
1.120000e+00	1.200000e+00	-2.368580e+00	-2.321590e+00	1.572529e-02	nan	nan
1.120000e+00	1.200000e+00	-2.321590e+00	-2.274600e+00	1.502285e-02	nan	nan
1.120000e+00	1.200000e+00	-2.274600e+00	-2.227610e+00	1.883583e-02	nan	nan
1.120000e+00	1.200000e+00	-2.227610e+00	-2.180620e+00	1.104546e-02	nan	nan
1.120000e+00	1.200000e+00	-2.180620e+00	-2.133630e+00	2.074607e-02	nan	nan
1.120000e+00	1.200000e+00	-2.133630e+00	-2.086640e+00	3.697835e-02	nan	nan
1.120000e+00	1.200000e+00	-2.086640e+00	-2.039650e+00	2.792197e-02	nan	nan
1.120000e+00	1.200000e+00	-2.039650e+00	-1.992660e+00	2.923876e-02	nan	nan
1.120000e+00	1.200000e+00	-1.992660e+00	-1.945670e+00	3.187380e-02	nan	nan
1.120000e+00	1.200000e+00	-1.945670e+00	-1.898680e+00	2.160589e-02	nan	nan
1.120000e+00	1.200000e+00	-1.898680e+00	-1.851690e+00	2.088498e-02	nan	nan
1.120000e+00	1.200000e+00	-1.851690e+00	-1.804700e+00	2.208232e-02	nan	nan
1.120000e+00	1.200000e+00	-1.804700e+00	-1.757710e+00	3.350058e-02	nan	nan
1.120000e+00	1.200000e+00	-1.757710e+00	-1.710720e+00	3.826627e-02	nan	nan
1.120000e+00	1.200000e+00	-1.710720e+00	-1.663730e+00	4.500285e-02	nan	nan
1.120000e+00	1.200000e+00	-1.663730e+00	-1.616740e+00	3.546910e-02	nan	nan
1.120000e+00	1.200000e+00	-1.616740e+00	-1.569750e+00	4.373043e-02	nan	nan
1.120000e+00	1.200000e+00	-1.569750e+00	-1.522760e+00	3.778188e-02	nan	nan
1.120000e+00	1.200000e+00	-1.522760e+00	-1.475770e+00	3.680984e-02	nan	nan
1.120000e+00	1.200000e+00	-1.475770e+00	-1.428780e+00	2.885433e-02	nan	nan
1.120000e+00	1.200000e+00	-1.428780e+00	-1.381790e+00	2.958206e-02	nan	nan
1.120000e+00	1.200000e+00	-1.381790e+00	-1.334800e+00	4.252632e-02	nan	nan
1.120000e+00	1.200000e+00	-1.334800e+00	-1.287810e+00	5.117212e-02	nan	nan
1.120000e+00	1.200000e+00	-1.287810e+00	-1.240820e+00	4.335514e-02	nan	nan
1.120000e+00	1.200000e+00	-1.240820e+00	-1.193830e+00	4.614227e-02	nan	nan
1.120000e+00	1.200000e+00	-1.193830e+00	-1.146840e+00	5.299177e-02	nan	nan
1.120000e+00	1.200000e+00	-1.146840e+00	-1.099850e+00	6.187523e-02	nan	nan
1.120000e+00	1.200000e+00	-1.099850e+00	-1.052860e+00	4.576969e-02	nan	nan
1.120000e+00	1.200000e+00	-1.052870e+00	-1.005880e+00	5.306978e-02	nan	nan
1.120000e+00	1.200000e+00	-1.005880e+00	-9.588904e-01	6.102669e-02	nan	nan
1.120000e+00	1.200000e+00	-9.588860e-01	-9.118964e-01	5.439380e-02	nan	nan
1.120000e+00	1.200000e+00	-9.118960e-01	-8.649064e-01	5.917402e-02	nan	nan
1.120000e+00	1.200000e+00	-8.649059e-01	-8.179163e-01	6.326065e-02	nan	nan
1.120000e+00	1.200000e+00	-8.179170e-01	-7.709274e-01	6.936832e-02	nan	nan
1.120000e+00	1.200000e+00	-7.709270e-01	-7.239374e-01	5.804233e-02	nan	nan
1.120000e+00	1.200000e+00	-7.239370e-01	-6.769474e-01	6.418749e-02	nan	nan
1.120000e+00	1.200000e+00	-6.769480e-01	-6.299584e-01	8.831802e-02	nan	nan
1.120000e+00	1.200000e+00	-6.299580e-01	-5.829684e-01	7.525472e-02	nan	nan
1.120000e+00	1.200000e+00	-5.829680e-01	-5.359784e-01	7.866150e-02	nan	nan
1.120000e+00	1.200000e+00	-5.359779e-01	-4.889882e-01	9.993784e-02	nan	nan
1.120000e+00	1.200000e+00	-4.889890e-01	-4.419993e-01	8.033663e-02	nan	nan
1.120000e+00	1.200000e+00	-4.419990e-01	-3.950092e-01	8.708087e-02	nan	nan
1.120000e+00	1.200000e+00	-3.950090e-01	-3.480193e-01	1.032348e-01	nan	nan
1.120000e+00	1.200000e+00	-3.480200e-01	-3.010302e-01	1.086487e-01	nan	nan
1.200000e+00	1.280000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.671070e+00	-4.624080e+00	4.643280e-04	nan	nan
1.200000e+00	1.280000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.577090e+00	-4.530100e+00	4.721490e-04	nan	nan
1.200000e+00	1.280000e+00	-4.530100e+00	-4.483110e+00	7.102140e-04	nan	nan
1.200000e+00	1.280000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.389130e+00	-4.342140e+00	4.716540e-04	nan	nan
1.200000e+00	1.280000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.295150e+00	-4.248160e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+00	1.280000e+00	-4.248160e+00	-4.201170e+00	9.434150e-04	nan	nan
1.200000e+00	1.280000e+00	-4.201180e+00	-4.154190e+00	4.657530e-04	nan	nan
1.200000e+00	1.280000e+00	-4.154190e+00	-4.107200e+00	1.171326e-03	nan	nan
1.200000e+00	1.280000e+00	-4.107200e+00	-4.060210e+00	3.290693e-03	nan	nan
1.200000e+00	1.280000e+00	-4.060210e+00	-4.013220e+00	3.291405e-03	nan	nan
1.200000e+00	1.280000e+00	-4.013220e+00	-3.966230e+00	5.588287e-03	nan	nan
1.200000e+00	1.280000e+00	-3.966230e+00	-3.919240e+00	1.867035e-03	nan	nan
1.200000e+00	1.280000e+00	-3.919240e+00	-3.872250e+00	2.832463e-03	nan	nan
1.200000e+00	1.280000e+00	-3.872250e+00	-3.825260e+00	5.657947e-03	nan	nan
1.200000e+00	1.280000e+00	-3.825260e+00	-3.778270e+00	3.982424e-03	nan	nan
1.200000e+00	1.280000e+00	-3.778270e+00	-3.731280e+00	9.874442e-03	nan	nan
1.200000e+00	1.280000e+00	-3.731280e+00	-3.684290e+00	1.060884e-02	nan	nan
1.200000e+00	1.280000e+00	-3.684290e+00	-3.637300e+00	8.010879e-03	nan	nan
1.200000e+00	1.280000e+00	-3.637300e+00	-3.590310e+00	5.170368e-03	nan	nan
1.200000e+00	1.280000e+00	-3.590310e+00	-3.543320e+00	1.124556e-02	nan	nan
1.200000e+00	1.280000e+00	-3.543320e+00	-3.496330e+00	6.107837e-03	nan	nan
1.200000e+00	1.280000e+00	-3.496330e+00	-3.449340e+00	8.468782e-03	nan	nan
1.200000e+00	1.280000e+00	-3.449340e+00	-3.402350e+00	9.146153e-03	nan	nan
1.200000e+00	1.280000e+00	-3.402350e+00	-3.355360e+00	3.974808e-03	nan	nan
1.200000e+00	1.280000e+00	-3.355360e+00	-3.308370e+00	5.384533e-03	nan	nan
1.200000e+00	1.280000e+00	-3.308370e+00	-3.261380e+00	7.268652e-03	nan	nan
1.200000e+00	1.280000e+00	-3.261380e+00	-3.214390e+00	7.985104e-03	nan	nan
1.200000e+00	1.280000e+00	-3.214390e+00	-3.167400e+00	6.304129e-03	nan	nan
1.200000e+00	1.280000e+00	-3.167400e+00	-3.120410e+00	7.236444e-03	nan	nan
1.200000e+00	1.280000e+00	-3.120410e+00	-3.073420e+00	7.025396e-03	nan	nan
1.200000e+00	1.280000e+00	-3.073420e+00	-3.026430e+00	7.513183e-03	nan	nan
1.200000e+00	1.280000e+00	-3.026430e+00	-2.979440e+00	1.009661e-02	nan	nan
1.200000e+00	1.280000e+00	-2.979440e+00	-2.932450e+00	1.220278e-02	nan	nan
1.200000e+00	1.280000e+00	-2.932450e+00	-2.885460e+00	1.450268e-02	nan	nan
1.200000e+00	1.280000e+00	-2.885460e+00	-2.838470e+00	1.294352e-02	nan	nan
1.200000e+00	1.280000e+00	-2.838470e+00	-2.791480e+00	1.224158e-02	nan	nan
1.200000e+00	1.280000e+00	-2.791480e+00	-2.744490e+00	1.269290e-02	nan	nan
1.200000e+00	1.280000e+00	-2.744490e+00	-2.697500e+00	1.411549e-02	nan	nan
1.200000e+00	1.280000e+00	-2.697500e+00	-2.650510e+00	1.150006e-02	nan	nan
1.200000e+00	1.280000e+00	-2.650510e+00	-2.603520e+00	1.102672e-02	nan	nan
1.200000e+00	1.280000e+00	-2.603530e+00	-2.556540e+00	1.782679e-02	nan	nan
1.200000e+00	1.280000e+00	-2.556540e+00	-2.509550e+00	2.574910e-02	nan	nan
1.200000e+00	1.280000e+00	-2.509550e+00	-2.462560e+00	2.105730e-02	nan	nan
1.200000e+00	1.280000e+00	-2.462560e+00	-2.415570e+00	1.638500e-02	nan	nan
1.200000e+00	1.280000e+00	-2.415570e+00	-2.368580e+00	2.034698e-02	nan	nan
1.200000e+00	1.280000e+00	-2.368580e+00	-2.321590e+00	2.098621e-02	nan	nan
1.200000e+00	1.280000e+00	-2.321590e+00	-2.274600e+00	2.985832e-02	nan	nan
1.200000e+00	1.280000e+00	-2.274600e+00	-2.227610e+00	1.807039e-02	nan	nan
1.200000e+00	1.280000e+00	-2.227610e+00	-2.180620e+00	2.507421e-02	nan	nan
1.200000e+00	1.280000e+00	-2.180620e+00	-2.133630e+00	2.366598e-02	nan	nan
1.200000e+00	1.280000e+00	-2.133630e+00	-2.086640e+00	2.254749e-02	nan	nan
1.200000e+00	1.280000e+00	-2.086640e+00	-2.039650e+00	2.320057e-02	nan	nan
1.200000e+00	1.280000e+00	-2.039650e+00	-1.992660e+00	2.012899e-02	nan	nan
1.200000e+00	1.280000e+00	-1.992660e+00	-1.945670e+00	2.441469e-02	nan	nan
1.200000e+00	1.280000e+00	-1.945670e+00	-1.898680e+00	2.277443e-02	nan	nan
1.200000e+00	1.280000e+00	-1.898680e+00	-1.851690e+00	4.045673e-02	nan	nan
1.200000e+00	1.280000e+00	-1.851690e+00	-1.804700e+00	2.739771e-02	nan	nan
1.200000e+00	1.280000e+00	-1.804700e+00	-1.757710e+00	4.100083e-02	nan	nan
1.200000e+00	1.280000e+00	-1.757710e+00	-1.710720e+00	4.951077e-02	nan	nan
1.200000e+00	1.280000e+00	-1.710720e+00	-1.663730e+00	3.303396e-02	nan	nan
1.200000e+00	1.280000e+00	-1.663730e+00	-1.616740e+00	3.586885e-02	nan	nan
1.200000e+00	1.280000e+00	-1.616740e+00	-1.569750e+00	4.480462e-02	nan	nan
1.200000e+00	1.280000e+00	-1.569750e+00	-1.522760e+00	4.414084e-02	nan	nan
1.200000e+00	1.280000e+00	-1.522760e+00	-1.475770e+00	3.122060e-02	nan	nan
1.200000e+00	1.280000e+00	-1.475770e+00	-1.428780e+00	3.775793e-02	nan	nan
1.200000e+00	1.280000e+00	-1.428780e+00	-1.381790e+00	3.240051e-02	nan	nan
1.200000e+00	1.280000e+00	-1.381790e+00	-1.334800e+00	4.633413e-02	nan	nan
1.200000e+00	1.280000e+00	-1.334800e+00	-1.287810e+00	3.524840e-02	nan	nan
1.200000e+00	1.280000e+00	-1.287810e+00	-1.240820e+00	3.613296e-02	nan	nan
1.200000e+00	1.280000e+00	-1.240820e+00	-1.193830e+00	3.918806e-02	nan	nan
1.200000e+00	1.280000e+00	-1.193830e+00	-1.146840e+00	3.400443e-02	nan	nan
1.200000e+00	1.280000e+00	-1.146840e+00	-1.099850e+00	6.254162e-02	nan	nan
1.200000e+00	1.280000e+00	-1.099850e+00	-1.052860e+00	6.630090e-02	nan	nan
1.200000e+00	1.280000e+00	-1.052870e+00	-1.005880e+00	6.283689e-02	nan	nan
1.200000e+00	1.280000e+00	-1.005880e+00	-9.588904e-01	5.023967e-02	nan	nan
1.200000e+00	1.280000e+00	-9.588860e-01	-9.118964e-01	5.106794e-02	nan	nan
1.200000e+00	1.280000e+00	-9.118960e-01	-8.649064e-01	5.018782e-02	nan	nan
1.200000e+00	1.280000e+00	-8.649059e-01	-8.179163e-01	4.868739e-02	nan	nan
1.200000e+00	1.280000e+00	-8.179170e-01	-7.709274e-01	5.656613e-02	nan	nan
1.200000e+00	1.280000e+00	-7.709270e-01	-7.239374e-01	6.857609e-02	nan	nan
1.200000e+00	1.280000e+00	-7.239370e-01	-6.769474e-01	5.475481e-02	nan	nan
1.200000e+00	1.280000e+00	-6.769480e-01	-6.299584e-01	7.083017e-02	nan	nan
1.200000e+00	1.280000e+00	-6.299580e-01	-5.829684e-01	8.112806e-02	nan	nan
1.200000e+00	1.280000e+00	-5.829680e-01	-5.359784e-01	8.800815e-02	nan	nan
1.200000e+00	1.280000e+00	-5.359779e-01	-4.889882e-01	9.098243e-02	nan	nan
1.200000e+00	1.280000e+00	-4.889890e-01	-4.419993e-01	9.337063e-02	nan	nan
1.200000e+00	1.280000e+00	-4.419990e-01	-3.950092e-01	8.569606e-02	nan	nan
1.200000e+00	1.280000e+00	-3.950090e-01	-3.480193e-01	8.715207e-02	nan	nan
1.200000e+00	1.280000e+00	-3.480200e-01	-3.010302e-01	1.029074e-01	nan	nan
1.280000e+00	1.360000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.906020e+00	-4.859030e+00	2.335890e-04	nan	nan
1.280000e+00	1.360000e+00	-4.859030e+00	-4.812040e+00	4.744460e-04	nan	nan
1.280000e+00	1.360000e+00	-4.812040e+00	-4.765050e+00	9.442980e-04	nan	nan
1.280000e+00	1.360000e+00	-4.765050e+00	-4.718060e+00	9.442980e-04	nan	nan
1.280000e+00	1.360000e+00	-4.718060e+00	-4.671070e+00	2.335890e-04	nan	nan
1.280000e+00	1.360000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.483110e+00	-4.436120e+00	4.653030e-04	nan	nan
1.280000e+00	1.360000e+00	-4.436120e+00	-4.389130e+00	4.653030e-04	nan	nan
1.280000e+00	1.360000e+00	-4.389130e+00	-4.342140e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+00	1.360000e+00	-4.342140e+00	-4.295150e+00	1.170801e-03	nan	nan
1.280000e+00	1.360000e+00	-4.295150e+00	-4.248160e+00	3.026657e-03	nan	nan
1.280000e+00	1.360000e+00	-4.248160e+00	-4.201170e+00	2.091179e-03	nan	nan
1.280000e+00	1.360000e+00	-4.201180e+00	-4.154190e+00	2.096072e-03	nan	nan
1.280000e+00	1.360000e+00	-4.154190e+00	-4.107200e+00	2.325062e-03	nan	nan
1.280000e+00	1.360000e+00	-4.107200e+00	-4.060210e+00	9.371240e-04	nan	nan
1.280000e+00	1.360000e+00	-4.060210e+00	-4.013220e+00	2.816858e-03	nan	nan
1.280000e+00	1.360000e+00	-4.013220e+00	-3.966230e+00	1.405585e-03	nan	nan
1.280000e+00	1.360000e+00	-3.966230e+00	-3.919240e+00	1.174788e-03	nan	nan
1.280000e+00	1.360000e+00	-3.919240e+00	-3.872250e+00	4.435334e-03	nan	nan
1.280000e+00	1.360000e+00	-3.872250e+00	-3.825260e+00	5.144655e-03	nan	nan
1.280000e+00	1.360000e+00	-3.825260e+00	-3.778270e+00	3.979231e-03	nan	nan
1.280000e+00	1.360000e+00	-3.778270e+00	-3.731280e+00	5.137945e-03	nan	nan
1.280000e+00	1.360000e+00	-3.731280e+00	-3.684290e+00	6.637773e-03	nan	nan
1.280000e+00	1.360000e+00	-3.684290e+00	-3.637300e+00	7.304256e-03	nan	nan
1.280000e+00	1.360000e+00	-3.637300e+00	-3.590310e+00	7.945041e-03	nan	nan
1.280000e+00	1.360000e+00	-3.590310e+00	-3.543320e+00	8.421845e-03	nan	nan
1.280000e+00	1.360000e+00	-3.543320e+00	-3.496330e+00	6.341719e-03	nan	nan
1.280000e+00	1.360000e+00	-3.496330e+00	-3.449340e+00	3.527051e-03	nan	nan
1.280000e+00	1.360000e+00	-3.449340e+00	-3.402350e+00	2.809297e-03	nan	nan
1.280000e+00	1.360000e+00	-3.402350e+00	-3.355360e+00	4.682621e-03	nan	nan
1.280000e+00	1.360000e+00	-3.355360e+00	-3.308370e+00	9.622392e-03	nan	nan
1.280000e+00	1.360000e+00	-3.308370e+00	-3.261380e+00	9.600533e-03	nan	nan
1.280000e+00	1.360000e+00	-3.261380e+00	-3.214390e+00	7.977534e-03	nan	nan
1.280000e+00	1.360000e+00	-3.214390e+00	-3.167400e+00	4.926603e-03	nan	nan
1.280000e+00	1.360000e+00	-3.167400e+00	-3.120410e+00	1.752937e-02	nan	nan
1.280000e+00	1.360000e+00	-3.120410e+00	-3.073420e+00	1.028763e-02	nan	nan
1.280000e+00	1.360000e+00	-3.073420e+00	-3.026430e+00	1.265481e-02	nan	nan
1.280000e+00	1.360000e+00	-3.026430e+00	-2.979440e+00	6.085626e-03	nan	nan
1.280000e+00	1.360000e+00	-2.979440e+00	-2.932450e+00	9.831285e-03	nan	nan
1.280000e+00	1.360000e+00	-2.932450e+00	-2.885460e+00	1.168452e-02	nan	nan
1.280000e+00	1.360000e+00	-2.885460e+00	-2.838470e+00	1.172883e-02	nan	nan
1.280000e+00	1.360000e+00	-2.838470e+00	-2.791480e+00	9.129412e-03	nan	nan
1.280000e+00	1.360000e+00	-2.791480e+00	-2.744490e+00	1.193784e-02	nan	nan
1.280000e+00	1.360000e+00	-2.744490e+00	-2.697500e+00	1.127930e-02	nan	nan
1.280000e+00	1.360000e+00	-2.697500e+00	-2.650510e+00	7.521646e-03	nan	nan
1.280000e+00	1.360000e+00	-2.650510e+00	-2.603520e+00	2.232216e-02	nan	nan
1.280000e+00	1.360000e+00	-2.603530e+00	-2.556540e+00	2.009161e-02	nan	nan
1.280000e+00	1.360000e+00	-2.556540e+00	-2.509550e+00	1.686161e-02	nan	nan
1.280000e+00	1.360000e+00	-2.509550e+00	-2.462560e+00	2.127653e-02	nan	nan
1.280000e+00	1.360000e+00	-2.462560e+00	-2.415570e+00	1.641515e-02	nan	nan
1.280000e+00	1.360000e+00	-2.415570e+00	-2.368580e+00	1.612241e-02	nan	nan
1.280000e+00	1.360000e+00	-2.368580e+00	-2.321590e+00	2.016435e-02	nan	nan
1.280000e+00	1.360000e+00	-2.321590e+00	-2.274600e+00	2.182260e-02	nan	nan
1.280000e+00	1.360000e+00	-2.274600e+00	-2.227610e+00	2.413904e-02	nan	nan
1.280000e+00	1.360000e+00	-2.227610e+00	-2.180620e+00	2.467472e-02	nan	nan
1.280000e+00	1.360000e+00	-2.180620e+00	-2.133630e+00	3.430822e-02	nan	nan
1.280000e+00	1.360000e+00	-2.133630e+00	-2.086640e+00	2.613258e-02	nan	nan
1.280000e+00	1.360000e+00	-2.086640e+00	-2.039650e+00	2.720519e-02	nan	nan
1.280000e+00	1.360000e+00	-2.039650e+00	-1.992660e+00	2.873440e-02	nan	nan
1.280000e+00	1.360000e+00	-1.992660e+00	-1.945670e+00	3.145023e-02	nan	nan
1.280000e+00	1.360000e+00	-1.945670e+00	-1.898680e+00	2.158059e-02	nan	nan
1.280000e+00	1.360000e+00	-1.898680e+00	-1.851690e+00	2.415458e-02	nan	nan
1.280000e+00	1.360000e+00	-1.851690e+00	-1.804700e+00	2.350276e-02	nan	nan
1.280000e+00	1.360000e+00	-1.804700e+00	-1.757710e+00	2.541711e-02	nan	nan
1.280000e+00	1.360000e+00	-1.757710e+00	-1.710720e+00	3.283222e-02	nan	nan
1.280000e+00	1.360000e+00	-1.710720e+00	-1.663730e+00	3.673590e-02	nan	nan
1.280000e+00	1.360000e+00	-1.663730e+00	-1.616740e+00	2.899947e-02	nan	nan
1.280000e+00	1.360000e+00	-1.616740e+00	-1.569750e+00	3.646098e-02	nan	nan
1.280000e+00	1.360000e+00	-1.569750e+00	-1.522760e+00	2.950645e-02	nan	nan
1.280000e+00	1.360000e+00	-1.522760e+00	-1.475770e+00	3.183531e-02	nan	nan
1.280000e+00	1.360000e+00	-1.475770e+00	-1.428780e+00	3.671452e-02	nan	nan
1.280000e+00	1.360000e+00	-1.428780e+00	-1.381790e+00	3.987583e-02	nan	nan
1.280000e+00	1.360000e+00	-1.381790e+00	-1.334800e+00	3.578225e-02	nan	nan
1.280000e+00	1.360000e+00	-1.334800e+00	-1.287810e+00	4.073995e-02	nan	nan
1.280000e+00	1.360000e+00	-1.287810e+00	-1.240820e+00	5.028008e-02	nan	nan
1.280000e+00	1.360000e+00	-1.240820e+00	-1.193830e+00	3.642969e-02	nan	nan
1.280000e+00	1.360000e+00	-1.193830e+00	-1.146840e+00	4.253704e-02	nan	nan
1.280000e+00	1.360000e+00	-1.146840e+00	-1.099850e+00	4.136525e-02	nan	nan
1.280000e+00	1.360000e+00	-1.099850e+00	-1.052860e+00	4.834332e-02	nan	nan
1.280000e+00	1.360000e+00	-1.052870e+00	-1.005880e+00	4.480764e-02	nan	nan
1.280000e+00	1.360000e+00	-1.005880e+00	-9.588904e-01	4.336044e-02	nan	nan
1.280000e+00	1.360000e+00	-9.588860e-01	-9.118964e-01	4.591306e-02	nan	nan
1.280000e+00	1.360000e+00	-9.118960e-01	-8.649064e-01	5.414634e-02	nan	nan
1.280000e+00	1.360000e+00	-8.649059e-01	-8.179163e-01	4.661567e-02	nan	nan
1.280000e+00	1.360000e+00	-8.179170e-01	-7.709274e-01	5.823192e-02	nan	nan
1.280000e+00	1.360000e+00	-7.709270e-01	-7.239374e-01	6.026088e-02	nan	nan
1.280000e+00	1.360000e+00	-7.239370e-01	-6.769474e-01	5.947684e-02	nan	nan
1.280000e+00	1.360000e+00	-6.769480e-01	-6.299584e-01	5.205619e-02	nan	nan
1.280000e+00	1.360000e+00	-6.299580e-01	-5.829684e-01	6.224258e-02	nan	nan
1.280000e+00	1.360000e+00	-5.829680e-01	-5.359784e-01	8.605119e-02	nan	nan
1.280000e+00	1.360000e+00	-5.359779e-01	-4.889882e-01	7.585591e-02	nan	nan
1.280000e+00	1.360000e+00	-4.889890e-01	-4.419993e-01	9.979532e-02	nan	nan
1.280000e+00	1.360000e+00	-4.419990e-01	-3.950092e-01	9.143779e-02	nan	nan
1.280000e+00	1.360000e+00	-3.950090e-01	-3.480193e-01	9.128676e-02	nan	nan
1.280000e+00	1.360000e+00	-3.480200e-01	-3.010302e-01	9.030819e-02	nan	nan
1.360000e+00	1.440000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.765050e+00	-4.718060e+00	2.335890e-04	nan	nan
1.360000e+00	1.440000e+00	-4.718060e+00	-4.671070e+00	2.335890e-04	nan	nan
1.360000e+00	1.440000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.577090e+00	-4.530100e+00	4.648800e-04	nan	nan
1.360000e+00	1.440000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+00	1.440000e+00	-4.389130e+00	-4.342140e+00	2.321340e-04	nan	nan
1.360000e+00	1.440000e+00	-4.342140e+00	-4.295150e+00	9.285340e-04	nan	nan
1.360000e+00	1.440000e+00	-4.295150e+00	-4.248160e+00	2.841665e-03	nan	nan
1.360000e+00	1.440000e+00	-4.248160e+00	-4.201170e+00	7.003410e-04	nan	nan
1.360000e+00	1.440000e+00	-4.201180e+00	-4.154190e+00	1.170440e-03	nan	nan
1.360000e+00	1.440000e+00	-4.154190e+00	-4.107200e+00	2.101059e-03	nan	nan
1.360000e+00	1.440000e+00	-4.107200e+00	-4.060210e+00	1.632019e-03	nan	nan
1.360000e+00	1.440000e+00	-4.060210e+00	-4.013220e+00	9.368480e-04	nan	nan
1.360000e+00	1.440000e+00	-4.013220e+00	-3.966230e+00	2.557588e-03	nan	nan
1.360000e+00	1.440000e+00	-3.966230e+00	-3.919240e+00	9.325360e-04	nan	nan
1.360000e+00	1.440000e+00	-3.919240e+00	-3.872250e+00	2.102607e-03	nan	nan
1.360000e+00	1.440000e+00	-3.872250e+00	-3.825260e+00	2.820998e-03	nan	nan
1.360000e+00	1.440000e+00	-3.825260e+00	-3.778270e+00	4.429381e-03	nan	nan
1.360000e+00	1.440000e+00	-3.778270e+00	-3.731280e+00	6.519313e-03	nan	nan
1.360000e+00	1.440000e+00	-3.731280e+00	-3.684290e+00	4.421059e-03	nan	nan
1.360000e+00	1.440000e+00	-3.684290e+00	-3.637300e+00	1.255869e-02	nan	nan
1.360000e+00	1.440000e+00	-3.637300e+00	-3.590310e+00	1.024304e-02	nan	nan
1.360000e+00	1.440000e+00	-3.590310e+00	-3.543320e+00	1.254780e-02	nan	nan
1.360000e+00	1.440000e+00	-3.543320e+00	-3.496330e+00	7.674198e-03	nan	nan
1.360000e+00	1.440000e+00	-3.496330e+00	-3.449340e+00	9.136722e-03	nan	nan
1.360000e+00	1.440000e+00	-3.449340e+00	-3.402350e+00	4.454052e-03	nan	nan
1.360000e+00	1.440000e+00	-3.402350e+00	-3.355360e+00	1.129396e-02	nan	nan
1.360000e+00	1.440000e+00	-3.355360e+00	-3.308370e+00	9.184414e-03	nan	nan
1.360000e+00	1.440000e+00	-3.308370e+00	-3.261380e+00	1.195360e-02	nan	nan
1.360000e+00	1.440000e+00	-3.261380e+00	-3.214390e+00	1.097677e-02	nan	nan
1.360000e+00	1.440000e+00	-3.214390e+00	-3.167400e+00	6.789736e-03	nan	nan
1.360000e+00	1.440000e+00	-3.167400e+00	-3.120410e+00	8.707431e-03	nan	nan
1.360000e+00	1.440000e+00	-3.120410e+00	-3.073420e+00	7.744444e-03	nan	nan
1.360000e+00	1.440000e+00	-3.073420e+00	-3.026430e+00	1.098746e-02	nan	nan
1.360000e+00	1.440000e+00	-3.026430e+00	-2.979440e+00	9.370879e-03	nan	nan
1.360000e+00	1.440000e+00	-2.979440e+00	-2.932450e+00	1.193818e-02	nan	nan
1.360000e+00	1.440000e+00	-2.932450e+00	-2.885460e+00	7.695462e-03	nan	nan
1.360000e+00	1.440000e+00	-2.885460e+00	-2.838470e+00	2.255301e-02	nan	nan
1.360000e+00	1.440000e+00	-2.838470e+00	-2.791480e+00	1.778236e-02	nan	nan
1.360000e+00	1.440000e+00	-2.791480e+00	-2.744490e+00	8.222653e-03	nan	nan
1.360000e+00	1.440000e+00	-2.744490e+00	-2.697500e+00	1.383835e-02	nan	nan
1.360000e+00	1.440000e+00	-2.697500e+00	-2.650510e+00	2.613129e-02	nan	nan
1.360000e+00	1.440000e+00	-2.650510e+00	-2.603520e+00	1.610667e-02	nan	nan
1.360000e+00	1.440000e+00	-2.603530e+00	-2.556540e+00	1.849164e-02	nan	nan
1.360000e+00	1.440000e+00	-2.556540e+00	-2.509550e+00	1.807561e-02	nan	nan
1.360000e+00	1.440000e+00	-2.509550e+00	-2.462560e+00	1.079418e-02	nan	nan
1.360000e+00	1.440000e+00	-2.462560e+00	-2.415570e+00	1.635752e-02	nan	nan
1.360000e+00	1.440000e+00	-2.415570e+00	-2.368580e+00	1.708330e-02	nan	nan
1.360000e+00	1.440000e+00	-2.368580e+00	-2.321590e+00	2.223991e-02	nan	nan
1.360000e+00	1.440000e+00	-2.321590e+00	-2.274600e+00	2.743278e-02	nan	nan
1.360000e+00	1.440000e+00	-2.274600e+00	-2.227610e+00	2.458732e-02	nan	nan
1.360000e+00	1.440000e+00	-2.227610e+00	-2.180620e+00	3.023992e-02	nan	nan
1.360000e+00	1.440000e+00	-2.180620e+00	-2.133630e+00	2.700550e-02	nan	nan
1.360000e+00	1.440000e+00	-2.133630e+00	-2.086640e+00	2.715994e-02	nan	nan
1.360000e+00	1.440000e+00	-2.086640e+00	-2.039650e+00	3.372311e-02	nan	nan
1.360000e+00	1.440000e+00	-2.039650e+00	-1.992660e+00	3.131758e-02	nan	nan
1.360000e+00	1.440000e+00	-1.992660e+00	-1.945670e+00	3.061893e-02	nan	nan
1.360000e+00	1.440000e+00	-1.945670e+00	-1.898680e+00	3.637280e-02	nan	nan
1.360000e+00	1.440000e+00	-1.898680e+00	-1.851690e+00	3.282770e-02	nan	nan
1.360000e+00	1.440000e+00	-1.851690e+00	-1.804700e+00	5.073494e-02	nan	nan
1.360000e+00	1.440000e+00	-1.804700e+00	-1.757710e+00	3.302164e-02	nan	nan
1.360000e+00	1.440000e+00	-1.757710e+00	-1.710720e+00	3.265147e-02	nan	nan
1.360000e+00	1.440000e+00	-1.710720e+00	-1.663730e+00	3.144596e-02	nan	nan
1.360000e+00	1.440000e+00	-1.663730e+00	-1.616740e+00	3.052092e-02	nan	nan
1.360000e+00	1.440000e+00	-1.616740e+00	-1.569750e+00	3.194130e-02	nan	nan
1.360000e+00	1.440000e+00	-1.569750e+00	-1.522760e+00	3.377836e-02	nan	nan
1.360000e+00	1.440000e+00	-1.522760e+00	-1.475770e+00	3.461101e-02	nan	nan
1.360000e+00	1.440000e+00	-1.475770e+00	-1.428780e+00	3.093362e-02	nan	nan
1.360000e+00	1.440000e+00	-1.428780e+00	-1.381790e+00	3.881798e-02	nan	nan
1.360000e+00	1.440000e+00	-1.381790e+00	-1.334800e+00	3.164745e-02	nan	nan
1.360000e+00	1.440000e+00	-1.334800e+00	-1.287810e+00	3.118078e-02	nan	nan
1.360000e+00	1.440000e+00	-1.287810e+00	-1.240820e+00	6.216830e-02	nan	nan
1.360000e+00	1.440000e+00	-1.240820e+00	-1.193830e+00	4.534695e-02	nan	nan
1.360000e+00	1.440000e+00	-1.193830e+00	-1.146840e+00	4.591388e-02	nan	nan
1.360000e+00	1.440000e+00	-1.146840e+00	-1.099850e+00	3.792009e-02	nan	nan
1.360000e+00	1.440000e+00	-1.099850e+00	-1.052860e+00	3.588885e-02	nan	nan
1.360000e+00	1.440000e+00	-1.052870e+00	-1.005880e+00	3.306667e-02	nan	nan
1.360000e+00	1.440000e+00	-1.005880e+00	-9.588904e-01	4.009278e-02	nan	nan
1.360000e+00	1.440000e+00	-9.588860e-01	-9.118964e-01	5.582465e-02	nan	nan
1.360000e+00	1.440000e+00	-9.118960e-01	-8.649064e-01	6.668002e-02	nan	nan
1.360000e+00	1.440000e+00	-8.649059e-01	-8.179163e-01	7.013644e-02	nan	nan
1.360000e+00	1.440000e+00	-8.179170e-01	-7.709274e-01	5.633055e-02	nan	nan
1.360000e+00	1.440000e+00	-7.709270e-01	-7.239374e-01	6.466812e-02	nan	nan
1.360000e+00	1.440000e+00	-7.239370e-01	-6.769474e-01	6.270657e-02	nan	nan
1.360000e+00	1.440000e+00	-6.769480e-01	-6.299584e-01	5.629698e-02	nan	nan
1.360000e+00	1.440000e+00	-6.299580e-01	-5.829684e-01	7.096912e-02	nan	nan
1.360000e+00	1.440000e+00	-5.829680e-01	-5.359784e-01	7.582087e-02	nan	nan
1.360000e+00	1.440000e+00	-5.359779e-01	-4.889882e-01	9.697656e-02	nan	nan
1.360000e+00	1.440000e+00	-4.889890e-01	-4.419993e-01	7.666118e-02	nan	nan
1.360000e+00	1.440000e+00	-4.419990e-01	-3.950092e-01	9.563599e-02	nan	nan
1.360000e+00	1.440000e+00	-3.950090e-01	-3.480193e-01	9.484592e-02	nan	nan
1.360000e+00	1.440000e+00	-3.480200e-01	-3.010302e-01	1.129607e-01	nan	nan
1.440000e+00	1.520000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.765050e+00	-4.718060e+00	2.360740e-04	nan	nan
1.440000e+00	1.520000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+00	1.520000e+00	-4.530100e+00	-4.483110e+00	2.383720e-04	nan	nan
1.440000e+00	1.520000e+00	-4.483110e+00	-4.436120e+00	2.360740e-04	nan	nan
1.440000e+00	1.520000e+00	-4.436120e+00	-4.389130e+00	2.383720e-04	nan	nan
1.440000e+00	1.520000e+00	-4.389130e+00	-4.342140e+00	4.744460e-04	nan	nan
1.440000e+00	1.520000e+00	-4.342140e+00	-4.295150e+00	4.642670e-04	nan	nan
1.440000e+00	1.520000e+00	-4.295150e+00	-4.248160e+00	4.649970e-04	nan	nan
1.440000e+00	1.520000e+00	-4.248160e+00	-4.201170e+00	2.321340e-04	nan	nan
1.440000e+00	1.520000e+00	-4.201180e+00	-4.154190e+00	2.328630e-04	nan	nan
1.440000e+00	1.520000e+00	-4.154190e+00	-4.107200e+00	9.472490e-04	nan	nan
1.440000e+00	1.520000e+00	-4.107200e+00	-4.060210e+00	9.310260e-04	nan	nan
1.440000e+00	1.520000e+00	-4.060210e+00	-4.013220e+00	2.321640e-04	nan	nan
1.440000e+00	1.520000e+00	-4.013220e+00	-3.966230e+00	9.325660e-04	nan	nan
1.440000e+00	1.520000e+00	-3.966230e+00	-3.919240e+00	1.394352e-03	nan	nan
1.440000e+00	1.520000e+00	-3.919240e+00	-3.872250e+00	7.038180e-04	nan	nan
1.440000e+00	1.520000e+00	-3.872250e+00	-3.825260e+00	1.406541e-03	nan	nan
1.440000e+00	1.520000e+00	-3.825260e+00	-3.778270e+00	2.804840e-03	nan	nan
1.440000e+00	1.520000e+00	-3.778270e+00	-3.731280e+00	3.730034e-03	nan	nan
1.440000e+00	1.520000e+00	-3.731280e+00	-3.684290e+00	3.961749e-03	nan	nan
1.440000e+00	1.520000e+00	-3.684290e+00	-3.637300e+00	1.168752e-03	nan	nan
1.440000e+00	1.520000e+00	-3.637300e+00	-3.590310e+00	2.810227e-03	nan	nan
1.440000e+00	1.520000e+00	-3.590310e+00	-3.543320e+00	6.301862e-03	nan	nan
1.440000e+00	1.520000e+00	-3.543320e+00	-3.496330e+00	5.377716e-03	nan	nan
1.440000e+00	1.520000e+00	-3.496330e+00	-3.449340e+00	4.223827e-03	nan	nan
1.440000e+00	1.520000e+00	-3.449340e+00	-3.402350e+00	7.349108e-03	nan	nan
1.440000e+00	1.520000e+00	-3.402350e+00	-3.355360e+00	1.054547e-02	nan	nan
1.440000e+00	1.520000e+00	-3.355360e+00	-3.308370e+00	1.284711e-02	nan	nan
1.440000e+00	1.520000e+00	-3.308370e+00	-3.261380e+00	5.186115e-03	nan	nan
1.440000e+00	1.520000e+00	-3.261380e+00	-3.214390e+00	9.392552e-03	nan	nan
1.440000e+00	1.520000e+00	-3.214390e+00	-3.167400e+00	7.242098e-03	nan	nan
1.440000e+00	1.520000e+00	-3.167400e+00	-3.120410e+00	1.171307e-02	nan	nan
1.440000e+00	1.520000e+00	-3.120410e+00	-3.073420e+00	1.123902e-02	nan	nan
1.440000e+00	1.520000e+00	-3.073420e+00	-3.026430e+00	1.105023e-02	nan	nan
1.440000e+00	1.520000e+00	-3.026430e+00	-2.979440e+00	9.348160e-03	nan	nan
1.440000e+00	1.520000e+00	-2.979440e+00	-2.932450e+00	7.043887e-03	nan	nan
1.440000e+00	1.520000e+00	-2.932450e+00	-2.885460e+00	1.499440e-02	nan	nan
1.440000e+00	1.520000e+00	-2.885460e+00	-2.838470e+00	7.954114e-03	nan	nan
1.440000e+00	1.520000e+00	-2.838470e+00	-2.791480e+00	1.270000e-02	nan	nan
1.440000e+00	1.520000e+00	-2.791480e+00	-2.744490e+00	1.639627e-02	nan	nan
1.440000e+00	1.520000e+00	-2.744490e+00	-2.697500e+00	1.126957e-02	nan	nan
1.440000e+00	1.520000e+00	-2.697500e+00	-2.650510e+00	1.292623e-02	nan	nan
1.440000e+00	1.520000e+00	-2.650510e+00	-2.603520e+00	1.740273e-02	nan	nan
1.440000e+00	1.520000e+00	-2.603530e+00	-2.556540e+00	2.111734e-02	nan	nan
1.440000e+00	1.520000e+00	-2.556540e+00	-2.509550e+00	1.876016e-02	nan	nan
1.440000e+00	1.520000e+00	-2.509550e+00	-2.462560e+00	2.113316e-02	nan	nan
1.440000e+00	1.520000e+00	-2.462560e+00	-2.415570e+00	2.175666e-02	nan	nan
1.440000e+00	1.520000e+00	-2.415570e+00	-2.368580e+00	2.150896e-02	nan	nan
1.440000e+00	1.520000e+00	-2.368580e+00	-2.321590e+00	1.920583e-02	nan	nan
1.440000e+00	1.520000e+00	-2.321590e+00	-2.274600e+00	2.319347e-02	nan	nan
1.440000e+00	1.520000e+00	-2.274600e+00	-2.227610e+00	1.595478e-02	nan	nan
1.440000e+00	1.520000e+00	-2.227610e+00	-2.180620e+00	2.393681e-02	nan	nan
1.440000e+00	1.520000e+00	-2.180620e+00	-2.133630e+00	2.419217e-02	nan	nan
1.440000e+00	1.520000e+00	-2.133630e+00	-2.086640e+00	1.666280e-02	nan	nan
1.440000e+00	1.520000e+00	-2.086640e+00	-2.039650e+00	2.155480e-02	nan	nan
1.440000e+00	1.520000e+00	-2.039650e+00	-1.992660e+00	3.317441e-02	nan	nan
1.440000e+00	1.520000e+00	-1.992660e+00	-1.945670e+00	2.412733e-02	nan	nan
1.440000e+00	1.520000e+00	-1.945670e+00	-1.898680e+00	2.817861e-02	nan	nan
1.440000e+00	1.520000e+00	-1.898680e+00	-1.851690e+00	2.745434e-02	nan	nan
1.440000e+00	1.520000e+00	-1.851690e+00	-1.804700e+00	2.417616e-02	nan	nan
1.440000e+00	1.520000e+00	-1.804700e+00	-1.757710e+00	2.059419e-02	nan	nan
1.440000e+00	1.520000e+00	-1.757710e+00	-1.710720e+00	2.156559e-02	nan	nan
1.440000e+00	1.520000e+00	-1.710720e+00	-1.663730e+00	2.607911e-02	nan	nan
1.440000e+00	1.520000e+00	-1.663730e+00	-1.616740e+00	2.485116e-02	nan	nan
1.440000e+00	1.520000e+00	-1.616740e+00	-1.569750e+00	3.501366e-02	nan	nan
1.440000e+00	1.520000e+00	-1.569750e+00	-1.522760e+00	3.510145e-02	nan	nan
1.440000e+00	1.520000e+00	-1.522760e+00	-1.475770e+00	2.507315e-02	nan	nan
1.440000e+00	1.520000e+00	-1.475770e+00	-1.428780e+00	3.487996e-02	nan	nan
1.440000e+00	1.520000e+00	-1.428780e+00	-1.381790e+00	3.091763e-02	nan	nan
1.440000e+00	1.520000e+00	-1.381790e+00	-1.334800e+00	4.900635e-02	nan	nan
1.440000e+00	1.520000e+00	-1.334800e+00	-1.287810e+00	5.433714e-02	nan	nan
1.440000e+00	1.520000e+00	-1.287810e+00	-1.240820e+00	3.503543e-02	nan	nan
1.440000e+00	1.520000e+00	-1.240820e+00	-1.193830e+00	4.957280e-02	nan	nan
1.440000e+00	1.520000e+00	-1.193830e+00	-1.146840e+00	5.138385e-02	nan	nan
1.440000e+00	1.520000e+00	-1.146840e+00	-1.099850e+00	5.481839e-02	nan	nan
1.440000e+00	1.520000e+00	-1.099850e+00	-1.052860e+00	5.427162e-02	nan	nan
1.440000e+00	1.520000e+00	-1.052870e+00	-1.005880e+00	5.434914e-02	nan	nan
1.440000e+00	1.520000e+00	-1.005880e+00	-9.588904e-01	5.721160e-02	nan	nan
1.440000e+00	1.520000e+00	-9.588860e-01	-9.118964e-01	6.198575e-02	nan	nan
1.440000e+00	1.520000e+00	-9.118960e-01	-8.649064e-01	6.335840e-02	nan	nan
1.440000e+00	1.520000e+00	-8.649059e-01	-8.179163e-01	4.622819e-02	nan	nan
1.440000e+00	1.520000e+00	-8.179170e-01	-7.709274e-01	5.989724e-02	nan	nan
1.440000e+00	1.520000e+00	-7.709270e-01	-7.239374e-01	6.847900e-02	nan	nan
1.440000e+00	1.520000e+00	-7.239370e-01	-6.769474e-01	6.995969e-02	nan	nan
1.440000e+00	1.520000e+00	-6.769480e-01	-6.299584e-01	5.933805e-02	nan	nan
1.440000e+00	1.520000e+00	-6.299580e-01	-5.829684e-01	6.323273e-02	nan	nan
1.440000e+00	1.520000e+00	-5.829680e-01	-5.359784e-01	7.304509e-02	nan	nan
1.440000e+00	1.520000e+00	-5.359779e-01	-4.889882e-01	6.440962e-02	nan	nan
1.440000e+00	1.520000e+00	-4.889890e-01	-4.419993e-01	6.750991e-02	nan	nan
1.440000e+00	1.520000e+00	-4.419990e-01	-3.950092e-01	8.274170e-02	nan	nan
1.440000e+00	1.520000e+00	-3.950090e-01	-3.480193e-01	6.761592e-02	nan	nan
1.440000e+00	1.520000e+00	-3.480200e-01	-3.010302e-01	9.421913e-02	nan	nan
1.520000e+00	1.600000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.765050e+00	-4.718060e+00	2.321340e-04	nan	nan
1.520000e+00	1.600000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+00	1.600000e+00	-4.389130e+00	-4.342140e+00	2.360740e-04	nan	nan
1.520000e+00	1.600000e+00	-4.342140e+00	-4.295150e+00	2.380650e-04	nan	nan
1.520000e+00	1.600000e+00	-4.295150e+00	-4.248160e+00	9.345570e-04	nan	nan
1.520000e+00	1.600000e+00	-4.248160e+00	-4.201170e+00	3.963179e-03	nan	nan
1.520000e+00	1.600000e+00	-4.201180e+00	-4.154190e+00	4.193775e-03	nan	nan
1.520000e+00	1.600000e+00	-4.154190e+00	-4.107200e+00	1.402385e-03	nan	nan
1.520000e+00	1.600000e+00	-4.107200e+00	-4.060210e+00	9.472490e-04	nan	nan
1.520000e+00	1.600000e+00	-4.060210e+00	-4.013220e+00	2.571529e-03	nan	nan
1.520000e+00	1.600000e+00	-4.013220e+00	-3.966230e+00	1.901270e-03	nan	nan
1.520000e+00	1.600000e+00	-3.966230e+00	-3.919240e+00	2.838734e-03	nan	nan
1.520000e+00	1.600000e+00	-3.919240e+00	-3.872250e+00	1.888482e-03	nan	nan
1.520000e+00	1.600000e+00	-3.872250e+00	-3.825260e+00	2.113677e-03	nan	nan
1.520000e+00	1.600000e+00	-3.825260e+00	-3.778270e+00	3.298220e-03	nan	nan
1.520000e+00	1.600000e+00	-3.778270e+00	-3.731280e+00	4.430355e-03	nan	nan
1.520000e+00	1.600000e+00	-3.731280e+00	-3.684290e+00	7.036505e-03	nan	nan
1.520000e+00	1.600000e+00	-3.684290e+00	-3.637300e+00	4.481723e-03	nan	nan
1.520000e+00	1.600000e+00	-3.637300e+00	-3.590310e+00	2.361927e-03	nan	nan
1.520000e+00	1.600000e+00	-3.590310e+00	-3.543320e+00	4.436761e-03	nan	nan
1.520000e+00	1.600000e+00	-3.543320e+00	-3.496330e+00	5.618775e-03	nan	nan
1.520000e+00	1.600000e+00	-3.496330e+00	-3.449340e+00	8.222013e-03	nan	nan
1.520000e+00	1.600000e+00	-3.449340e+00	-3.402350e+00	1.715327e-02	nan	nan
1.520000e+00	1.600000e+00	-3.402350e+00	-3.355360e+00	1.011062e-02	nan	nan
1.520000e+00	1.600000e+00	-3.355360e+00	-3.308370e+00	1.450398e-02	nan	nan
1.520000e+00	1.600000e+00	-3.308370e+00	-3.261380e+00	1.312062e-02	nan	nan
1.520000e+00	1.600000e+00	-3.261380e+00	-3.214390e+00	1.099466e-02	nan	nan
1.520000e+00	1.600000e+00	-3.214390e+00	-3.167400e+00	1.054704e-02	nan	nan
1.520000e+00	1.600000e+00	-3.167400e+00	-3.120410e+00	1.028895e-02	nan	nan
1.520000e+00	1.600000e+00	-3.120410e+00	-3.073420e+00	9.123173e-03	nan	nan
1.520000e+00	1.600000e+00	-3.073420e+00	-3.026430e+00	8.895580e-03	nan	nan
1.520000e+00	1.600000e+00	-3.026430e+00	-2.979440e+00	9.168065e-03	nan	nan
1.520000e+00	1.600000e+00	-2.979440e+00	-2.932450e+00	9.125042e-03	nan	nan
1.520000e+00	1.600000e+00	-2.932450e+00	-2.885460e+00	1.195192e-02	nan	nan
1.520000e+00	1.600000e+00	-2.885460e+00	-2.838470e+00	7.740828e-03	nan	nan
1.520000e+00	1.600000e+00	-2.838470e+00	-2.791480e+00	9.607366e-03	nan	nan
1.520000e+00	1.600000e+00	-2.791480e+00	-2.744490e+00	9.179092e-03	nan	nan
1.520000e+00	1.600000e+00	-2.744490e+00	-2.697500e+00	1.266435e-02	nan	nan
1.520000e+00	1.600000e+00	-2.697500e+00	-2.650510e+00	1.454133e-02	nan	nan
1.520000e+00	1.600000e+00	-2.650510e+00	-2.603520e+00	1.528143e-02	nan	nan
1.520000e+00	1.600000e+00	-2.603530e+00	-2.556540e+00	1.384799e-02	nan	nan
1.520000e+00	1.600000e+00	-2.556540e+00	-2.509550e+00	2.236948e-02	nan	nan
1.520000e+00	1.600000e+00	-2.509550e+00	-2.462560e+00	1.690880e-02	nan	nan
1.520000e+00	1.600000e+00	-2.462560e+00	-2.415570e+00	1.546801e-02	nan	nan
1.520000e+00	1.600000e+00	-2.415570e+00	-2.368580e+00	2.023026e-02	nan	nan
1.520000e+00	1.600000e+00	-2.368580e+00	-2.321590e+00	2.267078e-02	nan	nan
1.520000e+00	1.600000e+00	-2.321590e+00	-2.274600e+00	1.710806e-02	nan	nan
1.520000e+00	1.600000e+00	-2.274600e+00	-2.227610e+00	2.372058e-02	nan	nan
1.520000e+00	1.600000e+00	-2.227610e+00	-2.180620e+00	2.438579e-02	nan	nan
1.520000e+00	1.600000e+00	-2.180620e+00	-2.133630e+00	2.140621e-02	nan	nan
1.520000e+00	1.600000e+00	-2.133630e+00	-2.086640e+00	3.463680e-02	nan	nan
1.520000e+00	1.600000e+00	-2.086640e+00	-2.039650e+00	3.262364e-02	nan	nan
1.520000e+00	1.600000e+00	-2.039650e+00	-1.992660e+00	2.990797e-02	nan	nan
1.520000e+00	1.600000e+00	-1.992660e+00	-1.945670e+00	2.965579e-02	nan	nan
1.520000e+00	1.600000e+00	-1.945670e+00	-1.898680e+00	1.646205e-02	nan	nan
1.520000e+00	1.600000e+00	-1.898680e+00	-1.851690e+00	1.925109e-02	nan	nan
1.520000e+00	1.600000e+00	-1.851690e+00	-1.804700e+00	2.370131e-02	nan	nan
1.520000e+00	1.600000e+00	-1.804700e+00	-1.757710e+00	2.293616e-02	nan	nan
1.520000e+00	1.600000e+00	-1.757710e+00	-1.710720e+00	3.187219e-02	nan	nan
1.520000e+00	1.600000e+00	-1.710720e+00	-1.663730e+00	2.469449e-02	nan	nan
1.520000e+00	1.600000e+00	-1.663730e+00	-1.616740e+00	3.115813e-02	nan	nan
1.520000e+00	1.600000e+00	-1.616740e+00	-1.569750e+00	2.974201e-02	nan	nan
1.520000e+00	1.600000e+00	-1.569750e+00	-1.522760e+00	3.222385e-02	nan	nan
1.520000e+00	1.600000e+00	-1.522760e+00	-1.475770e+00	3.695134e-02	nan	nan
1.520000e+00	1.600000e+00	-1.475770e+00	-1.428780e+00	3.272260e-02	nan	nan
1.520000e+00	1.600000e+00	-1.428780e+00	-1.381790e+00	3.317270e-02	nan	nan
1.520000e+00	1.600000e+00	-1.381790e+00	-1.334800e+00	3.229848e-02	nan	nan
1.520000e+00	1.600000e+00	-1.334800e+00	-1.287810e+00	3.757495e-02	nan	nan
1.520000e+00	1.600000e+00	-1.287810e+00	-1.240820e+00	3.256448e-02	nan	nan
1.520000e+00	1.600000e+00	-1.240820e+00	-1.193830e+00	3.956089e-02	nan	nan
1.520000e+00	1.600000e+00	-1.193830e+00	-1.146840e+00	5.127462e-02	nan	nan
1.520000e+00	1.600000e+00	-1.146840e+00	-1.099850e+00	3.892713e-02	nan	nan
1.520000e+00	1.600000e+00	-1.099850e+00	-1.052860e+00	4.149678e-02	nan	nan
1.520000e+00	1.600000e+00	-1.052870e+00	-1.005880e+00	4.284546e-02	nan	nan
1.520000e+00	1.600000e+00	-1.005880e+00	-9.588904e-01	4.170680e-02	nan	nan
1.520000e+00	1.600000e+00	-9.588860e-01	-9.118964e-01	5.788481e-02	nan	nan
1.520000e+00	1.600000e+00	-9.118960e-01	-8.649064e-01	5.886387e-02	nan	nan
1.520000e+00	1.600000e+00	-8.649059e-01	-8.179163e-01	4.623044e-02	nan	nan
1.520000e+00	1.600000e+00	-8.179170e-01	-7.709274e-01	4.784353e-02	nan	nan
1.520000e+00	1.600000e+00	-7.709270e-01	-7.239374e-01	5.170951e-02	nan	nan
1.520000e+00	1.600000e+00	-7.239370e-01	-6.769474e-01	5.703760e-02	nan	nan
1.520000e+00	1.600000e+00	-6.769480e-01	-6.299584e-01	4.283999e-02	nan	nan
1.520000e+00	1.600000e+00	-6.299580e-01	-5.829684e-01	5.147389e-02	nan	nan
1.520000e+00	1.600000e+00	-5.829680e-01	-5.359784e-01	6.377822e-02	nan	nan
1.520000e+00	1.600000e+00	-5.359779e-01	-4.889882e-01	7.550893e-02	nan	nan
1.520000e+00	1.600000e+00	-4.889890e-01	-4.419993e-01	8.646475e-02	nan	nan
1.520000e+00	1.600000e+00	-4.419990e-01	-3.950092e-01	6.055397e-02	nan	nan
1.520000e+00	1.600000e+00	-3.950090e-01	-3.480193e-01	8.898932e-02	nan	nan
1.520000e+00	1.600000e+00	-3.480200e-01	-3.010302e-01	9.657191e-02	nan	nan
1.600000e+00	1.680000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.765050e+00	-4.718060e+00	2.324400e-04	nan	nan
1.600000e+00	1.680000e+00	-4.718060e+00	-4.671070e+00	2.328630e-04	nan	nan
1.600000e+00	1.680000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.530100e+00	-4.483110e+00	2.360740e-04	nan	nan
1.600000e+00	1.680000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.389130e+00	-4.342140e+00	2.380650e-04	nan	nan
1.600000e+00	1.680000e+00	-4.342140e+00	-4.295150e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+00	1.680000e+00	-4.295150e+00	-4.248160e+00	7.085710e-04	nan	nan
1.600000e+00	1.680000e+00	-4.248160e+00	-4.201170e+00	7.040980e-04	nan	nan
1.600000e+00	1.680000e+00	-4.201180e+00	-4.154190e+00	1.876512e-03	nan	nan
1.600000e+00	1.680000e+00	-4.154190e+00	-4.107200e+00	9.414340e-04	nan	nan
1.600000e+00	1.680000e+00	-4.107200e+00	-4.060210e+00	2.321340e-04	nan	nan
1.600000e+00	1.680000e+00	-4.060210e+00	-4.013220e+00	1.174788e-03	nan	nan
1.600000e+00	1.680000e+00	-4.013220e+00	-3.966230e+00	9.387680e-04	nan	nan
1.600000e+00	1.680000e+00	-3.966230e+00	-3.919240e+00	1.635897e-03	nan	nan
1.600000e+00	1.680000e+00	-3.919240e+00	-3.872250e+00	4.435175e-03	nan	nan
1.600000e+00	1.680000e+00	-3.872250e+00	-3.825260e+00	1.400859e-03	nan	nan
1.600000e+00	1.680000e+00	-3.825260e+00	-3.778270e+00	3.980905e-03	nan	nan
1.600000e+00	1.680000e+00	-3.778270e+00	-3.731280e+00	5.384529e-03	nan	nan
1.600000e+00	1.680000e+00	-3.731280e+00	-3.684290e+00	2.332845e-03	nan	nan
1.600000e+00	1.680000e+00	-3.684290e+00	-3.637300e+00	1.876258e-03	nan	nan
1.600000e+00	1.680000e+00	-3.637300e+00	-3.590310e+00	3.511324e-03	nan	nan
1.600000e+00	1.680000e+00	-3.590310e+00	-3.543320e+00	4.215919e-03	nan	nan
1.600000e+00	1.680000e+00	-3.543320e+00	-3.496330e+00	4.703343e-03	nan	nan
1.600000e+00	1.680000e+00	-3.496330e+00	-3.449340e+00	5.652698e-03	nan	nan
1.600000e+00	1.680000e+00	-3.449340e+00	-3.402350e+00	3.514297e-03	nan	nan
1.600000e+00	1.680000e+00	-3.402350e+00	-3.355360e+00	8.186205e-03	nan	nan
1.600000e+00	1.680000e+00	-3.355360e+00	-3.308370e+00	7.951661e-03	nan	nan
1.600000e+00	1.680000e+00	-3.308370e+00	-3.261380e+00	8.641162e-03	nan	nan
1.600000e+00	1.680000e+00	-3.261380e+00	-3.214390e+00	9.853587e-03	nan	nan
1.600000e+00	1.680000e+00	-3.214390e+00	-3.167400e+00	9.382507e-03	nan	nan
1.600000e+00	1.680000e+00	-3.167400e+00	-3.120410e+00	1.361128e-02	nan	nan
1.600000e+00	1.680000e+00	-3.120410e+00	-3.073420e+00	1.389854e-02	nan	nan
1.600000e+00	1.680000e+00	-3.073420e+00	-3.026430e+00	1.127249e-02	nan	nan
1.600000e+00	1.680000e+00	-3.026430e+00	-2.979440e+00	1.427327e-02	nan	nan
1.600000e+00	1.680000e+00	-2.979440e+00	-2.932450e+00	1.240795e-02	nan	nan
1.600000e+00	1.680000e+00	-2.932450e+00	-2.885460e+00	1.052365e-02	nan	nan
1.600000e+00	1.680000e+00	-2.885460e+00	-2.838470e+00	1.974952e-02	nan	nan
1.600000e+00	1.680000e+00	-2.838470e+00	-2.791480e+00	1.125247e-02	nan	nan
1.600000e+00	1.680000e+00	-2.791480e+00	-2.744490e+00	1.730172e-02	nan	nan
1.600000e+00	1.680000e+00	-2.744490e+00	-2.697500e+00	1.495267e-02	nan	nan
1.600000e+00	1.680000e+00	-2.697500e+00	-2.650510e+00	1.102050e-02	nan	nan
1.600000e+00	1.680000e+00	-2.650510e+00	-2.603520e+00	2.299523e-02	nan	nan
1.600000e+00	1.680000e+00	-2.603530e+00	-2.556540e+00	2.275801e-02	nan	nan
1.600000e+00	1.680000e+00	-2.556540e+00	-2.509550e+00	1.848160e-02	nan	nan
1.600000e+00	1.680000e+00	-2.509550e+00	-2.462560e+00	1.640581e-02	nan	nan
1.600000e+00	1.680000e+00	-2.462560e+00	-2.415570e+00	1.263896e-02	nan	nan
1.600000e+00	1.680000e+00	-2.415570e+00	-2.368580e+00	1.642830e-02	nan	nan
1.600000e+00	1.680000e+00	-2.368580e+00	-2.321590e+00	1.708318e-02	nan	nan
1.600000e+00	1.680000e+00	-2.321590e+00	-2.274600e+00	2.250271e-02	nan	nan
1.600000e+00	1.680000e+00	-2.274600e+00	-2.227610e+00	2.642167e-02	nan	nan
1.600000e+00	1.680000e+00	-2.227610e+00	-2.180620e+00	2.765734e-02	nan	nan
1.600000e+00	1.680000e+00	-2.180620e+00	-2.133630e+00	2.875197e-02	nan	nan
1.600000e+00	1.680000e+00	-2.133630e+00	-2.086640e+00	1.803383e-02	nan	nan
1.600000e+00	1.680000e+00	-2.086640e+00	-2.039650e+00	2.134403e-02	nan	nan
1.600000e+00	1.680000e+00	-2.039650e+00	-1.992660e+00	3.003722e-02	nan	nan
1.600000e+00	1.680000e+00	-1.992660e+00	-1.945670e+00	2.645168e-02	nan	nan
1.600000e+00	1.680000e+00	-1.945670e+00	-1.898680e+00	1.987961e-02	nan	nan
1.600000e+00	1.680000e+00	-1.898680e+00	-1.851690e+00	2.933305e-02	nan	nan
1.600000e+00	1.680000e+00	-1.851690e+00	-1.804700e+00	2.081459e-02	nan	nan
1.600000e+00	1.680000e+00	-1.804700e+00	-1.757710e+00	2.514585e-02	nan	nan
1.600000e+00	1.680000e+00	-1.757710e+00	-1.710720e+00	1.903108e-02	nan	nan
1.600000e+00	1.680000e+00	-1.710720e+00	-1.663730e+00	1.850358e-02	nan	nan
1.600000e+00	1.680000e+00	-1.663730e+00	-1.616740e+00	2.300151e-02	nan	nan
1.600000e+00	1.680000e+00	-1.616740e+00	-1.569750e+00	2.486971e-02	nan	nan
1.600000e+00	1.680000e+00	-1.569750e+00	-1.522760e+00	2.848258e-02	nan	nan
1.600000e+00	1.680000e+00	-1.522760e+00	-1.475770e+00	2.992631e-02	nan	nan
1.600000e+00	1.680000e+00	-1.475770e+00	-1.428780e+00	2.700734e-02	nan	nan
1.600000e+00	1.680000e+00	-1.428780e+00	-1.381790e+00	3.442903e-02	nan	nan
1.600000e+00	1.680000e+00	-1.381790e+00	-1.334800e+00	3.481507e-02	nan	nan
1.600000e+00	1.680000e+00	-1.334800e+00	-1.287810e+00	3.687532e-02	nan	nan
1.600000e+00	1.680000e+00	-1.287810e+00	-1.240820e+00	3.710584e-02	nan	nan
1.600000e+00	1.680000e+00	-1.240820e+00	-1.193830e+00	3.216936e-02	nan	nan
1.600000e+00	1.680000e+00	-1.193830e+00	-1.146840e+00	3.190183e-02	nan	nan
1.600000e+00	1.680000e+00	-1.146840e+00	-1.099850e+00	3.271725e-02	nan	nan
1.600000e+00	1.680000e+00	-1.099850e+00	-1.052860e+00	3.413680e-02	nan	nan
1.600000e+00	1.680000e+00	-1.052870e+00	-1.005880e+00	3.823078e-02	nan	nan
1.600000e+00	1.680000e+00	-1.005880e+00	-9.588904e-01	4.646799e-02	nan	nan
1.600000e+00	1.680000e+00	-9.588860e-01	-9.118964e-01	4.151562e-02	nan	nan
1.600000e+00	1.680000e+00	-9.118960e-01	-8.649064e-01	3.939252e-02	nan	nan
1.600000e+00	1.680000e+00	-8.649059e-01	-8.179163e-01	4.734039e-02	nan	nan
1.600000e+00	1.680000e+00	-8.179170e-01	-7.709274e-01	3.833361e-02	nan	nan
1.600000e+00	1.680000e+00	-7.709270e-01	-7.239374e-01	3.728585e-02	nan	nan
1.600000e+00	1.680000e+00	-7.239370e-01	-6.769474e-01	5.279172e-02	nan	nan
1.600000e+00	1.680000e+00	-6.769480e-01	-6.299584e-01	4.994524e-02	nan	nan
1.600000e+00	1.680000e+00	-6.299580e-01	-5.829684e-01	7.267164e-02	nan	nan
1.600000e+00	1.680000e+00	-5.829680e-01	-5.359784e-01	6.364021e-02	nan	nan
1.600000e+00	1.680000e+00	-5.359779e-01	-4.889882e-01	6.281818e-02	nan	nan
1.600000e+00	1.680000e+00	-4.889890e-01	-4.419993e-01	6.679110e-02	nan	nan
1.600000e+00	1.680000e+00	-4.419990e-01	-3.950092e-01	7.148163e-02	nan	nan
1.600000e+00	1.680000e+00	-3.950090e-01	-3.480193e-01	7.611244e-02	nan	nan
1.600000e+00	1.680000e+00	-3.480200e-01	-3.010302e-01	7.640292e-02	nan	nan
1.680000e+00	1.760000e+00	-5.000000e+00	-4.953010e+00	1.641390e-03	nan	nan
1.680000e+00	1.760000e+00	-4.953010e+00	-4.906020e+00	4.689690e-04	nan	nan
1.680000e+00	1.760000e+00	-4.906020e+00	-4.859030e+00	2.344850e-04	nan	nan
1.680000e+00	1.760000e+00	-4.859030e+00	-4.812040e+00	4.689690e-04	nan	nan
1.680000e+00	1.760000e+00	-4.812040e+00	-4.765050e+00	2.344850e-04	nan	nan
1.680000e+00	1.760000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.577090e+00	-4.530100e+00	2.321640e-04	nan	nan
1.680000e+00	1.760000e+00	-4.530100e+00	-4.483110e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.483110e+00	-4.436120e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.436120e+00	-4.389130e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.389130e+00	-4.342140e+00	2.321340e-04	nan	nan
1.680000e+00	1.760000e+00	-4.342140e+00	-4.295150e+00	4.660290e-04	nan	nan
1.680000e+00	1.760000e+00	-4.295150e+00	-4.248160e+00	2.335359e-03	nan	nan
1.680000e+00	1.760000e+00	-4.248160e+00	-4.201170e+00	1.635174e-03	nan	nan
1.680000e+00	1.760000e+00	-4.201180e+00	-4.154190e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.760000e+00	-4.154190e+00	-4.107200e+00	1.632398e-03	nan	nan
1.680000e+00	1.760000e+00	-4.107200e+00	-4.060210e+00	9.311920e-04	nan	nan
1.680000e+00	1.760000e+00	-4.060210e+00	-4.013220e+00	3.267368e-03	nan	nan
1.680000e+00	1.760000e+00	-4.013220e+00	-3.966230e+00	4.497065e-03	nan	nan
1.680000e+00	1.760000e+00	-3.966230e+00	-3.919240e+00	4.014608e-03	nan	nan
1.680000e+00	1.760000e+00	-3.919240e+00	-3.872250e+00	3.059446e-03	nan	nan
1.680000e+00	1.760000e+00	-3.872250e+00	-3.825260e+00	2.817851e-03	nan	nan
1.680000e+00	1.760000e+00	-3.825260e+00	-3.778270e+00	4.458478e-03	nan	nan
1.680000e+00	1.760000e+00	-3.778270e+00	-3.731280e+00	2.836383e-03	nan	nan
1.680000e+00	1.760000e+00	-3.731280e+00	-3.684290e+00	2.832142e-03	nan	nan
1.680000e+00	1.760000e+00	-3.684290e+00	-3.637300e+00	5.155298e-03	nan	nan
1.680000e+00	1.760000e+00	-3.637300e+00	-3.590310e+00	2.579591e-03	nan	nan
1.680000e+00	1.760000e+00	-3.590310e+00	-3.543320e+00	6.331751e-03	nan	nan
1.680000e+00	1.760000e+00	-3.543320e+00	-3.496330e+00	3.968648e-03	nan	nan
1.680000e+00	1.760000e+00	-3.496330e+00	-3.449340e+00	8.674675e-03	nan	nan
1.680000e+00	1.760000e+00	-3.449340e+00	-3.402350e+00	6.579465e-03	nan	nan
1.680000e+00	1.760000e+00	-3.402350e+00	-3.355360e+00	5.162540e-03	nan	nan
1.680000e+00	1.760000e+00	-3.355360e+00	-3.308370e+00	4.664004e-03	nan	nan
1.680000e+00	1.760000e+00	-3.308370e+00	-3.261380e+00	1.456205e-02	nan	nan
1.680000e+00	1.760000e+00	-3.261380e+00	-3.214390e+00	9.136918e-03	nan	nan
1.680000e+00	1.760000e+00	-3.214390e+00	-3.167400e+00	5.632354e-03	nan	nan
1.680000e+00	1.760000e+00	-3.167400e+00	-3.120410e+00	1.057465e-02	nan	nan
1.680000e+00	1.760000e+00	-3.120410e+00	-3.073420e+00	4.691951e-03	nan	nan
1.680000e+00	1.760000e+00	-3.073420e+00	-3.026430e+00	1.459165e-02	nan	nan
1.680000e+00	1.760000e+00	-3.026430e+00	-2.979440e+00	1.150773e-02	nan	nan
1.680000e+00	1.760000e+00	-2.979440e+00	-2.932450e+00	8.689975e-03	nan	nan
1.680000e+00	1.760000e+00	-2.932450e+00	-2.885460e+00	1.411424e-02	nan	nan
1.680000e+00	1.760000e+00	-2.885460e+00	-2.838470e+00	1.453565e-02	nan	nan
1.680000e+00	1.760000e+00	-2.838470e+00	-2.791480e+00	1.146496e-02	nan	nan
1.680000e+00	1.760000e+00	-2.791480e+00	-2.744490e+00	1.267482e-02	nan	nan
1.680000e+00	1.760000e+00	-2.744490e+00	-2.697500e+00	1.691433e-02	nan	nan
1.680000e+00	1.760000e+00	-2.697500e+00	-2.650510e+00	1.636749e-02	nan	nan
1.680000e+00	1.760000e+00	-2.650510e+00	-2.603520e+00	1.691314e-02	nan	nan
1.680000e+00	1.760000e+00	-2.603530e+00	-2.556540e+00	2.152323e-02	nan	nan
1.680000e+00	1.760000e+00	-2.556540e+00	-2.509550e+00	2.068386e-02	nan	nan
1.680000e+00	1.760000e+00	-2.509550e+00	-2.462560e+00	2.138611e-02	nan	nan
1.680000e+00	1.760000e+00	-2.462560e+00	-2.415570e+00	2.250012e-02	nan	nan
1.680000e+00	1.760000e+00	-2.415570e+00	-2.368580e+00	1.435918e-02	nan	nan
1.680000e+00	1.760000e+00	-2.368580e+00	-2.321590e+00	2.817420e-02	nan	nan
1.680000e+00	1.760000e+00	-2.321590e+00	-2.274600e+00	2.162678e-02	nan	nan
1.680000e+00	1.760000e+00	-2.274600e+00	-2.227610e+00	3.577198e-02	nan	nan
1.680000e+00	1.760000e+00	-2.227610e+00	-2.180620e+00	2.549788e-02	nan	nan
1.680000e+00	1.760000e+00	-2.180620e+00	-2.133630e+00	3.155513e-02	nan	nan
1.680000e+00	1.760000e+00	-2.133630e+00	-2.086640e+00	2.516314e-02	nan	nan
1.680000e+00	1.760000e+00	-2.086640e+00	-2.039650e+00	2.883207e-02	nan	nan
1.680000e+00	1.760000e+00	-2.039650e+00	-1.992660e+00	3.532091e-02	nan	nan
1.680000e+00	1.760000e+00	-1.992660e+00	-1.945670e+00	3.594592e-02	nan	nan
1.680000e+00	1.760000e+00	-1.945670e+00	-1.898680e+00	2.674999e-02	nan	nan
1.680000e+00	1.760000e+00	-1.898680e+00	-1.851690e+00	2.411374e-02	nan	nan
1.680000e+00	1.760000e+00	-1.851690e+00	-1.804700e+00	1.756592e-02	nan	nan
1.680000e+00	1.760000e+00	-1.804700e+00	-1.757710e+00	1.808212e-02	nan	nan
1.680000e+00	1.760000e+00	-1.757710e+00	-1.710720e+00	2.157699e-02	nan	nan
1.680000e+00	1.760000e+00	-1.710720e+00	-1.663730e+00	2.482225e-02	nan	nan
1.680000e+00	1.760000e+00	-1.663730e+00	-1.616740e+00	2.440811e-02	nan	nan
1.680000e+00	1.760000e+00	-1.616740e+00	-1.569750e+00	4.167175e-02	nan	nan
1.680000e+00	1.760000e+00	-1.569750e+00	-1.522760e+00	3.334974e-02	nan	nan
1.680000e+00	1.760000e+00	-1.522760e+00	-1.475770e+00	4.578997e-02	nan	nan
1.680000e+00	1.760000e+00	-1.475770e+00	-1.428780e+00	3.354829e-02	nan	nan
1.680000e+00	1.760000e+00	-1.428780e+00	-1.381790e+00	3.217059e-02	nan	nan
1.680000e+00	1.760000e+00	-1.381790e+00	-1.334800e+00	2.792384e-02	nan	nan
1.680000e+00	1.760000e+00	-1.334800e+00	-1.287810e+00	2.935344e-02	nan	nan
1.680000e+00	1.760000e+00	-1.287810e+00	-1.240820e+00	2.538416e-02	nan	nan
1.680000e+00	1.760000e+00	-1.240820e+00	-1.193830e+00	4.355000e-02	nan	nan
1.680000e+00	1.760000e+00	-1.193830e+00	-1.146840e+00	4.584133e-02	nan	nan
1.680000e+00	1.760000e+00	-1.146840e+00	-1.099850e+00	3.547921e-02	nan	nan
1.680000e+00	1.760000e+00	-1.099850e+00	-1.052860e+00	4.980920e-02	nan	nan
1.680000e+00	1.760000e+00	-1.052870e+00	-1.005880e+00	3.771140e-02	nan	nan
1.680000e+00	1.760000e+00	-1.005880e+00	-9.588904e-01	3.722729e-02	nan	nan
1.680000e+00	1.760000e+00	-9.588860e-01	-9.118964e-01	3.989247e-02	nan	nan
1.680000e+00	1.760000e+00	-9.118960e-01	-8.649064e-01	4.658608e-02	nan	nan
1.680000e+00	1.760000e+00	-8.649059e-01	-8.179163e-01	5.002460e-02	nan	nan
1.680000e+00	1.760000e+00	-8.179170e-01	-7.709274e-01	5.272941e-02	nan	nan
1.680000e+00	1.760000e+00	-7.709270e-01	-7.239374e-01	5.259348e-02	nan	nan
1.680000e+00	1.760000e+00	-7.239370e-01	-6.769474e-01	6.206531e-02	nan	nan
1.680000e+00	1.760000e+00	-6.769480e-01	-6.299584e-01	5.797669e-02	nan	nan
1.680000e+00	1.760000e+00	-6.299580e-01	-5.829684e-01	6.592032e-02	nan	nan
1.680000e+00	1.760000e+00	-5.829680e-01	-5.359784e-01	5.847515e-02	nan	nan
1.680000e+00	1.760000e+00	-5.359779e-01	-4.889882e-01	7.716296e-02	nan	nan
1.680000e+00	1.760000e+00	-4.889890e-01	-4.419993e-01	8.209409e-02	nan	nan
1.680000e+00	1.760000e+00	-4.419990e-01	-3.950092e-01	8.213831e-02	nan	nan
1.680000e+00	1.760000e+00	-3.950090e-01	-3.480193e-01	6.631996e-02	nan	nan
1.680000e+00	1.760000e+00	-3.480200e-01	-3.010302e-01	1.026935e-01	nan	nan
1.760000e+00	1.840000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.953010e+00	-4.906020e+00	2.324400e-04	nan	nan
1.760000e+00	1.840000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.812040e+00	-4.765050e+00	2.328630e-04	nan	nan
1.760000e+00	1.840000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+00	1.840000e+00	-4.624080e+00	-4.577090e+00	3.036660e-03	nan	nan
1.760000e+00	1.840000e+00	-4.577090e+00	-4.530100e+00	9.343560e-04	nan	nan
1.760000e+00	1.840000e+00	-4.530100e+00	-4.483110e+00	4.716540e-04	nan	nan
1.760000e+00	1.840000e+00	-4.483110e+00	-4.436120e+00	2.328630e-04	nan	nan
1.760000e+00	1.840000e+00	-4.436120e+00	-4.389130e+00	1.406009e-03	nan	nan
1.760000e+00	1.840000e+00	-4.389130e+00	-4.342140e+00	4.705590e-04	nan	nan
1.760000e+00	1.840000e+00	-4.342140e+00	-4.295150e+00	4.643280e-04	nan	nan
1.760000e+00	1.840000e+00	-4.295150e+00	-4.248160e+00	1.871790e-03	nan	nan
1.760000e+00	1.840000e+00	-4.248160e+00	-4.201170e+00	7.052970e-04	nan	nan
1.760000e+00	1.840000e+00	-4.201180e+00	-4.154190e+00	6.978600e-04	nan	nan
1.760000e+00	1.840000e+00	-4.154190e+00	-4.107200e+00	4.687266e-03	nan	nan
1.760000e+00	1.840000e+00	-4.107200e+00	-4.060210e+00	5.186561e-03	nan	nan
1.760000e+00	1.840000e+00	-4.060210e+00	-4.013220e+00	2.821193e-03	nan	nan
1.760000e+00	1.840000e+00	-4.013220e+00	-3.966230e+00	2.357921e-03	nan	nan
1.760000e+00	1.840000e+00	-3.966230e+00	-3.919240e+00	1.402340e-03	nan	nan
1.760000e+00	1.840000e+00	-3.919240e+00	-3.872250e+00	2.603658e-03	nan	nan
1.760000e+00	1.840000e+00	-3.872250e+00	-3.825260e+00	1.172897e-03	nan	nan
1.760000e+00	1.840000e+00	-3.825260e+00	-3.778270e+00	7.093000e-04	nan	nan
1.760000e+00	1.840000e+00	-3.778270e+00	-3.731280e+00	3.320256e-03	nan	nan
1.760000e+00	1.840000e+00	-3.731280e+00	-3.684290e+00	3.292760e-03	nan	nan
1.760000e+00	1.840000e+00	-3.684290e+00	-3.637300e+00	1.870305e-03	nan	nan
1.760000e+00	1.840000e+00	-3.637300e+00	-3.590310e+00	3.998490e-03	nan	nan
1.760000e+00	1.840000e+00	-3.590310e+00	-3.543320e+00	5.385807e-03	nan	nan
1.760000e+00	1.840000e+00	-3.543320e+00	-3.496330e+00	3.277259e-03	nan	nan
1.760000e+00	1.840000e+00	-3.496330e+00	-3.449340e+00	2.567614e-03	nan	nan
1.760000e+00	1.840000e+00	-3.449340e+00	-3.402350e+00	6.340444e-03	nan	nan
1.760000e+00	1.840000e+00	-3.402350e+00	-3.355360e+00	1.379406e-02	nan	nan
1.760000e+00	1.840000e+00	-3.355360e+00	-3.308370e+00	1.127181e-02	nan	nan
1.760000e+00	1.840000e+00	-3.308370e+00	-3.261380e+00	7.525773e-03	nan	nan
1.760000e+00	1.840000e+00	-3.261380e+00	-3.214390e+00	1.037992e-02	nan	nan
1.760000e+00	1.840000e+00	-3.214390e+00	-3.167400e+00	9.387695e-03	nan	nan
1.760000e+00	1.840000e+00	-3.167400e+00	-3.120410e+00	8.455247e-03	nan	nan
1.760000e+00	1.840000e+00	-3.120410e+00	-3.073420e+00	8.620979e-03	nan	nan
1.760000e+00	1.840000e+00	-3.073420e+00	-3.026430e+00	9.604634e-03	nan	nan
1.760000e+00	1.840000e+00	-3.026430e+00	-2.979440e+00	2.381701e-02	nan	nan
1.760000e+00	1.840000e+00	-2.979440e+00	-2.932450e+00	1.193243e-02	nan	nan
1.760000e+00	1.840000e+00	-2.932450e+00	-2.885460e+00	1.106249e-02	nan	nan
1.760000e+00	1.840000e+00	-2.885460e+00	-2.838470e+00	2.169611e-02	nan	nan
1.760000e+00	1.840000e+00	-2.838470e+00	-2.791480e+00	1.767391e-02	nan	nan
1.760000e+00	1.840000e+00	-2.791480e+00	-2.744490e+00	9.895154e-03	nan	nan
1.760000e+00	1.840000e+00	-2.744490e+00	-2.697500e+00	1.031995e-02	nan	nan
1.760000e+00	1.840000e+00	-2.697500e+00	-2.650510e+00	1.547013e-02	nan	nan
1.760000e+00	1.840000e+00	-2.650510e+00	-2.603520e+00	1.175854e-02	nan	nan
1.760000e+00	1.840000e+00	-2.603530e+00	-2.556540e+00	1.410987e-02	nan	nan
1.760000e+00	1.840000e+00	-2.556540e+00	-2.509550e+00	8.236228e-03	nan	nan
1.760000e+00	1.840000e+00	-2.509550e+00	-2.462560e+00	1.009321e-02	nan	nan
1.760000e+00	1.840000e+00	-2.462560e+00	-2.415570e+00	1.128938e-02	nan	nan
1.760000e+00	1.840000e+00	-2.415570e+00	-2.368580e+00	1.900559e-02	nan	nan
1.760000e+00	1.840000e+00	-2.368580e+00	-2.321590e+00	1.476114e-02	nan	nan
1.760000e+00	1.840000e+00	-2.321590e+00	-2.274600e+00	1.519541e-02	nan	nan
1.760000e+00	1.840000e+00	-2.274600e+00	-2.227610e+00	1.547105e-02	nan	nan
1.760000e+00	1.840000e+00	-2.227610e+00	-2.180620e+00	1.946749e-02	nan	nan
1.760000e+00	1.840000e+00	-2.180620e+00	-2.133630e+00	1.753737e-02	nan	nan
1.760000e+00	1.840000e+00	-2.133630e+00	-2.086640e+00	2.800623e-02	nan	nan
1.760000e+00	1.840000e+00	-2.086640e+00	-2.039650e+00	1.947433e-02	nan	nan
1.760000e+00	1.840000e+00	-2.039650e+00	-1.992660e+00	2.984699e-02	nan	nan
1.760000e+00	1.840000e+00	-1.992660e+00	-1.945670e+00	2.677288e-02	nan	nan
1.760000e+00	1.840000e+00	-1.945670e+00	-1.898680e+00	2.280457e-02	nan	nan
1.760000e+00	1.840000e+00	-1.898680e+00	-1.851690e+00	1.953126e-02	nan	nan
1.760000e+00	1.840000e+00	-1.851690e+00	-1.804700e+00	2.295453e-02	nan	nan
1.760000e+00	1.840000e+00	-1.804700e+00	-1.757710e+00	2.015212e-02	nan	nan
1.760000e+00	1.840000e+00	-1.757710e+00	-1.710720e+00	2.421957e-02	nan	nan
1.760000e+00	1.840000e+00	-1.710720e+00	-1.663730e+00	2.235138e-02	nan	nan
1.760000e+00	1.840000e+00	-1.663730e+00	-1.616740e+00	2.886196e-02	nan	nan
1.760000e+00	1.840000e+00	-1.616740e+00	-1.569750e+00	2.087941e-02	nan	nan
1.760000e+00	1.840000e+00	-1.569750e+00	-1.522760e+00	2.671933e-02	nan	nan
1.760000e+00	1.840000e+00	-1.522760e+00	-1.475770e+00	3.026642e-02	nan	nan
1.760000e+00	1.840000e+00	-1.475770e+00	-1.428780e+00	2.164622e-02	nan	nan
1.760000e+00	1.840000e+00	-1.428780e+00	-1.381790e+00	3.442843e-02	nan	nan
1.760000e+00	1.840000e+00	-1.381790e+00	-1.334800e+00	2.747404e-02	nan	nan
1.760000e+00	1.840000e+00	-1.334800e+00	-1.287810e+00	2.438532e-02	nan	nan
1.760000e+00	1.840000e+00	-1.287810e+00	-1.240820e+00	2.394590e-02	nan	nan
1.760000e+00	1.840000e+00	-1.240820e+00	-1.193830e+00	2.465654e-02	nan	nan
1.760000e+00	1.840000e+00	-1.193830e+00	-1.146840e+00	3.923110e-02	nan	nan
1.760000e+00	1.840000e+00	-1.146840e+00	-1.099850e+00	3.197333e-02	nan	nan
1.760000e+00	1.840000e+00	-1.099850e+00	-1.052860e+00	4.484971e-02	nan	nan
1.760000e+00	1.840000e+00	-1.052870e+00	-1.005880e+00	4.565951e-02	nan	nan
1.760000e+00	1.840000e+00	-1.005880e+00	-9.588904e-01	3.472194e-02	nan	nan
1.760000e+00	1.840000e+00	-9.588860e-01	-9.118964e-01	4.236029e-02	nan	nan
1.760000e+00	1.840000e+00	-9.118960e-01	-8.649064e-01	5.036064e-02	nan	nan
1.760000e+00	1.840000e+00	-8.649059e-01	-8.179163e-01	5.234455e-02	nan	nan
1.760000e+00	1.840000e+00	-8.179170e-01	-7.709274e-01	6.032582e-02	nan	nan
1.760000e+00	1.840000e+00	-7.709270e-01	-7.239374e-01	6.306078e-02	nan	nan
1.760000e+00	1.840000e+00	-7.239370e-01	-6.769474e-01	5.491435e-02	nan	nan
1.760000e+00	1.840000e+00	-6.769480e-01	-6.299584e-01	6.168779e-02	nan	nan
1.760000e+00	1.840000e+00	-6.299580e-01	-5.829684e-01	5.630183e-02	nan	nan
1.760000e+00	1.840000e+00	-5.829680e-01	-5.359784e-01	6.656635e-02	nan	nan
1.760000e+00	1.840000e+00	-5.359779e-01	-4.889882e-01	6.047115e-02	nan	nan
1.760000e+00	1.840000e+00	-4.889890e-01	-4.419993e-01	7.282087e-02	nan	nan
1.760000e+00	1.840000e+00	-4.419990e-01	-3.950092e-01	6.340735e-02	nan	nan
1.760000e+00	1.840000e+00	-3.950090e-01	-3.480193e-01	6.286216e-02	nan	nan
1.760000e+00	1.840000e+00	-3.480200e-01	-3.010302e-01	8.630431e-02	nan	nan
1.840000e+00	1.920000e+00	-5.000000e+00	-4.953010e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.953010e+00	-4.906020e+00	2.344850e-04	nan	nan
1.840000e+00	1.920000e+00	-4.906020e+00	-4.859030e+00	2.360740e-04	nan	nan
1.840000e+00	1.920000e+00	-4.859030e+00	-4.812040e+00	1.180370e-03	nan	nan
1.840000e+00	1.920000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.765050e+00	-4.718060e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+00	1.920000e+00	-4.624080e+00	-4.577090e+00	2.095034e-03	nan	nan
1.840000e+00	1.920000e+00	-4.577090e+00	-4.530100e+00	4.657260e-04	nan	nan
1.840000e+00	1.920000e+00	-4.530100e+00	-4.483110e+00	4.657260e-04	nan	nan
1.840000e+00	1.920000e+00	-4.483110e+00	-4.436120e+00	2.328630e-04	nan	nan
1.840000e+00	1.920000e+00	-4.436120e+00	-4.389130e+00	7.097180e-04	nan	nan
1.840000e+00	1.920000e+00	-4.389130e+00	-4.342140e+00	1.393533e-03	nan	nan
1.840000e+00	1.920000e+00	-4.342140e+00	-4.295150e+00	2.328183e-03	nan	nan
1.840000e+00	1.920000e+00	-4.295150e+00	-4.248160e+00	1.860363e-03	nan	nan
1.840000e+00	1.920000e+00	-4.248160e+00	-4.201170e+00	1.393781e-03	nan	nan
1.840000e+00	1.920000e+00	-4.201180e+00	-4.154190e+00	9.345270e-04	nan	nan
1.840000e+00	1.920000e+00	-4.154190e+00	-4.107200e+00	9.342670e-04	nan	nan
1.840000e+00	1.920000e+00	-4.107200e+00	-4.060210e+00	1.652270e-03	nan	nan
1.840000e+00	1.920000e+00	-4.060210e+00	-4.013220e+00	1.183323e-03	nan	nan
1.840000e+00	1.920000e+00	-4.013220e+00	-3.966230e+00	1.168362e-03	nan	nan
1.840000e+00	1.920000e+00	-3.966230e+00	-3.919240e+00	2.353450e-03	nan	nan
1.840000e+00	1.920000e+00	-3.919240e+00	-3.872250e+00	1.887727e-03	nan	nan
1.840000e+00	1.920000e+00	-3.872250e+00	-3.825260e+00	1.882518e-03	nan	nan
1.840000e+00	1.920000e+00	-3.825260e+00	-3.778270e+00	1.171460e-03	nan	nan
1.840000e+00	1.920000e+00	-3.778270e+00	-3.731280e+00	8.162120e-03	nan	nan
1.840000e+00	1.920000e+00	-3.731280e+00	-3.684290e+00	4.891741e-03	nan	nan
1.840000e+00	1.920000e+00	-3.684290e+00	-3.637300e+00	3.517456e-03	nan	nan
1.840000e+00	1.920000e+00	-3.637300e+00	-3.590310e+00	6.341193e-03	nan	nan
1.840000e+00	1.920000e+00	-3.590310e+00	-3.543320e+00	4.685129e-03	nan	nan
1.840000e+00	1.920000e+00	-3.543320e+00	-3.496330e+00	3.742402e-03	nan	nan
1.840000e+00	1.920000e+00	-3.496330e+00	-3.449340e+00	6.355360e-03	nan	nan
1.840000e+00	1.920000e+00	-3.449340e+00	-3.402350e+00	1.319578e-02	nan	nan
1.840000e+00	1.920000e+00	-3.402350e+00	-3.355360e+00	6.126580e-03	nan	nan
1.840000e+00	1.920000e+00	-3.355360e+00	-3.308370e+00	6.349584e-03	nan	nan
1.840000e+00	1.920000e+00	-3.308370e+00	-3.261380e+00	6.120858e-03	nan	nan
1.840000e+00	1.920000e+00	-3.261380e+00	-3.214390e+00	6.841094e-03	nan	nan
1.840000e+00	1.920000e+00	-3.214390e+00	-3.167400e+00	7.956446e-03	nan	nan
1.840000e+00	1.920000e+00	-3.167400e+00	-3.120410e+00	8.250130e-03	nan	nan
1.840000e+00	1.920000e+00	-3.120410e+00	-3.073420e+00	8.949882e-03	nan	nan
1.840000e+00	1.920000e+00	-3.073420e+00	-3.026430e+00	7.521522e-03	nan	nan
1.840000e+00	1.920000e+00	-3.026430e+00	-2.979440e+00	9.844780e-03	nan	nan
1.840000e+00	1.920000e+00	-2.979440e+00	-2.932450e+00	7.965493e-03	nan	nan
1.840000e+00	1.920000e+00	-2.932450e+00	-2.885460e+00	1.029959e-02	nan	nan
1.840000e+00	1.920000e+00	-2.885460e+00	-2.838470e+00	1.053901e-02	nan	nan
1.840000e+00	1.920000e+00	-2.838470e+00	-2.791480e+00	1.988660e-02	nan	nan
1.840000e+00	1.920000e+00	-2.791480e+00	-2.744490e+00	2.882152e-02	nan	nan
1.840000e+00	1.920000e+00	-2.744490e+00	-2.697500e+00	1.593823e-02	nan	nan
1.840000e+00	1.920000e+00	-2.697500e+00	-2.650510e+00	1.424579e-02	nan	nan
1.840000e+00	1.920000e+00	-2.650510e+00	-2.603520e+00	1.828264e-02	nan	nan
1.840000e+00	1.920000e+00	-2.603530e+00	-2.556540e+00	2.179636e-02	nan	nan
1.840000e+00	1.920000e+00	-2.556540e+00	-2.509550e+00	2.022161e-02	nan	nan
1.840000e+00	1.920000e+00	-2.509550e+00	-2.462560e+00	2.218914e-02	nan	nan
1.840000e+00	1.920000e+00	-2.462560e+00	-2.415570e+00	1.659518e-02	nan	nan
1.840000e+00	1.920000e+00	-2.415570e+00	-2.368580e+00	2.086480e-02	nan	nan
1.840000e+00	1.920000e+00	-2.368580e+00	-2.321590e+00	2.555223e-02	nan	nan
1.840000e+00	1.920000e+00	-2.321590e+00	-2.274600e+00	1.713051e-02	nan	nan
1.840000e+00	1.920000e+00	-2.274600e+00	-2.227610e+00	2.865942e-02	nan	nan
1.840000e+00	1.920000e+00	-2.227610e+00	-2.180620e+00	2.526152e-02	nan	nan
1.840000e+00	1.920000e+00	-2.180620e+00	-2.133630e+00	1.780591e-02	nan	nan
1.840000e+00	1.920000e+00	-2.133630e+00	-2.086640e+00	2.636784e-02	nan	nan
1.840000e+00	1.920000e+00	-2.086640e+00	-2.039650e+00	4.063615e-02	nan	nan
1.840000e+00	1.920000e+00	-2.039650e+00	-1.992660e+00	2.205743e-02	nan	nan
1.840000e+00	1.920000e+00	-1.992660e+00	-1.945670e+00	2.487915e-02	nan	nan
1.840000e+00	1.920000e+00	-1.945670e+00	-1.898680e+00	2.278064e-02	nan	nan
1.840000e+00	1.920000e+00	-1.898680e+00	-1.851690e+00	1.685228e-02	nan	nan
1.840000e+00	1.920000e+00	-1.851690e+00	-1.804700e+00	2.105406e-02	nan	nan
1.840000e+00	1.920000e+00	-1.804700e+00	-1.757710e+00	2.549930e-02	nan	nan
1.840000e+00	1.920000e+00	-1.757710e+00	-1.710720e+00	1.620326e-02	nan	nan
1.840000e+00	1.920000e+00	-1.710720e+00	-1.663730e+00	2.644380e-02	nan	nan
1.840000e+00	1.920000e+00	-1.663730e+00	-1.616740e+00	2.837946e-02	nan	nan
1.840000e+00	1.920000e+00	-1.616740e+00	-1.569750e+00	2.132649e-02	nan	nan
1.840000e+00	1.920000e+00	-1.569750e+00	-1.522760e+00	3.886120e-02	nan	nan
1.840000e+00	1.920000e+00	-1.522760e+00	-1.475770e+00	3.672889e-02	nan	nan
1.840000e+00	1.920000e+00	-1.475770e+00	-1.428780e+00	3.137035e-02	nan	nan
1.840000e+00	1.920000e+00	-1.428780e+00	-1.381790e+00	3.519743e-02	nan	nan
1.840000e+00	1.920000e+00	-1.381790e+00	-1.334800e+00	2.988008e-02	nan	nan
1.840000e+00	1.920000e+00	-1.334800e+00	-1.287810e+00	2.703448e-02	nan	nan
1.840000e+00	1.920000e+00	-1.287810e+00	-1.240820e+00	2.228526e-02	nan	nan
1.840000e+00	1.920000e+00	-1.240820e+00	-1.193830e+00	2.441075e-02	nan	nan
1.840000e+00	1.920000e+00	-1.193830e+00	-1.146840e+00	3.632908e-02	nan	nan
1.840000e+00	1.920000e+00	-1.146840e+00	-1.099850e+00	3.000623e-02	nan	nan
1.840000e+00	1.920000e+00	-1.099850e+00	-1.052860e+00	3.233334e-02	nan	nan
1.840000e+00	1.920000e+00	-1.052870e+00	-1.005880e+00	4.986149e-02	nan	nan
1.840000e+00	1.920000e+00	-1.005880e+00	-9.588904e-01	4.477072e-02	nan	nan
1.840000e+00	1.920000e+00	-9.588860e-01	-9.118964e-01	3.585706e-02	nan	nan
1.840000e+00	1.920000e+00	-9.118960e-01	-8.649064e-01	4.739317e-02	nan	nan
1.840000e+00	1.920000e+00	-8.649059e-01	-8.179163e-01	5.214778e-02	nan	nan
1.840000e+00	1.920000e+00	-8.179170e-01	-7.709274e-01	4.556115e-02	nan	nan
1.840000e+00	1.920000e+00	-7.709270e-01	-7.239374e-01	6.071088e-02	nan	nan
1.840000e+00	1.920000e+00	-7.239370e-01	-6.769474e-01	6.258354e-02	nan	nan
1.840000e+00	1.920000e+00	-6.769480e-01	-6.299584e-01	4.992308e-02	nan	nan
1.840000e+00	1.920000e+00	-6.299580e-01	-5.829684e-01	5.345858e-02	nan	nan
1.840000e+00	1.920000e+00	-5.829680e-01	-5.359784e-01	5.930636e-02	nan	nan
1.840000e+00	1.920000e+00	-5.359779e-01	-4.889882e-01	7.119398e-02	nan	nan
1.840000e+00	1.920000e+00	-4.889890e-01	-4.419993e-01	6.704765e-02	nan	nan
1.840000e+00	1.920000e+00	-4.419990e-01	-3.950092e-01	6.305493e-02	nan	nan
1.840000e+00	1.920000e+00	-3.950090e-01	-3.480193e-01	7.280391e-02	nan	nan
1.840000e+00	1.920000e+00	-3.480200e-01	-3.010302e-01	8.958415e-02	nan	nan
1.920000e+00	2.000000e+00	-5.000000e+00	-4.953010e+00	9.534870e-04	nan	nan
1.920000e+00	2.000000e+00	-4.953010e+00	-4.906020e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.906020e+00	-4.859030e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.859030e+00	-4.812040e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.812040e+00	-4.765050e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.765050e+00	-4.718060e+00	2.383720e-04	nan	nan
1.920000e+00	2.000000e+00	-4.718060e+00	-4.671070e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.671070e+00	-4.624080e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.624080e+00	-4.577090e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.577090e+00	-4.530100e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	2.000000e+00	-4.530100e+00	-4.483110e+00	2.321640e-04	nan	nan
1.920000e+00	2.000000e+00	-4.483110e+00	-4.436120e+00	2.383720e-04	nan	nan
1.920000e+00	2.000000e+00	-4.436120e+00	-4.389130e+00	1.636749e-03	nan	nan
1.920000e+00	2.000000e+00	-4.389130e+00	-4.342140e+00	2.335890e-04	nan	nan
1.920000e+00	2.000000e+00	-4.342140e+00	-4.295150e+00	3.482068e-03	nan	nan
1.920000e+00	2.000000e+00	-4.295150e+00	-4.248160e+00	2.095135e-03	nan	nan
1.920000e+00	2.000000e+00	-4.248160e+00	-4.201170e+00	9.285340e-04	nan	nan
1.920000e+00	2.000000e+00	-4.201180e+00	-4.154190e+00	2.103358e-03	nan	nan
1.920000e+00	2.000000e+00	-4.154190e+00	-4.107200e+00	4.663480e-03	nan	nan
1.920000e+00	2.000000e+00	-4.107200e+00	-4.060210e+00	1.396533e-03	nan	nan
1.920000e+00	2.000000e+00	-4.060210e+00	-4.013220e+00	2.097118e-03	nan	nan
1.920000e+00	2.000000e+00	-4.013220e+00	-3.966230e+00	3.259861e-03	nan	nan
1.920000e+00	2.000000e+00	-3.966230e+00	-3.919240e+00	1.636093e-03	nan	nan
1.920000e+00	2.000000e+00	-3.919240e+00	-3.872250e+00	1.173976e-03	nan	nan
1.920000e+00	2.000000e+00	-3.872250e+00	-3.825260e+00	2.560597e-03	nan	nan
1.920000e+00	2.000000e+00	-3.825260e+00	-3.778270e+00	2.569193e-03	nan	nan
1.920000e+00	2.000000e+00	-3.778270e+00	-3.731280e+00	2.339690e-03	nan	nan
1.920000e+00	2.000000e+00	-3.731280e+00	-3.684290e+00	1.234650e-02	nan	nan
1.920000e+00	2.000000e+00	-3.684290e+00	-3.637300e+00	7.687379e-03	nan	nan
1.920000e+00	2.000000e+00	-3.637300e+00	-3.590310e+00	1.438378e-02	nan	nan
1.920000e+00	2.000000e+00	-3.590310e+00	-3.543320e+00	8.236650e-03	nan	nan
1.920000e+00	2.000000e+00	-3.543320e+00	-3.496330e+00	7.798725e-03	nan	nan
1.920000e+00	2.000000e+00	-3.496330e+00	-3.449340e+00	7.768462e-03	nan	nan
1.920000e+00	2.000000e+00	-3.449340e+00	-3.402350e+00	3.366384e-02	nan	nan
1.920000e+00	2.000000e+00	-3.402350e+00	-3.355360e+00	1.229279e-02	nan	nan
1.920000e+00	2.000000e+00	-3.355360e+00	-3.308370e+00	1.293562e-02	nan	nan
1.920000e+00	2.000000e+00	-3.308370e+00	-3.261380e+00	4.229430e-03	nan	nan
1.920000e+00	2.000000e+00	-3.261380e+00	-3.214390e+00	7.957878e-03	nan	nan
1.920000e+00	2.000000e+00	-3.214390e+00	-3.167400e+00	1.005016e-02	nan	nan
1.920000e+00	2.000000e+00	-3.167400e+00	-3.120410e+00	1.241028e-02	nan	nan
1.920000e+00	2.000000e+00	-3.120410e+00	-3.073420e+00	1.407925e-02	nan	nan
1.920000e+00	2.000000e+00	-3.073420e+00	-3.026430e+00	1.332993e-02	nan	nan
1.920000e+00	2.000000e+00	-3.026430e+00	-2.979440e+00	1.684402e-02	nan	nan
1.920000e+00	2.000000e+00	-2.979440e+00	-2.932450e+00	2.064857e-02	nan	nan
1.920000e+00	2.000000e+00	-2.932450e+00	-2.885460e+00	1.611463e-02	nan	nan
1.920000e+00	2.000000e+00	-2.885460e+00	-2.838470e+00	1.101739e-02	nan	nan
1.920000e+00	2.000000e+00	-2.838470e+00	-2.791480e+00	1.810768e-02	nan	nan
1.920000e+00	2.000000e+00	-2.791480e+00	-2.744490e+00	1.599706e-02	nan	nan
1.920000e+00	2.000000e+00	-2.744490e+00	-2.697500e+00	1.245304e-02	nan	nan
1.920000e+00	2.000000e+00	-2.697500e+00	-2.650510e+00	1.483390e-02	nan	nan
1.920000e+00	2.000000e+00	-2.650510e+00	-2.603520e+00	1.337237e-02	nan	nan
1.920000e+00	2.000000e+00	-2.603530e+00	-2.556540e+00	1.364676e-02	nan	nan
1.920000e+00	2.000000e+00	-2.556540e+00	-2.509550e+00	1.174220e-02	nan	nan
1.920000e+00	2.000000e+00	-2.509550e+00	-2.462560e+00	1.930209e-02	nan	nan
1.920000e+00	2.000000e+00	-2.462560e+00	-2.415570e+00	1.410880e-02	nan	nan
1.920000e+00	2.000000e+00	-2.415570e+00	-2.368580e+00	1.291169e-02	nan	nan
1.920000e+00	2.000000e+00	-2.368580e+00	-2.321590e+00	1.524516e-02	nan	nan
1.920000e+00	2.000000e+00	-2.321590e+00	-2.274600e+00	1.813129e-02	nan	nan
1.920000e+00	2.000000e+00	-2.274600e+00	-2.227610e+00	1.690110e-02	nan	nan
1.920000e+00	2.000000e+00	-2.227610e+00	-2.180620e+00	1.814273e-02	nan	nan
1.920000e+00	2.000000e+00	-2.180620e+00	-2.133630e+00	1.573834e-02	nan	nan
1.920000e+00	2.000000e+00	-2.133630e+00	-2.086640e+00	1.082896e-02	nan	nan
1.920000e+00	2.000000e+00	-2.086640e+00	-2.039650e+00	1.387574e-02	nan	nan
1.920000e+00	2.000000e+00	-2.039650e+00	-1.992660e+00	1.665863e-02	nan	nan
1.920000e+00	2.000000e+00	-1.992660e+00	-1.945670e+00	2.044089e-02	nan	nan
1.920000e+00	2.000000e+00	-1.945670e+00	-1.898680e+00	2.604217e-02	nan	nan
1.920000e+00	2.000000e+00	-1.898680e+00	-1.851690e+00	3.220636e-02	nan	nan
1.920000e+00	2.000000e+00	-1.851690e+00	-1.804700e+00	2.275255e-02	nan	nan
1.920000e+00	2.000000e+00	-1.804700e+00	-1.757710e+00	2.750061e-02	nan	nan
1.920000e+00	2.000000e+00	-1.757710e+00	-1.710720e+00	3.078947e-02	nan	nan
1.920000e+00	2.000000e+00	-1.710720e+00	-1.663730e+00	3.122345e-02	nan	nan
1.920000e+00	2.000000e+00	-1.663730e+00	-1.616740e+00	2.137387e-02	nan	nan
1.920000e+00	2.000000e+00	-1.616740e+00	-1.569750e+00	2.274660e-02	nan	nan
1.920000e+00	2.000000e+00	-1.569750e+00	-1.522760e+00	2.771780e-02	nan	nan
1.920000e+00	2.000000e+00	-1.522760e+00	-1.475770e+00	3.522187e-02	nan	nan
1.920000e+00	2.000000e+00	-1.475770e+00	-1.428780e+00	2.639778e-02	nan	nan
1.920000e+00	2.000000e+00	-1.428780e+00	-1.381790e+00	4.060976e-02	nan	nan
1.920000e+00	2.000000e+00	-1.381790e+00	-1.334800e+00	2.766434e-02	nan	nan
1.920000e+00	2.000000e+00	-1.334800e+00	-1.287810e+00	3.690781e-02	nan	nan
1.920000e+00	2.000000e+00	-1.287810e+00	-1.240820e+00	4.372209e-02	nan	nan
1.920000e+00	2.000000e+00	-1.240820e+00	-1.193830e+00	2.914385e-02	nan	nan
1.920000e+00	2.000000e+00	-1.193830e+00	-1.146840e+00	3.557519e-02	nan	nan
1.920000e+00	2.000000e+00	-1.146840e+00	-1.099850e+00	4.312549e-02	nan	nan
1.920000e+00	2.000000e+00	-1.099850e+00	-1.052860e+00	3.963979e-02	nan	nan
1.920000e+00	2.000000e+00	-1.052870e+00	-1.005880e+00	3.115701e-02	nan	nan
1.920000e+00	2.000000e+00	-1.005880e+00	-9.588904e-01	2.650658e-02	nan	nan
1.920000e+00	2.000000e+00	-9.588860e-01	-9.118964e-01	2.134673e-02	nan	nan
1.920000e+00	2.000000e+00	-9.118960e-01	-8.649064e-01	3.052511e-02	nan	nan
1.920000e+00	2.000000e+00	-8.649059e-01	-8.179163e-01	3.380901e-02	nan	nan
1.920000e+00	2.000000e+00	-8.179170e-01	-7.709274e-01	4.522430e-02	nan	nan
1.920000e+00	2.000000e+00	-7.709270e-01	-7.239374e-01	4.619522e-02	nan	nan
1.920000e+00	2.000000e+00	-7.239370e-01	-6.769474e-01	4.343015e-02	nan	nan
1.920000e+00	2.000000e+00	-6.769480e-01	-6.299584e-01	6.504349e-02	nan	nan
1.920000e+00	2.000000e+00	-6.299580e-01	-5.829684e-01	6.610384e-02	nan	nan
1.920000e+00	2.000000e+00	-5.829680e-01	-5.359784e-01	5.450543e-02	nan	nan
1.920000e+00	2.000000e+00	-5.359779e-01	-4.889882e-01	6.015811e-02	nan	nan
1.920000e+00	2.000000e+00	-4.889890e-01	-4.419993e-01	6.571094e-02	nan	nan
1.920000e+00	2.000000e+00	-4.419990e-01	-3.950092e-01	5.911673e-02	nan	nan
1.920000e+00	2.000000e+00	-3.950090e-01	-3.480193e-01	4.881996e-02	nan	nan
1.920000e+00	2.000000e+00	-3.480200e-01	-3.010302e-01	8.095438e-02	nan	nan
# END HISTO2D



==> img/plots/gg4l-MCATNLOchapter/bare/Z_1_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
XLabel=$m_{\ell^+ \ell^-}^\text{1}$ [GeV]
YLabel=d$\sigma/$d$m_{\ell^+ \ell^-}^\text{1}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.4
LegendTitle=\textbf{Bare leptons}
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.801
RatioPlotYMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93209919541038352e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	7.325387e-07	3.052373e-10	3.052373e-10
4.150000e+01	4.300000e+01	8.037087e-07	3.197213e-10	3.197213e-10
4.300000e+01	4.450000e+01	8.967553e-07	3.377218e-10	3.377218e-10
4.450000e+01	4.600000e+01	1.003877e-06	3.573243e-10	3.573243e-10
4.600000e+01	4.750000e+01	1.132987e-06	3.796075e-10	3.796075e-10
4.750000e+01	4.900000e+01	1.276621e-06	4.029518e-10	4.029518e-10
4.900000e+01	5.050000e+01	1.443766e-06	4.285196e-10	4.285196e-10
5.050000e+01	5.200000e+01	1.623539e-06	4.544160e-10	4.544160e-10
5.200000e+01	5.350000e+01	1.863472e-06	4.868371e-10	4.868371e-10
5.350000e+01	5.500000e+01	2.223437e-06	5.317832e-10	5.317832e-10
5.500000e+01	5.650000e+01	2.718235e-06	5.879844e-10	5.879844e-10
5.650000e+01	5.800000e+01	3.323000e-06	6.501108e-10	6.501108e-10
5.800000e+01	5.950000e+01	3.929087e-06	7.069163e-10	7.069163e-10
5.950000e+01	6.100000e+01	4.603535e-06	7.651876e-10	7.651876e-10
6.100000e+01	6.250000e+01	5.052294e-06	8.016161e-10	8.016161e-10
6.250000e+01	6.400000e+01	5.210943e-06	8.141048e-10	8.141048e-10
6.400000e+01	6.550000e+01	5.124212e-06	8.073014e-10	8.073014e-10
6.550000e+01	6.700000e+01	4.868607e-06	7.869090e-10	7.869090e-10
6.700000e+01	6.850000e+01	5.177361e-06	8.114774e-10	8.114774e-10
6.850000e+01	7.000000e+01	5.419553e-06	8.302407e-10	8.302407e-10
7.000000e+01	7.150000e+01	5.694105e-06	8.510106e-10	8.510106e-10
7.150000e+01	7.300000e+01	5.902423e-06	8.664377e-10	8.664377e-10
7.300000e+01	7.450000e+01	6.211854e-06	8.888589e-10	8.888589e-10
7.450000e+01	7.600000e+01	6.565691e-06	9.138237e-10	9.138237e-10
7.600000e+01	7.750000e+01	6.951780e-06	9.403085e-10	9.403085e-10
7.750000e+01	7.900000e+01	7.320547e-06	9.649258e-10	9.649258e-10
7.900000e+01	8.050000e+01	7.602993e-06	9.833645e-10	9.833645e-10
8.050000e+01	8.200000e+01	7.860340e-06	9.998684e-10	9.998684e-10
8.200000e+01	8.350000e+01	8.364327e-06	1.031425e-09	1.031425e-09
8.350000e+01	8.500000e+01	9.021000e-06	1.071148e-09	1.071148e-09
8.500000e+01	8.650000e+01	9.859773e-06	1.119839e-09	1.119839e-09
8.650000e+01	8.800000e+01	1.171687e-05	1.220754e-09	1.220754e-09
8.800000e+01	8.950000e+01	1.627175e-05	1.438598e-09	1.438598e-09
8.950000e+01	9.100000e+01	3.100715e-05	1.985880e-09	1.985880e-09
9.100000e+01	9.250000e+01	3.130858e-05	1.995510e-09	1.995510e-09
9.250000e+01	9.400000e+01	1.179651e-05	1.224895e-09	1.224895e-09
9.400000e+01	9.550000e+01	5.587727e-06	8.430237e-10	8.430237e-10
9.550000e+01	9.700000e+01	3.347807e-06	6.525330e-10	6.525330e-10
9.700000e+01	9.850000e+01	2.117752e-06	5.189909e-10	5.189909e-10
9.850000e+01	1.000000e+02	1.321693e-06	4.100034e-10	4.100034e-10
1.000000e+02	1.015000e+02	7.630867e-07	3.115366e-10	3.115366e-10
1.015000e+02	1.030000e+02	4.076254e-07	2.276946e-10	2.276946e-10
1.030000e+02	1.045000e+02	2.304861e-07	1.712161e-10	1.712161e-10
1.045000e+02	1.060000e+02	1.828117e-07	1.524840e-10	1.524840e-10
1.060000e+02	1.075000e+02	1.699262e-07	1.470119e-10	1.470119e-10
1.075000e+02	1.090000e+02	1.620461e-07	1.435627e-10	1.435627e-10
1.090000e+02	1.105000e+02	1.563483e-07	1.410161e-10	1.410161e-10
1.105000e+02	1.120000e+02	1.525450e-07	1.392904e-10	1.392904e-10
1.120000e+02	1.135000e+02	1.500844e-07	1.381624e-10	1.381624e-10
1.135000e+02	1.150000e+02	1.489677e-07	1.376475e-10	1.376475e-10
1.150000e+02	1.165000e+02	1.490355e-07	1.376788e-10	1.376788e-10
1.165000e+02	1.180000e+02	1.417716e-07	1.342817e-10	1.342817e-10
1.180000e+02	1.195000e+02	1.408153e-07	1.338280e-10	1.338280e-10
1.195000e+02	1.210000e+02	1.400154e-07	1.334474e-10	1.334474e-10
1.210000e+02	1.225000e+02	1.390909e-07	1.330061e-10	1.330061e-10
1.225000e+02	1.240000e+02	1.384293e-07	1.326894e-10	1.326894e-10
1.240000e+02	1.255000e+02	1.379080e-07	1.324393e-10	1.324393e-10
1.255000e+02	1.270000e+02	1.375842e-07	1.322838e-10	1.322838e-10
1.270000e+02	1.285000e+02	1.371373e-07	1.320687e-10	1.320687e-10
1.285000e+02	1.300000e+02	1.369058e-07	1.319572e-10	1.319572e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__NTrials]
ScaledBy=9.93209792138770363e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.839621e-04	1.605319e-07	1.605319e-07
4.150000e+01	4.300000e+01	4.212887e-04	1.681635e-07	1.681635e-07
4.300000e+01	4.450000e+01	4.700403e-04	1.776186e-07	1.776186e-07
4.450000e+01	4.600000e+01	5.261976e-04	1.879326e-07	1.879326e-07
4.600000e+01	4.750000e+01	5.938588e-04	1.996448e-07	1.996448e-07
4.750000e+01	4.900000e+01	6.691340e-04	2.119174e-07	2.119174e-07
4.900000e+01	5.050000e+01	7.567800e-04	2.253817e-07	2.253817e-07
5.050000e+01	5.200000e+01	8.509807e-04	2.389880e-07	2.389880e-07
5.200000e+01	5.350000e+01	9.767553e-04	2.560445e-07	2.560445e-07
5.350000e+01	5.500000e+01	1.165469e-03	2.796952e-07	2.796952e-07
5.500000e+01	5.650000e+01	1.424800e-03	3.092460e-07	3.092460e-07
5.650000e+01	5.800000e+01	1.741787e-03	3.419177e-07	3.419177e-07
5.800000e+01	5.950000e+01	2.059503e-03	3.718010e-07	3.718010e-07
5.950000e+01	6.100000e+01	2.412995e-03	4.024418e-07	4.024418e-07
6.100000e+01	6.250000e+01	2.648212e-03	4.215990e-07	4.215990e-07
6.250000e+01	6.400000e+01	2.731351e-03	4.281631e-07	4.281631e-07
6.400000e+01	6.550000e+01	2.685890e-03	4.245853e-07	4.245853e-07
6.550000e+01	6.700000e+01	2.551885e-03	4.138531e-07	4.138531e-07
6.700000e+01	6.850000e+01	2.713753e-03	4.267825e-07	4.267825e-07
6.850000e+01	7.000000e+01	2.840751e-03	4.366628e-07	4.366628e-07
7.000000e+01	7.150000e+01	2.984641e-03	4.475812e-07	4.475812e-07
7.150000e+01	7.300000e+01	3.093755e-03	4.556787e-07	4.556787e-07
7.300000e+01	7.450000e+01	3.256001e-03	4.674818e-07	4.674818e-07
7.450000e+01	7.600000e+01	3.441537e-03	4.806267e-07	4.806267e-07
7.600000e+01	7.750000e+01	3.643800e-03	4.945328e-07	4.945328e-07
7.750000e+01	7.900000e+01	3.837200e-03	5.075016e-07	5.075016e-07
7.900000e+01	8.050000e+01	3.985255e-03	5.172005e-07	5.172005e-07
8.050000e+01	8.200000e+01	4.120079e-03	5.258680e-07	5.258680e-07
8.200000e+01	8.350000e+01	4.384194e-03	5.424538e-07	5.424538e-07
8.350000e+01	8.500000e+01	4.728392e-03	5.633448e-07	5.633448e-07
8.500000e+01	8.650000e+01	5.168173e-03	5.889773e-07	5.889773e-07
8.650000e+01	8.800000e+01	6.141535e-03	6.420419e-07	6.420419e-07
8.800000e+01	8.950000e+01	8.529033e-03	7.566150e-07	7.566150e-07
8.950000e+01	9.100000e+01	1.625271e-02	1.044447e-06	1.044447e-06
9.100000e+01	9.250000e+01	1.641071e-02	1.049512e-06	1.049512e-06
9.250000e+01	9.400000e+01	6.183250e-03	6.442159e-07	6.442159e-07
9.400000e+01	9.550000e+01	2.928849e-03	4.433737e-07	4.433737e-07
9.550000e+01	9.700000e+01	1.754794e-03	3.431918e-07	3.431918e-07
9.700000e+01	9.850000e+01	1.110018e-03	2.729472e-07	2.729472e-07
9.850000e+01	1.000000e+02	6.927873e-04	2.156393e-07	2.156393e-07
1.000000e+02	1.015000e+02	3.999901e-04	1.638550e-07	1.638550e-07
1.015000e+02	1.030000e+02	2.136658e-04	1.197565e-07	1.197565e-07
1.030000e+02	1.045000e+02	1.208155e-04	9.005221e-08	9.005221e-08
1.045000e+02	1.060000e+02	9.582153e-05	8.019562e-08	8.019562e-08
1.060000e+02	1.075000e+02	8.906093e-05	7.730865e-08	7.730865e-08
1.075000e+02	1.090000e+02	8.493680e-05	7.550317e-08	7.550317e-08
1.090000e+02	1.105000e+02	8.196047e-05	7.417700e-08	7.417700e-08
1.105000e+02	1.120000e+02	7.995467e-05	7.325335e-08	7.325335e-08
1.120000e+02	1.135000e+02	7.867153e-05	7.266920e-08	7.266920e-08
1.135000e+02	1.150000e+02	7.808547e-05	7.239699e-08	7.239699e-08
1.150000e+02	1.165000e+02	7.812527e-05	7.241930e-08	7.241930e-08
1.165000e+02	1.180000e+02	7.431013e-05	7.062247e-08	7.062247e-08
1.180000e+02	1.195000e+02	7.381533e-05	7.039255e-08	7.039255e-08
1.195000e+02	1.210000e+02	7.339207e-05	7.018756e-08	7.018756e-08
1.210000e+02	1.225000e+02	7.289733e-05	6.994109e-08	6.994109e-08
1.225000e+02	1.240000e+02	7.255907e-05	6.978625e-08	6.978625e-08
1.240000e+02	1.255000e+02	7.229340e-05	6.966533e-08	6.966533e-08
1.255000e+02	1.270000e+02	7.211253e-05	6.956765e-08	6.956765e-08
1.270000e+02	1.285000e+02	7.187573e-05	6.945096e-08	6.945096e-08
1.285000e+02	1.300000e+02	7.175527e-05	6.939417e-08	6.939417e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__MEWeight]
ScaledBy=9.93209440521479746e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	1.430957e-08	1.144544e-08	1.144544e-08
4.150000e+01	4.300000e+01	3.634534e-09	2.096196e-09	2.096196e-09
4.300000e+01	4.450000e+01	2.556452e-08	1.841181e-08	1.841181e-08
4.450000e+01	4.600000e+01	4.164463e-08	3.340704e-08	3.340704e-08
4.600000e+01	4.750000e+01	8.927947e-10	4.002598e-10	4.002598e-10
4.750000e+01	4.900000e+01	1.163735e-09	4.288456e-10	4.288456e-10
4.900000e+01	5.050000e+01	5.410838e-09	2.381895e-09	2.381895e-09
5.050000e+01	5.200000e+01	1.279212e-08	1.000620e-08	1.000620e-08
5.200000e+01	5.350000e+01	2.774659e-08	1.739767e-08	1.739767e-08
5.350000e+01	5.500000e+01	1.113155e-09	3.255211e-10	3.255211e-10
5.500000e+01	5.650000e+01	5.226291e-09	2.955913e-09	2.955913e-09
5.650000e+01	5.800000e+01	2.137625e-09	1.228222e-09	1.228222e-09
5.800000e+01	5.950000e+01	1.686008e-09	6.494257e-10	6.494257e-10
5.950000e+01	6.100000e+01	1.344191e-08	8.264543e-09	8.264543e-09
6.100000e+01	6.250000e+01	3.198293e-09	1.653713e-09	1.653713e-09
6.250000e+01	6.400000e+01	1.536963e-09	7.114077e-10	7.114077e-10
6.400000e+01	6.550000e+01	1.592696e-09	5.501778e-10	5.501778e-10
6.550000e+01	6.700000e+01	1.044739e-09	2.702244e-10	2.702244e-10
6.700000e+01	6.850000e+01	2.133153e-09	6.845761e-10	6.845761e-10
6.850000e+01	7.000000e+01	1.181619e-09	5.403133e-10	5.403133e-10
7.000000e+01	7.150000e+01	2.699427e-07	2.663747e-07	2.663747e-07
7.150000e+01	7.300000e+01	2.118471e-09	1.146339e-09	1.146339e-09
7.300000e+01	7.450000e+01	2.014896e-08	1.752531e-08	1.752531e-08
7.450000e+01	7.600000e+01	1.496363e-09	7.996271e-10	7.996271e-10
7.600000e+01	7.750000e+01	3.756378e-09	2.219078e-09	2.219078e-09
7.750000e+01	7.900000e+01	2.161998e-09	1.448689e-09	1.448689e-09
7.900000e+01	8.050000e+01	1.688923e-09	1.014346e-09	1.014346e-09
8.050000e+01	8.200000e+01	4.925725e-09	3.330735e-09	3.330735e-09
8.200000e+01	8.350000e+01	1.005090e-09	1.486651e-10	1.486651e-10
8.350000e+01	8.500000e+01	2.600325e-09	1.044106e-09	1.044106e-09
8.500000e+01	8.650000e+01	1.437577e-09	2.670491e-11	2.670491e-11
8.650000e+01	8.800000e+01	2.393786e-09	2.040118e-11	2.040118e-11
8.800000e+01	8.950000e+01	6.118117e-09	1.533571e-10	1.533571e-10
8.950000e+01	9.100000e+01	3.947223e-08	5.885691e-09	5.885691e-09
9.100000e+01	9.250000e+01	5.205636e-08	8.959841e-11	8.959841e-11
9.250000e+01	9.400000e+01	7.409327e-09	4.142355e-10	4.142355e-10
9.400000e+01	9.550000e+01	1.120246e-09	5.193926e-11	5.193926e-11
9.550000e+01	9.700000e+01	8.472820e-10	5.322078e-10	5.322078e-10
9.700000e+01	9.850000e+01	1.412449e-09	1.214210e-09	1.214210e-09
9.850000e+01	1.000000e+02	4.829571e-10	3.702044e-10	3.702044e-10
1.000000e+02	1.015000e+02	4.429745e-10	4.226677e-10	4.226677e-10
1.015000e+02	1.030000e+02	2.287033e-11	1.564224e-11	1.564224e-11
1.030000e+02	1.045000e+02	3.447917e-12	1.930936e-14	1.930936e-14
1.045000e+02	1.060000e+02	2.092655e-12	1.348346e-14	1.348346e-14
1.060000e+02	1.075000e+02	1.358811e-12	9.806585e-15	9.806585e-15
1.075000e+02	1.090000e+02	9.133793e-13	7.207394e-15	7.207394e-15
1.090000e+02	1.105000e+02	6.567216e-13	5.606630e-15	5.606630e-15
1.105000e+02	1.120000e+02	4.700523e-13	4.370868e-15	4.370868e-15
1.120000e+02	1.135000e+02	3.501657e-13	3.457678e-15	3.457678e-15
1.135000e+02	1.150000e+02	2.587313e-13	2.758363e-15	2.758363e-15
1.150000e+02	1.165000e+02	2.010875e-13	2.278279e-15	2.278279e-15
1.165000e+02	1.180000e+02	1.576681e-13	1.890859e-15	1.890859e-15
1.180000e+02	1.195000e+02	1.241029e-13	1.571960e-15	1.571960e-15
1.195000e+02	1.210000e+02	9.694460e-14	1.300124e-15	1.300124e-15
1.210000e+02	1.225000e+02	7.856160e-14	1.104936e-15	1.104936e-15
1.225000e+02	1.240000e+02	6.367887e-14	9.420958e-16	9.420958e-16
1.240000e+02	1.255000e+02	5.440145e-14	8.335920e-16	8.335920e-16
1.255000e+02	1.270000e+02	4.405238e-14	7.028687e-16	7.028687e-16
1.270000e+02	1.285000e+02	3.570112e-14	5.994870e-16	5.994870e-16
1.285000e+02	1.300000e+02	3.101133e-14	5.438971e-16	5.438971e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_1_m_inv
ScaledBy=9.93209773188653317e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	4.196852e-07	1.298975e-09	1.298975e-09
4.150000e+01	4.300000e+01	4.875546e-07	5.667892e-10	5.667892e-10
4.300000e+01	4.450000e+01	5.694943e-07	1.400768e-09	1.400768e-09
4.450000e+01	4.600000e+01	6.618737e-07	3.287720e-09	3.287720e-09
4.600000e+01	4.750000e+01	7.548387e-07	5.501262e-10	5.501262e-10
4.750000e+01	4.900000e+01	8.629753e-07	5.195314e-10	5.195314e-10
4.900000e+01	5.050000e+01	9.834713e-07	1.008281e-09	1.008281e-09
5.050000e+01	5.200000e+01	1.113871e-06	4.100282e-09	4.100282e-09
5.200000e+01	5.350000e+01	1.253487e-06	2.524898e-09	2.524898e-09
5.350000e+01	5.500000e+01	1.404263e-06	6.061346e-10	6.061346e-10
5.500000e+01	5.650000e+01	1.571179e-06	8.371191e-10	8.371191e-10
5.650000e+01	5.800000e+01	1.747307e-06	5.947501e-10	5.947501e-10
5.800000e+01	5.950000e+01	1.928267e-06	7.914594e-10	7.914594e-10
5.950000e+01	6.100000e+01	2.103352e-06	8.905546e-10	8.905546e-10
6.100000e+01	6.250000e+01	2.230740e-06	8.482856e-10	8.482856e-10
6.250000e+01	6.400000e+01	2.237621e-06	5.897434e-10	5.897434e-10
6.400000e+01	6.550000e+01	2.171268e-06	6.644542e-10	6.644542e-10
6.550000e+01	6.700000e+01	2.144571e-06	7.225956e-10	7.225956e-10
6.700000e+01	6.850000e+01	2.256855e-06	6.172454e-10	6.172454e-10
6.850000e+01	7.000000e+01	2.281975e-06	5.597557e-10	5.597557e-10
7.000000e+01	7.150000e+01	2.321812e-06	3.925126e-09	3.925126e-09
7.150000e+01	7.300000e+01	2.368813e-06	5.806719e-10	5.806719e-10
7.300000e+01	7.450000e+01	2.439090e-06	6.273013e-10	6.273013e-10
7.450000e+01	7.600000e+01	2.532063e-06	5.547656e-10	5.547656e-10
7.600000e+01	7.750000e+01	2.657220e-06	5.673794e-10	5.673794e-10
7.750000e+01	7.900000e+01	2.826226e-06	6.070185e-10	6.070185e-10
7.900000e+01	8.050000e+01	3.055771e-06	6.062131e-10	6.062131e-10
8.050000e+01	8.200000e+01	3.378434e-06	6.807418e-10	6.807418e-10
8.200000e+01	8.350000e+01	3.847201e-06	6.968909e-10	6.968909e-10
8.350000e+01	8.500000e+01	4.568178e-06	7.942085e-10	7.942085e-10
8.500000e+01	8.650000e+01	5.774115e-06	8.935089e-10	8.935089e-10
8.650000e+01	8.800000e+01	8.081627e-06	1.096091e-09	1.096091e-09
8.800000e+01	8.950000e+01	1.355885e-05	1.539194e-09	1.539194e-09
8.950000e+01	9.100000e+01	2.826616e-05	2.564503e-09	2.564503e-09
9.100000e+01	9.250000e+01	2.816238e-05	2.569074e-09	2.569074e-09
9.250000e+01	9.400000e+01	8.849840e-06	1.318693e-09	1.318693e-09
9.400000e+01	9.550000e+01	3.051013e-06	8.396211e-10	8.396211e-10
9.550000e+01	9.700000e+01	1.371017e-06	6.239188e-10	6.239188e-10
9.700000e+01	9.850000e+01	7.357267e-07	5.077472e-10	5.077472e-10
9.850000e+01	1.000000e+02	4.477592e-07	4.260877e-10	4.260877e-10
1.000000e+02	1.015000e+02	2.991375e-07	3.577755e-10	3.577755e-10
1.015000e+02	1.030000e+02	2.162786e-07	3.087019e-10	3.087019e-10
1.030000e+02	1.045000e+02	1.648465e-07	2.735686e-10	2.735686e-10
1.045000e+02	1.060000e+02	1.312813e-07	2.417792e-10	2.417792e-10
1.060000e+02	1.075000e+02	1.069666e-07	2.164581e-10	2.164581e-10
1.075000e+02	1.090000e+02	8.853393e-08	1.942211e-10	1.942211e-10
1.090000e+02	1.105000e+02	7.427207e-08	1.752296e-10	1.752296e-10
1.105000e+02	1.120000e+02	6.344319e-08	1.597946e-10	1.597946e-10
1.120000e+02	1.135000e+02	5.438578e-08	1.459130e-10	1.459130e-10
1.135000e+02	1.150000e+02	4.724949e-08	1.341865e-10	1.341865e-10
1.150000e+02	1.165000e+02	4.132654e-08	1.240335e-10	1.240335e-10
1.165000e+02	1.180000e+02	3.623168e-08	1.146874e-10	1.146874e-10
1.180000e+02	1.195000e+02	3.193115e-08	1.060648e-10	1.060648e-10
1.195000e+02	1.210000e+02	2.869291e-08	9.929807e-11	9.929807e-11
1.210000e+02	1.225000e+02	2.567041e-08	9.302349e-11	9.302349e-11
1.225000e+02	1.240000e+02	2.295378e-08	8.658609e-11	8.658609e-11
1.240000e+02	1.255000e+02	2.102511e-08	8.209255e-11	8.209255e-11
1.255000e+02	1.270000e+02	1.888317e-08	7.680362e-11	7.680362e-11
1.270000e+02	1.285000e+02	1.731657e-08	7.294847e-11	7.294847e-11
1.285000e+02	1.300000e+02	1.570156e-08	6.847449e-11	6.847449e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93209112608707820e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	7.119787e-07	3.009231e-10	3.009231e-10
4.150000e+01	4.300000e+01	7.722400e-07	3.133994e-10	3.133994e-10
4.300000e+01	4.450000e+01	8.538607e-07	3.295457e-10	3.295457e-10
4.450000e+01	4.600000e+01	9.469320e-07	3.470415e-10	3.470415e-10
4.600000e+01	4.750000e+01	1.062163e-06	3.675510e-10	3.675510e-10
4.750000e+01	4.900000e+01	1.188785e-06	3.888425e-10	3.888425e-10
4.900000e+01	5.050000e+01	1.340209e-06	4.128652e-10	4.128652e-10
5.050000e+01	5.200000e+01	1.501183e-06	4.369572e-10	4.369572e-10
5.200000e+01	5.350000e+01	1.723719e-06	4.682258e-10	4.682258e-10
5.350000e+01	5.500000e+01	2.064729e-06	5.124525e-10	5.124525e-10
5.500000e+01	5.650000e+01	2.546514e-06	5.691085e-10	5.691085e-10
5.650000e+01	5.800000e+01	3.154964e-06	6.334601e-10	6.334601e-10
5.800000e+01	5.950000e+01	3.764657e-06	6.919660e-10	6.919660e-10
5.950000e+01	6.100000e+01	4.462703e-06	7.533920e-10	7.533920e-10
6.100000e+01	6.250000e+01	4.932229e-06	7.920337e-10	7.920337e-10
6.250000e+01	6.400000e+01	5.159190e-06	8.100519e-10	8.100519e-10
6.400000e+01	6.550000e+01	5.231023e-06	8.156715e-10	8.156715e-10
6.550000e+01	6.700000e+01	5.030918e-06	7.999183e-10	7.999183e-10
6.700000e+01	6.850000e+01	5.140290e-06	8.085666e-10	8.085666e-10
6.850000e+01	7.000000e+01	5.378226e-06	8.270687e-10	8.270687e-10
7.000000e+01	7.150000e+01	5.653349e-06	8.479591e-10	8.479591e-10
7.150000e+01	7.300000e+01	5.864674e-06	8.636622e-10	8.636622e-10
7.300000e+01	7.450000e+01	6.178849e-06	8.864940e-10	8.864940e-10
7.450000e+01	7.600000e+01	6.540034e-06	9.120361e-10	9.120361e-10
7.600000e+01	7.750000e+01	6.937247e-06	9.393243e-10	9.393243e-10
7.750000e+01	7.900000e+01	7.319107e-06	9.648307e-10	9.648307e-10
7.900000e+01	8.050000e+01	7.616233e-06	9.842199e-10	9.842199e-10
8.050000e+01	8.200000e+01	7.886893e-06	1.001556e-09	1.001556e-09
8.200000e+01	8.350000e+01	8.406440e-06	1.034018e-09	1.034018e-09
8.350000e+01	8.500000e+01	9.076860e-06	1.074459e-09	1.074459e-09
8.500000e+01	8.650000e+01	9.926733e-06	1.123635e-09	1.123635e-09
8.650000e+01	8.800000e+01	1.179007e-05	1.224560e-09	1.224560e-09
8.800000e+01	8.950000e+01	1.635118e-05	1.442104e-09	1.442104e-09
8.950000e+01	9.100000e+01	3.128292e-05	1.994691e-09	1.994691e-09
9.100000e+01	9.250000e+01	3.205025e-05	2.019007e-09	2.019007e-09
9.250000e+01	9.400000e+01	1.218019e-05	1.244655e-09	1.244655e-09
9.400000e+01	9.550000e+01	5.796661e-06	8.586398e-10	8.586398e-10
9.550000e+01	9.700000e+01	3.498437e-06	6.670509e-10	6.670509e-10
9.700000e+01	9.850000e+01	2.227356e-06	5.322515e-10	5.322515e-10
9.850000e+01	1.000000e+02	1.398109e-06	4.216892e-10	4.216892e-10
1.000000e+02	1.015000e+02	8.102740e-07	3.210243e-10	3.210243e-10
1.015000e+02	1.030000e+02	4.310994e-07	2.341589e-10	2.341589e-10
1.030000e+02	1.045000e+02	2.388377e-07	1.742904e-10	1.742904e-10
1.045000e+02	1.060000e+02	1.865871e-07	1.540504e-10	1.540504e-10
1.060000e+02	1.075000e+02	1.728489e-07	1.482707e-10	1.482707e-10
1.075000e+02	1.090000e+02	1.642180e-07	1.445215e-10	1.445215e-10
1.090000e+02	1.105000e+02	1.580166e-07	1.417664e-10	1.417664e-10
1.105000e+02	1.120000e+02	1.534020e-07	1.396811e-10	1.396811e-10
1.120000e+02	1.135000e+02	1.492076e-07	1.377582e-10	1.377582e-10
1.135000e+02	1.150000e+02	1.464910e-07	1.364984e-10	1.364984e-10
1.150000e+02	1.165000e+02	1.442859e-07	1.354672e-10	1.354672e-10
1.165000e+02	1.180000e+02	1.427366e-07	1.347379e-10	1.347379e-10
1.180000e+02	1.195000e+02	1.414632e-07	1.341355e-10	1.341355e-10
1.195000e+02	1.210000e+02	1.402007e-07	1.335356e-10	1.335356e-10
1.210000e+02	1.225000e+02	1.393965e-07	1.331521e-10	1.331521e-10
1.225000e+02	1.240000e+02	1.386073e-07	1.327746e-10	1.327746e-10
1.240000e+02	1.255000e+02	1.379213e-07	1.324456e-10	1.324456e-10
1.255000e+02	1.270000e+02	1.379161e-07	1.324432e-10	1.324432e-10
1.270000e+02	1.285000e+02	1.374526e-07	1.322204e-10	1.322204e-10
1.285000e+02	1.300000e+02	1.369229e-07	1.319654e-10	1.319654e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__NTrials]
ScaledBy=9.93208993102203316e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.731767e-04	1.582577e-07	1.582577e-07
4.150000e+01	4.300000e+01	4.047559e-04	1.648153e-07	1.648153e-07
4.300000e+01	4.450000e+01	4.475430e-04	1.733112e-07	1.733112e-07
4.450000e+01	4.600000e+01	4.963361e-04	1.825173e-07	1.825173e-07
4.600000e+01	4.750000e+01	5.567448e-04	1.933097e-07	1.933097e-07
4.750000e+01	4.900000e+01	6.231317e-04	2.045144e-07	2.045144e-07
4.900000e+01	5.050000e+01	7.024720e-04	2.171354e-07	2.171354e-07
5.050000e+01	5.200000e+01	7.868753e-04	2.298183e-07	2.298183e-07
5.200000e+01	5.350000e+01	9.035173e-04	2.462626e-07	2.462626e-07
5.350000e+01	5.500000e+01	1.082230e-03	2.695106e-07	2.695106e-07
5.500000e+01	5.650000e+01	1.334770e-03	2.993114e-07	2.993114e-07
5.650000e+01	5.800000e+01	1.653695e-03	3.331563e-07	3.331563e-07
5.800000e+01	5.950000e+01	1.973355e-03	3.639494e-07	3.639494e-07
5.950000e+01	6.100000e+01	2.339131e-03	3.962260e-07	3.962260e-07
6.100000e+01	6.250000e+01	2.585284e-03	4.165608e-07	4.165608e-07
6.250000e+01	6.400000e+01	2.704247e-03	4.260375e-07	4.260375e-07
6.400000e+01	6.550000e+01	2.741894e-03	4.289912e-07	4.289912e-07
6.550000e+01	6.700000e+01	2.636961e-03	4.206951e-07	4.206951e-07
6.700000e+01	6.850000e+01	2.694312e-03	4.252488e-07	4.252488e-07
6.850000e+01	7.000000e+01	2.819067e-03	4.349888e-07	4.349888e-07
7.000000e+01	7.150000e+01	2.963229e-03	4.459654e-07	4.459654e-07
7.150000e+01	7.300000e+01	3.073995e-03	4.542238e-07	4.542238e-07
7.300000e+01	7.450000e+01	3.238671e-03	4.662320e-07	4.662320e-07
7.450000e+01	7.600000e+01	3.428023e-03	4.796728e-07	4.796728e-07
7.600000e+01	7.750000e+01	3.636151e-03	4.940095e-07	4.940095e-07
7.750000e+01	7.900000e+01	3.836407e-03	5.074437e-07	5.074437e-07
7.900000e+01	8.050000e+01	3.992159e-03	5.176431e-07	5.176431e-07
8.050000e+01	8.200000e+01	4.134013e-03	5.267577e-07	5.267577e-07
8.200000e+01	8.350000e+01	4.406329e-03	5.438304e-07	5.438304e-07
8.350000e+01	8.500000e+01	4.757769e-03	5.651040e-07	5.651040e-07
8.500000e+01	8.650000e+01	5.203245e-03	5.909693e-07	5.909693e-07
8.650000e+01	8.800000e+01	6.179861e-03	6.440372e-07	6.440372e-07
8.800000e+01	8.950000e+01	8.570733e-03	7.584672e-07	7.584672e-07
8.950000e+01	9.100000e+01	1.639735e-02	1.049090e-06	1.049090e-06
9.100000e+01	9.250000e+01	1.679952e-02	1.061875e-06	1.061875e-06
9.250000e+01	9.400000e+01	6.384351e-03	6.546076e-07	6.546076e-07
9.400000e+01	9.550000e+01	3.038405e-03	4.515961e-07	4.515961e-07
9.550000e+01	9.700000e+01	1.833734e-03	3.508247e-07	3.508247e-07
9.700000e+01	9.850000e+01	1.167480e-03	2.799261e-07	2.799261e-07
9.850000e+01	1.000000e+02	7.328360e-04	2.217840e-07	2.217840e-07
1.000000e+02	1.015000e+02	4.247281e-04	1.688470e-07	1.688470e-07
1.015000e+02	1.030000e+02	2.259596e-04	1.231483e-07	1.231483e-07
1.030000e+02	1.045000e+02	1.251880e-04	9.166412e-08	9.166412e-08
1.045000e+02	1.060000e+02	9.779747e-05	8.101583e-08	8.101583e-08
1.060000e+02	1.075000e+02	9.060400e-05	7.798544e-08	7.798544e-08
1.075000e+02	1.090000e+02	8.607367e-05	7.600544e-08	7.600544e-08
1.090000e+02	1.105000e+02	8.282807e-05	7.456299e-08	7.456299e-08
1.105000e+02	1.120000e+02	8.041807e-05	7.347816e-08	7.347816e-08
1.120000e+02	1.135000e+02	7.821187e-05	7.245685e-08	7.245685e-08
1.135000e+02	1.150000e+02	7.678733e-05	7.179316e-08	7.179316e-08
1.150000e+02	1.165000e+02	7.563367e-05	7.125369e-08	7.125369e-08
1.165000e+02	1.180000e+02	7.480820e-05	7.085149e-08	7.085149e-08
1.180000e+02	1.195000e+02	7.414880e-05	7.054644e-08	7.054644e-08
1.195000e+02	1.210000e+02	7.349667e-05	7.024427e-08	7.024427e-08
1.210000e+02	1.225000e+02	7.306760e-05	7.003193e-08	7.003193e-08
1.225000e+02	1.240000e+02	7.264367e-05	6.981786e-08	6.981786e-08
1.240000e+02	1.255000e+02	7.229253e-05	6.965706e-08	6.965706e-08
1.255000e+02	1.270000e+02	7.228153e-05	6.964504e-08	6.964504e-08
1.270000e+02	1.285000e+02	7.204873e-05	6.954135e-08	6.954135e-08
1.285000e+02	1.300000e+02	7.177700e-05	6.941655e-08	6.941655e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__MEWeight]
ScaledBy=9.93195526248565507e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	6.343372e-09	4.620436e-09	4.620436e-09
4.150000e+01	4.300000e+01	6.038055e-09	4.442973e-09	4.442973e-09
4.300000e+01	4.450000e+01	1.618605e-09	4.997127e-10	4.997127e-10
4.450000e+01	4.600000e+01	3.091668e-08	2.044394e-08	2.044394e-08
4.600000e+01	4.750000e+01	9.045053e-09	6.340627e-09	6.340627e-09
4.750000e+01	4.900000e+01	2.711347e-08	2.404274e-08	2.404274e-08
4.900000e+01	5.050000e+01	2.250521e-09	1.540262e-09	1.540262e-09
5.050000e+01	5.200000e+01	2.714844e-08	2.255658e-08	2.255658e-08
5.200000e+01	5.350000e+01	3.407668e-09	2.151041e-09	2.151041e-09
5.350000e+01	5.500000e+01	8.022393e-09	7.090021e-09	7.090021e-09
5.500000e+01	5.650000e+01	5.283409e-09	2.466632e-09	2.466632e-09
5.650000e+01	5.800000e+01	1.415650e-07	1.366125e-07	1.366125e-07
5.800000e+01	5.950000e+01	1.457044e-09	6.907175e-10	6.907175e-10
5.950000e+01	6.100000e+01	2.498091e-08	2.392439e-08	2.392439e-08
6.100000e+01	6.250000e+01	5.684187e-10	1.285194e-10	1.285194e-10
6.250000e+01	6.400000e+01	3.291571e-09	2.061451e-09	2.061451e-09
6.400000e+01	6.550000e+01	4.998850e-09	2.939873e-09	2.939873e-09
6.550000e+01	6.700000e+01	5.336889e-09	3.681237e-09	3.681237e-09
6.700000e+01	6.850000e+01	9.074720e-10	4.403366e-10	4.403366e-10
6.850000e+01	7.000000e+01	2.762433e-07	2.728603e-07	2.728603e-07
7.000000e+01	7.150000e+01	1.572403e-09	9.152277e-10	9.152277e-10
7.150000e+01	7.300000e+01	9.630387e-09	8.961272e-09	8.961272e-09
7.300000e+01	7.450000e+01	9.888560e-10	3.864142e-10	3.864142e-10
7.450000e+01	7.600000e+01	1.118638e-08	9.970381e-09	9.970381e-09
7.600000e+01	7.750000e+01	4.380369e-08	4.279223e-08	4.279223e-08
7.750000e+01	7.900000e+01	1.007006e-09	4.556567e-10	4.556567e-10
7.900000e+01	8.050000e+01	7.655180e-10	1.772563e-10	1.772563e-10
8.050000e+01	8.200000e+01	9.145253e-10	2.216124e-10	2.216124e-10
8.200000e+01	8.350000e+01	1.232927e-09	4.502618e-10	4.502618e-10
8.350000e+01	8.500000e+01	1.053851e-09	9.494422e-11	9.494422e-11
8.500000e+01	8.650000e+01	1.369732e-09	2.348571e-11	2.348571e-11
8.650000e+01	8.800000e+01	2.540424e-09	2.044794e-10	2.044794e-10
8.800000e+01	8.950000e+01	5.538763e-09	1.703383e-11	1.703383e-11
8.950000e+01	9.100000e+01	3.292903e-08	1.915618e-10	1.915618e-10
9.100000e+01	9.250000e+01	5.364816e-08	9.330059e-11	9.330059e-11
9.250000e+01	9.400000e+01	7.317360e-09	7.825483e-12	7.825483e-12
9.400000e+01	9.550000e+01	1.694958e-08	1.563022e-08	1.563022e-08
9.550000e+01	9.700000e+01	1.675416e-08	1.537846e-08	1.537846e-08
9.700000e+01	9.850000e+01	2.287262e-10	7.210159e-11	7.210159e-11
9.850000e+01	1.000000e+02	1.031479e-07	1.029115e-07	1.029115e-07
1.000000e+02	1.015000e+02	1.664201e-11	5.746481e-13	5.746481e-13
1.015000e+02	1.030000e+02	8.353140e-12	7.729643e-13	7.729643e-13
1.030000e+02	1.045000e+02	3.567453e-12	1.967809e-14	1.967809e-14
1.045000e+02	1.060000e+02	2.169029e-12	1.374430e-14	1.374430e-14
1.060000e+02	1.075000e+02	1.385737e-12	9.914846e-15	9.914846e-15
1.075000e+02	1.090000e+02	9.508620e-13	7.450417e-15	7.450417e-15
1.090000e+02	1.105000e+02	6.563616e-13	5.626499e-15	5.626499e-15
1.105000e+02	1.120000e+02	4.812330e-13	4.410191e-15	4.410191e-15
1.120000e+02	1.135000e+02	3.568022e-13	3.540255e-15	3.540255e-15
1.135000e+02	1.150000e+02	2.655387e-13	2.784791e-15	2.784791e-15
1.150000e+02	1.165000e+02	2.077598e-13	2.307638e-15	2.307638e-15
1.165000e+02	1.180000e+02	1.640207e-13	1.950309e-15	1.950309e-15
1.180000e+02	1.195000e+02	1.295643e-13	1.611841e-15	1.611841e-15
1.195000e+02	1.210000e+02	9.892007e-14	1.298093e-15	1.298093e-15
1.210000e+02	1.225000e+02	8.257573e-14	1.152573e-15	1.152573e-15
1.225000e+02	1.240000e+02	6.694487e-14	9.749587e-16	9.749587e-16
1.240000e+02	1.255000e+02	5.396723e-14	8.286656e-16	8.286656e-16
1.255000e+02	1.270000e+02	4.537548e-14	7.180703e-16	7.180703e-16
1.270000e+02	1.285000e+02	3.734732e-14	6.186551e-16	6.186551e-16
1.285000e+02	1.300000e+02	3.190627e-14	5.490008e-16	5.490008e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_1_m_inv
ScaledBy=9.93208874535188968e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	4.054780e-07	4.518437e-09	4.518437e-09
4.150000e+01	4.300000e+01	4.662835e-07	7.584218e-10	7.584218e-10
4.300000e+01	4.450000e+01	5.399087e-07	5.287103e-10	5.287103e-10
4.450000e+01	4.600000e+01	6.250599e-07	8.732468e-10	8.732468e-10
4.600000e+01	4.750000e+01	7.181220e-07	9.818925e-10	9.818925e-10
4.750000e+01	4.900000e+01	8.203493e-07	1.391308e-09	1.391308e-09
4.900000e+01	5.050000e+01	9.291713e-07	6.656267e-10	6.656267e-10
5.050000e+01	5.200000e+01	1.055869e-06	2.634956e-09	2.634956e-09
5.200000e+01	5.350000e+01	1.188177e-06	8.480139e-10	8.480139e-10
5.350000e+01	5.500000e+01	1.338503e-06	7.676061e-10	7.676061e-10
5.500000e+01	5.650000e+01	1.503385e-06	1.525563e-09	1.525563e-09
5.650000e+01	5.800000e+01	1.681789e-06	3.255191e-09	3.255191e-09
5.800000e+01	5.950000e+01	1.862403e-06	5.832691e-10	5.832691e-10
5.950000e+01	6.100000e+01	2.046098e-06	1.099838e-09	1.099838e-09
6.100000e+01	6.250000e+01	2.191009e-06	5.460458e-10	5.460458e-10
6.250000e+01	6.400000e+01	2.231277e-06	7.089689e-10	7.089689e-10
6.400000e+01	6.550000e+01	2.231453e-06	1.580060e-09	1.580060e-09
6.550000e+01	6.700000e+01	2.236069e-06	1.727685e-09	1.727685e-09
6.700000e+01	6.850000e+01	2.246904e-06	5.592818e-10	5.592818e-10
6.850000e+01	7.000000e+01	2.274323e-06	3.535185e-09	3.535185e-09
7.000000e+01	7.150000e+01	2.303489e-06	5.349006e-10	5.349006e-10
7.150000e+01	7.300000e+01	2.352290e-06	8.829093e-10	8.829093e-10
7.300000e+01	7.450000e+01	2.417108e-06	5.318825e-10	5.318825e-10
7.450000e+01	7.600000e+01	2.505207e-06	6.608293e-10	6.608293e-10
7.600000e+01	7.750000e+01	2.624713e-06	1.095391e-09	1.095391e-09
7.750000e+01	7.900000e+01	2.784387e-06	5.916352e-10	5.916352e-10
7.900000e+01	8.050000e+01	3.004199e-06	5.928458e-10	5.928458e-10
8.050000e+01	8.200000e+01	3.313923e-06	6.326581e-10	6.326581e-10
8.200000e+01	8.350000e+01	3.765993e-06	6.770610e-10	6.770610e-10
8.350000e+01	8.500000e+01	4.460359e-06	7.434885e-10	7.434885e-10
8.500000e+01	8.650000e+01	5.632601e-06	8.612766e-10	8.612766e-10
8.650000e+01	8.800000e+01	7.895280e-06	1.054090e-09	1.054090e-09
8.800000e+01	8.950000e+01	1.336673e-05	1.493430e-09	1.493430e-09
8.950000e+01	9.100000e+01	2.860247e-05	2.576897e-09	2.576897e-09
9.100000e+01	9.250000e+01	2.933265e-05	2.650194e-09	2.650194e-09
9.250000e+01	9.400000e+01	9.255713e-06	1.346701e-09	1.346701e-09
9.400000e+01	9.550000e+01	3.169014e-06	8.510446e-10	8.510446e-10
9.550000e+01	9.700000e+01	1.417279e-06	6.304454e-10	6.304454e-10
9.700000e+01	9.850000e+01	7.563073e-07	5.113518e-10	5.113518e-10
9.850000e+01	1.000000e+02	4.583255e-07	4.302754e-10	4.302754e-10
1.000000e+02	1.015000e+02	3.049568e-07	3.607655e-10	3.607655e-10
1.015000e+02	1.030000e+02	2.197310e-07	3.105698e-10	3.105698e-10
1.030000e+02	1.045000e+02	1.680453e-07	2.765851e-10	2.765851e-10
1.045000e+02	1.060000e+02	1.337562e-07	2.441227e-10	2.441227e-10
1.060000e+02	1.075000e+02	1.083907e-07	2.179794e-10	2.179794e-10
1.075000e+02	1.090000e+02	8.965033e-08	1.954828e-10	1.954828e-10
1.090000e+02	1.105000e+02	7.542273e-08	1.767161e-10	1.767161e-10
1.105000e+02	1.120000e+02	6.408107e-08	1.607002e-10	1.607002e-10
1.120000e+02	1.135000e+02	5.484490e-08	1.465143e-10	1.465143e-10
1.135000e+02	1.150000e+02	4.771121e-08	1.348754e-10	1.348754e-10
1.150000e+02	1.165000e+02	4.155540e-08	1.242837e-10	1.242837e-10
1.165000e+02	1.180000e+02	3.675119e-08	1.152515e-10	1.152515e-10
1.180000e+02	1.195000e+02	3.269089e-08	1.076097e-10	1.076097e-10
1.195000e+02	1.210000e+02	2.899540e-08	9.980338e-11	9.980338e-11
1.210000e+02	1.225000e+02	2.605575e-08	9.368946e-11	9.368946e-11
1.225000e+02	1.240000e+02	2.338036e-08	8.752297e-11	8.752297e-11
1.240000e+02	1.255000e+02	2.106427e-08	8.235695e-11	8.235695e-11
1.255000e+02	1.270000e+02	1.924018e-08	7.758654e-11	7.758654e-11
1.270000e+02	1.285000e+02	1.746999e-08	7.312665e-11	7.312665e-11
1.285000e+02	1.300000e+02	1.600545e-08	6.913365e-11	6.913365e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.97873356071824338e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	2.087531e-06	8.478441e-10	8.478441e-10
4.150000e+01	4.300000e+01	2.287325e-06	8.874898e-10	8.874898e-10
4.300000e+01	4.450000e+01	2.558737e-06	9.386686e-10	9.386686e-10
4.450000e+01	4.600000e+01	2.864485e-06	9.931680e-10	9.931680e-10
4.600000e+01	4.750000e+01	3.204124e-06	1.050399e-09	1.050399e-09
4.750000e+01	4.900000e+01	3.566473e-06	1.108202e-09	1.108202e-09
4.900000e+01	5.050000e+01	3.930585e-06	1.163397e-09	1.163397e-09
5.050000e+01	5.200000e+01	4.385291e-06	1.228850e-09	1.228850e-09
5.200000e+01	5.350000e+01	4.890703e-06	1.297732e-09	1.297732e-09
5.350000e+01	5.500000e+01	5.573915e-06	1.385414e-09	1.385414e-09
5.500000e+01	5.650000e+01	6.419775e-06	1.486823e-09	1.486823e-09
5.650000e+01	5.800000e+01	7.365880e-06	1.592619e-09	1.592619e-09
5.800000e+01	5.950000e+01	8.391273e-06	1.699861e-09	1.699861e-09
5.950000e+01	6.100000e+01	9.467833e-06	1.805613e-09	1.805613e-09
6.100000e+01	6.250000e+01	1.036429e-05	1.889162e-09	1.889162e-09
6.250000e+01	6.400000e+01	1.061210e-05	1.911614e-09	1.911614e-09
6.400000e+01	6.550000e+01	1.080096e-05	1.928549e-09	1.928549e-09
6.550000e+01	6.700000e+01	1.110032e-05	1.955092e-09	1.955092e-09
6.700000e+01	6.850000e+01	1.141634e-05	1.982727e-09	1.982727e-09
6.850000e+01	7.000000e+01	1.177034e-05	2.013233e-09	2.013233e-09
7.000000e+01	7.150000e+01	1.234896e-05	2.062124e-09	2.062124e-09
7.150000e+01	7.300000e+01	1.296495e-05	2.112930e-09	2.112930e-09
7.300000e+01	7.450000e+01	1.349961e-05	2.156056e-09	2.156056e-09
7.450000e+01	7.600000e+01	1.427589e-05	2.217180e-09	2.217180e-09
7.600000e+01	7.750000e+01	1.494215e-05	2.268329e-09	2.268329e-09
7.750000e+01	7.900000e+01	1.566988e-05	2.322909e-09	2.322909e-09
7.900000e+01	8.050000e+01	1.636177e-05	2.373639e-09	2.373639e-09
8.050000e+01	8.200000e+01	1.748601e-05	2.453831e-09	2.453831e-09
8.200000e+01	8.350000e+01	1.857328e-05	2.528971e-09	2.528971e-09
8.350000e+01	8.500000e+01	1.977799e-05	2.609700e-09	2.609700e-09
8.500000e+01	8.650000e+01	2.154622e-05	2.723862e-09	2.723862e-09
8.650000e+01	8.800000e+01	2.681913e-05	3.038938e-09	3.038938e-09
8.800000e+01	8.950000e+01	3.913715e-05	3.671082e-09	3.671082e-09
8.950000e+01	9.100000e+01	6.193833e-05	4.618269e-09	4.618269e-09
9.100000e+01	9.250000e+01	5.708533e-05	4.433654e-09	4.433654e-09
9.250000e+01	9.400000e+01	1.893399e-05	2.553410e-09	2.553410e-09
9.400000e+01	9.550000e+01	8.482880e-06	1.709115e-09	1.709115e-09
9.550000e+01	9.700000e+01	5.134373e-06	1.329668e-09	1.329668e-09
9.700000e+01	9.850000e+01	3.222429e-06	1.053395e-09	1.053395e-09
9.850000e+01	1.000000e+02	2.008480e-06	8.316359e-10	8.316359e-10
1.000000e+02	1.015000e+02	1.184679e-06	6.387042e-10	6.387042e-10
1.015000e+02	1.030000e+02	6.608121e-07	4.770221e-10	4.770221e-10
1.030000e+02	1.045000e+02	4.217657e-07	3.810966e-10	3.810966e-10
1.045000e+02	1.060000e+02	3.634433e-07	3.537674e-10	3.537674e-10
1.060000e+02	1.075000e+02	3.495440e-07	3.469368e-10	3.469368e-10
1.075000e+02	1.090000e+02	3.402435e-07	3.422901e-10	3.422901e-10
1.090000e+02	1.105000e+02	3.338127e-07	3.390400e-10	3.390400e-10
1.105000e+02	1.120000e+02	3.300934e-07	3.371459e-10	3.371459e-10
1.120000e+02	1.135000e+02	3.283772e-07	3.362683e-10	3.362683e-10
1.135000e+02	1.150000e+02	3.267267e-07	3.354222e-10	3.354222e-10
1.150000e+02	1.165000e+02	3.278510e-07	3.359988e-10	3.359988e-10
1.165000e+02	1.180000e+02	3.293658e-07	3.367741e-10	3.367741e-10
1.180000e+02	1.195000e+02	3.315335e-07	3.378805e-10	3.378805e-10
1.195000e+02	1.210000e+02	3.341054e-07	3.391886e-10	3.391886e-10
1.210000e+02	1.225000e+02	3.364349e-07	3.403690e-10	3.403690e-10
1.225000e+02	1.240000e+02	3.392710e-07	3.418007e-10	3.418007e-10
1.240000e+02	1.255000e+02	3.433994e-07	3.438739e-10	3.438739e-10
1.255000e+02	1.270000e+02	3.470041e-07	3.456740e-10	3.456740e-10
1.270000e+02	1.285000e+02	3.500099e-07	3.471680e-10	3.471680e-10
1.285000e+02	1.300000e+02	3.551496e-07	3.497077e-10	3.497077e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__NTrials]
ScaledBy=9.97873382141648801e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	4.041464e-04	1.643164e-07	1.643164e-07
4.150000e+01	4.300000e+01	4.428249e-04	1.719989e-07	1.719989e-07
4.300000e+01	4.450000e+01	4.953621e-04	1.819133e-07	1.819133e-07
4.450000e+01	4.600000e+01	5.545595e-04	1.924781e-07	1.924781e-07
4.600000e+01	4.750000e+01	6.203327e-04	2.035794e-07	2.035794e-07
4.750000e+01	4.900000e+01	6.904660e-04	2.147735e-07	2.147735e-07
4.900000e+01	5.050000e+01	7.609773e-04	2.254790e-07	2.254790e-07
5.050000e+01	5.200000e+01	8.489947e-04	2.381579e-07	2.381579e-07
5.200000e+01	5.350000e+01	9.468720e-04	2.515193e-07	2.515193e-07
5.350000e+01	5.500000e+01	1.079116e-03	2.685019e-07	2.685019e-07
5.500000e+01	5.650000e+01	1.242888e-03	2.881603e-07	2.881603e-07
5.650000e+01	5.800000e+01	1.426059e-03	3.086649e-07	3.086649e-07
5.800000e+01	5.950000e+01	1.624557e-03	3.294430e-07	3.294430e-07
5.950000e+01	6.100000e+01	1.832997e-03	3.499438e-07	3.499438e-07
6.100000e+01	6.250000e+01	2.006559e-03	3.661376e-07	3.661376e-07
6.250000e+01	6.400000e+01	2.054519e-03	3.704844e-07	3.704844e-07
6.400000e+01	6.550000e+01	2.091069e-03	3.737626e-07	3.737626e-07
6.550000e+01	6.700000e+01	2.149046e-03	3.789125e-07	3.789125e-07
6.700000e+01	6.850000e+01	2.210224e-03	3.842676e-07	3.842676e-07
6.850000e+01	7.000000e+01	2.278755e-03	3.901788e-07	3.901788e-07
7.000000e+01	7.150000e+01	2.390764e-03	3.996507e-07	3.996507e-07
7.150000e+01	7.300000e+01	2.510059e-03	4.095066e-07	4.095066e-07
7.300000e+01	7.450000e+01	2.613547e-03	4.178595e-07	4.178595e-07
7.450000e+01	7.600000e+01	2.763867e-03	4.297126e-07	4.297126e-07
7.600000e+01	7.750000e+01	2.892827e-03	4.396193e-07	4.396193e-07
7.750000e+01	7.900000e+01	3.033727e-03	4.501998e-07	4.501998e-07
7.900000e+01	8.050000e+01	3.167677e-03	4.600306e-07	4.600306e-07
8.050000e+01	8.200000e+01	3.385325e-03	4.755717e-07	4.755717e-07
8.200000e+01	8.350000e+01	3.595809e-03	4.901310e-07	4.901310e-07
8.350000e+01	8.500000e+01	3.829098e-03	5.057881e-07	5.057881e-07
8.500000e+01	8.650000e+01	4.171377e-03	5.279025e-07	5.279025e-07
8.650000e+01	8.800000e+01	5.192237e-03	5.889698e-07	5.889698e-07
8.800000e+01	8.950000e+01	7.576960e-03	7.114748e-07	7.114748e-07
8.950000e+01	9.100000e+01	1.199139e-02	8.950565e-07	8.950565e-07
9.100000e+01	9.250000e+01	1.105183e-02	8.592757e-07	8.592757e-07
9.250000e+01	9.400000e+01	3.665664e-03	4.948719e-07	4.948719e-07
9.400000e+01	9.550000e+01	1.642309e-03	3.312416e-07	3.312416e-07
9.550000e+01	9.700000e+01	9.940287e-04	2.577017e-07	2.577017e-07
9.700000e+01	9.850000e+01	6.238745e-04	2.041590e-07	2.041590e-07
9.850000e+01	1.000000e+02	3.888496e-04	1.611798e-07	1.611798e-07
1.000000e+02	1.015000e+02	2.293537e-04	1.237838e-07	1.237838e-07
1.015000e+02	1.030000e+02	1.279305e-04	9.244633e-08	9.244633e-08
1.030000e+02	1.045000e+02	8.165487e-05	7.385969e-08	7.385969e-08
1.045000e+02	1.060000e+02	7.036633e-05	6.856705e-08	6.856705e-08
1.060000e+02	1.075000e+02	6.767167e-05	6.723802e-08	6.723802e-08
1.075000e+02	1.090000e+02	6.587189e-05	6.633850e-08	6.633850e-08
1.090000e+02	1.105000e+02	6.463146e-05	6.571575e-08	6.571575e-08
1.105000e+02	1.120000e+02	6.390594e-05	6.534025e-08	6.534025e-08
1.120000e+02	1.135000e+02	6.357305e-05	6.516907e-08	6.516907e-08
1.135000e+02	1.150000e+02	6.325340e-05	6.500490e-08	6.500490e-08
1.150000e+02	1.165000e+02	6.347526e-05	6.512335e-08	6.512335e-08
1.165000e+02	1.180000e+02	6.376358e-05	6.526604e-08	6.526604e-08
1.180000e+02	1.195000e+02	6.418641e-05	6.548490e-08	6.548490e-08
1.195000e+02	1.210000e+02	6.467923e-05	6.573083e-08	6.573083e-08
1.210000e+02	1.225000e+02	6.513865e-05	6.597217e-08	6.597217e-08
1.225000e+02	1.240000e+02	6.568402e-05	6.624443e-08	6.624443e-08
1.240000e+02	1.255000e+02	6.647599e-05	6.663513e-08	6.663513e-08
1.255000e+02	1.270000e+02	6.718220e-05	6.699678e-08	6.699678e-08
1.270000e+02	1.285000e+02	6.775680e-05	6.727526e-08	6.727526e-08
1.285000e+02	1.300000e+02	6.875853e-05	6.777754e-08	6.777754e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv[EXTRA__MEWeight]
ScaledBy=9.97874136515496034e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	1.223471e-06	7.147121e-07	7.147121e-07
4.150000e+01	4.300000e+01	5.820169e-07	4.131518e-07	4.131518e-07
4.300000e+01	4.450000e+01	1.908646e-06	1.348010e-06	1.348010e-06
4.450000e+01	4.600000e+01	1.291699e-06	1.077083e-06	1.077083e-06
4.600000e+01	4.750000e+01	7.262973e-06	4.656835e-06	4.656835e-06
4.750000e+01	4.900000e+01	2.766941e-07	7.196320e-08	7.196320e-08
4.900000e+01	5.050000e+01	9.504600e+00	9.504595e+00	9.504595e+00
5.050000e+01	5.200000e+01	6.779253e-07	4.840681e-07	4.840681e-07
5.200000e+01	5.350000e+01	4.548521e-06	3.018625e-06	3.018625e-06
5.350000e+01	5.500000e+01	6.282493e-07	3.225761e-07	3.225761e-07
5.500000e+01	5.650000e+01	4.822775e-07	1.268457e-07	1.268457e-07
5.650000e+01	5.800000e+01	3.825513e-07	1.012989e-07	1.012989e-07
5.800000e+01	5.950000e+01	2.075414e-06	1.056184e-06	1.056184e-06
5.950000e+01	6.100000e+01	2.861964e-06	1.319944e-06	1.319944e-06
6.100000e+01	6.250000e+01	1.663217e-06	5.456869e-07	5.456869e-07
6.250000e+01	6.400000e+01	1.496528e-06	1.547504e-07	1.547504e-07
6.400000e+01	6.550000e+01	2.124143e-06	6.359314e-07	6.359314e-07
6.550000e+01	6.700000e+01	1.876623e-06	2.493861e-07	2.493861e-07
6.700000e+01	6.850000e+01	3.095487e-06	8.300469e-07	8.300469e-07
6.850000e+01	7.000000e+01	2.613348e-06	4.202115e-07	4.202115e-07
7.000000e+01	7.150000e+01	5.343706e-06	1.693298e-06	1.693298e-06
7.150000e+01	7.300000e+01	3.812363e-06	6.094308e-07	6.094308e-07
7.300000e+01	7.450000e+01	4.139752e-06	6.344394e-07	6.344394e-07
7.450000e+01	7.600000e+01	6.228890e-06	8.651366e-07	8.651366e-07
7.600000e+01	7.750000e+01	6.106175e-06	5.729728e-07	5.729728e-07
7.750000e+01	7.900000e+01	1.327559e-05	2.258579e-06	2.258579e-06
7.900000e+01	8.050000e+01	1.574557e-05	1.977808e-06	1.977808e-06
8.050000e+01	8.200000e+01	2.982187e-05	2.767626e-06	2.767626e-06
8.200000e+01	8.350000e+01	5.448781e-05	4.575879e-06	4.575879e-06
8.350000e+01	8.500000e+01	9.822527e-05	6.885415e-06	6.885415e-06
8.500000e+01	8.650000e+01	1.677406e-04	1.270022e-05	1.270022e-05
8.650000e+01	8.800000e+01	3.754054e-04	2.115098e-05	2.115098e-05
8.800000e+01	8.950000e+01	1.927628e-03	9.956133e-05	9.956133e-05
8.950000e+01	9.100000e+01	1.062720e-02	3.577960e-04	3.577960e-04
9.100000e+01	9.250000e+01	1.559317e-02	5.135977e-04	5.135977e-04
9.250000e+01	9.400000e+01	8.633833e-04	5.740990e-05	5.740990e-05
9.400000e+01	9.550000e+01	7.458667e-05	8.958554e-06	8.958554e-06
9.550000e+01	9.700000e+01	1.302841e-05	3.297199e-06	3.297199e-06
9.700000e+01	9.850000e+01	2.803829e-06	5.426630e-07	5.426630e-07
9.850000e+01	1.000000e+02	1.072256e-06	2.539906e-07	2.539906e-07
1.000000e+02	1.015000e+02	1.128532e-07	2.283962e-08	2.283962e-08
1.015000e+02	1.030000e+02	2.518259e-08	8.940291e-09	8.940291e-09
1.030000e+02	1.045000e+02	9.423240e-10	4.013262e-10	4.013262e-10
1.045000e+02	1.060000e+02	5.239861e-11	5.326641e-12	5.326641e-12
1.060000e+02	1.075000e+02	4.257485e-11	7.630002e-13	7.630002e-13
1.075000e+02	1.090000e+02	4.210915e-11	2.906749e-12	2.906749e-12
1.090000e+02	1.105000e+02	3.606563e-11	6.901568e-13	6.901568e-13
1.105000e+02	1.120000e+02	3.383225e-11	6.719583e-13	6.719583e-13
1.120000e+02	1.135000e+02	3.085663e-11	6.292854e-13	6.292854e-13
1.135000e+02	1.150000e+02	2.826591e-11	5.973515e-13	5.973515e-13
1.150000e+02	1.165000e+02	2.827799e-11	6.086958e-13	6.086958e-13
1.165000e+02	1.180000e+02	2.676501e-11	5.969056e-13	5.969056e-13
1.180000e+02	1.195000e+02	2.500763e-11	6.461476e-13	6.461476e-13
1.195000e+02	1.210000e+02	2.477395e-11	5.773885e-13	5.773885e-13
1.210000e+02	1.225000e+02	2.384745e-11	5.570962e-13	5.570962e-13
1.225000e+02	1.240000e+02	2.241233e-11	5.557965e-13	5.557965e-13
1.240000e+02	1.255000e+02	2.111123e-11	5.286829e-13	5.286829e-13
1.255000e+02	1.270000e+02	2.077068e-11	5.297422e-13	5.297422e-13
1.270000e+02	1.285000e+02	1.895943e-11	4.957063e-13	4.957063e-13
1.285000e+02	1.300000e+02	1.941636e-11	5.188236e-13	5.188236e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_1_m_inv
ScaledBy=9.97866752568068535e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	4.246480e-07	3.876356e-09	3.876356e-09
4.150000e+01	4.300000e+01	4.912567e-07	4.776406e-09	4.776406e-09
4.300000e+01	4.450000e+01	5.752121e-07	3.517488e-09	3.517488e-09
4.450000e+01	4.600000e+01	6.455701e-07	1.499941e-08	1.499941e-08
4.600000e+01	4.750000e+01	7.625553e-07	5.971431e-09	5.971431e-09
4.750000e+01	4.900000e+01	8.756500e-07	5.842932e-09	5.842932e-09
4.900000e+01	5.050000e+01	9.999553e-07	1.401038e-08	1.401038e-08
5.050000e+01	5.200000e+01	1.113299e-06	4.567549e-09	4.567549e-09
5.200000e+01	5.350000e+01	1.259799e-06	5.420735e-09	5.420735e-09
5.350000e+01	5.500000e+01	1.406914e-06	6.258087e-09	6.258087e-09
5.500000e+01	5.650000e+01	1.577446e-06	4.645530e-09	4.645530e-09
5.650000e+01	5.800000e+01	1.745971e-06	4.321660e-09	4.321660e-09
5.800000e+01	5.950000e+01	1.953077e-06	2.453783e-08	2.453783e-08
5.950000e+01	6.100000e+01	2.128589e-06	6.463578e-09	6.463578e-09
6.100000e+01	6.250000e+01	2.270190e-06	4.442862e-09	4.442862e-09
6.250000e+01	6.400000e+01	2.308551e-06	4.584890e-09	4.584890e-09
6.400000e+01	6.550000e+01	2.321643e-06	9.556445e-09	9.556445e-09
6.550000e+01	6.700000e+01	2.326204e-06	7.381746e-09	7.381746e-09
6.700000e+01	6.850000e+01	2.582877e-06	2.438641e-07	2.438641e-07
6.850000e+01	7.000000e+01	2.362061e-06	4.657664e-09	4.657664e-09
7.000000e+01	7.150000e+01	2.403391e-06	5.387544e-09	5.387544e-09
7.150000e+01	7.300000e+01	2.443666e-06	3.976764e-09	3.976764e-09
7.300000e+01	7.450000e+01	2.522195e-06	3.938480e-09	3.938480e-09
7.450000e+01	7.600000e+01	2.616421e-06	5.090261e-09	5.090261e-09
7.600000e+01	7.750000e+01	2.752560e-06	1.046297e-08	1.046297e-08
7.750000e+01	7.900000e+01	2.922346e-06	5.733396e-09	5.733396e-09
7.900000e+01	8.050000e+01	3.152304e-06	6.889393e-09	6.889393e-09
8.050000e+01	8.200000e+01	3.480867e-06	7.407294e-09	7.407294e-09
8.200000e+01	8.350000e+01	3.954475e-06	6.738355e-09	6.738355e-09
8.350000e+01	8.500000e+01	4.665361e-06	8.626759e-09	8.626759e-09
8.500000e+01	8.650000e+01	5.877810e-06	1.100702e-08	1.100702e-08
8.650000e+01	8.800000e+01	8.185480e-06	1.343854e-08	1.343854e-08
8.800000e+01	8.950000e+01	1.367835e-05	2.428292e-08	2.428292e-08
8.950000e+01	9.100000e+01	2.841967e-05	2.577116e-08	2.577116e-08
9.100000e+01	9.250000e+01	2.835653e-05	4.225720e-08	4.225720e-08
9.250000e+01	9.400000e+01	8.833913e-06	2.399054e-08	2.399054e-08
9.400000e+01	9.550000e+01	2.995963e-06	1.158175e-08	1.158175e-08
9.550000e+01	9.700000e+01	1.339013e-06	9.761264e-09	9.761264e-09
9.700000e+01	9.850000e+01	7.059567e-07	1.151745e-08	1.151745e-08
9.850000e+01	1.000000e+02	4.433529e-07	1.564741e-08	1.564741e-08
1.000000e+02	1.015000e+02	2.801008e-07	5.995828e-09	5.995828e-09
1.015000e+02	1.030000e+02	2.040761e-07	4.082946e-09	4.082946e-09
1.030000e+02	1.045000e+02	1.552764e-07	3.587059e-09	3.587059e-09
1.045000e+02	1.060000e+02	1.264866e-07	8.853609e-09	8.853609e-09
1.060000e+02	1.075000e+02	1.040960e-07	4.761090e-09	4.761090e-09
1.075000e+02	1.090000e+02	8.291320e-08	6.408423e-09	6.408423e-09
1.090000e+02	1.105000e+02	7.183120e-08	2.602462e-09	2.602462e-09
1.105000e+02	1.120000e+02	6.352723e-08	3.934062e-09	3.934062e-09
1.120000e+02	1.135000e+02	5.167105e-08	3.545792e-09	3.545792e-09
1.135000e+02	1.150000e+02	4.219079e-08	2.435565e-09	2.435565e-09
1.150000e+02	1.165000e+02	4.086910e-08	4.795638e-09	4.795638e-09
1.165000e+02	1.180000e+02	3.727733e-08	2.283038e-09	2.283038e-09
1.180000e+02	1.195000e+02	3.118446e-08	2.321064e-09	2.321064e-09
1.195000e+02	1.210000e+02	2.642393e-08	2.221908e-09	2.221908e-09
1.210000e+02	1.225000e+02	2.572394e-08	5.012191e-09	5.012191e-09
1.225000e+02	1.240000e+02	2.264598e-08	2.187875e-09	2.187875e-09
1.240000e+02	1.255000e+02	1.657617e-08	1.945045e-09	1.945045e-09
1.255000e+02	1.270000e+02	1.498023e-08	2.325032e-09	2.325032e-09
1.270000e+02	1.285000e+02	1.616225e-08	2.272170e-09	2.272170e-09
1.285000e+02	1.300000e+02	9.489887e-09	4.105327e-09	4.105327e-09
# END HISTO1D



==> img/plots/gg4l-MCATNLOchapter/bare/Z_2_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
XLabel=$m_{\ell^+ \ell^-}^\text{2}$ [GeV]
YLabel=d$\sigma/$d$m_{\ell^+ \ell^-}^\text{2}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.4
LegendTitle=\textbf{Bare leptons}
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.801
RatioPlotYMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93209919541038352e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	3.251039e-06	6.430331e-10	6.430331e-10
1.150000e+01	1.300000e+01	3.455853e-06	6.629791e-10	6.629791e-10
1.300000e+01	1.450000e+01	4.014750e-06	7.145812e-10	7.145812e-10
1.450000e+01	1.600000e+01	4.543789e-06	7.602061e-10	7.602061e-10
1.600000e+01	1.750000e+01	5.391509e-06	8.280896e-10	8.280896e-10
1.750000e+01	1.900000e+01	5.878361e-06	8.646698e-10	8.646698e-10
1.900000e+01	2.050000e+01	6.575092e-06	9.144776e-10	9.144776e-10
2.050000e+01	2.200000e+01	7.826867e-06	9.977370e-10	9.977370e-10
2.200000e+01	2.350000e+01	9.735293e-06	1.112748e-09	1.112748e-09
2.350000e+01	2.500000e+01	1.186392e-05	1.228390e-09	1.228390e-09
2.500000e+01	2.650000e+01	1.378253e-05	1.323996e-09	1.323996e-09
2.650000e+01	2.800000e+01	1.589290e-05	1.421752e-09	1.421752e-09
2.800000e+01	2.950000e+01	1.764890e-05	1.498239e-09	1.498239e-09
2.950000e+01	3.100000e+01	1.923215e-05	1.563998e-09	1.563998e-09
3.100000e+01	3.250000e+01	1.798096e-05	1.512268e-09	1.512268e-09
3.250000e+01	3.400000e+01	1.360501e-05	1.315442e-09	1.315442e-09
3.400000e+01	3.550000e+01	8.166740e-06	1.019170e-09	1.019170e-09
3.550000e+01	3.700000e+01	6.012327e-06	8.744672e-10	8.744672e-10
3.700000e+01	3.850000e+01	5.190899e-06	8.125376e-10	8.125376e-10
3.850000e+01	4.000000e+01	4.698370e-06	7.730290e-10	7.730290e-10
4.000000e+01	4.150000e+01	4.542197e-06	7.600728e-10	7.600728e-10
4.150000e+01	4.300000e+01	4.376100e-06	7.460465e-10	7.460465e-10
4.300000e+01	4.450000e+01	4.332829e-06	7.423488e-10	7.423488e-10
4.450000e+01	4.600000e+01	4.265137e-06	7.365270e-10	7.365270e-10
4.600000e+01	4.750000e+01	4.227568e-06	7.332761e-10	7.332761e-10
4.750000e+01	4.900000e+01	4.158175e-06	7.272331e-10	7.272331e-10
4.900000e+01	5.050000e+01	4.127649e-06	7.245587e-10	7.245587e-10
5.050000e+01	5.200000e+01	4.020189e-06	7.150649e-10	7.150649e-10
5.200000e+01	5.350000e+01	3.913984e-06	7.055564e-10	7.055564e-10
5.350000e+01	5.500000e+01	3.642237e-06	6.806226e-10	6.806226e-10
5.500000e+01	5.650000e+01	3.247180e-06	6.426513e-10	6.426513e-10
5.650000e+01	5.800000e+01	2.720049e-06	5.881804e-10	5.881804e-10
5.800000e+01	5.950000e+01	2.075814e-06	5.138264e-10	5.138264e-10
5.950000e+01	6.100000e+01	1.401551e-06	4.222082e-10	4.222082e-10
6.100000e+01	6.250000e+01	8.050207e-07	3.199822e-10	3.199822e-10
6.250000e+01	6.400000e+01	6.290026e-07	2.828450e-10	2.828450e-10
6.400000e+01	6.550000e+01	6.266292e-07	2.823108e-10	2.823108e-10
6.550000e+01	6.700000e+01	6.420541e-07	2.857643e-10	2.857643e-10
6.700000e+01	6.850000e+01	7.012347e-07	2.986441e-10	2.986441e-10
6.850000e+01	7.000000e+01	7.271307e-07	3.041085e-10	3.041085e-10
7.000000e+01	7.150000e+01	7.508647e-07	3.090317e-10	3.090317e-10
7.150000e+01	7.300000e+01	7.849120e-07	3.159605e-10	3.159605e-10
7.300000e+01	7.450000e+01	8.246033e-07	3.238506e-10	3.238506e-10
7.450000e+01	7.600000e+01	8.647733e-07	3.316450e-10	3.316450e-10
7.600000e+01	7.750000e+01	9.198960e-07	3.420515e-10	3.420515e-10
7.750000e+01	7.900000e+01	9.860927e-07	3.541450e-10	3.541450e-10
7.900000e+01	8.050000e+01	1.076617e-06	3.700435e-10	3.700435e-10
8.050000e+01	8.200000e+01	1.195489e-06	3.899375e-10	3.899375e-10
8.200000e+01	8.350000e+01	1.375544e-06	4.182726e-10	4.182726e-10
8.350000e+01	8.500000e+01	1.649147e-06	4.579857e-10	4.579857e-10
8.500000e+01	8.650000e+01	2.033166e-06	5.085207e-10	5.085207e-10
8.650000e+01	8.800000e+01	2.753547e-06	5.917911e-10	5.917911e-10
8.800000e+01	8.950000e+01	4.217227e-06	7.323788e-10	7.323788e-10
8.950000e+01	9.100000e+01	6.825140e-06	9.317041e-10	9.317041e-10
9.100000e+01	9.250000e+01	3.421340e-06	6.596603e-10	6.596603e-10
9.250000e+01	9.400000e+01	6.646208e-07	2.907430e-10	2.907430e-10
9.400000e+01	9.550000e+01	3.526972e-07	2.117986e-10	2.117986e-10
9.550000e+01	9.700000e+01	3.011158e-07	1.956992e-10	1.956992e-10
9.700000e+01	9.850000e+01	2.845863e-07	1.902520e-10	1.902520e-10
9.850000e+01	1.000000e+02	2.771978e-07	1.877661e-10	1.877661e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__NTrials]
ScaledBy=9.93209792138770363e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	1.704057e-03	3.381922e-07	3.381922e-07
1.150000e+01	1.300000e+01	1.811467e-03	3.486982e-07	3.486982e-07
1.300000e+01	1.450000e+01	2.104400e-03	3.758314e-07	3.758314e-07
1.450000e+01	1.600000e+01	2.381658e-03	3.998155e-07	3.998155e-07
1.600000e+01	1.750000e+01	2.826047e-03	4.355302e-07	4.355302e-07
1.750000e+01	1.900000e+01	3.081127e-03	4.547445e-07	4.547445e-07
1.900000e+01	2.050000e+01	3.446387e-03	4.809542e-07	4.809542e-07
2.050000e+01	2.200000e+01	4.102535e-03	5.247474e-07	5.247474e-07
2.200000e+01	2.350000e+01	5.102813e-03	5.852276e-07	5.852276e-07
2.350000e+01	2.500000e+01	6.218656e-03	6.460646e-07	6.460646e-07
2.500000e+01	2.650000e+01	7.224300e-03	6.963451e-07	6.963451e-07
2.650000e+01	2.800000e+01	8.330393e-03	7.477468e-07	7.477468e-07
2.800000e+01	2.950000e+01	9.250787e-03	7.879707e-07	7.879707e-07
2.950000e+01	3.100000e+01	1.008067e-02	8.225570e-07	8.225570e-07
3.100000e+01	3.250000e+01	9.424967e-03	7.953655e-07	7.953655e-07
3.250000e+01	3.400000e+01	7.131213e-03	6.918407e-07	6.918407e-07
3.400000e+01	3.550000e+01	4.280692e-03	5.360208e-07	5.360208e-07
3.550000e+01	3.700000e+01	3.151440e-03	4.599179e-07	4.599179e-07
3.700000e+01	3.850000e+01	2.720825e-03	4.273336e-07	4.273336e-07
3.850000e+01	4.000000e+01	2.462719e-03	4.065691e-07	4.065691e-07
4.000000e+01	4.150000e+01	2.380885e-03	3.997620e-07	3.997620e-07
4.150000e+01	4.300000e+01	2.293747e-03	3.923646e-07	3.923646e-07
4.300000e+01	4.450000e+01	2.271053e-03	3.904172e-07	3.904172e-07
4.450000e+01	4.600000e+01	2.235653e-03	3.873762e-07	3.873762e-07
4.600000e+01	4.750000e+01	2.215950e-03	3.856632e-07	3.856632e-07
4.750000e+01	4.900000e+01	2.179599e-03	3.824919e-07	3.824919e-07
4.900000e+01	5.050000e+01	2.163556e-03	3.810735e-07	3.810735e-07
5.050000e+01	5.200000e+01	2.107234e-03	3.760820e-07	3.760820e-07
5.200000e+01	5.350000e+01	2.051449e-03	3.710487e-07	3.710487e-07
5.350000e+01	5.500000e+01	1.909101e-03	3.579598e-07	3.579598e-07
5.500000e+01	5.650000e+01	1.702023e-03	3.379874e-07	3.379874e-07
5.650000e+01	5.800000e+01	1.425765e-03	3.093531e-07	3.093531e-07
5.800000e+01	5.950000e+01	1.088068e-03	2.702441e-07	2.702441e-07
5.950000e+01	6.100000e+01	7.346433e-04	2.220572e-07	2.220572e-07
6.100000e+01	6.250000e+01	4.219586e-04	1.682896e-07	1.682896e-07
6.250000e+01	6.400000e+01	3.297083e-04	1.487652e-07	1.487652e-07
6.400000e+01	6.550000e+01	3.284629e-04	1.484834e-07	1.484834e-07
6.550000e+01	6.700000e+01	3.365549e-04	1.503041e-07	1.503041e-07
6.700000e+01	6.850000e+01	3.675488e-04	1.570616e-07	1.570616e-07
6.850000e+01	7.000000e+01	3.811307e-04	1.599419e-07	1.599419e-07
7.000000e+01	7.150000e+01	3.935716e-04	1.625300e-07	1.625300e-07
7.150000e+01	7.300000e+01	4.114264e-04	1.661790e-07	1.661790e-07
7.300000e+01	7.450000e+01	4.322149e-04	1.703188e-07	1.703188e-07
7.450000e+01	7.600000e+01	4.533070e-04	1.744395e-07	1.744395e-07
7.600000e+01	7.750000e+01	4.821474e-04	1.798828e-07	1.798828e-07
7.750000e+01	7.900000e+01	5.168854e-04	1.862656e-07	1.862656e-07
7.900000e+01	8.050000e+01	5.643283e-04	1.946240e-07	1.946240e-07
8.050000e+01	8.200000e+01	6.265947e-04	2.050667e-07	2.050667e-07
8.200000e+01	8.350000e+01	7.210080e-04	2.199864e-07	2.199864e-07
8.350000e+01	8.500000e+01	8.644260e-04	2.408752e-07	2.408752e-07
8.500000e+01	8.650000e+01	1.065675e-03	2.674381e-07	2.674381e-07
8.650000e+01	8.800000e+01	1.443331e-03	3.112547e-07	3.112547e-07
8.800000e+01	8.950000e+01	2.210522e-03	3.851888e-07	3.851888e-07
8.950000e+01	9.100000e+01	3.577482e-03	4.900214e-07	4.900214e-07
9.100000e+01	9.250000e+01	1.793337e-03	3.469417e-07	3.469417e-07
9.250000e+01	9.400000e+01	3.483573e-04	1.529057e-07	1.529057e-07
9.400000e+01	9.550000e+01	1.848807e-04	1.114023e-07	1.114023e-07
9.550000e+01	9.700000e+01	1.578286e-04	1.029213e-07	1.029213e-07
9.700000e+01	9.850000e+01	1.491635e-04	1.000554e-07	1.000554e-07
9.850000e+01	1.000000e+02	1.453047e-04	9.876234e-08	9.876234e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__MEWeight]
ScaledBy=9.93209440521479746e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	4.109021e-10	4.577565e-13	4.577565e-13
1.150000e+01	1.300000e+01	4.851046e-10	4.941436e-13	4.941436e-13
1.300000e+01	1.450000e+01	5.669542e-10	5.311430e-13	5.311430e-13
1.450000e+01	1.600000e+01	6.878340e-10	5.776211e-13	5.776211e-13
1.600000e+01	1.750000e+01	8.348933e-10	6.221426e-13	6.221426e-13
1.750000e+01	1.900000e+01	9.382840e-10	6.438643e-13	6.438643e-13
1.900000e+01	2.050000e+01	1.111048e-09	6.893221e-13	6.893221e-13
2.050000e+01	2.200000e+01	1.382519e-09	7.405472e-13	7.405472e-13
2.200000e+01	2.350000e+01	1.781485e-09	2.087505e-12	2.087505e-12
2.350000e+01	2.500000e+01	2.226485e-09	8.346770e-13	8.346770e-13
2.500000e+01	2.650000e+01	2.853875e-09	8.937186e-13	8.937186e-13
2.650000e+01	2.800000e+01	3.577809e-09	9.817105e-13	9.817105e-13
2.800000e+01	2.950000e+01	4.428381e-09	1.056981e-12	1.056981e-12
2.950000e+01	3.100000e+01	5.476966e-09	1.138161e-12	1.138161e-12
3.100000e+01	3.250000e+01	5.718326e-09	1.209340e-12	1.209340e-12
3.250000e+01	3.400000e+01	3.981570e-09	1.134501e-12	1.134501e-12
3.400000e+01	3.550000e+01	1.125217e-09	9.567475e-13	9.567475e-13
3.550000e+01	3.700000e+01	3.518142e-10	9.326688e-13	9.326688e-13
3.700000e+01	3.850000e+01	2.194033e-10	9.780611e-13	9.780611e-13
3.850000e+01	4.000000e+01	1.775548e-10	9.891911e-13	9.891911e-13
4.000000e+01	4.150000e+01	1.641333e-10	1.016766e-12	1.016766e-12
4.150000e+01	4.300000e+01	1.591133e-10	1.054293e-12	1.054293e-12
4.300000e+01	4.450000e+01	1.617627e-10	1.104091e-12	1.104091e-12
4.450000e+01	4.600000e+01	1.649805e-10	1.135176e-12	1.135176e-12
4.600000e+01	4.750000e+01	1.698187e-10	1.168035e-12	1.168035e-12
4.750000e+01	4.900000e+01	1.754473e-10	1.198302e-12	1.198302e-12
4.900000e+01	5.050000e+01	1.852317e-10	1.245463e-12	1.245463e-12
5.050000e+01	5.200000e+01	1.962359e-10	1.304365e-12	1.304365e-12
5.200000e+01	5.350000e+01	2.066653e-10	1.345318e-12	1.345318e-12
5.350000e+01	5.500000e+01	2.154236e-10	1.373234e-12	1.373234e-12
5.500000e+01	5.650000e+01	2.257477e-10	1.425554e-12	1.425554e-12
5.650000e+01	5.800000e+01	2.396942e-10	1.487118e-12	1.487118e-12
5.800000e+01	5.950000e+01	2.515602e-10	1.526005e-12	1.526005e-12
5.950000e+01	6.100000e+01	2.686289e-10	1.619744e-12	1.619744e-12
6.100000e+01	6.250000e+01	2.852631e-10	1.689794e-12	1.689794e-12
6.250000e+01	6.400000e+01	3.063299e-10	1.749187e-12	1.749187e-12
6.400000e+01	6.550000e+01	3.323195e-10	1.813832e-12	1.813832e-12
6.550000e+01	6.700000e+01	3.629865e-10	1.899293e-12	1.899293e-12
6.700000e+01	6.850000e+01	3.961583e-10	1.974183e-12	1.974183e-12
6.850000e+01	7.000000e+01	4.393385e-10	2.093168e-12	2.093168e-12
7.000000e+01	7.150000e+01	4.818962e-10	2.183917e-12	2.183917e-12
7.150000e+01	7.300000e+01	5.330969e-10	2.285985e-12	2.285985e-12
7.300000e+01	7.450000e+01	6.029695e-10	2.437993e-12	2.437993e-12
7.450000e+01	7.600000e+01	6.769580e-10	2.571184e-12	2.571184e-12
7.600000e+01	7.750000e+01	7.698240e-10	2.746474e-12	2.746474e-12
7.750000e+01	7.900000e+01	8.810747e-10	2.924707e-12	2.924707e-12
7.900000e+01	8.050000e+01	1.031383e-09	3.172771e-12	3.172771e-12
8.050000e+01	8.200000e+01	1.215005e-09	3.411466e-12	3.411466e-12
8.200000e+01	8.350000e+01	1.490538e-09	3.761129e-12	3.761129e-12
8.350000e+01	8.500000e+01	1.886501e-09	4.163613e-12	4.163613e-12
8.500000e+01	8.650000e+01	2.566543e-09	4.767119e-12	4.767119e-12
8.650000e+01	8.800000e+01	4.003192e-09	5.698825e-12	5.698825e-12
8.800000e+01	8.950000e+01	8.679400e-09	8.031781e-12	8.031781e-12
8.950000e+01	9.100000e+01	2.788075e-08	1.749120e-11	1.749120e-11
9.100000e+01	9.250000e+01	1.133612e-08	1.128653e-11	1.128653e-11
9.250000e+01	9.400000e+01	1.458865e-10	4.679001e-13	4.679001e-13
9.400000e+01	9.550000e+01	3.255675e-12	2.411012e-14	2.411012e-14
9.550000e+01	9.700000e+01	2.279445e-13	2.967127e-15	2.967127e-15
9.700000e+01	9.850000e+01	2.943553e-14	6.249133e-16	6.249133e-16
9.850000e+01	1.000000e+02	6.011292e-15	1.792875e-16	1.792875e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/Z_2_m_inv
ScaledBy=9.93209773188653317e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	2.002551e-06	6.991938e-10	6.991938e-10
1.150000e+01	1.300000e+01	2.278507e-06	7.395374e-10	7.395374e-10
1.300000e+01	1.450000e+01	2.565109e-06	7.247562e-10	7.247562e-10
1.450000e+01	1.600000e+01	2.865120e-06	7.442649e-10	7.442649e-10
1.600000e+01	1.750000e+01	3.195358e-06	7.571350e-10	7.571350e-10
1.750000e+01	1.900000e+01	3.567196e-06	8.093987e-10	8.093987e-10
1.900000e+01	2.050000e+01	4.018834e-06	8.837134e-10	8.837134e-10
2.050000e+01	2.200000e+01	4.618109e-06	9.391803e-10	9.391803e-10
2.200000e+01	2.350000e+01	5.375535e-06	9.665519e-10	9.665519e-10
2.350000e+01	2.500000e+01	6.294700e-06	1.011299e-09	1.011299e-09
2.500000e+01	2.650000e+01	7.376627e-06	1.087109e-09	1.087109e-09
2.650000e+01	2.800000e+01	8.613440e-06	1.166141e-09	1.166141e-09
2.800000e+01	2.950000e+01	9.913927e-06	1.260134e-09	1.260134e-09
2.950000e+01	3.100000e+01	1.093461e-05	1.324698e-09	1.324698e-09
3.100000e+01	3.250000e+01	1.059736e-05	1.373055e-09	1.373055e-09
3.250000e+01	3.400000e+01	8.138107e-06	1.247769e-09	1.247769e-09
3.400000e+01	3.550000e+01	5.176839e-06	9.078169e-10	9.078169e-10
3.550000e+01	3.700000e+01	3.790588e-06	7.247893e-10	7.247893e-10
3.700000e+01	3.850000e+01	3.177565e-06	6.559311e-10	6.559311e-10
3.850000e+01	4.000000e+01	2.823707e-06	6.214128e-10	6.214128e-10
4.000000e+01	4.150000e+01	2.580294e-06	5.866176e-10	5.866176e-10
4.150000e+01	4.300000e+01	2.389366e-06	5.580079e-10	5.580079e-10
4.300000e+01	4.450000e+01	2.223268e-06	5.248733e-10	5.248733e-10
4.450000e+01	4.600000e+01	2.071547e-06	4.929279e-10	4.929279e-10
4.600000e+01	4.750000e+01	1.923803e-06	4.586937e-10	4.586937e-10
4.750000e+01	4.900000e+01	1.776374e-06	4.237158e-10	4.237158e-10
4.900000e+01	5.050000e+01	1.624950e-06	3.849894e-10	3.849894e-10
5.050000e+01	5.200000e+01	1.466899e-06	3.454130e-10	3.454130e-10
5.200000e+01	5.350000e+01	1.300403e-06	3.046303e-10	3.046303e-10
5.350000e+01	5.500000e+01	1.123700e-06	2.764505e-10	2.764505e-10
5.500000e+01	5.650000e+01	9.350260e-07	2.538514e-10	2.538514e-10
5.650000e+01	5.800000e+01	7.370860e-07	2.342563e-10	2.342563e-10
5.800000e+01	5.950000e+01	5.352187e-07	2.166122e-10	2.166122e-10
5.950000e+01	6.100000e+01	3.448004e-07	2.012644e-10	2.012644e-10
6.100000e+01	6.250000e+01	1.997282e-07	1.931817e-10	1.931817e-10
6.250000e+01	6.400000e+01	1.698965e-07	1.971253e-10	1.971253e-10
6.400000e+01	6.550000e+01	1.857378e-07	2.065586e-10	2.065586e-10
6.550000e+01	6.700000e+01	2.034777e-07	2.168914e-10	2.168914e-10
6.700000e+01	6.850000e+01	2.244617e-07	2.278394e-10	2.278394e-10
6.850000e+01	7.000000e+01	2.480335e-07	2.397142e-10	2.397142e-10
7.000000e+01	7.150000e+01	2.745173e-07	2.523424e-10	2.523424e-10
7.150000e+01	7.300000e+01	3.062034e-07	2.663740e-10	2.663740e-10
7.300000e+01	7.450000e+01	3.452954e-07	2.832867e-10	2.832867e-10
7.450000e+01	7.600000e+01	3.912721e-07	3.022342e-10	3.022342e-10
7.600000e+01	7.750000e+01	4.482153e-07	3.247749e-10	3.247749e-10
7.750000e+01	7.900000e+01	5.191411e-07	3.502912e-10	3.502912e-10
7.900000e+01	8.050000e+01	6.109285e-07	3.809038e-10	3.809038e-10
8.050000e+01	8.200000e+01	7.341227e-07	4.198009e-10	4.198009e-10
8.200000e+01	8.350000e+01	9.051013e-07	4.662655e-10	4.662655e-10
8.350000e+01	8.500000e+01	1.158523e-06	5.270296e-10	5.270296e-10
8.500000e+01	8.650000e+01	1.566507e-06	6.193760e-10	6.193760e-10
8.650000e+01	8.800000e+01	2.307901e-06	7.613243e-10	7.613243e-10
8.800000e+01	8.950000e+01	3.896594e-06	1.012368e-09	1.012368e-09
8.950000e+01	9.100000e+01	6.867473e-06	1.382004e-09	1.382004e-09
9.100000e+01	9.250000e+01	4.140524e-06	1.200241e-09	1.200241e-09
9.250000e+01	9.400000e+01	6.880447e-07	5.524281e-10	5.524281e-10
9.400000e+01	9.550000e+01	1.632945e-07	2.842607e-10	2.842607e-10
9.550000e+01	9.700000e+01	5.845421e-08	1.648658e-10	1.648658e-10
9.700000e+01	9.850000e+01	2.722662e-08	1.054144e-10	1.054144e-10
9.850000e+01	1.000000e+02	1.437903e-08	6.798987e-11	6.798987e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93209112608707820e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	3.254231e-06	6.433485e-10	6.433485e-10
1.150000e+01	1.300000e+01	3.458573e-06	6.632397e-10	6.632397e-10
1.300000e+01	1.450000e+01	4.014633e-06	7.145703e-10	7.145703e-10
1.450000e+01	1.600000e+01	4.544725e-06	7.602839e-10	7.602839e-10
1.600000e+01	1.750000e+01	5.397595e-06	8.285564e-10	8.285564e-10
1.750000e+01	1.900000e+01	5.891655e-06	8.656468e-10	8.656468e-10
1.900000e+01	2.050000e+01	6.580153e-06	9.148292e-10	9.148292e-10
2.050000e+01	2.200000e+01	7.822967e-06	9.974884e-10	9.974884e-10
2.200000e+01	2.350000e+01	9.729967e-06	1.112443e-09	1.112443e-09
2.350000e+01	2.500000e+01	1.185645e-05	1.228003e-09	1.228003e-09
2.500000e+01	2.650000e+01	1.378100e-05	1.323922e-09	1.323922e-09
2.650000e+01	2.800000e+01	1.590116e-05	1.422121e-09	1.422121e-09
2.800000e+01	2.950000e+01	1.769565e-05	1.500221e-09	1.500221e-09
2.950000e+01	3.100000e+01	1.936171e-05	1.569256e-09	1.569256e-09
3.100000e+01	3.250000e+01	1.822214e-05	1.522375e-09	1.522375e-09
3.250000e+01	3.400000e+01	1.388939e-05	1.329118e-09	1.329118e-09
3.400000e+01	3.550000e+01	8.311287e-06	1.028149e-09	1.028149e-09
3.550000e+01	3.700000e+01	6.077140e-06	8.791675e-10	8.791675e-10
3.700000e+01	3.850000e+01	5.225817e-06	8.152657e-10	8.152657e-10
3.850000e+01	4.000000e+01	4.714621e-06	7.743645e-10	7.743645e-10
4.000000e+01	4.150000e+01	4.552322e-06	7.609193e-10	7.609193e-10
4.150000e+01	4.300000e+01	4.374086e-06	7.458743e-10	7.458743e-10
4.300000e+01	4.450000e+01	4.322637e-06	7.414748e-10	7.414748e-10
4.450000e+01	4.600000e+01	4.241376e-06	7.344724e-10	7.344724e-10
4.600000e+01	4.750000e+01	4.192500e-06	7.302283e-10	7.302283e-10
4.750000e+01	4.900000e+01	4.109811e-06	7.229910e-10	7.229910e-10
4.900000e+01	5.050000e+01	4.070797e-06	7.195514e-10	7.195514e-10
5.050000e+01	5.200000e+01	3.953813e-06	7.091369e-10	7.091369e-10
5.200000e+01	5.350000e+01	3.847958e-06	6.995796e-10	6.995796e-10
5.350000e+01	5.500000e+01	3.582606e-06	6.750276e-10	6.750276e-10
5.500000e+01	5.650000e+01	3.198935e-06	6.378590e-10	6.378590e-10
5.650000e+01	5.800000e+01	2.698065e-06	5.857985e-10	5.857985e-10
5.800000e+01	5.950000e+01	2.081865e-06	5.145745e-10	5.145745e-10
5.950000e+01	6.100000e+01	1.425246e-06	4.257621e-10	4.257621e-10
6.100000e+01	6.250000e+01	8.296887e-07	3.248477e-10	3.248477e-10
6.250000e+01	6.400000e+01	6.531135e-07	2.882149e-10	2.882149e-10
6.400000e+01	6.550000e+01	6.674507e-07	2.913612e-10	2.913612e-10
6.550000e+01	6.700000e+01	6.737400e-07	2.927307e-10	2.927307e-10
6.700000e+01	6.850000e+01	6.932367e-07	2.969360e-10	2.969360e-10
6.850000e+01	7.000000e+01	7.166767e-07	3.019143e-10	3.019143e-10
7.000000e+01	7.150000e+01	7.400200e-07	3.067918e-10	3.067918e-10
7.150000e+01	7.300000e+01	7.719587e-07	3.133423e-10	3.133423e-10
7.300000e+01	7.450000e+01	8.091700e-07	3.208057e-10	3.208057e-10
7.450000e+01	7.600000e+01	8.468660e-07	3.281930e-10	3.281930e-10
7.600000e+01	7.750000e+01	8.976300e-07	3.378864e-10	3.378864e-10
7.750000e+01	7.900000e+01	9.596567e-07	3.493655e-10	3.493655e-10
7.900000e+01	8.050000e+01	1.044894e-06	3.645509e-10	3.645509e-10
8.050000e+01	8.200000e+01	1.156355e-06	3.835020e-10	3.835020e-10
8.200000e+01	8.350000e+01	1.328515e-06	4.110601e-10	4.110601e-10
8.350000e+01	8.500000e+01	1.591942e-06	4.499722e-10	4.499722e-10
8.500000e+01	8.650000e+01	1.965792e-06	5.000240e-10	5.000240e-10
8.650000e+01	8.800000e+01	2.679193e-06	5.837462e-10	5.837462e-10
8.800000e+01	8.950000e+01	4.180554e-06	7.291871e-10	7.291871e-10
8.950000e+01	9.100000e+01	7.089780e-06	9.495950e-10	9.495950e-10
9.100000e+01	9.250000e+01	3.671344e-06	6.833366e-10	6.833366e-10
9.250000e+01	9.400000e+01	6.934273e-07	2.969768e-10	2.969768e-10
9.400000e+01	9.550000e+01	3.563646e-07	2.128968e-10	2.128968e-10
9.550000e+01	9.700000e+01	3.015861e-07	1.958519e-10	1.958519e-10
9.700000e+01	9.850000e+01	2.834300e-07	1.898650e-10	1.898650e-10
9.850000e+01	1.000000e+02	2.748453e-07	1.869676e-10	1.869676e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__NTrials]
ScaledBy=9.93208993102203316e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	1.705751e-03	3.383648e-07	3.383648e-07
1.150000e+01	1.300000e+01	1.812856e-03	3.488248e-07	3.488248e-07
1.300000e+01	1.450000e+01	2.104300e-03	3.758169e-07	3.758169e-07
1.450000e+01	1.600000e+01	2.382198e-03	3.998698e-07	3.998698e-07
1.600000e+01	1.750000e+01	2.829207e-03	4.357685e-07	4.357685e-07
1.750000e+01	1.900000e+01	3.088183e-03	4.552780e-07	4.552780e-07
1.900000e+01	2.050000e+01	3.449059e-03	4.811433e-07	4.811433e-07
2.050000e+01	2.200000e+01	4.100484e-03	5.246148e-07	5.246148e-07
2.200000e+01	2.350000e+01	5.100084e-03	5.850784e-07	5.850784e-07
2.350000e+01	2.500000e+01	6.214671e-03	6.458503e-07	6.458503e-07
2.500000e+01	2.650000e+01	7.223347e-03	6.962835e-07	6.962835e-07
2.650000e+01	2.800000e+01	8.334893e-03	7.479629e-07	7.479629e-07
2.800000e+01	2.950000e+01	9.275353e-03	7.890213e-07	7.890213e-07
2.950000e+01	3.100000e+01	1.014865e-02	8.253301e-07	8.253301e-07
3.100000e+01	3.250000e+01	9.551220e-03	8.006592e-07	8.006592e-07
3.250000e+01	3.400000e+01	7.280313e-03	6.990378e-07	6.990378e-07
3.400000e+01	3.550000e+01	4.356428e-03	5.407375e-07	5.407375e-07
3.550000e+01	3.700000e+01	3.185382e-03	4.623833e-07	4.623833e-07
3.700000e+01	3.850000e+01	2.739181e-03	4.287821e-07	4.287821e-07
3.850000e+01	4.000000e+01	2.471259e-03	4.072771e-07	4.072771e-07
4.000000e+01	4.150000e+01	2.386197e-03	4.002077e-07	4.002077e-07
4.150000e+01	4.300000e+01	2.292712e-03	3.922799e-07	3.922799e-07
4.300000e+01	4.450000e+01	2.265715e-03	3.899583e-07	3.899583e-07
4.450000e+01	4.600000e+01	2.223159e-03	3.862854e-07	3.862854e-07
4.600000e+01	4.750000e+01	2.197555e-03	3.840573e-07	3.840573e-07
4.750000e+01	4.900000e+01	2.154157e-03	3.802367e-07	3.802367e-07
4.900000e+01	5.050000e+01	2.133757e-03	3.784403e-07	3.784403e-07
5.050000e+01	5.200000e+01	2.072468e-03	3.729699e-07	3.729699e-07
5.200000e+01	5.350000e+01	2.016934e-03	3.679315e-07	3.679315e-07
5.350000e+01	5.500000e+01	1.877827e-03	3.550128e-07	3.550128e-07
5.500000e+01	5.650000e+01	1.676767e-03	3.354770e-07	3.354770e-07
5.650000e+01	5.800000e+01	1.414203e-03	3.080879e-07	3.080879e-07
5.800000e+01	5.950000e+01	1.091203e-03	2.706232e-07	2.706232e-07
5.950000e+01	6.100000e+01	7.470533e-04	2.239234e-07	2.239234e-07
6.100000e+01	6.250000e+01	4.348925e-04	1.708501e-07	1.708501e-07
6.250000e+01	6.400000e+01	3.423469e-04	1.515906e-07	1.515906e-07
6.400000e+01	6.550000e+01	3.498357e-04	1.532270e-07	1.532270e-07
6.550000e+01	6.700000e+01	3.531585e-04	1.539645e-07	1.539645e-07
6.700000e+01	6.850000e+01	3.633670e-04	1.561689e-07	1.561689e-07
6.850000e+01	7.000000e+01	3.756379e-04	1.587774e-07	1.587774e-07
7.000000e+01	7.150000e+01	3.879035e-04	1.613624e-07	1.613624e-07
7.150000e+01	7.300000e+01	4.046570e-04	1.648146e-07	1.648146e-07
7.300000e+01	7.450000e+01	4.241388e-04	1.687262e-07	1.687262e-07
7.450000e+01	7.600000e+01	4.438994e-04	1.726124e-07	1.726124e-07
7.600000e+01	7.750000e+01	4.705034e-04	1.777088e-07	1.777088e-07
7.750000e+01	7.900000e+01	5.030324e-04	1.837548e-07	1.837548e-07
7.900000e+01	8.050000e+01	5.476685e-04	1.917190e-07	1.917190e-07
8.050000e+01	8.200000e+01	6.061235e-04	2.017017e-07	2.017017e-07
8.200000e+01	8.350000e+01	6.963880e-04	2.162081e-07	2.162081e-07
8.350000e+01	8.500000e+01	8.344547e-04	2.366667e-07	2.366667e-07
8.500000e+01	8.650000e+01	1.030402e-03	2.629858e-07	2.629858e-07
8.650000e+01	8.800000e+01	1.404301e-03	3.070058e-07	3.070058e-07
8.800000e+01	8.950000e+01	2.191275e-03	3.835050e-07	3.835050e-07
8.950000e+01	9.100000e+01	3.716132e-03	4.994172e-07	4.994172e-07
9.100000e+01	9.250000e+01	1.924376e-03	3.593923e-07	3.593923e-07
9.250000e+01	9.400000e+01	3.634698e-04	1.561933e-07	1.561933e-07
9.400000e+01	9.550000e+01	1.867861e-04	1.119646e-07	1.119646e-07
9.550000e+01	9.700000e+01	1.580781e-04	1.030048e-07	1.030048e-07
9.700000e+01	9.850000e+01	1.485661e-04	9.986061e-08	9.986061e-08
9.850000e+01	1.000000e+02	1.440547e-04	9.832445e-08	9.832445e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__MEWeight]
ScaledBy=9.93195526248565507e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	4.162338e-10	4.690766e-13	4.690766e-13
1.150000e+01	1.300000e+01	4.912075e-10	5.199166e-13	5.199166e-13
1.300000e+01	1.450000e+01	5.742998e-10	5.576054e-13	5.576054e-13
1.450000e+01	1.600000e+01	6.949787e-10	5.937202e-13	5.937202e-13
1.600000e+01	1.750000e+01	8.430193e-10	6.289024e-13	6.289024e-13
1.750000e+01	1.900000e+01	9.487173e-10	6.790091e-13	6.790091e-13
1.900000e+01	2.050000e+01	1.118369e-09	6.984150e-13	6.984150e-13
2.050000e+01	2.200000e+01	1.390359e-09	7.655755e-13	7.655755e-13
2.200000e+01	2.350000e+01	1.788881e-09	8.079002e-13	8.079002e-13
2.350000e+01	2.500000e+01	2.227424e-09	8.512307e-13	8.512307e-13
2.500000e+01	2.650000e+01	2.858379e-09	9.226178e-13	9.226178e-13
2.650000e+01	2.800000e+01	3.576502e-09	1.004001e-12	1.004001e-12
2.800000e+01	2.950000e+01	4.434041e-09	1.070473e-12	1.070473e-12
2.950000e+01	3.100000e+01	5.513915e-09	1.170169e-12	1.170169e-12
3.100000e+01	3.250000e+01	5.863163e-09	2.087033e-11	2.087033e-11
3.250000e+01	3.400000e+01	4.158469e-09	1.170411e-12	1.170411e-12
3.400000e+01	3.550000e+01	1.188077e-09	9.598412e-13	9.598412e-13
3.550000e+01	3.700000e+01	3.651743e-10	9.401927e-13	9.401927e-13
3.700000e+01	3.850000e+01	2.222045e-10	9.619164e-13	9.619164e-13
3.850000e+01	4.000000e+01	1.824407e-10	1.018795e-12	1.018795e-12
4.000000e+01	4.150000e+01	1.672595e-10	1.036743e-12	1.036743e-12
4.150000e+01	4.300000e+01	1.599764e-10	1.055116e-12	1.055116e-12
4.300000e+01	4.450000e+01	1.606366e-10	1.080767e-12	1.080767e-12
4.450000e+01	4.600000e+01	1.636942e-10	1.120524e-12	1.120524e-12
4.600000e+01	4.750000e+01	1.712307e-10	1.180185e-12	1.180185e-12
4.750000e+01	4.900000e+01	1.733332e-10	1.180671e-12	1.180671e-12
4.900000e+01	5.050000e+01	1.829583e-10	1.238708e-12	1.238708e-12
5.050000e+01	5.200000e+01	1.903971e-10	1.276009e-12	1.276009e-12
5.200000e+01	5.350000e+01	2.008947e-10	1.320075e-12	1.320075e-12
5.350000e+01	5.500000e+01	2.104689e-10	1.362666e-12	1.362666e-12
5.500000e+01	5.650000e+01	2.217768e-10	1.414875e-12	1.414875e-12
5.650000e+01	5.800000e+01	2.324697e-10	1.458863e-12	1.458863e-12
5.800000e+01	5.950000e+01	2.415417e-10	1.495136e-12	1.495136e-12
5.950000e+01	6.100000e+01	2.553091e-10	1.564439e-12	1.564439e-12
6.100000e+01	6.250000e+01	2.712083e-10	1.648340e-12	1.648340e-12
6.250000e+01	6.400000e+01	2.904864e-10	1.708878e-12	1.708878e-12
6.400000e+01	6.550000e+01	3.149210e-10	1.779176e-12	1.779176e-12
6.550000e+01	6.700000e+01	3.378286e-10	1.826741e-12	1.826741e-12
6.700000e+01	6.850000e+01	3.749784e-10	1.922458e-12	1.922458e-12
6.850000e+01	7.000000e+01	4.064871e-10	1.999312e-12	1.999312e-12
7.000000e+01	7.150000e+01	4.502020e-10	2.107478e-12	2.107478e-12
7.150000e+01	7.300000e+01	4.982690e-10	2.215014e-12	2.215014e-12
7.300000e+01	7.450000e+01	5.540373e-10	2.331668e-12	2.331668e-12
7.450000e+01	7.600000e+01	6.198396e-10	2.472631e-12	2.472631e-12
7.600000e+01	7.750000e+01	7.072693e-10	2.640857e-12	2.640857e-12
7.750000e+01	7.900000e+01	8.055967e-10	2.796388e-12	2.796388e-12
7.900000e+01	8.050000e+01	9.307720e-10	2.995267e-12	2.995267e-12
8.050000e+01	8.200000e+01	1.104619e-09	3.257291e-12	3.257291e-12
8.200000e+01	8.350000e+01	1.333739e-09	3.549366e-12	3.549366e-12
8.350000e+01	8.500000e+01	1.688187e-09	3.936682e-12	3.936682e-12
8.500000e+01	8.650000e+01	2.285357e-09	4.466849e-12	4.466849e-12
8.650000e+01	8.800000e+01	3.610013e-09	5.344870e-12	5.344870e-12
8.800000e+01	8.950000e+01	8.114687e-09	7.578862e-12	7.578862e-12
8.950000e+01	9.100000e+01	2.890909e-08	1.775268e-11	1.775268e-11
9.100000e+01	9.250000e+01	1.254811e-08	1.192884e-11	1.192884e-11
9.250000e+01	9.400000e+01	1.628747e-10	4.976866e-13	4.976866e-13
9.400000e+01	9.550000e+01	3.565696e-12	2.521404e-14	2.521404e-14
9.550000e+01	9.700000e+01	2.534116e-13	3.197928e-15	3.197928e-15
9.700000e+01	9.850000e+01	3.251205e-14	6.500392e-16	6.500392e-16
9.850000e+01	1.000000e+02	6.173673e-15	1.765697e-16	1.765697e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/Z_2_m_inv
ScaledBy=9.93208874535188968e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	2.011269e-06	7.010820e-10	7.010820e-10
1.150000e+01	1.300000e+01	2.286730e-06	7.407198e-10	7.407198e-10
1.300000e+01	1.450000e+01	2.575013e-06	7.259642e-10	7.259642e-10
1.450000e+01	1.600000e+01	2.877856e-06	7.459491e-10	7.459491e-10
1.600000e+01	1.750000e+01	3.208022e-06	7.585879e-10	7.585879e-10
1.750000e+01	1.900000e+01	3.583160e-06	8.113955e-10	8.113955e-10
1.900000e+01	2.050000e+01	4.032943e-06	8.854056e-10	8.854056e-10
2.050000e+01	2.200000e+01	4.633054e-06	9.411324e-10	9.411324e-10
2.200000e+01	2.350000e+01	5.387179e-06	9.680420e-10	9.680420e-10
2.350000e+01	2.500000e+01	6.302491e-06	1.012226e-09	1.012226e-09
2.500000e+01	2.650000e+01	7.387273e-06	1.088304e-09	1.088304e-09
2.650000e+01	2.800000e+01	8.631860e-06	1.167540e-09	1.167540e-09
2.800000e+01	2.950000e+01	9.957547e-06	1.262816e-09	1.262816e-09
2.950000e+01	3.100000e+01	1.101407e-05	1.327725e-09	1.327725e-09
3.100000e+01	3.250000e+01	1.072955e-05	1.378218e-09	1.378218e-09
3.250000e+01	3.400000e+01	8.269567e-06	1.251989e-09	1.251989e-09
3.400000e+01	3.550000e+01	5.242117e-06	9.092158e-10	9.092158e-10
3.550000e+01	3.700000e+01	3.819437e-06	7.239932e-10	7.239932e-10
3.700000e+01	3.850000e+01	3.191220e-06	6.543397e-10	6.543397e-10
3.850000e+01	4.000000e+01	2.829075e-06	6.201908e-10	6.201908e-10
4.000000e+01	4.150000e+01	2.580405e-06	5.845075e-10	5.845075e-10
4.150000e+01	4.300000e+01	2.383716e-06	5.559354e-10	5.559354e-10
4.300000e+01	4.450000e+01	2.216017e-06	5.231590e-10	5.231590e-10
4.450000e+01	4.600000e+01	2.060014e-06	4.911795e-10	4.911795e-10
4.600000e+01	4.750000e+01	1.909126e-06	4.569796e-10	4.569796e-10
4.750000e+01	4.900000e+01	1.759855e-06	4.222799e-10	4.222799e-10
4.900000e+01	5.050000e+01	1.606886e-06	3.834384e-10	3.834384e-10
5.050000e+01	5.200000e+01	1.447608e-06	3.441351e-10	3.441351e-10
5.200000e+01	5.350000e+01	1.281358e-06	3.028119e-10	3.028119e-10
5.350000e+01	5.500000e+01	1.105422e-06	2.741114e-10	2.741114e-10
5.500000e+01	5.650000e+01	9.209693e-07	2.518552e-10	2.518552e-10
5.650000e+01	5.800000e+01	7.285480e-07	2.322086e-10	2.322086e-10
5.800000e+01	5.950000e+01	5.318987e-07	2.143018e-10	2.143018e-10
5.950000e+01	6.100000e+01	3.439877e-07	1.988457e-10	1.988457e-10
6.100000e+01	6.250000e+01	1.962624e-07	1.892412e-10	1.892412e-10
6.250000e+01	6.400000e+01	1.637846e-07	1.929608e-10	1.929608e-10
6.400000e+01	6.550000e+01	1.786891e-07	2.016819e-10	2.016819e-10
6.550000e+01	6.700000e+01	1.951224e-07	2.113311e-10	2.113311e-10
6.700000e+01	6.850000e+01	2.138387e-07	2.214313e-10	2.214313e-10
6.850000e+01	7.000000e+01	2.354333e-07	2.323752e-10	2.323752e-10
7.000000e+01	7.150000e+01	2.613133e-07	2.451447e-10	2.451447e-10
7.150000e+01	7.300000e+01	2.907501e-07	2.586116e-10	2.586116e-10
7.300000e+01	7.450000e+01	3.267499e-07	2.743025e-10	2.743025e-10
7.450000e+01	7.600000e+01	3.698025e-07	2.922970e-10	2.922970e-10
7.600000e+01	7.750000e+01	4.224320e-07	3.136671e-10	3.136671e-10
7.750000e+01	7.900000e+01	4.893303e-07	3.384134e-10	3.384134e-10
7.900000e+01	8.050000e+01	5.753627e-07	3.677907e-10	3.677907e-10
8.050000e+01	8.200000e+01	6.904660e-07	4.051586e-10	4.051586e-10
8.200000e+01	8.350000e+01	8.522340e-07	4.501126e-10	4.501126e-10
8.350000e+01	8.500000e+01	1.094114e-06	5.092440e-10	5.092440e-10
8.500000e+01	8.650000e+01	1.487889e-06	6.001950e-10	6.001950e-10
8.650000e+01	8.800000e+01	2.219319e-06	7.430621e-10	7.430621e-10
8.800000e+01	8.950000e+01	3.841378e-06	1.002246e-09	1.002246e-09
8.950000e+01	9.100000e+01	7.095400e-06	1.399213e-09	1.399213e-09
9.100000e+01	9.250000e+01	4.443307e-06	1.239944e-09	1.239944e-09
9.250000e+01	9.400000e+01	7.360887e-07	5.707821e-10	5.707821e-10
9.400000e+01	9.550000e+01	1.717793e-07	2.917637e-10	2.917637e-10
9.550000e+01	9.700000e+01	6.170272e-08	1.697952e-10	1.697952e-10
9.700000e+01	9.850000e+01	2.786733e-08	1.066975e-10	1.066975e-10
9.850000e+01	1.000000e+02	1.509095e-08	7.035633e-11	7.035633e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.97873356071824338e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	8.017200e-06	1.661540e-09	1.661540e-09
1.150000e+01	1.300000e+01	8.910007e-06	1.751615e-09	1.751615e-09
1.300000e+01	1.450000e+01	9.641667e-06	1.822114e-09	1.822114e-09
1.450000e+01	1.600000e+01	1.052591e-05	1.903835e-09	1.903835e-09
1.600000e+01	1.750000e+01	1.185637e-05	2.020576e-09	2.020576e-09
1.750000e+01	1.900000e+01	1.360260e-05	2.164265e-09	2.164265e-09
1.900000e+01	2.050000e+01	1.555674e-05	2.314509e-09	2.314509e-09
2.050000e+01	2.200000e+01	1.847885e-05	2.522534e-09	2.522534e-09
2.200000e+01	2.350000e+01	2.183255e-05	2.741900e-09	2.741900e-09
2.350000e+01	2.500000e+01	2.583043e-05	2.982397e-09	2.982397e-09
2.500000e+01	2.650000e+01	2.995331e-05	3.211603e-09	3.211603e-09
2.650000e+01	2.800000e+01	3.412751e-05	3.428087e-09	3.428087e-09
2.800000e+01	2.950000e+01	3.749643e-05	3.593308e-09	3.593308e-09
2.950000e+01	3.100000e+01	3.950869e-05	3.688466e-09	3.688466e-09
3.100000e+01	3.250000e+01	3.804757e-05	3.619620e-09	3.619620e-09
3.250000e+01	3.400000e+01	2.896063e-05	3.157937e-09	3.157937e-09
3.400000e+01	3.550000e+01	1.793735e-05	2.485299e-09	2.485299e-09
3.550000e+01	3.700000e+01	1.331947e-05	2.141622e-09	2.141622e-09
3.700000e+01	3.850000e+01	1.145635e-05	1.986198e-09	1.986198e-09
3.850000e+01	4.000000e+01	1.052303e-05	1.903575e-09	1.903575e-09
4.000000e+01	4.150000e+01	1.006021e-05	1.861242e-09	1.861242e-09
4.150000e+01	4.300000e+01	9.576193e-06	1.815917e-09	1.815917e-09
4.300000e+01	4.450000e+01	9.259313e-06	1.785619e-09	1.785619e-09
4.450000e+01	4.600000e+01	8.922007e-06	1.752794e-09	1.752794e-09
4.600000e+01	4.750000e+01	8.583920e-06	1.719263e-09	1.719263e-09
4.750000e+01	4.900000e+01	8.229940e-06	1.683441e-09	1.683441e-09
4.900000e+01	5.050000e+01	7.731540e-06	1.631671e-09	1.631671e-09
5.050000e+01	5.200000e+01	7.354293e-06	1.591366e-09	1.591366e-09
5.200000e+01	5.350000e+01	6.740213e-06	1.523478e-09	1.523478e-09
5.350000e+01	5.500000e+01	6.040331e-06	1.442215e-09	1.442215e-09
5.500000e+01	5.650000e+01	5.246912e-06	1.344161e-09	1.344161e-09
5.650000e+01	5.800000e+01	4.283194e-06	1.214460e-09	1.214460e-09
5.800000e+01	5.950000e+01	3.313832e-06	1.068230e-09	1.068230e-09
5.950000e+01	6.100000e+01	2.409999e-06	9.109780e-10	9.109780e-10
6.100000e+01	6.250000e+01	1.684927e-06	7.617106e-10	7.617106e-10
6.250000e+01	6.400000e+01	1.497536e-06	7.181052e-10	7.181052e-10
6.400000e+01	6.550000e+01	1.524000e-06	7.244225e-10	7.244225e-10
6.550000e+01	6.700000e+01	1.560468e-06	7.330387e-10	7.330387e-10
6.700000e+01	6.850000e+01	1.606268e-06	7.437183e-10	7.437183e-10
6.850000e+01	7.000000e+01	1.648398e-06	7.534086e-10	7.534086e-10
7.000000e+01	7.150000e+01	1.701590e-06	7.654678e-10	7.654678e-10
7.150000e+01	7.300000e+01	1.774627e-06	7.817232e-10	7.817232e-10
7.300000e+01	7.450000e+01	1.846140e-06	7.973186e-10	7.973186e-10
7.450000e+01	7.600000e+01	1.940223e-06	8.173825e-10	8.173825e-10
7.600000e+01	7.750000e+01	2.050263e-06	8.402420e-10	8.402420e-10
7.750000e+01	7.900000e+01	2.191411e-06	8.686830e-10	8.686830e-10
7.900000e+01	8.050000e+01	2.362467e-06	9.019497e-10	9.019497e-10
8.050000e+01	8.200000e+01	2.610891e-06	9.481868e-10	9.481868e-10
8.200000e+01	8.350000e+01	2.917133e-06	1.002253e-09	1.002253e-09
8.350000e+01	8.500000e+01	3.322246e-06	1.069585e-09	1.069585e-09
8.500000e+01	8.650000e+01	3.973207e-06	1.169688e-09	1.169688e-09
8.650000e+01	8.800000e+01	5.081320e-06	1.322780e-09	1.322780e-09
8.800000e+01	8.950000e+01	7.086507e-06	1.562125e-09	1.562125e-09
8.950000e+01	9.100000e+01	9.231547e-06	1.782940e-09	1.782940e-09
9.100000e+01	9.250000e+01	4.796246e-06	1.285139e-09	1.285139e-09
9.250000e+01	9.400000e+01	1.258372e-06	6.582699e-10	6.582699e-10
9.400000e+01	9.550000e+01	7.910547e-07	5.219186e-10	5.219186e-10
9.550000e+01	9.700000e+01	6.971853e-07	4.899746e-10	4.899746e-10
9.700000e+01	9.850000e+01	6.564014e-07	4.754274e-10	4.754274e-10
9.850000e+01	1.000000e+02	6.333493e-07	4.670046e-10	4.670046e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__NTrials]
ScaledBy=9.97873382141648801e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	1.552150e-03	3.220204e-07	3.220204e-07
1.150000e+01	1.300000e+01	1.725009e-03	3.394803e-07	3.394803e-07
1.300000e+01	1.450000e+01	1.866648e-03	3.531406e-07	3.531406e-07
1.450000e+01	1.600000e+01	2.037837e-03	3.689781e-07	3.689781e-07
1.600000e+01	1.750000e+01	2.295414e-03	3.916029e-07	3.916029e-07
1.750000e+01	1.900000e+01	2.633478e-03	4.194485e-07	4.194485e-07
1.900000e+01	2.050000e+01	3.011811e-03	4.485688e-07	4.485688e-07
2.050000e+01	2.200000e+01	3.577517e-03	4.888810e-07	4.888810e-07
2.200000e+01	2.350000e+01	4.226817e-03	5.314006e-07	5.314006e-07
2.350000e+01	2.500000e+01	5.000839e-03	5.780140e-07	5.780140e-07
2.500000e+01	2.650000e+01	5.798983e-03	6.224274e-07	6.224274e-07
2.650000e+01	2.800000e+01	6.607124e-03	6.643855e-07	6.643855e-07
2.800000e+01	2.950000e+01	7.259347e-03	6.964057e-07	6.964057e-07
2.950000e+01	3.100000e+01	7.648967e-03	7.148545e-07	7.148545e-07
3.100000e+01	3.250000e+01	7.366113e-03	7.015139e-07	7.015139e-07
3.250000e+01	3.400000e+01	5.606876e-03	6.120393e-07	6.120393e-07
3.400000e+01	3.550000e+01	3.472663e-03	4.816612e-07	4.816612e-07
3.550000e+01	3.700000e+01	2.578699e-03	4.150688e-07	4.150688e-07
3.700000e+01	3.850000e+01	2.218002e-03	3.849485e-07	3.849485e-07
3.850000e+01	4.000000e+01	2.037279e-03	3.689273e-07	3.689273e-07
4.000000e+01	4.150000e+01	1.947657e-03	3.607179e-07	3.607179e-07
4.150000e+01	4.300000e+01	1.853981e-03	3.519417e-07	3.519417e-07
4.300000e+01	4.450000e+01	1.792615e-03	3.460651e-07	3.460651e-07
4.450000e+01	4.600000e+01	1.727283e-03	3.396942e-07	3.396942e-07
4.600000e+01	4.750000e+01	1.661860e-03	3.332054e-07	3.332054e-07
4.750000e+01	4.900000e+01	1.593320e-03	3.262602e-07	3.262602e-07
4.900000e+01	5.050000e+01	1.496875e-03	3.162412e-07	3.162412e-07
5.050000e+01	5.200000e+01	1.423785e-03	3.084124e-07	3.084124e-07
5.200000e+01	5.350000e+01	1.304942e-03	2.952698e-07	2.952698e-07
5.350000e+01	5.500000e+01	1.169406e-03	2.795069e-07	2.795069e-07
5.500000e+01	5.650000e+01	1.015822e-03	2.605126e-07	2.605126e-07
5.650000e+01	5.800000e+01	8.292307e-04	2.353703e-07	2.353703e-07
5.800000e+01	5.950000e+01	6.415597e-04	2.070291e-07	2.070291e-07
5.950000e+01	6.100000e+01	4.665797e-04	1.765540e-07	1.765540e-07
6.100000e+01	6.250000e+01	3.261973e-04	1.476201e-07	1.476201e-07
6.250000e+01	6.400000e+01	2.899287e-04	1.391764e-07	1.391764e-07
6.400000e+01	6.550000e+01	2.950478e-04	1.403973e-07	1.403973e-07
6.550000e+01	6.700000e+01	3.021072e-04	1.420669e-07	1.420669e-07
6.700000e+01	6.850000e+01	3.109760e-04	1.441379e-07	1.441379e-07
6.850000e+01	7.000000e+01	3.191343e-04	1.460172e-07	1.460172e-07
7.000000e+01	7.150000e+01	3.294176e-04	1.483442e-07	1.483442e-07
7.150000e+01	7.300000e+01	3.435749e-04	1.515066e-07	1.515066e-07
7.300000e+01	7.450000e+01	3.574283e-04	1.545342e-07	1.545342e-07
7.450000e+01	7.600000e+01	3.756207e-04	1.584087e-07	1.584087e-07
7.600000e+01	7.750000e+01	3.969374e-04	1.628470e-07	1.628470e-07
7.750000e+01	7.900000e+01	4.242705e-04	1.683626e-07	1.683626e-07
7.900000e+01	8.050000e+01	4.573711e-04	1.748008e-07	1.748008e-07
8.050000e+01	8.200000e+01	5.054716e-04	1.837649e-07	1.837649e-07
8.200000e+01	8.350000e+01	5.647555e-04	1.942406e-07	1.942406e-07
8.350000e+01	8.500000e+01	6.431803e-04	2.072876e-07	2.072876e-07
8.500000e+01	8.650000e+01	7.692133e-04	2.266913e-07	2.266913e-07
8.650000e+01	8.800000e+01	9.837293e-04	2.563555e-07	2.563555e-07
8.800000e+01	8.950000e+01	1.371966e-03	3.027530e-07	3.027530e-07
8.950000e+01	9.100000e+01	1.787273e-03	3.455554e-07	3.455554e-07
9.100000e+01	9.250000e+01	9.285807e-04	2.490771e-07	2.490771e-07
9.250000e+01	9.400000e+01	2.436205e-04	1.275756e-07	1.275756e-07
9.400000e+01	9.550000e+01	1.531508e-04	1.011529e-07	1.011529e-07
9.550000e+01	9.700000e+01	1.349765e-04	9.496083e-08	9.496083e-08
9.700000e+01	9.850000e+01	1.270737e-04	9.213394e-08	9.213394e-08
9.850000e+01	1.000000e+02	1.226218e-04	9.051355e-08	9.051355e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv[EXTRA__MEWeight]
ScaledBy=9.97874136515496034e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	4.168277e-04	4.226426e-05	4.226426e-05
1.150000e+01	1.300000e+01	5.623129e-04	4.491348e-05	4.491348e-05
1.300000e+01	1.450000e+01	5.044409e-04	3.139463e-05	3.139463e-05
1.450000e+01	1.600000e+01	5.906610e-04	5.104901e-05	5.104901e-05
1.600000e+01	1.750000e+01	6.340499e-04	4.673971e-05	4.673971e-05
1.750000e+01	1.900000e+01	7.974667e-04	1.031856e-04	1.031856e-04
1.900000e+01	2.050000e+01	9.302980e-04	8.293770e-05	8.293770e-05
2.050000e+01	2.200000e+01	1.151303e-03	1.205961e-04	1.205961e-04
2.200000e+01	2.350000e+01	1.276589e-03	1.200650e-04	1.200650e-04
2.350000e+01	2.500000e+01	1.766557e-03	1.794825e-04	1.794825e-04
2.500000e+01	2.650000e+01	2.172031e-03	1.341492e-04	1.341492e-04
2.650000e+01	2.800000e+01	2.742021e-03	1.663015e-04	1.663015e-04
2.800000e+01	2.950000e+01	3.941289e-03	2.790341e-04	2.790341e-04
2.950000e+01	3.100000e+01	3.861128e-03	2.331011e-04	2.331011e-04
3.100000e+01	3.250000e+01	3.552270e-03	2.026859e-04	2.026859e-04
3.250000e+01	3.400000e+01	2.935989e-03	2.984534e-04	2.984534e-04
3.400000e+01	3.550000e+01	7.396033e-04	7.426885e-05	7.426885e-05
3.550000e+01	3.700000e+01	1.356071e-04	2.672969e-05	2.672969e-05
3.700000e+01	3.850000e+01	3.853551e-05	3.886459e-06	3.886459e-06
3.850000e+01	4.000000e+01	2.501428e-05	3.945615e-06	3.945615e-06
4.000000e+01	4.150000e+01	1.556179e-05	3.563486e-06	3.563486e-06
4.150000e+01	4.300000e+01	8.115307e-06	1.957514e-06	1.957514e-06
4.300000e+01	4.450000e+01	4.564957e-06	1.056106e-06	1.056106e-06
4.450000e+01	4.600000e+01	3.126320e-06	4.332850e-07	4.332850e-07
4.600000e+01	4.750000e+01	2.556749e-06	5.341403e-07	5.341403e-07
4.750000e+01	4.900000e+01	4.470676e-06	1.660450e-06	1.660450e-06
4.900000e+01	5.050000e+01	2.981587e-06	1.292452e-06	1.292452e-06
5.050000e+01	5.200000e+01	1.852671e-06	5.819193e-07	5.819193e-07
5.200000e+01	5.350000e+01	1.035997e-06	1.655214e-07	1.655214e-07
5.350000e+01	5.500000e+01	7.928793e-07	9.378666e-08	9.378666e-08
5.500000e+01	5.650000e+01	7.712653e-07	2.109375e-07	2.109375e-07
5.650000e+01	5.800000e+01	4.124039e-07	7.770302e-08	7.770302e-08
5.800000e+01	5.950000e+01	5.235571e-07	1.225692e-07	1.225692e-07
5.950000e+01	6.100000e+01	1.965436e-07	5.142245e-08	5.142245e-08
6.100000e+01	6.250000e+01	2.632326e-08	6.733350e-09	6.733350e-09
6.250000e+01	6.400000e+01	9.751993e-11	2.571793e-12	2.571793e-12
6.400000e+01	6.550000e+01	1.110909e-10	3.938027e-12	3.938027e-12
6.550000e+01	6.700000e+01	1.223168e-10	5.894143e-12	5.894143e-12
6.700000e+01	6.850000e+01	1.216056e-10	1.938921e-12	1.938921e-12
6.850000e+01	7.000000e+01	1.405816e-10	5.426530e-12	5.426530e-12
7.000000e+01	7.150000e+01	1.565595e-10	6.490730e-12	6.490730e-12
7.150000e+01	7.300000e+01	1.731292e-10	1.213326e-11	1.213326e-11
7.300000e+01	7.450000e+01	1.911394e-10	1.284661e-11	1.284661e-11
7.450000e+01	7.600000e+01	2.985937e-10	6.681081e-11	6.681081e-11
7.600000e+01	7.750000e+01	2.679408e-10	2.900671e-11	2.900671e-11
7.750000e+01	7.900000e+01	2.743974e-10	1.124934e-11	1.124934e-11
7.900000e+01	8.050000e+01	3.403946e-10	1.348428e-11	1.348428e-11
8.050000e+01	8.200000e+01	3.765943e-10	2.154273e-11	2.154273e-11
8.200000e+01	8.350000e+01	4.437871e-10	2.051171e-11	2.051171e-11
8.350000e+01	8.500000e+01	5.500532e-10	1.674315e-11	1.674315e-11
8.500000e+01	8.650000e+01	9.787787e-10	1.387069e-10	1.387069e-10
8.650000e+01	8.800000e+01	1.923285e-09	8.603596e-11	8.603596e-11
8.800000e+01	8.950000e+01	6.486035e-09	2.839685e-10	2.839685e-10
8.950000e+01	9.100000e+01	1.426728e-08	6.835606e-10	6.835606e-10
9.100000e+01	9.250000e+01	1.253007e-08	8.317756e-10	8.317756e-10
9.250000e+01	9.400000e+01	1.739465e-10	2.306256e-11	2.306256e-11
9.400000e+01	9.550000e+01	8.889993e-12	1.377213e-13	1.377213e-13
9.550000e+01	9.700000e+01	2.127601e-12	4.797489e-14	4.797489e-14
9.700000e+01	9.850000e+01	6.423845e-13	1.947744e-14	1.947744e-14
9.850000e+01	1.000000e+02	2.540892e-13	9.377751e-15	9.377751e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/Z_2_m_inv
ScaledBy=9.97866752568068535e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	2.081394e-06	4.899568e-09	4.899568e-09
1.150000e+01	1.300000e+01	2.365485e-06	4.982505e-09	4.982505e-09
1.300000e+01	1.450000e+01	2.659515e-06	5.651178e-09	5.651178e-09
1.450000e+01	1.600000e+01	2.967834e-06	6.595363e-09	6.595363e-09
1.600000e+01	1.750000e+01	3.302133e-06	6.304794e-09	6.304794e-09
1.750000e+01	1.900000e+01	3.686179e-06	6.058958e-09	6.058958e-09
1.900000e+01	2.050000e+01	4.145819e-06	6.005781e-09	6.005781e-09
2.050000e+01	2.200000e+01	4.775785e-06	7.485423e-09	7.485423e-09
2.200000e+01	2.350000e+01	5.544451e-06	6.975051e-09	6.975051e-09
2.350000e+01	2.500000e+01	6.488929e-06	7.851316e-09	7.851316e-09
2.500000e+01	2.650000e+01	7.607580e-06	8.784995e-09	8.784995e-09
2.650000e+01	2.800000e+01	8.848453e-06	8.603712e-09	8.603712e-09
2.800000e+01	2.950000e+01	1.018946e-05	9.487796e-09	9.487796e-09
2.950000e+01	3.100000e+01	1.121681e-05	9.842759e-09	9.842759e-09
3.100000e+01	3.250000e+01	1.089078e-05	9.619801e-09	9.619801e-09
3.250000e+01	3.400000e+01	8.366620e-06	9.135481e-09	9.135481e-09
3.400000e+01	3.550000e+01	5.311559e-06	6.703157e-09	6.703157e-09
3.550000e+01	3.700000e+01	3.878708e-06	5.846264e-09	5.846264e-09
3.700000e+01	3.850000e+01	3.243298e-06	5.999678e-09	5.999678e-09
3.850000e+01	4.000000e+01	2.878441e-06	6.388155e-09	6.388155e-09
4.000000e+01	4.150000e+01	2.631807e-06	5.531526e-09	5.531526e-09
4.150000e+01	4.300000e+01	2.413587e-06	4.931757e-09	4.931757e-09
4.300000e+01	4.450000e+01	2.261507e-06	9.639251e-09	9.639251e-09
4.450000e+01	4.600000e+01	2.087027e-06	5.616232e-09	5.616232e-09
4.600000e+01	4.750000e+01	1.934819e-06	4.303821e-09	4.303821e-09
4.750000e+01	4.900000e+01	1.780039e-06	5.102947e-09	5.102947e-09
4.900000e+01	5.050000e+01	1.625508e-06	5.509206e-09	5.509206e-09
5.050000e+01	5.200000e+01	1.456948e-06	3.627792e-09	3.627792e-09
5.200000e+01	5.350000e+01	1.288656e-06	3.946016e-09	3.946016e-09
5.350000e+01	5.500000e+01	1.125063e-06	9.115537e-09	9.115537e-09
5.500000e+01	5.650000e+01	9.271740e-07	3.601003e-09	3.601003e-09
5.650000e+01	5.800000e+01	7.415487e-07	5.171624e-09	5.171624e-09
5.800000e+01	5.950000e+01	5.280832e-07	3.198011e-09	3.198011e-09
5.950000e+01	6.100000e+01	3.521725e-07	5.706585e-09	5.706585e-09
6.100000e+01	6.250000e+01	2.058212e-07	5.727166e-09	5.727166e-09
6.250000e+01	6.400000e+01	1.684363e-07	6.338361e-09	6.338361e-09
6.400000e+01	6.550000e+01	1.952031e-07	7.071398e-09	7.071398e-09
6.550000e+01	6.700000e+01	2.061253e-07	5.300765e-09	5.300765e-09
6.700000e+01	6.850000e+01	2.305589e-07	5.003521e-09	5.003521e-09
6.850000e+01	7.000000e+01	2.449046e-07	7.021133e-09	7.021133e-09
7.000000e+01	7.150000e+01	2.732541e-07	4.485437e-09	4.485437e-09
7.150000e+01	7.300000e+01	3.013503e-07	6.417727e-09	6.417727e-09
7.300000e+01	7.450000e+01	3.676697e-07	1.130174e-08	1.130174e-08
7.450000e+01	7.600000e+01	3.869515e-07	5.573698e-09	5.573698e-09
7.600000e+01	7.750000e+01	4.373186e-07	5.608489e-09	5.608489e-09
7.750000e+01	7.900000e+01	4.956393e-07	1.014454e-08	1.014454e-08
7.900000e+01	8.050000e+01	6.008681e-07	1.097624e-08	1.097624e-08
8.050000e+01	8.200000e+01	7.105133e-07	7.898247e-09	7.898247e-09
8.200000e+01	8.350000e+01	8.483633e-07	1.347504e-08	1.347504e-08
8.350000e+01	8.500000e+01	1.088711e-06	1.563899e-08	1.563899e-08
8.500000e+01	8.650000e+01	1.490467e-06	1.451008e-08	1.451008e-08
8.650000e+01	8.800000e+01	2.149265e-06	2.234145e-08	2.234145e-08
8.800000e+01	8.950000e+01	3.601997e-06	2.398897e-08	2.398897e-08
8.950000e+01	9.100000e+01	6.316721e-06	2.984064e-08	2.984064e-08
9.100000e+01	9.250000e+01	3.869041e-06	2.851075e-08	2.851075e-08
9.250000e+01	9.400000e+01	6.279818e-07	5.398144e-09	5.398144e-09
9.400000e+01	9.550000e+01	1.488787e-07	3.139413e-09	3.139413e-09
9.550000e+01	9.700000e+01	5.348147e-08	1.729899e-09	1.729899e-09
9.700000e+01	9.850000e+01	2.446847e-08	1.228140e-09	1.228140e-09
9.850000e+01	1.000000e+02	1.362531e-08	5.861683e-10	5.861683e-10
# END HISTO1D



==> img/plots/gg4l-MCATNLOchapter/bare/four_lepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Bare leptons}
XLabel=$m_{4\ell}$ [GeV]
YLabel=d$\sigma/$d$m_{4\ell}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.701
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93209919541038352e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.236239e-08	3.134826e-11	3.134826e-11
6.240000e+01	6.480000e+01	1.678986e-08	3.653304e-11	3.653304e-11
6.480000e+01	6.720000e+01	2.231719e-08	4.211937e-11	4.211937e-11
6.720000e+01	6.960000e+01	2.975575e-08	4.863487e-11	4.863487e-11
6.960000e+01	7.200000e+01	3.915833e-08	5.579230e-11	5.579230e-11
7.200000e+01	7.440000e+01	5.133979e-08	6.388359e-11	6.388359e-11
7.440000e+01	7.680000e+01	6.717479e-08	7.307442e-11	7.307442e-11
7.680000e+01	7.920000e+01	8.731175e-08	8.331028e-11	8.331028e-11
7.920000e+01	8.160000e+01	1.124085e-07	9.452832e-11	9.452832e-11
8.160000e+01	8.400000e+01	1.431602e-07	1.066777e-10	1.066777e-10
8.400000e+01	8.640000e+01	1.801769e-07	1.196773e-10	1.196773e-10
8.640000e+01	8.880000e+01	2.240023e-07	1.334407e-10	1.334407e-10
8.880000e+01	9.120000e+01	2.756514e-07	1.480275e-10	1.480275e-10
9.120000e+01	9.360000e+01	3.365193e-07	1.635563e-10	1.635563e-10
9.360000e+01	9.600000e+01	4.095774e-07	1.804389e-10	1.804389e-10
9.600000e+01	9.840000e+01	4.971079e-07	1.987868e-10	1.987868e-10
9.840000e+01	1.008000e+02	6.038392e-07	2.190902e-10	2.190902e-10
1.008000e+02	1.032000e+02	7.352221e-07	2.417528e-10	2.417528e-10
1.032000e+02	1.056000e+02	9.003929e-07	2.675336e-10	2.675336e-10
1.056000e+02	1.080000e+02	1.114802e-06	2.976879e-10	2.976879e-10
1.080000e+02	1.104000e+02	1.402635e-06	3.339140e-10	3.339140e-10
1.104000e+02	1.128000e+02	1.810344e-06	3.793524e-10	3.793524e-10
1.128000e+02	1.152000e+02	2.425537e-06	4.391028e-10	4.391028e-10
1.152000e+02	1.176000e+02	3.447477e-06	5.234954e-10	5.234954e-10
1.176000e+02	1.200000e+02	5.349383e-06	6.520998e-10	6.520998e-10
1.200000e+02	1.224000e+02	9.755487e-06	8.806162e-10	8.806162e-10
1.224000e+02	1.248000e+02	3.658746e-05	1.705408e-09	1.705408e-09
1.248000e+02	1.272000e+02	8.156596e-05	2.546342e-09	2.546342e-09
1.272000e+02	1.296000e+02	9.517600e-08	8.698131e-11	8.698131e-11
1.296000e+02	1.320000e+02	8.763387e-08	8.346380e-11	8.346380e-11
1.320000e+02	1.344000e+02	8.750867e-08	8.340417e-11	8.340417e-11
1.344000e+02	1.368000e+02	8.865350e-08	8.394796e-11	8.394796e-11
1.368000e+02	1.392000e+02	9.009838e-08	8.462928e-11	8.462928e-11
1.392000e+02	1.416000e+02	9.175583e-08	8.540418e-11	8.540418e-11
1.416000e+02	1.440000e+02	9.323942e-08	8.609184e-11	8.609184e-11
1.440000e+02	1.464000e+02	9.469254e-08	8.676011e-11	8.676011e-11
1.464000e+02	1.488000e+02	9.602650e-08	8.736908e-11	8.736908e-11
1.488000e+02	1.512000e+02	9.742413e-08	8.800259e-11	8.800259e-11
1.512000e+02	1.536000e+02	9.876921e-08	8.860801e-11	8.860801e-11
1.536000e+02	1.560000e+02	1.004753e-07	8.937005e-11	8.937005e-11
1.560000e+02	1.584000e+02	1.020780e-07	9.007998e-11	9.007998e-11
1.584000e+02	1.608000e+02	1.044593e-07	9.112465e-11	9.112465e-11
1.608000e+02	1.632000e+02	1.120521e-07	9.437832e-11	9.437832e-11
1.632000e+02	1.656000e+02	1.243355e-07	9.941683e-11	9.941683e-11
1.656000e+02	1.680000e+02	1.289162e-07	1.012316e-10	1.012316e-10
1.680000e+02	1.704000e+02	1.291238e-07	1.013131e-10	1.013131e-10
1.704000e+02	1.728000e+02	1.297847e-07	1.015720e-10	1.015720e-10
1.728000e+02	1.752000e+02	1.300403e-07	1.016719e-10	1.016719e-10
1.752000e+02	1.776000e+02	1.303684e-07	1.018001e-10	1.018001e-10
1.776000e+02	1.800000e+02	1.309325e-07	1.020202e-10	1.020202e-10
1.800000e+02	1.824000e+02	1.310254e-07	1.020563e-10	1.020563e-10
1.824000e+02	1.848000e+02	1.311373e-07	1.020999e-10	1.020999e-10
1.848000e+02	1.872000e+02	1.313488e-07	1.021822e-10	1.021822e-10
1.872000e+02	1.896000e+02	1.322687e-07	1.025394e-10	1.025394e-10
1.896000e+02	1.920000e+02	1.403669e-07	1.056318e-10	1.056318e-10
1.920000e+02	1.944000e+02	1.416500e-07	1.061135e-10	1.061135e-10
1.944000e+02	1.968000e+02	1.412151e-07	1.059504e-10	1.059504e-10
1.968000e+02	1.992000e+02	1.411538e-07	1.059275e-10	1.059275e-10
1.992000e+02	2.016000e+02	1.432321e-07	1.067044e-10	1.067044e-10
2.016000e+02	2.040000e+02	1.452138e-07	1.074400e-10	1.074400e-10
2.040000e+02	2.064000e+02	1.444770e-07	1.071671e-10	1.071671e-10
2.064000e+02	2.088000e+02	1.434957e-07	1.068026e-10	1.068026e-10
2.088000e+02	2.112000e+02	1.431127e-07	1.066599e-10	1.066599e-10
2.112000e+02	2.136000e+02	1.430624e-07	1.066412e-10	1.066412e-10
2.136000e+02	2.160000e+02	1.426859e-07	1.065008e-10	1.065008e-10
2.160000e+02	2.184000e+02	1.418690e-07	1.061955e-10	1.061955e-10
2.184000e+02	2.208000e+02	1.410171e-07	1.058761e-10	1.058761e-10
2.208000e+02	2.232000e+02	1.404548e-07	1.056648e-10	1.056648e-10
2.232000e+02	2.256000e+02	1.397659e-07	1.054054e-10	1.054054e-10
2.256000e+02	2.280000e+02	1.391894e-07	1.051878e-10	1.051878e-10
2.280000e+02	2.304000e+02	1.386544e-07	1.049854e-10	1.049854e-10
2.304000e+02	2.328000e+02	1.385798e-07	1.049572e-10	1.049572e-10
2.328000e+02	2.352000e+02	1.395091e-07	1.053085e-10	1.053085e-10
2.352000e+02	2.376000e+02	1.404590e-07	1.056664e-10	1.056664e-10
2.376000e+02	2.400000e+02	1.401267e-07	1.055414e-10	1.055414e-10
2.400000e+02	2.424000e+02	1.394003e-07	1.052674e-10	1.052674e-10
2.424000e+02	2.448000e+02	1.386372e-07	1.049789e-10	1.049789e-10
2.448000e+02	2.472000e+02	1.379670e-07	1.047249e-10	1.047249e-10
2.472000e+02	2.496000e+02	1.371730e-07	1.044231e-10	1.044231e-10
2.496000e+02	2.520000e+02	1.366782e-07	1.042346e-10	1.042346e-10
2.520000e+02	2.544000e+02	1.355807e-07	1.038152e-10	1.038152e-10
2.544000e+02	2.568000e+02	1.349692e-07	1.035809e-10	1.035809e-10
2.568000e+02	2.592000e+02	1.340760e-07	1.032376e-10	1.032376e-10
2.592000e+02	2.616000e+02	1.329355e-07	1.027975e-10	1.027975e-10
2.616000e+02	2.640000e+02	1.314167e-07	1.022086e-10	1.022086e-10
2.640000e+02	2.664000e+02	1.313768e-07	1.021931e-10	1.021931e-10
2.664000e+02	2.688000e+02	1.323698e-07	1.025786e-10	1.025786e-10
2.688000e+02	2.712000e+02	1.335339e-07	1.030287e-10	1.030287e-10
2.712000e+02	2.736000e+02	1.327713e-07	1.027340e-10	1.027340e-10
2.736000e+02	2.760000e+02	1.321579e-07	1.024964e-10	1.024964e-10
2.760000e+02	2.784000e+02	1.313978e-07	1.022013e-10	1.022013e-10
2.784000e+02	2.808000e+02	1.306317e-07	1.019029e-10	1.019029e-10
2.808000e+02	2.832000e+02	1.301774e-07	1.017255e-10	1.017255e-10
2.832000e+02	2.856000e+02	1.294273e-07	1.014321e-10	1.014321e-10
2.856000e+02	2.880000e+02	1.287422e-07	1.011632e-10	1.011632e-10
2.880000e+02	2.904000e+02	1.279292e-07	1.008433e-10	1.008433e-10
2.904000e+02	2.928000e+02	1.264054e-07	1.002409e-10	1.002409e-10
2.928000e+02	2.952000e+02	1.258287e-07	1.000120e-10	1.000120e-10
2.952000e+02	2.976000e+02	1.252159e-07	9.976818e-11	9.976818e-11
2.976000e+02	3.000000e+02	1.247910e-07	9.959873e-11	9.959873e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93209792138770363e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	6.480363e-06	1.648861e-08	1.648861e-08
6.240000e+01	6.480000e+01	8.800213e-06	1.921245e-08	1.921245e-08
6.480000e+01	6.720000e+01	1.169645e-05	2.214830e-08	2.214830e-08
6.720000e+01	6.960000e+01	1.559795e-05	2.558171e-08	2.558171e-08
6.960000e+01	7.200000e+01	2.052878e-05	2.935099e-08	2.935099e-08
7.200000e+01	7.440000e+01	2.690825e-05	3.359511e-08	3.359511e-08
7.440000e+01	7.680000e+01	3.521268e-05	3.843621e-08	3.843621e-08
7.680000e+01	7.920000e+01	4.576350e-05	4.381275e-08	4.381275e-08
7.920000e+01	8.160000e+01	5.892204e-05	4.971830e-08	4.971830e-08
8.160000e+01	8.400000e+01	7.503733e-05	5.610418e-08	5.610418e-08
8.400000e+01	8.640000e+01	9.444325e-05	6.294425e-08	6.294425e-08
8.640000e+01	8.880000e+01	1.174153e-04	7.018337e-08	7.018337e-08
8.880000e+01	9.120000e+01	1.444837e-04	7.785160e-08	7.785160e-08
9.120000e+01	9.360000e+01	1.763739e-04	8.600811e-08	8.600811e-08
9.360000e+01	9.600000e+01	2.146955e-04	9.490688e-08	9.490688e-08
9.600000e+01	9.840000e+01	2.605763e-04	1.045563e-07	1.045563e-07
9.840000e+01	1.008000e+02	3.165035e-04	1.152247e-07	1.152247e-07
1.008000e+02	1.032000e+02	3.853702e-04	1.271448e-07	1.271448e-07
1.032000e+02	1.056000e+02	4.719608e-04	1.407101e-07	1.407101e-07
1.056000e+02	1.080000e+02	5.843554e-04	1.565735e-07	1.565735e-07
1.080000e+02	1.104000e+02	7.352079e-04	1.756186e-07	1.756186e-07
1.104000e+02	1.128000e+02	9.489025e-04	1.995133e-07	1.995133e-07
1.128000e+02	1.152000e+02	1.271347e-03	2.309340e-07	2.309340e-07
1.152000e+02	1.176000e+02	1.807031e-03	2.753260e-07	2.753260e-07
1.176000e+02	1.200000e+02	2.803991e-03	3.429734e-07	3.429734e-07
1.200000e+02	1.224000e+02	5.113433e-03	4.631480e-07	4.631480e-07
1.224000e+02	1.248000e+02	1.917770e-02	8.969372e-07	8.969372e-07
1.248000e+02	1.272000e+02	4.275362e-02	1.339213e-06	1.339213e-06
1.272000e+02	1.296000e+02	4.988992e-05	4.574975e-08	4.574975e-08
1.296000e+02	1.320000e+02	4.593271e-05	4.389464e-08	4.389464e-08
1.320000e+02	1.344000e+02	4.587192e-05	4.386960e-08	4.386960e-08
1.344000e+02	1.368000e+02	4.646333e-05	4.414359e-08	4.414359e-08
1.368000e+02	1.392000e+02	4.722775e-05	4.451231e-08	4.451231e-08
1.392000e+02	1.416000e+02	4.809487e-05	4.491748e-08	4.491748e-08
1.416000e+02	1.440000e+02	4.887217e-05	4.527840e-08	4.527840e-08
1.440000e+02	1.464000e+02	4.963571e-05	4.563265e-08	4.563265e-08
1.464000e+02	1.488000e+02	5.033983e-05	4.595920e-08	4.595920e-08
1.488000e+02	1.512000e+02	5.106771e-05	4.628612e-08	4.628612e-08
1.512000e+02	1.536000e+02	5.176492e-05	4.659386e-08	4.659386e-08
1.536000e+02	1.560000e+02	5.266392e-05	4.700175e-08	4.700175e-08
1.560000e+02	1.584000e+02	5.350308e-05	4.737368e-08	4.737368e-08
1.584000e+02	1.608000e+02	5.474721e-05	4.791797e-08	4.791797e-08
1.608000e+02	1.632000e+02	5.872892e-05	4.963107e-08	4.963107e-08
1.632000e+02	1.656000e+02	6.517587e-05	5.229178e-08	5.229178e-08
1.656000e+02	1.680000e+02	6.757875e-05	5.324829e-08	5.324829e-08
1.680000e+02	1.704000e+02	6.768075e-05	5.328357e-08	5.328357e-08
1.704000e+02	1.728000e+02	6.802312e-05	5.341481e-08	5.341481e-08
1.728000e+02	1.752000e+02	6.816454e-05	5.347629e-08	5.347629e-08
1.752000e+02	1.776000e+02	6.833567e-05	5.354235e-08	5.354235e-08
1.776000e+02	1.800000e+02	6.862937e-05	5.365555e-08	5.365555e-08
1.800000e+02	1.824000e+02	6.868246e-05	5.368003e-08	5.368003e-08
1.824000e+02	1.848000e+02	6.873225e-05	5.369259e-08	5.369259e-08
1.848000e+02	1.872000e+02	6.885371e-05	5.374787e-08	5.374787e-08
1.872000e+02	1.896000e+02	6.932558e-05	5.392428e-08	5.392428e-08
1.896000e+02	1.920000e+02	7.357637e-05	5.555778e-08	5.555778e-08
1.920000e+02	1.944000e+02	7.424608e-05	5.580738e-08	5.580738e-08
1.944000e+02	1.968000e+02	7.401533e-05	5.571829e-08	5.571829e-08
1.968000e+02	1.992000e+02	7.398554e-05	5.570919e-08	5.570919e-08
1.992000e+02	2.016000e+02	7.507512e-05	5.611747e-08	5.611747e-08
2.016000e+02	2.040000e+02	7.611467e-05	5.650642e-08	5.650642e-08
2.040000e+02	2.064000e+02	7.572287e-05	5.635590e-08	5.635590e-08
2.064000e+02	2.088000e+02	7.521796e-05	5.617531e-08	5.617531e-08
2.088000e+02	2.112000e+02	7.501354e-05	5.609585e-08	5.609585e-08
2.112000e+02	2.136000e+02	7.499296e-05	5.609242e-08	5.609242e-08
2.136000e+02	2.160000e+02	7.478737e-05	5.600950e-08	5.600950e-08
2.160000e+02	2.184000e+02	7.435571e-05	5.584488e-08	5.584488e-08
2.184000e+02	2.208000e+02	7.391075e-05	5.567836e-08	5.567836e-08
2.208000e+02	2.232000e+02	7.363029e-05	5.558436e-08	5.558436e-08
2.232000e+02	2.256000e+02	7.325692e-05	5.543317e-08	5.543317e-08
2.256000e+02	2.280000e+02	7.295592e-05	5.532081e-08	5.532081e-08
2.280000e+02	2.304000e+02	7.267817e-05	5.521684e-08	5.521684e-08
2.304000e+02	2.328000e+02	7.263700e-05	5.519995e-08	5.519995e-08
2.328000e+02	2.352000e+02	7.313046e-05	5.539155e-08	5.539155e-08
2.352000e+02	2.376000e+02	7.362337e-05	5.557396e-08	5.557396e-08
2.376000e+02	2.400000e+02	7.343925e-05	5.549731e-08	5.549731e-08
2.400000e+02	2.424000e+02	7.307250e-05	5.536934e-08	5.536934e-08
2.424000e+02	2.448000e+02	7.266292e-05	5.520678e-08	5.520678e-08
2.448000e+02	2.472000e+02	7.231400e-05	5.507545e-08	5.507545e-08
2.472000e+02	2.496000e+02	7.190721e-05	5.492708e-08	5.492708e-08
2.496000e+02	2.520000e+02	7.164471e-05	5.482507e-08	5.482507e-08
2.520000e+02	2.544000e+02	7.106500e-05	5.459876e-08	5.459876e-08
2.544000e+02	2.568000e+02	7.075267e-05	5.448536e-08	5.448536e-08
2.568000e+02	2.592000e+02	7.027625e-05	5.429491e-08	5.429491e-08
2.592000e+02	2.616000e+02	6.967992e-05	5.406521e-08	5.406521e-08
2.616000e+02	2.640000e+02	6.887692e-05	5.374764e-08	5.374764e-08
2.640000e+02	2.664000e+02	6.885825e-05	5.374223e-08	5.374223e-08
2.664000e+02	2.688000e+02	6.938000e-05	5.394609e-08	5.394609e-08
2.688000e+02	2.712000e+02	6.999933e-05	5.419357e-08	5.419357e-08
2.712000e+02	2.736000e+02	6.959362e-05	5.403192e-08	5.403192e-08
2.736000e+02	2.760000e+02	6.927346e-05	5.390792e-08	5.390792e-08
2.760000e+02	2.784000e+02	6.887092e-05	5.374816e-08	5.374816e-08
2.784000e+02	2.808000e+02	6.846825e-05	5.359023e-08	5.359023e-08
2.808000e+02	2.832000e+02	6.822992e-05	5.349619e-08	5.349619e-08
2.832000e+02	2.856000e+02	6.783542e-05	5.334077e-08	5.334077e-08
2.856000e+02	2.880000e+02	6.748354e-05	5.320822e-08	5.320822e-08
2.880000e+02	2.904000e+02	6.705454e-05	5.303625e-08	5.303625e-08
2.904000e+02	2.928000e+02	6.625942e-05	5.272353e-08	5.272353e-08
2.928000e+02	2.952000e+02	6.595092e-05	5.259585e-08	5.259585e-08
2.952000e+02	2.976000e+02	6.562892e-05	5.246682e-08	5.246682e-08
2.976000e+02	3.000000e+02	6.540663e-05	5.237850e-08	5.237850e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93209440521479746e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.823997e-12	1.120805e-12	1.120805e-12
6.240000e+01	6.480000e+01	1.095502e-12	1.251817e-14	1.251817e-14
6.480000e+01	6.720000e+01	1.725616e-12	3.880575e-14	3.880575e-14
6.720000e+01	6.960000e+01	2.525669e-12	2.575083e-14	2.575083e-14
6.960000e+01	7.200000e+01	3.898229e-12	1.294608e-13	1.294608e-13
7.200000e+01	7.440000e+01	8.119183e-12	2.284672e-12	2.284672e-12
7.440000e+01	7.680000e+01	3.669154e-11	2.843916e-11	2.843916e-11
7.680000e+01	7.920000e+01	1.435688e-11	1.424461e-12	1.424461e-12
7.920000e+01	8.160000e+01	1.773823e-11	3.355933e-13	3.355933e-13
8.160000e+01	8.400000e+01	2.665375e-11	1.590089e-12	1.590089e-12
8.400000e+01	8.640000e+01	5.320929e-11	1.278837e-11	1.278837e-11
8.640000e+01	8.880000e+01	8.175033e-10	4.631038e-10	4.631038e-10
8.880000e+01	9.120000e+01	1.353424e-10	5.547453e-11	5.547453e-11
9.120000e+01	9.360000e+01	4.929050e-10	3.037108e-10	3.037108e-10
9.360000e+01	9.600000e+01	4.793787e-09	3.970231e-09	3.970231e-09
9.600000e+01	9.840000e+01	3.222283e-09	1.834715e-09	1.834715e-09
9.840000e+01	1.008000e+02	3.342758e-09	2.801276e-09	2.801276e-09
1.008000e+02	1.032000e+02	2.054345e-09	9.683429e-10	9.683429e-10
1.032000e+02	1.056000e+02	2.124956e-09	1.046280e-09	1.046280e-09
1.056000e+02	1.080000e+02	2.842145e-09	1.413644e-09	1.413644e-09
1.080000e+02	1.104000e+02	9.544262e-08	8.953061e-08	8.953061e-08
1.104000e+02	1.128000e+02	4.279025e-08	3.457638e-08	3.457638e-08
1.128000e+02	1.152000e+02	5.973279e-09	2.098766e-09	2.098766e-09
1.152000e+02	1.176000e+02	1.301685e-08	3.355897e-09	3.355897e-09
1.176000e+02	1.200000e+02	2.041825e-08	7.688603e-09	7.688603e-09
1.200000e+02	1.224000e+02	1.256645e-07	6.368683e-08	6.368683e-08
1.224000e+02	1.248000e+02	3.734268e-06	2.133231e-06	2.133231e-06
1.248000e+02	1.272000e+02	6.231317e-04	1.851557e-04	1.851557e-04
1.272000e+02	1.296000e+02	1.581431e-15	1.074462e-15	1.074462e-15
1.296000e+02	1.320000e+02	8.641337e-17	5.170209e-17	5.170209e-17
1.320000e+02	1.344000e+02	1.728550e-16	1.320382e-16	1.320382e-16
1.344000e+02	1.368000e+02	2.452474e-17	9.183346e-18	9.183346e-18
1.368000e+02	1.392000e+02	2.967170e-16	2.087147e-16	2.087147e-16
1.392000e+02	1.416000e+02	3.018107e-17	9.655540e-18	9.655540e-18
1.416000e+02	1.440000e+02	2.866462e-17	4.573600e-18	4.573600e-18
1.440000e+02	1.464000e+02	2.436795e-17	2.036078e-18	2.036078e-18
1.464000e+02	1.488000e+02	2.704939e-17	7.247225e-19	7.247225e-19
1.488000e+02	1.512000e+02	5.403821e-17	2.193321e-17	2.193321e-17
1.512000e+02	1.536000e+02	4.642908e-17	4.308656e-18	4.308656e-18
1.536000e+02	1.560000e+02	4.448871e-17	4.729451e-19	4.729451e-19
1.560000e+02	1.584000e+02	6.677696e-17	1.037281e-17	1.037281e-17
1.584000e+02	1.608000e+02	6.206571e-17	1.402888e-18	1.402888e-18
1.608000e+02	1.632000e+02	8.396475e-17	9.928008e-18	9.928008e-18
1.632000e+02	1.656000e+02	8.611758e-17	3.123111e-18	3.123111e-18
1.656000e+02	1.680000e+02	9.979350e-17	1.913212e-18	1.913212e-18
1.680000e+02	1.704000e+02	1.169693e-16	2.186953e-18	2.186953e-18
1.704000e+02	1.728000e+02	1.566710e-16	1.829122e-17	1.829122e-17
1.728000e+02	1.752000e+02	1.909959e-16	2.016438e-17	2.016438e-17
1.752000e+02	1.776000e+02	6.457217e-16	4.351708e-16	4.351708e-16
1.776000e+02	1.800000e+02	3.159678e-16	1.773644e-17	1.773644e-17
1.800000e+02	1.824000e+02	5.029104e-16	1.600619e-18	1.600619e-18
1.824000e+02	1.848000e+02	7.172592e-16	1.440902e-18	1.440902e-18
1.848000e+02	1.872000e+02	7.243892e-16	1.508286e-18	1.508286e-18
1.872000e+02	1.896000e+02	7.094833e-16	1.369135e-18	1.369135e-18
1.896000e+02	1.920000e+02	7.518587e-16	1.144749e-17	1.144749e-17
1.920000e+02	1.944000e+02	7.640592e-16	2.443988e-17	2.443988e-17
1.944000e+02	1.968000e+02	7.514237e-16	1.688753e-17	1.688753e-17
1.968000e+02	1.992000e+02	7.341671e-16	1.604782e-18	1.604782e-18
1.992000e+02	2.016000e+02	7.536787e-16	6.699134e-18	6.699134e-18
2.016000e+02	2.040000e+02	7.587908e-16	1.622397e-18	1.622397e-18
2.040000e+02	2.064000e+02	7.707196e-16	1.093183e-17	1.093183e-17
2.064000e+02	2.088000e+02	7.670917e-16	3.029184e-18	3.029184e-18
2.088000e+02	2.112000e+02	7.767067e-16	3.844366e-18	3.844366e-18
2.112000e+02	2.136000e+02	8.588650e-16	7.206153e-17	7.206153e-17
2.136000e+02	2.160000e+02	1.082229e-15	2.880614e-16	2.880614e-16
2.160000e+02	2.184000e+02	1.034737e-15	2.258513e-16	2.258513e-16
2.184000e+02	2.208000e+02	8.229579e-16	1.069080e-17	1.069080e-17
2.208000e+02	2.232000e+02	8.442138e-16	1.366791e-17	1.366791e-17
2.232000e+02	2.256000e+02	8.411167e-16	2.770543e-18	2.770543e-18
2.256000e+02	2.280000e+02	9.065783e-16	4.570220e-17	4.570220e-17
2.280000e+02	2.304000e+02	8.785750e-16	4.505889e-18	4.505889e-18
2.304000e+02	2.328000e+02	9.037500e-16	1.283395e-17	1.283395e-17
2.328000e+02	2.352000e+02	9.206508e-16	2.799762e-18	2.799762e-18
2.352000e+02	2.376000e+02	1.132420e-14	1.038262e-14	1.038262e-14
2.376000e+02	2.400000e+02	9.797275e-16	1.255070e-17	1.255070e-17
2.400000e+02	2.424000e+02	9.977329e-16	1.505153e-17	1.505153e-17
2.424000e+02	2.448000e+02	1.005250e-15	2.631862e-18	2.631862e-18
2.448000e+02	2.472000e+02	1.023684e-15	2.723172e-18	2.723172e-18
2.472000e+02	2.496000e+02	1.051757e-15	2.745996e-18	2.745996e-18
2.496000e+02	2.520000e+02	1.074596e-15	2.764094e-18	2.764094e-18
2.520000e+02	2.544000e+02	1.089568e-15	3.116882e-18	3.116882e-18
2.544000e+02	2.568000e+02	1.128153e-15	6.975753e-18	6.975753e-18
2.568000e+02	2.592000e+02	1.146550e-15	4.396775e-18	4.396775e-18
2.592000e+02	2.616000e+02	1.165558e-15	3.235283e-18	3.235283e-18
2.616000e+02	2.640000e+02	7.276113e-15	5.011450e-15	5.011450e-15
2.640000e+02	2.664000e+02	1.292122e-15	7.532939e-17	7.532939e-17
2.664000e+02	2.688000e+02	1.276558e-15	1.434416e-17	1.434416e-17
2.688000e+02	2.712000e+02	1.476462e-15	1.617955e-16	1.617955e-16
2.712000e+02	2.736000e+02	1.356607e-15	1.402260e-17	1.402260e-17
2.736000e+02	2.760000e+02	1.385533e-15	1.966113e-17	1.966113e-17
2.760000e+02	2.784000e+02	1.425431e-15	3.309783e-17	3.309783e-17
2.784000e+02	2.808000e+02	1.429157e-15	4.218408e-18	4.218408e-18
2.808000e+02	2.832000e+02	1.463294e-15	5.004930e-18	5.004930e-18
2.832000e+02	2.856000e+02	1.516156e-15	1.598000e-17	1.598000e-17
2.856000e+02	2.880000e+02	1.795616e-15	2.683640e-16	2.683640e-16
2.880000e+02	2.904000e+02	1.570746e-15	5.110747e-18	5.110747e-18
2.904000e+02	2.928000e+02	1.594757e-15	4.996257e-18	4.996257e-18
2.928000e+02	2.952000e+02	1.658288e-15	2.859564e-17	2.859564e-17
2.952000e+02	2.976000e+02	1.697930e-15	2.332841e-17	2.332841e-17
2.976000e+02	3.000000e+02	1.718114e-15	7.240234e-18	7.240234e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower.yoda.gz/Hto4l/four_lepton_m_inv
ScaledBy=9.93209773188653317e-11
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.497305e-09	1.692410e-11	1.692410e-11
6.240000e+01	6.480000e+01	3.951927e-09	2.088228e-11	2.088228e-11
6.480000e+01	6.720000e+01	6.038633e-09	2.563161e-11	2.563161e-11
6.720000e+01	6.960000e+01	9.045158e-09	3.136010e-11	3.136010e-11
6.960000e+01	7.200000e+01	1.334447e-08	3.867482e-11	3.867482e-11
7.200000e+01	7.440000e+01	1.940940e-08	4.775120e-11	4.775120e-11
7.440000e+01	7.680000e+01	2.784982e-08	5.731603e-11	5.731603e-11
7.680000e+01	7.920000e+01	3.931149e-08	6.894085e-11	6.894085e-11
7.920000e+01	8.160000e+01	5.419425e-08	8.109042e-11	8.109042e-11
8.160000e+01	8.400000e+01	7.316412e-08	9.588937e-11	9.588937e-11
8.400000e+01	8.640000e+01	9.592671e-08	1.111059e-10	1.111059e-10
8.640000e+01	8.880000e+01	1.231886e-07	1.450640e-10	1.450640e-10
8.880000e+01	9.120000e+01	1.544691e-07	1.486317e-10	1.486317e-10
9.120000e+01	9.360000e+01	1.906722e-07	2.537085e-10	2.537085e-10
9.360000e+01	9.600000e+01	2.321081e-07	2.772206e-10	2.772206e-10
9.600000e+01	9.840000e+01	2.803022e-07	4.489616e-10	4.489616e-10
9.840000e+01	1.008000e+02	3.375897e-07	2.613888e-10	2.613888e-10
1.008000e+02	1.032000e+02	4.079226e-07	2.824322e-10	2.824322e-10
1.032000e+02	1.056000e+02	4.957850e-07	4.963838e-10	4.963838e-10
1.056000e+02	1.080000e+02	6.094558e-07	3.655800e-10	3.655800e-10
1.080000e+02	1.104000e+02	7.690067e-07	5.039109e-09	5.039109e-09
1.104000e+02	1.128000e+02	9.803542e-07	1.051703e-09	1.051703e-09
1.128000e+02	1.152000e+02	1.314810e-06	5.741656e-10	5.741656e-10
1.152000e+02	1.176000e+02	1.882643e-06	6.302977e-10	6.302977e-10
1.176000e+02	1.200000e+02	2.956387e-06	1.065801e-09	1.065801e-09
1.200000e+02	1.224000e+02	5.473767e-06	3.335410e-09	3.335410e-09
1.224000e+02	1.248000e+02	2.085530e-05	1.257470e-08	1.257470e-08
1.248000e+02	1.272000e+02	4.770679e-05	1.564571e-07	1.564571e-07
1.272000e+02	1.296000e+02	1.697603e-08	2.325071e-10	2.325071e-10
1.296000e+02	1.320000e+02	8.847262e-09	1.966854e-11	1.966854e-11
1.320000e+02	1.344000e+02	6.771750e-09	1.706493e-11	1.706493e-11
1.344000e+02	1.368000e+02	6.038421e-09	1.513139e-11	1.513139e-11
1.368000e+02	1.392000e+02	5.860571e-09	1.735968e-11	1.735968e-11
1.392000e+02	1.416000e+02	6.021575e-09	1.737561e-11	1.737561e-11
1.416000e+02	1.440000e+02	6.342417e-09	1.889061e-11	1.889061e-11
1.440000e+02	1.464000e+02	6.810912e-09	2.067920e-11	2.067920e-11
1.464000e+02	1.488000e+02	7.394133e-09	2.243042e-11	2.243042e-11
1.488000e+02	1.512000e+02	8.109613e-09	2.441890e-11	2.441890e-11
1.512000e+02	1.536000e+02	8.978858e-09	2.666358e-11	2.666358e-11
1.536000e+02	1.560000e+02	1.004524e-08	2.915000e-11	2.915000e-11
1.560000e+02	1.584000e+02	1.122003e-08	3.154908e-11	3.154908e-11
1.584000e+02	1.608000e+02	1.260993e-08	3.441646e-11	3.441646e-11
1.608000e+02	1.632000e+02	1.416880e-08	3.702209e-11	3.702209e-11
1.632000e+02	1.656000e+02	1.600516e-08	3.989013e-11	3.989013e-11
1.656000e+02	1.680000e+02	1.808139e-08	4.276456e-11	4.276456e-11
1.680000e+02	1.704000e+02	2.070635e-08	4.661305e-11	4.661305e-11
1.704000e+02	1.728000e+02	2.387064e-08	5.059265e-11	5.059265e-11
1.728000e+02	1.752000e+02	2.793049e-08	5.523609e-11	5.523609e-11
1.752000e+02	1.776000e+02	3.333388e-08	6.108890e-11	6.108890e-11
1.776000e+02	1.800000e+02	4.110995e-08	6.818007e-11	6.818007e-11
1.800000e+02	1.824000e+02	5.316096e-08	7.892886e-11	7.892886e-11
1.824000e+02	1.848000e+02	7.029696e-08	9.482168e-11	9.482168e-11
1.848000e+02	1.872000e+02	8.579704e-08	1.107132e-10	1.107132e-10
1.872000e+02	1.896000e+02	9.618458e-08	1.229040e-10	1.229040e-10
1.896000e+02	1.920000e+02	1.029306e-07	1.283633e-10	1.283633e-10
1.920000e+02	1.944000e+02	1.071387e-07	1.337484e-10	1.337484e-10
1.944000e+02	1.968000e+02	1.098467e-07	1.383304e-10	1.383304e-10
1.968000e+02	1.992000e+02	1.117988e-07	1.418175e-10	1.418175e-10
1.992000e+02	2.016000e+02	1.126275e-07	1.428396e-10	1.428396e-10
2.016000e+02	2.040000e+02	1.132429e-07	1.436994e-10	1.436994e-10
2.040000e+02	2.064000e+02	1.131607e-07	1.449321e-10	1.449321e-10
2.064000e+02	2.088000e+02	1.127637e-07	1.459348e-10	1.459348e-10
2.088000e+02	2.112000e+02	1.125219e-07	1.469003e-10	1.469003e-10
2.112000e+02	2.136000e+02	1.118736e-07	1.471770e-10	1.471770e-10
2.136000e+02	2.160000e+02	1.110368e-07	1.471937e-10	1.471937e-10
2.160000e+02	2.184000e+02	1.100332e-07	1.474318e-10	1.474318e-10
2.184000e+02	2.208000e+02	1.089730e-07	1.474088e-10	1.474088e-10
2.208000e+02	2.232000e+02	1.084937e-07	1.478628e-10	1.478628e-10
2.232000e+02	2.256000e+02	1.075359e-07	1.478943e-10	1.478943e-10
2.256000e+02	2.280000e+02	1.065456e-07	1.478146e-10	1.478146e-10
2.280000e+02	2.304000e+02	1.056525e-07	1.476501e-10	1.476501e-10
2.304000e+02	2.328000e+02	1.046957e-07	1.473376e-10	1.473376e-10
2.328000e+02	2.352000e+02	1.036801e-07	1.462210e-10	1.462210e-10
2.352000e+02	2.376000e+02	1.029726e-07	1.459169e-10	1.459169e-10
2.376000e+02	2.400000e+02	1.019619e-07	1.448072e-10	1.448072e-10
2.400000e+02	2.424000e+02	1.010947e-07	1.446243e-10	1.446243e-10
2.424000e+02	2.448000e+02	1.001588e-07	1.442953e-10	1.442953e-10
2.448000e+02	2.472000e+02	9.913567e-08	1.437719e-10	1.437719e-10
2.472000e+02	2.496000e+02	9.838087e-08	1.435919e-10	1.435919e-10
2.496000e+02	2.520000e+02	9.772679e-08	1.433403e-10	1.433403e-10
2.520000e+02	2.544000e+02	9.663408e-08	1.429902e-10	1.429902e-10
2.544000e+02	2.568000e+02	9.586600e-08	1.424767e-10	1.424767e-10
2.568000e+02	2.592000e+02	9.485021e-08	1.419567e-10	1.419567e-10
2.592000e+02	2.616000e+02	9.426550e-08	1.420348e-10	1.420348e-10
2.616000e+02	2.640000e+02	9.364475e-08	1.423546e-10	1.423546e-10
2.640000e+02	2.664000e+02	9.292033e-08	1.416915e-10	1.416915e-10
2.664000e+02	2.688000e+02	9.210821e-08	1.403256e-10	1.403256e-10
2.688000e+02	2.712000e+02	9.141075e-08	1.389785e-10	1.389785e-10
2.712000e+02	2.736000e+02	9.042237e-08	1.382899e-10	1.382899e-10
2.736000e+02	2.760000e+02	8.996108e-08	1.382750e-10	1.382750e-10
2.760000e+02	2.784000e+02	8.908396e-08	1.375716e-10	1.375716e-10
2.784000e+02	2.808000e+02	8.860150e-08	1.374510e-10	1.374510e-10
2.808000e+02	2.832000e+02	8.777846e-08	1.368120e-10	1.368120e-10
2.832000e+02	2.856000e+02	8.704612e-08	1.363258e-10	1.363258e-10
2.856000e+02	2.880000e+02	8.631854e-08	1.358190e-10	1.358190e-10
2.880000e+02	2.904000e+02	8.576450e-08	1.355599e-10	1.355599e-10
2.904000e+02	2.928000e+02	8.504437e-08	1.353912e-10	1.353912e-10
2.928000e+02	2.952000e+02	8.440075e-08	1.350007e-10	1.350007e-10
2.952000e+02	2.976000e+02	8.384996e-08	1.345204e-10	1.345204e-10
2.976000e+02	3.000000e+02	8.298863e-08	1.336401e-10	1.336401e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93209112608707820e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.300690e-08	3.215503e-11	3.215503e-11
6.240000e+01	6.480000e+01	1.749622e-08	3.729358e-11	3.729358e-11
6.480000e+01	6.720000e+01	2.315335e-08	4.290115e-11	4.290115e-11
6.720000e+01	6.960000e+01	3.033412e-08	4.910522e-11	4.910522e-11
6.960000e+01	7.200000e+01	3.931267e-08	5.590213e-11	5.590213e-11
7.200000e+01	7.440000e+01	5.078975e-08	6.354042e-11	6.354042e-11
7.440000e+01	7.680000e+01	6.548650e-08	7.215026e-11	7.215026e-11
7.680000e+01	7.920000e+01	8.389662e-08	8.166469e-11	8.166469e-11
7.920000e+01	8.160000e+01	1.067394e-07	9.211374e-11	9.211374e-11
8.160000e+01	8.400000e+01	1.348523e-07	1.035360e-10	1.035360e-10
8.400000e+01	8.640000e+01	1.681627e-07	1.156184e-10	1.156184e-10
8.640000e+01	8.880000e+01	2.077776e-07	1.285173e-10	1.285173e-10
8.880000e+01	9.120000e+01	2.544709e-07	1.422267e-10	1.422267e-10
9.120000e+01	9.360000e+01	3.094787e-07	1.568474e-10	1.568474e-10
9.360000e+01	9.600000e+01	3.755788e-07	1.727876e-10	1.727876e-10
9.600000e+01	9.840000e+01	4.555296e-07	1.902919e-10	1.902919e-10
9.840000e+01	1.008000e+02	5.517204e-07	2.094216e-10	2.094216e-10
1.008000e+02	1.032000e+02	6.710504e-07	2.309615e-10	2.309615e-10
1.032000e+02	1.056000e+02	8.203033e-07	2.553579e-10	2.553579e-10
1.056000e+02	1.080000e+02	1.013276e-06	2.838088e-10	2.838088e-10
1.080000e+02	1.104000e+02	1.269506e-06	3.176723e-10	3.176723e-10
1.104000e+02	1.128000e+02	1.632034e-06	3.601858e-10	3.601858e-10
1.128000e+02	1.152000e+02	2.174379e-06	4.157475e-10	4.157475e-10
1.152000e+02	1.176000e+02	3.062172e-06	4.933747e-10	4.933747e-10
1.176000e+02	1.200000e+02	4.688850e-06	6.105134e-10	6.105134e-10
1.200000e+02	1.224000e+02	8.381308e-06	8.162402e-10	8.162402e-10
1.224000e+02	1.248000e+02	2.952730e-05	1.532053e-09	1.532053e-09
1.248000e+02	1.272000e+02	9.248983e-05	2.711497e-09	2.711497e-09
1.272000e+02	1.296000e+02	9.689550e-08	8.776348e-11	8.776348e-11
1.296000e+02	1.320000e+02	8.892808e-08	8.407783e-11	8.407783e-11
1.320000e+02	1.344000e+02	8.894492e-08	8.408580e-11	8.408580e-11
1.344000e+02	1.368000e+02	9.011825e-08	8.463858e-11	8.463858e-11
1.368000e+02	1.392000e+02	9.159496e-08	8.532923e-11	8.532923e-11
1.392000e+02	1.416000e+02	9.331542e-08	8.612688e-11	8.612688e-11
1.416000e+02	1.440000e+02	9.468475e-08	8.675650e-11	8.675650e-11
1.440000e+02	1.464000e+02	9.602108e-08	8.736658e-11	8.736658e-11
1.464000e+02	1.488000e+02	9.720258e-08	8.790244e-11	8.790244e-11
1.488000e+02	1.512000e+02	9.868908e-08	8.857202e-11	8.857202e-11
1.512000e+02	1.536000e+02	9.993621e-08	8.912992e-11	8.912992e-11
1.536000e+02	1.560000e+02	1.014665e-07	8.980970e-11	8.980970e-11
1.560000e+02	1.584000e+02	1.027924e-07	9.039460e-11	9.039460e-11
1.584000e+02	1.608000e+02	1.046884e-07	9.122447e-11	9.122447e-11
1.608000e+02	1.632000e+02	1.117968e-07	9.427068e-11	9.427068e-11
1.632000e+02	1.656000e+02	1.248625e-07	9.962723e-11	9.962723e-11
1.656000e+02	1.680000e+02	1.295764e-07	1.014904e-10	1.014904e-10
1.680000e+02	1.704000e+02	1.299087e-07	1.016204e-10	1.016204e-10
1.704000e+02	1.728000e+02	1.301906e-07	1.017307e-10	1.017307e-10
1.728000e+02	1.752000e+02	1.304503e-07	1.018321e-10	1.018321e-10
1.752000e+02	1.776000e+02	1.307212e-07	1.019378e-10	1.019378e-10
1.776000e+02	1.800000e+02	1.308935e-07	1.020049e-10	1.020049e-10
1.800000e+02	1.824000e+02	1.311895e-07	1.021202e-10	1.021202e-10
1.824000e+02	1.848000e+02	1.310236e-07	1.020556e-10	1.020556e-10
1.848000e+02	1.872000e+02	1.307703e-07	1.019569e-10	1.019569e-10
1.872000e+02	1.896000e+02	1.313662e-07	1.021889e-10	1.021889e-10
1.896000e+02	1.920000e+02	1.397967e-07	1.054170e-10	1.054170e-10
1.920000e+02	1.944000e+02	1.414684e-07	1.060454e-10	1.060454e-10
1.944000e+02	1.968000e+02	1.407512e-07	1.057762e-10	1.057762e-10
1.968000e+02	1.992000e+02	1.403920e-07	1.056412e-10	1.056412e-10
1.992000e+02	2.016000e+02	1.426109e-07	1.064727e-10	1.064727e-10
2.016000e+02	2.040000e+02	1.447584e-07	1.072714e-10	1.072714e-10
2.040000e+02	2.064000e+02	1.440219e-07	1.069982e-10	1.069982e-10
2.064000e+02	2.088000e+02	1.431916e-07	1.066893e-10	1.066893e-10
2.088000e+02	2.112000e+02	1.425578e-07	1.064529e-10	1.064529e-10
2.112000e+02	2.136000e+02	1.423600e-07	1.063790e-10	1.063790e-10
2.136000e+02	2.160000e+02	1.420887e-07	1.062776e-10	1.062776e-10
2.160000e+02	2.184000e+02	1.413245e-07	1.059914e-10	1.059914e-10
2.184000e+02	2.208000e+02	1.407127e-07	1.057618e-10	1.057618e-10
2.208000e+02	2.232000e+02	1.398154e-07	1.054240e-10	1.054240e-10
2.232000e+02	2.256000e+02	1.392797e-07	1.052219e-10	1.052219e-10
2.256000e+02	2.280000e+02	1.387614e-07	1.050259e-10	1.050259e-10
2.280000e+02	2.304000e+02	1.381621e-07	1.047988e-10	1.047988e-10
2.304000e+02	2.328000e+02	1.377596e-07	1.046461e-10	1.046461e-10
2.328000e+02	2.352000e+02	1.386550e-07	1.049856e-10	1.049856e-10
2.352000e+02	2.376000e+02	1.395357e-07	1.053185e-10	1.053185e-10
2.376000e+02	2.400000e+02	1.392594e-07	1.052142e-10	1.052142e-10
2.400000e+02	2.424000e+02	1.386045e-07	1.049665e-10	1.049665e-10
2.424000e+02	2.448000e+02	1.379840e-07	1.047313e-10	1.047313e-10
2.448000e+02	2.472000e+02	1.370260e-07	1.043671e-10	1.043671e-10
2.472000e+02	2.496000e+02	1.363650e-07	1.041151e-10	1.041151e-10
2.496000e+02	2.520000e+02	1.355754e-07	1.038132e-10	1.038132e-10
2.520000e+02	2.544000e+02	1.349186e-07	1.035614e-10	1.035614e-10
2.544000e+02	2.568000e+02	1.342762e-07	1.033146e-10	1.033146e-10
2.568000e+02	2.592000e+02	1.335023e-07	1.030164e-10	1.030164e-10
2.592000e+02	2.616000e+02	1.323825e-07	1.025834e-10	1.025834e-10
2.616000e+02	2.640000e+02	1.306023e-07	1.018914e-10	1.018914e-10
2.640000e+02	2.664000e+02	1.301462e-07	1.017133e-10	1.017133e-10
2.664000e+02	2.688000e+02	1.314179e-07	1.022090e-10	1.022090e-10
2.688000e+02	2.712000e+02	1.327497e-07	1.027256e-10	1.027256e-10
2.712000e+02	2.736000e+02	1.322572e-07	1.025349e-10	1.025349e-10
2.736000e+02	2.760000e+02	1.315439e-07	1.022580e-10	1.022580e-10
2.760000e+02	2.784000e+02	1.309289e-07	1.020187e-10	1.020187e-10
2.784000e+02	2.808000e+02	1.302250e-07	1.017441e-10	1.017441e-10
2.808000e+02	2.832000e+02	1.294994e-07	1.014603e-10	1.014603e-10
2.832000e+02	2.856000e+02	1.286841e-07	1.011403e-10	1.011403e-10
2.856000e+02	2.880000e+02	1.282917e-07	1.009860e-10	1.009860e-10
2.880000e+02	2.904000e+02	1.273870e-07	1.006293e-10	1.006293e-10
2.904000e+02	2.928000e+02	1.259779e-07	1.000712e-10	1.000712e-10
2.928000e+02	2.952000e+02	1.252544e-07	9.978345e-11	9.978345e-11
2.952000e+02	2.976000e+02	1.248351e-07	9.961629e-11	9.961629e-11
2.976000e+02	3.000000e+02	1.243824e-07	9.943550e-11	9.943550e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93208993102203316e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	6.818050e-06	1.691303e-08	1.691303e-08
6.240000e+01	6.480000e+01	9.170629e-06	1.961326e-08	1.961326e-08
6.480000e+01	6.720000e+01	1.213685e-05	2.256562e-08	2.256562e-08
6.720000e+01	6.960000e+01	1.590057e-05	2.582791e-08	2.582791e-08
6.960000e+01	7.200000e+01	2.060222e-05	2.939310e-08	2.939310e-08
7.200000e+01	7.440000e+01	2.661970e-05	3.341372e-08	3.341372e-08
7.440000e+01	7.680000e+01	3.432663e-05	3.794870e-08	3.794870e-08
7.680000e+01	7.920000e+01	4.396821e-05	4.294006e-08	4.294006e-08
7.920000e+01	8.160000e+01	5.594467e-05	4.844033e-08	4.844033e-08
8.160000e+01	8.400000e+01	7.068225e-05	5.445100e-08	5.445100e-08
8.400000e+01	8.640000e+01	8.814712e-05	6.081051e-08	6.081051e-08
8.640000e+01	8.880000e+01	1.088989e-04	6.758292e-08	6.758292e-08
8.880000e+01	9.120000e+01	1.333805e-04	7.479993e-08	7.479993e-08
9.120000e+01	9.360000e+01	1.622186e-04	8.249334e-08	8.249334e-08
9.360000e+01	9.600000e+01	1.968685e-04	9.087925e-08	9.087925e-08
9.600000e+01	9.840000e+01	2.387689e-04	1.000807e-07	1.000807e-07
9.840000e+01	1.008000e+02	2.891888e-04	1.101417e-07	1.101417e-07
1.008000e+02	1.032000e+02	3.517416e-04	1.214729e-07	1.214729e-07
1.032000e+02	1.056000e+02	4.299754e-04	1.343040e-07	1.343040e-07
1.056000e+02	1.080000e+02	5.311279e-04	1.492692e-07	1.492692e-07
1.080000e+02	1.104000e+02	6.654296e-04	1.670777e-07	1.670777e-07
1.104000e+02	1.128000e+02	8.554442e-04	1.894339e-07	1.894339e-07
1.128000e+02	1.152000e+02	1.139736e-03	2.186603e-07	2.186603e-07
1.152000e+02	1.176000e+02	1.605076e-03	2.594854e-07	2.594854e-07
1.176000e+02	1.200000e+02	2.457680e-03	3.210859e-07	3.210859e-07
1.200000e+02	1.224000e+02	4.393187e-03	4.292963e-07	4.292963e-07
1.224000e+02	1.248000e+02	1.547693e-02	8.057547e-07	8.057547e-07
1.248000e+02	1.272000e+02	4.847954e-02	1.426078e-06	1.426078e-06
1.272000e+02	1.296000e+02	5.079467e-05	4.616661e-08	4.616661e-08
1.296000e+02	1.320000e+02	4.661387e-05	4.422127e-08	4.422127e-08
1.320000e+02	1.344000e+02	4.662079e-05	4.422261e-08	4.422261e-08
1.344000e+02	1.368000e+02	4.723758e-05	4.451648e-08	4.451648e-08
1.368000e+02	1.392000e+02	4.800433e-05	4.486916e-08	4.486916e-08
1.392000e+02	1.416000e+02	4.891525e-05	4.530125e-08	4.530125e-08
1.416000e+02	1.440000e+02	4.962421e-05	4.562114e-08	4.562114e-08
1.440000e+02	1.464000e+02	5.033196e-05	4.595116e-08	4.595116e-08
1.464000e+02	1.488000e+02	5.094562e-05	4.622567e-08	4.622567e-08
1.488000e+02	1.512000e+02	5.173083e-05	4.658542e-08	4.658542e-08
1.512000e+02	1.536000e+02	5.238317e-05	4.687772e-08	4.687772e-08
1.536000e+02	1.560000e+02	5.318450e-05	4.723422e-08	4.723422e-08
1.560000e+02	1.584000e+02	5.387842e-05	4.753997e-08	4.753997e-08
1.584000e+02	1.608000e+02	5.488104e-05	4.798814e-08	4.798814e-08
1.608000e+02	1.632000e+02	5.859550e-05	4.957538e-08	4.957538e-08
1.632000e+02	1.656000e+02	6.544633e-05	5.239596e-08	5.239596e-08
1.656000e+02	1.680000e+02	6.792554e-05	5.338536e-08	5.338536e-08
1.680000e+02	1.704000e+02	6.808742e-05	5.343977e-08	5.343977e-08
1.704000e+02	1.728000e+02	6.824254e-05	5.350566e-08	5.350566e-08
1.728000e+02	1.752000e+02	6.837521e-05	5.355504e-08	5.355504e-08
1.752000e+02	1.776000e+02	6.852021e-05	5.361462e-08	5.361462e-08
1.776000e+02	1.800000e+02	6.860758e-05	5.364586e-08	5.364586e-08
1.800000e+02	1.824000e+02	6.876058e-05	5.370447e-08	5.370447e-08
1.824000e+02	1.848000e+02	6.867762e-05	5.367553e-08	5.367553e-08
1.848000e+02	1.872000e+02	6.854504e-05	5.362314e-08	5.362314e-08
1.872000e+02	1.896000e+02	6.885579e-05	5.374398e-08	5.374398e-08
1.896000e+02	1.920000e+02	7.327962e-05	5.544651e-08	5.544651e-08
1.920000e+02	1.944000e+02	7.415392e-05	5.577506e-08	5.577506e-08
1.944000e+02	1.968000e+02	7.378350e-05	5.563975e-08	5.563975e-08
1.968000e+02	1.992000e+02	7.358725e-05	5.555975e-08	5.555975e-08
1.992000e+02	2.016000e+02	7.475887e-05	5.600705e-08	5.600705e-08
2.016000e+02	2.040000e+02	7.587467e-05	5.641562e-08	5.641562e-08
2.040000e+02	2.064000e+02	7.549029e-05	5.627428e-08	5.627428e-08
2.064000e+02	2.088000e+02	7.505275e-05	5.610907e-08	5.610907e-08
2.088000e+02	2.112000e+02	7.472754e-05	5.599290e-08	5.599290e-08
2.112000e+02	2.136000e+02	7.461971e-05	5.594903e-08	5.594903e-08
2.136000e+02	2.160000e+02	7.448079e-05	5.589912e-08	5.589912e-08
2.160000e+02	2.184000e+02	7.407942e-05	5.574740e-08	5.574740e-08
2.184000e+02	2.208000e+02	7.376217e-05	5.563124e-08	5.563124e-08
2.208000e+02	2.232000e+02	7.328229e-05	5.544263e-08	5.544263e-08
2.232000e+02	2.256000e+02	7.300112e-05	5.533597e-08	5.533597e-08
2.256000e+02	2.280000e+02	7.273187e-05	5.523561e-08	5.523561e-08
2.280000e+02	2.304000e+02	7.241250e-05	5.510988e-08	5.510988e-08
2.304000e+02	2.328000e+02	7.220508e-05	5.503317e-08	5.503317e-08
2.328000e+02	2.352000e+02	7.268425e-05	5.522344e-08	5.522344e-08
2.352000e+02	2.376000e+02	7.314258e-05	5.539498e-08	5.539498e-08
2.376000e+02	2.400000e+02	7.299933e-05	5.534196e-08	5.534196e-08
2.400000e+02	2.424000e+02	7.265158e-05	5.520621e-08	5.520621e-08
2.424000e+02	2.448000e+02	7.231912e-05	5.507501e-08	5.507501e-08
2.448000e+02	2.472000e+02	7.182046e-05	5.488696e-08	5.488696e-08
2.472000e+02	2.496000e+02	7.147858e-05	5.475961e-08	5.475961e-08
2.496000e+02	2.520000e+02	7.106621e-05	5.460286e-08	5.460286e-08
2.520000e+02	2.544000e+02	7.071908e-05	5.446673e-08	5.446673e-08
2.544000e+02	2.568000e+02	7.036946e-05	5.432133e-08	5.432133e-08
2.568000e+02	2.592000e+02	6.997429e-05	5.417755e-08	5.417755e-08
2.592000e+02	2.616000e+02	6.939287e-05	5.395655e-08	5.395655e-08
2.616000e+02	2.640000e+02	6.846292e-05	5.359574e-08	5.359574e-08
2.640000e+02	2.664000e+02	6.821808e-05	5.349500e-08	5.349500e-08
2.664000e+02	2.688000e+02	6.888512e-05	5.375651e-08	5.375651e-08
2.688000e+02	2.712000e+02	6.958592e-05	5.403203e-08	5.403203e-08
2.712000e+02	2.736000e+02	6.932721e-05	5.393072e-08	5.393072e-08
2.736000e+02	2.760000e+02	6.895804e-05	5.379062e-08	5.379062e-08
2.760000e+02	2.784000e+02	6.862304e-05	5.365033e-08	5.365033e-08
2.784000e+02	2.808000e+02	6.826721e-05	5.352073e-08	5.352073e-08
2.808000e+02	2.832000e+02	6.787838e-05	5.336210e-08	5.336210e-08
2.832000e+02	2.856000e+02	6.745146e-05	5.319399e-08	5.319399e-08
2.856000e+02	2.880000e+02	6.724758e-05	5.311474e-08	5.311474e-08
2.880000e+02	2.904000e+02	6.677058e-05	5.292436e-08	5.292436e-08
2.904000e+02	2.928000e+02	6.603275e-05	5.263120e-08	5.263120e-08
2.928000e+02	2.952000e+02	6.566096e-05	5.248851e-08	5.248851e-08
2.952000e+02	2.976000e+02	6.543271e-05	5.239066e-08	5.239066e-08
2.976000e+02	3.000000e+02	6.520142e-05	5.230304e-08	5.230304e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93195526248565507e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.297263e-12	1.189798e-12	1.189798e-12
6.240000e+01	6.480000e+01	1.636182e-12	1.381336e-13	1.381336e-13
6.480000e+01	6.720000e+01	2.545611e-12	2.616688e-13	2.616688e-13
6.720000e+01	6.960000e+01	3.365971e-12	1.169673e-13	1.169673e-13
6.960000e+01	7.200000e+01	3.159050e-11	2.717516e-11	2.717516e-11
7.200000e+01	7.440000e+01	1.518368e-10	1.453331e-10	1.453331e-10
7.440000e+01	7.680000e+01	9.636604e-12	4.385537e-13	4.385537e-13
7.680000e+01	7.920000e+01	6.958067e-11	5.197216e-11	5.197216e-11
7.920000e+01	8.160000e+01	2.404595e-11	4.094561e-12	4.094561e-12
8.160000e+01	8.400000e+01	1.226227e-10	9.180411e-11	9.180411e-11
8.400000e+01	8.640000e+01	5.079529e-11	1.120533e-11	1.120533e-11
8.640000e+01	8.880000e+01	9.175104e-11	2.782884e-11	2.782884e-11
8.880000e+01	9.120000e+01	2.230818e-10	1.621446e-10	1.621446e-10
9.120000e+01	9.360000e+01	1.195266e-10	1.960575e-11	1.960575e-11
9.360000e+01	9.600000e+01	9.767108e-10	6.733382e-10	6.733382e-10
9.600000e+01	9.840000e+01	1.627473e-09	7.591216e-10	7.591216e-10
9.840000e+01	1.008000e+02	1.081120e-09	6.328263e-10	6.328263e-10
1.008000e+02	1.032000e+02	2.156735e-09	1.520595e-09	1.520595e-09
1.032000e+02	1.056000e+02	1.527400e-09	8.962886e-10	8.962886e-10
1.056000e+02	1.080000e+02	7.075671e-10	1.426524e-10	1.426524e-10
1.080000e+02	1.104000e+02	4.609537e-09	2.349473e-09	2.349473e-09
1.104000e+02	1.128000e+02	2.285395e-07	1.788017e-07	1.788017e-07
1.128000e+02	1.152000e+02	5.918900e-09	2.001515e-09	2.001515e-09
1.152000e+02	1.176000e+02	6.469946e-07	6.147748e-07	6.147748e-07
1.176000e+02	1.200000e+02	4.977733e-08	2.173343e-08	2.173343e-08
1.200000e+02	1.224000e+02	1.149548e-07	4.528030e-08	4.528030e-08
1.224000e+02	1.248000e+02	1.427662e-06	9.862109e-07	9.862109e-07
1.248000e+02	1.272000e+02	1.842241e-01	1.839200e-01	1.839200e-01
1.272000e+02	1.296000e+02	1.698745e-14	1.666891e-14	1.666891e-14
1.296000e+02	1.320000e+02	4.617267e-16	3.319162e-16	3.319162e-16
1.320000e+02	1.344000e+02	3.169477e-17	1.109937e-17	1.109937e-17
1.344000e+02	1.368000e+02	3.414225e-17	1.266917e-17	1.266917e-17
1.368000e+02	1.392000e+02	1.642699e-13	1.642020e-13	1.642020e-13
1.392000e+02	1.416000e+02	2.368937e-16	1.745583e-16	1.745583e-16
1.416000e+02	1.440000e+02	4.761692e-17	2.675500e-17	2.675500e-17
1.440000e+02	1.464000e+02	4.215725e-17	1.908026e-17	1.908026e-17
1.464000e+02	1.488000e+02	2.877328e-17	1.198365e-18	1.198365e-18
1.488000e+02	1.512000e+02	3.653810e-17	2.561345e-18	2.561345e-18
1.512000e+02	1.536000e+02	6.485533e-17	2.005843e-17	2.005843e-17
1.536000e+02	1.560000e+02	4.955379e-17	3.394745e-18	3.394745e-18
1.560000e+02	1.584000e+02	6.225146e-17	7.891085e-18	7.891085e-18
1.584000e+02	1.608000e+02	5.873233e-17	8.011484e-19	8.011484e-19
1.608000e+02	1.632000e+02	2.608126e-16	1.386815e-16	1.386815e-16
1.632000e+02	1.656000e+02	1.423680e-16	5.517984e-17	5.517984e-17
1.656000e+02	1.680000e+02	9.362175e-17	1.111224e-18	1.111224e-18
1.680000e+02	1.704000e+02	1.113535e-16	1.377494e-18	1.377494e-18
1.704000e+02	1.728000e+02	1.376297e-16	6.709799e-18	6.709799e-18
1.728000e+02	1.752000e+02	1.568874e-16	1.047232e-18	1.047232e-18
1.752000e+02	1.776000e+02	2.129079e-16	1.790775e-17	1.790775e-17
1.776000e+02	1.800000e+02	2.759560e-16	2.052445e-18	2.052445e-18
1.800000e+02	1.824000e+02	4.857517e-16	1.334477e-18	1.334477e-18
1.824000e+02	1.848000e+02	7.195812e-16	2.398367e-18	2.398367e-18
1.848000e+02	1.872000e+02	9.155100e-16	1.862610e-16	1.862610e-16
1.872000e+02	1.896000e+02	7.041504e-16	1.577308e-18	1.577308e-18
1.896000e+02	1.920000e+02	7.398267e-16	2.615312e-18	2.615312e-18
1.920000e+02	1.944000e+02	8.741404e-16	1.127306e-16	1.127306e-16
1.944000e+02	1.968000e+02	7.345754e-16	1.613344e-18	1.613344e-18
1.968000e+02	1.992000e+02	7.361296e-16	2.647028e-18	2.647028e-18
1.992000e+02	2.016000e+02	7.430942e-16	1.606173e-18	1.606173e-18
2.016000e+02	2.040000e+02	7.674871e-16	6.608274e-18	6.608274e-18
2.040000e+02	2.064000e+02	7.694100e-16	4.578266e-18	4.578266e-18
2.064000e+02	2.088000e+02	7.770608e-16	7.586899e-18	7.586899e-18
2.088000e+02	2.112000e+02	8.670158e-16	6.149650e-17	6.149650e-17
2.112000e+02	2.136000e+02	7.798529e-16	1.894585e-18	1.894585e-18
2.136000e+02	2.160000e+02	1.037680e-15	1.772349e-16	1.772349e-16
2.160000e+02	2.184000e+02	8.009212e-16	1.964646e-18	1.964646e-18
2.184000e+02	2.208000e+02	8.377125e-16	2.537711e-17	2.537711e-17
2.208000e+02	2.232000e+02	8.207283e-16	1.956816e-18	1.956816e-18
2.232000e+02	2.256000e+02	5.318242e-14	5.171716e-14	5.171716e-14
2.256000e+02	2.280000e+02	8.495650e-16	1.937392e-18	1.937392e-18
2.280000e+02	2.304000e+02	8.678854e-16	2.104352e-18	2.104352e-18
2.304000e+02	2.328000e+02	8.904683e-16	5.923588e-18	5.923588e-18
2.328000e+02	2.352000e+02	9.169713e-16	6.517658e-18	6.517658e-18
2.352000e+02	2.376000e+02	9.406446e-16	2.759741e-18	2.759741e-18
2.376000e+02	2.400000e+02	9.633150e-16	2.929165e-18	2.929165e-18
2.400000e+02	2.424000e+02	9.828792e-16	3.817539e-18	3.817539e-18
2.424000e+02	2.448000e+02	1.005352e-15	5.128678e-18	5.128678e-18
2.448000e+02	2.472000e+02	2.711440e-15	1.566275e-15	1.566275e-15
2.472000e+02	2.496000e+02	1.055817e-15	1.403867e-17	1.403867e-17
2.496000e+02	2.520000e+02	1.098479e-15	2.054538e-17	2.054538e-17
2.520000e+02	2.544000e+02	1.090007e-15	2.854912e-18	2.854912e-18
2.544000e+02	2.568000e+02	1.121483e-15	7.643936e-18	7.643936e-18
2.568000e+02	2.592000e+02	1.138254e-15	3.233081e-18	3.233081e-18
2.592000e+02	2.616000e+02	1.160217e-15	3.135187e-18	3.135187e-18
2.616000e+02	2.640000e+02	1.188759e-15	5.324451e-18	5.324451e-18
2.640000e+02	2.664000e+02	1.209009e-15	3.416400e-18	3.416400e-18
2.664000e+02	2.688000e+02	1.266900e-15	1.565564e-17	1.565564e-17
2.688000e+02	2.712000e+02	1.366535e-15	4.195544e-17	4.195544e-17
2.712000e+02	2.736000e+02	1.331510e-15	3.618240e-18	3.618240e-18
2.736000e+02	2.760000e+02	1.746140e-13	1.732569e-13	1.732569e-13
2.760000e+02	2.784000e+02	1.473932e-14	1.329540e-14	1.329540e-14
2.784000e+02	2.808000e+02	1.028597e-14	8.605225e-15	8.605225e-15
2.808000e+02	2.832000e+02	1.460693e-15	5.550266e-18	5.550266e-18
2.832000e+02	2.856000e+02	1.494157e-15	4.417215e-18	4.417215e-18
2.856000e+02	2.880000e+02	1.525328e-15	4.588255e-18	4.588255e-18
2.880000e+02	2.904000e+02	1.555063e-15	4.314086e-18	4.314086e-18
2.904000e+02	2.928000e+02	1.582350e-15	4.762177e-18	4.762177e-18
2.928000e+02	2.952000e+02	2.811443e-15	1.186986e-15	1.186986e-15
2.952000e+02	2.976000e+02	1.653239e-15	4.674614e-18	4.674614e-18
2.976000e+02	3.000000e+02	1.699025e-15	5.003322e-18	5.003322e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower.yoda.gz/Hto4l/four_lepton_m_inv
ScaledBy=9.93208874535188968e-11
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	3.001930e-09	2.242537e-11	2.242537e-11
6.240000e+01	6.480000e+01	4.542329e-09	2.721275e-11	2.721275e-11
6.480000e+01	6.720000e+01	6.596433e-09	2.731141e-11	2.731141e-11
6.720000e+01	6.960000e+01	9.586554e-09	3.330749e-11	3.330749e-11
6.960000e+01	7.200000e+01	1.375850e-08	1.080817e-10	1.080817e-10
7.200000e+01	7.440000e+01	1.933300e-08	5.722276e-11	5.722276e-11
7.440000e+01	7.680000e+01	2.717032e-08	5.689314e-11	5.689314e-11
7.680000e+01	7.920000e+01	3.753287e-08	6.798675e-11	6.798675e-11
7.920000e+01	8.160000e+01	5.135233e-08	8.042519e-11	8.042519e-11
8.160000e+01	8.400000e+01	6.832887e-08	9.355690e-11	9.355690e-11
8.400000e+01	8.640000e+01	8.927750e-08	1.075944e-10	1.075944e-10
8.640000e+01	8.880000e+01	1.139884e-07	1.219141e-10	1.219141e-10
8.880000e+01	9.120000e+01	1.426464e-07	1.367473e-10	1.367473e-10
9.120000e+01	9.360000e+01	1.751428e-07	1.523567e-10	1.523567e-10
9.360000e+01	9.600000e+01	2.122084e-07	2.166786e-10	2.166786e-10
9.600000e+01	9.840000e+01	2.562193e-07	2.254026e-10	2.254026e-10
9.840000e+01	1.008000e+02	3.081277e-07	2.215879e-10	2.215879e-10
1.008000e+02	1.032000e+02	3.715302e-07	2.439553e-10	2.439553e-10
1.032000e+02	1.056000e+02	4.511900e-07	2.805533e-10	2.805533e-10
1.056000e+02	1.080000e+02	5.542183e-07	2.904712e-10	2.904712e-10
1.080000e+02	1.104000e+02	6.908004e-07	4.291636e-10	4.291636e-10
1.104000e+02	1.128000e+02	8.863450e-07	2.256740e-09	2.256740e-09
1.128000e+02	1.152000e+02	1.179638e-06	9.884783e-10	9.884783e-10
1.152000e+02	1.176000e+02	1.677886e-06	2.005000e-09	2.005000e-09
1.176000e+02	1.200000e+02	2.597031e-06	1.032817e-09	1.032817e-09
1.200000e+02	1.224000e+02	4.710817e-06	2.112257e-09	2.112257e-09
1.224000e+02	1.248000e+02	1.686043e-05	8.329301e-09	8.329301e-09
1.248000e+02	1.272000e+02	5.570379e-05	2.019217e-06	2.019217e-06
1.272000e+02	1.296000e+02	1.763249e-08	1.161380e-10	1.161380e-10
1.296000e+02	1.320000e+02	9.082858e-09	1.888990e-11	1.888990e-11
1.320000e+02	1.344000e+02	6.882083e-09	1.520373e-11	1.520373e-11
1.344000e+02	1.368000e+02	6.110900e-09	1.521802e-11	1.521802e-11
1.368000e+02	1.392000e+02	6.087963e-09	1.649381e-10	1.649381e-10
1.392000e+02	1.416000e+02	6.069512e-09	1.791084e-11	1.791084e-11
1.416000e+02	1.440000e+02	6.355496e-09	1.917414e-11	1.917414e-11
1.440000e+02	1.464000e+02	6.790883e-09	2.065138e-11	2.065138e-11
1.464000e+02	1.488000e+02	7.367821e-09	2.254187e-11	2.254187e-11
1.488000e+02	1.512000e+02	8.089050e-09	2.449313e-11	2.449313e-11
1.512000e+02	1.536000e+02	8.927817e-09	2.671815e-11	2.671815e-11
1.536000e+02	1.560000e+02	9.874346e-09	2.884303e-11	2.884303e-11
1.560000e+02	1.584000e+02	1.103734e-08	3.144565e-11	3.144565e-11
1.584000e+02	1.608000e+02	1.227301e-08	3.367102e-11	3.367102e-11
1.608000e+02	1.632000e+02	1.379145e-08	3.657349e-11	3.657349e-11
1.632000e+02	1.656000e+02	1.552844e-08	3.912290e-11	3.912290e-11
1.656000e+02	1.680000e+02	1.760159e-08	4.221251e-11	4.221251e-11
1.680000e+02	1.704000e+02	2.007277e-08	4.558619e-11	4.558619e-11
1.704000e+02	1.728000e+02	2.300245e-08	4.940530e-11	4.940530e-11
1.728000e+02	1.752000e+02	2.685848e-08	5.386154e-11	5.386154e-11
1.752000e+02	1.776000e+02	3.175620e-08	5.899962e-11	5.899962e-11
1.776000e+02	1.800000e+02	3.908965e-08	6.588225e-11	6.588225e-11
1.800000e+02	1.824000e+02	5.118521e-08	7.670401e-11	7.670401e-11
1.824000e+02	1.848000e+02	6.854321e-08	9.269613e-11	9.269613e-11
1.848000e+02	1.872000e+02	8.428083e-08	1.090795e-10	1.090795e-10
1.872000e+02	1.896000e+02	9.480237e-08	1.215210e-10	1.215210e-10
1.896000e+02	1.920000e+02	1.018963e-07	1.273326e-10	1.273326e-10
1.920000e+02	1.944000e+02	1.067076e-07	1.331816e-10	1.331816e-10
1.944000e+02	1.968000e+02	1.095826e-07	1.379977e-10	1.379977e-10
1.968000e+02	1.992000e+02	1.115830e-07	1.415395e-10	1.415395e-10
1.992000e+02	2.016000e+02	1.125060e-07	1.427862e-10	1.427862e-10
2.016000e+02	2.040000e+02	1.130504e-07	1.433389e-10	1.433389e-10
2.040000e+02	2.064000e+02	1.130614e-07	1.447786e-10	1.447786e-10
2.064000e+02	2.088000e+02	1.126757e-07	1.457438e-10	1.457438e-10
2.088000e+02	2.112000e+02	1.123039e-07	1.465909e-10	1.465909e-10
2.112000e+02	2.136000e+02	1.116347e-07	1.469239e-10	1.469239e-10
2.136000e+02	2.160000e+02	1.107501e-07	1.468559e-10	1.468559e-10
2.160000e+02	2.184000e+02	1.102187e-07	1.474974e-10	1.474974e-10
2.184000e+02	2.208000e+02	1.093322e-07	1.476247e-10	1.476247e-10
2.208000e+02	2.232000e+02	1.082899e-07	1.476435e-10	1.476435e-10
2.232000e+02	2.256000e+02	1.071102e-07	1.494246e-10	1.494246e-10
2.256000e+02	2.280000e+02	1.066670e-07	1.479062e-10	1.479062e-10
2.280000e+02	2.304000e+02	1.057318e-07	1.476746e-10	1.476746e-10
2.304000e+02	2.328000e+02	1.048291e-07	1.474245e-10	1.474245e-10
2.328000e+02	2.352000e+02	1.037256e-07	1.462581e-10	1.462581e-10
2.352000e+02	2.376000e+02	1.026650e-07	1.450721e-10	1.450721e-10
2.376000e+02	2.400000e+02	1.016125e-07	1.444004e-10	1.444004e-10
2.400000e+02	2.424000e+02	1.009182e-07	1.444559e-10	1.444559e-10
2.424000e+02	2.448000e+02	1.001258e-07	1.442348e-10	1.442348e-10
2.448000e+02	2.472000e+02	9.914917e-08	1.438526e-10	1.438526e-10
2.472000e+02	2.496000e+02	9.825900e-08	1.433944e-10	1.433944e-10
2.496000e+02	2.520000e+02	9.734833e-08	1.429871e-10	1.429871e-10
2.520000e+02	2.544000e+02	9.650971e-08	1.426679e-10	1.426679e-10
2.544000e+02	2.568000e+02	9.578554e-08	1.422041e-10	1.422041e-10
2.568000e+02	2.592000e+02	9.514663e-08	1.422545e-10	1.422545e-10
2.592000e+02	2.616000e+02	9.436212e-08	1.421721e-10	1.421721e-10
2.616000e+02	2.640000e+02	9.360600e-08	1.423299e-10	1.423299e-10
2.640000e+02	2.664000e+02	9.267000e-08	1.415222e-10	1.415222e-10
2.664000e+02	2.688000e+02	9.220408e-08	1.404617e-10	1.404617e-10
2.688000e+02	2.712000e+02	9.116617e-08	1.386992e-10	1.386992e-10
2.712000e+02	2.736000e+02	9.082821e-08	1.386978e-10	1.386978e-10
2.736000e+02	2.760000e+02	8.969613e-08	1.486090e-10	1.486090e-10
2.760000e+02	2.784000e+02	8.928646e-08	1.381069e-10	1.381069e-10
2.784000e+02	2.808000e+02	8.864987e-08	1.373560e-10	1.373560e-10
2.808000e+02	2.832000e+02	8.763600e-08	1.365737e-10	1.365737e-10
2.832000e+02	2.856000e+02	8.704796e-08	1.362390e-10	1.362390e-10
2.856000e+02	2.880000e+02	8.652996e-08	1.359642e-10	1.359642e-10
2.880000e+02	2.904000e+02	8.579300e-08	1.355435e-10	1.355435e-10
2.904000e+02	2.928000e+02	8.505633e-08	1.354337e-10	1.354337e-10
2.928000e+02	2.952000e+02	8.445992e-08	1.349554e-10	1.349554e-10
2.952000e+02	2.976000e+02	8.387058e-08	1.345855e-10	1.345855e-10
2.976000e+02	3.000000e+02	8.317229e-08	1.339358e-10	1.339358e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.97873356071824338e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	4.742333e-08	1.010265e-10	1.010265e-10
6.240000e+01	6.480000e+01	6.851450e-08	1.214313e-10	1.214313e-10
6.480000e+01	6.720000e+01	9.571896e-08	1.435286e-10	1.435286e-10
6.720000e+01	6.960000e+01	1.310231e-07	1.679243e-10	1.679243e-10
6.960000e+01	7.200000e+01	1.759435e-07	1.945925e-10	1.945925e-10
7.200000e+01	7.440000e+01	2.342770e-07	2.245455e-10	2.245455e-10
7.440000e+01	7.680000e+01	3.102794e-07	2.584140e-10	2.584140e-10
7.680000e+01	7.920000e+01	4.063162e-07	2.957138e-10	2.957138e-10
7.920000e+01	8.160000e+01	5.279779e-07	3.370912e-10	3.370912e-10
8.160000e+01	8.400000e+01	6.754812e-07	3.812818e-10	3.812818e-10
8.400000e+01	8.640000e+01	8.517142e-07	4.281406e-10	4.281406e-10
8.640000e+01	8.880000e+01	1.058504e-06	4.772936e-10	4.772936e-10
8.880000e+01	9.120000e+01	1.304355e-06	5.298309e-10	5.298309e-10
9.120000e+01	9.360000e+01	1.589847e-06	5.849479e-10	5.849479e-10
9.360000e+01	9.600000e+01	1.929232e-06	6.443647e-10	6.443647e-10
9.600000e+01	9.840000e+01	2.338471e-06	7.094234e-10	7.094234e-10
9.840000e+01	1.008000e+02	2.826528e-06	7.799488e-10	7.799488e-10
1.008000e+02	1.032000e+02	3.411550e-06	8.568708e-10	8.568708e-10
1.032000e+02	1.056000e+02	4.126230e-06	9.423586e-10	9.423586e-10
1.056000e+02	1.080000e+02	5.041100e-06	1.041603e-09	1.041603e-09
1.080000e+02	1.104000e+02	6.280404e-06	1.162608e-09	1.162608e-09
1.104000e+02	1.128000e+02	8.059142e-06	1.316994e-09	1.316994e-09
1.128000e+02	1.152000e+02	1.075348e-05	1.521297e-09	1.521297e-09
1.152000e+02	1.176000e+02	1.511775e-05	1.803778e-09	1.803778e-09
1.176000e+02	1.200000e+02	2.294975e-05	2.222432e-09	2.222432e-09
1.200000e+02	1.224000e+02	3.729462e-05	2.833104e-09	2.833104e-09
1.224000e+02	1.248000e+02	1.038975e-04	4.728702e-09	4.728702e-09
1.248000e+02	1.272000e+02	9.954900e-05	4.628688e-09	4.628688e-09
1.272000e+02	1.296000e+02	5.522583e-08	1.090211e-10	1.090211e-10
1.296000e+02	1.320000e+02	3.608564e-08	8.812653e-11	8.812653e-11
1.320000e+02	1.344000e+02	3.248288e-08	8.361165e-11	8.361165e-11
1.344000e+02	1.368000e+02	3.223947e-08	8.329778e-11	8.329778e-11
1.368000e+02	1.392000e+02	3.383811e-08	8.533802e-11	8.533802e-11
1.392000e+02	1.416000e+02	3.620013e-08	8.826623e-11	8.826623e-11
1.416000e+02	1.440000e+02	3.899797e-08	9.161372e-11	9.161372e-11
1.440000e+02	1.464000e+02	4.260117e-08	9.575251e-11	9.575251e-11
1.464000e+02	1.488000e+02	4.653642e-08	1.000774e-10	1.000774e-10
1.488000e+02	1.512000e+02	5.092667e-08	1.046917e-10	1.046917e-10
1.512000e+02	1.536000e+02	5.598300e-08	1.097659e-10	1.097659e-10
1.536000e+02	1.560000e+02	6.179842e-08	1.153262e-10	1.153262e-10
1.560000e+02	1.584000e+02	6.834083e-08	1.212773e-10	1.212773e-10
1.584000e+02	1.608000e+02	7.616054e-08	1.280279e-10	1.280279e-10
1.608000e+02	1.632000e+02	8.522854e-08	1.354354e-10	1.354354e-10
1.632000e+02	1.656000e+02	9.656971e-08	1.441650e-10	1.441650e-10
1.656000e+02	1.680000e+02	1.110330e-07	1.545843e-10	1.545843e-10
1.680000e+02	1.704000e+02	1.302453e-07	1.674251e-10	1.674251e-10
1.704000e+02	1.728000e+02	1.654567e-07	1.887043e-10	1.887043e-10
1.728000e+02	1.752000e+02	2.502516e-07	2.320748e-10	2.320748e-10
1.752000e+02	1.776000e+02	2.576538e-07	2.354820e-10	2.354820e-10
1.776000e+02	1.800000e+02	2.625415e-07	2.377051e-10	2.377051e-10
1.800000e+02	1.824000e+02	2.683523e-07	2.403213e-10	2.403213e-10
1.824000e+02	1.848000e+02	2.746722e-07	2.431347e-10	2.431347e-10
1.848000e+02	1.872000e+02	2.828654e-07	2.467342e-10	2.467342e-10
1.872000e+02	1.896000e+02	2.952501e-07	2.520778e-10	2.520778e-10
1.896000e+02	1.920000e+02	3.137970e-07	2.598746e-10	2.598746e-10
1.920000e+02	1.944000e+02	3.691984e-07	2.818833e-10	2.818833e-10
1.944000e+02	1.968000e+02	3.954875e-07	2.917467e-10	2.917467e-10
1.968000e+02	1.992000e+02	3.979012e-07	2.926356e-10	2.926356e-10
1.992000e+02	2.016000e+02	4.026317e-07	2.943700e-10	2.943700e-10
2.016000e+02	2.040000e+02	4.104917e-07	2.972293e-10	2.972293e-10
2.040000e+02	2.064000e+02	4.369721e-07	3.066665e-10	3.066665e-10
2.064000e+02	2.088000e+02	4.498333e-07	3.111468e-10	3.111468e-10
2.088000e+02	2.112000e+02	4.493750e-07	3.109882e-10	3.109882e-10
2.112000e+02	2.136000e+02	4.521108e-07	3.119334e-10	3.119334e-10
2.136000e+02	2.160000e+02	4.625867e-07	3.155266e-10	3.155266e-10
2.160000e+02	2.184000e+02	4.746412e-07	3.196114e-10	3.196114e-10
2.184000e+02	2.208000e+02	4.714487e-07	3.185346e-10	3.185346e-10
2.208000e+02	2.232000e+02	4.685125e-07	3.175412e-10	3.175412e-10
2.232000e+02	2.256000e+02	4.680279e-07	3.173769e-10	3.173769e-10
2.256000e+02	2.280000e+02	4.668596e-07	3.169805e-10	3.169805e-10
2.280000e+02	2.304000e+02	4.597375e-07	3.145534e-10	3.145534e-10
2.304000e+02	2.328000e+02	4.507975e-07	3.114800e-10	3.114800e-10
2.328000e+02	2.352000e+02	4.309438e-07	3.045438e-10	3.045438e-10
2.352000e+02	2.376000e+02	4.171679e-07	2.996367e-10	2.996367e-10
2.376000e+02	2.400000e+02	4.140432e-07	2.985124e-10	2.985124e-10
2.400000e+02	2.424000e+02	4.109734e-07	2.974037e-10	2.974037e-10
2.424000e+02	2.448000e+02	4.065822e-07	2.958106e-10	2.958106e-10
2.448000e+02	2.472000e+02	3.989183e-07	2.930093e-10	2.930093e-10
2.472000e+02	2.496000e+02	3.953063e-07	2.916798e-10	2.916798e-10
2.496000e+02	2.520000e+02	3.936392e-07	2.910641e-10	2.910641e-10
2.520000e+02	2.544000e+02	3.905956e-07	2.899367e-10	2.899367e-10
2.544000e+02	2.568000e+02	3.879945e-07	2.889697e-10	2.889697e-10
2.568000e+02	2.592000e+02	3.833187e-07	2.872232e-10	2.872232e-10
2.592000e+02	2.616000e+02	3.806878e-07	2.862358e-10	2.862358e-10
2.616000e+02	2.640000e+02	3.789265e-07	2.855729e-10	2.855729e-10
2.640000e+02	2.664000e+02	3.777036e-07	2.851117e-10	2.851117e-10
2.664000e+02	2.688000e+02	3.765352e-07	2.846704e-10	2.846704e-10
2.688000e+02	2.712000e+02	3.757208e-07	2.843624e-10	2.843624e-10
2.712000e+02	2.736000e+02	3.752499e-07	2.841841e-10	2.841841e-10
2.736000e+02	2.760000e+02	3.742614e-07	2.838096e-10	2.838096e-10
2.760000e+02	2.784000e+02	3.736569e-07	2.835803e-10	2.835803e-10
2.784000e+02	2.808000e+02	3.729563e-07	2.833143e-10	2.833143e-10
2.808000e+02	2.832000e+02	3.734135e-07	2.834879e-10	2.834879e-10
2.832000e+02	2.856000e+02	3.771824e-07	2.849149e-10	2.849149e-10
2.856000e+02	2.880000e+02	3.775437e-07	2.850514e-10	2.850514e-10
2.880000e+02	2.904000e+02	3.758095e-07	2.843959e-10	2.843959e-10
2.904000e+02	2.928000e+02	3.742207e-07	2.837941e-10	2.837941e-10
2.928000e+02	2.952000e+02	3.725242e-07	2.831501e-10	2.831501e-10
2.952000e+02	2.976000e+02	3.711412e-07	2.826240e-10	2.826240e-10
2.976000e+02	3.000000e+02	3.697640e-07	2.820992e-10	2.820992e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.97873382141648801e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	9.179438e-06	1.957395e-08	1.957395e-08
6.240000e+01	6.480000e+01	1.326531e-05	2.353649e-08	2.353649e-08
6.480000e+01	6.720000e+01	1.853288e-05	2.782032e-08	2.782032e-08
6.720000e+01	6.960000e+01	2.536681e-05	3.254590e-08	3.254590e-08
6.960000e+01	7.200000e+01	3.406336e-05	3.771409e-08	3.771409e-08
7.200000e+01	7.440000e+01	4.535587e-05	4.351790e-08	4.351790e-08
7.440000e+01	7.680000e+01	6.006471e-05	5.007508e-08	5.007508e-08
7.680000e+01	7.920000e+01	7.866125e-05	5.730912e-08	5.730912e-08
7.920000e+01	8.160000e+01	1.022197e-04	6.533284e-08	6.533284e-08
8.160000e+01	8.400000e+01	1.307734e-04	7.389448e-08	7.389448e-08
8.400000e+01	8.640000e+01	1.648907e-04	8.297468e-08	8.297468e-08
8.640000e+01	8.880000e+01	2.049249e-04	9.250081e-08	9.250081e-08
8.880000e+01	9.120000e+01	2.525220e-04	1.026831e-07	1.026831e-07
9.120000e+01	9.360000e+01	3.077933e-04	1.133652e-07	1.133652e-07
9.360000e+01	9.600000e+01	3.735042e-04	1.248834e-07	1.248834e-07
9.600000e+01	9.840000e+01	4.527333e-04	1.374922e-07	1.374922e-07
9.840000e+01	1.008000e+02	5.472142e-04	1.511572e-07	1.511572e-07
1.008000e+02	1.032000e+02	6.604796e-04	1.660670e-07	1.660670e-07
1.032000e+02	1.056000e+02	7.988400e-04	1.826342e-07	1.826342e-07
1.056000e+02	1.080000e+02	9.759679e-04	2.018709e-07	2.018709e-07
1.080000e+02	1.104000e+02	1.215903e-03	2.253239e-07	2.253239e-07
1.104000e+02	1.128000e+02	1.560262e-03	2.552427e-07	2.552427e-07
1.128000e+02	1.152000e+02	2.081872e-03	2.948342e-07	2.948342e-07
1.152000e+02	1.176000e+02	2.926813e-03	3.495837e-07	3.495837e-07
1.176000e+02	1.200000e+02	4.443137e-03	4.307271e-07	4.307271e-07
1.200000e+02	1.224000e+02	7.220337e-03	5.490804e-07	5.490804e-07
1.224000e+02	1.248000e+02	2.011472e-02	9.164569e-07	9.164569e-07
1.248000e+02	1.272000e+02	1.927291e-02	8.970774e-07	8.970774e-07
1.272000e+02	1.296000e+02	1.069113e-05	2.112705e-08	2.112705e-08
1.296000e+02	1.320000e+02	6.987733e-06	1.708494e-08	1.708494e-08
1.320000e+02	1.344000e+02	6.288804e-06	1.620472e-08	1.620472e-08
1.344000e+02	1.368000e+02	6.241367e-06	1.614278e-08	1.614278e-08
1.368000e+02	1.392000e+02	6.549917e-06	1.653453e-08	1.653453e-08
1.392000e+02	1.416000e+02	7.007775e-06	1.710426e-08	1.710426e-08
1.416000e+02	1.440000e+02	7.550200e-06	1.775578e-08	1.775578e-08
1.440000e+02	1.464000e+02	8.248046e-06	1.855877e-08	1.855877e-08
1.464000e+02	1.488000e+02	9.009092e-06	1.939424e-08	1.939424e-08
1.488000e+02	1.512000e+02	9.859738e-06	2.029077e-08	2.029077e-08
1.512000e+02	1.536000e+02	1.084090e-05	2.128082e-08	2.128082e-08
1.536000e+02	1.560000e+02	1.196529e-05	2.235396e-08	2.235396e-08
1.560000e+02	1.584000e+02	1.323213e-05	2.350782e-08	2.350782e-08
1.584000e+02	1.608000e+02	1.474574e-05	2.481496e-08	2.481496e-08
1.608000e+02	1.632000e+02	1.649896e-05	2.624498e-08	2.624498e-08
1.632000e+02	1.656000e+02	1.869574e-05	2.793947e-08	2.793947e-08
1.656000e+02	1.680000e+02	2.149972e-05	2.996705e-08	2.996705e-08
1.680000e+02	1.704000e+02	2.521464e-05	3.244615e-08	3.244615e-08
1.704000e+02	1.728000e+02	3.203565e-05	3.657744e-08	3.657744e-08
1.728000e+02	1.752000e+02	4.845167e-05	4.498123e-08	4.498123e-08
1.752000e+02	1.776000e+02	4.987837e-05	4.563290e-08	4.563290e-08
1.776000e+02	1.800000e+02	5.082821e-05	4.606851e-08	4.606851e-08
1.800000e+02	1.824000e+02	5.195375e-05	4.657646e-08	4.657646e-08
1.824000e+02	1.848000e+02	5.317758e-05	4.712213e-08	4.712213e-08
1.848000e+02	1.872000e+02	5.476163e-05	4.781691e-08	4.781691e-08
1.872000e+02	1.896000e+02	5.716000e-05	4.885356e-08	4.885356e-08
1.896000e+02	1.920000e+02	6.075083e-05	5.036459e-08	5.036459e-08
1.920000e+02	1.944000e+02	7.147775e-05	5.463142e-08	5.463142e-08
1.944000e+02	1.968000e+02	7.656383e-05	5.653904e-08	5.653904e-08
1.968000e+02	1.992000e+02	7.703079e-05	5.671103e-08	5.671103e-08
1.992000e+02	2.016000e+02	7.795342e-05	5.705463e-08	5.705463e-08
2.016000e+02	2.040000e+02	7.947025e-05	5.760344e-08	5.760344e-08
2.040000e+02	2.064000e+02	8.459679e-05	5.943257e-08	5.943257e-08
2.064000e+02	2.088000e+02	8.708525e-05	6.029914e-08	6.029914e-08
2.088000e+02	2.112000e+02	8.699342e-05	6.026530e-08	6.026530e-08
2.112000e+02	2.136000e+02	8.752742e-05	6.045285e-08	6.045285e-08
2.136000e+02	2.160000e+02	8.955812e-05	6.115186e-08	6.115186e-08
2.160000e+02	2.184000e+02	9.188942e-05	6.194110e-08	6.194110e-08
2.184000e+02	2.208000e+02	9.128154e-05	6.174270e-08	6.174270e-08
2.208000e+02	2.232000e+02	9.070013e-05	6.153704e-08	6.153704e-08
2.232000e+02	2.256000e+02	9.060704e-05	6.150598e-08	6.150598e-08
2.256000e+02	2.280000e+02	9.038254e-05	6.143078e-08	6.143078e-08
2.280000e+02	2.304000e+02	8.900358e-05	6.096024e-08	6.096024e-08
2.304000e+02	2.328000e+02	8.727504e-05	6.036701e-08	6.036701e-08
2.328000e+02	2.352000e+02	8.343200e-05	5.902352e-08	5.902352e-08
2.352000e+02	2.376000e+02	8.076579e-05	5.807327e-08	5.807327e-08
2.376000e+02	2.400000e+02	8.016321e-05	5.785803e-08	5.785803e-08
2.400000e+02	2.424000e+02	7.956500e-05	5.763895e-08	5.763895e-08
2.424000e+02	2.448000e+02	7.871121e-05	5.732610e-08	5.732610e-08
2.448000e+02	2.472000e+02	7.722883e-05	5.678460e-08	5.678460e-08
2.472000e+02	2.496000e+02	7.652979e-05	5.652722e-08	5.652722e-08
2.496000e+02	2.520000e+02	7.620700e-05	5.640783e-08	5.640783e-08
2.520000e+02	2.544000e+02	7.562033e-05	5.619219e-08	5.619219e-08
2.544000e+02	2.568000e+02	7.510929e-05	5.599654e-08	5.599654e-08
2.568000e+02	2.592000e+02	7.421442e-05	5.566968e-08	5.566968e-08
2.592000e+02	2.616000e+02	7.370404e-05	5.547718e-08	5.547718e-08
2.616000e+02	2.640000e+02	7.335617e-05	5.534078e-08	5.534078e-08
2.640000e+02	2.664000e+02	7.312246e-05	5.525482e-08	5.525482e-08
2.664000e+02	2.688000e+02	7.290054e-05	5.517425e-08	5.517425e-08
2.688000e+02	2.712000e+02	7.273900e-05	5.511012e-08	5.511012e-08
2.712000e+02	2.736000e+02	7.264850e-05	5.507645e-08	5.507645e-08
2.736000e+02	2.760000e+02	7.246004e-05	5.500693e-08	5.500693e-08
2.760000e+02	2.784000e+02	7.233963e-05	5.495879e-08	5.495879e-08
2.784000e+02	2.808000e+02	7.220342e-05	5.490671e-08	5.490671e-08
2.808000e+02	2.832000e+02	7.229246e-05	5.494094e-08	5.494094e-08
2.832000e+02	2.856000e+02	7.302437e-05	5.522001e-08	5.522001e-08
2.856000e+02	2.880000e+02	7.309192e-05	5.524361e-08	5.524361e-08
2.880000e+02	2.904000e+02	7.275963e-05	5.512046e-08	5.512046e-08
2.904000e+02	2.928000e+02	7.244596e-05	5.499694e-08	5.499694e-08
2.928000e+02	2.952000e+02	7.212213e-05	5.487744e-08	5.487744e-08
2.952000e+02	2.976000e+02	7.185375e-05	5.477497e-08	5.477497e-08
2.976000e+02	3.000000e+02	7.158450e-05	5.466995e-08	5.466995e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.97874136515496034e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	9.392554e-10	6.560595e-10	6.560595e-10
6.240000e+01	6.480000e+01	3.279067e-10	2.063423e-10	2.063423e-10
6.480000e+01	6.720000e+01	2.177729e-10	4.619174e-11	4.619174e-11
6.720000e+01	6.960000e+01	1.474988e-07	1.424352e-07	1.424352e-07
6.960000e+01	7.200000e+01	5.154792e-09	3.692568e-09	3.692568e-09
7.200000e+01	7.440000e+01	1.547293e-07	1.298097e-07	1.298097e-07
7.440000e+01	7.680000e+01	1.797881e-07	9.120000e-08	9.120000e-08
7.680000e+01	7.920000e+01	5.139312e-07	2.230348e-07	2.230348e-07
7.920000e+01	8.160000e+01	4.422963e-07	1.878222e-07	1.878222e-07
8.160000e+01	8.400000e+01	1.640002e-06	8.648776e-07	8.648776e-07
8.400000e+01	8.640000e+01	5.510054e-05	4.364579e-05	4.364579e-05
8.640000e+01	8.880000e+01	2.696943e-06	7.875756e-07	7.875756e-07
8.880000e+01	9.120000e+01	2.528419e-06	1.063746e-06	1.063746e-06
9.120000e+01	9.360000e+01	1.143050e-05	5.194981e-06	5.194981e-06
9.360000e+01	9.600000e+01	1.241177e-04	1.014898e-04	1.014898e-04
9.600000e+01	9.840000e+01	4.578917e-03	4.390730e-03	4.390730e-03
9.840000e+01	1.008000e+02	4.302104e-05	2.263381e-05	2.263381e-05
1.008000e+02	1.032000e+02	1.981326e-04	1.477500e-04	1.477500e-04
1.032000e+02	1.056000e+02	1.363153e-03	1.163853e-03	1.163853e-03
1.056000e+02	1.080000e+02	1.413341e-04	6.619748e-05	6.619748e-05
1.080000e+02	1.104000e+02	1.853656e-04	6.771938e-05	6.771938e-05
1.104000e+02	1.128000e+02	2.861592e-04	8.826101e-05	8.826101e-05
1.128000e+02	1.152000e+02	1.813325e-03	7.659528e-04	7.659528e-04
1.152000e+02	1.176000e+02	1.709160e-03	6.444163e-04	6.444163e-04
1.176000e+02	1.200000e+02	6.253458e-03	2.856177e-03	2.856177e-03
1.200000e+02	1.224000e+02	2.052997e+00	2.004026e+00	2.004026e+00
1.224000e+02	1.248000e+02	8.478629e-02	2.757396e-02	2.757396e-02
1.248000e+02	1.272000e+02	6.153875e+00	5.940951e+00	5.940951e+00
1.272000e+02	1.296000e+02	6.206300e-12	2.810675e-12	2.810675e-12
1.296000e+02	1.320000e+02	2.627813e-13	9.851856e-14	9.851856e-14
1.320000e+02	1.344000e+02	1.316789e-13	1.045607e-13	1.045607e-13
1.344000e+02	1.368000e+02	3.463559e-12	3.353879e-12	3.353879e-12
1.368000e+02	1.392000e+02	1.764729e-14	5.591356e-15	5.591356e-15
1.392000e+02	1.416000e+02	9.768046e-15	3.098481e-15	3.098481e-15
1.416000e+02	1.440000e+02	3.590003e-13	2.471631e-13	2.471631e-13
1.440000e+02	1.464000e+02	9.783354e-15	3.502378e-15	3.502378e-15
1.464000e+02	1.488000e+02	6.287329e-14	3.934109e-14	3.934109e-14
1.488000e+02	1.512000e+02	1.313813e-14	7.544690e-15	7.544690e-15
1.512000e+02	1.536000e+02	6.675883e-15	1.663778e-15	1.663778e-15
1.536000e+02	1.560000e+02	5.401154e-14	3.539002e-14	3.539002e-14
1.560000e+02	1.584000e+02	1.904222e-14	1.028509e-14	1.028509e-14
1.584000e+02	1.608000e+02	2.620935e-14	1.312926e-14	1.312926e-14
1.608000e+02	1.632000e+02	3.295637e-13	3.135621e-13	3.135621e-13
1.632000e+02	1.656000e+02	2.452118e-13	1.737918e-13	1.737918e-13
1.656000e+02	1.680000e+02	1.108045e-14	3.157534e-15	3.157534e-15
1.680000e+02	1.704000e+02	1.604847e-13	1.512616e-13	1.512616e-13
1.704000e+02	1.728000e+02	3.463686e-14	1.459239e-14	1.459239e-14
1.728000e+02	1.752000e+02	2.441219e-11	2.436632e-11	2.436632e-11
1.752000e+02	1.776000e+02	1.445415e-13	8.449859e-14	8.449859e-14
1.776000e+02	1.800000e+02	2.638642e-13	1.496697e-13	1.496697e-13
1.800000e+02	1.824000e+02	1.574939e-13	7.008554e-14	7.008554e-14
1.824000e+02	1.848000e+02	2.576311e-13	6.614819e-14	6.614819e-14
1.848000e+02	1.872000e+02	1.394354e-13	3.981669e-14	3.981669e-14
1.872000e+02	1.896000e+02	1.855860e-13	4.047985e-14	4.047985e-14
1.896000e+02	1.920000e+02	3.669703e-13	1.991677e-13	1.991677e-13
1.920000e+02	1.944000e+02	2.421308e-13	8.919179e-14	8.919179e-14
1.944000e+02	1.968000e+02	1.876799e-13	8.687990e-14	8.687990e-14
1.968000e+02	1.992000e+02	3.830461e-13	1.288181e-13	1.288181e-13
1.992000e+02	2.016000e+02	3.201227e-13	1.131096e-13	1.131096e-13
2.016000e+02	2.040000e+02	8.520708e-13	4.192665e-13	4.192665e-13
2.040000e+02	2.064000e+02	2.169250e-11	2.120573e-11	2.120573e-11
2.064000e+02	2.088000e+02	5.679462e-13	2.150879e-13	2.150879e-13
2.088000e+02	2.112000e+02	5.293283e-13	4.074725e-13	4.074725e-13
2.112000e+02	2.136000e+02	2.110184e-13	8.385278e-14	8.385278e-14
2.136000e+02	2.160000e+02	1.463765e-13	6.070065e-14	6.070065e-14
2.160000e+02	2.184000e+02	3.017828e-11	2.970818e-11	2.970818e-11
2.184000e+02	2.208000e+02	2.116290e-13	6.119279e-14	6.119279e-14
2.208000e+02	2.232000e+02	1.475237e-13	4.498262e-14	4.498262e-14
2.232000e+02	2.256000e+02	2.692250e-13	1.071660e-13	1.071660e-13
2.256000e+02	2.280000e+02	3.075314e-13	1.737679e-13	1.737679e-13
2.280000e+02	2.304000e+02	1.759647e-13	6.134379e-14	6.134379e-14
2.304000e+02	2.328000e+02	1.871347e-12	1.600495e-12	1.600495e-12
2.328000e+02	2.352000e+02	1.675625e-13	5.209213e-14	5.209213e-14
2.352000e+02	2.376000e+02	2.283809e-13	1.202449e-13	1.202449e-13
2.376000e+02	2.400000e+02	3.910921e-13	1.959534e-13	1.959534e-13
2.400000e+02	2.424000e+02	2.027378e-11	1.997100e-11	1.997100e-11
2.424000e+02	2.448000e+02	1.921210e-13	8.146419e-14	8.146419e-14
2.448000e+02	2.472000e+02	1.084107e-13	2.757028e-14	2.757028e-14
2.472000e+02	2.496000e+02	1.143710e-13	5.979427e-14	5.979427e-14
2.496000e+02	2.520000e+02	2.306997e-13	1.151438e-13	1.151438e-13
2.520000e+02	2.544000e+02	1.137639e-13	4.575873e-14	4.575873e-14
2.544000e+02	2.568000e+02	1.748850e-12	1.423547e-12	1.423547e-12
2.568000e+02	2.592000e+02	1.474625e-13	5.520008e-14	5.520008e-14
2.592000e+02	2.616000e+02	1.703941e-13	5.492135e-14	5.492135e-14
2.616000e+02	2.640000e+02	3.059078e-14	6.684649e-15	6.684649e-15
2.640000e+02	2.664000e+02	1.339453e-13	4.665621e-14	4.665621e-14
2.664000e+02	2.688000e+02	1.348125e-13	5.149788e-14	5.149788e-14
2.688000e+02	2.712000e+02	8.696308e-13	7.392712e-13	7.392712e-13
2.712000e+02	2.736000e+02	6.658825e-14	2.348362e-14	2.348362e-14
2.736000e+02	2.760000e+02	1.949713e-13	1.221926e-13	1.221926e-13
2.760000e+02	2.784000e+02	4.397454e-13	2.974493e-13	2.974493e-13
2.784000e+02	2.808000e+02	2.510030e-13	1.174072e-13	1.174072e-13
2.808000e+02	2.832000e+02	8.183567e-13	7.342503e-13	7.342503e-13
2.832000e+02	2.856000e+02	7.843808e-13	6.929314e-13	6.929314e-13
2.856000e+02	2.880000e+02	1.399117e-12	8.764082e-13	8.764082e-13
2.880000e+02	2.904000e+02	1.032965e-12	8.730414e-13	8.730414e-13
2.904000e+02	2.928000e+02	1.074368e-12	7.507480e-13	7.507480e-13
2.928000e+02	2.952000e+02	1.283271e-12	1.250196e-12	1.250196e-12
2.952000e+02	2.976000e+02	1.976669e-13	8.524617e-14	8.524617e-14
2.976000e+02	3.000000e+02	3.451690e-13	1.556129e-13	1.556129e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO.yoda.gz/Hto4l/four_lepton_m_inv
ScaledBy=9.97866752568068535e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.854295e-09	5.955632e-11	5.955632e-11
6.240000e+01	6.480000e+01	4.474708e-09	6.275892e-11	6.275892e-11
6.480000e+01	6.720000e+01	6.863546e-09	8.064762e-11	8.064762e-11
6.720000e+01	6.960000e+01	1.015874e-08	1.331539e-10	1.331539e-10
6.960000e+01	7.200000e+01	1.444525e-08	1.366740e-10	1.366740e-10
7.200000e+01	7.440000e+01	2.092158e-08	3.438569e-10	3.438569e-10
7.440000e+01	7.680000e+01	3.006542e-08	3.306596e-10	3.306596e-10
7.680000e+01	7.920000e+01	4.247404e-08	4.233992e-10	4.233992e-10
7.920000e+01	8.160000e+01	5.827942e-08	4.759955e-10	4.759955e-10
8.160000e+01	8.400000e+01	7.970937e-08	5.561484e-10	5.561484e-10
8.400000e+01	8.640000e+01	1.328007e-07	2.457920e-08	2.457920e-08
8.640000e+01	8.880000e+01	1.254994e-07	8.021211e-09	8.021211e-09
8.880000e+01	9.120000e+01	1.725159e-07	2.329890e-09	2.329890e-09
9.120000e+01	9.360000e+01	2.059102e-07	2.233806e-09	2.233806e-09
9.360000e+01	9.600000e+01	2.445768e-07	4.222563e-09	4.222563e-09
9.600000e+01	9.840000e+01	3.119552e-07	2.088174e-08	2.088174e-08
9.840000e+01	1.008000e+02	3.712065e-07	4.401548e-09	4.401548e-09
1.008000e+02	1.032000e+02	4.561246e-07	1.069716e-08	1.069716e-08
1.032000e+02	1.056000e+02	5.412000e-07	8.226580e-09	8.226580e-09
1.056000e+02	1.080000e+02	6.572250e-07	1.285073e-08	1.285073e-08
1.080000e+02	1.104000e+02	8.113267e-07	5.780658e-09	5.780658e-09
1.104000e+02	1.128000e+02	1.465266e-06	4.182646e-07	4.182646e-07
1.128000e+02	1.152000e+02	1.375615e-06	3.363404e-08	3.363404e-08
1.152000e+02	1.176000e+02	2.018456e-06	2.975459e-08	2.975459e-08
1.176000e+02	1.200000e+02	3.047098e-06	1.217306e-07	1.217306e-07
1.200000e+02	1.224000e+02	5.565375e-06	4.637584e-08	4.637584e-08
1.224000e+02	1.248000e+02	1.896274e-05	1.851856e-07	1.851856e-07
1.248000e+02	1.272000e+02	5.352412e-05	1.028639e-06	1.028639e-06
1.272000e+02	1.296000e+02	1.796989e-08	3.442321e-10	3.442321e-10
1.296000e+02	1.320000e+02	9.228258e-09	2.172191e-10	2.172191e-10
1.320000e+02	1.344000e+02	6.872525e-09	2.041160e-10	2.041160e-10
1.344000e+02	1.368000e+02	5.716633e-09	6.017414e-10	6.017414e-10
1.368000e+02	1.392000e+02	5.842675e-09	5.013544e-10	5.013544e-10
1.392000e+02	1.416000e+02	7.145483e-09	8.631502e-10	8.631502e-10
1.416000e+02	1.440000e+02	6.859625e-09	4.012923e-10	4.012923e-10
1.440000e+02	1.464000e+02	6.950575e-09	4.729805e-10	4.729805e-10
1.464000e+02	1.488000e+02	8.190542e-09	3.105195e-10	3.105195e-10
1.488000e+02	1.512000e+02	8.316183e-09	3.201017e-10	3.201017e-10
1.512000e+02	1.536000e+02	9.565267e-09	7.402764e-10	7.402764e-10
1.536000e+02	1.560000e+02	1.013965e-08	3.366873e-10	3.366873e-10
1.560000e+02	1.584000e+02	1.273113e-08	8.519394e-10	8.519394e-10
1.584000e+02	1.608000e+02	1.336706e-08	4.021026e-10	4.021026e-10
1.608000e+02	1.632000e+02	1.548748e-08	7.490187e-10	7.490187e-10
1.632000e+02	1.656000e+02	1.721481e-08	2.027324e-09	2.027324e-09
1.656000e+02	1.680000e+02	1.843933e-08	8.213944e-10	8.213944e-10
1.680000e+02	1.704000e+02	1.873628e-08	1.538379e-09	1.538379e-09
1.704000e+02	1.728000e+02	2.473147e-08	6.277521e-10	6.277521e-10
1.728000e+02	1.752000e+02	2.827524e-08	9.607875e-10	9.607875e-10
1.752000e+02	1.776000e+02	3.477931e-08	1.227875e-09	1.227875e-09
1.776000e+02	1.800000e+02	3.885508e-08	9.771330e-10	9.771330e-10
1.800000e+02	1.824000e+02	5.420562e-08	1.421406e-09	1.421406e-09
1.824000e+02	1.848000e+02	7.233125e-08	2.476813e-09	2.476813e-09
1.848000e+02	1.872000e+02	8.481029e-08	1.036707e-09	1.036707e-09
1.872000e+02	1.896000e+02	9.653929e-08	2.539121e-09	2.539121e-09
1.896000e+02	1.920000e+02	9.808046e-08	1.164857e-09	1.164857e-09
1.920000e+02	1.944000e+02	1.073057e-07	1.527535e-09	1.527535e-09
1.944000e+02	1.968000e+02	1.159870e-07	5.733530e-09	5.733530e-09
1.968000e+02	1.992000e+02	1.108401e-07	1.838963e-09	1.838963e-09
1.992000e+02	2.016000e+02	1.164857e-07	4.219348e-09	4.219348e-09
2.016000e+02	2.040000e+02	1.104959e-07	1.203255e-09	1.203255e-09
2.040000e+02	2.064000e+02	1.291354e-07	1.088966e-08	1.088966e-08
2.064000e+02	2.088000e+02	1.099182e-07	1.858607e-09	1.858607e-09
2.088000e+02	2.112000e+02	1.123223e-07	3.136907e-09	3.136907e-09
2.112000e+02	2.136000e+02	1.099665e-07	1.297782e-09	1.297782e-09
2.136000e+02	2.160000e+02	1.104197e-07	1.592755e-09	1.592755e-09
2.160000e+02	2.184000e+02	1.244097e-07	1.048064e-08	1.048064e-08
2.184000e+02	2.208000e+02	1.083445e-07	1.518384e-09	1.518384e-09
2.208000e+02	2.232000e+02	1.050645e-07	1.174720e-09	1.174720e-09
2.232000e+02	2.256000e+02	1.092803e-07	3.860215e-09	3.860215e-09
2.256000e+02	2.280000e+02	1.086396e-07	3.093996e-09	3.093996e-09
2.280000e+02	2.304000e+02	1.035752e-07	1.738701e-09	1.738701e-09
2.304000e+02	2.328000e+02	1.034903e-07	2.452540e-09	2.452540e-09
2.328000e+02	2.352000e+02	1.045480e-07	3.361023e-09	3.361023e-09
2.352000e+02	2.376000e+02	1.010117e-07	1.322146e-09	1.322146e-09
2.376000e+02	2.400000e+02	9.966904e-08	1.551176e-09	1.551176e-09
2.400000e+02	2.424000e+02	1.061807e-07	9.970545e-09	9.970545e-09
2.424000e+02	2.448000e+02	9.996137e-08	1.501025e-09	1.501025e-09
2.448000e+02	2.472000e+02	9.469450e-08	1.119720e-09	1.119720e-09
2.472000e+02	2.496000e+02	9.429371e-08	1.157114e-09	1.157114e-09
2.496000e+02	2.520000e+02	9.553862e-08	1.027732e-09	1.027732e-09
2.520000e+02	2.544000e+02	9.550929e-08	1.435041e-09	1.435041e-09
2.544000e+02	2.568000e+02	1.024658e-07	6.825378e-09	6.825378e-09
2.568000e+02	2.592000e+02	9.315417e-08	2.291608e-09	2.291608e-09
2.592000e+02	2.616000e+02	9.025562e-08	1.425501e-09	1.425501e-09
2.616000e+02	2.640000e+02	8.906675e-08	1.452415e-09	1.452415e-09
2.640000e+02	2.664000e+02	9.087825e-08	1.454717e-09	1.454717e-09
2.664000e+02	2.688000e+02	8.779879e-08	1.587580e-09	1.587580e-09
2.688000e+02	2.712000e+02	9.089067e-08	2.761654e-09	2.761654e-09
2.712000e+02	2.736000e+02	8.636362e-08	1.462184e-09	1.462184e-09
2.736000e+02	2.760000e+02	8.684838e-08	1.569338e-09	1.569338e-09
2.760000e+02	2.784000e+02	8.556283e-08	1.369178e-09	1.369178e-09
2.784000e+02	2.808000e+02	8.532417e-08	2.174423e-09	2.174423e-09
2.808000e+02	2.832000e+02	8.424333e-08	2.390665e-09	2.390665e-09
2.832000e+02	2.856000e+02	8.375729e-08	1.368834e-09	1.368834e-09
2.856000e+02	2.880000e+02	8.404504e-08	1.630434e-09	1.630434e-09
2.880000e+02	2.904000e+02	8.469750e-08	2.859207e-09	2.859207e-09
2.904000e+02	2.928000e+02	9.283642e-08	1.139400e-08	1.139400e-08
2.928000e+02	2.952000e+02	8.250563e-08	2.116926e-09	2.116926e-09
2.952000e+02	2.976000e+02	8.136879e-08	1.546872e-09	1.546872e-09
2.976000e+02	3.000000e+02	8.147754e-08	1.713936e-09	1.713936e-09
# END HISTO1D



==> img/plots/gg4l-MCATNLOchapter/dressed/Z_1_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.4
LegendTitle=\textbf{Dressed leptons, $\Delta R = 0.1$}
XLabel=$m_{\ell^+ \ell^-}^\text{1}$ [GeV]
YLabel=d$\sigma/$d$m_{\ell^+ \ell^-}^\text{1}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.801
RatioPlotYMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	6.741300e-07	9.259640e-10	9.259640e-10
4.150000e+01	4.300000e+01	7.175440e-07	9.553150e-10	9.553150e-10
4.300000e+01	4.450000e+01	7.793507e-07	9.956090e-10	9.956090e-10
4.450000e+01	4.600000e+01	8.522240e-07	1.041116e-09	1.041116e-09
4.600000e+01	4.750000e+01	9.435207e-07	1.095464e-09	1.095464e-09
4.750000e+01	4.900000e+01	1.044161e-06	1.152407e-09	1.152407e-09
4.900000e+01	5.050000e+01	1.165103e-06	1.217319e-09	1.217319e-09
5.050000e+01	5.200000e+01	1.291726e-06	1.281763e-09	1.281763e-09
5.200000e+01	5.350000e+01	1.467296e-06	1.366096e-09	1.366096e-09
5.350000e+01	5.500000e+01	1.765157e-06	1.498352e-09	1.498352e-09
5.500000e+01	5.650000e+01	2.217442e-06	1.679378e-09	1.679378e-09
5.650000e+01	5.800000e+01	2.807357e-06	1.889606e-09	1.889606e-09
5.800000e+01	5.950000e+01	3.428247e-06	2.088134e-09	2.088134e-09
5.950000e+01	6.100000e+01	4.147146e-06	2.296661e-09	2.296661e-09
6.100000e+01	6.250000e+01	4.681263e-06	2.440079e-09	2.440079e-09
6.250000e+01	6.400000e+01	4.888395e-06	2.493478e-09	2.493478e-09
6.400000e+01	6.550000e+01	4.808164e-06	2.472931e-09	2.472931e-09
6.550000e+01	6.700000e+01	4.951295e-06	2.509468e-09	2.509468e-09
6.700000e+01	6.850000e+01	5.321194e-06	2.601518e-09	2.601518e-09
6.850000e+01	7.000000e+01	5.435584e-06	2.629332e-09	2.629332e-09
7.000000e+01	7.150000e+01	5.667909e-06	2.684935e-09	2.684935e-09
7.150000e+01	7.300000e+01	5.858785e-06	2.729771e-09	2.729771e-09
7.300000e+01	7.450000e+01	6.171459e-06	2.801665e-09	2.801665e-09
7.450000e+01	7.600000e+01	6.550881e-06	2.886504e-09	2.886504e-09
7.600000e+01	7.750000e+01	6.980707e-06	2.979697e-09	2.979697e-09
7.750000e+01	7.900000e+01	7.394200e-06	3.066677e-09	3.066677e-09
7.900000e+01	8.050000e+01	7.721960e-06	3.133907e-09	3.133907e-09
8.050000e+01	8.200000e+01	7.992087e-06	3.188251e-09	3.188251e-09
8.200000e+01	8.350000e+01	8.533160e-06	3.294408e-09	3.294408e-09
8.350000e+01	8.500000e+01	9.216473e-06	3.423771e-09	3.423771e-09
8.500000e+01	8.650000e+01	1.004699e-05	3.574706e-09	3.574706e-09
8.650000e+01	8.800000e+01	1.189223e-05	3.889144e-09	3.889144e-09
8.800000e+01	8.950000e+01	1.655847e-05	4.589153e-09	4.589153e-09
8.950000e+01	9.100000e+01	3.336501e-05	6.514303e-09	6.514303e-09
9.100000e+01	9.250000e+01	3.655369e-05	6.818485e-09	6.818485e-09
9.250000e+01	9.400000e+01	1.409885e-05	4.234619e-09	4.234619e-09
9.400000e+01	9.550000e+01	6.715747e-06	2.922600e-09	2.922600e-09
9.550000e+01	9.700000e+01	4.066729e-06	2.274285e-09	2.274285e-09
9.700000e+01	9.850000e+01	2.599061e-06	1.818154e-09	1.818154e-09
9.850000e+01	1.000000e+02	1.640801e-06	1.444609e-09	1.444609e-09
1.000000e+02	1.015000e+02	9.465413e-07	1.097216e-09	1.097216e-09
1.015000e+02	1.030000e+02	4.960011e-07	7.942616e-10	7.942616e-10
1.030000e+02	1.045000e+02	2.596102e-07	5.746233e-10	5.746233e-10
1.045000e+02	1.060000e+02	1.941569e-07	4.969341e-10	4.969341e-10
1.060000e+02	1.075000e+02	1.782203e-07	4.761031e-10	4.761031e-10
1.075000e+02	1.090000e+02	1.690234e-07	4.636559e-10	4.636559e-10
1.090000e+02	1.105000e+02	1.616453e-07	4.534233e-10	4.534233e-10
1.105000e+02	1.120000e+02	1.568287e-07	4.466168e-10	4.466168e-10
1.120000e+02	1.135000e+02	1.532929e-07	4.415535e-10	4.415535e-10
1.135000e+02	1.150000e+02	1.513405e-07	4.387327e-10	4.387327e-10
1.150000e+02	1.165000e+02	1.463471e-07	4.314341e-10	4.314341e-10
1.165000e+02	1.180000e+02	1.314001e-07	4.088087e-10	4.088087e-10
1.180000e+02	1.195000e+02	1.342185e-07	4.131698e-10	4.131698e-10
1.195000e+02	1.210000e+02	1.342732e-07	4.132540e-10	4.132540e-10
1.210000e+02	1.225000e+02	1.345873e-07	4.137371e-10	4.137371e-10
1.225000e+02	1.240000e+02	1.336385e-07	4.122762e-10	4.122762e-10
1.240000e+02	1.255000e+02	1.340799e-07	4.129564e-10	4.129564e-10
1.255000e+02	1.270000e+02	1.334579e-07	4.119975e-10	4.119975e-10
1.270000e+02	1.285000e+02	1.330089e-07	4.113039e-10	4.113039e-10
1.285000e+02	1.300000e+02	1.333715e-07	4.118639e-10	4.118639e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.533591e-04	4.870122e-07	4.870122e-07
4.150000e+01	4.300000e+01	3.761009e-04	5.024227e-07	5.024227e-07
4.300000e+01	4.450000e+01	4.085161e-04	5.236525e-07	5.236525e-07
4.450000e+01	4.600000e+01	4.467493e-04	5.476492e-07	5.476492e-07
4.600000e+01	4.750000e+01	4.945559e-04	5.761408e-07	5.761408e-07
4.750000e+01	4.900000e+01	5.472901e-04	6.060587e-07	6.060587e-07
4.900000e+01	5.050000e+01	6.107476e-04	6.403071e-07	6.403071e-07
5.050000e+01	5.200000e+01	6.771293e-04	6.742133e-07	6.742133e-07
5.200000e+01	5.350000e+01	7.690833e-04	7.184539e-07	7.184539e-07
5.350000e+01	5.500000e+01	9.252733e-04	7.880945e-07	7.880945e-07
5.500000e+01	5.650000e+01	1.162207e-03	8.831451e-07	8.831451e-07
5.650000e+01	5.800000e+01	1.471391e-03	9.936997e-07	9.936997e-07
5.800000e+01	5.950000e+01	1.797105e-03	1.098360e-06	1.098360e-06
5.950000e+01	6.100000e+01	2.173795e-03	1.207911e-06	1.207911e-06
6.100000e+01	6.250000e+01	2.453704e-03	1.283297e-06	1.283297e-06
6.250000e+01	6.400000e+01	2.562063e-03	1.311230e-06	1.311230e-06
6.400000e+01	6.550000e+01	2.520267e-03	1.300617e-06	1.300617e-06
6.550000e+01	6.700000e+01	2.595317e-03	1.319858e-06	1.319858e-06
6.700000e+01	6.850000e+01	2.789259e-03	1.368306e-06	1.368306e-06
6.850000e+01	7.000000e+01	2.849149e-03	1.382886e-06	1.382886e-06
7.000000e+01	7.150000e+01	2.970940e-03	1.412142e-06	1.412142e-06
7.150000e+01	7.300000e+01	3.070719e-03	1.435532e-06	1.435532e-06
7.300000e+01	7.450000e+01	3.234771e-03	1.473458e-06	1.473458e-06
7.450000e+01	7.600000e+01	3.433718e-03	1.518123e-06	1.518123e-06
7.600000e+01	7.750000e+01	3.658889e-03	1.567052e-06	1.567052e-06
7.750000e+01	7.900000e+01	3.875806e-03	1.612911e-06	1.612911e-06
7.900000e+01	8.050000e+01	4.047818e-03	1.648404e-06	1.648404e-06
8.050000e+01	8.200000e+01	4.189175e-03	1.676843e-06	1.676843e-06
8.200000e+01	8.350000e+01	4.472613e-03	1.732579e-06	1.732579e-06
8.350000e+01	8.500000e+01	4.830577e-03	1.800498e-06	1.800498e-06
8.500000e+01	8.650000e+01	5.266399e-03	1.880156e-06	1.880156e-06
8.650000e+01	8.800000e+01	6.233654e-03	2.045554e-06	2.045554e-06
8.800000e+01	8.950000e+01	8.679513e-03	2.413696e-06	2.413696e-06
8.950000e+01	9.100000e+01	1.748874e-02	3.426158e-06	3.426158e-06
9.100000e+01	9.250000e+01	1.916016e-02	3.586141e-06	3.586141e-06
9.250000e+01	9.400000e+01	7.390000e-03	2.227122e-06	2.227122e-06
9.400000e+01	9.550000e+01	3.520164e-03	1.537132e-06	1.537132e-06
9.550000e+01	9.700000e+01	2.131524e-03	1.196046e-06	1.196046e-06
9.700000e+01	9.850000e+01	1.362193e-03	9.560995e-07	9.560995e-07
9.850000e+01	1.000000e+02	8.600360e-04	7.597640e-07	7.597640e-07
1.000000e+02	1.015000e+02	4.961536e-04	5.770939e-07	5.770939e-07
1.015000e+02	1.030000e+02	2.600046e-04	4.177738e-07	4.177738e-07
1.030000e+02	1.045000e+02	1.360592e-04	3.021566e-07	3.021566e-07
1.045000e+02	1.060000e+02	1.017564e-04	2.613165e-07	2.613165e-07
1.060000e+02	1.075000e+02	9.343660e-05	2.504772e-07	2.504772e-07
1.075000e+02	1.090000e+02	8.859967e-05	2.438798e-07	2.438798e-07
1.090000e+02	1.105000e+02	8.474800e-05	2.385571e-07	2.385571e-07
1.105000e+02	1.120000e+02	8.216500e-05	2.347322e-07	2.347322e-07
1.120000e+02	1.135000e+02	8.033220e-05	2.321536e-07	2.321536e-07
1.135000e+02	1.150000e+02	7.932967e-05	2.307633e-07	2.307633e-07
1.150000e+02	1.165000e+02	7.670827e-05	2.268978e-07	2.268978e-07
1.165000e+02	1.180000e+02	6.886587e-05	2.149631e-07	2.149631e-07
1.180000e+02	1.195000e+02	7.034973e-05	2.172950e-07	2.172950e-07
1.195000e+02	1.210000e+02	7.034713e-05	2.171881e-07	2.171881e-07
1.210000e+02	1.225000e+02	7.050867e-05	2.174262e-07	2.174262e-07
1.225000e+02	1.240000e+02	7.005447e-05	2.168588e-07	2.168588e-07
1.240000e+02	1.255000e+02	7.028353e-05	2.172082e-07	2.172082e-07
1.255000e+02	1.270000e+02	6.998953e-05	2.168466e-07	2.168466e-07
1.270000e+02	1.285000e+02	6.969487e-05	2.162118e-07	2.162118e-07
1.285000e+02	1.300000e+02	6.991207e-05	2.166272e-07	2.166272e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	2.779738e-09	1.992372e-09	1.992372e-09
4.150000e+01	4.300000e+01	1.001929e-09	5.429370e-10	5.429370e-10
4.300000e+01	4.450000e+01	1.797003e-07	1.794140e-07	1.794140e-07
4.450000e+01	4.600000e+01	3.294773e-07	3.271935e-07	3.271935e-07
4.600000e+01	4.750000e+01	1.371467e-09	7.192444e-10	7.192444e-10
4.750000e+01	4.900000e+01	8.356553e-10	5.953197e-10	5.953197e-10
4.900000e+01	5.050000e+01	1.846566e-09	1.248332e-09	1.248332e-09
5.050000e+01	5.200000e+01	1.008440e-07	9.845640e-08	9.845640e-08
5.200000e+01	5.350000e+01	7.441087e-11	1.547160e-11	1.547160e-11
5.350000e+01	5.500000e+01	1.112863e-09	4.780336e-10	4.780336e-10
5.500000e+01	5.650000e+01	9.207667e-10	5.188934e-10	5.188934e-10
5.650000e+01	5.800000e+01	1.135295e-09	6.862251e-10	6.862251e-10
5.800000e+01	5.950000e+01	2.147617e-10	1.040678e-10	1.040678e-10
5.950000e+01	6.100000e+01	8.002273e-11	6.627892e-12	6.627892e-12
6.100000e+01	6.250000e+01	2.145975e-10	6.871584e-11	6.871584e-11
6.250000e+01	6.400000e+01	1.813883e-10	5.698746e-11	5.698746e-11
6.400000e+01	6.550000e+01	1.681261e-09	1.363844e-09	1.363844e-09
6.550000e+01	6.700000e+01	7.157793e-10	5.434694e-10	5.434694e-10
6.700000e+01	6.850000e+01	7.572867e-10	5.620244e-10	5.620244e-10
6.850000e+01	7.000000e+01	2.425175e-10	1.221185e-10	1.221185e-10
7.000000e+01	7.150000e+01	3.030627e-10	1.565274e-10	1.565274e-10
7.150000e+01	7.300000e+01	1.594809e-10	2.097594e-11	2.097594e-11
7.300000e+01	7.450000e+01	2.229611e-08	2.212589e-08	2.212589e-08
7.450000e+01	7.600000e+01	1.129715e-08	8.056197e-09	8.056197e-09
7.600000e+01	7.750000e+01	2.498884e-10	4.414938e-11	4.414938e-11
7.750000e+01	7.900000e+01	2.512939e-10	3.652209e-11	3.652209e-11
7.900000e+01	8.050000e+01	9.723040e-10	5.862444e-10	5.862444e-10
8.050000e+01	8.200000e+01	5.753203e-10	2.689256e-10	2.689256e-10
8.200000e+01	8.350000e+01	8.847620e-10	4.618063e-10	4.618063e-10
8.350000e+01	8.500000e+01	6.304771e-09	4.951132e-09	4.951132e-09
8.500000e+01	8.650000e+01	7.808507e-10	1.001748e-11	1.001748e-11
8.650000e+01	8.800000e+01	1.458131e-09	7.507629e-11	7.507629e-11
8.800000e+01	8.950000e+01	3.715240e-09	7.395317e-11	7.395317e-11
8.950000e+01	9.100000e+01	2.834291e-08	9.896891e-11	9.896891e-11
9.100000e+01	9.250000e+01	6.267737e-08	7.658726e-11	7.658726e-11
9.250000e+01	9.400000e+01	9.585907e-09	2.111502e-10	2.111502e-10
9.400000e+01	9.550000e+01	1.470802e-09	1.358359e-10	1.358359e-10
9.550000e+01	9.700000e+01	3.459417e-10	4.735332e-12	4.735332e-12
9.700000e+01	9.850000e+01	4.085334e-10	2.177749e-10	2.177749e-10
9.850000e+01	1.000000e+02	7.008860e-11	1.840921e-11	1.840921e-11
1.000000e+02	1.015000e+02	2.417968e-11	4.963953e-12	4.963953e-12
1.015000e+02	1.030000e+02	9.343033e-12	1.111563e-13	1.111563e-13
1.030000e+02	1.045000e+02	4.667517e-12	7.304921e-14	7.304921e-14
1.045000e+02	1.060000e+02	2.977516e-12	5.452965e-14	5.452965e-14
1.060000e+02	1.075000e+02	1.880195e-12	3.894286e-14	3.894286e-14
1.075000e+02	1.090000e+02	1.240896e-12	2.962255e-14	2.962255e-14
1.090000e+02	1.105000e+02	8.707260e-13	2.223797e-14	2.223797e-14
1.105000e+02	1.120000e+02	5.754093e-13	1.592655e-14	1.592655e-14
1.120000e+02	1.135000e+02	4.244248e-13	1.241943e-14	1.241943e-14
1.135000e+02	1.150000e+02	3.225279e-13	1.016934e-14	1.016934e-14
1.150000e+02	1.165000e+02	2.367347e-13	7.863381e-15	7.863381e-15
1.165000e+02	1.180000e+02	1.816162e-13	6.442875e-15	6.442875e-15
1.180000e+02	1.195000e+02	1.455109e-13	5.585159e-15	5.585159e-15
1.195000e+02	1.210000e+02	1.144694e-13	4.462366e-15	4.462366e-15
1.210000e+02	1.225000e+02	9.297047e-14	3.934378e-15	3.934378e-15
1.225000e+02	1.240000e+02	7.644927e-14	3.349403e-15	3.349403e-15
1.240000e+02	1.255000e+02	6.230126e-14	2.766829e-15	2.766829e-15
1.255000e+02	1.270000e+02	5.345742e-14	2.529635e-15	2.529635e-15
1.270000e+02	1.285000e+02	4.162341e-14	2.048246e-15	2.048246e-15
1.285000e+02	1.300000e+02	3.772436e-14	1.932018e-15	1.932018e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.791882e-07	1.548313e-09	1.548313e-09
4.150000e+01	4.300000e+01	4.335063e-07	1.238554e-09	1.238554e-09
4.300000e+01	4.450000e+01	5.061759e-07	9.259525e-09	9.259525e-09
4.450000e+01	4.600000e+01	5.817050e-07	1.027680e-08	1.027680e-08
4.600000e+01	4.750000e+01	6.528343e-07	1.546617e-09	1.546617e-09
4.750000e+01	4.900000e+01	7.433267e-07	1.447214e-09	1.447214e-09
4.900000e+01	5.050000e+01	8.503067e-07	1.821980e-09	1.821980e-09
5.050000e+01	5.200000e+01	1.003673e-06	4.058423e-08	4.058423e-08
5.200000e+01	5.350000e+01	1.090308e-06	1.506556e-09	1.506556e-09
5.350000e+01	5.500000e+01	1.236126e-06	1.751958e-09	1.751958e-09
5.500000e+01	5.650000e+01	1.395127e-06	1.759371e-09	1.759371e-09
5.650000e+01	5.800000e+01	1.570019e-06	1.621304e-09	1.621304e-09
5.800000e+01	5.950000e+01	1.755964e-06	1.564116e-09	1.564116e-09
5.950000e+01	6.100000e+01	1.940009e-06	1.539707e-09	1.539707e-09
6.100000e+01	6.250000e+01	2.085786e-06	1.715336e-09	1.715336e-09
6.250000e+01	6.400000e+01	2.096619e-06	1.510549e-09	1.510549e-09
6.400000e+01	6.550000e+01	2.024141e-06	1.497217e-09	1.497217e-09
6.550000e+01	6.700000e+01	2.144181e-06	2.993883e-09	2.993883e-09
6.700000e+01	6.850000e+01	2.280951e-06	1.561756e-09	1.561756e-09
6.850000e+01	7.000000e+01	2.243619e-06	1.493913e-09	1.493913e-09
7.000000e+01	7.150000e+01	2.243307e-06	1.492571e-09	1.492571e-09
7.150000e+01	7.300000e+01	2.261945e-06	1.486461e-09	1.486461e-09
7.300000e+01	7.450000e+01	2.306636e-06	2.326503e-09	2.326503e-09
7.450000e+01	7.600000e+01	2.371543e-06	3.014980e-09	3.014980e-09
7.600000e+01	7.750000e+01	2.460201e-06	1.538092e-09	1.538092e-09
7.750000e+01	7.900000e+01	2.591147e-06	1.578995e-09	1.578995e-09
7.900000e+01	8.050000e+01	2.786144e-06	1.671724e-09	1.671724e-09
8.050000e+01	8.200000e+01	3.061650e-06	1.769832e-09	1.769832e-09
8.200000e+01	8.350000e+01	3.473883e-06	1.884510e-09	1.884510e-09
8.350000e+01	8.500000e+01	4.130963e-06	2.641290e-09	2.641290e-09
8.500000e+01	8.650000e+01	5.270339e-06	2.434511e-09	2.434511e-09
8.650000e+01	8.800000e+01	7.554413e-06	3.041804e-09	3.041804e-09
8.800000e+01	8.950000e+01	1.338165e-05	4.541928e-09	4.541928e-09
8.950000e+01	9.100000e+01	3.093949e-05	8.482675e-09	8.482675e-09
9.100000e+01	9.250000e+01	3.372480e-05	9.026482e-09	9.026482e-09
9.250000e+01	9.400000e+01	1.077351e-05	4.552042e-09	4.552042e-09
9.400000e+01	9.550000e+01	3.675197e-06	2.859754e-09	2.859754e-09
9.550000e+01	9.700000e+01	1.630735e-06	2.106893e-09	2.106893e-09
9.700000e+01	9.850000e+01	8.634507e-07	1.708427e-09	1.708427e-09
9.850000e+01	1.000000e+02	5.178673e-07	1.431115e-09	1.431115e-09
1.000000e+02	1.015000e+02	3.429055e-07	1.204926e-09	1.204926e-09
1.015000e+02	1.030000e+02	2.459755e-07	1.035810e-09	1.035810e-09
1.030000e+02	1.045000e+02	1.845093e-07	9.137527e-10	9.137527e-10
1.045000e+02	1.060000e+02	1.465193e-07	8.061017e-10	8.061017e-10
1.060000e+02	1.075000e+02	1.203305e-07	7.272811e-10	7.272811e-10
1.075000e+02	1.090000e+02	9.844000e-08	6.481519e-10	6.481519e-10
1.090000e+02	1.105000e+02	8.232900e-08	5.850134e-10	5.850134e-10
1.105000e+02	1.120000e+02	7.004440e-08	5.319459e-10	5.319459e-10
1.120000e+02	1.135000e+02	5.941685e-08	4.813865e-10	4.813865e-10
1.135000e+02	1.150000e+02	5.209688e-08	4.464705e-10	4.464705e-10
1.150000e+02	1.165000e+02	4.535067e-08	4.120033e-10	4.120033e-10
1.165000e+02	1.180000e+02	3.945993e-08	3.798718e-10	3.798718e-10
1.180000e+02	1.195000e+02	3.499032e-08	3.528408e-10	3.528408e-10
1.195000e+02	1.210000e+02	3.102161e-08	3.269864e-10	3.269864e-10
1.210000e+02	1.225000e+02	2.823553e-08	3.089769e-10	3.089769e-10
1.225000e+02	1.240000e+02	2.474737e-08	2.865981e-10	2.865981e-10
1.240000e+02	1.255000e+02	2.222269e-08	2.656061e-10	2.656061e-10
1.255000e+02	1.270000e+02	2.029414e-08	2.520386e-10	2.520386e-10
1.270000e+02	1.285000e+02	1.886556e-08	2.412087e-10	2.412087e-10
1.285000e+02	1.300000e+02	1.695540e-08	2.256056e-10	2.256056e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	6.618971e-07	9.175235e-10	9.175235e-10
4.150000e+01	4.300000e+01	7.046587e-07	9.466979e-10	9.466979e-10
4.300000e+01	4.450000e+01	7.630860e-07	9.851644e-10	9.851644e-10
4.450000e+01	4.600000e+01	8.303720e-07	1.027681e-09	1.027681e-09
4.600000e+01	4.750000e+01	9.197453e-07	1.081573e-09	1.081573e-09
4.750000e+01	4.900000e+01	1.015947e-06	1.136731e-09	1.136731e-09
4.900000e+01	5.050000e+01	1.137260e-06	1.202685e-09	1.202685e-09
5.050000e+01	5.200000e+01	1.260592e-06	1.266220e-09	1.266220e-09
5.200000e+01	5.350000e+01	1.437761e-06	1.352276e-09	1.352276e-09
5.350000e+01	5.500000e+01	1.744487e-06	1.489553e-09	1.489553e-09
5.500000e+01	5.650000e+01	2.215006e-06	1.678454e-09	1.678454e-09
5.650000e+01	5.800000e+01	2.831247e-06	1.897627e-09	1.897627e-09
5.800000e+01	5.950000e+01	3.469463e-06	2.100647e-09	2.100647e-09
5.950000e+01	6.100000e+01	4.238378e-06	2.321784e-09	2.321784e-09
6.100000e+01	6.250000e+01	4.796734e-06	2.469988e-09	2.469988e-09
6.250000e+01	6.400000e+01	5.067349e-06	2.538706e-09	2.538706e-09
6.400000e+01	6.550000e+01	5.138482e-06	2.556462e-09	2.556462e-09
6.550000e+01	6.700000e+01	4.903682e-06	2.497372e-09	2.497372e-09
6.700000e+01	6.850000e+01	5.004323e-06	2.522869e-09	2.522869e-09
6.850000e+01	7.000000e+01	5.249861e-06	2.584020e-09	2.584020e-09
7.000000e+01	7.150000e+01	5.542179e-06	2.654986e-09	2.654986e-09
7.150000e+01	7.300000e+01	5.766566e-06	2.708199e-09	2.708199e-09
7.300000e+01	7.450000e+01	6.116722e-06	2.789211e-09	2.789211e-09
7.450000e+01	7.600000e+01	6.501959e-06	2.875704e-09	2.875704e-09
7.600000e+01	7.750000e+01	6.952933e-06	2.973762e-09	2.973762e-09
7.750000e+01	7.900000e+01	7.380467e-06	3.063825e-09	3.063825e-09
7.900000e+01	8.050000e+01	7.707527e-06	3.130974e-09	3.130974e-09
8.050000e+01	8.200000e+01	7.982360e-06	3.186308e-09	3.186308e-09
8.200000e+01	8.350000e+01	8.530673e-06	3.293925e-09	3.293925e-09
8.350000e+01	8.500000e+01	9.215360e-06	3.423561e-09	3.423561e-09
8.500000e+01	8.650000e+01	1.005069e-05	3.575361e-09	3.575361e-09
8.650000e+01	8.800000e+01	1.190819e-05	3.891749e-09	3.891749e-09
8.800000e+01	8.950000e+01	1.659222e-05	4.593823e-09	4.593823e-09
8.950000e+01	9.100000e+01	3.342576e-05	6.520226e-09	6.520226e-09
9.100000e+01	9.250000e+01	3.661987e-05	6.824651e-09	6.824651e-09
9.250000e+01	9.400000e+01	1.412471e-05	4.238495e-09	4.238495e-09
9.400000e+01	9.550000e+01	6.721927e-06	2.923943e-09	2.923943e-09
9.550000e+01	9.700000e+01	4.073663e-06	2.276222e-09	2.276222e-09
9.700000e+01	9.850000e+01	2.608975e-06	1.821617e-09	1.821617e-09
9.850000e+01	1.000000e+02	1.644136e-06	1.446075e-09	1.446075e-09
1.000000e+02	1.015000e+02	9.502040e-07	1.099336e-09	1.099336e-09
1.015000e+02	1.030000e+02	4.937719e-07	7.924743e-10	7.924743e-10
1.030000e+02	1.045000e+02	2.579525e-07	5.727853e-10	5.727853e-10
1.045000e+02	1.060000e+02	1.919995e-07	4.941651e-10	4.941651e-10
1.060000e+02	1.075000e+02	1.770983e-07	4.746015e-10	4.746015e-10
1.075000e+02	1.090000e+02	1.656005e-07	4.589367e-10	4.589367e-10
1.090000e+02	1.105000e+02	1.582859e-07	4.486867e-10	4.486867e-10
1.105000e+02	1.120000e+02	1.531603e-07	4.413622e-10	4.413622e-10
1.120000e+02	1.135000e+02	1.482814e-07	4.342755e-10	4.342755e-10
1.135000e+02	1.150000e+02	1.448461e-07	4.292155e-10	4.292155e-10
1.150000e+02	1.165000e+02	1.428925e-07	4.263111e-10	4.263111e-10
1.165000e+02	1.180000e+02	1.413789e-07	4.240473e-10	4.240473e-10
1.180000e+02	1.195000e+02	1.395818e-07	4.213436e-10	4.213436e-10
1.195000e+02	1.210000e+02	1.377249e-07	4.185315e-10	4.185315e-10
1.210000e+02	1.225000e+02	1.371995e-07	4.177326e-10	4.177326e-10
1.225000e+02	1.240000e+02	1.361630e-07	4.161516e-10	4.161516e-10
1.240000e+02	1.255000e+02	1.348657e-07	4.141643e-10	4.141643e-10
1.255000e+02	1.270000e+02	1.356148e-07	4.153130e-10	4.153130e-10
1.270000e+02	1.285000e+02	1.347805e-07	4.140335e-10	4.140335e-10
1.285000e+02	1.300000e+02	1.344485e-07	4.135233e-10	4.135233e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.469331e-04	4.825464e-07	4.825464e-07
4.150000e+01	4.300000e+01	3.693373e-04	4.978635e-07	4.978635e-07
4.300000e+01	4.450000e+01	3.999890e-04	5.181661e-07	5.181661e-07
4.450000e+01	4.600000e+01	4.352281e-04	5.404621e-07	5.404621e-07
4.600000e+01	4.750000e+01	4.820446e-04	5.687498e-07	5.687498e-07
4.750000e+01	4.900000e+01	5.324652e-04	5.977503e-07	5.977503e-07
4.900000e+01	5.050000e+01	5.960709e-04	6.324819e-07	6.324819e-07
5.050000e+01	5.200000e+01	6.607983e-04	6.660196e-07	6.660196e-07
5.200000e+01	5.350000e+01	7.535873e-04	7.111640e-07	7.111640e-07
5.350000e+01	5.500000e+01	9.143487e-04	7.833543e-07	7.833543e-07
5.500000e+01	5.650000e+01	1.161010e-03	8.827523e-07	8.827523e-07
5.650000e+01	5.800000e+01	1.484062e-03	9.980659e-07	9.980659e-07
5.800000e+01	5.950000e+01	1.818589e-03	1.104834e-06	1.104834e-06
5.950000e+01	6.100000e+01	2.221481e-03	1.221025e-06	1.221025e-06
6.100000e+01	6.250000e+01	2.514130e-03	1.298960e-06	1.298960e-06
6.250000e+01	6.400000e+01	2.655982e-03	1.335107e-06	1.335107e-06
6.400000e+01	6.550000e+01	2.693283e-03	1.344459e-06	1.344459e-06
6.550000e+01	6.700000e+01	2.570269e-03	1.313419e-06	1.313419e-06
6.700000e+01	6.850000e+01	2.622915e-03	1.326757e-06	1.326757e-06
6.850000e+01	7.000000e+01	2.751800e-03	1.359056e-06	1.359056e-06
7.000000e+01	7.150000e+01	2.905022e-03	1.396380e-06	1.396380e-06
7.150000e+01	7.300000e+01	3.022651e-03	1.424376e-06	1.424376e-06
7.300000e+01	7.450000e+01	3.206118e-03	1.466936e-06	1.466936e-06
7.450000e+01	7.600000e+01	3.408234e-03	1.512550e-06	1.512550e-06
7.600000e+01	7.750000e+01	3.644323e-03	1.563930e-06	1.563930e-06
7.750000e+01	7.900000e+01	3.868688e-03	1.611460e-06	1.611460e-06
7.900000e+01	8.050000e+01	4.039967e-03	1.646690e-06	1.646690e-06
8.050000e+01	8.200000e+01	4.184357e-03	1.675988e-06	1.675988e-06
8.200000e+01	8.350000e+01	4.471430e-03	1.732384e-06	1.732384e-06
8.350000e+01	8.500000e+01	4.830441e-03	1.800634e-06	1.800634e-06
8.500000e+01	8.650000e+01	5.268257e-03	1.880459e-06	1.880459e-06
8.650000e+01	8.800000e+01	6.241677e-03	2.046751e-06	2.046751e-06
8.800000e+01	8.950000e+01	8.696867e-03	2.416010e-06	2.416010e-06
8.950000e+01	9.100000e+01	1.752078e-02	3.429318e-06	3.429318e-06
9.100000e+01	9.250000e+01	1.919513e-02	3.589459e-06	3.589459e-06
9.250000e+01	9.400000e+01	7.403520e-03	2.229145e-06	2.229145e-06
9.400000e+01	9.550000e+01	3.523731e-03	1.538045e-06	1.538045e-06
9.550000e+01	9.700000e+01	2.135037e-03	1.196966e-06	1.196966e-06
9.700000e+01	9.850000e+01	1.367523e-03	9.580538e-07	9.580538e-07
9.850000e+01	1.000000e+02	8.617713e-04	7.605226e-07	7.605226e-07
1.000000e+02	1.015000e+02	4.980260e-04	5.781203e-07	5.781203e-07
1.015000e+02	1.030000e+02	2.587951e-04	4.167402e-07	4.167402e-07
1.030000e+02	1.045000e+02	1.352069e-04	3.012457e-07	3.012457e-07
1.045000e+02	1.060000e+02	1.006326e-04	2.598819e-07	2.598819e-07
1.060000e+02	1.075000e+02	9.283520e-05	2.496405e-07	2.496405e-07
1.075000e+02	1.090000e+02	8.678327e-05	2.413014e-07	2.413014e-07
1.090000e+02	1.105000e+02	8.297000e-05	2.359874e-07	2.359874e-07
1.105000e+02	1.120000e+02	8.026053e-05	2.320437e-07	2.320437e-07
1.120000e+02	1.135000e+02	7.772253e-05	2.283958e-07	2.283958e-07
1.135000e+02	1.150000e+02	7.591760e-05	2.257157e-07	2.257157e-07
1.150000e+02	1.165000e+02	7.487407e-05	2.241035e-07	2.241035e-07
1.165000e+02	1.180000e+02	7.405433e-05	2.227968e-07	2.227968e-07
1.180000e+02	1.195000e+02	7.313860e-05	2.214952e-07	2.214952e-07
1.195000e+02	1.210000e+02	7.218573e-05	2.201043e-07	2.201043e-07
1.210000e+02	1.225000e+02	7.191960e-05	2.197294e-07	2.197294e-07
1.225000e+02	1.240000e+02	7.138127e-05	2.189108e-07	2.189108e-07
1.240000e+02	1.255000e+02	7.067340e-05	2.177391e-07	2.177391e-07
1.255000e+02	1.270000e+02	7.108660e-05	2.184387e-07	2.184387e-07
1.270000e+02	1.285000e+02	7.066613e-05	2.178428e-07	2.178428e-07
1.285000e+02	1.300000e+02	7.045760e-05	2.174168e-07	2.174168e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	4.700056e-09	3.207235e-09	3.207235e-09
4.150000e+01	4.300000e+01	4.705221e-08	4.387082e-08	4.387082e-08
4.300000e+01	4.450000e+01	2.005976e-09	1.142207e-09	1.142207e-09
4.450000e+01	4.600000e+01	5.004303e-10	3.255615e-10	3.255615e-10
4.600000e+01	4.750000e+01	5.415542e-10	3.950570e-10	3.950570e-10
4.750000e+01	4.900000e+01	1.491780e-08	1.476800e-08	1.476800e-08
4.900000e+01	5.050000e+01	8.340667e-10	5.473887e-10	5.473887e-10
5.050000e+01	5.200000e+01	3.383940e-10	2.180685e-10	2.180685e-10
5.200000e+01	5.350000e+01	1.983040e-10	7.330830e-11	7.330830e-11
5.350000e+01	5.500000e+01	1.906841e-10	9.746644e-11	9.746644e-11
5.500000e+01	5.650000e+01	1.784765e-09	1.101706e-09	1.101706e-09
5.650000e+01	5.800000e+01	1.366123e-06	1.365557e-06	1.365557e-06
5.800000e+01	5.950000e+01	6.544185e-10	4.225014e-10	4.225014e-10
5.950000e+01	6.100000e+01	2.803038e-10	1.086636e-10	1.086636e-10
6.100000e+01	6.250000e+01	4.719925e-10	2.280395e-10	2.280395e-10
6.250000e+01	6.400000e+01	5.702665e-10	3.142371e-10	3.142371e-10
6.400000e+01	6.550000e+01	1.695205e-10	4.053410e-11	4.053410e-11
6.550000e+01	6.700000e+01	2.055207e-10	9.356619e-11	9.356619e-11
6.700000e+01	6.850000e+01	1.005229e-10	8.578285e-12	8.578285e-12
6.850000e+01	7.000000e+01	5.908529e-10	4.353323e-10	4.353323e-10
7.000000e+01	7.150000e+01	9.060060e-09	8.924946e-09	8.924946e-09
7.150000e+01	7.300000e+01	1.617997e-10	3.147129e-11	3.147129e-11
7.300000e+01	7.450000e+01	4.523418e-10	2.666577e-10	2.666577e-10
7.450000e+01	7.600000e+01	1.917989e-10	2.953922e-11	2.953922e-11
7.600000e+01	7.750000e+01	9.746167e-10	7.050444e-10	7.050444e-10
7.750000e+01	7.900000e+01	2.167047e-10	8.600264e-12	8.600264e-12
7.900000e+01	8.050000e+01	1.580338e-09	1.217693e-09	1.217693e-09
8.050000e+01	8.200000e+01	4.392792e-10	1.390154e-10	1.390154e-10
8.200000e+01	8.350000e+01	4.429452e-10	5.400170e-11	5.400170e-11
8.350000e+01	8.500000e+01	5.973115e-10	7.430349e-11	7.430349e-11
8.500000e+01	8.650000e+01	8.948027e-10	7.619058e-11	7.619058e-11
8.650000e+01	8.800000e+01	1.369717e-09	3.771652e-12	3.771652e-12
8.800000e+01	8.950000e+01	3.665537e-09	1.552932e-11	1.552932e-11
8.950000e+01	9.100000e+01	2.853197e-08	1.732173e-10	1.732173e-10
9.100000e+01	9.250000e+01	6.280759e-08	7.923408e-11	7.923408e-11
9.250000e+01	9.400000e+01	9.330487e-09	2.511579e-11	2.511579e-11
9.400000e+01	9.550000e+01	1.368241e-09	1.684995e-11	1.684995e-11
9.550000e+01	9.700000e+01	6.924040e-10	2.217775e-10	2.217775e-10
9.700000e+01	9.850000e+01	1.240686e-10	7.797880e-12	7.797880e-12
9.850000e+01	1.000000e+02	5.681628e-11	7.891227e-12	7.891227e-12
1.000000e+02	1.015000e+02	2.380257e-11	2.932844e-12	2.932844e-12
1.015000e+02	1.030000e+02	9.743167e-12	4.019730e-13	4.019730e-13
1.030000e+02	1.045000e+02	4.733240e-12	7.389265e-14	7.389265e-14
1.045000e+02	1.060000e+02	2.900829e-12	5.232815e-14	5.232815e-14
1.060000e+02	1.075000e+02	1.845319e-12	3.879635e-14	3.879635e-14
1.075000e+02	1.090000e+02	1.264549e-12	2.948554e-14	2.948554e-14
1.090000e+02	1.105000e+02	8.225073e-13	2.087436e-14	2.087436e-14
1.105000e+02	1.120000e+02	6.343471e-13	1.712926e-14	1.712926e-14
1.120000e+02	1.135000e+02	4.267960e-13	1.259715e-14	1.259715e-14
1.135000e+02	1.150000e+02	3.249987e-13	1.000256e-14	1.000256e-14
1.150000e+02	1.165000e+02	2.409619e-13	8.101698e-15	8.101698e-15
1.165000e+02	1.180000e+02	1.967364e-13	6.807819e-15	6.807819e-15
1.180000e+02	1.195000e+02	1.487397e-13	5.307191e-15	5.307191e-15
1.195000e+02	1.210000e+02	1.136217e-13	4.562635e-15	4.562635e-15
1.210000e+02	1.225000e+02	9.367267e-14	3.794811e-15	3.794811e-15
1.225000e+02	1.240000e+02	7.274667e-14	3.313675e-15	3.313675e-15
1.240000e+02	1.255000e+02	5.893590e-14	2.669432e-15	2.669432e-15
1.255000e+02	1.270000e+02	5.615908e-14	2.545840e-15	2.545840e-15
1.270000e+02	1.285000e+02	4.596171e-14	2.265317e-15	2.265317e-15
1.285000e+02	1.300000e+02	3.597203e-14	1.796773e-15	1.796773e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
ScaledBy=9.93208760845902588e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.759364e-07	3.158118e-09	3.158118e-09
4.150000e+01	4.300000e+01	4.311657e-07	5.607108e-09	5.607108e-09
4.300000e+01	4.450000e+01	4.899091e-07	1.580126e-09	1.580126e-09
4.450000e+01	4.600000e+01	5.598623e-07	1.761774e-09	1.761774e-09
4.600000e+01	4.750000e+01	6.405706e-07	1.337047e-09	1.337047e-09
4.750000e+01	4.900000e+01	7.348760e-07	2.571070e-09	2.571070e-09
4.900000e+01	5.050000e+01	8.352800e-07	1.648611e-09	1.648611e-09
5.050000e+01	5.200000e+01	9.463693e-07	1.525433e-09	1.525433e-09
5.200000e+01	5.350000e+01	1.075724e-06	1.509417e-09	1.509417e-09
5.350000e+01	5.500000e+01	1.222641e-06	1.552056e-09	1.552056e-09
5.500000e+01	5.650000e+01	1.386297e-06	1.714317e-09	1.714317e-09
5.650000e+01	5.800000e+01	1.597969e-06	2.986457e-08	2.986457e-08
5.800000e+01	5.950000e+01	1.758129e-06	1.654826e-09	1.654826e-09
5.950000e+01	6.100000e+01	1.957243e-06	1.615710e-09	1.615710e-09
6.100000e+01	6.250000e+01	2.126954e-06	1.581629e-09	1.581629e-09
6.250000e+01	6.400000e+01	2.174621e-06	2.037986e-09	2.037986e-09
6.400000e+01	6.550000e+01	2.164185e-06	1.494275e-09	1.494275e-09
6.550000e+01	6.700000e+01	2.158591e-06	1.553666e-09	1.553666e-09
6.700000e+01	6.850000e+01	2.162020e-06	1.494531e-09	1.494531e-09
6.850000e+01	7.000000e+01	2.178203e-06	2.193621e-09	2.193621e-09
7.000000e+01	7.150000e+01	2.199152e-06	2.120963e-09	2.120963e-09
7.150000e+01	7.300000e+01	2.229479e-06	1.507680e-09	1.507680e-09
7.300000e+01	7.450000e+01	2.283537e-06	1.500035e-09	1.500035e-09
7.450000e+01	7.600000e+01	2.349271e-06	1.524985e-09	1.524985e-09
7.600000e+01	7.750000e+01	2.450190e-06	1.580240e-09	1.580240e-09
7.750000e+01	7.900000e+01	2.589213e-06	1.576640e-09	1.576640e-09
7.900000e+01	8.050000e+01	2.780533e-06	1.677672e-09	1.677672e-09
8.050000e+01	8.200000e+01	3.055204e-06	1.783007e-09	1.783007e-09
8.200000e+01	8.350000e+01	3.472541e-06	1.884454e-09	1.884454e-09
8.350000e+01	8.500000e+01	4.124457e-06	2.069912e-09	2.069912e-09
8.500000e+01	8.650000e+01	5.271269e-06	2.429225e-09	2.429225e-09
8.650000e+01	8.800000e+01	7.569833e-06	3.046868e-09	3.046868e-09
8.800000e+01	8.950000e+01	1.341245e-05	4.549737e-09	4.549737e-09
8.950000e+01	9.100000e+01	3.098881e-05	8.488416e-09	8.488416e-09
9.100000e+01	9.250000e+01	3.377981e-05	9.034590e-09	9.034590e-09
9.250000e+01	9.400000e+01	1.079218e-05	4.554469e-09	4.554469e-09
9.400000e+01	9.550000e+01	3.675175e-06	2.859318e-09	2.859318e-09
9.550000e+01	9.700000e+01	1.628997e-06	2.103656e-09	2.103656e-09
9.700000e+01	9.850000e+01	8.637780e-07	1.707218e-09	1.707218e-09
9.850000e+01	1.000000e+02	5.162247e-07	1.427670e-09	1.427670e-09
1.000000e+02	1.015000e+02	3.409995e-07	1.199751e-09	1.199751e-09
1.015000e+02	1.030000e+02	2.441531e-07	1.032748e-09	1.032748e-09
1.030000e+02	1.045000e+02	1.851243e-07	9.171327e-10	9.171327e-10
1.045000e+02	1.060000e+02	1.473423e-07	8.116666e-10	8.116666e-10
1.060000e+02	1.075000e+02	1.194349e-07	7.245510e-10	7.245510e-10
1.075000e+02	1.090000e+02	9.805487e-08	6.456543e-10	6.456543e-10
1.090000e+02	1.105000e+02	8.199140e-08	5.854191e-10	5.854191e-10
1.105000e+02	1.120000e+02	6.988433e-08	5.327435e-10	5.327435e-10
1.120000e+02	1.135000e+02	5.987900e-08	4.837761e-10	4.837761e-10
1.135000e+02	1.150000e+02	5.226523e-08	4.485510e-10	4.485510e-10
1.150000e+02	1.165000e+02	4.408346e-08	4.032557e-10	4.032557e-10
1.165000e+02	1.180000e+02	4.026407e-08	3.827291e-10	3.827291e-10
1.180000e+02	1.195000e+02	3.550127e-08	3.561939e-10	3.561939e-10
1.195000e+02	1.210000e+02	3.126713e-08	3.289740e-10	3.289740e-10
1.210000e+02	1.225000e+02	2.829095e-08	3.095415e-10	3.095415e-10
1.225000e+02	1.240000e+02	2.492286e-08	2.874013e-10	2.874013e-10
1.240000e+02	1.255000e+02	2.280129e-08	2.725223e-10	2.725223e-10
1.255000e+02	1.270000e+02	2.089990e-08	2.581758e-10	2.581758e-10
1.270000e+02	1.285000e+02	1.848091e-08	2.379816e-10	2.379816e-10
1.285000e+02	1.300000e+02	1.722087e-08	2.286382e-10	2.286382e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.97873732020029219e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	1.937140e-06	8.167328e-10	8.167328e-10
4.150000e+01	4.300000e+01	2.067386e-06	8.437432e-10	8.437432e-10
4.300000e+01	4.450000e+01	2.252411e-06	8.806906e-10	8.806906e-10
4.450000e+01	4.600000e+01	2.463515e-06	9.210373e-10	9.210373e-10
4.600000e+01	4.750000e+01	2.705382e-06	9.651924e-10	9.651924e-10
4.750000e+01	4.900000e+01	2.967261e-06	1.010828e-09	1.010828e-09
4.900000e+01	5.050000e+01	3.220331e-06	1.053052e-09	1.053052e-09
5.050000e+01	5.200000e+01	3.555801e-06	1.106543e-09	1.106543e-09
5.200000e+01	5.350000e+01	3.935835e-06	1.164174e-09	1.164174e-09
5.350000e+01	5.500000e+01	4.508553e-06	1.246000e-09	1.246000e-09
5.500000e+01	5.650000e+01	5.306694e-06	1.351797e-09	1.351797e-09
5.650000e+01	5.800000e+01	6.274984e-06	1.469961e-09	1.469961e-09
5.800000e+01	5.950000e+01	7.392307e-06	1.595474e-09	1.595474e-09
5.950000e+01	6.100000e+01	8.667067e-06	1.727570e-09	1.727570e-09
6.100000e+01	6.250000e+01	9.873000e-06	1.843844e-09	1.843844e-09
6.250000e+01	6.400000e+01	1.021177e-05	1.875211e-09	1.875211e-09
6.400000e+01	6.550000e+01	1.037335e-05	1.889988e-09	1.889988e-09
6.550000e+01	6.700000e+01	1.066436e-05	1.916315e-09	1.916315e-09
6.700000e+01	6.850000e+01	1.098259e-05	1.944697e-09	1.944697e-09
6.850000e+01	7.000000e+01	1.133703e-05	1.975828e-09	1.975828e-09
7.000000e+01	7.150000e+01	1.197562e-05	2.030713e-09	2.030713e-09
7.150000e+01	7.300000e+01	1.268199e-05	2.089745e-09	2.089745e-09
7.300000e+01	7.450000e+01	1.328603e-05	2.138932e-09	2.138932e-09
7.450000e+01	7.600000e+01	1.419640e-05	2.211000e-09	2.211000e-09
7.600000e+01	7.750000e+01	1.498107e-05	2.271282e-09	2.271282e-09
7.750000e+01	7.900000e+01	1.583160e-05	2.334866e-09	2.334866e-09
7.900000e+01	8.050000e+01	1.660676e-05	2.391344e-09	2.391344e-09
8.050000e+01	8.200000e+01	1.787769e-05	2.481163e-09	2.481163e-09
8.200000e+01	8.350000e+01	1.906152e-05	2.561995e-09	2.561995e-09
8.350000e+01	8.500000e+01	2.028409e-05	2.642879e-09	2.642879e-09
8.500000e+01	8.650000e+01	2.194273e-05	2.748811e-09	2.748811e-09
8.650000e+01	8.800000e+01	2.768777e-05	3.087760e-09	3.087760e-09
8.800000e+01	8.950000e+01	4.202707e-05	3.804207e-09	3.804207e-09
8.950000e+01	9.100000e+01	7.289813e-05	5.010232e-09	5.010232e-09
9.100000e+01	9.250000e+01	7.406113e-05	5.050040e-09	5.050040e-09
9.250000e+01	9.400000e+01	2.535650e-05	2.954910e-09	2.954910e-09
9.400000e+01	9.550000e+01	1.140097e-05	1.981392e-09	1.981392e-09
9.550000e+01	9.700000e+01	6.978660e-06	1.550192e-09	1.550192e-09
9.700000e+01	9.850000e+01	4.444771e-06	1.237156e-09	1.237156e-09
9.850000e+01	1.000000e+02	2.796851e-06	9.813732e-10	9.813732e-10
1.000000e+02	1.015000e+02	1.634278e-06	7.501748e-10	7.501748e-10
1.015000e+02	1.030000e+02	8.537033e-07	5.421920e-10	5.421920e-10
1.030000e+02	1.045000e+02	4.664462e-07	4.007747e-10	4.007747e-10
1.045000e+02	1.060000e+02	3.656435e-07	3.548367e-10	3.548367e-10
1.060000e+02	1.075000e+02	3.453568e-07	3.448527e-10	3.448527e-10
1.075000e+02	1.090000e+02	3.318325e-07	3.380329e-10	3.380329e-10
1.090000e+02	1.105000e+02	3.229772e-07	3.334921e-10	3.334921e-10
1.105000e+02	1.120000e+02	3.165778e-07	3.301717e-10	3.301717e-10
1.120000e+02	1.135000e+02	3.122418e-07	3.279028e-10	3.279028e-10
1.135000e+02	1.150000e+02	3.102790e-07	3.268705e-10	3.268705e-10
1.150000e+02	1.165000e+02	3.109487e-07	3.272231e-10	3.272231e-10
1.165000e+02	1.180000e+02	3.108975e-07	3.271961e-10	3.271961e-10
1.180000e+02	1.195000e+02	3.123337e-07	3.279510e-10	3.279510e-10
1.195000e+02	1.210000e+02	3.156447e-07	3.296847e-10	3.296847e-10
1.210000e+02	1.225000e+02	3.179735e-07	3.308986e-10	3.308986e-10
1.225000e+02	1.240000e+02	3.213178e-07	3.326343e-10	3.326343e-10
1.240000e+02	1.255000e+02	3.256473e-07	3.348677e-10	3.348677e-10
1.255000e+02	1.270000e+02	3.288969e-07	3.365344e-10	3.365344e-10
1.270000e+02	1.285000e+02	3.334788e-07	3.388705e-10	3.388705e-10
1.285000e+02	1.300000e+02	3.384919e-07	3.414080e-10	3.414080e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__NTrials]
ScaledBy=9.97873779446570390e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.750299e-04	1.582867e-07	1.582867e-07
4.150000e+01	4.300000e+01	4.002427e-04	1.635193e-07	1.635193e-07
4.300000e+01	4.450000e+01	4.360594e-04	1.706776e-07	1.706776e-07
4.450000e+01	4.600000e+01	4.769235e-04	1.784939e-07	1.784939e-07
4.600000e+01	4.750000e+01	5.237627e-04	1.870592e-07	1.870592e-07
4.750000e+01	4.900000e+01	5.744510e-04	1.958979e-07	1.958979e-07
4.900000e+01	5.050000e+01	6.234757e-04	2.040960e-07	2.040960e-07
5.050000e+01	5.200000e+01	6.883987e-04	2.144514e-07	2.144514e-07
5.200000e+01	5.350000e+01	7.619967e-04	2.256310e-07	2.256310e-07
5.350000e+01	5.500000e+01	8.728767e-04	2.414895e-07	2.414895e-07
5.500000e+01	5.650000e+01	1.027399e-03	2.619933e-07	2.619933e-07
5.650000e+01	5.800000e+01	1.214846e-03	2.848890e-07	2.848890e-07
5.800000e+01	5.950000e+01	1.431173e-03	3.092174e-07	3.092174e-07
5.950000e+01	6.100000e+01	1.677943e-03	3.348111e-07	3.348111e-07
6.100000e+01	6.250000e+01	1.911426e-03	3.573496e-07	3.573496e-07
6.250000e+01	6.400000e+01	1.977025e-03	3.634318e-07	3.634318e-07
6.400000e+01	6.550000e+01	2.008306e-03	3.662959e-07	3.662959e-07
6.550000e+01	6.700000e+01	2.064644e-03	3.713974e-07	3.713974e-07
6.700000e+01	6.850000e+01	2.126267e-03	3.769018e-07	3.769018e-07
6.850000e+01	7.000000e+01	2.194879e-03	3.829329e-07	3.829329e-07
7.000000e+01	7.150000e+01	2.318486e-03	3.935636e-07	3.935636e-07
7.150000e+01	7.300000e+01	2.455277e-03	4.050134e-07	4.050134e-07
7.300000e+01	7.450000e+01	2.572193e-03	4.145399e-07	4.145399e-07
7.450000e+01	7.600000e+01	2.748468e-03	4.285127e-07	4.285127e-07
7.600000e+01	7.750000e+01	2.900392e-03	4.401978e-07	4.401978e-07
7.750000e+01	7.900000e+01	3.065089e-03	4.525284e-07	4.525284e-07
7.900000e+01	8.050000e+01	3.215093e-03	4.634589e-07	4.634589e-07
8.050000e+01	8.200000e+01	3.461166e-03	4.808707e-07	4.808707e-07
8.200000e+01	8.350000e+01	3.690328e-03	4.965301e-07	4.965301e-07
8.350000e+01	8.500000e+01	3.927061e-03	5.122148e-07	5.122148e-07
8.500000e+01	8.650000e+01	4.248173e-03	5.327444e-07	5.327444e-07
8.650000e+01	8.800000e+01	5.360417e-03	5.984337e-07	5.984337e-07
8.800000e+01	8.950000e+01	8.136520e-03	7.372839e-07	7.372839e-07
8.950000e+01	9.100000e+01	1.411323e-02	9.710221e-07	9.710221e-07
9.100000e+01	9.250000e+01	1.433834e-02	9.787321e-07	9.787321e-07
9.250000e+01	9.400000e+01	4.909053e-03	5.726816e-07	5.726816e-07
9.400000e+01	9.550000e+01	2.207282e-03	3.840174e-07	3.840174e-07
9.550000e+01	9.700000e+01	1.351081e-03	3.004384e-07	3.004384e-07
9.700000e+01	9.850000e+01	8.605333e-04	2.397772e-07	2.397772e-07
9.850000e+01	1.000000e+02	5.414768e-04	1.901986e-07	1.901986e-07
1.000000e+02	1.015000e+02	3.163943e-04	1.453862e-07	1.453862e-07
1.015000e+02	1.030000e+02	1.652875e-04	1.050895e-07	1.050895e-07
1.030000e+02	1.045000e+02	9.030213e-05	7.766979e-08	7.766979e-08
1.045000e+02	1.060000e+02	7.078693e-05	6.876663e-08	6.876663e-08
1.060000e+02	1.075000e+02	6.685993e-05	6.683263e-08	6.683263e-08
1.075000e+02	1.090000e+02	6.424544e-05	6.551651e-08	6.551651e-08
1.090000e+02	1.105000e+02	6.253023e-05	6.463566e-08	6.463566e-08
1.105000e+02	1.120000e+02	6.129087e-05	6.399102e-08	6.399102e-08
1.120000e+02	1.135000e+02	6.045399e-05	6.355536e-08	6.355536e-08
1.135000e+02	1.150000e+02	6.006854e-05	6.334668e-08	6.334668e-08
1.150000e+02	1.165000e+02	6.020505e-05	6.342592e-08	6.342592e-08
1.165000e+02	1.180000e+02	6.019275e-05	6.341681e-08	6.341681e-08
1.180000e+02	1.195000e+02	6.047321e-05	6.356702e-08	6.356702e-08
1.195000e+02	1.210000e+02	6.110480e-05	6.388841e-08	6.388841e-08
1.210000e+02	1.225000e+02	6.156196e-05	6.413358e-08	6.413358e-08
1.225000e+02	1.240000e+02	6.220486e-05	6.446272e-08	6.446272e-08
1.240000e+02	1.255000e+02	6.304114e-05	6.489232e-08	6.489232e-08
1.255000e+02	1.270000e+02	6.366914e-05	6.521376e-08	6.521376e-08
1.270000e+02	1.285000e+02	6.456064e-05	6.567330e-08	6.567330e-08
1.285000e+02	1.300000e+02	6.552917e-05	6.616223e-08	6.616223e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv[EXTRA__MEWeight]
ScaledBy=9.97874494922839072e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	4.525491e-05	4.426280e-05	4.426280e-05
4.150000e+01	4.300000e+01	1.772172e-07	7.449949e-08	7.449949e-08
4.300000e+01	4.450000e+01	3.286137e-07	1.347082e-07	1.347082e-07
4.450000e+01	4.600000e+01	4.867305e-07	1.765777e-07	1.765777e-07
4.600000e+01	4.750000e+01	1.090909e-05	8.052517e-06	8.052517e-06
4.750000e+01	4.900000e+01	3.576391e-07	1.042090e-07	1.042090e-07
4.900000e+01	5.050000e+01	9.504600e+00	9.504600e+00	9.504600e+00
5.050000e+01	5.200000e+01	2.782119e-07	7.040262e-08	7.040262e-08
5.200000e+01	5.350000e+01	8.453040e-07	2.469521e-07	2.469521e-07
5.350000e+01	5.500000e+01	4.588801e-07	1.137541e-07	1.137541e-07
5.500000e+01	5.650000e+01	3.534677e-07	5.353398e-08	5.353398e-08
5.650000e+01	5.800000e+01	5.746194e-07	1.762083e-07	1.762083e-07
5.800000e+01	5.950000e+01	2.179995e-06	1.095686e-06	1.095686e-06
5.950000e+01	6.100000e+01	1.831025e-06	8.372176e-07	8.372176e-07
6.100000e+01	6.250000e+01	1.225297e-06	2.129652e-07	2.129652e-07
6.250000e+01	6.400000e+01	2.057905e-06	8.008038e-07	8.008038e-07
6.400000e+01	6.550000e+01	4.110870e-06	1.973599e-06	1.973599e-06
6.550000e+01	6.700000e+01	2.059589e-06	3.527424e-07	3.527424e-07
6.700000e+01	6.850000e+01	3.517303e-06	8.775757e-07	8.775757e-07
6.850000e+01	7.000000e+01	2.495378e-06	4.448543e-07	4.448543e-07
7.000000e+01	7.150000e+01	3.746420e-06	8.848859e-07	8.848859e-07
7.150000e+01	7.300000e+01	3.493047e-06	4.742428e-07	4.742428e-07
7.300000e+01	7.450000e+01	5.198178e-06	7.771761e-07	7.771761e-07
7.450000e+01	7.600000e+01	8.931307e-06	1.995025e-06	1.995025e-06
7.600000e+01	7.750000e+01	5.615834e-06	4.656189e-07	4.656189e-07
7.750000e+01	7.900000e+01	1.323488e-05	1.930502e-06	1.930502e-06
7.900000e+01	8.050000e+01	1.676327e-05	2.334764e-06	2.334764e-06
8.050000e+01	8.200000e+01	3.006929e-05	2.926859e-06	2.926859e-06
8.200000e+01	8.350000e+01	4.883489e-05	3.435133e-06	3.435133e-06
8.350000e+01	8.500000e+01	9.225873e-05	6.230645e-06	6.230645e-06
8.500000e+01	8.650000e+01	1.725143e-04	1.268212e-05	1.268212e-05
8.650000e+01	8.800000e+01	4.611682e-04	3.932295e-05	3.932295e-05
8.800000e+01	8.950000e+01	1.769909e-03	9.109873e-05	9.109873e-05
8.950000e+01	9.100000e+01	1.016328e-02	3.582510e-04	3.582510e-04
9.100000e+01	9.250000e+01	1.557928e-02	4.779860e-04	4.779860e-04
9.250000e+01	9.400000e+01	8.655573e-04	5.476104e-05	5.476104e-05
9.400000e+01	9.550000e+01	6.524347e-05	6.665680e-06	6.665680e-06
9.550000e+01	9.700000e+01	1.378743e-05	2.264026e-06	2.264026e-06
9.700000e+01	9.850000e+01	2.669984e-06	3.767833e-07	3.767833e-07
9.850000e+01	1.000000e+02	5.860021e-07	1.752150e-07	1.752150e-07
1.000000e+02	1.015000e+02	1.403996e-07	3.152247e-08	3.152247e-08
1.015000e+02	1.030000e+02	5.079284e-08	2.100017e-08	2.100017e-08
1.030000e+02	1.045000e+02	9.862767e-10	4.412962e-10	4.412962e-10
1.045000e+02	1.060000e+02	8.684773e-11	3.005610e-12	3.005610e-12
1.060000e+02	1.075000e+02	9.256020e-11	1.242917e-11	1.242917e-11
1.075000e+02	1.090000e+02	6.970827e-11	3.579639e-12	3.579639e-12
1.090000e+02	1.105000e+02	9.239313e-11	2.625292e-11	2.625292e-11
1.105000e+02	1.120000e+02	5.112875e-11	9.705428e-13	9.705428e-13
1.120000e+02	1.135000e+02	4.798778e-11	8.217699e-13	8.217699e-13
1.135000e+02	1.150000e+02	4.401873e-11	7.642219e-13	7.642219e-13
1.150000e+02	1.165000e+02	4.061802e-11	7.399039e-13	7.399039e-13
1.165000e+02	1.180000e+02	3.844965e-11	7.179567e-13	7.179567e-13
1.180000e+02	1.195000e+02	3.725093e-11	7.074665e-13	7.074665e-13
1.195000e+02	1.210000e+02	3.469848e-11	6.845592e-13	6.845592e-13
1.210000e+02	1.225000e+02	3.179347e-11	6.564476e-13	6.564476e-13
1.225000e+02	1.240000e+02	3.127036e-11	6.475304e-13	6.475304e-13
1.240000e+02	1.255000e+02	3.051812e-11	6.343587e-13	6.343587e-13
1.255000e+02	1.270000e+02	2.898057e-11	6.205883e-13	6.205883e-13
1.270000e+02	1.285000e+02	2.579255e-11	5.730859e-13	5.730859e-13
1.285000e+02	1.300000e+02	2.617337e-11	5.967398e-13	5.967398e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_1_m_inv
ScaledBy=9.97867230357762211e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.150000e+01	3.886906e-07	4.886537e-09	4.886537e-09
4.150000e+01	4.300000e+01	4.450057e-07	4.067625e-09	4.067625e-09
4.300000e+01	4.450000e+01	5.173207e-07	6.170968e-09	6.170968e-09
4.450000e+01	4.600000e+01	9.417520e-07	3.609633e-07	3.609633e-07
4.600000e+01	4.750000e+01	6.671307e-07	5.031950e-09	5.031950e-09
4.750000e+01	4.900000e+01	7.655287e-07	5.492530e-09	5.492530e-09
4.900000e+01	5.050000e+01	8.393853e-07	2.253029e-08	2.253029e-08
5.050000e+01	5.200000e+01	9.828087e-07	4.976189e-09	4.976189e-09
5.200000e+01	5.350000e+01	1.123699e-06	4.493122e-09	4.493122e-09
5.350000e+01	5.500000e+01	1.266831e-06	9.072525e-09	9.072525e-09
5.500000e+01	5.650000e+01	1.437411e-06	6.167019e-09	6.167019e-09
5.650000e+01	5.800000e+01	1.623763e-06	6.336359e-09	6.336359e-09
5.800000e+01	5.950000e+01	1.821703e-06	2.678886e-08	2.678886e-08
5.950000e+01	6.100000e+01	2.032431e-06	6.097004e-09	6.097004e-09
6.100000e+01	6.250000e+01	2.197618e-06	5.025236e-09	5.025236e-09
6.250000e+01	6.400000e+01	2.246467e-06	5.953741e-09	5.953741e-09
6.400000e+01	6.550000e+01	2.224780e-06	2.213307e-08	2.213307e-08
6.550000e+01	6.700000e+01	2.236180e-06	5.367492e-09	5.367492e-09
6.700000e+01	6.850000e+01	2.242289e-06	4.826166e-09	4.826166e-09
6.850000e+01	7.000000e+01	2.252589e-06	4.856289e-09	4.856289e-09
7.000000e+01	7.150000e+01	2.269967e-06	4.927206e-09	4.927206e-09
7.150000e+01	7.300000e+01	2.309377e-06	4.367181e-09	4.367181e-09
7.300000e+01	7.450000e+01	2.369781e-06	4.638791e-09	4.638791e-09
7.450000e+01	7.600000e+01	2.442251e-06	4.169469e-09	4.169469e-09
7.600000e+01	7.750000e+01	2.548069e-06	4.766388e-09	4.766388e-09
7.750000e+01	7.900000e+01	2.696731e-06	5.389980e-09	5.389980e-09
7.900000e+01	8.050000e+01	3.077298e-06	1.796831e-07	1.796831e-07
8.050000e+01	8.200000e+01	3.184965e-06	5.771440e-09	5.771440e-09
8.200000e+01	8.350000e+01	3.617625e-06	6.491124e-09	6.491124e-09
8.350000e+01	8.500000e+01	4.305433e-06	8.954626e-09	8.954626e-09
8.500000e+01	8.650000e+01	5.498261e-06	1.040779e-08	1.040779e-08
8.650000e+01	8.800000e+01	7.852673e-06	1.155445e-08	1.155445e-08
8.800000e+01	8.950000e+01	1.384149e-05	1.795655e-08	1.795655e-08
8.950000e+01	9.100000e+01	3.160533e-05	2.931847e-08	2.931847e-08
9.100000e+01	9.250000e+01	3.380054e-05	2.876074e-08	2.876074e-08
9.250000e+01	9.400000e+01	1.065941e-05	2.086302e-08	2.086302e-08
9.400000e+01	9.550000e+01	3.629185e-06	2.963141e-08	2.963141e-08
9.550000e+01	9.700000e+01	1.585205e-06	1.423495e-08	1.423495e-08
9.700000e+01	9.850000e+01	8.481493e-07	1.597667e-08	1.597667e-08
9.850000e+01	1.000000e+02	5.229834e-07	1.744783e-08	1.744783e-08
1.000000e+02	1.015000e+02	3.102210e-07	7.967877e-09	7.967877e-09
1.015000e+02	1.030000e+02	2.213709e-07	1.547567e-08	1.547567e-08
1.030000e+02	1.045000e+02	1.772459e-07	3.818733e-09	3.818733e-09
1.045000e+02	1.060000e+02	1.364054e-07	4.452642e-09	4.452642e-09
1.060000e+02	1.075000e+02	1.159703e-07	6.563058e-09	6.563058e-09
1.075000e+02	1.090000e+02	8.826067e-08	7.348379e-09	7.348379e-09
1.090000e+02	1.105000e+02	7.586993e-08	3.011142e-09	3.011142e-09
1.105000e+02	1.120000e+02	6.439381e-08	4.972740e-09	4.972740e-09
1.120000e+02	1.135000e+02	5.823271e-08	2.745881e-09	2.745881e-09
1.135000e+02	1.150000e+02	4.979863e-08	2.048616e-09	2.048616e-09
1.150000e+02	1.165000e+02	4.700399e-08	5.062077e-09	5.062077e-09
1.165000e+02	1.180000e+02	3.561710e-08	3.556294e-09	3.556294e-09
1.180000e+02	1.195000e+02	2.717428e-08	2.871440e-09	2.871440e-09
1.195000e+02	1.210000e+02	3.447349e-08	5.982502e-09	5.982502e-09
1.210000e+02	1.225000e+02	2.267359e-08	1.704810e-09	1.704810e-09
1.225000e+02	1.240000e+02	2.550640e-08	1.519540e-09	1.519540e-09
1.240000e+02	1.255000e+02	2.331907e-08	1.385690e-09	1.385690e-09
1.255000e+02	1.270000e+02	1.916283e-08	3.031530e-09	3.031530e-09
1.270000e+02	1.285000e+02	1.781589e-08	3.020331e-09	3.020331e-09
1.285000e+02	1.300000e+02	1.199289e-08	3.982270e-09	3.982270e-09
# END HISTO1D



==> img/plots/gg4l-MCATNLOchapter/dressed/Z_2_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.4
LegendTitle=\textbf{Dressed leptons, $\Delta R = 0.1$}
XLabel=$m_{\ell^+ \ell^-}^\text{2}$ [GeV]
YLabel=d$\sigma/$d$m_{\ell^+ \ell^-}^\text{2}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.801
RatioPlotYMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	3.387332e-06	2.075636e-09	2.075636e-09
1.150000e+01	1.300000e+01	3.612287e-06	2.143451e-09	2.143451e-09
1.300000e+01	1.450000e+01	4.165428e-06	2.301718e-09	2.301718e-09
1.450000e+01	1.600000e+01	4.693285e-06	2.443210e-09	2.443210e-09
1.600000e+01	1.750000e+01	5.572594e-06	2.662264e-09	2.662264e-09
1.750000e+01	1.900000e+01	6.063335e-06	2.777014e-09	2.777014e-09
1.900000e+01	2.050000e+01	6.755720e-06	2.931286e-09	2.931286e-09
2.050000e+01	2.200000e+01	7.988280e-06	3.187492e-09	3.187492e-09
2.200000e+01	2.350000e+01	9.903927e-06	3.549164e-09	3.549164e-09
2.350000e+01	2.500000e+01	1.203452e-05	3.912341e-09	3.912341e-09
2.500000e+01	2.650000e+01	1.399051e-05	4.218316e-09	4.218316e-09
2.650000e+01	2.800000e+01	1.616794e-05	4.534712e-09	4.534712e-09
2.800000e+01	2.950000e+01	1.807395e-05	4.794561e-09	4.794561e-09
2.950000e+01	3.100000e+01	1.996913e-05	5.039668e-09	5.039668e-09
3.100000e+01	3.250000e+01	1.904747e-05	4.921994e-09	4.921994e-09
3.250000e+01	3.400000e+01	1.465820e-05	4.317801e-09	4.317801e-09
3.400000e+01	3.550000e+01	8.686927e-06	3.323957e-09	3.323957e-09
3.550000e+01	3.700000e+01	6.261577e-06	2.822047e-09	2.822047e-09
3.700000e+01	3.850000e+01	5.338282e-06	2.605692e-09	2.605692e-09
3.850000e+01	4.000000e+01	4.789808e-06	2.468206e-09	2.468206e-09
4.000000e+01	4.150000e+01	4.616792e-06	2.423218e-09	2.423218e-09
4.150000e+01	4.300000e+01	4.431752e-06	2.374161e-09	2.374161e-09
4.300000e+01	4.450000e+01	4.389214e-06	2.362739e-09	2.362739e-09
4.450000e+01	4.600000e+01	4.315427e-06	2.342795e-09	2.342795e-09
4.600000e+01	4.750000e+01	4.272287e-06	2.331055e-09	2.331055e-09
4.750000e+01	4.900000e+01	4.199171e-06	2.311022e-09	2.311022e-09
4.900000e+01	5.050000e+01	4.177718e-06	2.305111e-09	2.305111e-09
5.050000e+01	5.200000e+01	4.084006e-06	2.279111e-09	2.279111e-09
5.200000e+01	5.350000e+01	3.996280e-06	2.254501e-09	2.254501e-09
5.350000e+01	5.500000e+01	3.757140e-06	2.186005e-09	2.186005e-09
5.500000e+01	5.650000e+01	3.367004e-06	2.069399e-09	2.069399e-09
5.650000e+01	5.800000e+01	2.827247e-06	1.896288e-09	1.896288e-09
5.800000e+01	5.950000e+01	2.162578e-06	1.658472e-09	1.658472e-09
5.950000e+01	6.100000e+01	1.451883e-06	1.358902e-09	1.358902e-09
6.100000e+01	6.250000e+01	7.678833e-07	9.882573e-10	9.882573e-10
6.250000e+01	6.400000e+01	5.328028e-07	8.232005e-10	8.232005e-10
6.400000e+01	6.550000e+01	5.230844e-07	8.156582e-10	8.156582e-10
6.550000e+01	6.700000e+01	5.479330e-07	8.348070e-10	8.348070e-10
6.700000e+01	6.850000e+01	6.047821e-07	8.770448e-10	8.770448e-10
6.850000e+01	7.000000e+01	6.187383e-07	8.871067e-10	8.871067e-10
7.000000e+01	7.150000e+01	6.299245e-07	8.950898e-10	8.950898e-10
7.150000e+01	7.300000e+01	6.491209e-07	9.086261e-10	9.086261e-10
7.300000e+01	7.450000e+01	6.760620e-07	9.272900e-10	9.272900e-10
7.450000e+01	7.600000e+01	6.969573e-07	9.415111e-10	9.415111e-10
7.600000e+01	7.750000e+01	7.339833e-07	9.661962e-10	9.661962e-10
7.750000e+01	7.900000e+01	7.776453e-07	9.945190e-10	9.945190e-10
7.900000e+01	8.050000e+01	8.468707e-07	1.037841e-09	1.037841e-09
8.050000e+01	8.200000e+01	9.380173e-07	1.092265e-09	1.092265e-09
8.200000e+01	8.350000e+01	1.092333e-06	1.178691e-09	1.178691e-09
8.350000e+01	8.500000e+01	1.356186e-06	1.313354e-09	1.313354e-09
8.500000e+01	8.650000e+01	1.743854e-06	1.489283e-09	1.489283e-09
8.650000e+01	8.800000e+01	2.568071e-06	1.807282e-09	1.807282e-09
8.800000e+01	8.950000e+01	4.520659e-06	2.397856e-09	2.397856e-09
8.950000e+01	9.100000e+01	9.097753e-06	3.401649e-09	3.401649e-09
9.100000e+01	9.250000e+01	5.077856e-06	2.541339e-09	2.541339e-09
9.250000e+01	9.400000e+01	8.550120e-07	1.042818e-09	1.042818e-09
9.400000e+01	9.550000e+01	3.887018e-07	7.031219e-10	7.031219e-10
9.550000e+01	9.700000e+01	3.156757e-07	6.336406e-10	6.336406e-10
9.700000e+01	9.850000e+01	2.936456e-07	6.111307e-10	6.111307e-10
9.850000e+01	1.000000e+02	2.846000e-07	6.016443e-10	6.016443e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	1.775573e-03	1.091719e-06	1.091719e-06
1.150000e+01	1.300000e+01	1.893367e-03	1.127268e-06	1.127268e-06
1.300000e+01	1.450000e+01	2.183451e-03	1.210639e-06	1.210639e-06
1.450000e+01	1.600000e+01	2.459990e-03	1.284948e-06	1.284948e-06
1.600000e+01	1.750000e+01	2.920925e-03	1.400174e-06	1.400174e-06
1.750000e+01	1.900000e+01	3.178129e-03	1.460510e-06	1.460510e-06
1.900000e+01	2.050000e+01	3.541129e-03	1.541702e-06	1.541702e-06
2.050000e+01	2.200000e+01	4.187235e-03	1.676481e-06	1.676481e-06
2.200000e+01	2.350000e+01	5.191217e-03	1.866619e-06	1.866619e-06
2.350000e+01	2.500000e+01	6.308147e-03	2.057711e-06	2.057711e-06
2.500000e+01	2.650000e+01	7.333333e-03	2.218597e-06	2.218597e-06
2.650000e+01	2.800000e+01	8.474547e-03	2.384956e-06	2.384956e-06
2.800000e+01	2.950000e+01	9.473693e-03	2.521660e-06	2.521660e-06
2.950000e+01	3.100000e+01	1.046693e-02	2.650517e-06	2.650517e-06
3.100000e+01	3.250000e+01	9.983907e-03	2.588647e-06	2.588647e-06
3.250000e+01	3.400000e+01	7.683227e-03	2.270882e-06	2.270882e-06
3.400000e+01	3.550000e+01	4.553353e-03	1.748193e-06	1.748193e-06
3.550000e+01	3.700000e+01	3.282152e-03	1.484275e-06	1.484275e-06
3.700000e+01	3.850000e+01	2.798036e-03	1.370368e-06	1.370368e-06
3.850000e+01	4.000000e+01	2.510433e-03	1.297967e-06	1.297967e-06
4.000000e+01	4.150000e+01	2.419919e-03	1.274445e-06	1.274445e-06
4.150000e+01	4.300000e+01	2.322894e-03	1.248613e-06	1.248613e-06
4.300000e+01	4.450000e+01	2.300633e-03	1.242646e-06	1.242646e-06
4.450000e+01	4.600000e+01	2.262061e-03	1.232233e-06	1.232233e-06
4.600000e+01	4.750000e+01	2.239157e-03	1.225825e-06	1.225825e-06
4.750000e+01	4.900000e+01	2.201148e-03	1.215533e-06	1.215533e-06
4.900000e+01	5.050000e+01	2.189787e-03	1.212333e-06	1.212333e-06
5.050000e+01	5.200000e+01	2.140793e-03	1.198762e-06	1.198762e-06
5.200000e+01	5.350000e+01	2.094564e-03	1.185610e-06	1.185610e-06
5.350000e+01	5.500000e+01	1.969294e-03	1.149657e-06	1.149657e-06
5.500000e+01	5.650000e+01	1.764853e-03	1.088374e-06	1.088374e-06
5.650000e+01	5.800000e+01	1.481906e-03	9.972948e-07	9.972948e-07
5.800000e+01	5.950000e+01	1.133591e-03	8.723091e-07	8.723091e-07
5.950000e+01	6.100000e+01	7.609313e-04	7.145743e-07	7.145743e-07
6.100000e+01	6.250000e+01	4.024767e-04	5.197240e-07	5.197240e-07
6.250000e+01	6.400000e+01	2.792888e-04	4.329825e-07	4.329825e-07
6.400000e+01	6.550000e+01	2.741665e-04	4.289519e-07	4.289519e-07
6.550000e+01	6.700000e+01	2.871993e-04	4.390384e-07	4.390384e-07
6.700000e+01	6.850000e+01	3.170162e-04	4.613122e-07	4.613122e-07
6.850000e+01	7.000000e+01	3.243004e-04	4.665228e-07	4.665228e-07
7.000000e+01	7.150000e+01	3.302497e-04	4.709112e-07	4.709112e-07
7.150000e+01	7.300000e+01	3.402732e-04	4.779373e-07	4.779373e-07
7.300000e+01	7.450000e+01	3.543477e-04	4.876541e-07	4.876541e-07
7.450000e+01	7.600000e+01	3.653789e-04	4.952982e-07	4.952982e-07
7.600000e+01	7.750000e+01	3.847333e-04	5.081731e-07	5.081731e-07
7.750000e+01	7.900000e+01	4.076844e-04	5.231993e-07	5.231993e-07
7.900000e+01	8.050000e+01	4.439200e-04	5.458831e-07	5.458831e-07
8.050000e+01	8.200000e+01	4.916537e-04	5.744318e-07	5.744318e-07
8.200000e+01	8.350000e+01	5.726077e-04	6.200041e-07	6.200041e-07
8.350000e+01	8.500000e+01	7.108387e-04	6.907088e-07	6.907088e-07
8.500000e+01	8.650000e+01	9.141233e-04	7.833532e-07	7.833532e-07
8.650000e+01	8.800000e+01	1.346235e-03	9.506748e-07	9.506748e-07
8.800000e+01	8.950000e+01	2.369595e-03	1.261155e-06	1.261155e-06
8.950000e+01	9.100000e+01	4.768770e-03	1.789112e-06	1.789112e-06
9.100000e+01	9.250000e+01	2.661525e-03	1.336519e-06	1.336519e-06
9.250000e+01	9.400000e+01	4.482014e-04	5.485255e-07	5.485255e-07
9.400000e+01	9.550000e+01	2.037757e-04	3.698888e-07	3.698888e-07
9.550000e+01	9.700000e+01	1.654457e-04	3.331908e-07	3.331908e-07
9.700000e+01	9.850000e+01	1.539324e-04	3.214587e-07	3.214587e-07
9.850000e+01	1.000000e+02	1.491617e-04	3.163839e-07	3.163839e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	4.155995e-10	6.665510e-13	6.665510e-13
1.150000e+01	1.300000e+01	4.907526e-10	6.794841e-13	6.794841e-13
1.300000e+01	1.450000e+01	5.703970e-10	7.571399e-13	7.571399e-13
1.450000e+01	1.600000e+01	6.905887e-10	7.900425e-13	7.900425e-13
1.600000e+01	1.750000e+01	8.402213e-10	8.785910e-13	8.785910e-13
1.750000e+01	1.900000e+01	9.415073e-10	9.320277e-13	9.320277e-13
1.900000e+01	2.050000e+01	1.107772e-09	1.056179e-12	1.056179e-12
2.050000e+01	2.200000e+01	1.373335e-09	1.151836e-12	1.151836e-12
2.200000e+01	2.350000e+01	1.767239e-09	1.348376e-12	1.348376e-12
2.350000e+01	2.500000e+01	2.189315e-09	1.488125e-12	1.488125e-12
2.500000e+01	2.650000e+01	2.824742e-09	1.742471e-12	1.742471e-12
2.650000e+01	2.800000e+01	3.550883e-09	1.989474e-12	1.989474e-12
2.800000e+01	2.950000e+01	4.453845e-09	2.273509e-12	2.273509e-12
2.950000e+01	3.100000e+01	5.662939e-09	2.631398e-12	2.631398e-12
3.100000e+01	3.250000e+01	6.175085e-09	2.883069e-12	2.883069e-12
3.250000e+01	3.400000e+01	4.515722e-09	2.541033e-12	2.541033e-12
3.400000e+01	3.550000e+01	1.237683e-09	1.079388e-12	1.079388e-12
3.550000e+01	3.700000e+01	3.061653e-10	4.296996e-13	4.296996e-13
3.700000e+01	3.850000e+01	1.429631e-10	5.022557e-13	5.022557e-13
3.850000e+01	4.000000e+01	9.013787e-11	6.982566e-13	6.982566e-13
4.000000e+01	4.150000e+01	6.768893e-11	4.355059e-13	4.355059e-13
4.150000e+01	4.300000e+01	5.561609e-11	5.488383e-13	5.488383e-13
4.300000e+01	4.450000e+01	4.928493e-11	5.790197e-13	5.790197e-13
4.450000e+01	4.600000e+01	4.313599e-11	4.529270e-13	4.529270e-13
4.600000e+01	4.750000e+01	3.945834e-11	5.840317e-13	5.840317e-13
4.750000e+01	4.900000e+01	3.720836e-11	5.655632e-13	5.655632e-13
4.900000e+01	5.050000e+01	3.667289e-11	6.416551e-13	6.416551e-13
5.050000e+01	5.200000e+01	3.457693e-11	5.398309e-13	5.398309e-13
5.200000e+01	5.350000e+01	3.436595e-11	7.328262e-13	7.328262e-13
5.350000e+01	5.500000e+01	3.319459e-11	7.326166e-13	7.326166e-13
5.500000e+01	5.650000e+01	3.058431e-11	7.898861e-13	7.898861e-13
5.650000e+01	5.800000e+01	2.903469e-11	8.475691e-13	8.475691e-13
5.800000e+01	5.950000e+01	2.341177e-11	8.469149e-13	8.469149e-13
5.950000e+01	6.100000e+01	1.907198e-11	8.366351e-13	8.366351e-13
6.100000e+01	6.250000e+01	1.451188e-11	9.625487e-13	9.625487e-13
6.250000e+01	6.400000e+01	1.238515e-11	9.068512e-13	9.068512e-13
6.400000e+01	6.550000e+01	1.358554e-11	1.004034e-12	1.004034e-12
6.550000e+01	6.700000e+01	1.562644e-11	1.117804e-12	1.117804e-12
6.700000e+01	6.850000e+01	1.605189e-11	1.062486e-12	1.062486e-12
6.850000e+01	7.000000e+01	1.896303e-11	1.155526e-12	1.155526e-12
7.000000e+01	7.150000e+01	2.146288e-11	1.322294e-12	1.322294e-12
7.150000e+01	7.300000e+01	2.468732e-11	1.286586e-12	1.286586e-12
7.300000e+01	7.450000e+01	2.864569e-11	1.418185e-12	1.418185e-12
7.450000e+01	7.600000e+01	3.465484e-11	1.489021e-12	1.489021e-12
7.600000e+01	7.750000e+01	3.864273e-11	1.552112e-12	1.552112e-12
7.750000e+01	7.900000e+01	4.842164e-11	1.687630e-12	1.687630e-12
7.900000e+01	8.050000e+01	6.115163e-11	1.763185e-12	1.763185e-12
8.050000e+01	8.200000e+01	8.112733e-11	1.815326e-12	1.815326e-12
8.200000e+01	8.350000e+01	1.260379e-10	2.118045e-12	2.118045e-12
8.350000e+01	8.500000e+01	2.210823e-10	2.478607e-12	2.478607e-12
8.500000e+01	8.650000e+01	4.542761e-10	3.058881e-12	3.058881e-12
8.650000e+01	8.800000e+01	1.289742e-09	4.934639e-12	4.934639e-12
8.800000e+01	8.950000e+01	6.067390e-09	1.487565e-11	1.487565e-11
8.950000e+01	9.100000e+01	3.975004e-08	6.519756e-11	6.519756e-11
9.100000e+01	9.250000e+01	2.102323e-08	4.959725e-11	4.959725e-11
9.250000e+01	9.400000e+01	2.711019e-10	2.077212e-12	2.077212e-12
9.400000e+01	9.550000e+01	5.713301e-12	1.037670e-13	1.037670e-13
9.550000e+01	9.700000e+01	4.013197e-13	1.330027e-14	1.330027e-14
9.700000e+01	9.850000e+01	5.148067e-14	2.808732e-15	2.808732e-15
9.850000e+01	1.000000e+02	9.275887e-15	8.013522e-16	8.013522e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	2.070623e-06	2.242924e-09	2.242924e-09
1.150000e+01	1.300000e+01	2.360290e-06	2.376293e-09	2.376293e-09
1.300000e+01	1.450000e+01	2.652596e-06	2.324873e-09	2.324873e-09
1.450000e+01	1.600000e+01	2.958005e-06	2.385640e-09	2.385640e-09
1.600000e+01	1.750000e+01	3.299538e-06	2.427158e-09	2.427158e-09
1.750000e+01	1.900000e+01	3.677902e-06	2.590525e-09	2.590525e-09
1.900000e+01	2.050000e+01	4.132435e-06	2.825696e-09	2.825696e-09
2.050000e+01	2.200000e+01	4.727503e-06	3.003207e-09	3.003207e-09
2.200000e+01	2.350000e+01	5.479859e-06	3.085269e-09	3.085269e-09
2.350000e+01	2.500000e+01	6.393740e-06	3.222130e-09	3.222130e-09
2.500000e+01	2.650000e+01	7.492820e-06	3.462203e-09	3.462203e-09
2.650000e+01	2.800000e+01	8.787173e-06	3.722010e-09	3.722010e-09
2.800000e+01	2.950000e+01	1.019085e-05	4.030607e-09	4.030607e-09
2.950000e+01	3.100000e+01	1.139272e-05	4.254488e-09	4.254488e-09
3.100000e+01	3.250000e+01	1.123174e-05	4.435597e-09	4.435597e-09
3.250000e+01	3.400000e+01	8.714700e-06	4.050519e-09	4.050519e-09
3.400000e+01	3.550000e+01	5.487541e-06	2.945074e-09	2.945074e-09
3.550000e+01	3.700000e+01	3.958097e-06	2.334297e-09	2.334297e-09
3.700000e+01	3.850000e+01	3.291544e-06	2.105947e-09	2.105947e-09
3.850000e+01	4.000000e+01	2.910996e-06	1.992950e-09	1.992950e-09
4.000000e+01	4.150000e+01	2.653176e-06	1.880243e-09	1.880243e-09
4.150000e+01	4.300000e+01	2.452039e-06	1.787925e-09	1.787925e-09
4.300000e+01	4.450000e+01	2.278301e-06	1.678816e-09	1.678816e-09
4.450000e+01	4.600000e+01	2.125259e-06	1.580146e-09	1.580146e-09
4.600000e+01	4.750000e+01	1.974819e-06	1.469870e-09	1.469870e-09
4.750000e+01	4.900000e+01	1.823565e-06	1.356070e-09	1.356070e-09
4.900000e+01	5.050000e+01	1.670623e-06	1.227198e-09	1.227198e-09
5.050000e+01	5.200000e+01	1.507639e-06	1.089647e-09	1.089647e-09
5.200000e+01	5.350000e+01	1.333652e-06	9.402810e-10	9.402810e-10
5.350000e+01	5.500000e+01	1.153583e-06	8.301009e-10	8.301009e-10
5.500000e+01	5.650000e+01	9.537420e-07	7.390868e-10	7.390868e-10
5.650000e+01	5.800000e+01	7.411213e-07	6.521606e-10	6.521606e-10
5.800000e+01	5.950000e+01	5.244379e-07	5.706983e-10	5.706983e-10
5.950000e+01	6.100000e+01	3.145448e-07	4.888121e-10	4.888121e-10
6.100000e+01	6.250000e+01	1.385060e-07	4.240280e-10	4.240280e-10
6.250000e+01	6.400000e+01	8.897393e-08	4.153240e-10	4.153240e-10
6.400000e+01	6.550000e+01	9.735027e-08	4.344514e-10	4.344514e-10
6.550000e+01	6.700000e+01	1.079947e-07	4.622299e-10	4.622299e-10
6.700000e+01	6.850000e+01	1.185773e-07	4.830566e-10	4.830566e-10
6.850000e+01	7.000000e+01	1.327585e-07	5.109958e-10	5.109958e-10
7.000000e+01	7.150000e+01	1.490816e-07	5.421147e-10	5.421147e-10
7.150000e+01	7.300000e+01	1.675794e-07	5.769738e-10	5.769738e-10
7.300000e+01	7.450000e+01	1.928567e-07	6.207680e-10	6.207680e-10
7.450000e+01	7.600000e+01	2.225825e-07	6.707614e-10	6.707614e-10
7.600000e+01	7.750000e+01	2.615489e-07	7.346340e-10	7.346340e-10
7.750000e+01	7.900000e+01	3.098251e-07	8.025030e-10	8.025030e-10
7.900000e+01	8.050000e+01	3.776558e-07	8.920027e-10	8.920027e-10
8.050000e+01	8.200000e+01	4.748539e-07	1.014901e-09	1.014901e-09
8.200000e+01	8.350000e+01	6.168960e-07	1.163218e-09	1.163218e-09
8.350000e+01	8.500000e+01	8.452313e-07	1.359832e-09	1.359832e-09
8.500000e+01	8.650000e+01	1.240197e-06	1.679156e-09	1.679156e-09
8.650000e+01	8.800000e+01	2.051835e-06	2.210807e-09	2.210807e-09
8.800000e+01	8.950000e+01	4.067089e-06	3.220921e-09	3.220921e-09
8.950000e+01	9.100000e+01	8.755593e-06	4.855397e-09	4.855397e-09
9.100000e+01	9.250000e+01	5.914667e-06	4.476730e-09	4.476730e-09
9.250000e+01	9.400000e+01	9.647380e-07	2.054059e-09	2.054059e-09
9.400000e+01	9.550000e+01	2.207739e-07	1.049656e-09	1.049656e-09
9.550000e+01	9.700000e+01	7.687060e-08	6.041437e-10	6.041437e-10
9.700000e+01	9.850000e+01	3.429996e-08	3.786221e-10	3.786221e-10
9.850000e+01	1.000000e+02	1.862650e-08	2.506785e-10	2.506785e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	3.357197e-06	2.066381e-09	2.066381e-09
1.150000e+01	1.300000e+01	3.560795e-06	2.128117e-09	2.128117e-09
1.300000e+01	1.450000e+01	4.121197e-06	2.289463e-09	2.289463e-09
1.450000e+01	1.600000e+01	4.660177e-06	2.434575e-09	2.434575e-09
1.600000e+01	1.750000e+01	5.543568e-06	2.655319e-09	2.655319e-09
1.750000e+01	1.900000e+01	6.043025e-06	2.772357e-09	2.772357e-09
1.900000e+01	2.050000e+01	6.715053e-06	2.922448e-09	2.922448e-09
2.050000e+01	2.200000e+01	7.947167e-06	3.179276e-09	3.179276e-09
2.200000e+01	2.350000e+01	9.875053e-06	3.543983e-09	3.543983e-09
2.350000e+01	2.500000e+01	1.201885e-05	3.909790e-09	3.909790e-09
2.500000e+01	2.650000e+01	1.398707e-05	4.217793e-09	4.217793e-09
2.650000e+01	2.800000e+01	1.617949e-05	4.536326e-09	4.536326e-09
2.800000e+01	2.950000e+01	1.812176e-05	4.800895e-09	4.800895e-09
2.950000e+01	3.100000e+01	2.005271e-05	5.050199e-09	5.050199e-09
3.100000e+01	3.250000e+01	1.913876e-05	4.933770e-09	4.933770e-09
3.250000e+01	3.400000e+01	1.473620e-05	4.329271e-09	4.329271e-09
3.400000e+01	3.550000e+01	8.699567e-06	3.326371e-09	3.326371e-09
3.550000e+01	3.700000e+01	6.254070e-06	2.820352e-09	2.820352e-09
3.700000e+01	3.850000e+01	5.321480e-06	2.601586e-09	2.601586e-09
3.850000e+01	4.000000e+01	4.757663e-06	2.459908e-09	2.459908e-09
4.000000e+01	4.150000e+01	4.586455e-06	2.415241e-09	2.415241e-09
4.150000e+01	4.300000e+01	4.394372e-06	2.364124e-09	2.364124e-09
4.300000e+01	4.450000e+01	4.344975e-06	2.350799e-09	2.350799e-09
4.450000e+01	4.600000e+01	4.269918e-06	2.330407e-09	2.330407e-09
4.600000e+01	4.750000e+01	4.234741e-06	2.320788e-09	2.320788e-09
4.750000e+01	4.900000e+01	4.163311e-06	2.301131e-09	2.301131e-09
4.900000e+01	5.050000e+01	4.150705e-06	2.297645e-09	2.297645e-09
5.050000e+01	5.200000e+01	4.057981e-06	2.271836e-09	2.271836e-09
5.200000e+01	5.350000e+01	3.995201e-06	2.254194e-09	2.254194e-09
5.350000e+01	5.500000e+01	3.766049e-06	2.188593e-09	2.188593e-09
5.500000e+01	5.650000e+01	3.394584e-06	2.077855e-09	2.077855e-09
5.650000e+01	5.800000e+01	2.883811e-06	1.915161e-09	1.915161e-09
5.800000e+01	5.950000e+01	2.234849e-06	1.685955e-09	1.685955e-09
5.950000e+01	6.100000e+01	1.508184e-06	1.384998e-09	1.384998e-09
6.100000e+01	6.250000e+01	7.996780e-07	1.008508e-09	1.008508e-09
6.250000e+01	6.400000e+01	5.699889e-07	8.514422e-10	8.514422e-10
6.400000e+01	6.550000e+01	5.762720e-07	8.561223e-10	8.561223e-10
6.550000e+01	6.700000e+01	5.751578e-07	8.552941e-10	8.552941e-10
6.700000e+01	6.850000e+01	5.849398e-07	8.625368e-10	8.625368e-10
6.850000e+01	7.000000e+01	6.026341e-07	8.754854e-10	8.754854e-10
7.000000e+01	7.150000e+01	6.163500e-07	8.853923e-10	8.853923e-10
7.150000e+01	7.300000e+01	6.391687e-07	9.016328e-10	9.016328e-10
7.300000e+01	7.450000e+01	6.623028e-07	9.178046e-10	9.178046e-10
7.450000e+01	7.600000e+01	6.880773e-07	9.354932e-10	9.354932e-10
7.600000e+01	7.750000e+01	7.258760e-07	9.608448e-10	9.608448e-10
7.750000e+01	7.900000e+01	7.686287e-07	9.887359e-10	9.887359e-10
7.900000e+01	8.050000e+01	8.362520e-07	1.031313e-09	1.031313e-09
8.050000e+01	8.200000e+01	9.305753e-07	1.087922e-09	1.087922e-09
8.200000e+01	8.350000e+01	1.084389e-06	1.174396e-09	1.174396e-09
8.350000e+01	8.500000e+01	1.350014e-06	1.310361e-09	1.310361e-09
8.500000e+01	8.650000e+01	1.736361e-06	1.486079e-09	1.486079e-09
8.650000e+01	8.800000e+01	2.562814e-06	1.805429e-09	1.805429e-09
8.800000e+01	8.950000e+01	4.514459e-06	2.396210e-09	2.396210e-09
8.950000e+01	9.100000e+01	9.099793e-06	3.402026e-09	3.402026e-09
9.100000e+01	9.250000e+01	5.076680e-06	2.541043e-09	2.541043e-09
9.250000e+01	9.400000e+01	8.525193e-07	1.041296e-09	1.041296e-09
9.400000e+01	9.550000e+01	3.811424e-07	6.962506e-10	6.962506e-10
9.550000e+01	9.700000e+01	3.095588e-07	6.274709e-10	6.274709e-10
9.700000e+01	9.850000e+01	2.861118e-07	6.032397e-10	6.032397e-10
9.850000e+01	1.000000e+02	2.767152e-07	5.932510e-10	5.932510e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	1.759831e-03	1.086905e-06	1.086905e-06
1.150000e+01	1.300000e+01	1.866425e-03	1.119257e-06	1.119257e-06
1.300000e+01	1.450000e+01	2.160306e-03	1.204233e-06	1.204233e-06
1.450000e+01	1.600000e+01	2.442845e-03	1.280554e-06	1.280554e-06
1.600000e+01	1.750000e+01	2.905525e-03	1.396390e-06	1.396390e-06
1.750000e+01	1.900000e+01	3.167665e-03	1.458185e-06	1.458185e-06
1.900000e+01	2.050000e+01	3.519821e-03	1.537067e-06	1.537067e-06
2.050000e+01	2.200000e+01	4.165601e-03	1.672096e-06	1.672096e-06
2.200000e+01	2.350000e+01	5.176251e-03	1.863989e-06	1.863989e-06
2.350000e+01	2.500000e+01	6.299389e-03	2.056104e-06	2.056104e-06
2.500000e+01	2.650000e+01	7.331340e-03	2.218231e-06	2.218231e-06
2.650000e+01	2.800000e+01	8.480847e-03	2.385902e-06	2.385902e-06
2.800000e+01	2.950000e+01	9.498667e-03	2.524956e-06	2.524956e-06
2.950000e+01	3.100000e+01	1.051090e-02	2.656115e-06	2.656115e-06
3.100000e+01	3.250000e+01	1.003137e-02	2.594683e-06	2.594683e-06
3.250000e+01	3.400000e+01	7.724013e-03	2.276870e-06	2.276870e-06
3.400000e+01	3.550000e+01	4.560019e-03	1.749485e-06	1.749485e-06
3.550000e+01	3.700000e+01	3.278219e-03	1.483382e-06	1.483382e-06
3.700000e+01	3.850000e+01	2.789339e-03	1.368288e-06	1.368288e-06
3.850000e+01	4.000000e+01	2.493859e-03	1.293814e-06	1.293814e-06
4.000000e+01	4.150000e+01	2.403971e-03	1.270208e-06	1.270208e-06
4.150000e+01	4.300000e+01	2.303377e-03	1.243396e-06	1.243396e-06
4.300000e+01	4.450000e+01	2.277398e-03	1.236315e-06	1.236315e-06
4.450000e+01	4.600000e+01	2.238190e-03	1.225706e-06	1.225706e-06
4.600000e+01	4.750000e+01	2.219858e-03	1.220736e-06	1.220736e-06
4.750000e+01	4.900000e+01	2.182181e-03	1.210199e-06	1.210199e-06
4.900000e+01	5.050000e+01	2.175679e-03	1.208452e-06	1.208452e-06
5.050000e+01	5.200000e+01	2.127306e-03	1.195067e-06	1.195067e-06
5.200000e+01	5.350000e+01	2.094049e-03	1.185512e-06	1.185512e-06
5.350000e+01	5.500000e+01	1.973880e-03	1.150944e-06	1.150944e-06
5.500000e+01	5.650000e+01	1.779287e-03	1.092803e-06	1.092803e-06
5.650000e+01	5.800000e+01	1.511529e-03	1.007207e-06	1.007207e-06
5.800000e+01	5.950000e+01	1.171491e-03	8.867807e-07	8.867807e-07
5.950000e+01	6.100000e+01	7.904187e-04	7.282722e-07	7.282722e-07
6.100000e+01	6.250000e+01	4.191175e-04	5.303280e-07	5.303280e-07
6.250000e+01	6.400000e+01	2.987089e-04	4.476840e-07	4.476840e-07
6.400000e+01	6.550000e+01	3.019991e-04	4.501329e-07	4.501329e-07
6.550000e+01	6.700000e+01	3.015177e-04	4.499298e-07	4.499298e-07
6.700000e+01	6.850000e+01	3.066367e-04	4.537098e-07	4.537098e-07
6.850000e+01	7.000000e+01	3.158914e-04	4.604820e-07	4.604820e-07
7.000000e+01	7.150000e+01	3.230544e-04	4.656298e-07	4.656298e-07
7.150000e+01	7.300000e+01	3.350696e-04	4.742854e-07	4.742854e-07
7.300000e+01	7.450000e+01	3.471615e-04	4.827213e-07	4.827213e-07
7.450000e+01	7.600000e+01	3.606897e-04	4.920652e-07	4.920652e-07
7.600000e+01	7.750000e+01	3.804877e-04	5.053610e-07	5.053610e-07
7.750000e+01	7.900000e+01	4.028309e-04	5.199129e-07	5.199129e-07
7.900000e+01	8.050000e+01	4.383011e-04	5.423656e-07	5.423656e-07
8.050000e+01	8.200000e+01	4.878151e-04	5.722545e-07	5.722545e-07
8.200000e+01	8.350000e+01	5.684273e-04	6.177148e-07	6.177148e-07
8.350000e+01	8.500000e+01	7.077087e-04	6.892943e-07	6.892943e-07
8.500000e+01	8.650000e+01	9.101207e-04	7.815733e-07	7.815733e-07
8.650000e+01	8.800000e+01	1.343271e-03	9.494871e-07	9.494871e-07
8.800000e+01	8.950000e+01	2.366266e-03	1.260227e-06	1.260227e-06
8.950000e+01	9.100000e+01	4.769698e-03	1.789216e-06	1.789216e-06
9.100000e+01	9.250000e+01	2.660971e-03	1.336408e-06	1.336408e-06
9.250000e+01	9.400000e+01	4.468592e-04	5.476640e-07	5.476640e-07
9.400000e+01	9.550000e+01	1.997899e-04	3.662138e-07	3.662138e-07
9.550000e+01	9.700000e+01	1.622658e-04	3.300291e-07	3.300291e-07
9.700000e+01	9.850000e+01	1.499467e-04	3.172040e-07	3.172040e-07
9.850000e+01	1.000000e+02	1.450363e-04	3.120032e-07	3.120032e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	4.167404e-10	6.176445e-13	6.176445e-13
1.150000e+01	1.300000e+01	4.900785e-10	6.565055e-13	6.565055e-13
1.300000e+01	1.450000e+01	5.715831e-10	7.566023e-13	7.566023e-13
1.450000e+01	1.600000e+01	6.917013e-10	7.907872e-13	7.907872e-13
1.600000e+01	1.750000e+01	8.438567e-10	8.859207e-13	8.859207e-13
1.750000e+01	1.900000e+01	9.454740e-10	9.255595e-13	9.255595e-13
1.900000e+01	2.050000e+01	1.109825e-09	1.075371e-12	1.075371e-12
2.050000e+01	2.200000e+01	1.374627e-09	1.156132e-12	1.156132e-12
2.200000e+01	2.350000e+01	1.771123e-09	1.345368e-12	1.345368e-12
2.350000e+01	2.500000e+01	2.193569e-09	1.552990e-12	1.552990e-12
2.500000e+01	2.650000e+01	2.832065e-09	1.717195e-12	1.717195e-12
2.650000e+01	2.800000e+01	3.558221e-09	2.046091e-12	2.046091e-12
2.800000e+01	2.950000e+01	4.467323e-09	2.260466e-12	2.260466e-12
2.950000e+01	3.100000e+01	5.678364e-09	2.633389e-12	2.633389e-12
3.100000e+01	3.250000e+01	6.197712e-09	2.902727e-12	2.902727e-12
3.250000e+01	3.400000e+01	4.538031e-09	2.570808e-12	2.570808e-12
3.400000e+01	3.550000e+01	1.242213e-09	1.131628e-12	1.131628e-12
3.550000e+01	3.700000e+01	3.071336e-10	5.671683e-13	5.671683e-13
3.700000e+01	3.850000e+01	1.419509e-10	4.680000e-13	4.680000e-13
3.850000e+01	4.000000e+01	8.800813e-11	3.641193e-13	3.641193e-13
4.000000e+01	4.150000e+01	6.693453e-11	4.676076e-13	4.676076e-13
4.150000e+01	4.300000e+01	5.394851e-11	5.464103e-13	5.464103e-13
4.300000e+01	4.450000e+01	4.736878e-11	4.418981e-13	4.418981e-13
4.450000e+01	4.600000e+01	4.245438e-11	4.857548e-13	4.857548e-13
4.600000e+01	4.750000e+01	3.835520e-11	4.656141e-13	4.656141e-13
4.750000e+01	4.900000e+01	3.635970e-11	5.855167e-13	5.855167e-13
4.900000e+01	5.050000e+01	3.452787e-11	5.022397e-13	5.022397e-13
5.050000e+01	5.200000e+01	3.285455e-11	5.247174e-13	5.247174e-13
5.200000e+01	5.350000e+01	3.183501e-11	4.723771e-13	4.723771e-13
5.350000e+01	5.500000e+01	3.049021e-11	4.905011e-13	4.905011e-13
5.500000e+01	5.650000e+01	2.849967e-11	6.042720e-13	6.042720e-13
5.650000e+01	5.800000e+01	2.536185e-11	5.320023e-13	5.320023e-13
5.800000e+01	5.950000e+01	2.069688e-11	5.685098e-13	5.685098e-13
5.950000e+01	6.100000e+01	1.526619e-11	5.535139e-13	5.535139e-13
6.100000e+01	6.250000e+01	1.119972e-11	8.213934e-13	8.213934e-13
6.250000e+01	6.400000e+01	8.848760e-12	8.020019e-13	8.020019e-13
6.400000e+01	6.550000e+01	9.765280e-12	7.903735e-13	7.903735e-13
6.550000e+01	6.700000e+01	9.942267e-12	7.232516e-13	7.232516e-13
6.700000e+01	6.850000e+01	1.115245e-11	7.928890e-13	7.928890e-13
6.850000e+01	7.000000e+01	1.436409e-11	1.013252e-12	1.013252e-12
7.000000e+01	7.150000e+01	1.471183e-11	9.351516e-13	9.351516e-13
7.150000e+01	7.300000e+01	1.681400e-11	9.953963e-13	9.953963e-13
7.300000e+01	7.450000e+01	2.147903e-11	1.166271e-12	1.166271e-12
7.450000e+01	7.600000e+01	2.391481e-11	1.095412e-12	1.095412e-12
7.600000e+01	7.750000e+01	2.710661e-11	9.330247e-13	9.330247e-13
7.750000e+01	7.900000e+01	3.664341e-11	1.238980e-12	1.238980e-12
7.900000e+01	8.050000e+01	4.959297e-11	1.337523e-12	1.337523e-12
8.050000e+01	8.200000e+01	6.990420e-11	1.407390e-12	1.407390e-12
8.200000e+01	8.350000e+01	1.139631e-10	1.824500e-12	1.824500e-12
8.350000e+01	8.500000e+01	2.064503e-10	2.012729e-12	2.012729e-12
8.500000e+01	8.650000e+01	4.346477e-10	2.699339e-12	2.699339e-12
8.650000e+01	8.800000e+01	1.282200e-09	4.799831e-12	4.799831e-12
8.800000e+01	8.950000e+01	6.073214e-09	1.479778e-11	1.479778e-11
8.950000e+01	9.100000e+01	3.994431e-08	6.523163e-11	6.523163e-11
9.100000e+01	9.250000e+01	2.104987e-08	4.962707e-11	4.962707e-11
9.250000e+01	9.400000e+01	2.777097e-10	2.118708e-12	2.118708e-12
9.400000e+01	9.550000e+01	5.777529e-12	1.031194e-13	1.031194e-13
9.550000e+01	9.700000e+01	4.138744e-13	1.351720e-14	1.351720e-14
9.700000e+01	9.850000e+01	5.486114e-14	2.990350e-15	2.990350e-15
9.850000e+01	1.000000e+02	9.589300e-15	6.835977e-16	6.835977e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
ScaledBy=9.93208760845902588e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	2.073128e-06	2.247633e-09	2.247633e-09
1.150000e+01	1.300000e+01	2.357412e-06	2.377224e-09	2.377224e-09
1.300000e+01	1.450000e+01	2.654769e-06	2.331299e-09	2.331299e-09
1.450000e+01	1.600000e+01	2.966453e-06	2.393679e-09	2.393679e-09
1.600000e+01	1.750000e+01	3.301001e-06	2.426972e-09	2.426972e-09
1.750000e+01	1.900000e+01	3.687977e-06	2.599992e-09	2.599992e-09
1.900000e+01	2.050000e+01	4.134077e-06	2.832808e-09	2.832808e-09
2.050000e+01	2.200000e+01	4.728260e-06	3.008825e-09	3.008825e-09
2.200000e+01	2.350000e+01	5.485717e-06	3.089884e-09	3.089884e-09
2.350000e+01	2.500000e+01	6.397815e-06	3.223574e-09	3.223574e-09
2.500000e+01	2.650000e+01	7.499267e-06	3.465122e-09	3.465122e-09
2.650000e+01	2.800000e+01	8.792893e-06	3.722770e-09	3.722770e-09
2.800000e+01	2.950000e+01	1.021512e-05	4.037625e-09	4.037625e-09
2.950000e+01	3.100000e+01	1.141262e-05	4.254663e-09	4.254663e-09
3.100000e+01	3.250000e+01	1.125653e-05	4.437841e-09	4.437841e-09
3.250000e+01	3.400000e+01	8.731760e-06	4.049917e-09	4.049917e-09
3.400000e+01	3.550000e+01	5.491315e-06	2.940642e-09	2.940642e-09
3.550000e+01	3.700000e+01	3.956354e-06	2.329193e-09	2.329193e-09
3.700000e+01	3.850000e+01	3.282283e-06	2.098288e-09	2.098288e-09
3.850000e+01	4.000000e+01	2.897305e-06	1.989847e-09	1.989847e-09
4.000000e+01	4.150000e+01	2.641186e-06	1.875776e-09	1.875776e-09
4.150000e+01	4.300000e+01	2.438145e-06	1.785997e-09	1.785997e-09
4.300000e+01	4.450000e+01	2.265807e-06	1.678532e-09	1.678532e-09
4.450000e+01	4.600000e+01	2.111668e-06	1.575953e-09	1.575953e-09
4.600000e+01	4.750000e+01	1.962197e-06	1.466796e-09	1.466796e-09
4.750000e+01	4.900000e+01	1.810567e-06	1.350586e-09	1.350586e-09
4.900000e+01	5.050000e+01	1.658754e-06	1.220884e-09	1.220884e-09
5.050000e+01	5.200000e+01	1.498122e-06	1.084950e-09	1.084950e-09
5.200000e+01	5.350000e+01	1.330935e-06	9.352445e-10	9.352445e-10
5.350000e+01	5.500000e+01	1.151497e-06	8.254663e-10	8.254663e-10
5.500000e+01	5.650000e+01	9.580107e-07	7.407531e-10	7.407531e-10
5.650000e+01	5.800000e+01	7.516960e-07	6.559014e-10	6.559014e-10
5.800000e+01	5.950000e+01	5.372425e-07	5.754655e-10	5.754655e-10
5.950000e+01	6.100000e+01	3.215095e-07	4.913374e-10	4.913374e-10
6.100000e+01	6.250000e+01	1.393845e-07	4.212177e-10	4.212177e-10
6.250000e+01	6.400000e+01	8.914533e-08	4.133544e-10	4.133544e-10
6.400000e+01	6.550000e+01	9.754260e-08	4.347839e-10	4.347839e-10
6.550000e+01	6.700000e+01	1.074301e-07	4.587565e-10	4.587565e-10
6.700000e+01	6.850000e+01	1.184786e-07	4.851036e-10	4.851036e-10
6.850000e+01	7.000000e+01	1.320431e-07	5.103977e-10	5.103977e-10
7.000000e+01	7.150000e+01	1.479435e-07	5.413876e-10	5.413876e-10
7.150000e+01	7.300000e+01	1.683139e-07	5.795510e-10	5.795510e-10
7.300000e+01	7.450000e+01	1.905397e-07	6.169587e-10	6.169587e-10
7.450000e+01	7.600000e+01	2.211475e-07	6.681670e-10	6.681670e-10
7.600000e+01	7.750000e+01	2.586247e-07	7.281795e-10	7.281795e-10
7.750000e+01	7.900000e+01	3.095931e-07	8.034235e-10	8.034235e-10
7.900000e+01	8.050000e+01	3.762380e-07	8.923039e-10	8.923039e-10
8.050000e+01	8.200000e+01	4.720947e-07	1.012728e-09	1.012728e-09
8.200000e+01	8.350000e+01	6.117508e-07	1.156362e-09	1.156362e-09
8.350000e+01	8.500000e+01	8.395013e-07	1.352655e-09	1.352655e-09
8.500000e+01	8.650000e+01	1.238202e-06	1.677408e-09	1.677408e-09
8.650000e+01	8.800000e+01	2.050337e-06	2.209579e-09	2.209579e-09
8.800000e+01	8.950000e+01	4.058604e-06	3.215001e-09	3.215001e-09
8.950000e+01	9.100000e+01	8.751340e-06	4.854640e-09	4.854640e-09
9.100000e+01	9.250000e+01	5.919019e-06	4.478586e-09	4.478586e-09
9.250000e+01	9.400000e+01	9.704253e-07	2.061026e-09	2.061026e-09
9.400000e+01	9.550000e+01	2.192275e-07	1.042405e-09	1.042405e-09
9.550000e+01	9.700000e+01	7.756480e-08	6.066427e-10	6.066427e-10
9.700000e+01	9.850000e+01	3.425122e-08	3.783581e-10	3.783581e-10
9.850000e+01	1.000000e+02	1.814201e-08	2.487316e-10	2.487316e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.97873732020029219e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	8.411693e-06	1.701928e-09	1.701928e-09
1.150000e+01	1.300000e+01	9.376620e-06	1.796895e-09	1.796895e-09
1.300000e+01	1.450000e+01	1.014746e-05	1.869297e-09	1.869297e-09
1.450000e+01	1.600000e+01	1.103939e-05	1.949719e-09	1.949719e-09
1.600000e+01	1.750000e+01	1.240859e-05	2.067097e-09	2.067097e-09
1.750000e+01	1.900000e+01	1.422287e-05	2.213060e-09	2.213060e-09
1.900000e+01	2.050000e+01	1.623039e-05	2.364091e-09	2.364091e-09
2.050000e+01	2.200000e+01	1.915829e-05	2.568490e-09	2.568490e-09
2.200000e+01	2.350000e+01	2.256053e-05	2.787239e-09	2.787239e-09
2.350000e+01	2.500000e+01	2.661901e-05	3.027579e-09	3.027579e-09
2.500000e+01	2.650000e+01	3.090609e-05	3.262283e-09	3.262283e-09
2.650000e+01	2.800000e+01	3.554190e-05	3.498403e-09	3.498403e-09
2.800000e+01	2.950000e+01	3.946799e-05	3.686567e-09	3.686567e-09
2.950000e+01	3.100000e+01	4.235111e-05	3.818845e-09	3.818845e-09
3.100000e+01	3.250000e+01	4.175331e-05	3.791796e-09	3.791796e-09
3.250000e+01	3.400000e+01	3.224135e-05	3.332009e-09	3.332009e-09
3.400000e+01	3.550000e+01	1.948911e-05	2.590572e-09	2.590572e-09
3.550000e+01	3.700000e+01	1.411713e-05	2.204818e-09	2.204818e-09
3.700000e+01	3.850000e+01	1.193043e-05	2.026878e-09	2.026878e-09
3.850000e+01	4.000000e+01	1.088132e-05	1.935711e-09	1.935711e-09
4.000000e+01	4.150000e+01	1.038449e-05	1.891003e-09	1.891003e-09
4.150000e+01	4.300000e+01	9.877773e-06	1.844289e-09	1.844289e-09
4.300000e+01	4.450000e+01	9.564860e-06	1.814842e-09	1.814842e-09
4.450000e+01	4.600000e+01	9.256233e-06	1.785323e-09	1.785323e-09
4.600000e+01	4.750000e+01	8.958047e-06	1.756330e-09	1.756330e-09
4.750000e+01	4.900000e+01	8.664613e-06	1.727326e-09	1.727326e-09
4.900000e+01	5.050000e+01	8.196633e-06	1.680031e-09	1.680031e-09
5.050000e+01	5.200000e+01	7.925427e-06	1.652003e-09	1.652003e-09
5.200000e+01	5.350000e+01	7.386420e-06	1.594838e-09	1.594838e-09
5.350000e+01	5.500000e+01	6.739107e-06	1.523354e-09	1.523354e-09
5.500000e+01	5.650000e+01	5.965401e-06	1.433242e-09	1.433242e-09
5.650000e+01	5.800000e+01	4.932453e-06	1.303260e-09	1.303260e-09
5.800000e+01	5.950000e+01	3.816610e-06	1.146406e-09	1.146406e-09
5.950000e+01	6.100000e+01	2.691977e-06	9.627980e-10	9.627980e-10
6.100000e+01	6.250000e+01	1.640651e-06	7.516361e-10	7.516361e-10
6.250000e+01	6.400000e+01	1.282314e-06	6.645027e-10	6.645027e-10
6.400000e+01	6.550000e+01	1.288306e-06	6.660534e-10	6.660534e-10
6.550000e+01	6.700000e+01	1.309365e-06	6.714750e-10	6.714750e-10
6.700000e+01	6.850000e+01	1.336169e-06	6.783129e-10	6.783129e-10
6.850000e+01	7.000000e+01	1.356548e-06	6.834663e-10	6.834663e-10
7.000000e+01	7.150000e+01	1.388237e-06	6.914031e-10	6.914031e-10
7.150000e+01	7.300000e+01	1.438404e-06	7.037850e-10	7.037850e-10
7.300000e+01	7.450000e+01	1.480266e-06	7.139527e-10	7.139527e-10
7.450000e+01	7.600000e+01	1.548922e-06	7.303220e-10	7.303220e-10
7.600000e+01	7.750000e+01	1.628001e-06	7.487329e-10	7.487329e-10
7.750000e+01	7.900000e+01	1.739435e-06	7.739334e-10	7.739334e-10
7.900000e+01	8.050000e+01	1.878581e-06	8.042935e-10	8.042935e-10
8.050000e+01	8.200000e+01	2.101631e-06	8.507027e-10	8.507027e-10
8.200000e+01	8.350000e+01	2.393428e-06	9.078409e-10	9.078409e-10
8.350000e+01	8.500000e+01	2.796121e-06	9.812450e-10	9.812450e-10
8.500000e+01	8.650000e+01	3.555402e-06	1.106481e-09	1.106481e-09
8.650000e+01	8.800000e+01	5.046074e-06	1.318185e-09	1.318185e-09
8.800000e+01	8.950000e+01	8.394720e-06	1.700211e-09	1.700211e-09
8.950000e+01	9.100000e+01	1.391493e-05	2.188971e-09	2.188971e-09
9.100000e+01	9.250000e+01	7.916653e-06	1.651089e-09	1.651089e-09
9.250000e+01	9.400000e+01	1.655651e-06	7.550644e-10	7.550644e-10
9.400000e+01	9.550000e+01	8.705307e-07	5.475094e-10	5.475094e-10
9.550000e+01	9.700000e+01	7.308573e-07	5.016674e-10	5.016674e-10
9.700000e+01	9.850000e+01	6.757840e-07	4.823958e-10	4.823958e-10
9.850000e+01	1.000000e+02	6.486979e-07	4.726295e-10	4.726295e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__NTrials]
ScaledBy=9.97873779446570390e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	1.628531e-03	3.298501e-07	3.298501e-07
1.150000e+01	1.300000e+01	1.815313e-03	3.482467e-07	3.482467e-07
1.300000e+01	1.450000e+01	1.964575e-03	3.622860e-07	3.622860e-07
1.450000e+01	1.600000e+01	2.137235e-03	3.778674e-07	3.778674e-07
1.600000e+01	1.750000e+01	2.402348e-03	4.006245e-07	4.006245e-07
1.750000e+01	1.900000e+01	2.753569e-03	4.289067e-07	4.289067e-07
1.900000e+01	2.050000e+01	3.142199e-03	4.581711e-07	4.581711e-07
2.050000e+01	2.200000e+01	3.709111e-03	4.977988e-07	4.977988e-07
2.200000e+01	2.350000e+01	4.367766e-03	5.401892e-07	5.401892e-07
2.350000e+01	2.500000e+01	5.153545e-03	5.867771e-07	5.867771e-07
2.500000e+01	2.650000e+01	5.983437e-03	6.322489e-07	6.322489e-07
2.650000e+01	2.800000e+01	6.880947e-03	6.780125e-07	6.780125e-07
2.800000e+01	2.950000e+01	7.641073e-03	7.144841e-07	7.144841e-07
2.950000e+01	3.100000e+01	8.199293e-03	7.401258e-07	7.401258e-07
3.100000e+01	3.250000e+01	8.083513e-03	7.348784e-07	7.348784e-07
3.250000e+01	3.400000e+01	6.242033e-03	6.457760e-07	6.457760e-07
3.400000e+01	3.550000e+01	3.773081e-03	5.020628e-07	5.020628e-07
3.550000e+01	3.700000e+01	2.733101e-03	4.273103e-07	4.273103e-07
3.700000e+01	3.850000e+01	2.309781e-03	3.928314e-07	3.928314e-07
3.850000e+01	4.000000e+01	2.106672e-03	3.751629e-07	3.751629e-07
4.000000e+01	4.150000e+01	2.010419e-03	3.664802e-07	3.664802e-07
4.150000e+01	4.300000e+01	1.912361e-03	3.574388e-07	3.574388e-07
4.300000e+01	4.450000e+01	1.851797e-03	3.517363e-07	3.517363e-07
4.450000e+01	4.600000e+01	1.792027e-03	3.460102e-07	3.460102e-07
4.600000e+01	4.750000e+01	1.734297e-03	3.403913e-07	3.403913e-07
4.750000e+01	4.900000e+01	1.677485e-03	3.347687e-07	3.347687e-07
4.900000e+01	5.050000e+01	1.586883e-03	3.256027e-07	3.256027e-07
5.050000e+01	5.200000e+01	1.534386e-03	3.201736e-07	3.201736e-07
5.200000e+01	5.350000e+01	1.430045e-03	3.090980e-07	3.090980e-07
5.350000e+01	5.500000e+01	1.304701e-03	2.952366e-07	2.952366e-07
5.500000e+01	5.650000e+01	1.154922e-03	2.777762e-07	2.777762e-07
5.650000e+01	5.800000e+01	9.549200e-04	2.525769e-07	2.525769e-07
5.800000e+01	5.950000e+01	7.389053e-04	2.221834e-07	2.221834e-07
5.950000e+01	6.100000e+01	5.211812e-04	1.866027e-07	1.866027e-07
6.100000e+01	6.250000e+01	3.176409e-04	1.456782e-07	1.456782e-07
6.250000e+01	6.400000e+01	2.482593e-04	1.287863e-07	1.287863e-07
6.400000e+01	6.550000e+01	2.494301e-04	1.290953e-07	1.290953e-07
6.550000e+01	6.700000e+01	2.534997e-04	1.301402e-07	1.301402e-07
6.700000e+01	6.850000e+01	2.586853e-04	1.314626e-07	1.314626e-07
6.850000e+01	7.000000e+01	2.626207e-04	1.324536e-07	1.324536e-07
7.000000e+01	7.150000e+01	2.687573e-04	1.339931e-07	1.339931e-07
7.150000e+01	7.300000e+01	2.784835e-04	1.364032e-07	1.364032e-07
7.300000e+01	7.450000e+01	2.865812e-04	1.383686e-07	1.383686e-07
7.450000e+01	7.600000e+01	2.998731e-04	1.415412e-07	1.415412e-07
7.600000e+01	7.750000e+01	3.151811e-04	1.451083e-07	1.451083e-07
7.750000e+01	7.900000e+01	3.367801e-04	1.500090e-07	1.500090e-07
7.900000e+01	8.050000e+01	3.636985e-04	1.558795e-07	1.558795e-07
8.050000e+01	8.200000e+01	4.068737e-04	1.648690e-07	1.648690e-07
8.200000e+01	8.350000e+01	4.633745e-04	1.759476e-07	1.759476e-07
8.350000e+01	8.500000e+01	5.413464e-04	1.901791e-07	1.901791e-07
8.500000e+01	8.650000e+01	6.883273e-04	2.144421e-07	2.144421e-07
8.650000e+01	8.800000e+01	9.769200e-04	2.554705e-07	2.554705e-07
8.800000e+01	8.950000e+01	1.625239e-03	3.295155e-07	3.295155e-07
8.950000e+01	9.100000e+01	2.693969e-03	4.242421e-07	4.242421e-07
9.100000e+01	9.250000e+01	1.532691e-03	3.199975e-07	3.199975e-07
9.250000e+01	9.400000e+01	3.205449e-04	1.463424e-07	1.463424e-07
9.400000e+01	9.550000e+01	1.685376e-04	1.061127e-07	1.061127e-07
9.550000e+01	9.700000e+01	1.414927e-04	9.722441e-08	9.722441e-08
9.700000e+01	9.850000e+01	1.308291e-04	9.348749e-08	9.348749e-08
9.850000e+01	1.000000e+02	1.255915e-04	9.160177e-08	9.160177e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv[EXTRA__MEWeight]
ScaledBy=9.97874494922839072e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	3.864579e-04	3.826611e-05	3.826611e-05
1.150000e+01	1.300000e+01	5.036299e-04	4.043287e-05	4.043287e-05
1.300000e+01	1.450000e+01	6.421383e-04	4.768283e-05	4.768283e-05
1.450000e+01	1.600000e+01	5.860279e-04	4.883577e-05	4.883577e-05
1.600000e+01	1.750000e+01	7.123227e-04	6.381342e-05	6.381342e-05
1.750000e+01	1.900000e+01	7.615533e-04	6.655299e-05	6.655299e-05
1.900000e+01	2.050000e+01	9.863020e-04	9.081826e-05	9.081826e-05
2.050000e+01	2.200000e+01	1.110342e-03	9.938350e-05	9.938350e-05
2.200000e+01	2.350000e+01	1.274129e-03	9.035424e-05	9.035424e-05
2.350000e+01	2.500000e+01	1.820144e-03	1.836695e-04	1.836695e-04
2.500000e+01	2.650000e+01	2.299248e-03	1.614447e-04	1.614447e-04
2.650000e+01	2.800000e+01	2.631227e-03	1.544154e-04	1.544154e-04
2.800000e+01	2.950000e+01	3.526261e-03	2.004525e-04	2.004525e-04
2.950000e+01	3.100000e+01	3.842771e-03	2.383517e-04	2.383517e-04
3.100000e+01	3.250000e+01	3.472003e-03	2.025486e-04	2.025486e-04
3.250000e+01	3.400000e+01	2.753163e-03	3.096587e-04	3.096587e-04
3.400000e+01	3.550000e+01	6.270383e-04	6.240997e-05	6.240997e-05
3.550000e+01	3.700000e+01	1.734559e-04	3.963183e-05	3.963183e-05
3.700000e+01	3.850000e+01	6.080367e-05	1.097333e-05	1.097333e-05
3.850000e+01	4.000000e+01	2.662905e-05	4.323895e-06	4.323895e-06
4.000000e+01	4.150000e+01	1.316942e-05	2.185411e-06	2.185411e-06
4.150000e+01	4.300000e+01	8.480633e-06	1.966617e-06	1.966617e-06
4.300000e+01	4.450000e+01	4.242931e-06	9.396058e-07	9.396058e-07
4.450000e+01	4.600000e+01	3.075401e-06	4.043841e-07	4.043841e-07
4.600000e+01	4.750000e+01	2.797371e-06	6.576546e-07	6.576546e-07
4.750000e+01	4.900000e+01	3.390986e-06	1.415795e-06	1.415795e-06
4.900000e+01	5.050000e+01	2.135237e-06	7.900293e-07	7.900293e-07
5.050000e+01	5.200000e+01	2.066355e-06	6.098913e-07	6.098913e-07
5.200000e+01	5.350000e+01	1.542005e-06	6.636460e-07	6.636460e-07
5.350000e+01	5.500000e+01	9.886607e-07	1.568204e-07	1.568204e-07
5.500000e+01	5.650000e+01	9.637427e-07	2.541942e-07	2.541942e-07
5.650000e+01	5.800000e+01	5.382605e-07	1.545638e-07	1.545638e-07
5.800000e+01	5.950000e+01	1.165028e-06	7.821577e-07	7.821577e-07
5.950000e+01	6.100000e+01	1.980364e-07	5.511468e-08	5.511468e-08
6.100000e+01	6.250000e+01	2.910645e-08	8.895832e-09	8.895832e-09
6.250000e+01	6.400000e+01	3.132712e-11	1.771115e-12	1.771115e-12
6.400000e+01	6.550000e+01	3.411505e-11	3.875243e-12	3.875243e-12
6.550000e+01	6.700000e+01	4.475483e-11	8.973796e-12	8.973796e-12
6.700000e+01	6.850000e+01	3.435723e-11	9.953376e-13	9.953376e-13
6.850000e+01	7.000000e+01	3.769819e-11	1.885614e-12	1.885614e-12
7.000000e+01	7.150000e+01	4.373761e-11	1.675739e-12	1.675739e-12
7.150000e+01	7.300000e+01	4.703165e-11	1.307790e-12	1.307790e-12
7.300000e+01	7.450000e+01	5.119341e-11	1.357133e-12	1.357133e-12
7.450000e+01	7.600000e+01	6.585181e-11	4.608074e-12	4.608074e-12
7.600000e+01	7.750000e+01	7.096127e-11	2.361123e-12	2.361123e-12
7.750000e+01	7.900000e+01	8.394360e-11	2.858230e-12	2.858230e-12
7.900000e+01	8.050000e+01	1.287973e-10	9.286018e-12	9.286018e-12
8.050000e+01	8.200000e+01	1.261240e-10	6.826914e-12	6.826914e-12
8.200000e+01	8.350000e+01	1.478246e-10	5.679291e-12	5.679291e-12
8.350000e+01	8.500000e+01	2.445721e-10	1.410105e-11	1.410105e-11
8.500000e+01	8.650000e+01	3.995708e-10	2.578666e-11	2.578666e-11
8.650000e+01	8.800000e+01	1.465462e-09	8.879054e-11	8.879054e-11
8.800000e+01	8.950000e+01	6.334529e-09	2.849493e-10	2.849493e-10
8.950000e+01	9.100000e+01	1.708570e-08	7.954420e-10	7.954420e-10
9.100000e+01	9.250000e+01	1.709185e-08	1.076761e-09	1.076761e-09
9.250000e+01	9.400000e+01	2.783695e-10	2.773921e-11	2.773921e-11
9.400000e+01	9.550000e+01	1.870405e-11	2.266701e-13	2.266701e-13
9.550000e+01	9.700000e+01	4.624133e-12	5.686320e-13	5.686320e-13
9.700000e+01	9.850000e+01	1.254804e-12	3.068233e-14	3.068233e-14
9.850000e+01	1.000000e+02	4.904543e-13	2.470888e-14	2.470888e-14
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/Z_2_m_inv
ScaledBy=9.97867230357762211e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.150000e+01	2.166040e-06	5.028669e-09	5.028669e-09
1.150000e+01	1.300000e+01	2.472709e-06	5.526923e-09	5.526923e-09
1.300000e+01	1.450000e+01	2.776689e-06	5.989929e-09	5.989929e-09
1.450000e+01	1.600000e+01	3.097337e-06	6.271212e-09	6.271212e-09
1.600000e+01	1.750000e+01	3.433787e-06	6.050386e-09	6.050386e-09
1.750000e+01	1.900000e+01	3.823647e-06	6.230462e-09	6.230462e-09
1.900000e+01	2.050000e+01	4.300421e-06	6.576691e-09	6.576691e-09
2.050000e+01	2.200000e+01	4.911171e-06	7.457170e-09	7.457170e-09
2.200000e+01	2.350000e+01	5.676875e-06	8.194182e-09	8.194182e-09
2.350000e+01	2.500000e+01	6.615935e-06	7.512452e-09	7.512452e-09
2.500000e+01	2.650000e+01	7.786327e-06	8.542152e-09	8.542152e-09
2.650000e+01	2.800000e+01	9.081207e-06	8.522355e-09	8.522355e-09
2.800000e+01	2.950000e+01	1.054914e-05	9.396318e-09	9.396318e-09
2.950000e+01	3.100000e+01	1.178805e-05	1.013338e-08	1.013338e-08
3.100000e+01	3.250000e+01	1.162807e-05	1.028883e-08	1.028883e-08
3.250000e+01	3.400000e+01	8.990913e-06	9.587735e-09	9.587735e-09
3.400000e+01	3.550000e+01	5.643334e-06	7.314263e-09	7.314263e-09
3.550000e+01	3.700000e+01	4.082363e-06	5.894142e-09	5.894142e-09
3.700000e+01	3.850000e+01	3.381635e-06	5.685959e-09	5.685959e-09
3.850000e+01	4.000000e+01	2.977154e-06	7.208393e-09	7.208393e-09
4.000000e+01	4.150000e+01	2.720626e-06	6.544343e-09	6.544343e-09
4.150000e+01	4.300000e+01	2.498477e-06	5.790672e-09	5.790672e-09
4.300000e+01	4.450000e+01	2.324400e-06	4.878313e-09	4.878313e-09
4.450000e+01	4.600000e+01	2.162965e-06	5.067311e-09	5.067311e-09
4.600000e+01	4.750000e+01	2.013077e-06	4.698280e-09	4.698280e-09
4.750000e+01	4.900000e+01	1.856855e-06	3.880273e-09	3.880273e-09
4.900000e+01	5.050000e+01	1.700653e-06	5.117304e-09	5.117304e-09
5.050000e+01	5.200000e+01	1.528075e-06	4.271968e-09	4.271968e-09
5.200000e+01	5.350000e+01	1.363802e-06	7.140003e-09	7.140003e-09
5.350000e+01	5.500000e+01	1.177219e-06	3.843755e-09	3.843755e-09
5.500000e+01	5.650000e+01	9.763193e-07	4.132573e-09	4.132573e-09
5.650000e+01	5.800000e+01	7.647713e-07	5.628661e-09	5.628661e-09
5.800000e+01	5.950000e+01	5.431893e-07	3.543376e-09	3.543376e-09
5.950000e+01	6.100000e+01	3.270682e-07	3.835655e-09	3.835655e-09
6.100000e+01	6.250000e+01	1.374859e-07	3.358307e-09	3.358307e-09
6.250000e+01	6.400000e+01	9.309280e-08	6.922607e-09	6.922607e-09
6.400000e+01	6.550000e+01	1.081835e-07	8.854922e-09	8.854922e-09
6.550000e+01	6.700000e+01	9.959453e-08	7.659533e-09	7.659533e-09
6.700000e+01	6.850000e+01	1.230757e-07	4.747449e-09	4.747449e-09
6.850000e+01	7.000000e+01	1.268371e-07	6.730346e-09	6.730346e-09
7.000000e+01	7.150000e+01	1.601507e-07	7.170638e-09	7.170638e-09
7.150000e+01	7.300000e+01	1.657838e-07	4.661077e-09	4.661077e-09
7.300000e+01	7.450000e+01	2.041014e-07	8.182135e-09	8.182135e-09
7.450000e+01	7.600000e+01	2.244589e-07	6.985331e-09	6.985331e-09
7.600000e+01	7.750000e+01	2.494872e-07	5.012355e-09	5.012355e-09
7.750000e+01	7.900000e+01	2.914009e-07	8.318953e-09	8.318953e-09
7.900000e+01	8.050000e+01	3.668527e-07	8.221219e-09	8.221219e-09
8.050000e+01	8.200000e+01	4.717270e-07	8.049778e-09	8.049778e-09
8.200000e+01	8.350000e+01	5.954189e-07	1.220287e-08	1.220287e-08
8.350000e+01	8.500000e+01	7.805420e-07	1.564255e-08	1.564255e-08
8.500000e+01	8.650000e+01	1.210067e-06	1.425866e-08	1.425866e-08
8.650000e+01	8.800000e+01	1.943981e-06	1.340978e-08	1.340978e-08
8.800000e+01	8.950000e+01	3.841523e-06	2.182459e-08	2.182459e-08
8.950000e+01	9.100000e+01	8.148747e-06	3.393987e-08	3.393987e-08
9.100000e+01	9.250000e+01	5.501897e-06	2.692199e-08	2.692199e-08
9.250000e+01	9.400000e+01	8.947953e-07	7.440564e-09	7.440564e-09
9.400000e+01	9.550000e+01	2.032523e-07	3.555142e-09	3.555142e-09
9.550000e+01	9.700000e+01	7.100020e-08	3.399740e-09	3.399740e-09
9.700000e+01	9.850000e+01	4.554441e-08	1.331397e-08	1.331397e-08
9.850000e+01	1.000000e+02	2.438359e-09	1.465801e-08	1.465801e-08
# END HISTO1D



==> img/plots/gg4l-MCATNLOchapter/dressed/four_lepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Dressed leptons, $\Delta R = 0.1$}
XLabel=$m_{4\ell}$ [GeV]
YLabel=d$\sigma/$d$m_{4\ell}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.701
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.040156e-08	9.093092e-11	9.093092e-11
6.240000e+01	6.480000e+01	1.334039e-08	1.029785e-10	1.029785e-10
6.480000e+01	6.720000e+01	1.671960e-08	1.152857e-10	1.152857e-10
6.720000e+01	6.960000e+01	2.100821e-08	1.292281e-10	1.292281e-10
6.960000e+01	7.200000e+01	2.590732e-08	1.435072e-10	1.435072e-10
7.200000e+01	7.440000e+01	3.156716e-08	1.584091e-10	1.584091e-10
7.440000e+01	7.680000e+01	3.909110e-08	1.762793e-10	1.762793e-10
7.680000e+01	7.920000e+01	4.766912e-08	1.946619e-10	1.946619e-10
7.920000e+01	8.160000e+01	5.861121e-08	2.158503e-10	2.158503e-10
8.160000e+01	8.400000e+01	7.092137e-08	2.374384e-10	2.374384e-10
8.400000e+01	8.640000e+01	8.576896e-08	2.611123e-10	2.611123e-10
8.640000e+01	8.880000e+01	1.030148e-07	2.861621e-10	2.861621e-10
8.880000e+01	9.120000e+01	1.226724e-07	3.122740e-10	3.122740e-10
9.120000e+01	9.360000e+01	1.459660e-07	3.406342e-10	3.406342e-10
9.360000e+01	9.600000e+01	1.740244e-07	3.719353e-10	3.719353e-10
9.600000e+01	9.840000e+01	2.076671e-07	4.062994e-10	4.062994e-10
9.840000e+01	1.008000e+02	2.488807e-07	4.447930e-10	4.447930e-10
1.008000e+02	1.032000e+02	2.989807e-07	4.875105e-10	4.875105e-10
1.032000e+02	1.056000e+02	3.621174e-07	5.365214e-10	5.365214e-10
1.056000e+02	1.080000e+02	4.433487e-07	5.936564e-10	5.936564e-10
1.080000e+02	1.104000e+02	5.523692e-07	6.626393e-10	6.626393e-10
1.104000e+02	1.128000e+02	7.138371e-07	7.532895e-10	7.532895e-10
1.128000e+02	1.152000e+02	9.570279e-07	8.722172e-10	8.722172e-10
1.152000e+02	1.176000e+02	1.368503e-06	1.043002e-09	1.043002e-09
1.176000e+02	1.200000e+02	2.146247e-06	1.306178e-09	1.306178e-09
1.200000e+02	1.224000e+02	4.037480e-06	1.791503e-09	1.791503e-09
1.224000e+02	1.248000e+02	1.742141e-05	3.721380e-09	3.721380e-09
1.248000e+02	1.272000e+02	1.241200e-04	9.933063e-09	9.933063e-09
1.272000e+02	1.296000e+02	1.304643e-07	3.220388e-10	3.220388e-10
1.296000e+02	1.320000e+02	1.061850e-07	2.905319e-10	2.905319e-10
1.320000e+02	1.344000e+02	9.972379e-08	2.815541e-10	2.815541e-10
1.344000e+02	1.368000e+02	9.728179e-08	2.780854e-10	2.780854e-10
1.368000e+02	1.392000e+02	9.577704e-08	2.759262e-10	2.759262e-10
1.392000e+02	1.416000e+02	9.545587e-08	2.754633e-10	2.754633e-10
1.416000e+02	1.440000e+02	9.543362e-08	2.754312e-10	2.754312e-10
1.440000e+02	1.464000e+02	9.585175e-08	2.760339e-10	2.760339e-10
1.464000e+02	1.488000e+02	9.654967e-08	2.770370e-10	2.770370e-10
1.488000e+02	1.512000e+02	9.677225e-08	2.773562e-10	2.773562e-10
1.512000e+02	1.536000e+02	9.743842e-08	2.783091e-10	2.783091e-10
1.536000e+02	1.560000e+02	9.728342e-08	2.780877e-10	2.780877e-10
1.560000e+02	1.584000e+02	9.798612e-08	2.790902e-10	2.790902e-10
1.584000e+02	1.608000e+02	9.932079e-08	2.809845e-10	2.809845e-10
1.608000e+02	1.632000e+02	1.060808e-07	2.903894e-10	2.903894e-10
1.632000e+02	1.656000e+02	1.213417e-07	3.105757e-10	3.105757e-10
1.656000e+02	1.680000e+02	1.267774e-07	3.174558e-10	3.174558e-10
1.680000e+02	1.704000e+02	1.272305e-07	3.180226e-10	3.180226e-10
1.704000e+02	1.728000e+02	1.278680e-07	3.188184e-10	3.188184e-10
1.728000e+02	1.752000e+02	1.279674e-07	3.189422e-10	3.189422e-10
1.752000e+02	1.776000e+02	1.279205e-07	3.188838e-10	3.188838e-10
1.776000e+02	1.800000e+02	1.285827e-07	3.197081e-10	3.197081e-10
1.800000e+02	1.824000e+02	1.288824e-07	3.200804e-10	3.200804e-10
1.824000e+02	1.848000e+02	1.284809e-07	3.195815e-10	3.195815e-10
1.848000e+02	1.872000e+02	1.281979e-07	3.192294e-10	3.192294e-10
1.872000e+02	1.896000e+02	1.278680e-07	3.188184e-10	3.188184e-10
1.896000e+02	1.920000e+02	1.378006e-07	3.309695e-10	3.309695e-10
1.920000e+02	1.944000e+02	1.403841e-07	3.340576e-10	3.340576e-10
1.944000e+02	1.968000e+02	1.391718e-07	3.326121e-10	3.326121e-10
1.968000e+02	1.992000e+02	1.391528e-07	3.325893e-10	3.325893e-10
1.992000e+02	2.016000e+02	1.415359e-07	3.354252e-10	3.354252e-10
2.016000e+02	2.040000e+02	1.447148e-07	3.391711e-10	3.391711e-10
2.040000e+02	2.064000e+02	1.430837e-07	3.372542e-10	3.372542e-10
2.064000e+02	2.088000e+02	1.422999e-07	3.363292e-10	3.363292e-10
2.088000e+02	2.112000e+02	1.416377e-07	3.355458e-10	3.355458e-10
2.112000e+02	2.136000e+02	1.419064e-07	3.358639e-10	3.358639e-10
2.136000e+02	2.160000e+02	1.414302e-07	3.352999e-10	3.352999e-10
2.160000e+02	2.184000e+02	1.408443e-07	3.346047e-10	3.346047e-10
2.184000e+02	2.208000e+02	1.394771e-07	3.329767e-10	3.329767e-10
2.208000e+02	2.232000e+02	1.390923e-07	3.325171e-10	3.325171e-10
2.232000e+02	2.256000e+02	1.380176e-07	3.312300e-10	3.312300e-10
2.256000e+02	2.280000e+02	1.377616e-07	3.309227e-10	3.309227e-10
2.280000e+02	2.304000e+02	1.372767e-07	3.303398e-10	3.303398e-10
2.304000e+02	2.328000e+02	1.368665e-07	3.298459e-10	3.298459e-10
2.328000e+02	2.352000e+02	1.382760e-07	3.315398e-10	3.315398e-10
2.352000e+02	2.376000e+02	1.400176e-07	3.336213e-10	3.336213e-10
2.376000e+02	2.400000e+02	1.389111e-07	3.323004e-10	3.323004e-10
2.400000e+02	2.424000e+02	1.385629e-07	3.318837e-10	3.318837e-10
2.424000e+02	2.448000e+02	1.379230e-07	3.311164e-10	3.311164e-10
2.448000e+02	2.472000e+02	1.373459e-07	3.304229e-10	3.304229e-10
2.472000e+02	2.496000e+02	1.355565e-07	3.282635e-10	3.282635e-10
2.496000e+02	2.520000e+02	1.360168e-07	3.288203e-10	3.288203e-10
2.520000e+02	2.544000e+02	1.345486e-07	3.270408e-10	3.270408e-10
2.544000e+02	2.568000e+02	1.343323e-07	3.267779e-10	3.267779e-10
2.568000e+02	2.592000e+02	1.333657e-07	3.256001e-10	3.256001e-10
2.592000e+02	2.616000e+02	1.322337e-07	3.242153e-10	3.242153e-10
2.616000e+02	2.640000e+02	1.301463e-07	3.216461e-10	3.216461e-10
2.640000e+02	2.664000e+02	1.295875e-07	3.209548e-10	3.209548e-10
2.664000e+02	2.688000e+02	1.309611e-07	3.226513e-10	3.226513e-10
2.688000e+02	2.712000e+02	1.325923e-07	3.246545e-10	3.246545e-10
2.712000e+02	2.736000e+02	1.318506e-07	3.237453e-10	3.237453e-10
2.736000e+02	2.760000e+02	1.315104e-07	3.233273e-10	3.233273e-10
2.760000e+02	2.784000e+02	1.310159e-07	3.227189e-10	3.227189e-10
2.784000e+02	2.808000e+02	1.303092e-07	3.218474e-10	3.218474e-10
2.808000e+02	2.832000e+02	1.293641e-07	3.206780e-10	3.206780e-10
2.832000e+02	2.856000e+02	1.290064e-07	3.202344e-10	3.202344e-10
2.856000e+02	2.880000e+02	1.279062e-07	3.188660e-10	3.188660e-10
2.880000e+02	2.904000e+02	1.277258e-07	3.186409e-10	3.186409e-10
2.904000e+02	2.928000e+02	1.252694e-07	3.155622e-10	3.155622e-10
2.928000e+02	2.952000e+02	1.243402e-07	3.143895e-10	3.143895e-10
2.952000e+02	2.976000e+02	1.246613e-07	3.147953e-10	3.147953e-10
2.976000e+02	3.000000e+02	1.232702e-07	3.130339e-10	3.130339e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	5.453554e-06	4.784077e-08	4.784077e-08
6.240000e+01	6.480000e+01	6.987650e-06	5.410522e-08	5.410522e-08
6.480000e+01	6.720000e+01	8.774600e-06	6.074680e-08	6.074680e-08
6.720000e+01	6.960000e+01	1.101263e-05	6.797906e-08	6.797906e-08
6.960000e+01	7.200000e+01	1.358712e-05	7.553643e-08	7.553643e-08
7.200000e+01	7.440000e+01	1.654440e-05	8.330172e-08	8.330172e-08
7.440000e+01	7.680000e+01	2.050152e-05	9.278827e-08	9.278827e-08
7.680000e+01	7.920000e+01	2.499538e-05	1.024355e-07	1.024355e-07
7.920000e+01	8.160000e+01	3.072828e-05	1.135606e-07	1.135606e-07
8.160000e+01	8.400000e+01	3.718042e-05	1.249139e-07	1.249139e-07
8.400000e+01	8.640000e+01	4.496017e-05	1.373442e-07	1.373442e-07
8.640000e+01	8.880000e+01	5.398179e-05	1.504447e-07	1.504447e-07
8.880000e+01	9.120000e+01	6.429425e-05	1.642154e-07	1.642154e-07
9.120000e+01	9.360000e+01	7.650246e-05	1.791248e-07	1.791248e-07
9.360000e+01	9.600000e+01	9.124912e-05	1.957190e-07	1.957190e-07
9.600000e+01	9.840000e+01	1.088310e-04	2.136292e-07	2.136292e-07
9.840000e+01	1.008000e+02	1.304727e-04	2.339845e-07	2.339845e-07
1.008000e+02	1.032000e+02	1.566934e-04	2.563513e-07	2.563513e-07
1.032000e+02	1.056000e+02	1.898497e-04	2.822791e-07	2.822791e-07
1.056000e+02	1.080000e+02	2.323678e-04	3.121875e-07	3.121875e-07
1.080000e+02	1.104000e+02	2.895291e-04	3.485024e-07	3.485024e-07
1.104000e+02	1.128000e+02	3.741250e-04	3.961168e-07	3.961168e-07
1.128000e+02	1.152000e+02	5.016221e-04	4.587123e-07	4.587123e-07
1.152000e+02	1.176000e+02	7.173167e-04	5.485560e-07	5.485560e-07
1.176000e+02	1.200000e+02	1.124974e-03	6.869649e-07	6.869649e-07
1.200000e+02	1.224000e+02	2.116393e-03	9.422909e-07	9.422909e-07
1.224000e+02	1.248000e+02	9.131917e-03	1.957311e-06	1.957311e-06
1.248000e+02	1.272000e+02	6.505837e-02	5.224116e-06	5.224116e-06
1.272000e+02	1.296000e+02	6.838213e-05	1.693618e-07	1.693618e-07
1.296000e+02	1.320000e+02	5.566571e-05	1.528372e-07	1.528372e-07
1.320000e+02	1.344000e+02	5.226975e-05	1.480700e-07	1.480700e-07
1.344000e+02	1.368000e+02	5.098812e-05	1.462435e-07	1.462435e-07
1.368000e+02	1.392000e+02	5.018567e-05	1.450447e-07	1.450447e-07
1.392000e+02	1.416000e+02	5.001475e-05	1.447982e-07	1.447982e-07
1.416000e+02	1.440000e+02	5.001187e-05	1.448118e-07	1.448118e-07
1.440000e+02	1.464000e+02	5.024404e-05	1.451880e-07	1.451880e-07
1.464000e+02	1.488000e+02	5.060450e-05	1.456914e-07	1.456914e-07
1.488000e+02	1.512000e+02	5.072242e-05	1.458636e-07	1.458636e-07
1.512000e+02	1.536000e+02	5.106137e-05	1.463248e-07	1.463248e-07
1.536000e+02	1.560000e+02	5.098025e-05	1.462077e-07	1.462077e-07
1.560000e+02	1.584000e+02	5.135642e-05	1.467660e-07	1.467660e-07
1.584000e+02	1.608000e+02	5.205912e-05	1.477731e-07	1.477731e-07
1.608000e+02	1.632000e+02	5.559908e-05	1.527078e-07	1.527078e-07
1.632000e+02	1.656000e+02	6.359400e-05	1.633087e-07	1.633087e-07
1.656000e+02	1.680000e+02	6.644700e-05	1.669387e-07	1.669387e-07
1.680000e+02	1.704000e+02	6.668787e-05	1.672534e-07	1.672534e-07
1.704000e+02	1.728000e+02	6.703592e-05	1.677304e-07	1.677304e-07
1.728000e+02	1.752000e+02	6.706404e-05	1.676987e-07	1.676987e-07
1.752000e+02	1.776000e+02	6.706321e-05	1.677570e-07	1.677570e-07
1.776000e+02	1.800000e+02	6.740008e-05	1.681516e-07	1.681516e-07
1.800000e+02	1.824000e+02	6.756562e-05	1.683816e-07	1.683816e-07
1.824000e+02	1.848000e+02	6.735042e-05	1.681007e-07	1.681007e-07
1.848000e+02	1.872000e+02	6.719729e-05	1.678977e-07	1.678977e-07
1.872000e+02	1.896000e+02	6.705037e-05	1.677809e-07	1.677809e-07
1.896000e+02	1.920000e+02	7.225687e-05	1.741682e-07	1.741682e-07
1.920000e+02	1.944000e+02	7.360021e-05	1.757500e-07	1.757500e-07
1.944000e+02	1.968000e+02	7.294096e-05	1.749075e-07	1.749075e-07
1.968000e+02	1.992000e+02	7.291738e-05	1.748463e-07	1.748463e-07
1.992000e+02	2.016000e+02	7.418537e-05	1.764056e-07	1.764056e-07
2.016000e+02	2.040000e+02	7.585562e-05	1.783904e-07	1.783904e-07
2.040000e+02	2.064000e+02	7.496504e-05	1.772530e-07	1.772530e-07
2.064000e+02	2.088000e+02	7.458058e-05	1.768608e-07	1.768608e-07
2.088000e+02	2.112000e+02	7.425408e-05	1.765230e-07	1.765230e-07
2.112000e+02	2.136000e+02	7.439146e-05	1.766840e-07	1.766840e-07
2.136000e+02	2.160000e+02	7.410962e-05	1.762720e-07	1.762720e-07
2.160000e+02	2.184000e+02	7.383154e-05	1.760046e-07	1.760046e-07
2.184000e+02	2.208000e+02	7.311475e-05	1.751463e-07	1.751463e-07
2.208000e+02	2.232000e+02	7.291283e-05	1.749085e-07	1.749085e-07
2.232000e+02	2.256000e+02	7.234667e-05	1.742188e-07	1.742188e-07
2.256000e+02	2.280000e+02	7.219896e-05	1.740049e-07	1.740049e-07
2.280000e+02	2.304000e+02	7.195642e-05	1.737428e-07	1.737428e-07
2.304000e+02	2.328000e+02	7.173296e-05	1.734528e-07	1.734528e-07
2.328000e+02	2.352000e+02	7.247375e-05	1.743539e-07	1.743539e-07
2.352000e+02	2.376000e+02	7.339783e-05	1.754911e-07	1.754911e-07
2.376000e+02	2.400000e+02	7.281142e-05	1.747679e-07	1.747679e-07
2.400000e+02	2.424000e+02	7.265167e-05	1.746385e-07	1.746385e-07
2.424000e+02	2.448000e+02	7.227800e-05	1.740919e-07	1.740919e-07
2.448000e+02	2.472000e+02	7.197796e-05	1.737369e-07	1.737369e-07
2.472000e+02	2.496000e+02	7.105967e-05	1.726636e-07	1.726636e-07
2.496000e+02	2.520000e+02	7.130879e-05	1.729896e-07	1.729896e-07
2.520000e+02	2.544000e+02	7.054733e-05	1.720793e-07	1.720793e-07
2.544000e+02	2.568000e+02	7.040992e-05	1.718563e-07	1.718563e-07
2.568000e+02	2.592000e+02	6.991167e-05	1.712713e-07	1.712713e-07
2.592000e+02	2.616000e+02	6.932858e-05	1.705764e-07	1.705764e-07
2.616000e+02	2.640000e+02	6.819921e-05	1.690926e-07	1.690926e-07
2.640000e+02	2.664000e+02	6.792896e-05	1.688174e-07	1.688174e-07
2.664000e+02	2.688000e+02	6.864779e-05	1.697073e-07	1.697073e-07
2.688000e+02	2.712000e+02	6.949825e-05	1.707410e-07	1.707410e-07
2.712000e+02	2.736000e+02	6.911667e-05	1.702941e-07	1.702941e-07
2.736000e+02	2.760000e+02	6.893129e-05	1.700434e-07	1.700434e-07
2.760000e+02	2.784000e+02	6.868546e-05	1.697744e-07	1.697744e-07
2.784000e+02	2.808000e+02	6.829521e-05	1.692394e-07	1.692394e-07
2.808000e+02	2.832000e+02	6.780771e-05	1.686565e-07	1.686565e-07
2.832000e+02	2.856000e+02	6.760450e-05	1.683633e-07	1.683633e-07
2.856000e+02	2.880000e+02	6.705950e-05	1.677666e-07	1.677666e-07
2.880000e+02	2.904000e+02	6.696638e-05	1.676528e-07	1.676528e-07
2.904000e+02	2.928000e+02	6.569012e-05	1.660732e-07	1.660732e-07
2.928000e+02	2.952000e+02	6.518108e-05	1.653788e-07	1.653788e-07
2.952000e+02	2.976000e+02	6.535075e-05	1.655909e-07	1.655909e-07
2.976000e+02	3.000000e+02	6.462738e-05	1.646960e-07	1.646960e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	5.143717e-13	1.761781e-14	1.761781e-14
6.240000e+01	6.480000e+01	7.560763e-13	2.103850e-14	2.103850e-14
6.480000e+01	6.720000e+01	1.111504e-12	2.730081e-14	2.730081e-14
6.720000e+01	6.960000e+01	1.765783e-12	1.607277e-13	1.607277e-13
6.960000e+01	7.200000e+01	2.332216e-12	6.148861e-14	6.148861e-14
7.200000e+01	7.440000e+01	3.320912e-12	6.663950e-14	6.663950e-14
7.440000e+01	7.680000e+01	4.779204e-12	2.694588e-13	2.694588e-13
7.680000e+01	7.920000e+01	6.328625e-12	6.999271e-14	6.999271e-14
7.920000e+01	8.160000e+01	8.699050e-12	9.641826e-14	9.641826e-14
8.160000e+01	8.400000e+01	1.158547e-11	2.306788e-13	2.306788e-13
8.400000e+01	8.640000e+01	2.241911e-11	7.840126e-12	7.840126e-12
8.640000e+01	8.880000e+01	2.659199e-11	8.363702e-12	8.363702e-12
8.880000e+01	9.120000e+01	2.446782e-10	2.205076e-10	2.205076e-10
9.120000e+01	9.360000e+01	2.697658e-11	3.631500e-13	3.631500e-13
9.360000e+01	9.600000e+01	3.261732e-11	8.645660e-13	8.645660e-13
9.600000e+01	9.840000e+01	3.618539e-11	2.759377e-13	2.759377e-13
9.840000e+01	1.008000e+02	4.363921e-11	8.580987e-13	8.580987e-13
1.008000e+02	1.032000e+02	5.086279e-11	1.179989e-12	1.179989e-12
1.032000e+02	1.056000e+02	6.370496e-11	3.415342e-12	3.415342e-12
1.056000e+02	1.080000e+02	1.093115e-10	2.244914e-11	2.244914e-11
1.080000e+02	1.104000e+02	2.733242e-10	1.496785e-10	1.496785e-10
1.104000e+02	1.128000e+02	1.298145e-10	1.126513e-11	1.126513e-11
1.128000e+02	1.152000e+02	1.531762e-10	7.589427e-12	7.589427e-12
1.152000e+02	1.176000e+02	5.363892e-10	2.886007e-10	2.886007e-10
1.176000e+02	1.200000e+02	4.448496e-10	4.168856e-11	4.168856e-11
1.200000e+02	1.224000e+02	4.832212e-09	3.104015e-09	3.104015e-09
1.224000e+02	1.248000e+02	1.832357e-07	1.288749e-07	1.288749e-07
1.248000e+02	1.272000e+02	2.638129e-04	2.230266e-04	2.230266e-04
1.272000e+02	1.296000e+02	7.119329e-12	7.864294e-14	7.864294e-14
1.296000e+02	1.320000e+02	3.842754e-12	5.687331e-14	5.687331e-14
1.320000e+02	1.344000e+02	2.533835e-12	4.614274e-14	4.614274e-14
1.344000e+02	1.368000e+02	1.752785e-12	3.838232e-14	3.838232e-14
1.368000e+02	1.392000e+02	1.285980e-12	3.367700e-14	3.367700e-14
1.392000e+02	1.416000e+02	8.197646e-13	2.517773e-14	2.517773e-14
1.416000e+02	1.440000e+02	6.624025e-13	5.652020e-14	5.652020e-14
1.440000e+02	1.464000e+02	4.501146e-13	1.831163e-14	1.831163e-14
1.464000e+02	1.488000e+02	3.382665e-13	1.543451e-14	1.543451e-14
1.488000e+02	1.512000e+02	3.222939e-13	1.562142e-14	1.562142e-14
1.512000e+02	1.536000e+02	2.351750e-13	1.251985e-14	1.251985e-14
1.536000e+02	1.560000e+02	2.228445e-13	1.272336e-14	1.272336e-14
1.560000e+02	1.584000e+02	1.527330e-13	1.082057e-14	1.082057e-14
1.584000e+02	1.608000e+02	1.218777e-13	1.000915e-14	1.000915e-14
1.608000e+02	1.632000e+02	7.712942e-14	8.029667e-15	8.029667e-15
1.632000e+02	1.656000e+02	4.156222e-14	5.753510e-15	5.753510e-15
1.656000e+02	1.680000e+02	1.672057e-14	2.922152e-15	2.922152e-15
1.680000e+02	1.704000e+02	4.795517e-15	1.582207e-15	1.582207e-15
1.704000e+02	1.728000e+02	2.135821e-15	9.679087e-16	9.679087e-16
1.728000e+02	1.752000e+02	8.414025e-17	1.052646e-17	1.052646e-17
1.752000e+02	1.776000e+02	9.676437e-17	1.368540e-18	1.368540e-18
1.776000e+02	1.800000e+02	1.643691e-16	1.750121e-18	1.750121e-18
1.800000e+02	1.824000e+02	3.950297e-16	2.821314e-18	2.821314e-18
1.824000e+02	1.848000e+02	6.973250e-16	4.049282e-18	4.049282e-18
1.848000e+02	1.872000e+02	7.092842e-16	4.134048e-18	4.134048e-18
1.872000e+02	1.896000e+02	6.772421e-16	4.007333e-18	4.007333e-18
1.896000e+02	1.920000e+02	7.201771e-16	4.143591e-18	4.143591e-18
1.920000e+02	1.944000e+02	7.229479e-16	4.155574e-18	4.155574e-18
1.944000e+02	1.968000e+02	7.026133e-16	4.053472e-18	4.053472e-18
1.968000e+02	1.992000e+02	7.046954e-16	4.738409e-18	4.738409e-18
1.992000e+02	2.016000e+02	7.170746e-16	4.636326e-18	4.636326e-18
2.016000e+02	2.040000e+02	7.265629e-16	4.397046e-18	4.397046e-18
2.040000e+02	2.064000e+02	7.418508e-16	1.213905e-17	1.213905e-17
2.064000e+02	2.088000e+02	7.304896e-16	4.963179e-18	4.963179e-18
2.088000e+02	2.112000e+02	7.264046e-16	4.498352e-18	4.498352e-18
2.112000e+02	2.136000e+02	7.340050e-16	4.720865e-18	4.720865e-18
2.136000e+02	2.160000e+02	7.496533e-16	4.631677e-18	4.631677e-18
2.160000e+02	2.184000e+02	7.485712e-16	4.792185e-18	4.792185e-18
2.184000e+02	2.208000e+02	7.635817e-16	4.933377e-18	4.933377e-18
2.208000e+02	2.232000e+02	7.635863e-16	5.003237e-18	5.003237e-18
2.232000e+02	2.256000e+02	7.778062e-16	1.099151e-17	1.099151e-17
2.256000e+02	2.280000e+02	7.889637e-16	6.566849e-18	6.566849e-18
2.280000e+02	2.304000e+02	8.099396e-16	5.406593e-18	5.406593e-18
2.304000e+02	2.328000e+02	8.198321e-16	6.176082e-18	6.176082e-18
2.328000e+02	2.352000e+02	8.408800e-16	5.654282e-18	5.654282e-18
2.352000e+02	2.376000e+02	1.046931e-13	1.038269e-13	1.038269e-13
2.376000e+02	2.400000e+02	8.951108e-16	1.056025e-17	1.056025e-17
2.400000e+02	2.424000e+02	1.064294e-15	1.487136e-16	1.487136e-16
2.424000e+02	2.448000e+02	9.246767e-16	6.768948e-18	6.768948e-18
2.448000e+02	2.472000e+02	9.486938e-16	1.361693e-17	1.361693e-17
2.472000e+02	2.496000e+02	9.620575e-16	7.059509e-18	7.059509e-18
2.496000e+02	2.520000e+02	9.722767e-16	7.034625e-18	7.034625e-18
2.520000e+02	2.544000e+02	9.913417e-16	7.256528e-18	7.256528e-18
2.544000e+02	2.568000e+02	1.020311e-15	7.936122e-18	7.936122e-18
2.568000e+02	2.592000e+02	1.049578e-15	8.183712e-18	8.183712e-18
2.592000e+02	2.616000e+02	1.056307e-15	7.733791e-18	7.733791e-18
2.616000e+02	2.640000e+02	1.071376e-15	7.768416e-18	7.768416e-18
2.640000e+02	2.664000e+02	1.088460e-15	7.878037e-18	7.878037e-18
2.664000e+02	2.688000e+02	1.133885e-15	8.755582e-18	8.755582e-18
2.688000e+02	2.712000e+02	1.191819e-15	2.556751e-17	2.556751e-17
2.712000e+02	2.736000e+02	1.190224e-15	8.779132e-18	8.779132e-18
2.736000e+02	2.760000e+02	1.242076e-15	9.619631e-18	9.619631e-18
2.760000e+02	2.784000e+02	1.246526e-15	9.364636e-18	9.364636e-18
2.784000e+02	2.808000e+02	1.326311e-15	2.547948e-17	2.547948e-17
2.808000e+02	2.832000e+02	1.320665e-15	9.786459e-18	9.786459e-18
2.832000e+02	2.856000e+02	1.362351e-15	2.007352e-17	2.007352e-17
2.856000e+02	2.880000e+02	1.366013e-15	1.031699e-17	1.031699e-17
2.880000e+02	2.904000e+02	1.444868e-15	2.265592e-17	2.265592e-17
2.904000e+02	2.928000e+02	1.399958e-15	1.083747e-17	1.083747e-17
2.928000e+02	2.952000e+02	1.730362e-15	2.822874e-16	2.822874e-16
2.952000e+02	2.976000e+02	1.488687e-15	1.897510e-17	1.897510e-17
2.976000e+02	3.000000e+02	1.515748e-15	1.162544e-17	1.162544e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSnoQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.683357e-09	4.580749e-11	4.580749e-11
6.240000e+01	6.480000e+01	2.378890e-09	5.216647e-11	5.216647e-11
6.480000e+01	6.720000e+01	3.375901e-09	5.878988e-11	5.878988e-11
6.720000e+01	6.960000e+01	4.904438e-09	7.170195e-11	7.170195e-11
6.960000e+01	7.200000e+01	6.766546e-09	8.566406e-11	8.566406e-11
7.200000e+01	7.440000e+01	9.392333e-09	1.001207e-10	1.001207e-10
7.440000e+01	7.680000e+01	1.299445e-08	1.163978e-10	1.163978e-10
7.680000e+01	7.920000e+01	1.769922e-08	1.378589e-10	1.378589e-10
7.920000e+01	8.160000e+01	2.359184e-08	1.596952e-10	1.596952e-10
8.160000e+01	8.400000e+01	3.126198e-08	1.846942e-10	1.846942e-10
8.400000e+01	8.640000e+01	3.990697e-08	2.135656e-10	2.135656e-10
8.640000e+01	8.880000e+01	5.025621e-08	2.350307e-10	2.350307e-10
8.880000e+01	9.120000e+01	6.262775e-08	3.054227e-10	3.054227e-10
9.120000e+01	9.360000e+01	7.621383e-08	2.874373e-10	2.874373e-10
9.360000e+01	9.600000e+01	9.177846e-08	3.130384e-10	3.130384e-10
9.600000e+01	9.840000e+01	1.101029e-07	3.406119e-10	3.406119e-10
9.840000e+01	1.008000e+02	1.325708e-07	3.723423e-10	3.723423e-10
1.008000e+02	1.032000e+02	1.593177e-07	4.036418e-10	4.036418e-10
1.032000e+02	1.056000e+02	1.935946e-07	4.447631e-10	4.447631e-10
1.056000e+02	1.080000e+02	2.376292e-07	5.105401e-10	5.105401e-10
1.080000e+02	1.104000e+02	2.950340e-07	6.139409e-10	6.139409e-10
1.104000e+02	1.128000e+02	3.791103e-07	6.107587e-10	6.107587e-10
1.128000e+02	1.152000e+02	5.107754e-07	7.593378e-10	7.593378e-10
1.152000e+02	1.176000e+02	7.393146e-07	8.674114e-10	8.674114e-10
1.176000e+02	1.200000e+02	1.184196e-06	1.101134e-09	1.101134e-09
1.200000e+02	1.224000e+02	2.274730e-06	1.548609e-09	1.548609e-09
1.224000e+02	1.248000e+02	1.005357e-05	2.747895e-08	2.747895e-08
1.248000e+02	1.272000e+02	7.132933e-05	1.946877e-07	1.946877e-07
1.272000e+02	1.296000e+02	3.843028e-08	1.692079e-10	1.692079e-10
1.296000e+02	1.320000e+02	2.004921e-08	1.209793e-10	1.209793e-10
1.320000e+02	1.344000e+02	1.372990e-08	1.247579e-10	1.247579e-10
1.344000e+02	1.368000e+02	1.059348e-08	8.336028e-11	8.336028e-11
1.368000e+02	1.392000e+02	8.754892e-09	8.081718e-11	8.081718e-11
1.392000e+02	1.416000e+02	7.614758e-09	6.759180e-11	6.759180e-11
1.416000e+02	1.440000e+02	7.130533e-09	6.727160e-11	6.727160e-11
1.440000e+02	1.464000e+02	6.823825e-09	6.486807e-11	6.486807e-11
1.464000e+02	1.488000e+02	6.745650e-09	6.340455e-11	6.340455e-11
1.488000e+02	1.512000e+02	6.864083e-09	6.422643e-11	6.422643e-11
1.512000e+02	1.536000e+02	7.050287e-09	6.569944e-11	6.569944e-11
1.536000e+02	1.560000e+02	7.606021e-09	7.094072e-11	7.094072e-11
1.560000e+02	1.584000e+02	7.922087e-09	7.190597e-11	7.190597e-11
1.584000e+02	1.608000e+02	8.683550e-09	7.691924e-11	7.691924e-11
1.608000e+02	1.632000e+02	9.184333e-09	7.831447e-11	7.831447e-11
1.632000e+02	1.656000e+02	1.035860e-08	8.507248e-11	8.507248e-11
1.656000e+02	1.680000e+02	1.149261e-08	8.969671e-11	8.969671e-11
1.680000e+02	1.704000e+02	1.300454e-08	9.678395e-11	9.678395e-11
1.704000e+02	1.728000e+02	1.508368e-08	1.057390e-10	1.057390e-10
1.728000e+02	1.752000e+02	1.783603e-08	1.165726e-10	1.165726e-10
1.752000e+02	1.776000e+02	2.173682e-08	1.309216e-10	1.309216e-10
1.776000e+02	1.800000e+02	2.842810e-08	1.534734e-10	1.534734e-10
1.800000e+02	1.824000e+02	4.023020e-08	1.908858e-10	1.908858e-10
1.824000e+02	1.848000e+02	5.977287e-08	2.545146e-10	2.545146e-10
1.848000e+02	1.872000e+02	7.850767e-08	3.197502e-10	3.197502e-10
1.872000e+02	1.896000e+02	9.092833e-08	3.692138e-10	3.692138e-10
1.896000e+02	1.920000e+02	9.979704e-08	3.910823e-10	3.910823e-10
1.920000e+02	1.944000e+02	1.051730e-07	4.111956e-10	4.111956e-10
1.944000e+02	1.968000e+02	1.079484e-07	4.287374e-10	4.287374e-10
1.968000e+02	1.992000e+02	1.110624e-07	4.442568e-10	4.442568e-10
1.992000e+02	2.016000e+02	1.119505e-07	4.466373e-10	4.466373e-10
2.016000e+02	2.040000e+02	1.129973e-07	4.492529e-10	4.492529e-10
2.040000e+02	2.064000e+02	1.130315e-07	4.542611e-10	4.542611e-10
2.064000e+02	2.088000e+02	1.126707e-07	4.576074e-10	4.576074e-10
2.088000e+02	2.112000e+02	1.128481e-07	4.626989e-10	4.626989e-10
2.112000e+02	2.136000e+02	1.117851e-07	4.618218e-10	4.618218e-10
2.136000e+02	2.160000e+02	1.117522e-07	4.645960e-10	4.645960e-10
2.160000e+02	2.184000e+02	1.106217e-07	4.649979e-10	4.649979e-10
2.184000e+02	2.208000e+02	1.100178e-07	4.663682e-10	4.663682e-10
2.208000e+02	2.232000e+02	1.082986e-07	4.651351e-10	4.651351e-10
2.232000e+02	2.256000e+02	1.076987e-07	4.673310e-10	4.673310e-10
2.256000e+02	2.280000e+02	1.068837e-07	4.662297e-10	4.662297e-10
2.280000e+02	2.304000e+02	1.065145e-07	4.676329e-10	4.676329e-10
2.304000e+02	2.328000e+02	1.061220e-07	4.683417e-10	4.683417e-10
2.328000e+02	2.352000e+02	1.046825e-07	4.643589e-10	4.643589e-10
2.352000e+02	2.376000e+02	1.037937e-07	4.759807e-10	4.759807e-10
2.376000e+02	2.400000e+02	1.019796e-07	4.565134e-10	4.565134e-10
2.400000e+02	2.424000e+02	1.017623e-07	4.567026e-10	4.567026e-10
2.424000e+02	2.448000e+02	1.009446e-07	4.555200e-10	4.555200e-10
2.448000e+02	2.472000e+02	9.969908e-08	4.552607e-10	4.552607e-10
2.472000e+02	2.496000e+02	9.856896e-08	4.531619e-10	4.531619e-10
2.496000e+02	2.520000e+02	9.831500e-08	4.534273e-10	4.534273e-10
2.520000e+02	2.544000e+02	9.759137e-08	4.548443e-10	4.548443e-10
2.544000e+02	2.568000e+02	9.658725e-08	4.519933e-10	4.519933e-10
2.568000e+02	2.592000e+02	9.585746e-08	4.506797e-10	4.506797e-10
2.592000e+02	2.616000e+02	9.520812e-08	4.513535e-10	4.513535e-10
2.616000e+02	2.640000e+02	9.474650e-08	4.530244e-10	4.530244e-10
2.640000e+02	2.664000e+02	9.354342e-08	4.499684e-10	4.499684e-10
2.664000e+02	2.688000e+02	9.304200e-08	4.476542e-10	4.476542e-10
2.688000e+02	2.712000e+02	9.168317e-08	4.398909e-10	4.398909e-10
2.712000e+02	2.736000e+02	9.060683e-08	4.372227e-10	4.372227e-10
2.736000e+02	2.760000e+02	9.077983e-08	4.389599e-10	4.389599e-10
2.760000e+02	2.784000e+02	8.962854e-08	4.366488e-10	4.366488e-10
2.784000e+02	2.808000e+02	8.989396e-08	4.383527e-10	4.383527e-10
2.808000e+02	2.832000e+02	8.858563e-08	4.339613e-10	4.339613e-10
2.832000e+02	2.856000e+02	8.712046e-08	4.305179e-10	4.305179e-10
2.856000e+02	2.880000e+02	8.695604e-08	4.314802e-10	4.314802e-10
2.880000e+02	2.904000e+02	8.677038e-08	4.312297e-10	4.312297e-10
2.904000e+02	2.928000e+02	8.529371e-08	4.306407e-10	4.306407e-10
2.928000e+02	2.952000e+02	8.465692e-08	4.281783e-10	4.281783e-10
2.952000e+02	2.976000e+02	8.451779e-08	4.271213e-10	4.271213e-10
2.976000e+02	3.000000e+02	8.319942e-08	4.236342e-10	4.236342e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.109392e-08	9.390841e-11	9.390841e-11
6.240000e+01	6.480000e+01	1.390476e-08	1.051341e-10	1.051341e-10
6.480000e+01	6.720000e+01	1.753437e-08	1.180612e-10	1.180612e-10
6.720000e+01	6.960000e+01	2.175699e-08	1.315108e-10	1.315108e-10
6.960000e+01	7.200000e+01	2.663542e-08	1.455096e-10	1.455096e-10
7.200000e+01	7.440000e+01	3.271021e-08	1.612515e-10	1.612515e-10
7.440000e+01	7.680000e+01	3.980170e-08	1.778741e-10	1.778741e-10
7.680000e+01	7.920000e+01	4.786142e-08	1.950539e-10	1.950539e-10
7.920000e+01	8.160000e+01	5.878600e-08	2.161718e-10	2.161718e-10
8.160000e+01	8.400000e+01	7.031871e-08	2.364272e-10	2.364272e-10
8.400000e+01	8.640000e+01	8.428150e-08	2.588380e-10	2.588380e-10
8.640000e+01	8.880000e+01	1.008962e-07	2.832040e-10	2.832040e-10
8.880000e+01	9.120000e+01	1.192723e-07	3.079157e-10	3.079157e-10
9.120000e+01	9.360000e+01	1.416788e-07	3.355942e-10	3.355942e-10
9.360000e+01	9.600000e+01	1.684978e-07	3.659815e-10	3.659815e-10
9.600000e+01	9.840000e+01	2.011890e-07	3.999117e-10	3.999117e-10
9.840000e+01	1.008000e+02	2.411139e-07	4.377973e-10	4.377973e-10
1.008000e+02	1.032000e+02	2.890865e-07	4.793757e-10	4.793757e-10
1.032000e+02	1.056000e+02	3.520483e-07	5.290090e-10	5.290090e-10
1.056000e+02	1.080000e+02	4.323075e-07	5.862170e-10	5.862170e-10
1.080000e+02	1.104000e+02	5.408912e-07	6.557179e-10	6.557179e-10
1.104000e+02	1.128000e+02	7.004367e-07	7.461849e-10	7.461849e-10
1.128000e+02	1.152000e+02	9.438304e-07	8.661817e-10	8.661817e-10
1.152000e+02	1.176000e+02	1.351173e-06	1.036376e-09	1.036376e-09
1.176000e+02	1.200000e+02	2.127118e-06	1.300343e-09	1.300343e-09
1.200000e+02	1.224000e+02	4.026312e-06	1.789022e-09	1.789022e-09
1.224000e+02	1.248000e+02	1.759347e-05	3.739709e-09	3.739709e-09
1.248000e+02	1.272000e+02	1.238545e-04	9.922426e-09	9.922426e-09
1.272000e+02	1.296000e+02	1.233789e-07	3.131717e-10	3.131717e-10
1.296000e+02	1.320000e+02	1.034057e-07	2.867043e-10	2.867043e-10
1.320000e+02	1.344000e+02	9.821250e-08	2.794122e-10	2.794122e-10
1.344000e+02	1.368000e+02	9.661787e-08	2.771346e-10	2.771346e-10
1.368000e+02	1.392000e+02	9.531263e-08	2.752563e-10	2.752563e-10
1.392000e+02	1.416000e+02	9.523392e-08	2.751426e-10	2.751426e-10
1.416000e+02	1.440000e+02	9.573392e-08	2.758640e-10	2.758640e-10
1.440000e+02	1.464000e+02	9.603837e-08	2.763023e-10	2.763023e-10
1.464000e+02	1.488000e+02	9.628483e-08	2.766565e-10	2.766565e-10
1.488000e+02	1.512000e+02	9.704396e-08	2.777450e-10	2.777450e-10
1.512000e+02	1.536000e+02	9.742312e-08	2.782871e-10	2.782871e-10
1.536000e+02	1.560000e+02	9.796846e-08	2.790648e-10	2.790648e-10
1.560000e+02	1.584000e+02	9.863379e-08	2.800109e-10	2.800109e-10
1.584000e+02	1.608000e+02	9.919900e-08	2.808120e-10	2.808120e-10
1.608000e+02	1.632000e+02	1.064678e-07	2.909183e-10	2.909183e-10
1.632000e+02	1.656000e+02	1.218550e-07	3.112316e-10	3.112316e-10
1.656000e+02	1.680000e+02	1.275300e-07	3.183964e-10	3.183964e-10
1.680000e+02	1.704000e+02	1.278297e-07	3.187703e-10	3.187703e-10
1.704000e+02	1.728000e+02	1.280022e-07	3.189853e-10	3.189853e-10
1.728000e+02	1.752000e+02	1.276063e-07	3.184916e-10	3.184916e-10
1.752000e+02	1.776000e+02	1.283487e-07	3.194168e-10	3.194168e-10
1.776000e+02	1.800000e+02	1.285992e-07	3.197283e-10	3.197283e-10
1.800000e+02	1.824000e+02	1.286707e-07	3.198172e-10	3.198172e-10
1.824000e+02	1.848000e+02	1.279656e-07	3.189397e-10	3.189397e-10
1.848000e+02	1.872000e+02	1.278885e-07	3.188436e-10	3.188436e-10
1.872000e+02	1.896000e+02	1.270602e-07	3.178094e-10	3.178094e-10
1.896000e+02	1.920000e+02	1.377185e-07	3.308706e-10	3.308706e-10
1.920000e+02	1.944000e+02	1.399045e-07	3.334862e-10	3.334862e-10
1.944000e+02	1.968000e+02	1.396899e-07	3.332303e-10	3.332303e-10
1.968000e+02	1.992000e+02	1.388155e-07	3.321857e-10	3.321857e-10
1.992000e+02	2.016000e+02	1.411072e-07	3.349166e-10	3.349166e-10
2.016000e+02	2.040000e+02	1.438839e-07	3.381957e-10	3.381957e-10
2.040000e+02	2.064000e+02	1.430254e-07	3.371852e-10	3.371852e-10
2.064000e+02	2.088000e+02	1.422472e-07	3.362667e-10	3.362667e-10
2.088000e+02	2.112000e+02	1.423060e-07	3.363362e-10	3.363362e-10
2.112000e+02	2.136000e+02	1.413242e-07	3.351740e-10	3.351740e-10
2.136000e+02	2.160000e+02	1.410230e-07	3.348166e-10	3.348166e-10
2.160000e+02	2.184000e+02	1.407233e-07	3.344606e-10	3.344606e-10
2.184000e+02	2.208000e+02	1.399244e-07	3.335099e-10	3.335099e-10
2.208000e+02	2.232000e+02	1.391414e-07	3.325754e-10	3.325754e-10
2.232000e+02	2.256000e+02	1.381199e-07	3.313524e-10	3.313524e-10
2.256000e+02	2.280000e+02	1.372177e-07	3.302684e-10	3.302684e-10
2.280000e+02	2.304000e+02	1.370213e-07	3.300320e-10	3.300320e-10
2.304000e+02	2.328000e+02	1.363997e-07	3.292825e-10	3.292825e-10
2.328000e+02	2.352000e+02	1.380269e-07	3.312409e-10	3.312409e-10
2.352000e+02	2.376000e+02	1.391891e-07	3.326324e-10	3.326324e-10
2.376000e+02	2.400000e+02	1.386255e-07	3.319583e-10	3.319583e-10
2.400000e+02	2.424000e+02	1.384188e-07	3.317108e-10	3.317108e-10
2.424000e+02	2.448000e+02	1.372765e-07	3.303392e-10	3.303392e-10
2.448000e+02	2.472000e+02	1.364283e-07	3.293171e-10	3.293171e-10
2.472000e+02	2.496000e+02	1.356906e-07	3.284256e-10	3.284256e-10
2.496000e+02	2.520000e+02	1.350610e-07	3.276628e-10	3.276628e-10
2.520000e+02	2.544000e+02	1.341374e-07	3.265404e-10	3.265404e-10
2.544000e+02	2.568000e+02	1.338575e-07	3.261996e-10	3.261996e-10
2.568000e+02	2.592000e+02	1.329156e-07	3.250498e-10	3.250498e-10
2.592000e+02	2.616000e+02	1.318019e-07	3.236852e-10	3.236852e-10
2.616000e+02	2.640000e+02	1.290499e-07	3.202881e-10	3.202881e-10
2.640000e+02	2.664000e+02	1.288535e-07	3.200443e-10	3.200443e-10
2.664000e+02	2.688000e+02	1.302041e-07	3.217172e-10	3.217172e-10
2.688000e+02	2.712000e+02	1.324203e-07	3.244437e-10	3.244437e-10
2.712000e+02	2.736000e+02	1.319680e-07	3.238891e-10	3.238891e-10
2.736000e+02	2.760000e+02	1.311699e-07	3.229083e-10	3.229083e-10
2.760000e+02	2.784000e+02	1.303281e-07	3.218704e-10	3.218704e-10
2.784000e+02	2.808000e+02	1.298273e-07	3.212514e-10	3.212514e-10
2.808000e+02	2.832000e+02	1.290880e-07	3.203354e-10	3.203354e-10
2.832000e+02	2.856000e+02	1.289664e-07	3.201845e-10	3.201845e-10
2.856000e+02	2.880000e+02	1.276659e-07	3.185660e-10	3.185660e-10
2.880000e+02	2.904000e+02	1.275316e-07	3.183984e-10	3.183984e-10
2.904000e+02	2.928000e+02	1.251921e-07	3.154645e-10	3.154645e-10
2.928000e+02	2.952000e+02	1.248575e-07	3.150426e-10	3.150426e-10
2.952000e+02	2.976000e+02	1.238161e-07	3.137260e-10	3.137260e-10
2.976000e+02	3.000000e+02	1.236818e-07	3.135558e-10	3.135558e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	5.816067e-06	4.940804e-08	4.940804e-08
6.240000e+01	6.480000e+01	7.295946e-06	5.538307e-08	5.538307e-08
6.480000e+01	6.720000e+01	9.182629e-06	6.200792e-08	6.200792e-08
6.720000e+01	6.960000e+01	1.139707e-05	6.910210e-08	6.910210e-08
6.960000e+01	7.200000e+01	1.396038e-05	7.652293e-08	7.652293e-08
7.200000e+01	7.440000e+01	1.714320e-05	8.479014e-08	8.479014e-08
7.440000e+01	7.680000e+01	2.085408e-05	9.349786e-08	9.349786e-08
7.680000e+01	7.920000e+01	2.507562e-05	1.025122e-07	1.025122e-07
7.920000e+01	8.160000e+01	3.081182e-05	1.136930e-07	1.136930e-07
8.160000e+01	8.400000e+01	3.686295e-05	1.243661e-07	1.243661e-07
8.400000e+01	8.640000e+01	4.418454e-05	1.361681e-07	1.361681e-07
8.640000e+01	8.880000e+01	5.288258e-05	1.489353e-07	1.489353e-07
8.880000e+01	9.120000e+01	6.250096e-05	1.618774e-07	1.618774e-07
9.120000e+01	9.360000e+01	7.426513e-05	1.765135e-07	1.765135e-07
9.360000e+01	9.600000e+01	8.832979e-05	1.925187e-07	1.925187e-07
9.600000e+01	9.840000e+01	1.054680e-04	2.103652e-07	2.103652e-07
9.840000e+01	1.008000e+02	1.263945e-04	2.302820e-07	2.302820e-07
1.008000e+02	1.032000e+02	1.515049e-04	2.520604e-07	2.520604e-07
1.032000e+02	1.056000e+02	1.845556e-04	2.782844e-07	2.782844e-07
1.056000e+02	1.080000e+02	2.265886e-04	3.082952e-07	3.082952e-07
1.080000e+02	1.104000e+02	2.835081e-04	3.448561e-07	3.448561e-07
1.104000e+02	1.128000e+02	3.671446e-04	3.924528e-07	3.924528e-07
1.128000e+02	1.152000e+02	4.946883e-04	4.555167e-07	4.555167e-07
1.152000e+02	1.176000e+02	7.082129e-04	5.450494e-07	5.450494e-07
1.176000e+02	1.200000e+02	1.114966e-03	6.839117e-07	6.839117e-07
1.200000e+02	1.224000e+02	2.110447e-03	9.409194e-07	9.409194e-07
1.224000e+02	1.248000e+02	9.221846e-03	1.966865e-06	1.966865e-06
1.248000e+02	1.272000e+02	6.491979e-02	5.218588e-06	5.218588e-06
1.272000e+02	1.296000e+02	6.467529e-05	1.647279e-07	1.647279e-07
1.296000e+02	1.320000e+02	5.421387e-05	1.508429e-07	1.508429e-07
1.320000e+02	1.344000e+02	5.146396e-05	1.468871e-07	1.468871e-07
1.344000e+02	1.368000e+02	5.062883e-05	1.456918e-07	1.456918e-07
1.368000e+02	1.392000e+02	4.997496e-05	1.448370e-07	1.448370e-07
1.392000e+02	1.416000e+02	4.993521e-05	1.447802e-07	1.447802e-07
1.416000e+02	1.440000e+02	5.017029e-05	1.450438e-07	1.450438e-07
1.440000e+02	1.464000e+02	5.034867e-05	1.453534e-07	1.453534e-07
1.464000e+02	1.488000e+02	5.046162e-05	1.454729e-07	1.454729e-07
1.488000e+02	1.512000e+02	5.085808e-05	1.460416e-07	1.460416e-07
1.512000e+02	1.536000e+02	5.105050e-05	1.462988e-07	1.462988e-07
1.536000e+02	1.560000e+02	5.136087e-05	1.468107e-07	1.468107e-07
1.560000e+02	1.584000e+02	5.170604e-05	1.472917e-07	1.472917e-07
1.584000e+02	1.608000e+02	5.198704e-05	1.476476e-07	1.476476e-07
1.608000e+02	1.632000e+02	5.581046e-05	1.530195e-07	1.530195e-07
1.632000e+02	1.656000e+02	6.387946e-05	1.637179e-07	1.637179e-07
1.656000e+02	1.680000e+02	6.686446e-05	1.675217e-07	1.675217e-07
1.680000e+02	1.704000e+02	6.698283e-05	1.675820e-07	1.675820e-07
1.704000e+02	1.728000e+02	6.709704e-05	1.677751e-07	1.677751e-07
1.728000e+02	1.752000e+02	6.688517e-05	1.675003e-07	1.675003e-07
1.752000e+02	1.776000e+02	6.728204e-05	1.680234e-07	1.680234e-07
1.776000e+02	1.800000e+02	6.741571e-05	1.681900e-07	1.681900e-07
1.800000e+02	1.824000e+02	6.743637e-05	1.681727e-07	1.681727e-07
1.824000e+02	1.848000e+02	6.708796e-05	1.677914e-07	1.677914e-07
1.848000e+02	1.872000e+02	6.702092e-05	1.676423e-07	1.676423e-07
1.872000e+02	1.896000e+02	6.658804e-05	1.671031e-07	1.671031e-07
1.896000e+02	1.920000e+02	7.218146e-05	1.739957e-07	1.739957e-07
1.920000e+02	1.944000e+02	7.331742e-05	1.753375e-07	1.753375e-07
1.944000e+02	1.968000e+02	7.322100e-05	1.752569e-07	1.752569e-07
1.968000e+02	1.992000e+02	7.275875e-05	1.746995e-07	1.746995e-07
1.992000e+02	2.016000e+02	7.398204e-05	1.762096e-07	1.762096e-07
2.016000e+02	2.040000e+02	7.542346e-05	1.778864e-07	1.778864e-07
2.040000e+02	2.064000e+02	7.497237e-05	1.773561e-07	1.773561e-07
2.064000e+02	2.088000e+02	7.456637e-05	1.768750e-07	1.768750e-07
2.088000e+02	2.112000e+02	7.460821e-05	1.769558e-07	1.769558e-07
2.112000e+02	2.136000e+02	7.408012e-05	1.762907e-07	1.762907e-07
2.136000e+02	2.160000e+02	7.391958e-05	1.760914e-07	1.760914e-07
2.160000e+02	2.184000e+02	7.377929e-05	1.759684e-07	1.759684e-07
2.184000e+02	2.208000e+02	7.333400e-05	1.753688e-07	1.753688e-07
2.208000e+02	2.232000e+02	7.293050e-05	1.749057e-07	1.749057e-07
2.232000e+02	2.256000e+02	7.240450e-05	1.742962e-07	1.742962e-07
2.256000e+02	2.280000e+02	7.192858e-05	1.737233e-07	1.737233e-07
2.280000e+02	2.304000e+02	7.183342e-05	1.736149e-07	1.736149e-07
2.304000e+02	2.328000e+02	7.149654e-05	1.731823e-07	1.731823e-07
2.328000e+02	2.352000e+02	7.235775e-05	1.742436e-07	1.742436e-07
2.352000e+02	2.376000e+02	7.293008e-05	1.748416e-07	1.748416e-07
2.376000e+02	2.400000e+02	7.265942e-05	1.745799e-07	1.745799e-07
2.400000e+02	2.424000e+02	7.255846e-05	1.744768e-07	1.744768e-07
2.424000e+02	2.448000e+02	7.193896e-05	1.736785e-07	1.736785e-07
2.448000e+02	2.472000e+02	7.149488e-05	1.731447e-07	1.731447e-07
2.472000e+02	2.496000e+02	7.113858e-05	1.727877e-07	1.727877e-07
2.496000e+02	2.520000e+02	7.080587e-05	1.723759e-07	1.723759e-07
2.520000e+02	2.544000e+02	7.030883e-05	1.717324e-07	1.717324e-07
2.544000e+02	2.568000e+02	7.013750e-05	1.714659e-07	1.714659e-07
2.568000e+02	2.592000e+02	6.966075e-05	1.709227e-07	1.709227e-07
2.592000e+02	2.616000e+02	6.907479e-05	1.701987e-07	1.701987e-07
2.616000e+02	2.640000e+02	6.764292e-05	1.684510e-07	1.684510e-07
2.640000e+02	2.664000e+02	6.753821e-05	1.683121e-07	1.683121e-07
2.664000e+02	2.688000e+02	6.825537e-05	1.692300e-07	1.692300e-07
2.688000e+02	2.712000e+02	6.938433e-05	1.705435e-07	1.705435e-07
2.712000e+02	2.736000e+02	6.916417e-05	1.703114e-07	1.703114e-07
2.736000e+02	2.760000e+02	6.876563e-05	1.698679e-07	1.698679e-07
2.760000e+02	2.784000e+02	6.829179e-05	1.692047e-07	1.692047e-07
2.784000e+02	2.808000e+02	6.804721e-05	1.689479e-07	1.689479e-07
2.808000e+02	2.832000e+02	6.767021e-05	1.685069e-07	1.685069e-07
2.832000e+02	2.856000e+02	6.759283e-05	1.683782e-07	1.683782e-07
2.856000e+02	2.880000e+02	6.692571e-05	1.675799e-07	1.675799e-07
2.880000e+02	2.904000e+02	6.684917e-05	1.674660e-07	1.674660e-07
2.904000e+02	2.928000e+02	6.563704e-05	1.659750e-07	1.659750e-07
2.928000e+02	2.952000e+02	6.545908e-05	1.657436e-07	1.657436e-07
2.952000e+02	2.976000e+02	6.491821e-05	1.650743e-07	1.650743e-07
2.976000e+02	3.000000e+02	6.482342e-05	1.648900e-07	1.648900e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	7.764950e-13	2.209420e-14	2.209420e-14
6.240000e+01	6.480000e+01	1.150509e-12	2.725863e-14	2.725863e-14
6.480000e+01	6.720000e+01	1.619725e-12	3.244490e-14	3.244490e-14
6.720000e+01	6.960000e+01	2.218408e-12	3.798944e-14	3.798944e-14
6.960000e+01	7.200000e+01	3.036321e-12	6.023024e-14	6.023024e-14
7.200000e+01	7.440000e+01	3.986295e-12	5.066506e-14	5.066506e-14
7.440000e+01	7.680000e+01	5.362275e-12	5.941467e-14	5.941467e-14
7.680000e+01	7.920000e+01	7.112892e-12	7.428136e-14	7.428136e-14
7.920000e+01	8.160000e+01	9.504904e-12	9.161916e-14	9.161916e-14
8.160000e+01	8.400000e+01	1.230570e-11	1.434306e-13	1.434306e-13
8.400000e+01	8.640000e+01	1.584441e-11	2.688714e-13	2.688714e-13
8.640000e+01	8.880000e+01	1.976295e-11	4.795585e-13	4.795585e-13
8.880000e+01	9.120000e+01	2.416303e-11	1.237034e-12	1.237034e-12
9.120000e+01	9.360000e+01	3.053249e-11	3.472294e-12	3.472294e-12
9.360000e+01	9.600000e+01	3.564607e-11	4.308136e-12	4.308136e-12
9.600000e+01	9.840000e+01	4.200854e-11	4.058109e-12	4.058109e-12
9.840000e+01	1.008000e+02	5.939750e-10	3.918848e-10	3.918848e-10
1.008000e+02	1.032000e+02	5.249496e-11	1.434922e-12	1.434922e-12
1.032000e+02	1.056000e+02	8.553258e-11	1.540790e-11	1.540790e-11
1.056000e+02	1.080000e+02	1.829509e-10	7.650422e-11	7.650422e-11
1.080000e+02	1.104000e+02	2.150900e-09	1.860751e-09	1.860751e-09
1.104000e+02	1.128000e+02	1.322914e-10	2.566237e-11	2.566237e-11
1.128000e+02	1.152000e+02	2.104879e-10	3.240731e-11	3.240731e-11
1.152000e+02	1.176000e+02	3.000471e-10	5.620053e-11	5.620053e-11
1.176000e+02	1.200000e+02	6.562504e-09	5.601568e-09	5.601568e-09
1.200000e+02	1.224000e+02	1.630360e-09	4.572303e-10	4.572303e-10
1.224000e+02	1.248000e+02	3.036713e-08	1.897323e-08	1.897323e-08
1.248000e+02	1.272000e+02	1.264822e-04	5.451164e-05	5.451164e-05
1.272000e+02	1.296000e+02	5.686813e-12	6.989530e-14	6.989530e-14
1.296000e+02	1.320000e+02	3.406935e-12	5.460521e-14	5.460521e-14
1.320000e+02	1.344000e+02	2.307214e-12	4.439735e-14	4.439735e-14
1.344000e+02	1.368000e+02	1.597222e-12	3.657812e-14	3.657812e-14
1.368000e+02	1.392000e+02	1.072687e-12	2.990816e-14	2.990816e-14
1.392000e+02	1.416000e+02	7.813233e-13	2.505330e-14	2.505330e-14
1.416000e+02	1.440000e+02	5.656362e-13	2.064010e-14	2.064010e-14
1.440000e+02	1.464000e+02	4.363854e-13	1.944104e-14	1.944104e-14
1.464000e+02	1.488000e+02	3.510481e-13	1.609682e-14	1.609682e-14
1.488000e+02	1.512000e+02	2.883154e-13	1.457868e-14	1.457868e-14
1.512000e+02	1.536000e+02	2.717825e-13	1.482076e-14	1.482076e-14
1.536000e+02	1.560000e+02	2.173143e-13	1.308429e-14	1.308429e-14
1.560000e+02	1.584000e+02	1.808760e-13	1.194392e-14	1.194392e-14
1.584000e+02	1.608000e+02	1.315665e-13	1.057651e-14	1.057651e-14
1.608000e+02	1.632000e+02	8.002179e-14	8.132296e-15	8.132296e-15
1.632000e+02	1.656000e+02	3.275602e-14	4.903813e-15	4.903813e-15
1.656000e+02	1.680000e+02	1.124953e-14	2.098000e-15	2.098000e-15
1.680000e+02	1.704000e+02	3.389918e-15	1.099745e-15	1.099745e-15
1.704000e+02	1.728000e+02	6.115050e-16	4.305381e-16	4.305381e-16
1.728000e+02	1.752000e+02	7.307546e-17	1.249625e-18	1.249625e-18
1.752000e+02	1.776000e+02	9.866292e-17	1.353368e-18	1.353368e-18
1.776000e+02	1.800000e+02	1.643754e-16	1.749078e-18	1.749078e-18
1.800000e+02	1.824000e+02	3.940299e-16	2.700736e-18	2.700736e-18
1.824000e+02	1.848000e+02	7.009704e-16	4.077126e-18	4.077126e-18
1.848000e+02	1.872000e+02	7.084925e-16	4.150661e-18	4.150661e-18
1.872000e+02	1.896000e+02	6.753283e-16	3.942491e-18	3.942491e-18
1.896000e+02	1.920000e+02	7.173267e-16	4.095586e-18	4.095586e-18
1.920000e+02	1.944000e+02	7.193608e-16	4.132602e-18	4.132602e-18
1.944000e+02	1.968000e+02	7.147587e-16	4.134074e-18	4.134074e-18
1.968000e+02	1.992000e+02	7.230817e-16	2.083480e-17	2.083480e-17
1.992000e+02	2.016000e+02	7.196996e-16	5.868627e-18	5.868627e-18
2.016000e+02	2.040000e+02	7.224583e-16	4.254752e-18	4.254752e-18
2.040000e+02	2.064000e+02	7.317617e-16	4.405716e-18	4.405716e-18
2.064000e+02	2.088000e+02	7.501808e-16	1.808357e-17	1.808357e-17
2.088000e+02	2.112000e+02	7.442133e-16	1.058729e-17	1.058729e-17
2.112000e+02	2.136000e+02	7.375321e-16	4.561802e-18	4.561802e-18
2.136000e+02	2.160000e+02	7.398796e-16	4.557095e-18	4.557095e-18
2.160000e+02	2.184000e+02	7.554846e-16	4.714668e-18	4.714668e-18
2.184000e+02	2.208000e+02	7.605787e-16	4.862222e-18	4.862222e-18
2.208000e+02	2.232000e+02	7.739271e-16	5.094273e-18	5.094273e-18
2.232000e+02	2.256000e+02	7.742379e-16	5.030549e-18	5.030549e-18
2.256000e+02	2.280000e+02	7.896462e-16	5.120760e-18	5.120760e-18
2.280000e+02	2.304000e+02	7.978937e-16	5.446903e-18	5.446903e-18
2.304000e+02	2.328000e+02	8.171429e-16	5.564001e-18	5.564001e-18
2.328000e+02	2.352000e+02	8.487708e-16	5.749035e-18	5.749035e-18
2.352000e+02	2.376000e+02	8.713587e-16	5.769901e-18	5.769901e-18
2.376000e+02	2.400000e+02	8.853075e-16	5.936218e-18	5.936218e-18
2.400000e+02	2.424000e+02	9.081446e-16	6.344479e-18	6.344479e-18
2.424000e+02	2.448000e+02	9.218675e-16	6.291296e-18	6.291296e-18
2.448000e+02	2.472000e+02	1.656350e-14	1.561749e-14	1.561749e-14
2.472000e+02	2.496000e+02	1.117549e-15	1.382150e-16	1.382150e-16
2.496000e+02	2.520000e+02	9.865933e-16	6.863839e-18	6.863839e-18
2.520000e+02	2.544000e+02	9.918362e-16	7.017975e-18	7.017975e-18
2.544000e+02	2.568000e+02	1.026310e-15	7.654175e-18	7.654175e-18
2.568000e+02	2.592000e+02	1.034648e-15	7.628386e-18	7.628386e-18
2.592000e+02	2.616000e+02	1.056359e-15	8.658583e-18	8.658583e-18
2.616000e+02	2.640000e+02	1.096709e-15	3.808750e-17	3.808750e-17
2.640000e+02	2.664000e+02	1.096896e-15	7.982323e-18	7.982323e-18
2.664000e+02	2.688000e+02	1.130876e-15	8.228846e-18	8.228846e-18
2.688000e+02	2.712000e+02	1.181208e-15	8.813504e-18	8.813504e-18
2.712000e+02	2.736000e+02	1.213312e-15	9.434927e-18	9.434927e-18
2.736000e+02	2.760000e+02	1.252149e-15	1.088600e-17	1.088600e-17
2.760000e+02	2.784000e+02	1.253907e-15	9.363494e-18	9.363494e-18
2.784000e+02	2.808000e+02	1.278443e-15	1.059648e-17	1.059648e-17
2.808000e+02	2.832000e+02	1.321623e-15	1.072487e-17	1.072487e-17
2.832000e+02	2.856000e+02	1.349756e-15	1.031554e-17	1.031554e-17
2.856000e+02	2.880000e+02	1.374758e-15	1.055398e-17	1.055398e-17
2.880000e+02	2.904000e+02	1.407654e-15	1.059205e-17	1.059205e-17
2.904000e+02	2.928000e+02	1.414095e-15	1.206632e-17	1.206632e-17
2.928000e+02	2.952000e+02	1.445471e-15	1.111854e-17	1.111854e-17
2.952000e+02	2.976000e+02	1.469658e-15	1.135960e-17	1.135960e-17
2.976000e+02	3.000000e+02	1.522918e-15	1.444410e-17	1.444410e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ScaledBy=9.93208760845902588e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.079081e-09	4.827621e-11	4.827621e-11
6.240000e+01	6.480000e+01	3.060599e-09	5.985513e-11	5.985513e-11
6.480000e+01	6.720000e+01	4.165188e-09	6.682442e-11	6.682442e-11
6.720000e+01	6.960000e+01	5.757842e-09	8.093716e-11	8.093716e-11
6.960000e+01	7.200000e+01	7.840762e-09	9.226725e-11	9.226725e-11
7.200000e+01	7.440000e+01	1.052955e-08	1.064156e-10	1.064156e-10
7.440000e+01	7.680000e+01	1.430350e-08	1.257773e-10	1.257773e-10
7.680000e+01	7.920000e+01	1.867012e-08	1.437267e-10	1.437267e-10
7.920000e+01	8.160000e+01	2.462281e-08	1.639285e-10	1.639285e-10
8.160000e+01	8.400000e+01	3.147937e-08	1.869092e-10	1.869092e-10
8.400000e+01	8.640000e+01	3.966338e-08	2.075926e-10	2.075926e-10
8.640000e+01	8.880000e+01	5.001896e-08	2.339794e-10	2.339794e-10
8.880000e+01	9.120000e+01	6.123279e-08	2.581594e-10	2.581594e-10
9.120000e+01	9.360000e+01	7.471717e-08	2.867295e-10	2.867295e-10
9.360000e+01	9.600000e+01	8.957412e-08	3.093847e-10	3.093847e-10
9.600000e+01	9.840000e+01	1.070279e-07	3.345728e-10	3.345728e-10
9.840000e+01	1.008000e+02	1.298827e-07	6.016033e-10	6.016033e-10
1.008000e+02	1.032000e+02	1.553444e-07	4.003559e-10	4.003559e-10
1.032000e+02	1.056000e+02	1.891273e-07	4.472691e-10	4.472691e-10
1.056000e+02	1.080000e+02	2.321580e-07	4.977556e-10	4.977556e-10
1.080000e+02	1.104000e+02	2.911751e-07	5.927226e-10	5.927226e-10
1.104000e+02	1.128000e+02	3.747865e-07	6.114593e-10	6.114593e-10
1.128000e+02	1.152000e+02	5.072729e-07	7.918043e-10	7.918043e-10
1.152000e+02	1.176000e+02	7.342213e-07	8.511942e-10	8.511942e-10
1.176000e+02	1.200000e+02	1.175427e-06	1.453559e-09	1.453559e-09
1.200000e+02	1.224000e+02	2.270155e-06	1.582258e-09	1.582258e-09
1.224000e+02	1.248000e+02	1.010225e-05	3.849587e-09	3.849587e-09
1.248000e+02	1.272000e+02	7.133721e-05	2.368608e-07	2.368608e-07
1.272000e+02	1.296000e+02	3.423420e-08	1.545916e-10	1.545916e-10
1.296000e+02	1.320000e+02	1.818140e-08	1.086800e-10	1.086800e-10
1.320000e+02	1.344000e+02	1.276926e-08	9.206495e-11	9.206495e-11
1.344000e+02	1.368000e+02	1.011405e-08	7.866931e-11	7.866931e-11
1.368000e+02	1.392000e+02	8.330196e-09	6.971786e-11	6.971786e-11
1.392000e+02	1.416000e+02	7.411079e-09	6.654700e-11	6.654700e-11
1.416000e+02	1.440000e+02	7.005117e-09	6.884650e-11	6.884650e-11
1.440000e+02	1.464000e+02	6.740004e-09	6.350167e-11	6.350167e-11
1.464000e+02	1.488000e+02	6.781396e-09	6.416572e-11	6.416572e-11
1.488000e+02	1.512000e+02	6.761208e-09	6.383613e-11	6.383613e-11
1.512000e+02	1.536000e+02	7.276842e-09	8.210507e-11	8.210507e-11
1.536000e+02	1.560000e+02	7.533142e-09	6.991711e-11	6.991711e-11
1.560000e+02	1.584000e+02	8.076737e-09	7.405059e-11	7.405059e-11
1.584000e+02	1.608000e+02	8.552804e-09	7.503152e-11	7.503152e-11
1.608000e+02	1.632000e+02	9.523592e-09	8.203824e-11	8.203824e-11
1.632000e+02	1.656000e+02	1.050832e-08	8.789265e-11	8.789265e-11
1.656000e+02	1.680000e+02	1.175817e-08	9.200740e-11	9.200740e-11
1.680000e+02	1.704000e+02	1.327434e-08	9.853580e-11	9.853580e-11
1.704000e+02	1.728000e+02	1.510087e-08	1.062655e-10	1.062655e-10
1.728000e+02	1.752000e+02	1.787686e-08	1.178606e-10	1.178606e-10
1.752000e+02	1.776000e+02	2.184247e-08	1.322451e-10	1.322451e-10
1.776000e+02	1.800000e+02	2.837372e-08	1.530799e-10	1.530799e-10
1.800000e+02	1.824000e+02	4.022209e-08	1.912997e-10	1.912997e-10
1.824000e+02	1.848000e+02	5.979246e-08	2.548399e-10	2.548399e-10
1.848000e+02	1.872000e+02	7.795746e-08	3.178493e-10	3.178493e-10
1.872000e+02	1.896000e+02	9.077596e-08	3.688002e-10	3.688002e-10
1.896000e+02	1.920000e+02	9.902242e-08	3.894236e-10	3.894236e-10
1.920000e+02	1.944000e+02	1.049372e-07	4.111776e-10	4.111776e-10
1.944000e+02	1.968000e+02	1.093521e-07	4.315424e-10	4.315424e-10
1.968000e+02	1.992000e+02	1.110123e-07	4.431669e-10	4.431669e-10
1.992000e+02	2.016000e+02	1.125069e-07	4.493458e-10	4.493458e-10
2.016000e+02	2.040000e+02	1.120876e-07	4.470573e-10	4.470573e-10
2.040000e+02	2.064000e+02	1.134067e-07	4.561273e-10	4.561273e-10
2.064000e+02	2.088000e+02	1.131208e-07	4.599862e-10	4.599862e-10
2.088000e+02	2.112000e+02	1.136565e-07	4.640067e-10	4.640067e-10
2.112000e+02	2.136000e+02	1.119846e-07	4.629043e-10	4.629043e-10
2.136000e+02	2.160000e+02	1.110994e-07	4.628722e-10	4.628722e-10
2.160000e+02	2.184000e+02	1.112736e-07	4.667219e-10	4.667219e-10
2.184000e+02	2.208000e+02	1.099045e-07	4.662362e-10	4.662362e-10
2.208000e+02	2.232000e+02	1.089313e-07	4.665156e-10	4.665156e-10
2.232000e+02	2.256000e+02	1.071099e-07	4.647802e-10	4.647802e-10
2.256000e+02	2.280000e+02	1.068774e-07	4.671632e-10	4.671632e-10
2.280000e+02	2.304000e+02	1.056241e-07	4.659041e-10	4.659041e-10
2.304000e+02	2.328000e+02	1.053191e-07	4.678074e-10	4.678074e-10
2.328000e+02	2.352000e+02	1.045150e-07	4.637678e-10	4.637678e-10
2.352000e+02	2.376000e+02	1.033349e-07	4.587631e-10	4.587631e-10
2.376000e+02	2.400000e+02	1.019795e-07	4.568250e-10	4.568250e-10
2.400000e+02	2.424000e+02	1.018526e-07	4.579379e-10	4.579379e-10
2.424000e+02	2.448000e+02	1.006144e-07	4.564486e-10	4.564486e-10
2.448000e+02	2.472000e+02	9.932000e-08	4.543010e-10	4.543010e-10
2.472000e+02	2.496000e+02	9.910550e-08	4.550958e-10	4.550958e-10
2.496000e+02	2.520000e+02	9.847717e-08	4.540885e-10	4.540885e-10
2.520000e+02	2.544000e+02	9.684479e-08	4.509950e-10	4.509950e-10
2.544000e+02	2.568000e+02	9.675204e-08	4.511411e-10	4.511411e-10
2.568000e+02	2.592000e+02	9.524325e-08	4.492424e-10	4.492424e-10
2.592000e+02	2.616000e+02	9.478087e-08	4.499278e-10	4.499278e-10
2.616000e+02	2.640000e+02	9.409758e-08	4.514791e-10	4.514791e-10
2.640000e+02	2.664000e+02	9.315563e-08	4.497447e-10	4.497447e-10
2.664000e+02	2.688000e+02	9.242317e-08	4.453217e-10	4.453217e-10
2.688000e+02	2.712000e+02	9.179796e-08	4.407717e-10	4.407717e-10
2.712000e+02	2.736000e+02	9.134967e-08	4.398392e-10	4.398392e-10
2.736000e+02	2.760000e+02	9.075296e-08	4.378588e-10	4.378588e-10
2.760000e+02	2.784000e+02	8.929671e-08	4.360219e-10	4.360219e-10
2.784000e+02	2.808000e+02	8.852787e-08	4.344567e-10	4.344567e-10
2.808000e+02	2.832000e+02	8.805792e-08	4.331163e-10	4.331163e-10
2.832000e+02	2.856000e+02	8.756408e-08	4.313498e-10	4.313498e-10
2.856000e+02	2.880000e+02	8.631588e-08	4.287834e-10	4.287834e-10
2.880000e+02	2.904000e+02	8.660838e-08	4.310740e-10	4.310740e-10
2.904000e+02	2.928000e+02	8.552017e-08	4.294035e-10	4.294035e-10
2.928000e+02	2.952000e+02	8.457617e-08	4.272607e-10	4.272607e-10
2.952000e+02	2.976000e+02	8.350108e-08	4.254499e-10	4.254499e-10
2.976000e+02	3.000000e+02	8.417617e-08	4.285287e-10	4.285287e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.97873732020029219e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	3.582438e-08	8.780695e-11	8.780695e-11
6.240000e+01	6.480000e+01	5.041446e-08	1.041639e-10	1.041639e-10
6.480000e+01	6.720000e+01	6.872392e-08	1.216168e-10	1.216168e-10
6.720000e+01	6.960000e+01	9.099450e-08	1.399417e-10	1.399417e-10
6.960000e+01	7.200000e+01	1.181170e-07	1.594394e-10	1.594394e-10
7.200000e+01	7.440000e+01	1.517205e-07	1.807015e-10	1.807015e-10
7.440000e+01	7.680000e+01	1.939907e-07	2.043290e-10	2.043290e-10
7.680000e+01	7.920000e+01	2.442842e-07	2.292911e-10	2.292911e-10
7.920000e+01	8.160000e+01	3.068772e-07	2.569933e-10	2.569933e-10
8.160000e+01	8.400000e+01	3.816784e-07	2.866080e-10	2.866080e-10
8.400000e+01	8.640000e+01	4.688762e-07	3.176644e-10	3.176644e-10
8.640000e+01	8.880000e+01	5.705454e-07	3.504166e-10	3.504166e-10
8.880000e+01	9.120000e+01	6.914971e-07	3.857756e-10	3.857756e-10
9.120000e+01	9.360000e+01	8.335750e-07	4.235570e-10	4.235570e-10
9.360000e+01	9.600000e+01	1.001781e-06	4.643292e-10	4.643292e-10
9.600000e+01	9.840000e+01	1.207402e-06	5.097596e-10	5.097596e-10
9.840000e+01	1.008000e+02	1.460258e-06	5.606017e-10	5.606017e-10
1.008000e+02	1.032000e+02	1.759827e-06	6.154243e-10	6.154243e-10
1.032000e+02	1.056000e+02	2.127847e-06	6.767212e-10	6.767212e-10
1.056000e+02	1.080000e+02	2.606102e-06	7.489198e-10	7.489198e-10
1.080000e+02	1.104000e+02	3.278324e-06	8.399733e-10	8.399733e-10
1.104000e+02	1.128000e+02	4.305813e-06	9.626471e-10	9.626471e-10
1.128000e+02	1.152000e+02	5.948350e-06	1.131457e-09	1.131457e-09
1.152000e+02	1.176000e+02	8.733025e-06	1.370951e-09	1.370951e-09
1.176000e+02	1.200000e+02	1.416774e-05	1.746183e-09	1.746183e-09
1.200000e+02	1.224000e+02	2.351899e-05	2.249826e-09	2.249826e-09
1.224000e+02	1.248000e+02	7.606275e-05	4.045997e-09	4.045997e-09
1.248000e+02	1.272000e+02	2.027933e-04	6.606423e-09	6.606423e-09
1.272000e+02	1.296000e+02	1.527503e-07	1.813137e-10	1.813137e-10
1.296000e+02	1.320000e+02	9.103667e-08	1.399741e-10	1.399741e-10
1.320000e+02	1.344000e+02	6.867208e-08	1.215709e-10	1.215709e-10
1.344000e+02	1.368000e+02	5.617133e-08	1.099504e-10	1.099504e-10
1.368000e+02	1.392000e+02	4.796075e-08	1.015974e-10	1.015974e-10
1.392000e+02	1.416000e+02	4.249075e-08	9.562839e-11	9.562839e-11
1.416000e+02	1.440000e+02	3.916004e-08	9.180390e-11	9.180390e-11
1.440000e+02	1.464000e+02	3.769462e-08	9.006981e-11	9.006981e-11
1.464000e+02	1.488000e+02	3.686323e-08	8.907100e-11	8.907100e-11
1.488000e+02	1.512000e+02	3.683504e-08	8.903693e-11	8.903693e-11
1.512000e+02	1.536000e+02	3.735479e-08	8.966289e-11	8.966289e-11
1.536000e+02	1.560000e+02	3.859359e-08	9.113751e-11	9.113751e-11
1.560000e+02	1.584000e+02	4.011582e-08	9.291749e-11	9.291749e-11
1.584000e+02	1.608000e+02	4.226608e-08	9.537521e-11	9.537521e-11
1.608000e+02	1.632000e+02	4.558067e-08	9.904437e-11	9.904437e-11
1.632000e+02	1.656000e+02	5.013229e-08	1.038720e-10	1.038720e-10
1.656000e+02	1.680000e+02	5.655979e-08	1.103300e-10	1.103300e-10
1.680000e+02	1.704000e+02	6.668237e-08	1.197968e-10	1.197968e-10
1.704000e+02	1.728000e+02	8.776558e-08	1.374363e-10	1.374363e-10
1.728000e+02	1.752000e+02	2.220138e-07	2.185896e-10	2.185896e-10
1.752000e+02	1.776000e+02	2.327642e-07	2.238194e-10	2.238194e-10
1.776000e+02	1.800000e+02	2.354124e-07	2.250890e-10	2.250890e-10
1.800000e+02	1.824000e+02	2.380400e-07	2.263417e-10	2.263417e-10
1.824000e+02	1.848000e+02	2.405372e-07	2.275258e-10	2.275258e-10
1.848000e+02	1.872000e+02	2.439620e-07	2.291398e-10	2.291398e-10
1.872000e+02	1.896000e+02	2.493282e-07	2.316462e-10	2.316462e-10
1.896000e+02	1.920000e+02	2.593047e-07	2.362353e-10	2.362353e-10
1.920000e+02	1.944000e+02	3.299488e-07	2.664789e-10	2.664789e-10
1.944000e+02	1.968000e+02	3.807467e-07	2.862580e-10	2.862580e-10
1.968000e+02	1.992000e+02	3.803262e-07	2.860999e-10	2.860999e-10
1.992000e+02	2.016000e+02	3.817824e-07	2.866471e-10	2.866471e-10
2.016000e+02	2.040000e+02	3.856068e-07	2.880792e-10	2.880792e-10
2.040000e+02	2.064000e+02	4.201983e-07	3.007230e-10	3.007230e-10
2.064000e+02	2.088000e+02	4.459625e-07	3.098052e-10	3.098052e-10
2.088000e+02	2.112000e+02	4.445629e-07	3.093188e-10	3.093188e-10
2.112000e+02	2.136000e+02	4.440900e-07	3.091541e-10	3.091541e-10
2.136000e+02	2.160000e+02	4.567671e-07	3.135357e-10	3.135357e-10
2.160000e+02	2.184000e+02	4.828929e-07	3.223777e-10	3.223777e-10
2.184000e+02	2.208000e+02	4.792237e-07	3.211507e-10	3.211507e-10
2.208000e+02	2.232000e+02	4.768396e-07	3.203507e-10	3.203507e-10
2.232000e+02	2.256000e+02	4.787237e-07	3.209830e-10	3.209830e-10
2.256000e+02	2.280000e+02	4.837317e-07	3.226576e-10	3.226576e-10
2.280000e+02	2.304000e+02	4.777650e-07	3.206615e-10	3.206615e-10
2.304000e+02	2.328000e+02	4.710042e-07	3.183845e-10	3.183845e-10
2.328000e+02	2.352000e+02	4.469379e-07	3.101439e-10	3.101439e-10
2.352000e+02	2.376000e+02	4.216758e-07	3.012512e-10	3.012512e-10
2.376000e+02	2.400000e+02	4.179996e-07	2.999352e-10	2.999352e-10
2.400000e+02	2.424000e+02	4.153549e-07	2.989849e-10	2.989849e-10
2.424000e+02	2.448000e+02	4.119211e-07	2.977465e-10	2.977465e-10
2.448000e+02	2.472000e+02	4.013580e-07	2.939040e-10	2.939040e-10
2.472000e+02	2.496000e+02	3.970355e-07	2.923171e-10	2.923171e-10
2.496000e+02	2.520000e+02	3.945960e-07	2.914177e-10	2.914177e-10
2.520000e+02	2.544000e+02	3.915925e-07	2.903065e-10	2.903065e-10
2.544000e+02	2.568000e+02	3.894790e-07	2.895220e-10	2.895220e-10
2.568000e+02	2.592000e+02	3.819053e-07	2.866932e-10	2.866932e-10
2.592000e+02	2.616000e+02	3.790741e-07	2.856285e-10	2.856285e-10
2.616000e+02	2.640000e+02	3.769400e-07	2.848234e-10	2.848234e-10
2.640000e+02	2.664000e+02	3.749628e-07	2.840754e-10	2.840754e-10
2.664000e+02	2.688000e+02	3.729815e-07	2.833239e-10	2.833239e-10
2.688000e+02	2.712000e+02	3.723072e-07	2.830677e-10	2.830677e-10
2.712000e+02	2.736000e+02	3.731909e-07	2.834034e-10	2.834034e-10
2.736000e+02	2.760000e+02	3.712180e-07	2.826533e-10	2.826533e-10
2.760000e+02	2.784000e+02	3.702234e-07	2.822744e-10	2.822744e-10
2.784000e+02	2.808000e+02	3.688405e-07	2.817467e-10	2.817467e-10
2.808000e+02	2.832000e+02	3.677058e-07	2.813130e-10	2.813130e-10
2.832000e+02	2.856000e+02	3.754300e-07	2.842523e-10	2.842523e-10
2.856000e+02	2.880000e+02	3.780918e-07	2.852583e-10	2.852583e-10
2.880000e+02	2.904000e+02	3.755781e-07	2.843084e-10	2.843084e-10
2.904000e+02	2.928000e+02	3.743528e-07	2.838443e-10	2.838443e-10
2.928000e+02	2.952000e+02	3.727469e-07	2.832348e-10	2.832348e-10
2.952000e+02	2.976000e+02	3.708730e-07	2.825219e-10	2.825219e-10
2.976000e+02	3.000000e+02	3.714592e-07	2.827451e-10	2.827451e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.97873779446570390e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	6.935429e-06	1.701671e-08	1.701671e-08
6.240000e+01	6.480000e+01	9.760288e-06	2.018760e-08	2.018760e-08
6.480000e+01	6.720000e+01	1.330515e-05	2.357040e-08	2.357040e-08
6.720000e+01	6.960000e+01	1.761684e-05	2.712194e-08	2.712194e-08
6.960000e+01	7.200000e+01	2.286624e-05	3.089760e-08	3.089760e-08
7.200000e+01	7.440000e+01	2.937308e-05	3.502083e-08	3.502083e-08
7.440000e+01	7.680000e+01	3.755569e-05	3.959837e-08	3.959837e-08
7.680000e+01	7.920000e+01	4.729258e-05	4.443652e-08	4.443652e-08
7.920000e+01	8.160000e+01	5.941054e-05	4.980539e-08	4.980539e-08
8.160000e+01	8.400000e+01	7.389458e-05	5.554804e-08	5.554804e-08
8.400000e+01	8.640000e+01	9.077304e-05	6.156340e-08	6.156340e-08
8.640000e+01	8.880000e+01	1.104578e-04	6.791268e-08	6.791268e-08
8.880000e+01	9.120000e+01	1.338747e-04	7.476584e-08	7.476584e-08
9.120000e+01	9.360000e+01	1.613800e-04	8.208731e-08	8.208731e-08
9.360000e+01	9.600000e+01	1.939418e-04	8.998707e-08	8.998707e-08
9.600000e+01	9.840000e+01	2.337522e-04	9.879335e-08	9.879335e-08
9.840000e+01	1.008000e+02	2.827018e-04	1.086449e-07	1.086449e-07
1.008000e+02	1.032000e+02	3.407031e-04	1.192725e-07	1.192725e-07
1.032000e+02	1.056000e+02	4.119560e-04	1.311542e-07	1.311542e-07
1.056000e+02	1.080000e+02	5.045475e-04	1.451469e-07	1.451469e-07
1.080000e+02	1.104000e+02	6.346975e-04	1.627962e-07	1.627962e-07
1.104000e+02	1.128000e+02	8.336050e-04	1.865654e-07	1.865654e-07
1.128000e+02	1.152000e+02	1.151626e-03	2.192887e-07	2.192887e-07
1.152000e+02	1.176000e+02	1.690753e-03	2.657062e-07	2.657062e-07
1.176000e+02	1.200000e+02	2.742902e-03	3.384240e-07	3.384240e-07
1.200000e+02	1.224000e+02	4.553333e-03	4.360348e-07	4.360348e-07
1.224000e+02	1.248000e+02	1.472594e-02	7.841491e-07	7.841491e-07
1.248000e+02	1.272000e+02	3.926115e-02	1.280374e-06	1.280374e-06
1.272000e+02	1.296000e+02	2.957174e-05	3.513812e-08	3.513812e-08
1.296000e+02	1.320000e+02	1.762682e-05	2.713265e-08	2.713265e-08
1.320000e+02	1.344000e+02	1.329559e-05	2.356285e-08	2.356285e-08
1.344000e+02	1.368000e+02	1.087500e-05	2.130957e-08	2.130957e-08
1.368000e+02	1.392000e+02	9.285133e-06	1.968976e-08	1.968976e-08
1.392000e+02	1.416000e+02	8.225804e-06	1.853179e-08	1.853179e-08
1.416000e+02	1.440000e+02	7.581137e-06	1.779109e-08	1.779109e-08
1.440000e+02	1.464000e+02	7.299571e-06	1.746284e-08	1.746284e-08
1.464000e+02	1.488000e+02	7.135462e-06	1.725786e-08	1.725786e-08
1.488000e+02	1.512000e+02	7.131721e-06	1.725756e-08	1.725756e-08
1.512000e+02	1.536000e+02	7.233296e-06	1.738237e-08	1.738237e-08
1.536000e+02	1.560000e+02	7.472829e-06	1.766682e-08	1.766682e-08
1.560000e+02	1.584000e+02	7.766825e-06	1.800916e-08	1.800916e-08
1.584000e+02	1.608000e+02	8.184479e-06	1.849005e-08	1.849005e-08
1.608000e+02	1.632000e+02	8.824571e-06	1.919579e-08	1.919579e-08
1.632000e+02	1.656000e+02	9.704487e-06	2.012731e-08	2.012731e-08
1.656000e+02	1.680000e+02	1.095050e-05	2.138415e-08	2.138415e-08
1.680000e+02	1.704000e+02	1.291007e-05	2.321814e-08	2.321814e-08
1.704000e+02	1.728000e+02	1.699159e-05	2.663630e-08	2.663630e-08
1.728000e+02	1.752000e+02	4.298450e-05	4.236762e-08	4.236762e-08
1.752000e+02	1.776000e+02	4.505875e-05	4.337090e-08	4.337090e-08
1.776000e+02	1.800000e+02	4.557875e-05	4.362733e-08	4.362733e-08
1.800000e+02	1.824000e+02	4.608517e-05	4.386697e-08	4.386697e-08
1.824000e+02	1.848000e+02	4.656796e-05	4.409550e-08	4.409550e-08
1.848000e+02	1.872000e+02	4.722717e-05	4.440295e-08	4.440295e-08
1.872000e+02	1.896000e+02	4.826650e-05	4.488949e-08	4.488949e-08
1.896000e+02	1.920000e+02	5.020225e-05	4.578475e-08	4.578475e-08
1.920000e+02	1.944000e+02	6.388058e-05	5.164801e-08	5.164801e-08
1.944000e+02	1.968000e+02	7.371346e-05	5.547923e-08	5.547923e-08
1.968000e+02	1.992000e+02	7.363050e-05	5.544678e-08	5.544678e-08
1.992000e+02	2.016000e+02	7.391571e-05	5.555661e-08	5.555661e-08
2.016000e+02	2.040000e+02	7.465333e-05	5.583105e-08	5.583105e-08
2.040000e+02	2.064000e+02	8.134671e-05	5.827768e-08	5.827768e-08
2.064000e+02	2.088000e+02	8.633917e-05	6.004264e-08	6.004264e-08
2.088000e+02	2.112000e+02	8.606908e-05	5.994926e-08	5.994926e-08
2.112000e+02	2.136000e+02	8.597692e-05	5.991661e-08	5.991661e-08
2.136000e+02	2.160000e+02	8.843517e-05	6.076982e-08	6.076982e-08
2.160000e+02	2.184000e+02	9.348787e-05	6.247814e-08	6.247814e-08
2.184000e+02	2.208000e+02	9.278067e-05	6.224335e-08	6.224335e-08
2.208000e+02	2.232000e+02	9.231746e-05	6.208677e-08	6.208677e-08
2.232000e+02	2.256000e+02	9.268375e-05	6.221108e-08	6.221108e-08
2.256000e+02	2.280000e+02	9.365121e-05	6.253326e-08	6.253326e-08
2.280000e+02	2.304000e+02	9.249229e-05	6.214273e-08	6.214273e-08
2.304000e+02	2.328000e+02	9.118933e-05	6.170733e-08	6.170733e-08
2.328000e+02	2.352000e+02	8.652663e-05	6.010670e-08	6.010670e-08
2.352000e+02	2.376000e+02	8.163662e-05	5.838406e-08	5.838406e-08
2.376000e+02	2.400000e+02	8.092783e-05	5.813215e-08	5.813215e-08
2.400000e+02	2.424000e+02	8.040762e-05	5.793920e-08	5.793920e-08
2.424000e+02	2.448000e+02	7.974654e-05	5.770313e-08	5.770313e-08
2.448000e+02	2.472000e+02	7.770313e-05	5.696013e-08	5.696013e-08
2.472000e+02	2.496000e+02	7.686258e-05	5.664871e-08	5.664871e-08
2.496000e+02	2.520000e+02	7.639254e-05	5.647673e-08	5.647673e-08
2.520000e+02	2.544000e+02	7.580967e-05	5.625989e-08	5.625989e-08
2.544000e+02	2.568000e+02	7.540575e-05	5.611358e-08	5.611358e-08
2.568000e+02	2.592000e+02	7.393904e-05	5.556489e-08	5.556489e-08
2.592000e+02	2.616000e+02	7.339375e-05	5.536181e-08	5.536181e-08
2.616000e+02	2.640000e+02	7.297483e-05	5.519924e-08	5.519924e-08
2.640000e+02	2.664000e+02	7.259300e-05	5.505543e-08	5.505543e-08
2.664000e+02	2.688000e+02	7.221008e-05	5.491063e-08	5.491063e-08
2.688000e+02	2.712000e+02	7.207679e-05	5.485771e-08	5.485771e-08
2.712000e+02	2.736000e+02	7.224917e-05	5.492422e-08	5.492422e-08
2.736000e+02	2.760000e+02	7.187021e-05	5.478233e-08	5.478233e-08
2.760000e+02	2.784000e+02	7.167617e-05	5.470716e-08	5.470716e-08
2.784000e+02	2.808000e+02	7.140875e-05	5.460539e-08	5.460539e-08
2.808000e+02	2.832000e+02	7.118846e-05	5.452059e-08	5.452059e-08
2.832000e+02	2.856000e+02	7.268521e-05	5.509178e-08	5.509178e-08
2.856000e+02	2.880000e+02	7.320058e-05	5.528666e-08	5.528666e-08
2.880000e+02	2.904000e+02	7.271317e-05	5.510169e-08	5.510169e-08
2.904000e+02	2.928000e+02	7.247637e-05	5.501229e-08	5.501229e-08
2.928000e+02	2.952000e+02	7.216663e-05	5.489539e-08	5.489539e-08
2.952000e+02	2.976000e+02	7.179992e-05	5.475293e-08	5.475293e-08
2.976000e+02	3.000000e+02	7.191546e-05	5.479840e-08	5.479840e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.97874494922839072e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	8.870813e-10	6.550081e-10	6.550081e-10
6.240000e+01	6.480000e+01	5.443342e-07	5.442314e-07	5.442314e-07
6.480000e+01	6.720000e+01	2.672716e-10	2.041666e-10	2.041666e-10
6.720000e+01	6.960000e+01	1.429549e-07	1.423882e-07	1.423882e-07
6.960000e+01	7.200000e+01	1.980862e-08	1.150115e-08	1.150115e-08
7.200000e+01	7.440000e+01	1.794231e-09	7.434025e-10	7.434025e-10
7.440000e+01	7.680000e+01	1.376196e-08	8.407858e-09	8.407858e-09
7.680000e+01	7.920000e+01	6.538400e-07	3.953757e-07	3.953757e-07
7.920000e+01	8.160000e+01	3.533645e-08	1.938811e-08	1.938811e-08
8.160000e+01	8.400000e+01	1.134514e-06	7.344748e-07	7.344748e-07
8.400000e+01	8.640000e+01	4.684179e-06	4.559775e-06	4.559775e-06
8.640000e+01	8.880000e+01	6.219054e-07	2.431134e-07	2.431134e-07
8.880000e+01	9.120000e+01	2.767633e-06	1.959036e-06	1.959036e-06
9.120000e+01	9.360000e+01	2.683157e-06	1.671719e-06	1.671719e-06
9.360000e+01	9.600000e+01	1.250912e-06	6.783388e-07	6.783388e-07
9.600000e+01	9.840000e+01	1.509245e-06	4.636980e-07	4.636980e-07
9.840000e+01	1.008000e+02	7.054796e-06	4.287601e-06	4.287601e-06
1.008000e+02	1.032000e+02	1.069533e-05	5.159425e-06	5.159425e-06
1.032000e+02	1.056000e+02	1.312005e-04	7.025051e-05	7.025051e-05
1.056000e+02	1.080000e+02	2.894447e-05	9.422880e-06	9.422880e-06
1.080000e+02	1.104000e+02	9.707825e-05	6.242679e-05	6.242679e-05
1.104000e+02	1.128000e+02	4.481813e-04	4.090861e-04	4.090861e-04
1.128000e+02	1.152000e+02	9.666346e-05	3.075872e-05	3.075872e-05
1.152000e+02	1.176000e+02	5.544604e-04	2.818699e-04	2.818699e-04
1.176000e+02	1.200000e+02	4.266183e-03	2.340062e-03	2.340062e-03
1.200000e+02	1.224000e+02	3.501663e-02	3.250061e-02	3.250061e-02
1.224000e+02	1.248000e+02	8.555379e-02	3.580363e-02	3.580363e-02
1.248000e+02	1.272000e+02	8.273079e+00	6.107961e+00	6.107961e+00
1.272000e+02	1.296000e+02	1.147355e-09	9.907540e-11	9.907540e-11
1.296000e+02	1.320000e+02	7.470608e-10	1.457562e-10	1.457562e-10
1.320000e+02	1.344000e+02	6.208475e-10	2.142228e-10	2.142228e-10
1.344000e+02	1.368000e+02	1.667706e-10	2.520968e-11	2.520968e-11
1.368000e+02	1.392000e+02	1.523867e-10	4.050069e-11	4.050069e-11
1.392000e+02	1.416000e+02	1.240283e-10	2.603521e-11	2.603521e-11
1.416000e+02	1.440000e+02	7.169762e-11	2.016113e-11	2.016113e-11
1.440000e+02	1.464000e+02	1.278241e-10	5.991378e-11	5.991378e-11
1.464000e+02	1.488000e+02	2.625605e-11	4.924903e-12	4.924903e-12
1.488000e+02	1.512000e+02	3.176328e-11	6.594363e-12	6.594363e-12
1.512000e+02	1.536000e+02	3.613977e-11	1.200444e-11	1.200444e-11
1.536000e+02	1.560000e+02	2.270785e-11	6.476925e-12	6.476925e-12
1.560000e+02	1.584000e+02	2.720507e-11	7.136909e-12	7.136909e-12
1.584000e+02	1.608000e+02	1.371085e-11	4.907889e-12	4.907889e-12
1.608000e+02	1.632000e+02	9.803946e-12	5.642907e-12	5.642907e-12
1.632000e+02	1.656000e+02	2.378404e-12	1.216319e-12	1.216319e-12
1.656000e+02	1.680000e+02	3.667691e-12	2.654804e-12	2.654804e-12
1.680000e+02	1.704000e+02	1.991968e-13	1.640617e-13	1.640617e-13
1.704000e+02	1.728000e+02	2.074946e-13	1.525192e-13	1.525192e-13
1.728000e+02	1.752000e+02	2.439602e-11	2.436632e-11	2.436632e-11
1.752000e+02	1.776000e+02	2.205528e-14	6.278434e-15	6.278434e-15
1.776000e+02	1.800000e+02	8.099550e-12	8.077672e-12	8.077672e-12
1.800000e+02	1.824000e+02	2.132770e-13	8.966986e-14	8.966986e-14
1.824000e+02	1.848000e+02	2.991622e-13	9.856562e-14	9.856562e-14
1.848000e+02	1.872000e+02	3.073964e-13	1.838067e-13	1.838067e-13
1.872000e+02	1.896000e+02	6.808275e-13	3.514177e-13	3.514177e-13
1.896000e+02	1.920000e+02	7.388712e-13	3.273149e-13	3.273149e-13
1.920000e+02	1.944000e+02	3.904242e-13	1.325745e-13	1.325745e-13
1.944000e+02	1.968000e+02	7.090950e-14	1.929584e-14	1.929584e-14
1.968000e+02	1.992000e+02	3.563442e-13	1.232043e-13	1.232043e-13
1.992000e+02	2.016000e+02	3.669372e-13	1.159447e-13	1.159447e-13
2.016000e+02	2.040000e+02	8.230671e-13	3.974953e-13	3.974953e-13
2.040000e+02	2.064000e+02	7.493596e-13	3.546974e-13	3.546974e-13
2.064000e+02	2.088000e+02	2.215907e-13	6.601360e-14	6.601360e-14
2.088000e+02	2.112000e+02	1.262444e-11	1.245820e-11	1.245820e-11
2.112000e+02	2.136000e+02	2.836530e-13	1.500219e-13	1.500219e-13
2.136000e+02	2.160000e+02	9.129346e-14	2.430110e-14	2.430110e-14
2.160000e+02	2.184000e+02	5.213583e-13	2.605059e-13	2.605059e-13
2.184000e+02	2.208000e+02	1.465472e-09	1.435542e-09	1.435542e-09
2.208000e+02	2.232000e+02	3.079313e-13	1.376502e-13	1.376502e-13
2.232000e+02	2.256000e+02	1.570041e-12	1.215243e-12	1.215243e-12
2.256000e+02	2.280000e+02	4.158772e-13	2.846335e-13	2.846335e-13
2.280000e+02	2.304000e+02	1.146467e-13	5.879939e-14	5.879939e-14
2.304000e+02	2.328000e+02	5.211033e-13	4.022744e-13	4.022744e-13
2.328000e+02	2.352000e+02	1.088093e-12	9.422187e-13	9.422187e-13
2.352000e+02	2.376000e+02	1.079147e-13	2.989123e-14	2.989123e-14
2.376000e+02	2.400000e+02	1.156857e-13	3.633843e-14	3.633843e-14
2.400000e+02	2.424000e+02	2.015299e-12	1.652663e-12	1.652663e-12
2.424000e+02	2.448000e+02	1.438254e-13	5.800241e-14	5.800241e-14
2.448000e+02	2.472000e+02	2.268111e-13	8.313330e-14	8.313330e-14
2.472000e+02	2.496000e+02	6.019146e-09	6.018986e-09	6.018986e-09
2.496000e+02	2.520000e+02	2.451507e-13	1.096199e-13	1.096199e-13
2.520000e+02	2.544000e+02	2.071233e-13	1.140437e-13	1.140437e-13
2.544000e+02	2.568000e+02	3.735831e-13	1.824320e-13	1.824320e-13
2.568000e+02	2.592000e+02	1.918998e-13	1.034010e-13	1.034010e-13
2.592000e+02	2.616000e+02	1.503597e-13	5.028388e-14	5.028388e-14
2.616000e+02	2.640000e+02	4.814350e-14	1.187692e-14	1.187692e-14
2.640000e+02	2.664000e+02	8.642100e-14	3.164139e-14	3.164139e-14
2.664000e+02	2.688000e+02	2.184841e-13	1.335797e-13	1.335797e-13
2.688000e+02	2.712000e+02	9.851463e-13	7.495852e-13	7.495852e-13
2.712000e+02	2.736000e+02	4.929462e-13	2.846126e-13	2.846126e-13
2.736000e+02	2.760000e+02	8.693467e-14	2.784235e-14	2.784235e-14
2.760000e+02	2.784000e+02	2.606894e-13	1.141033e-13	1.141033e-13
2.784000e+02	2.808000e+02	1.308815e-13	6.218409e-14	6.218409e-14
2.808000e+02	2.832000e+02	9.301700e-13	7.364980e-13	7.364980e-13
2.832000e+02	2.856000e+02	7.928846e-13	6.947088e-13	6.947088e-13
2.856000e+02	2.880000e+02	2.935709e-13	1.838104e-13	1.838104e-13
2.880000e+02	2.904000e+02	9.264217e-13	8.697898e-13	8.697898e-13
2.904000e+02	2.928000e+02	6.341517e-13	3.787891e-13	3.787891e-13
2.928000e+02	2.952000e+02	2.082981e-13	1.790495e-13	1.790495e-13
2.952000e+02	2.976000e+02	8.508608e-14	4.457313e-14	4.457313e-14
2.976000e+02	3.000000e+02	3.393027e-13	1.886483e-13	1.886483e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QEDMCATNLO-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ScaledBy=9.97867230357762211e-11
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.726266e-09	4.608363e-11	4.608363e-11
6.240000e+01	6.480000e+01	2.731768e-09	7.201813e-11	7.201813e-11
6.480000e+01	6.720000e+01	3.820234e-09	4.384618e-11	4.384618e-11
6.720000e+01	6.960000e+01	5.325429e-09	6.778658e-11	6.778658e-11
6.960000e+01	7.200000e+01	7.442646e-09	6.851195e-11	6.851195e-11
7.200000e+01	7.440000e+01	1.027760e-08	7.573561e-11	7.573561e-11
7.440000e+01	7.680000e+01	1.398768e-08	1.095451e-10	1.095451e-10
7.680000e+01	7.920000e+01	1.866037e-08	2.871891e-10	2.871891e-10
7.920000e+01	8.160000e+01	2.560603e-08	1.690736e-10	1.690736e-10
8.160000e+01	8.400000e+01	3.321420e-08	4.247984e-10	4.247984e-10
8.400000e+01	8.640000e+01	4.210142e-08	8.667386e-10	8.667386e-10
8.640000e+01	8.880000e+01	5.415808e-08	2.654111e-10	2.654111e-10
8.880000e+01	9.120000e+01	6.633683e-08	8.851975e-10	8.851975e-10
9.120000e+01	9.360000e+01	8.135600e-08	3.975438e-10	3.975438e-10
9.360000e+01	9.600000e+01	9.904246e-08	5.392507e-10	5.392507e-10
9.600000e+01	9.840000e+01	1.182116e-07	4.677127e-10	4.677127e-10
9.840000e+01	1.008000e+02	1.426681e-07	9.163646e-10	9.163646e-10
1.008000e+02	1.032000e+02	1.693434e-07	1.332739e-09	1.332739e-09
1.032000e+02	1.056000e+02	2.160237e-07	2.559109e-09	2.559109e-09
1.056000e+02	1.080000e+02	2.635838e-07	7.238102e-09	7.238102e-09
1.080000e+02	1.104000e+02	3.155964e-07	2.888923e-09	2.888923e-09
1.104000e+02	1.128000e+02	3.918162e-07	1.640614e-08	1.640614e-08
1.128000e+02	1.152000e+02	5.299862e-07	1.862555e-08	1.862555e-08
1.152000e+02	1.176000e+02	8.174413e-07	1.179512e-08	1.179512e-08
1.176000e+02	1.200000e+02	1.208271e-06	6.912597e-08	6.912597e-08
1.200000e+02	1.224000e+02	2.448307e-06	4.953594e-08	4.953594e-08
1.224000e+02	1.248000e+02	1.083271e-05	1.788960e-07	1.788960e-07
1.248000e+02	1.272000e+02	7.750850e-05	1.288652e-06	1.288652e-06
1.272000e+02	1.296000e+02	3.837132e-08	6.549605e-10	6.549605e-10
1.296000e+02	1.320000e+02	2.119963e-08	4.999443e-10	4.999443e-10
1.320000e+02	1.344000e+02	1.528383e-08	4.180938e-10	4.180938e-10
1.344000e+02	1.368000e+02	1.128010e-08	3.567693e-10	3.567693e-10
1.368000e+02	1.392000e+02	9.714863e-09	4.022369e-10	4.022369e-10
1.392000e+02	1.416000e+02	8.432425e-09	4.196988e-10	4.196988e-10
1.416000e+02	1.440000e+02	7.442967e-09	3.899865e-10	3.899865e-10
1.440000e+02	1.464000e+02	7.505025e-09	5.497289e-10	5.497289e-10
1.464000e+02	1.488000e+02	7.432217e-09	2.624994e-10	2.624994e-10
1.488000e+02	1.512000e+02	7.583267e-09	3.152598e-10	3.152598e-10
1.512000e+02	1.536000e+02	8.403496e-09	6.553143e-10	6.553143e-10
1.536000e+02	1.560000e+02	7.879187e-09	3.186232e-10	3.186232e-10
1.560000e+02	1.584000e+02	8.336825e-09	4.065395e-10	4.065395e-10
1.584000e+02	1.608000e+02	8.194712e-09	4.938796e-10	4.938796e-10
1.608000e+02	1.632000e+02	9.841450e-09	5.615764e-10	5.615764e-10
1.632000e+02	1.656000e+02	1.302680e-08	1.707571e-09	1.707571e-09
1.656000e+02	1.680000e+02	1.093876e-08	6.589447e-10	6.589447e-10
1.680000e+02	1.704000e+02	1.282866e-08	1.424639e-09	1.424639e-09
1.704000e+02	1.728000e+02	1.602879e-08	7.098909e-10	7.098909e-10
1.728000e+02	1.752000e+02	1.799172e-08	4.513835e-10	4.513835e-10
1.752000e+02	1.776000e+02	2.038432e-08	1.153526e-09	1.153526e-09
1.776000e+02	1.800000e+02	2.967565e-08	8.775078e-10	8.775078e-10
1.800000e+02	1.824000e+02	4.036510e-08	1.447980e-09	1.447980e-09
1.824000e+02	1.848000e+02	6.003921e-08	1.606330e-09	1.606330e-09
1.848000e+02	1.872000e+02	7.886971e-08	1.309127e-09	1.309127e-09
1.872000e+02	1.896000e+02	9.371046e-08	2.687216e-09	2.687216e-09
1.896000e+02	1.920000e+02	9.821354e-08	1.593532e-09	1.593532e-09
1.920000e+02	1.944000e+02	1.053052e-07	1.503148e-09	1.503148e-09
1.944000e+02	1.968000e+02	1.080362e-07	1.830000e-09	1.830000e-09
1.968000e+02	1.992000e+02	1.102202e-07	1.327654e-09	1.327654e-09
1.992000e+02	2.016000e+02	1.112645e-07	2.513176e-09	2.513176e-09
2.016000e+02	2.040000e+02	1.183473e-07	4.715128e-09	4.715128e-09
2.040000e+02	2.064000e+02	1.104529e-07	2.392995e-09	2.392995e-09
2.064000e+02	2.088000e+02	1.103525e-07	1.444931e-09	1.444931e-09
2.088000e+02	2.112000e+02	1.090255e-07	1.193847e-09	1.193847e-09
2.112000e+02	2.136000e+02	1.075311e-07	1.352550e-09	1.352550e-09
2.136000e+02	2.160000e+02	1.104898e-07	1.818251e-09	1.818251e-09
2.160000e+02	2.184000e+02	1.168937e-07	4.225524e-09	4.225524e-09
2.184000e+02	2.208000e+02	1.220606e-07	1.065271e-08	1.065271e-08
2.208000e+02	2.232000e+02	1.064946e-07	1.262706e-09	1.262706e-09
2.232000e+02	2.256000e+02	1.105252e-07	4.029687e-09	4.029687e-09
2.256000e+02	2.280000e+02	1.054359e-07	1.170997e-09	1.170997e-09
2.280000e+02	2.304000e+02	1.043890e-07	1.915302e-09	1.915302e-09
2.304000e+02	2.328000e+02	1.062747e-07	2.588509e-09	2.588509e-09
2.328000e+02	2.352000e+02	1.024581e-07	1.281238e-09	1.281238e-09
2.352000e+02	2.376000e+02	1.040730e-07	1.921539e-09	1.921539e-09
2.376000e+02	2.400000e+02	9.995808e-08	1.685726e-09	1.685726e-09
2.400000e+02	2.424000e+02	9.679675e-08	1.334060e-09	1.334060e-09
2.424000e+02	2.448000e+02	9.892204e-08	1.340569e-09	1.340569e-09
2.448000e+02	2.472000e+02	9.338571e-08	1.150006e-09	1.150006e-09
2.472000e+02	2.496000e+02	9.784275e-08	1.882046e-09	1.882046e-09
2.496000e+02	2.520000e+02	9.385775e-08	1.171818e-09	1.171818e-09
2.520000e+02	2.544000e+02	9.606546e-08	1.082960e-09	1.082960e-09
2.544000e+02	2.568000e+02	9.626946e-08	2.475649e-09	2.475649e-09
2.568000e+02	2.592000e+02	9.054108e-08	1.571037e-09	1.571037e-09
2.592000e+02	2.616000e+02	9.296108e-08	2.132118e-09	2.132118e-09
2.616000e+02	2.640000e+02	9.000488e-08	1.083414e-09	1.083414e-09
2.640000e+02	2.664000e+02	9.262079e-08	2.999534e-09	2.999534e-09
2.664000e+02	2.688000e+02	8.907600e-08	1.705416e-09	1.705416e-09
2.688000e+02	2.712000e+02	9.031150e-08	2.511140e-09	2.511140e-09
2.712000e+02	2.736000e+02	8.834046e-08	1.334706e-09	1.334706e-09
2.736000e+02	2.760000e+02	8.967554e-08	1.583713e-09	1.583713e-09
2.760000e+02	2.784000e+02	8.594538e-08	1.155698e-09	1.155698e-09
2.784000e+02	2.808000e+02	8.606242e-08	1.357813e-09	1.357813e-09
2.808000e+02	2.832000e+02	8.876104e-08	3.362802e-09	3.362802e-09
2.832000e+02	2.856000e+02	8.315500e-08	1.071865e-09	1.071865e-09
2.856000e+02	2.880000e+02	8.624854e-08	4.154440e-09	4.154440e-09
2.880000e+02	2.904000e+02	8.277908e-08	1.388622e-09	1.388622e-09
2.904000e+02	2.928000e+02	8.511912e-08	1.514183e-09	1.514183e-09
2.928000e+02	2.952000e+02	8.395283e-08	1.555230e-09	1.555230e-09
2.952000e+02	2.976000e+02	8.420587e-08	1.366194e-09	1.366194e-09
2.976000e+02	3.000000e+02	8.123763e-08	1.930682e-09	1.930682e-09
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/bare/four_lepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Bare leptons}
XLabel=$m_{4\ell}$ [GeV]
YLabel=d$\sigma/$d$m_{4\ell}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.701
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93142782771212343e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.541170e-08	1.106809e-10	1.106809e-10
6.240000e+01	6.480000e+01	2.071108e-08	1.283066e-10	1.283066e-10
6.480000e+01	6.720000e+01	2.728862e-08	1.472781e-10	1.472781e-10
6.720000e+01	6.960000e+01	3.539389e-08	1.677304e-10	1.677304e-10
6.960000e+01	7.200000e+01	4.640837e-08	1.920639e-10	1.920639e-10
7.200000e+01	7.440000e+01	5.984246e-08	2.180983e-10	2.180983e-10
7.440000e+01	7.680000e+01	7.780408e-08	2.486845e-10	2.486845e-10
7.680000e+01	7.920000e+01	9.926233e-08	2.808923e-10	2.808923e-10
7.920000e+01	8.160000e+01	1.253793e-07	3.156898e-10	3.156898e-10
8.160000e+01	8.400000e+01	1.586525e-07	3.551166e-10	3.551166e-10
8.400000e+01	8.640000e+01	1.959795e-07	3.946871e-10	3.946871e-10
8.640000e+01	8.880000e+01	2.419913e-07	4.385786e-10	4.385786e-10
8.880000e+01	9.120000e+01	2.965264e-07	4.854887e-10	4.854887e-10
9.120000e+01	9.360000e+01	3.605275e-07	5.353241e-10	5.353241e-10
9.360000e+01	9.600000e+01	4.384550e-07	5.903505e-10	5.903505e-10
9.600000e+01	9.840000e+01	5.284300e-07	6.480988e-10	6.480988e-10
9.840000e+01	1.008000e+02	6.401663e-07	7.133356e-10	7.133356e-10
1.008000e+02	1.032000e+02	7.806821e-07	7.877432e-10	7.877432e-10
1.032000e+02	1.056000e+02	9.549642e-07	8.712466e-10	8.712466e-10
1.056000e+02	1.080000e+02	1.182425e-06	9.694701e-10	9.694701e-10
1.080000e+02	1.104000e+02	1.489881e-06	1.088237e-09	1.088237e-09
1.104000e+02	1.128000e+02	1.926390e-06	1.237427e-09	1.237427e-09
1.128000e+02	1.152000e+02	2.591141e-06	1.435136e-09	1.435136e-09
1.152000e+02	1.176000e+02	3.678205e-06	1.709879e-09	1.709879e-09
1.176000e+02	1.200000e+02	5.681096e-06	2.125023e-09	2.125023e-09
1.200000e+02	1.224000e+02	1.030031e-05	2.861361e-09	2.861361e-09
1.224000e+02	1.248000e+02	3.845612e-05	5.528793e-09	5.528793e-09
1.248000e+02	1.272000e+02	8.570662e-05	8.253814e-09	8.253814e-09
1.272000e+02	1.296000e+02	9.878779e-08	2.802201e-10	2.802201e-10
1.296000e+02	1.320000e+02	9.139950e-08	2.695377e-10	2.695377e-10
1.320000e+02	1.344000e+02	9.074054e-08	2.685643e-10	2.685643e-10
1.344000e+02	1.368000e+02	9.151396e-08	2.697064e-10	2.697064e-10
1.368000e+02	1.392000e+02	9.296142e-08	2.718310e-10	2.718310e-10
1.392000e+02	1.416000e+02	9.390492e-08	2.732069e-10	2.732069e-10
1.416000e+02	1.440000e+02	9.572121e-08	2.758364e-10	2.758364e-10
1.440000e+02	1.464000e+02	9.727200e-08	2.780619e-10	2.780619e-10
1.464000e+02	1.488000e+02	9.847225e-08	2.797721e-10	2.797721e-10
1.488000e+02	1.512000e+02	9.990858e-08	2.818051e-10	2.818051e-10
1.512000e+02	1.536000e+02	1.016493e-07	2.842496e-10	2.842496e-10
1.536000e+02	1.560000e+02	1.029935e-07	2.861227e-10	2.861227e-10
1.560000e+02	1.584000e+02	1.045244e-07	2.882414e-10	2.882414e-10
1.584000e+02	1.608000e+02	1.068239e-07	2.913948e-10	2.913948e-10
1.608000e+02	1.632000e+02	1.148410e-07	3.021315e-10	3.021315e-10
1.632000e+02	1.656000e+02	1.272004e-07	3.179741e-10	3.179741e-10
1.656000e+02	1.680000e+02	1.316930e-07	3.235406e-10	3.235406e-10
1.680000e+02	1.704000e+02	1.328439e-07	3.249514e-10	3.249514e-10
1.704000e+02	1.728000e+02	1.330323e-07	3.251817e-10	3.251817e-10
1.728000e+02	1.752000e+02	1.331333e-07	3.253051e-10	3.253051e-10
1.752000e+02	1.776000e+02	1.336126e-07	3.258901e-10	3.258901e-10
1.776000e+02	1.800000e+02	1.338836e-07	3.262205e-10	3.262205e-10
1.800000e+02	1.824000e+02	1.344313e-07	3.268870e-10	3.268870e-10
1.824000e+02	1.848000e+02	1.335943e-07	3.258678e-10	3.258678e-10
1.848000e+02	1.872000e+02	1.342048e-07	3.266115e-10	3.266115e-10
1.872000e+02	1.896000e+02	1.351904e-07	3.278087e-10	3.278087e-10
1.896000e+02	1.920000e+02	1.436247e-07	3.378798e-10	3.378798e-10
1.920000e+02	1.944000e+02	1.451962e-07	3.397232e-10	3.397232e-10
1.944000e+02	1.968000e+02	1.456286e-07	3.402286e-10	3.402286e-10
1.968000e+02	1.992000e+02	1.447916e-07	3.392495e-10	3.392495e-10
1.992000e+02	2.016000e+02	1.467986e-07	3.415927e-10	3.415927e-10
2.016000e+02	2.040000e+02	1.494408e-07	3.446530e-10	3.446530e-10
2.040000e+02	2.064000e+02	1.484837e-07	3.435477e-10	3.435477e-10
2.064000e+02	2.088000e+02	1.470808e-07	3.419208e-10	3.419208e-10
2.088000e+02	2.112000e+02	1.467072e-07	3.414863e-10	3.414863e-10
2.112000e+02	2.136000e+02	1.466818e-07	3.414567e-10	3.414567e-10
2.136000e+02	2.160000e+02	1.463845e-07	3.411105e-10	3.411105e-10
2.160000e+02	2.184000e+02	1.452041e-07	3.397325e-10	3.397325e-10
2.184000e+02	2.208000e+02	1.448663e-07	3.393370e-10	3.393370e-10
2.208000e+02	2.232000e+02	1.443592e-07	3.387426e-10	3.387426e-10
2.232000e+02	2.256000e+02	1.435412e-07	3.377816e-10	3.377816e-10
2.256000e+02	2.280000e+02	1.429110e-07	3.370391e-10	3.370391e-10
2.280000e+02	2.304000e+02	1.423585e-07	3.363870e-10	3.363870e-10
2.304000e+02	2.328000e+02	1.422639e-07	3.362753e-10	3.362753e-10
2.328000e+02	2.352000e+02	1.430469e-07	3.371993e-10	3.371993e-10
2.352000e+02	2.376000e+02	1.440977e-07	3.384356e-10	3.384356e-10
2.376000e+02	2.400000e+02	1.435866e-07	3.378349e-10	3.378349e-10
2.400000e+02	2.424000e+02	1.424737e-07	3.365232e-10	3.365232e-10
2.424000e+02	2.448000e+02	1.425278e-07	3.365870e-10	3.365870e-10
2.448000e+02	2.472000e+02	1.412719e-07	3.351008e-10	3.351008e-10
2.472000e+02	2.496000e+02	1.401233e-07	3.337358e-10	3.337358e-10
2.496000e+02	2.520000e+02	1.396917e-07	3.332214e-10	3.332214e-10
2.520000e+02	2.544000e+02	1.387872e-07	3.321408e-10	3.321408e-10
2.544000e+02	2.568000e+02	1.381330e-07	3.313571e-10	3.313571e-10
2.568000e+02	2.592000e+02	1.374756e-07	3.305677e-10	3.305677e-10
2.592000e+02	2.616000e+02	1.364185e-07	3.292942e-10	3.292942e-10
2.616000e+02	2.640000e+02	1.347325e-07	3.272531e-10	3.272531e-10
2.640000e+02	2.664000e+02	1.340895e-07	3.264712e-10	3.264712e-10
2.664000e+02	2.688000e+02	1.350997e-07	3.276988e-10	3.276988e-10
2.688000e+02	2.712000e+02	1.364399e-07	3.293201e-10	3.293201e-10
2.712000e+02	2.736000e+02	1.363286e-07	3.291858e-10	3.291858e-10
2.736000e+02	2.760000e+02	1.348033e-07	3.273390e-10	3.273390e-10
2.760000e+02	2.784000e+02	1.347119e-07	3.272280e-10	3.272280e-10
2.784000e+02	2.808000e+02	1.336770e-07	3.259686e-10	3.259686e-10
2.808000e+02	2.832000e+02	1.327335e-07	3.248162e-10	3.248162e-10
2.832000e+02	2.856000e+02	1.326150e-07	3.246713e-10	3.246713e-10
2.856000e+02	2.880000e+02	1.315888e-07	3.234127e-10	3.234127e-10
2.880000e+02	2.904000e+02	1.308806e-07	3.225412e-10	3.225412e-10
2.904000e+02	2.928000e+02	1.294935e-07	3.208275e-10	3.208275e-10
2.928000e+02	2.952000e+02	1.289968e-07	3.202115e-10	3.202115e-10
2.952000e+02	2.976000e+02	1.274627e-07	3.183018e-10	3.183018e-10
2.976000e+02	3.000000e+02	1.277846e-07	3.187035e-10	3.187035e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93142588778704329e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	8.079217e-06	5.821932e-08	5.821932e-08
6.240000e+01	6.480000e+01	1.086539e-05	6.756761e-08	6.756761e-08
6.480000e+01	6.720000e+01	1.431201e-05	7.752275e-08	7.752275e-08
6.720000e+01	6.960000e+01	1.854901e-05	8.819579e-08	8.819579e-08
6.960000e+01	7.200000e+01	2.432620e-05	1.010238e-07	1.010238e-07
7.200000e+01	7.440000e+01	3.135765e-05	1.146528e-07	1.146528e-07
7.440000e+01	7.680000e+01	4.080078e-05	1.308842e-07	1.308842e-07
7.680000e+01	7.920000e+01	5.204192e-05	1.477867e-07	1.477867e-07
7.920000e+01	8.160000e+01	6.573071e-05	1.660768e-07	1.660768e-07
8.160000e+01	8.400000e+01	8.314342e-05	1.867166e-07	1.867166e-07
8.400000e+01	8.640000e+01	1.027431e-04	2.076383e-07	2.076383e-07
8.640000e+01	8.880000e+01	1.268570e-04	2.307065e-07	2.307065e-07
8.880000e+01	9.120000e+01	1.554276e-04	2.553355e-07	2.553355e-07
9.120000e+01	9.360000e+01	1.889835e-04	2.815674e-07	2.815674e-07
9.360000e+01	9.600000e+01	2.298442e-04	3.105371e-07	3.105371e-07
9.600000e+01	9.840000e+01	2.769780e-04	3.408526e-07	3.408526e-07
9.840000e+01	1.008000e+02	3.356069e-04	3.752592e-07	3.752592e-07
1.008000e+02	1.032000e+02	4.091747e-04	4.142619e-07	4.142619e-07
1.032000e+02	1.056000e+02	5.005492e-04	4.582138e-07	4.582138e-07
1.056000e+02	1.080000e+02	6.198112e-04	5.099176e-07	5.099176e-07
1.080000e+02	1.104000e+02	7.811175e-04	5.725444e-07	5.725444e-07
1.104000e+02	1.128000e+02	1.009814e-03	6.508824e-07	6.508824e-07
1.128000e+02	1.152000e+02	1.358276e-03	7.548727e-07	7.548727e-07
1.152000e+02	1.176000e+02	1.928017e-03	8.993187e-07	8.993187e-07
1.176000e+02	1.200000e+02	2.977928e-03	1.117698e-06	1.117698e-06
1.200000e+02	1.224000e+02	5.399575e-03	1.505124e-06	1.505124e-06
1.224000e+02	1.248000e+02	2.015865e-02	2.908117e-06	2.908117e-06
1.248000e+02	1.272000e+02	4.492704e-02	4.341427e-06	4.341427e-06
1.272000e+02	1.296000e+02	5.176921e-05	1.473289e-07	1.473289e-07
1.296000e+02	1.320000e+02	4.791500e-05	1.417912e-07	1.417912e-07
1.320000e+02	1.344000e+02	4.758354e-05	1.413358e-07	1.413358e-07
1.344000e+02	1.368000e+02	4.797746e-05	1.418944e-07	1.418944e-07
1.368000e+02	1.392000e+02	4.874963e-05	1.430638e-07	1.430638e-07
1.392000e+02	1.416000e+02	4.924662e-05	1.437998e-07	1.437998e-07
1.416000e+02	1.440000e+02	5.017646e-05	1.450843e-07	1.450843e-07
1.440000e+02	1.464000e+02	5.100696e-05	1.463330e-07	1.463330e-07
1.464000e+02	1.488000e+02	5.161608e-05	1.471487e-07	1.471487e-07
1.488000e+02	1.512000e+02	5.238208e-05	1.482691e-07	1.482691e-07
1.512000e+02	1.536000e+02	5.328004e-05	1.494941e-07	1.494941e-07
1.536000e+02	1.560000e+02	5.397646e-05	1.504515e-07	1.504515e-07
1.560000e+02	1.584000e+02	5.480904e-05	1.516813e-07	1.516813e-07
1.584000e+02	1.608000e+02	5.599050e-05	1.532475e-07	1.532475e-07
1.608000e+02	1.632000e+02	6.019396e-05	1.589034e-07	1.589034e-07
1.632000e+02	1.656000e+02	6.669946e-05	1.673306e-07	1.673306e-07
1.656000e+02	1.680000e+02	6.902754e-05	1.701577e-07	1.701577e-07
1.680000e+02	1.704000e+02	6.966687e-05	1.710345e-07	1.710345e-07
1.704000e+02	1.728000e+02	6.973225e-05	1.710325e-07	1.710325e-07
1.728000e+02	1.752000e+02	6.978317e-05	1.710901e-07	1.710901e-07
1.752000e+02	1.776000e+02	7.005917e-05	1.714865e-07	1.714865e-07
1.776000e+02	1.800000e+02	7.018537e-05	1.716017e-07	1.716017e-07
1.800000e+02	1.824000e+02	7.046842e-05	1.719407e-07	1.719407e-07
1.824000e+02	1.848000e+02	7.002567e-05	1.713871e-07	1.713871e-07
1.848000e+02	1.872000e+02	7.036042e-05	1.718356e-07	1.718356e-07
1.872000e+02	1.896000e+02	7.086983e-05	1.724369e-07	1.724369e-07
1.896000e+02	1.920000e+02	7.532033e-05	1.778355e-07	1.778355e-07
1.920000e+02	1.944000e+02	7.613100e-05	1.787599e-07	1.787599e-07
1.944000e+02	1.968000e+02	7.632921e-05	1.789251e-07	1.789251e-07
1.968000e+02	1.992000e+02	7.590175e-05	1.784503e-07	1.784503e-07
1.992000e+02	2.016000e+02	7.695612e-05	1.796962e-07	1.796962e-07
2.016000e+02	2.040000e+02	7.833662e-05	1.812873e-07	1.812873e-07
2.040000e+02	2.064000e+02	7.784333e-05	1.807319e-07	1.807319e-07
2.064000e+02	2.088000e+02	7.712333e-05	1.799305e-07	1.799305e-07
2.088000e+02	2.112000e+02	7.690854e-05	1.796348e-07	1.796348e-07
2.112000e+02	2.136000e+02	7.693254e-05	1.797463e-07	1.797463e-07
2.136000e+02	2.160000e+02	7.674012e-05	1.794387e-07	1.794387e-07
2.160000e+02	2.184000e+02	7.611571e-05	1.786933e-07	1.786933e-07
2.184000e+02	2.208000e+02	7.596712e-05	1.785884e-07	1.785884e-07
2.208000e+02	2.232000e+02	7.564558e-05	1.780771e-07	1.780771e-07
2.232000e+02	2.256000e+02	7.523758e-05	1.776486e-07	1.776486e-07
2.256000e+02	2.280000e+02	7.491317e-05	1.772858e-07	1.772858e-07
2.280000e+02	2.304000e+02	7.460900e-05	1.768898e-07	1.768898e-07
2.304000e+02	2.328000e+02	7.458417e-05	1.769150e-07	1.769150e-07
2.328000e+02	2.352000e+02	7.497688e-05	1.773341e-07	1.773341e-07
2.352000e+02	2.376000e+02	7.553017e-05	1.779910e-07	1.779910e-07
2.376000e+02	2.400000e+02	7.526283e-05	1.776809e-07	1.776809e-07
2.400000e+02	2.424000e+02	7.468596e-05	1.770176e-07	1.770176e-07
2.424000e+02	2.448000e+02	7.470129e-05	1.769997e-07	1.769997e-07
2.448000e+02	2.472000e+02	7.405904e-05	1.762784e-07	1.762784e-07
2.472000e+02	2.496000e+02	7.346608e-05	1.755908e-07	1.755908e-07
2.496000e+02	2.520000e+02	7.322687e-05	1.752735e-07	1.752735e-07
2.520000e+02	2.544000e+02	7.275433e-05	1.747109e-07	1.747109e-07
2.544000e+02	2.568000e+02	7.242533e-05	1.743503e-07	1.743503e-07
2.568000e+02	2.592000e+02	7.205954e-05	1.738556e-07	1.738556e-07
2.592000e+02	2.616000e+02	7.153442e-05	1.732908e-07	1.732908e-07
2.616000e+02	2.640000e+02	7.062817e-05	1.721348e-07	1.721348e-07
2.640000e+02	2.664000e+02	7.030125e-05	1.717653e-07	1.717653e-07
2.664000e+02	2.688000e+02	7.082142e-05	1.723788e-07	1.723788e-07
2.688000e+02	2.712000e+02	7.154350e-05	1.732987e-07	1.732987e-07
2.712000e+02	2.736000e+02	7.144750e-05	1.730921e-07	1.730921e-07
2.736000e+02	2.760000e+02	7.066083e-05	1.721760e-07	1.721760e-07
2.760000e+02	2.784000e+02	7.059258e-05	1.720323e-07	1.720323e-07
2.784000e+02	2.808000e+02	7.004512e-05	1.713546e-07	1.713546e-07
2.808000e+02	2.832000e+02	6.954896e-05	1.707414e-07	1.707414e-07
2.832000e+02	2.856000e+02	6.951296e-05	1.707629e-07	1.707629e-07
2.856000e+02	2.880000e+02	6.897250e-05	1.700938e-07	1.700938e-07
2.880000e+02	2.904000e+02	6.860338e-05	1.696371e-07	1.696371e-07
2.904000e+02	2.928000e+02	6.786021e-05	1.686765e-07	1.686765e-07
2.928000e+02	2.952000e+02	6.760529e-05	1.683737e-07	1.683737e-07
2.952000e+02	2.976000e+02	6.679712e-05	1.673520e-07	1.673520e-07
2.976000e+02	3.000000e+02	6.698621e-05	1.676439e-07	1.676439e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93146773499589530e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	8.595354e-13	2.185712e-14	2.185712e-14
6.240000e+01	6.480000e+01	1.329734e-12	3.060915e-14	3.060915e-14
6.480000e+01	6.720000e+01	2.165517e-12	1.544782e-13	1.544782e-13
6.720000e+01	6.960000e+01	3.005900e-12	4.140439e-14	4.140439e-14
6.960000e+01	7.200000e+01	3.091209e-11	2.638627e-11	2.638627e-11
7.200000e+01	7.440000e+01	6.586875e-12	7.777391e-14	7.777391e-14
7.440000e+01	7.680000e+01	9.284871e-12	7.776884e-14	7.776884e-14
7.680000e+01	7.920000e+01	1.712695e-11	3.597525e-12	3.597525e-12
7.920000e+01	8.160000e+01	2.262733e-11	2.955887e-12	2.955887e-12
8.160000e+01	8.400000e+01	3.283847e-11	7.830373e-12	7.830373e-12
8.400000e+01	8.640000e+01	3.981300e-11	4.569378e-12	4.569378e-12
8.640000e+01	8.880000e+01	4.204450e-11	2.794220e-12	2.794220e-12
8.880000e+01	9.120000e+01	6.270950e-11	5.968787e-12	5.968787e-12
9.120000e+01	9.360000e+01	6.600946e-11	4.971715e-12	4.971715e-12
9.360000e+01	9.600000e+01	1.777450e-10	6.781190e-11	6.781190e-11
9.600000e+01	9.840000e+01	1.068511e-10	1.619702e-11	1.619702e-11
9.840000e+01	1.008000e+02	6.998088e-09	6.649215e-09	6.649215e-09
1.008000e+02	1.032000e+02	3.426160e-09	3.164883e-09	3.164883e-09
1.032000e+02	1.056000e+02	3.268584e-10	1.558544e-10	1.558544e-10
1.056000e+02	1.080000e+02	8.093100e-09	7.753923e-09	7.753923e-09
1.080000e+02	1.104000e+02	8.064350e-10	2.245298e-10	2.245298e-10
1.104000e+02	1.128000e+02	3.843919e-10	4.946307e-11	4.946307e-11
1.128000e+02	1.152000e+02	3.268350e-09	1.514833e-09	1.514833e-09
1.152000e+02	1.176000e+02	1.907202e-09	4.413706e-10	4.413706e-10
1.176000e+02	1.200000e+02	1.284740e-06	1.265766e-06	1.265766e-06
1.200000e+02	1.224000e+02	2.549377e-08	8.631940e-09	8.631940e-09
1.224000e+02	1.248000e+02	3.238619e-07	1.260393e-07	1.260393e-07
1.248000e+02	1.272000e+02	3.034601e-05	9.774908e-06	9.774908e-06
1.272000e+02	1.296000e+02	3.263491e-17	7.543980e-18	7.543980e-18
1.296000e+02	1.320000e+02	3.546887e-16	2.867555e-16	2.867555e-16
1.320000e+02	1.344000e+02	2.344534e-17	1.391587e-17	1.391587e-17
1.344000e+02	1.368000e+02	1.095478e-17	6.642817e-19	6.642817e-19
1.368000e+02	1.392000e+02	1.348781e-17	7.297211e-19	7.297211e-19
1.392000e+02	1.416000e+02	1.927491e-17	4.002573e-18	4.002573e-18
1.416000e+02	1.440000e+02	1.840128e-17	6.407064e-19	6.407064e-19
1.440000e+02	1.464000e+02	2.354372e-17	1.266189e-18	1.266189e-18
1.464000e+02	1.488000e+02	2.819582e-17	1.115751e-18	1.115751e-18
1.488000e+02	1.512000e+02	3.293433e-17	9.973601e-19	9.973601e-19
1.512000e+02	1.536000e+02	4.245912e-17	2.690110e-18	2.690110e-18
1.536000e+02	1.560000e+02	4.427012e-17	1.183271e-18	1.183271e-18
1.560000e+02	1.584000e+02	9.289675e-17	4.051029e-17	4.051029e-17
1.584000e+02	1.608000e+02	6.718867e-17	7.238548e-18	7.238548e-18
1.608000e+02	1.632000e+02	8.497188e-17	9.229186e-18	9.229186e-18
1.632000e+02	1.656000e+02	1.040359e-16	2.002099e-17	2.002099e-17
1.656000e+02	1.680000e+02	1.816046e-15	1.718403e-15	1.718403e-15
1.680000e+02	1.704000e+02	1.184750e-16	2.273212e-18	2.273212e-18
1.704000e+02	1.728000e+02	1.459395e-16	6.847900e-18	6.847900e-18
1.728000e+02	1.752000e+02	1.803281e-16	1.077872e-17	1.077872e-17
1.752000e+02	1.776000e+02	2.100050e-16	2.289030e-18	2.289030e-18
1.776000e+02	1.800000e+02	3.027331e-16	2.760830e-18	2.760830e-18
1.800000e+02	1.824000e+02	5.137992e-16	9.410256e-18	9.410256e-18
1.824000e+02	1.848000e+02	7.346787e-16	5.990137e-18	5.990137e-18
1.848000e+02	1.872000e+02	8.205096e-16	9.642360e-17	9.642360e-17
1.872000e+02	1.896000e+02	7.265262e-16	4.563016e-18	4.563016e-18
1.896000e+02	1.920000e+02	7.590996e-16	6.692446e-18	6.692446e-18
1.920000e+02	1.944000e+02	7.720775e-16	7.844198e-18	7.844198e-18
1.944000e+02	1.968000e+02	7.518954e-16	4.851664e-18	4.851664e-18
1.968000e+02	1.992000e+02	7.508642e-16	4.561606e-18	4.561606e-18
1.992000e+02	2.016000e+02	7.657058e-16	4.773469e-18	4.773469e-18
2.016000e+02	2.040000e+02	7.797058e-16	6.775021e-18	6.775021e-18
2.040000e+02	2.064000e+02	7.885192e-16	6.222792e-18	6.222792e-18
2.064000e+02	2.088000e+02	7.758762e-16	5.075132e-18	5.075132e-18
2.088000e+02	2.112000e+02	7.931121e-16	5.356788e-18	5.356788e-18
2.112000e+02	2.136000e+02	7.919779e-16	5.304260e-18	5.304260e-18
2.136000e+02	2.160000e+02	8.147721e-16	5.876073e-18	5.876073e-18
2.160000e+02	2.184000e+02	8.264175e-16	6.923901e-18	6.923901e-18
2.184000e+02	2.208000e+02	8.301883e-16	5.554698e-18	5.554698e-18
2.208000e+02	2.232000e+02	8.464288e-16	6.022397e-18	6.022397e-18
2.232000e+02	2.256000e+02	8.555012e-16	5.805696e-18	5.805696e-18
2.256000e+02	2.280000e+02	8.735267e-16	6.188295e-18	6.188295e-18
2.280000e+02	2.304000e+02	1.143567e-15	1.955105e-16	1.955105e-16
2.304000e+02	2.328000e+02	9.119321e-16	8.386800e-18	8.386800e-18
2.328000e+02	2.352000e+02	9.246925e-16	6.629244e-18	6.629244e-18
2.352000e+02	2.376000e+02	9.668579e-16	6.700448e-18	6.700448e-18
2.376000e+02	2.400000e+02	9.895517e-16	6.968603e-18	6.968603e-18
2.400000e+02	2.424000e+02	1.013790e-15	7.582336e-18	7.582336e-18
2.424000e+02	2.448000e+02	1.038762e-15	8.045600e-18	8.045600e-18
2.448000e+02	2.472000e+02	1.771485e-15	7.372034e-16	7.372034e-16
2.472000e+02	2.496000e+02	1.076092e-15	9.555330e-18	9.555330e-18
2.496000e+02	2.520000e+02	1.100910e-15	8.865830e-18	8.865830e-18
2.520000e+02	2.544000e+02	1.133588e-15	9.308062e-18	9.308062e-18
2.544000e+02	2.568000e+02	1.149637e-15	1.011552e-17	1.011552e-17
2.568000e+02	2.592000e+02	1.188651e-15	1.181069e-17	1.181069e-17
2.592000e+02	2.616000e+02	1.210537e-15	1.054376e-17	1.054376e-17
2.616000e+02	2.640000e+02	1.207648e-15	9.594619e-18	9.594619e-18
2.640000e+02	2.664000e+02	1.240136e-15	1.017312e-17	1.017312e-17
2.664000e+02	2.688000e+02	1.292273e-15	1.097108e-17	1.097108e-17
2.688000e+02	2.712000e+02	1.330540e-15	1.067674e-17	1.067674e-17
2.712000e+02	2.736000e+02	1.375135e-15	1.203461e-17	1.203461e-17
2.736000e+02	2.760000e+02	1.498968e-15	8.453338e-17	8.453338e-17
2.760000e+02	2.784000e+02	1.439600e-15	1.287842e-17	1.287842e-17
2.784000e+02	2.808000e+02	1.479760e-15	2.211530e-17	2.211530e-17
2.808000e+02	2.832000e+02	1.482193e-15	1.237845e-17	1.237845e-17
2.832000e+02	2.856000e+02	1.514165e-15	1.250225e-17	1.250225e-17
2.856000e+02	2.880000e+02	1.555959e-15	1.265743e-17	1.265743e-17
2.880000e+02	2.904000e+02	1.609395e-15	1.856171e-17	1.856171e-17
2.904000e+02	2.928000e+02	1.650327e-15	1.521868e-17	1.521868e-17
2.928000e+02	2.952000e+02	1.674347e-15	1.942581e-17	1.942581e-17
2.952000e+02	2.976000e+02	1.710571e-15	1.498049e-17	1.498049e-17
2.976000e+02	3.000000e+02	2.768460e-15	1.038210e-15	1.038210e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/four_lepton_m_inv
ScaledBy=9.93142598041780332e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	3.251114e-09	6.275735e-11	6.275735e-11
6.240000e+01	6.480000e+01	4.892838e-09	7.482518e-11	7.482518e-11
6.480000e+01	6.720000e+01	7.277950e-09	8.860379e-11	8.860379e-11
6.720000e+01	6.960000e+01	1.094520e-08	1.105767e-10	1.105767e-10
6.960000e+01	7.200000e+01	1.612449e-08	1.467614e-10	1.467614e-10
7.200000e+01	7.440000e+01	2.293297e-08	1.650570e-10	1.650570e-10
7.440000e+01	7.680000e+01	3.249479e-08	1.966070e-10	1.966070e-10
7.680000e+01	7.920000e+01	4.459067e-08	2.327647e-10	2.327647e-10
7.920000e+01	8.160000e+01	6.030192e-08	2.815744e-10	2.815744e-10
8.160000e+01	8.400000e+01	7.987750e-08	3.161537e-10	3.161537e-10
8.400000e+01	8.640000e+01	1.029665e-07	3.589201e-10	3.589201e-10
8.640000e+01	8.880000e+01	1.314413e-07	4.043555e-10	4.043555e-10
8.880000e+01	9.120000e+01	1.641274e-07	4.533555e-10	4.533555e-10
9.120000e+01	9.360000e+01	2.010594e-07	5.068527e-10	5.068527e-10
9.360000e+01	9.600000e+01	2.446570e-07	5.574832e-10	5.574832e-10
9.600000e+01	9.840000e+01	2.939367e-07	5.907796e-10	5.907796e-10
9.840000e+01	1.008000e+02	3.561674e-07	9.930860e-10	9.930860e-10
1.008000e+02	1.032000e+02	4.291683e-07	1.014772e-09	1.014772e-09
1.032000e+02	1.056000e+02	5.220333e-07	7.828243e-10	7.828243e-10
1.056000e+02	1.080000e+02	6.437075e-07	1.093794e-09	1.093794e-09
1.080000e+02	1.104000e+02	8.081942e-07	1.026990e-09	1.026990e-09
1.104000e+02	1.128000e+02	1.039670e-06	1.088179e-09	1.088179e-09
1.128000e+02	1.152000e+02	1.406623e-06	1.497386e-09	1.497386e-09
1.152000e+02	1.176000e+02	2.015168e-06	1.574556e-09	1.574556e-09
1.176000e+02	1.200000e+02	3.161293e-06	1.158504e-08	1.158504e-08
1.200000e+02	1.224000e+02	5.785837e-06	5.678587e-09	5.678587e-09
1.224000e+02	1.248000e+02	2.189836e-05	9.825648e-09	9.825648e-09
1.248000e+02	1.272000e+02	4.960042e-05	1.537611e-07	1.537611e-07
1.272000e+02	1.296000e+02	1.740995e-08	8.825931e-11	8.825931e-11
1.296000e+02	1.320000e+02	9.186425e-09	6.120615e-11	6.120615e-11
1.320000e+02	1.344000e+02	6.946833e-09	4.723559e-11	4.723559e-11
1.344000e+02	1.368000e+02	6.231300e-09	4.796617e-11	4.796617e-11
1.368000e+02	1.392000e+02	6.062133e-09	5.133677e-11	5.133677e-11
1.392000e+02	1.416000e+02	6.156937e-09	5.563580e-11	5.563580e-11
1.416000e+02	1.440000e+02	6.527679e-09	6.140994e-11	6.140994e-11
1.440000e+02	1.464000e+02	6.878804e-09	6.454368e-11	6.454368e-11
1.464000e+02	1.488000e+02	7.564533e-09	7.210239e-11	7.210239e-11
1.488000e+02	1.512000e+02	8.356688e-09	7.998273e-11	7.998273e-11
1.512000e+02	1.536000e+02	9.291646e-09	8.575816e-11	8.575816e-11
1.536000e+02	1.560000e+02	1.018505e-08	9.231797e-11	9.231797e-11
1.560000e+02	1.584000e+02	1.142296e-08	1.014789e-10	1.014789e-10
1.584000e+02	1.608000e+02	1.281377e-08	1.094174e-10	1.094174e-10
1.608000e+02	1.632000e+02	1.457835e-08	1.197045e-10	1.197045e-10
1.632000e+02	1.656000e+02	1.618187e-08	1.259886e-10	1.259886e-10
1.656000e+02	1.680000e+02	1.846072e-08	1.372119e-10	1.372119e-10
1.680000e+02	1.704000e+02	2.115895e-08	1.487104e-10	1.487104e-10
1.704000e+02	1.728000e+02	2.462763e-08	1.633081e-10	1.633081e-10
1.728000e+02	1.752000e+02	2.814587e-08	1.751086e-10	1.751086e-10
1.752000e+02	1.776000e+02	3.383540e-08	1.940334e-10	1.940334e-10
1.776000e+02	1.800000e+02	4.181321e-08	2.187750e-10	2.187750e-10
1.800000e+02	1.824000e+02	5.394754e-08	2.521682e-10	2.521682e-10
1.824000e+02	1.848000e+02	7.123392e-08	3.024949e-10	3.024949e-10
1.848000e+02	1.872000e+02	8.688692e-08	3.528849e-10	3.528849e-10
1.872000e+02	1.896000e+02	9.831012e-08	3.937694e-10	3.937694e-10
1.896000e+02	1.920000e+02	1.050493e-07	4.099462e-10	4.099462e-10
1.920000e+02	1.944000e+02	1.093036e-07	4.275830e-10	4.275830e-10
1.944000e+02	1.968000e+02	1.124834e-07	4.427050e-10	4.427050e-10
1.968000e+02	1.992000e+02	1.140891e-07	4.540843e-10	4.540843e-10
1.992000e+02	2.016000e+02	1.150958e-07	4.568449e-10	4.568449e-10
2.016000e+02	2.040000e+02	1.156334e-07	4.587672e-10	4.587672e-10
2.040000e+02	2.064000e+02	1.161037e-07	4.642680e-10	4.642680e-10
2.064000e+02	2.088000e+02	1.144001e-07	4.653408e-10	4.653408e-10
2.088000e+02	2.112000e+02	1.145156e-07	4.682792e-10	4.682792e-10
2.112000e+02	2.136000e+02	1.132156e-07	4.674493e-10	4.674493e-10
2.136000e+02	2.160000e+02	1.137050e-07	4.713946e-10	4.713946e-10
2.160000e+02	2.184000e+02	1.120981e-07	4.699206e-10	4.699206e-10
2.184000e+02	2.208000e+02	1.117487e-07	4.720002e-10	4.720002e-10
2.208000e+02	2.232000e+02	1.108755e-07	4.723043e-10	4.723043e-10
2.232000e+02	2.256000e+02	1.101198e-07	4.730686e-10	4.730686e-10
2.256000e+02	2.280000e+02	1.090785e-07	4.729567e-10	4.729567e-10
2.280000e+02	2.304000e+02	1.083571e-07	4.732539e-10	4.732539e-10
2.304000e+02	2.328000e+02	1.078191e-07	4.734461e-10	4.734461e-10
2.328000e+02	2.352000e+02	1.056130e-07	4.674036e-10	4.674036e-10
2.352000e+02	2.376000e+02	1.053676e-07	4.650588e-10	4.650588e-10
2.376000e+02	2.400000e+02	1.048322e-07	4.647834e-10	4.647834e-10
2.400000e+02	2.424000e+02	1.031433e-07	4.613849e-10	4.613849e-10
2.424000e+02	2.448000e+02	1.027145e-07	4.627801e-10	4.627801e-10
2.448000e+02	2.472000e+02	1.010146e-07	4.593130e-10	4.593130e-10
2.472000e+02	2.496000e+02	9.993704e-08	4.570165e-10	4.570165e-10
2.496000e+02	2.520000e+02	9.926592e-08	4.572998e-10	4.572998e-10
2.520000e+02	2.544000e+02	9.832737e-08	4.549447e-10	4.549447e-10
2.544000e+02	2.568000e+02	9.782775e-08	4.540084e-10	4.540084e-10
2.568000e+02	2.592000e+02	9.760408e-08	4.552029e-10	4.552029e-10
2.592000e+02	2.616000e+02	9.657300e-08	4.543868e-10	4.543868e-10
2.616000e+02	2.640000e+02	9.549883e-08	4.540600e-10	4.540600e-10
2.640000e+02	2.664000e+02	9.465200e-08	4.533017e-10	4.533017e-10
2.664000e+02	2.688000e+02	9.329250e-08	4.459793e-10	4.459793e-10
2.688000e+02	2.712000e+02	9.302242e-08	4.432795e-10	4.432795e-10
2.712000e+02	2.736000e+02	9.366121e-08	4.466480e-10	4.466480e-10
2.736000e+02	2.760000e+02	9.120133e-08	4.392570e-10	4.392570e-10
2.760000e+02	2.784000e+02	9.087088e-08	4.380508e-10	4.380508e-10
2.784000e+02	2.808000e+02	9.006442e-08	4.375571e-10	4.375571e-10
2.808000e+02	2.832000e+02	8.882488e-08	4.354454e-10	4.354454e-10
2.832000e+02	2.856000e+02	8.863550e-08	4.339487e-10	4.339487e-10
2.856000e+02	2.880000e+02	8.824896e-08	4.338903e-10	4.338903e-10
2.880000e+02	2.904000e+02	8.756013e-08	4.329580e-10	4.329580e-10
2.904000e+02	2.928000e+02	8.603083e-08	4.306963e-10	4.306963e-10
2.928000e+02	2.952000e+02	8.647188e-08	4.314518e-10	4.314518e-10
2.952000e+02	2.976000e+02	8.499179e-08	4.274515e-10	4.274515e-10
2.976000e+02	3.000000e+02	8.449054e-08	4.270069e-10	4.270069e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93138503426857576e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.609919e-08	1.131224e-10	1.131224e-10
6.240000e+01	6.480000e+01	2.135960e-08	1.302996e-10	1.302996e-10
6.480000e+01	6.720000e+01	2.814695e-08	1.495761e-10	1.495761e-10
6.720000e+01	6.960000e+01	3.618701e-08	1.695989e-10	1.695989e-10
6.960000e+01	7.200000e+01	4.597737e-08	1.911695e-10	1.911695e-10
7.200000e+01	7.440000e+01	5.906400e-08	2.166746e-10	2.166746e-10
7.440000e+01	7.680000e+01	7.630146e-08	2.462709e-10	2.462709e-10
7.680000e+01	7.920000e+01	9.564687e-08	2.757287e-10	2.757287e-10
7.920000e+01	8.160000e+01	1.195493e-07	3.082620e-10	3.082620e-10
8.160000e+01	8.400000e+01	1.494282e-07	3.446378e-10	3.446378e-10
8.400000e+01	8.640000e+01	1.845422e-07	3.829962e-10	3.829962e-10
8.640000e+01	8.880000e+01	2.264395e-07	4.242508e-10	4.242508e-10
8.880000e+01	9.120000e+01	2.754548e-07	4.679202e-10	4.679202e-10
9.120000e+01	9.360000e+01	3.333583e-07	5.147571e-10	5.147571e-10
9.360000e+01	9.600000e+01	4.034670e-07	5.663053e-10	5.663053e-10
9.600000e+01	9.840000e+01	4.869117e-07	6.221165e-10	6.221165e-10
9.840000e+01	1.008000e+02	5.868408e-07	6.829781e-10	6.829781e-10
1.008000e+02	1.032000e+02	7.123746e-07	7.524901e-10	7.524901e-10
1.032000e+02	1.056000e+02	8.707363e-07	8.319360e-10	8.319360e-10
1.056000e+02	1.080000e+02	1.074548e-06	9.241864e-10	9.241864e-10
1.080000e+02	1.104000e+02	1.348976e-06	1.035497e-09	1.035497e-09
1.104000e+02	1.128000e+02	1.735197e-06	1.174413e-09	1.174413e-09
1.128000e+02	1.152000e+02	2.317514e-06	1.357243e-09	1.357243e-09
1.152000e+02	1.176000e+02	3.260147e-06	1.609775e-09	1.609775e-09
1.176000e+02	1.200000e+02	4.973696e-06	1.988320e-09	1.988320e-09
1.200000e+02	1.224000e+02	8.843067e-06	2.651234e-09	2.651234e-09
1.224000e+02	1.248000e+02	3.102113e-05	4.965642e-09	4.965642e-09
1.248000e+02	1.272000e+02	9.720071e-05	8.789848e-09	8.789848e-09
1.272000e+02	1.296000e+02	1.010050e-07	2.833467e-10	2.833467e-10
1.296000e+02	1.320000e+02	9.209937e-08	2.705671e-10	2.705671e-10
1.320000e+02	1.344000e+02	9.195550e-08	2.703557e-10	2.703557e-10
1.344000e+02	1.368000e+02	9.255562e-08	2.712365e-10	2.712365e-10
1.368000e+02	1.392000e+02	9.420817e-08	2.736471e-10	2.736471e-10
1.392000e+02	1.416000e+02	9.617942e-08	2.764953e-10	2.764953e-10
1.416000e+02	1.440000e+02	9.722783e-08	2.779982e-10	2.779982e-10
1.440000e+02	1.464000e+02	9.839154e-08	2.796569e-10	2.796569e-10
1.464000e+02	1.488000e+02	9.994708e-08	2.818588e-10	2.818588e-10
1.488000e+02	1.512000e+02	1.007682e-07	2.830143e-10	2.830143e-10
1.512000e+02	1.536000e+02	1.021115e-07	2.848944e-10	2.848944e-10
1.536000e+02	1.560000e+02	1.037823e-07	2.872158e-10	2.872158e-10
1.560000e+02	1.584000e+02	1.054022e-07	2.894486e-10	2.894486e-10
1.584000e+02	1.608000e+02	1.074864e-07	2.922963e-10	2.922963e-10
1.608000e+02	1.632000e+02	1.147419e-07	3.020005e-10	3.020005e-10
1.632000e+02	1.656000e+02	1.273683e-07	3.181833e-10	3.181833e-10
1.656000e+02	1.680000e+02	1.335762e-07	3.258451e-10	3.258451e-10
1.680000e+02	1.704000e+02	1.331748e-07	3.253551e-10	3.253551e-10
1.704000e+02	1.728000e+02	1.335270e-07	3.257850e-10	3.257850e-10
1.728000e+02	1.752000e+02	1.338139e-07	3.261349e-10	3.261349e-10
1.752000e+02	1.776000e+02	1.336104e-07	3.258868e-10	3.258868e-10
1.776000e+02	1.800000e+02	1.337845e-07	3.260990e-10	3.260990e-10
1.800000e+02	1.824000e+02	1.344649e-07	3.269272e-10	3.269272e-10
1.824000e+02	1.848000e+02	1.339244e-07	3.262694e-10	3.262694e-10
1.848000e+02	1.872000e+02	1.340269e-07	3.263943e-10	3.263943e-10
1.872000e+02	1.896000e+02	1.347844e-07	3.273154e-10	3.273154e-10
1.896000e+02	1.920000e+02	1.438228e-07	3.381119e-10	3.381119e-10
1.920000e+02	1.944000e+02	1.449714e-07	3.394594e-10	3.394594e-10
1.944000e+02	1.968000e+02	1.447210e-07	3.391661e-10	3.391661e-10
1.968000e+02	1.992000e+02	1.437577e-07	3.380353e-10	3.380353e-10
1.992000e+02	2.016000e+02	1.465047e-07	3.412498e-10	3.412498e-10
2.016000e+02	2.040000e+02	1.484227e-07	3.434763e-10	3.434763e-10
2.040000e+02	2.064000e+02	1.479037e-07	3.428752e-10	3.428752e-10
2.064000e+02	2.088000e+02	1.473361e-07	3.422167e-10	3.422167e-10
2.088000e+02	2.112000e+02	1.465118e-07	3.412581e-10	3.412581e-10
2.112000e+02	2.136000e+02	1.464705e-07	3.412100e-10	3.412100e-10
2.136000e+02	2.160000e+02	1.459793e-07	3.406373e-10	3.406373e-10
2.160000e+02	2.184000e+02	1.453951e-07	3.399550e-10	3.399550e-10
2.184000e+02	2.208000e+02	1.452067e-07	3.397347e-10	3.397347e-10
2.208000e+02	2.232000e+02	1.434628e-07	3.376884e-10	3.376884e-10
2.232000e+02	2.256000e+02	1.423611e-07	3.363894e-10	3.363894e-10
2.256000e+02	2.280000e+02	1.421449e-07	3.361338e-10	3.361338e-10
2.280000e+02	2.304000e+02	1.415495e-07	3.354291e-10	3.354291e-10
2.304000e+02	2.328000e+02	1.407546e-07	3.344860e-10	3.344860e-10
2.328000e+02	2.352000e+02	1.423539e-07	3.363809e-10	3.363809e-10
2.352000e+02	2.376000e+02	1.432895e-07	3.374844e-10	3.374844e-10
2.376000e+02	2.400000e+02	1.425208e-07	3.365781e-10	3.365781e-10
2.400000e+02	2.424000e+02	1.421266e-07	3.361122e-10	3.361122e-10
2.424000e+02	2.448000e+02	1.416783e-07	3.355817e-10	3.355817e-10
2.448000e+02	2.472000e+02	1.410440e-07	3.348296e-10	3.348296e-10
2.472000e+02	2.496000e+02	1.397627e-07	3.333053e-10	3.333053e-10
2.496000e+02	2.520000e+02	1.390290e-07	3.324293e-10	3.324293e-10
2.520000e+02	2.544000e+02	1.383804e-07	3.316530e-10	3.316530e-10
2.544000e+02	2.568000e+02	1.379980e-07	3.311945e-10	3.311945e-10
2.568000e+02	2.592000e+02	1.364998e-07	3.293916e-10	3.293916e-10
2.592000e+02	2.616000e+02	1.352510e-07	3.278815e-10	3.278815e-10
2.616000e+02	2.640000e+02	1.336462e-07	3.259304e-10	3.259304e-10
2.640000e+02	2.664000e+02	1.338998e-07	3.262394e-10	3.262394e-10
2.664000e+02	2.688000e+02	1.339983e-07	3.263595e-10	3.263595e-10
2.688000e+02	2.712000e+02	1.361691e-07	3.289924e-10	3.289924e-10
2.712000e+02	2.736000e+02	1.352089e-07	3.278304e-10	3.278304e-10
2.736000e+02	2.760000e+02	1.343298e-07	3.267629e-10	3.267629e-10
2.760000e+02	2.784000e+02	1.336978e-07	3.259934e-10	3.259934e-10
2.784000e+02	2.808000e+02	1.333266e-07	3.255405e-10	3.255405e-10
2.808000e+02	2.832000e+02	1.328545e-07	3.249636e-10	3.249636e-10
2.832000e+02	2.856000e+02	1.322758e-07	3.242551e-10	3.242551e-10
2.856000e+02	2.880000e+02	1.308697e-07	3.225271e-10	3.225271e-10
2.880000e+02	2.904000e+02	1.305311e-07	3.221096e-10	3.221096e-10
2.904000e+02	2.928000e+02	1.286965e-07	3.198380e-10	3.198380e-10
2.928000e+02	2.952000e+02	1.278524e-07	3.187873e-10	3.187873e-10
2.952000e+02	2.976000e+02	1.274287e-07	3.182587e-10	3.182587e-10
2.976000e+02	3.000000e+02	1.266458e-07	3.172795e-10	3.172795e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93138357431587323e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	8.438367e-06	5.949052e-08	5.949052e-08
6.240000e+01	6.480000e+01	1.120053e-05	6.856856e-08	6.856856e-08
6.480000e+01	6.720000e+01	1.474190e-05	7.857225e-08	7.857225e-08
6.720000e+01	6.960000e+01	1.896770e-05	8.920123e-08	8.920123e-08
6.960000e+01	7.200000e+01	2.409560e-05	1.005195e-07	1.005195e-07
7.200000e+01	7.440000e+01	3.097267e-05	1.140324e-07	1.140324e-07
7.440000e+01	7.680000e+01	3.998954e-05	1.295026e-07	1.295026e-07
7.680000e+01	7.920000e+01	5.014025e-05	1.450394e-07	1.450394e-07
7.920000e+01	8.160000e+01	6.268029e-05	1.621894e-07	1.621894e-07
8.160000e+01	8.400000e+01	7.835117e-05	1.813479e-07	1.813479e-07
8.400000e+01	8.640000e+01	9.675733e-05	2.015171e-07	2.015171e-07
8.640000e+01	8.880000e+01	1.187156e-04	2.231985e-07	2.231985e-07
8.880000e+01	9.120000e+01	1.443990e-04	2.461394e-07	2.461394e-07
9.120000e+01	9.360000e+01	1.747166e-04	2.706875e-07	2.706875e-07
9.360000e+01	9.600000e+01	2.114342e-04	2.977391e-07	2.977391e-07
9.600000e+01	9.840000e+01	2.552701e-04	3.272873e-07	3.272873e-07
9.840000e+01	1.008000e+02	3.076184e-04	3.592330e-07	3.592330e-07
1.008000e+02	1.032000e+02	3.734527e-04	3.958483e-07	3.958483e-07
1.032000e+02	1.056000e+02	4.564779e-04	4.376524e-07	4.376524e-07
1.056000e+02	1.080000e+02	5.632629e-04	4.860979e-07	4.860979e-07
1.080000e+02	1.104000e+02	7.070887e-04	5.446178e-07	5.446178e-07
1.104000e+02	1.128000e+02	9.095263e-04	6.176709e-07	6.176709e-07
1.128000e+02	1.152000e+02	1.214852e-03	7.139103e-07	7.139103e-07
1.152000e+02	1.176000e+02	1.708917e-03	8.466977e-07	8.466977e-07
1.176000e+02	1.200000e+02	2.607196e-03	1.045834e-06	1.045834e-06
1.200000e+02	1.224000e+02	4.635429e-03	1.394483e-06	1.394483e-06
1.224000e+02	1.248000e+02	1.626112e-02	2.611870e-06	2.611870e-06
1.248000e+02	1.272000e+02	5.095233e-02	4.623387e-06	4.623387e-06
1.272000e+02	1.296000e+02	5.292929e-05	1.489638e-07	1.489638e-07
1.296000e+02	1.320000e+02	4.827025e-05	1.422819e-07	1.422819e-07
1.320000e+02	1.344000e+02	4.818333e-05	1.421193e-07	1.421193e-07
1.344000e+02	1.368000e+02	4.850942e-05	1.426316e-07	1.426316e-07
1.368000e+02	1.392000e+02	4.937263e-05	1.438891e-07	1.438891e-07
1.392000e+02	1.416000e+02	5.041833e-05	1.454391e-07	1.454391e-07
1.416000e+02	1.440000e+02	5.095546e-05	1.461766e-07	1.461766e-07
1.440000e+02	1.464000e+02	5.155175e-05	1.469926e-07	1.469926e-07
1.464000e+02	1.488000e+02	5.240542e-05	1.483141e-07	1.483141e-07
1.488000e+02	1.512000e+02	5.282667e-05	1.488822e-07	1.488822e-07
1.512000e+02	1.536000e+02	5.351279e-05	1.497904e-07	1.497904e-07
1.536000e+02	1.560000e+02	5.441737e-05	1.511378e-07	1.511378e-07
1.560000e+02	1.584000e+02	5.526979e-05	1.523217e-07	1.523217e-07
1.584000e+02	1.608000e+02	5.635150e-05	1.537729e-07	1.537729e-07
1.608000e+02	1.632000e+02	6.014983e-05	1.588585e-07	1.588585e-07
1.632000e+02	1.656000e+02	6.675629e-05	1.673237e-07	1.673237e-07
1.656000e+02	1.680000e+02	7.002329e-05	1.714068e-07	1.714068e-07
1.680000e+02	1.704000e+02	6.979817e-05	1.710878e-07	1.710878e-07
1.704000e+02	1.728000e+02	7.001296e-05	1.714313e-07	1.714313e-07
1.728000e+02	1.752000e+02	7.014700e-05	1.715591e-07	1.715591e-07
1.752000e+02	1.776000e+02	7.004604e-05	1.714482e-07	1.714482e-07
1.776000e+02	1.800000e+02	7.013004e-05	1.715317e-07	1.715317e-07
1.800000e+02	1.824000e+02	7.050787e-05	1.720395e-07	1.720395e-07
1.824000e+02	1.848000e+02	7.020454e-05	1.716265e-07	1.716265e-07
1.848000e+02	1.872000e+02	7.025338e-05	1.716654e-07	1.716654e-07
1.872000e+02	1.896000e+02	7.065850e-05	1.721778e-07	1.721778e-07
1.896000e+02	1.920000e+02	7.537546e-05	1.777885e-07	1.777885e-07
1.920000e+02	1.944000e+02	7.601317e-05	1.786221e-07	1.786221e-07
1.944000e+02	1.968000e+02	7.585217e-05	1.783578e-07	1.783578e-07
1.968000e+02	1.992000e+02	7.535396e-05	1.777963e-07	1.777963e-07
1.992000e+02	2.016000e+02	7.680600e-05	1.795229e-07	1.795229e-07
2.016000e+02	2.040000e+02	7.780329e-05	1.806705e-07	1.806705e-07
2.040000e+02	2.064000e+02	7.755792e-05	1.804453e-07	1.804453e-07
2.064000e+02	2.088000e+02	7.722683e-05	1.799797e-07	1.799797e-07
2.088000e+02	2.112000e+02	7.676917e-05	1.793888e-07	1.793888e-07
2.112000e+02	2.136000e+02	7.677042e-05	1.794409e-07	1.794409e-07
2.136000e+02	2.160000e+02	7.653329e-05	1.792122e-07	1.792122e-07
2.160000e+02	2.184000e+02	7.619812e-05	1.787500e-07	1.787500e-07
2.184000e+02	2.208000e+02	7.611454e-05	1.786858e-07	1.786858e-07
2.208000e+02	2.232000e+02	7.521825e-05	1.776816e-07	1.776816e-07
2.232000e+02	2.256000e+02	7.460208e-05	1.768572e-07	1.768572e-07
2.256000e+02	2.280000e+02	7.449158e-05	1.767317e-07	1.767317e-07
2.280000e+02	2.304000e+02	7.418000e-05	1.763694e-07	1.763694e-07
2.304000e+02	2.328000e+02	7.378025e-05	1.759272e-07	1.759272e-07
2.328000e+02	2.352000e+02	7.458758e-05	1.768121e-07	1.768121e-07
2.352000e+02	2.376000e+02	7.510775e-05	1.774979e-07	1.774979e-07
2.376000e+02	2.400000e+02	7.471712e-05	1.770671e-07	1.770671e-07
2.400000e+02	2.424000e+02	7.451350e-05	1.768339e-07	1.768339e-07
2.424000e+02	2.448000e+02	7.425487e-05	1.764709e-07	1.764709e-07
2.448000e+02	2.472000e+02	7.392342e-05	1.760779e-07	1.760779e-07
2.472000e+02	2.496000e+02	7.329071e-05	1.754179e-07	1.754179e-07
2.496000e+02	2.520000e+02	7.286117e-05	1.747949e-07	1.747949e-07
2.520000e+02	2.544000e+02	7.253592e-05	1.744331e-07	1.744331e-07
2.544000e+02	2.568000e+02	7.233687e-05	1.742027e-07	1.742027e-07
2.568000e+02	2.592000e+02	7.154071e-05	1.732130e-07	1.732130e-07
2.592000e+02	2.616000e+02	7.088525e-05	1.724173e-07	1.724173e-07
2.616000e+02	2.640000e+02	7.005638e-05	1.714348e-07	1.714348e-07
2.640000e+02	2.664000e+02	7.018592e-05	1.715831e-07	1.715831e-07
2.664000e+02	2.688000e+02	7.025958e-05	1.717277e-07	1.717277e-07
2.688000e+02	2.712000e+02	7.139258e-05	1.730963e-07	1.730963e-07
2.712000e+02	2.736000e+02	7.089062e-05	1.724963e-07	1.724963e-07
2.736000e+02	2.760000e+02	7.041475e-05	1.718727e-07	1.718727e-07
2.760000e+02	2.784000e+02	7.008371e-05	1.714697e-07	1.714697e-07
2.784000e+02	2.808000e+02	6.988962e-05	1.712324e-07	1.712324e-07
2.808000e+02	2.832000e+02	6.963804e-05	1.709111e-07	1.709111e-07
2.832000e+02	2.856000e+02	6.933721e-05	1.705485e-07	1.705485e-07
2.856000e+02	2.880000e+02	6.860146e-05	1.696435e-07	1.696435e-07
2.880000e+02	2.904000e+02	6.842804e-05	1.694420e-07	1.694420e-07
2.904000e+02	2.928000e+02	6.747217e-05	1.682687e-07	1.682687e-07
2.928000e+02	2.952000e+02	6.699421e-05	1.675850e-07	1.675850e-07
2.952000e+02	2.976000e+02	6.681587e-05	1.674679e-07	1.674679e-07
2.976000e+02	3.000000e+02	6.638633e-05	1.668830e-07	1.668830e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93152270480984648e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.155416e-12	2.593967e-14	2.593967e-14
6.240000e+01	6.480000e+01	1.705084e-12	3.214800e-14	3.214800e-14
6.480000e+01	6.720000e+01	2.966481e-12	3.243510e-13	3.243510e-13
6.720000e+01	6.960000e+01	4.041336e-12	2.578413e-13	2.578413e-13
6.960000e+01	7.200000e+01	5.331179e-12	2.625956e-13	2.625956e-13
7.200000e+01	7.440000e+01	7.391037e-12	1.430531e-13	1.430531e-13
7.440000e+01	7.680000e+01	1.137507e-11	1.014962e-12	1.014962e-12
7.680000e+01	7.920000e+01	1.371795e-11	1.700944e-13	1.700944e-13
7.920000e+01	8.160000e+01	1.901181e-11	5.337246e-13	5.337246e-13
8.160000e+01	8.400000e+01	6.510158e-11	3.695699e-11	3.695699e-11
8.400000e+01	8.640000e+01	3.275470e-11	1.334723e-12	1.334723e-12
8.640000e+01	8.880000e+01	4.239854e-11	1.581908e-12	1.581908e-12
8.880000e+01	9.120000e+01	8.599362e-11	2.800860e-11	2.800860e-11
9.120000e+01	9.360000e+01	1.744440e-10	1.094740e-10	1.094740e-10
9.360000e+01	9.600000e+01	1.047312e-09	9.361092e-10	9.361092e-10
9.600000e+01	9.840000e+01	6.016471e-10	5.158668e-10	5.158668e-10
9.840000e+01	1.008000e+02	7.764579e-10	4.753823e-10	4.753823e-10
1.008000e+02	1.032000e+02	3.746917e-10	2.090363e-10	2.090363e-10
1.032000e+02	1.056000e+02	6.579550e-10	2.845734e-10	2.845734e-10
1.056000e+02	1.080000e+02	9.307350e-09	8.534855e-09	8.534855e-09
1.080000e+02	1.104000e+02	5.655467e-10	1.255849e-10	1.255849e-10
1.104000e+02	1.128000e+02	1.192099e-07	1.187191e-07	1.187191e-07
1.128000e+02	1.152000e+02	1.330272e-09	5.392550e-10	5.392550e-10
1.152000e+02	1.176000e+02	1.931024e-07	1.905426e-07	1.905426e-07
1.176000e+02	1.200000e+02	3.792663e-09	1.031186e-09	1.031186e-09
1.200000e+02	1.224000e+02	2.071750e-08	7.299630e-09	7.299630e-09
1.224000e+02	1.248000e+02	6.883271e-07	6.119216e-07	6.119216e-07
1.248000e+02	1.272000e+02	1.385047e-04	5.883968e-05	5.883968e-05
1.272000e+02	1.296000e+02	3.713859e-15	1.503147e-15	1.503147e-15
1.296000e+02	1.320000e+02	1.373397e-15	6.943561e-16	6.943561e-16
1.320000e+02	1.344000e+02	2.406934e-15	1.274007e-15	1.274007e-15
1.344000e+02	1.368000e+02	1.597738e-15	7.088670e-16	7.088670e-16
1.368000e+02	1.392000e+02	1.501703e-15	7.359189e-16	7.359189e-16
1.392000e+02	1.416000e+02	2.038135e-14	1.820866e-14	1.820866e-14
1.416000e+02	1.440000e+02	1.927743e-15	1.236267e-15	1.236267e-15
1.440000e+02	1.464000e+02	1.648398e-15	1.068673e-15	1.068673e-15
1.464000e+02	1.488000e+02	7.005204e-16	4.294231e-16	4.294231e-16
1.488000e+02	1.512000e+02	9.538750e-16	6.882854e-16	6.882854e-16
1.512000e+02	1.536000e+02	4.257096e-16	3.394060e-16	3.394060e-16
1.536000e+02	1.560000e+02	5.391529e-16	4.488486e-16	4.488486e-16
1.560000e+02	1.584000e+02	1.184075e-15	6.067647e-16	6.067647e-16
1.584000e+02	1.608000e+02	8.878100e-16	8.197881e-16	8.197881e-16
1.608000e+02	1.632000e+02	7.923758e-16	4.504589e-16	4.504589e-16
1.632000e+02	1.656000e+02	1.473280e-15	1.165099e-15	1.165099e-15
1.656000e+02	1.680000e+02	4.468296e-16	2.456954e-16	2.456954e-16
1.680000e+02	1.704000e+02	2.451367e-15	1.441723e-15	1.441723e-15
1.704000e+02	1.728000e+02	7.729621e-16	3.755881e-16	3.755881e-16
1.728000e+02	1.752000e+02	6.949204e-16	3.331050e-16	3.331050e-16
1.752000e+02	1.776000e+02	7.674554e-16	5.075662e-16	5.075662e-16
1.776000e+02	1.800000e+02	5.998058e-16	2.339234e-16	2.339234e-16
1.800000e+02	1.824000e+02	9.069033e-16	4.207593e-16	4.207593e-16
1.824000e+02	1.848000e+02	7.243162e-16	4.347541e-18	4.347541e-18
1.848000e+02	1.872000e+02	1.689573e-15	9.534671e-16	9.534671e-16
1.872000e+02	1.896000e+02	9.515521e-16	1.663337e-16	1.663337e-16
1.896000e+02	1.920000e+02	1.787011e-15	7.097201e-16	7.097201e-16
1.920000e+02	1.944000e+02	7.511292e-16	4.417950e-18	4.417950e-18
1.944000e+02	1.968000e+02	2.000325e-15	1.050530e-15	1.050530e-15
1.968000e+02	1.992000e+02	3.152012e-15	1.911997e-15	1.911997e-15
1.992000e+02	2.016000e+02	1.054727e-15	1.724472e-16	1.724472e-16
2.016000e+02	2.040000e+02	7.748454e-16	5.143260e-18	5.143260e-18
2.040000e+02	2.064000e+02	8.037671e-16	1.954307e-17	1.954307e-17
2.064000e+02	2.088000e+02	9.959504e-16	1.370234e-16	1.370234e-16
2.088000e+02	2.112000e+02	1.050664e-15	2.406892e-16	2.406892e-16
2.112000e+02	2.136000e+02	8.729912e-16	5.977654e-17	5.977654e-17
2.136000e+02	2.160000e+02	8.236812e-16	1.848812e-17	1.848812e-17
2.160000e+02	2.184000e+02	9.216354e-16	8.599621e-17	8.599621e-17
2.184000e+02	2.208000e+02	2.154552e-15	1.066821e-15	1.066821e-15
2.208000e+02	2.232000e+02	1.152571e-15	3.133406e-16	3.133406e-16
2.232000e+02	2.256000e+02	8.545950e-16	6.595783e-18	6.595783e-18
2.256000e+02	2.280000e+02	9.467550e-16	7.247313e-17	7.247313e-17
2.280000e+02	2.304000e+02	1.014500e-15	1.007181e-16	1.007181e-16
2.304000e+02	2.328000e+02	8.956971e-16	6.484012e-18	6.484012e-18
2.328000e+02	2.352000e+02	1.048632e-15	1.043193e-16	1.043193e-16
2.352000e+02	2.376000e+02	1.173370e-15	2.011116e-16	2.011116e-16
2.376000e+02	2.400000e+02	9.930233e-16	1.599092e-17	1.599092e-17
2.400000e+02	2.424000e+02	1.051895e-15	3.282962e-17	3.282962e-17
2.424000e+02	2.448000e+02	1.032093e-15	8.511772e-18	8.511772e-18
2.448000e+02	2.472000e+02	1.054453e-15	9.576295e-18	9.576295e-18
2.472000e+02	2.496000e+02	1.114488e-15	3.569284e-17	3.569284e-17
2.496000e+02	2.520000e+02	1.088534e-15	8.431253e-18	8.431253e-18
2.520000e+02	2.544000e+02	1.777176e-15	6.542480e-16	6.542480e-16
2.544000e+02	2.568000e+02	1.323384e-15	1.114680e-16	1.114680e-16
2.568000e+02	2.592000e+02	1.341251e-15	1.290763e-16	1.290763e-16
2.592000e+02	2.616000e+02	1.294243e-15	1.002756e-16	1.002756e-16
2.616000e+02	2.640000e+02	1.191465e-15	9.149922e-18	9.149922e-18
2.640000e+02	2.664000e+02	1.770266e-15	5.367779e-16	5.367779e-16
2.664000e+02	2.688000e+02	1.283402e-15	1.089906e-17	1.089906e-17
2.688000e+02	2.712000e+02	1.312509e-15	1.060172e-17	1.060172e-17
2.712000e+02	2.736000e+02	1.352094e-15	1.101986e-17	1.101986e-17
2.736000e+02	2.760000e+02	1.419726e-15	1.415910e-17	1.415910e-17
2.760000e+02	2.784000e+02	1.457125e-15	2.266825e-17	2.266825e-17
2.784000e+02	2.808000e+02	1.462710e-15	1.534723e-17	1.534723e-17
2.808000e+02	2.832000e+02	1.514585e-15	1.626499e-17	1.626499e-17
2.832000e+02	2.856000e+02	1.521957e-15	1.295041e-17	1.295041e-17
2.856000e+02	2.880000e+02	1.564792e-15	1.356691e-17	1.356691e-17
2.880000e+02	2.904000e+02	1.749665e-15	1.020783e-16	1.020783e-16
2.904000e+02	2.928000e+02	1.669921e-15	3.695740e-17	3.695740e-17
2.928000e+02	2.952000e+02	1.642740e-15	1.445953e-17	1.445953e-17
2.952000e+02	2.976000e+02	1.885628e-15	1.658099e-16	1.658099e-16
2.976000e+02	3.000000e+02	1.726580e-15	1.454767e-17	1.454767e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/four_lepton_m_inv
ScaledBy=9.93138319627986797e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	3.605028e-09	6.451834e-11	6.451834e-11
6.240000e+01	6.480000e+01	5.403313e-09	8.097917e-11	8.097917e-11
6.480000e+01	6.720000e+01	8.044017e-09	9.603841e-11	9.603841e-11
6.720000e+01	6.960000e+01	1.157551e-08	1.160753e-10	1.160753e-10
6.960000e+01	7.200000e+01	1.600791e-08	1.371754e-10	1.371754e-10
7.200000e+01	7.440000e+01	2.249880e-08	1.630023e-10	1.630023e-10
7.440000e+01	7.680000e+01	3.172935e-08	1.953368e-10	1.953368e-10
7.680000e+01	7.920000e+01	4.286821e-08	2.286835e-10	2.286835e-10
7.920000e+01	8.160000e+01	5.659483e-08	2.620612e-10	2.620612e-10
8.160000e+01	8.400000e+01	7.484187e-08	3.065488e-10	3.065488e-10
8.400000e+01	8.640000e+01	9.613583e-08	3.452508e-10	3.452508e-10
8.640000e+01	8.880000e+01	1.220697e-07	3.890879e-10	3.890879e-10
8.880000e+01	9.120000e+01	1.516640e-07	4.319405e-10	4.319405e-10
9.120000e+01	9.360000e+01	1.853224e-07	4.744639e-10	4.744639e-10
9.360000e+01	9.600000e+01	2.251680e-07	7.244227e-10	7.244227e-10
9.600000e+01	9.840000e+01	2.699885e-07	5.979447e-10	5.979447e-10
9.840000e+01	1.008000e+02	3.248228e-07	6.565662e-10	6.565662e-10
1.008000e+02	1.032000e+02	3.907435e-07	6.889651e-10	6.889651e-10
1.032000e+02	1.056000e+02	4.759013e-07	8.247599e-10	8.247599e-10
1.056000e+02	1.080000e+02	5.888129e-07	2.807774e-09	2.807774e-09
1.080000e+02	1.104000e+02	7.338583e-07	1.866049e-09	1.866049e-09
1.104000e+02	1.128000e+02	9.441483e-07	5.096128e-09	5.096128e-09
1.128000e+02	1.152000e+02	1.259575e-06	1.183389e-09	1.183389e-09
1.152000e+02	1.176000e+02	1.792115e-06	3.996759e-09	3.996759e-09
1.176000e+02	1.200000e+02	2.762970e-06	2.286252e-09	2.286252e-09
1.200000e+02	1.224000e+02	4.982367e-06	3.029513e-09	3.029513e-09
1.224000e+02	1.248000e+02	1.772331e-05	9.368075e-09	9.368075e-09
1.248000e+02	1.272000e+02	5.620425e-05	2.205843e-07	2.205843e-07
1.272000e+02	1.296000e+02	1.809879e-08	9.253676e-11	9.253676e-11
1.296000e+02	1.320000e+02	9.362987e-09	5.439178e-11	5.439178e-11
1.320000e+02	1.344000e+02	7.156308e-09	4.902952e-11	4.902952e-11
1.344000e+02	1.368000e+02	6.272725e-09	4.946569e-11	4.946569e-11
1.368000e+02	1.392000e+02	5.998650e-09	5.025104e-11	5.025104e-11
1.392000e+02	1.416000e+02	6.434817e-09	1.264328e-10	1.264328e-10
1.416000e+02	1.440000e+02	6.462833e-09	6.114114e-11	6.114114e-11
1.440000e+02	1.464000e+02	6.924329e-09	6.731923e-11	6.731923e-11
1.464000e+02	1.488000e+02	7.567487e-09	7.241737e-11	7.241737e-11
1.488000e+02	1.512000e+02	8.201271e-09	7.846139e-11	7.846139e-11
1.512000e+02	1.536000e+02	9.122079e-09	8.530674e-11	8.530674e-11
1.536000e+02	1.560000e+02	1.012245e-08	9.276199e-11	9.276199e-11
1.560000e+02	1.584000e+02	1.127521e-08	1.009584e-10	1.009584e-10
1.584000e+02	1.608000e+02	1.250732e-08	1.081145e-10	1.081145e-10
1.608000e+02	1.632000e+02	1.387995e-08	1.150985e-10	1.150985e-10
1.632000e+02	1.656000e+02	1.570690e-08	1.249214e-10	1.249214e-10
1.656000e+02	1.680000e+02	1.825795e-08	1.365720e-10	1.365720e-10
1.680000e+02	1.704000e+02	2.056202e-08	1.475187e-10	1.475187e-10
1.704000e+02	1.728000e+02	2.332142e-08	1.575595e-10	1.575595e-10
1.728000e+02	1.752000e+02	2.731141e-08	1.720493e-10	1.720493e-10
1.752000e+02	1.776000e+02	3.250471e-08	1.883012e-10	1.883012e-10
1.776000e+02	1.800000e+02	3.942920e-08	2.078789e-10	2.078789e-10
1.800000e+02	1.824000e+02	5.194687e-08	2.441428e-10	2.441428e-10
1.824000e+02	1.848000e+02	6.928946e-08	2.952430e-10	2.952430e-10
1.848000e+02	1.872000e+02	8.540433e-08	3.482501e-10	3.482501e-10
1.872000e+02	1.896000e+02	9.731558e-08	3.903029e-10	3.903029e-10
1.896000e+02	1.920000e+02	1.049547e-07	4.095442e-10	4.095442e-10
1.920000e+02	1.944000e+02	1.082804e-07	4.242219e-10	4.242219e-10
1.944000e+02	1.968000e+02	1.123695e-07	4.426597e-10	4.426597e-10
1.968000e+02	1.992000e+02	1.138058e-07	4.526534e-10	4.526534e-10
1.992000e+02	2.016000e+02	1.157165e-07	4.592081e-10	4.592081e-10
2.016000e+02	2.040000e+02	1.150456e-07	4.584125e-10	4.584125e-10
2.040000e+02	2.064000e+02	1.155402e-07	4.639435e-10	4.639435e-10
2.064000e+02	2.088000e+02	1.154470e-07	4.672703e-10	4.672703e-10
2.088000e+02	2.112000e+02	1.150930e-07	4.701298e-10	4.701298e-10
2.112000e+02	2.136000e+02	1.137403e-07	4.688172e-10	4.688172e-10
2.136000e+02	2.160000e+02	1.139897e-07	4.720245e-10	4.720245e-10
2.160000e+02	2.184000e+02	1.128482e-07	4.721385e-10	4.721385e-10
2.184000e+02	2.208000e+02	1.118955e-07	4.728311e-10	4.728311e-10
2.208000e+02	2.232000e+02	1.108943e-07	4.734085e-10	4.734085e-10
2.232000e+02	2.256000e+02	1.094897e-07	4.710400e-10	4.710400e-10
2.256000e+02	2.280000e+02	1.088410e-07	4.729730e-10	4.729730e-10
2.280000e+02	2.304000e+02	1.081195e-07	4.733970e-10	4.733970e-10
2.304000e+02	2.328000e+02	1.060212e-07	4.688344e-10	4.688344e-10
2.328000e+02	2.352000e+02	1.063982e-07	4.686767e-10	4.686767e-10
2.352000e+02	2.376000e+02	1.046611e-07	4.624544e-10	4.624544e-10
2.376000e+02	2.400000e+02	1.035947e-07	4.622197e-10	4.622197e-10
2.400000e+02	2.424000e+02	1.023832e-07	4.595539e-10	4.595539e-10
2.424000e+02	2.448000e+02	1.027383e-07	4.619353e-10	4.619353e-10
2.448000e+02	2.472000e+02	1.019170e-07	4.609358e-10	4.609358e-10
2.472000e+02	2.496000e+02	1.005380e-07	4.588107e-10	4.588107e-10
2.496000e+02	2.520000e+02	9.893600e-08	4.556202e-10	4.556202e-10
2.520000e+02	2.544000e+02	9.811537e-08	4.544042e-10	4.544042e-10
2.544000e+02	2.568000e+02	9.802204e-08	4.558771e-10	4.558771e-10
2.568000e+02	2.592000e+02	9.667121e-08	4.527267e-10	4.527267e-10
2.592000e+02	2.616000e+02	9.563458e-08	4.513229e-10	4.513229e-10
2.616000e+02	2.640000e+02	9.525946e-08	4.543830e-10	4.543830e-10
2.640000e+02	2.664000e+02	9.451367e-08	4.516528e-10	4.516528e-10
2.664000e+02	2.688000e+02	9.316612e-08	4.457412e-10	4.457412e-10
2.688000e+02	2.712000e+02	9.272992e-08	4.414840e-10	4.414840e-10
2.712000e+02	2.736000e+02	9.202358e-08	4.414302e-10	4.414302e-10
2.736000e+02	2.760000e+02	9.119792e-08	4.397472e-10	4.397472e-10
2.760000e+02	2.784000e+02	9.017929e-08	4.375631e-10	4.375631e-10
2.784000e+02	2.808000e+02	8.965971e-08	4.356054e-10	4.356054e-10
2.808000e+02	2.832000e+02	8.965058e-08	4.358196e-10	4.358196e-10
2.832000e+02	2.856000e+02	8.878692e-08	4.348830e-10	4.348830e-10
2.856000e+02	2.880000e+02	8.792433e-08	4.336753e-10	4.336753e-10
2.880000e+02	2.904000e+02	8.752504e-08	4.329295e-10	4.329295e-10
2.904000e+02	2.928000e+02	8.715921e-08	4.343114e-10	4.343114e-10
2.928000e+02	2.952000e+02	8.643717e-08	4.340413e-10	4.340413e-10
2.952000e+02	2.976000e+02	8.544462e-08	4.285815e-10	4.285815e-10
2.976000e+02	3.000000e+02	8.462221e-08	4.270500e-10	4.270500e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93138961556180330e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	9.175921e-09	8.540269e-11	8.540269e-11
6.240000e+01	6.480000e+01	1.097947e-08	9.341947e-11	9.341947e-11
6.480000e+01	6.720000e+01	1.270910e-08	1.005088e-10	1.005088e-10
6.720000e+01	6.960000e+01	1.430916e-08	1.066483e-10	1.066483e-10
6.960000e+01	7.200000e+01	1.598553e-08	1.127224e-10	1.127224e-10
7.200000e+01	7.440000e+01	1.732567e-08	1.173524e-10	1.173524e-10
7.440000e+01	7.680000e+01	1.894800e-08	1.227237e-10	1.227237e-10
7.680000e+01	7.920000e+01	2.042485e-08	1.274167e-10	1.274167e-10
7.920000e+01	8.160000e+01	2.163543e-08	1.311383e-10	1.311383e-10
8.160000e+01	8.400000e+01	2.251455e-08	1.337761e-10	1.337761e-10
8.400000e+01	8.640000e+01	2.351370e-08	1.367122e-10	1.367122e-10
8.640000e+01	8.880000e+01	2.364803e-08	1.371021e-10	1.371021e-10
8.880000e+01	9.120000e+01	2.379508e-08	1.375277e-10	1.375277e-10
9.120000e+01	9.360000e+01	2.384754e-08	1.376792e-10	1.376792e-10
9.360000e+01	9.600000e+01	2.487610e-08	1.406170e-10	1.406170e-10
9.600000e+01	9.840000e+01	2.627506e-08	1.445169e-10	1.445169e-10
9.840000e+01	1.008000e+02	2.740138e-08	1.475818e-10	1.475818e-10
1.008000e+02	1.032000e+02	2.866522e-08	1.509470e-10	1.509470e-10
1.032000e+02	1.056000e+02	2.977724e-08	1.538470e-10	1.538470e-10
1.056000e+02	1.080000e+02	3.113169e-08	1.573070e-10	1.573070e-10
1.080000e+02	1.104000e+02	3.275480e-08	1.613556e-10	1.613556e-10
1.104000e+02	1.128000e+02	3.914949e-08	1.764045e-10	1.764045e-10
1.128000e+02	1.152000e+02	4.583671e-08	1.908769e-10	1.908769e-10
1.152000e+02	1.176000e+02	5.076804e-08	2.008824e-10	2.008824e-10
1.176000e+02	1.200000e+02	5.775012e-08	2.142512e-10	2.142512e-10
1.200000e+02	1.224000e+02	7.418954e-08	2.428388e-10	2.428388e-10
1.224000e+02	1.248000e+02	5.382796e-07	6.541097e-10	6.541097e-10
1.248000e+02	1.272000e+02	1.649412e-04	1.145015e-08	1.145015e-08
1.272000e+02	1.296000e+02	1.060787e-07	2.903761e-10	2.903761e-10
1.296000e+02	1.320000e+02	9.206525e-08	2.705170e-10	2.705170e-10
1.320000e+02	1.344000e+02	9.042225e-08	2.680923e-10	2.680923e-10
1.344000e+02	1.368000e+02	9.078629e-08	2.686315e-10	2.686315e-10
1.368000e+02	1.392000e+02	9.194600e-08	2.703418e-10	2.703418e-10
1.392000e+02	1.416000e+02	9.330604e-08	2.723338e-10	2.723338e-10
1.416000e+02	1.440000e+02	9.405083e-08	2.734186e-10	2.734186e-10
1.440000e+02	1.464000e+02	9.533771e-08	2.752828e-10	2.752828e-10
1.464000e+02	1.488000e+02	9.582258e-08	2.759819e-10	2.759819e-10
1.488000e+02	1.512000e+02	9.645529e-08	2.768916e-10	2.768916e-10
1.512000e+02	1.536000e+02	9.683525e-08	2.774364e-10	2.774364e-10
1.536000e+02	1.560000e+02	9.749896e-08	2.783855e-10	2.783855e-10
1.560000e+02	1.584000e+02	9.830017e-08	2.795271e-10	2.795271e-10
1.584000e+02	1.608000e+02	9.778750e-08	2.787972e-10	2.787972e-10
1.608000e+02	1.632000e+02	1.045955e-07	2.883389e-10	2.883389e-10
1.632000e+02	1.656000e+02	1.233090e-07	3.130719e-10	3.130719e-10
1.656000e+02	1.680000e+02	1.301440e-07	3.216317e-10	3.216317e-10
1.680000e+02	1.704000e+02	1.309667e-07	3.226467e-10	3.226467e-10
1.704000e+02	1.728000e+02	1.309278e-07	3.225987e-10	3.225987e-10
1.728000e+02	1.752000e+02	1.309175e-07	3.225860e-10	3.225860e-10
1.752000e+02	1.776000e+02	1.310383e-07	3.227348e-10	3.227348e-10
1.776000e+02	1.800000e+02	1.314587e-07	3.232522e-10	3.232522e-10
1.800000e+02	1.824000e+02	1.320160e-07	3.239365e-10	3.239365e-10
1.824000e+02	1.848000e+02	1.311917e-07	3.229237e-10	3.229237e-10
1.848000e+02	1.872000e+02	1.299112e-07	3.213438e-10	3.213438e-10
1.872000e+02	1.896000e+02	1.288357e-07	3.200110e-10	3.200110e-10
1.896000e+02	1.920000e+02	1.403517e-07	3.340070e-10	3.340070e-10
1.920000e+02	1.944000e+02	1.440892e-07	3.384250e-10	3.384250e-10
1.944000e+02	1.968000e+02	1.436520e-07	3.379112e-10	3.379112e-10
1.968000e+02	1.992000e+02	1.421728e-07	3.361669e-10	3.361669e-10
1.992000e+02	2.016000e+02	1.448347e-07	3.392994e-10	3.392994e-10
2.016000e+02	2.040000e+02	1.485952e-07	3.436760e-10	3.436760e-10
2.040000e+02	2.064000e+02	1.477948e-07	3.427491e-10	3.427491e-10
2.064000e+02	2.088000e+02	1.472631e-07	3.421319e-10	3.421319e-10
2.088000e+02	2.112000e+02	1.462210e-07	3.409193e-10	3.409193e-10
2.112000e+02	2.136000e+02	1.466343e-07	3.414008e-10	3.414008e-10
2.136000e+02	2.160000e+02	1.461431e-07	3.408285e-10	3.408285e-10
2.160000e+02	2.184000e+02	1.446002e-07	3.390246e-10	3.390246e-10
2.184000e+02	2.208000e+02	1.439294e-07	3.382373e-10	3.382373e-10
2.208000e+02	2.232000e+02	1.431560e-07	3.373273e-10	3.373273e-10
2.232000e+02	2.256000e+02	1.424947e-07	3.365472e-10	3.365472e-10
2.256000e+02	2.280000e+02	1.418834e-07	3.358246e-10	3.358246e-10
2.280000e+02	2.304000e+02	1.408215e-07	3.345655e-10	3.345655e-10
2.304000e+02	2.328000e+02	1.401045e-07	3.337127e-10	3.337127e-10
2.328000e+02	2.352000e+02	1.412316e-07	3.350524e-10	3.350524e-10
2.352000e+02	2.376000e+02	1.432355e-07	3.374209e-10	3.374209e-10
2.376000e+02	2.400000e+02	1.428810e-07	3.370031e-10	3.370031e-10
2.400000e+02	2.424000e+02	1.428007e-07	3.369084e-10	3.369084e-10
2.424000e+02	2.448000e+02	1.418588e-07	3.357955e-10	3.357955e-10
2.448000e+02	2.472000e+02	1.414351e-07	3.352937e-10	3.352937e-10
2.472000e+02	2.496000e+02	1.405759e-07	3.342736e-10	3.342736e-10
2.496000e+02	2.520000e+02	1.395688e-07	3.330741e-10	3.330741e-10
2.520000e+02	2.544000e+02	1.381603e-07	3.313892e-10	3.313892e-10
2.544000e+02	2.568000e+02	1.377231e-07	3.308645e-10	3.308645e-10
2.568000e+02	2.592000e+02	1.368225e-07	3.297809e-10	3.297809e-10
2.592000e+02	2.616000e+02	1.355650e-07	3.282620e-10	3.282620e-10
2.616000e+02	2.640000e+02	1.329905e-07	3.251299e-10	3.251299e-10
2.640000e+02	2.664000e+02	1.325295e-07	3.245659e-10	3.245659e-10
2.664000e+02	2.688000e+02	1.340373e-07	3.264071e-10	3.264071e-10
2.688000e+02	2.712000e+02	1.368026e-07	3.297570e-10	3.297570e-10
2.712000e+02	2.736000e+02	1.360356e-07	3.288312e-10	3.288312e-10
2.736000e+02	2.760000e+02	1.351970e-07	3.278161e-10	3.278161e-10
2.760000e+02	2.784000e+02	1.347662e-07	3.272934e-10	3.272934e-10
2.784000e+02	2.808000e+02	1.342281e-07	3.266393e-10	3.266393e-10
2.808000e+02	2.832000e+02	1.329881e-07	3.251270e-10	3.251270e-10
2.832000e+02	2.856000e+02	1.320684e-07	3.240009e-10	3.240009e-10
2.856000e+02	2.880000e+02	1.322361e-07	3.242066e-10	3.242066e-10
2.880000e+02	2.904000e+02	1.306043e-07	3.221999e-10	3.221999e-10
2.904000e+02	2.928000e+02	1.286720e-07	3.198075e-10	3.198075e-10
2.928000e+02	2.952000e+02	1.287411e-07	3.198935e-10	3.198935e-10
2.952000e+02	2.976000e+02	1.274701e-07	3.183105e-10	3.183105e-10
2.976000e+02	3.000000e+02	1.263263e-07	3.168791e-10	3.168791e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93138840730482938e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	4.810104e-06	4.492436e-08	4.492436e-08
6.240000e+01	6.480000e+01	5.752758e-06	4.910209e-08	4.910209e-08
6.480000e+01	6.720000e+01	6.658996e-06	5.283144e-08	5.283144e-08
6.720000e+01	6.960000e+01	7.499025e-06	5.607669e-08	5.607669e-08
6.960000e+01	7.200000e+01	8.382921e-06	5.932337e-08	5.932337e-08
7.200000e+01	7.440000e+01	9.089287e-06	6.179608e-08	6.179608e-08
7.440000e+01	7.680000e+01	9.930563e-06	6.453545e-08	6.453545e-08
7.680000e+01	7.920000e+01	1.069900e-05	6.695124e-08	6.695124e-08
7.920000e+01	8.160000e+01	1.133958e-05	6.896453e-08	6.896453e-08
8.160000e+01	8.400000e+01	1.179725e-05	7.032177e-08	7.032177e-08
8.400000e+01	8.640000e+01	1.231823e-05	7.184543e-08	7.184543e-08
8.640000e+01	8.880000e+01	1.239975e-05	7.214868e-08	7.214868e-08
8.880000e+01	9.120000e+01	1.246348e-05	7.225303e-08	7.225303e-08
9.120000e+01	9.360000e+01	1.249575e-05	7.237144e-08	7.237144e-08
9.360000e+01	9.600000e+01	1.303619e-05	7.393509e-08	7.393509e-08
9.600000e+01	9.840000e+01	1.376945e-05	7.597968e-08	7.597968e-08
9.840000e+01	1.008000e+02	1.437072e-05	7.768354e-08	7.768354e-08
1.008000e+02	1.032000e+02	1.502950e-05	7.942093e-08	7.942093e-08
1.032000e+02	1.056000e+02	1.561132e-05	8.094150e-08	8.094150e-08
1.056000e+02	1.080000e+02	1.630113e-05	8.260313e-08	8.260313e-08
1.080000e+02	1.104000e+02	1.716599e-05	8.484676e-08	8.484676e-08
1.104000e+02	1.128000e+02	2.052859e-05	9.282864e-08	9.282864e-08
1.128000e+02	1.152000e+02	2.401865e-05	1.003439e-07	1.003439e-07
1.152000e+02	1.176000e+02	2.662150e-05	1.057220e-07	1.057220e-07
1.176000e+02	1.200000e+02	3.028370e-05	1.127587e-07	1.127587e-07
1.200000e+02	1.224000e+02	3.889877e-05	1.277789e-07	1.277789e-07
1.224000e+02	1.248000e+02	2.821371e-04	3.440098e-07	3.440098e-07
1.248000e+02	1.272000e+02	8.646150e-02	6.022661e-06	6.022661e-06
1.272000e+02	1.296000e+02	5.561121e-05	1.527545e-07	1.527545e-07
1.296000e+02	1.320000e+02	4.826737e-05	1.423234e-07	1.423234e-07
1.320000e+02	1.344000e+02	4.739383e-05	1.409907e-07	1.409907e-07
1.344000e+02	1.368000e+02	4.759575e-05	1.413183e-07	1.413183e-07
1.368000e+02	1.392000e+02	4.818338e-05	1.421350e-07	1.421350e-07
1.392000e+02	1.416000e+02	4.889142e-05	1.431607e-07	1.431607e-07
1.416000e+02	1.440000e+02	4.931679e-05	1.438802e-07	1.438802e-07
1.440000e+02	1.464000e+02	4.998925e-05	1.448605e-07	1.448605e-07
1.464000e+02	1.488000e+02	5.025529e-05	1.452707e-07	1.452707e-07
1.488000e+02	1.512000e+02	5.056317e-05	1.456486e-07	1.456486e-07
1.512000e+02	1.536000e+02	5.077879e-05	1.460038e-07	1.460038e-07
1.536000e+02	1.560000e+02	5.109658e-05	1.463751e-07	1.463751e-07
1.560000e+02	1.584000e+02	5.151121e-05	1.469519e-07	1.469519e-07
1.584000e+02	1.608000e+02	5.127658e-05	1.467134e-07	1.467134e-07
1.608000e+02	1.632000e+02	5.483283e-05	1.516807e-07	1.516807e-07
1.632000e+02	1.656000e+02	6.461404e-05	1.645827e-07	1.645827e-07
1.656000e+02	1.680000e+02	6.820421e-05	1.691179e-07	1.691179e-07
1.680000e+02	1.704000e+02	6.864867e-05	1.696970e-07	1.696970e-07
1.704000e+02	1.728000e+02	6.860646e-05	1.695880e-07	1.695880e-07
1.728000e+02	1.752000e+02	6.864204e-05	1.697324e-07	1.697324e-07
1.752000e+02	1.776000e+02	6.870575e-05	1.698140e-07	1.698140e-07
1.776000e+02	1.800000e+02	6.892175e-05	1.700700e-07	1.700700e-07
1.800000e+02	1.824000e+02	6.919654e-05	1.703648e-07	1.703648e-07
1.824000e+02	1.848000e+02	6.878396e-05	1.699073e-07	1.699073e-07
1.848000e+02	1.872000e+02	6.809621e-05	1.690151e-07	1.690151e-07
1.872000e+02	1.896000e+02	6.755246e-05	1.683857e-07	1.683857e-07
1.896000e+02	1.920000e+02	7.355187e-05	1.756145e-07	1.756145e-07
1.920000e+02	1.944000e+02	7.551746e-05	1.779585e-07	1.779585e-07
1.944000e+02	1.968000e+02	7.530846e-05	1.777607e-07	1.777607e-07
1.968000e+02	1.992000e+02	7.453300e-05	1.768500e-07	1.768500e-07
1.992000e+02	2.016000e+02	7.592300e-05	1.784707e-07	1.784707e-07
2.016000e+02	2.040000e+02	7.788650e-05	1.807516e-07	1.807516e-07
2.040000e+02	2.064000e+02	7.748633e-05	1.803281e-07	1.803281e-07
2.064000e+02	2.088000e+02	7.719337e-05	1.799498e-07	1.799498e-07
2.088000e+02	2.112000e+02	7.663929e-05	1.792935e-07	1.792935e-07
2.112000e+02	2.136000e+02	7.686646e-05	1.795821e-07	1.795821e-07
2.136000e+02	2.160000e+02	7.660492e-05	1.792653e-07	1.792653e-07
2.160000e+02	2.184000e+02	7.577937e-05	1.782513e-07	1.782513e-07
2.184000e+02	2.208000e+02	7.545950e-05	1.779537e-07	1.779537e-07
2.208000e+02	2.232000e+02	7.504242e-05	1.774285e-07	1.774285e-07
2.232000e+02	2.256000e+02	7.467329e-05	1.769444e-07	1.769444e-07
2.256000e+02	2.280000e+02	7.437742e-05	1.766514e-07	1.766514e-07
2.280000e+02	2.304000e+02	7.382417e-05	1.759983e-07	1.759983e-07
2.304000e+02	2.328000e+02	7.342317e-05	1.754609e-07	1.754609e-07
2.328000e+02	2.352000e+02	7.404388e-05	1.762749e-07	1.762749e-07
2.352000e+02	2.376000e+02	7.509867e-05	1.775279e-07	1.775279e-07
2.376000e+02	2.400000e+02	7.489837e-05	1.772663e-07	1.772663e-07
2.400000e+02	2.424000e+02	7.483137e-05	1.771262e-07	1.771262e-07
2.424000e+02	2.448000e+02	7.435092e-05	1.765835e-07	1.765835e-07
2.448000e+02	2.472000e+02	7.413700e-05	1.763482e-07	1.763482e-07
2.472000e+02	2.496000e+02	7.368925e-05	1.758270e-07	1.758270e-07
2.496000e+02	2.520000e+02	7.319021e-05	1.752993e-07	1.752993e-07
2.520000e+02	2.544000e+02	7.243375e-05	1.743482e-07	1.743482e-07
2.544000e+02	2.568000e+02	7.219746e-05	1.740459e-07	1.740459e-07
2.568000e+02	2.592000e+02	7.170546e-05	1.734008e-07	1.734008e-07
2.592000e+02	2.616000e+02	7.107646e-05	1.727131e-07	1.727131e-07
2.616000e+02	2.640000e+02	6.970013e-05	1.709652e-07	1.709652e-07
2.640000e+02	2.664000e+02	6.947421e-05	1.707287e-07	1.707287e-07
2.664000e+02	2.688000e+02	7.023312e-05	1.715811e-07	1.715811e-07
2.688000e+02	2.712000e+02	7.170254e-05	1.734141e-07	1.734141e-07
2.712000e+02	2.736000e+02	7.131025e-05	1.729643e-07	1.729643e-07
2.736000e+02	2.760000e+02	7.087867e-05	1.724601e-07	1.724601e-07
2.760000e+02	2.784000e+02	7.063121e-05	1.721072e-07	1.721072e-07
2.784000e+02	2.808000e+02	7.038912e-05	1.719076e-07	1.719076e-07
2.808000e+02	2.832000e+02	6.970717e-05	1.709948e-07	1.709948e-07
2.832000e+02	2.856000e+02	6.921600e-05	1.703693e-07	1.703693e-07
2.856000e+02	2.880000e+02	6.935504e-05	1.706665e-07	1.706665e-07
2.880000e+02	2.904000e+02	6.845375e-05	1.694420e-07	1.694420e-07
2.904000e+02	2.928000e+02	6.744325e-05	1.681934e-07	1.681934e-07
2.928000e+02	2.952000e+02	6.744242e-05	1.680977e-07	1.680977e-07
2.952000e+02	2.976000e+02	6.683700e-05	1.674961e-07	1.674961e-07
2.976000e+02	3.000000e+02	6.622375e-05	1.666896e-07	1.666896e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93080705731503717e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.779515e-19	2.713093e-19	2.713093e-19
6.240000e+01	6.480000e+01	1.777781e-22	1.039968e-22	1.039968e-22
6.480000e+01	6.720000e+01	5.463192e-21	5.007092e-21	5.007092e-21
6.720000e+01	6.960000e+01	6.817942e-21	6.078161e-21	6.078161e-21
6.960000e+01	7.200000e+01	7.594271e-22	4.553972e-22	4.553972e-22
7.200000e+01	7.440000e+01	3.500348e-22	1.434335e-22	1.434335e-22
7.440000e+01	7.680000e+01	1.384097e-20	1.364443e-20	1.364443e-20
7.680000e+01	7.920000e+01	1.535724e-21	1.105314e-21	1.105314e-21
7.920000e+01	8.160000e+01	7.261592e-22	2.330083e-22	2.330083e-22
8.160000e+01	8.400000e+01	7.045942e-21	5.471571e-21	5.471571e-21
8.400000e+01	8.640000e+01	6.388583e-19	6.355283e-19	6.355283e-19
8.640000e+01	8.880000e+01	2.949244e-20	2.256788e-20	2.256788e-20
8.880000e+01	9.120000e+01	1.274832e-20	7.571590e-21	7.571590e-21
9.120000e+01	9.360000e+01	3.296091e-18	3.291509e-18	3.291509e-18
9.360000e+01	9.600000e+01	7.366346e-18	6.551792e-18	6.551792e-18
9.600000e+01	9.840000e+01	2.601848e-20	1.544679e-20	1.544679e-20
9.840000e+01	1.008000e+02	2.743157e-20	1.908510e-20	1.908510e-20
1.008000e+02	1.032000e+02	3.882375e-18	3.838894e-18	3.838894e-18
1.032000e+02	1.056000e+02	1.636467e-19	1.055284e-19	1.055284e-19
1.056000e+02	1.080000e+02	1.730819e-19	1.398591e-19	1.398591e-19
1.080000e+02	1.104000e+02	4.292275e-19	2.129985e-19	2.129985e-19
1.104000e+02	1.128000e+02	3.483705e-19	1.882602e-19	1.882602e-19
1.128000e+02	1.152000e+02	3.847045e-19	1.473605e-19	1.473605e-19
1.152000e+02	1.176000e+02	7.828496e-18	7.028506e-18	7.028506e-18
1.176000e+02	1.200000e+02	1.095877e-18	8.248912e-20	8.248912e-20
1.200000e+02	1.224000e+02	8.192625e-17	5.360522e-17	5.360522e-17
1.224000e+02	1.248000e+02	3.188211e-12	3.112863e-12	3.112863e-12
1.248000e+02	1.272000e+02	1.484907e-04	6.997962e-05	6.997962e-05
1.272000e+02	1.296000e+02	5.254425e-16	4.689098e-16	4.689098e-16
1.296000e+02	1.320000e+02	1.756047e-17	7.273773e-18	7.273773e-18
1.320000e+02	1.344000e+02	8.526046e-18	3.253425e-18	3.253425e-18
1.344000e+02	1.368000e+02	5.569504e-18	1.515320e-18	1.515320e-18
1.368000e+02	1.392000e+02	2.824396e-17	2.144809e-17	2.144809e-17
1.392000e+02	1.416000e+02	5.807012e-18	1.864369e-18	1.864369e-18
1.416000e+02	1.440000e+02	9.265017e-18	5.168195e-18	5.168195e-18
1.440000e+02	1.464000e+02	3.832912e-18	1.479538e-18	1.479538e-18
1.464000e+02	1.488000e+02	7.196492e-18	4.705086e-18	4.705086e-18
1.488000e+02	1.512000e+02	2.457191e-17	2.239745e-17	2.239745e-17
1.512000e+02	1.536000e+02	2.843268e-18	5.029018e-19	5.029018e-19
1.536000e+02	1.560000e+02	1.754265e-15	1.751570e-15	1.751570e-15
1.560000e+02	1.584000e+02	4.369262e-18	1.599391e-18	1.599391e-18
1.584000e+02	1.608000e+02	4.170958e-18	1.320351e-18	1.320351e-18
1.608000e+02	1.632000e+02	3.362996e-18	2.931911e-19	2.931911e-19
1.632000e+02	1.656000e+02	1.397314e-17	7.015781e-18	7.015781e-18
1.656000e+02	1.680000e+02	8.205300e-18	3.092090e-18	3.092090e-18
1.680000e+02	1.704000e+02	7.730808e-18	1.107200e-18	1.107200e-18
1.704000e+02	1.728000e+02	1.129071e-17	1.524453e-18	1.524453e-18
1.728000e+02	1.752000e+02	1.463933e-17	1.410473e-19	1.410473e-19
1.752000e+02	1.776000e+02	3.106192e-17	3.104598e-18	3.104598e-18
1.776000e+02	1.800000e+02	7.751579e-17	9.824730e-19	9.824730e-19
1.800000e+02	1.824000e+02	3.238775e-16	2.153857e-18	2.153857e-18
1.824000e+02	1.848000e+02	6.994729e-16	4.507983e-18	4.507983e-18
1.848000e+02	1.872000e+02	7.194400e-16	4.060006e-18	4.060006e-18
1.872000e+02	1.896000e+02	6.800017e-16	3.869506e-18	3.869506e-18
1.896000e+02	1.920000e+02	7.227258e-16	4.001732e-18	4.001732e-18
1.920000e+02	1.944000e+02	7.268696e-16	4.019853e-18	4.019853e-18
1.944000e+02	1.968000e+02	7.571992e-16	4.126028e-17	4.126028e-17
1.968000e+02	1.992000e+02	7.097488e-16	5.939932e-18	5.939932e-18
1.992000e+02	2.016000e+02	7.150350e-16	4.018805e-18	4.018805e-18
2.016000e+02	2.040000e+02	7.358208e-16	4.170877e-18	4.170877e-18
2.040000e+02	2.064000e+02	7.376337e-16	4.237316e-18	4.237316e-18
2.064000e+02	2.088000e+02	7.293979e-16	4.164807e-18	4.164807e-18
2.088000e+02	2.112000e+02	7.365583e-16	4.384228e-18	4.384228e-18
2.112000e+02	2.136000e+02	7.435900e-16	4.303388e-18	4.303388e-18
2.136000e+02	2.160000e+02	7.417729e-16	5.502689e-18	5.502689e-18
2.160000e+02	2.184000e+02	7.463267e-16	4.476241e-18	4.476241e-18
2.184000e+02	2.208000e+02	7.571087e-16	4.519299e-18	4.519299e-18
2.208000e+02	2.232000e+02	7.569946e-16	4.572278e-18	4.572278e-18
2.232000e+02	2.256000e+02	7.763696e-16	6.783358e-18	6.783358e-18
2.256000e+02	2.280000e+02	7.833721e-16	4.780756e-18	4.780756e-18
2.280000e+02	2.304000e+02	7.967042e-16	4.910833e-18	4.910833e-18
2.304000e+02	2.328000e+02	8.041421e-16	5.013927e-18	5.013927e-18
2.328000e+02	2.352000e+02	8.317842e-16	5.177306e-18	5.177306e-18
2.352000e+02	2.376000e+02	8.499450e-16	5.291058e-18	5.291058e-18
2.376000e+02	2.400000e+02	8.710242e-16	5.835555e-18	5.835555e-18
2.400000e+02	2.424000e+02	8.946708e-16	5.637360e-18	5.637360e-18
2.424000e+02	2.448000e+02	9.157837e-16	1.274693e-17	1.274693e-17
2.448000e+02	2.472000e+02	9.214279e-16	5.889114e-18	5.889114e-18
2.472000e+02	2.496000e+02	9.333375e-16	6.050185e-18	6.050185e-18
2.496000e+02	2.520000e+02	9.647550e-16	6.368857e-18	6.368857e-18
2.520000e+02	2.544000e+02	9.858950e-16	6.419803e-18	6.419803e-18
2.544000e+02	2.568000e+02	1.002105e-15	6.576727e-18	6.576727e-18
2.568000e+02	2.592000e+02	1.009685e-15	6.679338e-18	6.679338e-18
2.592000e+02	2.616000e+02	1.036054e-15	6.916859e-18	6.916859e-18
2.616000e+02	2.640000e+02	1.040528e-15	7.046602e-18	7.046602e-18
2.640000e+02	2.664000e+02	1.413772e-15	3.502509e-16	3.502509e-16
2.664000e+02	2.688000e+02	1.108706e-15	7.493515e-18	7.493515e-18
2.688000e+02	2.712000e+02	1.161206e-15	8.858809e-18	8.858809e-18
2.712000e+02	2.736000e+02	1.175773e-15	7.965131e-18	7.965131e-18
2.736000e+02	2.760000e+02	1.214945e-15	8.247746e-18	8.247746e-18
2.760000e+02	2.784000e+02	1.228780e-15	9.155857e-18	9.155857e-18
2.784000e+02	2.808000e+02	1.268787e-15	8.675569e-18	8.675569e-18
2.808000e+02	2.832000e+02	1.326628e-15	5.223453e-17	5.223453e-17
2.832000e+02	2.856000e+02	1.338135e-15	2.317159e-17	2.317159e-17
2.856000e+02	2.880000e+02	1.326305e-15	9.257933e-18	9.257933e-18
2.880000e+02	2.904000e+02	1.356190e-15	9.526598e-18	9.526598e-18
2.904000e+02	2.928000e+02	1.384572e-15	9.793050e-18	9.793050e-18
2.928000e+02	2.952000e+02	1.422954e-15	1.006033e-17	1.006033e-17
2.952000e+02	2.976000e+02	1.432203e-15	1.023621e-17	1.023621e-17
2.976000e+02	3.000000e+02	1.464478e-15	1.051002e-17	1.051002e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/four_lepton_m_inv
ScaledBy=9.93138432929702691e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.995857e-13	1.863017e-13	1.863017e-13
6.240000e+01	6.480000e+01	1.149898e-14	1.888810e-15	1.888810e-15
6.480000e+01	6.720000e+01	2.363632e-14	4.194503e-15	4.194503e-15
6.720000e+01	6.960000e+01	2.971843e-14	2.262121e-15	2.262121e-15
6.960000e+01	7.200000e+01	4.577433e-14	3.810155e-15	3.810155e-15
7.200000e+01	7.440000e+01	6.924325e-14	5.498373e-15	5.498373e-15
7.440000e+01	7.680000e+01	9.911475e-14	4.115607e-15	4.115607e-15
7.680000e+01	7.920000e+01	1.771634e-13	2.018549e-14	2.018549e-14
7.920000e+01	8.160000e+01	2.330899e-13	7.904975e-15	7.904975e-15
8.160000e+01	8.400000e+01	3.623594e-13	1.496677e-14	1.496677e-14
8.400000e+01	8.640000e+01	6.699262e-13	1.452182e-13	1.452182e-13
8.640000e+01	8.880000e+01	8.106717e-13	2.132017e-14	2.132017e-14
8.880000e+01	9.120000e+01	1.177169e-12	3.197741e-14	3.197741e-14
9.120000e+01	9.360000e+01	3.374367e-12	1.604538e-12	1.604538e-12
9.360000e+01	9.600000e+01	3.735656e-12	6.392643e-13	6.392643e-13
9.600000e+01	9.840000e+01	3.983238e-12	6.405019e-14	6.405019e-14
9.840000e+01	1.008000e+02	6.263558e-12	9.948393e-14	9.948393e-14
1.008000e+02	1.032000e+02	1.169597e-11	1.826593e-12	1.826593e-12
1.032000e+02	1.056000e+02	1.580130e-11	2.194778e-13	2.194778e-13
1.056000e+02	1.080000e+02	2.639940e-11	3.673115e-13	3.673115e-13
1.080000e+02	1.104000e+02	4.752587e-11	9.852786e-13	9.852786e-13
1.104000e+02	1.128000e+02	8.802129e-11	9.453822e-13	9.453822e-13
1.128000e+02	1.152000e+02	1.893501e-10	1.571290e-12	1.571290e-12
1.152000e+02	1.176000e+02	4.795921e-10	7.775242e-12	7.775242e-12
1.176000e+02	1.200000e+02	1.447094e-09	9.324188e-12	9.324188e-12
1.200000e+02	1.224000e+02	6.281846e-09	4.496169e-11	4.496169e-11
1.224000e+02	1.248000e+02	2.620062e-07	2.080760e-09	2.080760e-09
1.248000e+02	1.272000e+02	9.523958e-05	3.583654e-07	3.583654e-07
1.272000e+02	1.296000e+02	2.330611e-08	1.042316e-10	1.042316e-10
1.296000e+02	1.320000e+02	1.039084e-08	5.243375e-11	5.243375e-11
1.320000e+02	1.344000e+02	7.083042e-09	3.781941e-11	3.781941e-11
1.344000e+02	1.368000e+02	5.567508e-09	3.272370e-11	3.272370e-11
1.368000e+02	1.392000e+02	4.936488e-09	2.931314e-11	2.931314e-11
1.392000e+02	1.416000e+02	4.590325e-09	2.646348e-11	2.646348e-11
1.416000e+02	1.440000e+02	4.386304e-09	2.612163e-11	2.612163e-11
1.440000e+02	1.464000e+02	4.371542e-09	2.621307e-11	2.621307e-11
1.464000e+02	1.488000e+02	4.429654e-09	2.671788e-11	2.671788e-11
1.488000e+02	1.512000e+02	4.497321e-09	2.776903e-11	2.776903e-11
1.512000e+02	1.536000e+02	4.680087e-09	2.869645e-11	2.869645e-11
1.536000e+02	1.560000e+02	4.996929e-09	6.603516e-11	6.603516e-11
1.560000e+02	1.584000e+02	5.272417e-09	3.248932e-11	3.248932e-11
1.584000e+02	1.608000e+02	5.576117e-09	3.422080e-11	3.422080e-11
1.608000e+02	1.632000e+02	6.077033e-09	3.580967e-11	3.580967e-11
1.632000e+02	1.656000e+02	6.744762e-09	3.620777e-11	3.620777e-11
1.656000e+02	1.680000e+02	7.461304e-09	3.869189e-11	3.869189e-11
1.680000e+02	1.704000e+02	8.494021e-09	4.314718e-11	4.314718e-11
1.704000e+02	1.728000e+02	9.902542e-09	4.931058e-11	4.931058e-11
1.728000e+02	1.752000e+02	1.184834e-08	5.784966e-11	5.784966e-11
1.752000e+02	1.776000e+02	1.488330e-08	6.997552e-11	6.997552e-11
1.776000e+02	1.800000e+02	2.037900e-08	9.262454e-11	9.262454e-11
1.800000e+02	1.824000e+02	3.222960e-08	1.403963e-10	1.403963e-10
1.824000e+02	1.848000e+02	5.383158e-08	2.218225e-10	2.218225e-10
1.848000e+02	1.872000e+02	7.506825e-08	3.007611e-10	3.007611e-10
1.872000e+02	1.896000e+02	8.981425e-08	3.617028e-10	3.617028e-10
1.896000e+02	1.920000e+02	9.979950e-08	3.866010e-10	3.866010e-10
1.920000e+02	1.944000e+02	1.056560e-07	4.077787e-10	4.077787e-10
1.944000e+02	1.968000e+02	1.100660e-07	4.281039e-10	4.281039e-10
1.968000e+02	1.992000e+02	1.133973e-07	4.454917e-10	4.454917e-10
1.992000e+02	2.016000e+02	1.155619e-07	4.525583e-10	4.525583e-10
2.016000e+02	2.040000e+02	1.160569e-07	4.526772e-10	4.526772e-10
2.040000e+02	2.064000e+02	1.165553e-07	4.582189e-10	4.582189e-10
2.064000e+02	2.088000e+02	1.171964e-07	4.659641e-10	4.659641e-10
2.088000e+02	2.112000e+02	1.163453e-07	4.665443e-10	4.665443e-10
2.112000e+02	2.136000e+02	1.162447e-07	4.690349e-10	4.690349e-10
2.136000e+02	2.160000e+02	1.152589e-07	4.689764e-10	4.689764e-10
2.160000e+02	2.184000e+02	1.140583e-07	4.702376e-10	4.702376e-10
2.184000e+02	2.208000e+02	1.130855e-07	4.718268e-10	4.718268e-10
2.208000e+02	2.232000e+02	1.123526e-07	4.734140e-10	4.734140e-10
2.232000e+02	2.256000e+02	1.114457e-07	4.734327e-10	4.734327e-10
2.256000e+02	2.280000e+02	1.114863e-07	4.760868e-10	4.760868e-10
2.280000e+02	2.304000e+02	1.099754e-07	4.741339e-10	4.741339e-10
2.304000e+02	2.328000e+02	1.087273e-07	4.737779e-10	4.737779e-10
2.328000e+02	2.352000e+02	1.076139e-07	4.693690e-10	4.693690e-10
2.352000e+02	2.376000e+02	1.068644e-07	4.662748e-10	4.662748e-10
2.376000e+02	2.400000e+02	1.050902e-07	4.625640e-10	4.625640e-10
2.400000e+02	2.424000e+02	1.048765e-07	4.629724e-10	4.629724e-10
2.424000e+02	2.448000e+02	1.035030e-07	4.610778e-10	4.610778e-10
2.448000e+02	2.472000e+02	1.024538e-07	4.583947e-10	4.583947e-10
2.472000e+02	2.496000e+02	1.017313e-07	4.594930e-10	4.594930e-10
2.496000e+02	2.520000e+02	1.015529e-07	4.606819e-10	4.606819e-10
2.520000e+02	2.544000e+02	1.003914e-07	4.583845e-10	4.583845e-10
2.544000e+02	2.568000e+02	9.921446e-08	4.565208e-10	4.565208e-10
2.568000e+02	2.592000e+02	9.817454e-08	4.552148e-10	4.552148e-10
2.592000e+02	2.616000e+02	9.780871e-08	4.563854e-10	4.563854e-10
2.616000e+02	2.640000e+02	9.713429e-08	4.594005e-10	4.594005e-10
2.640000e+02	2.664000e+02	9.565842e-08	4.534980e-10	4.534980e-10
2.664000e+02	2.688000e+02	9.634812e-08	4.553869e-10	4.553869e-10
2.688000e+02	2.712000e+02	9.439233e-08	4.448627e-10	4.448627e-10
2.712000e+02	2.736000e+02	9.384100e-08	4.441356e-10	4.441356e-10
2.736000e+02	2.760000e+02	9.363833e-08	4.450023e-10	4.450023e-10
2.760000e+02	2.784000e+02	9.239325e-08	4.412118e-10	4.412118e-10
2.784000e+02	2.808000e+02	9.181342e-08	4.402663e-10	4.402663e-10
2.808000e+02	2.832000e+02	9.084129e-08	4.390726e-10	4.390726e-10
2.832000e+02	2.856000e+02	8.978583e-08	4.365168e-10	4.365168e-10
2.856000e+02	2.880000e+02	8.897508e-08	4.347858e-10	4.347858e-10
2.880000e+02	2.904000e+02	8.871333e-08	4.353838e-10	4.353838e-10
2.904000e+02	2.928000e+02	8.834129e-08	4.370756e-10	4.370756e-10
2.928000e+02	2.952000e+02	8.790038e-08	4.356162e-10	4.356162e-10
2.952000e+02	2.976000e+02	8.657112e-08	4.321978e-10	4.321978e-10
2.976000e+02	3.000000e+02	8.633354e-08	4.334581e-10	4.334581e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/bare/hardest_Z_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Bare leptons}
XLabel=$p^T_Z$ [GeV]
YLabel=d$\sigma/$d$p^T_Z$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.851
RatioPlot1YMax=1.15
RatioPlot2=1
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.801
RatioPlot2YMax=1.2
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93142782771212343e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.208320e-06	1.635863e-09	1.635863e-09
1.300000e+01	1.600000e+01	5.836243e-06	1.926457e-09	1.926457e-09
1.600000e+01	1.900000e+01	7.284157e-06	2.152198e-09	2.152198e-09
1.900000e+01	2.200000e+01	8.674573e-06	2.348641e-09	2.348641e-09
2.200000e+01	2.500000e+01	9.913543e-06	2.510771e-09	2.510771e-09
2.500000e+01	2.800000e+01	1.063946e-05	2.601071e-09	2.601071e-09
2.800000e+01	3.100000e+01	1.058582e-05	2.594507e-09	2.594507e-09
3.100000e+01	3.400000e+01	9.749543e-06	2.489916e-09	2.489916e-09
3.400000e+01	3.700000e+01	8.598407e-06	2.338307e-09	2.338307e-09
3.700000e+01	4.000000e+01	7.436467e-06	2.174582e-09	2.174582e-09
4.000000e+01	4.300000e+01	6.452960e-06	2.025685e-09	2.025685e-09
4.300000e+01	4.600000e+01	5.643217e-06	1.894331e-09	1.894331e-09
4.600000e+01	4.900000e+01	4.974310e-06	1.778521e-09	1.778521e-09
4.900000e+01	5.200000e+01	4.412433e-06	1.675065e-09	1.675065e-09
5.200000e+01	5.500000e+01	3.945007e-06	1.583859e-09	1.583859e-09
5.500000e+01	5.800000e+01	3.565940e-06	1.505842e-09	1.505842e-09
5.800000e+01	6.100000e+01	3.248210e-06	1.437191e-09	1.437191e-09
6.100000e+01	6.400000e+01	2.889567e-06	1.355529e-09	1.355529e-09
6.400000e+01	6.700000e+01	2.425567e-06	1.241936e-09	1.241936e-09
6.700000e+01	7.000000e+01	2.013081e-06	1.131418e-09	1.131418e-09
7.000000e+01	7.300000e+01	1.685225e-06	1.035194e-09	1.035194e-09
7.300000e+01	7.600000e+01	1.422340e-06	9.510300e-10	9.510300e-10
7.600000e+01	7.900000e+01	1.214082e-06	8.786512e-10	8.786512e-10
7.900000e+01	8.200000e+01	1.045051e-06	8.151947e-10	8.151947e-10
8.200000e+01	8.500000e+01	9.083137e-07	7.599945e-10	7.599945e-10
8.500000e+01	8.800000e+01	7.946130e-07	7.108376e-10	7.108376e-10
8.800000e+01	9.100000e+01	7.043460e-07	6.692457e-10	6.692457e-10
9.100000e+01	9.400000e+01	6.297060e-07	6.327927e-10	6.327927e-10
9.400000e+01	9.700000e+01	5.680447e-07	6.010128e-10	6.010128e-10
9.700000e+01	1.000000e+02	5.176747e-07	5.737478e-10	5.737478e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__NTrials]
ScaledBy=9.93142588778704329e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.206048e-03	8.604847e-07	8.604847e-07
1.300000e+01	1.600000e+01	3.059351e-03	1.013306e-06	1.013306e-06
1.600000e+01	1.900000e+01	3.818187e-03	1.131976e-06	1.131976e-06
1.900000e+01	2.200000e+01	4.546953e-03	1.235273e-06	1.235273e-06
2.200000e+01	2.500000e+01	5.196607e-03	1.320627e-06	1.320627e-06
2.500000e+01	2.800000e+01	5.577293e-03	1.368189e-06	1.368189e-06
2.800000e+01	3.100000e+01	5.549057e-03	1.364695e-06	1.364695e-06
3.100000e+01	3.400000e+01	5.110737e-03	1.309692e-06	1.309692e-06
3.400000e+01	3.700000e+01	4.507253e-03	1.229928e-06	1.229928e-06
3.700000e+01	4.000000e+01	3.898243e-03	1.143842e-06	1.143842e-06
4.000000e+01	4.300000e+01	3.382577e-03	1.065473e-06	1.065473e-06
4.300000e+01	4.600000e+01	2.958200e-03	9.964210e-07	9.964210e-07
4.600000e+01	4.900000e+01	2.607539e-03	9.354975e-07	9.354975e-07
4.900000e+01	5.200000e+01	2.313029e-03	8.810963e-07	8.810963e-07
5.200000e+01	5.500000e+01	2.067997e-03	8.331212e-07	8.331212e-07
5.500000e+01	5.800000e+01	1.869320e-03	7.920992e-07	7.920992e-07
5.800000e+01	6.100000e+01	1.702612e-03	7.558939e-07	7.558939e-07
6.100000e+01	6.400000e+01	1.514743e-03	7.130265e-07	7.130265e-07
6.400000e+01	6.700000e+01	1.271570e-03	6.533196e-07	6.533196e-07
6.700000e+01	7.000000e+01	1.055255e-03	5.951164e-07	5.951164e-07
7.000000e+01	7.300000e+01	8.834197e-04	5.445330e-07	5.445330e-07
7.300000e+01	7.600000e+01	7.456397e-04	5.002911e-07	5.002911e-07
7.600000e+01	7.900000e+01	6.364127e-04	4.621564e-07	4.621564e-07
7.900000e+01	8.200000e+01	5.478247e-04	4.287985e-07	4.287985e-07
8.200000e+01	8.500000e+01	4.761267e-04	3.997356e-07	3.997356e-07
8.500000e+01	8.800000e+01	4.164987e-04	3.738474e-07	3.738474e-07
8.800000e+01	9.100000e+01	3.692497e-04	3.520674e-07	3.520674e-07
9.100000e+01	9.400000e+01	3.300699e-04	3.328141e-07	3.328141e-07
9.400000e+01	9.700000e+01	2.977557e-04	3.161081e-07	3.161081e-07
9.700000e+01	1.000000e+02	2.714010e-04	3.018476e-07	3.018476e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__MEWeight]
ScaledBy=9.93146773499589530e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.164895e-09	8.501749e-13	8.501749e-13
1.300000e+01	1.600000e+01	1.465986e-09	9.359907e-13	9.359907e-13
1.600000e+01	1.900000e+01	1.660194e-09	9.763299e-13	9.763299e-13
1.900000e+01	2.200000e+01	1.799683e-09	1.766958e-12	1.766958e-12
2.200000e+01	2.500000e+01	4.788620e-09	2.290341e-09	2.290341e-09
2.500000e+01	2.800000e+01	2.041937e-09	1.239330e-10	1.239330e-10
2.800000e+01	3.100000e+01	7.646730e-09	4.130777e-09	4.130777e-09
3.100000e+01	3.400000e+01	3.613633e-09	1.368787e-09	1.368787e-09
3.400000e+01	3.700000e+01	6.257667e-09	4.502867e-09	4.502867e-09
3.700000e+01	4.000000e+01	8.042027e-09	5.727979e-09	5.727979e-09
4.000000e+01	4.300000e+01	7.801583e-09	2.734146e-09	2.734146e-09
4.300000e+01	4.600000e+01	3.543180e-08	2.659260e-08	2.659260e-08
4.600000e+01	4.900000e+01	6.725123e-06	6.637123e-06	6.637123e-06
4.900000e+01	5.200000e+01	9.957037e-08	5.060418e-08	5.060418e-08
5.200000e+01	5.500000e+01	4.884430e-07	3.801906e-07	3.801906e-07
5.500000e+01	5.800000e+01	6.969517e-07	4.487661e-07	4.487661e-07
5.800000e+01	6.100000e+01	2.004560e-06	1.079019e-06	1.079019e-06
6.100000e+01	6.400000e+01	2.801166e-06	2.047466e-06	2.047466e-06
6.400000e+01	6.700000e+01	5.582183e-07	2.182837e-07	2.182837e-07
6.700000e+01	7.000000e+01	2.242331e-06	2.095680e-06	2.095680e-06
7.000000e+01	7.300000e+01	1.315098e-06	4.948327e-07	4.948327e-07
7.300000e+01	7.600000e+01	3.422880e-07	1.745705e-07	1.745705e-07
7.600000e+01	7.900000e+01	1.626339e-06	1.094046e-06	1.094046e-06
7.900000e+01	8.200000e+01	3.901760e-06	2.243522e-06	2.243522e-06
8.200000e+01	8.500000e+01	7.264170e-07	4.245608e-07	4.245608e-07
8.500000e+01	8.800000e+01	1.171693e-06	1.080173e-06	1.080173e-06
8.800000e+01	9.100000e+01	2.236968e-08	1.427265e-08	1.427265e-08
9.100000e+01	9.400000e+01	1.861687e-08	1.078023e-08	1.078023e-08
9.400000e+01	9.700000e+01	2.787570e-07	2.416659e-07	2.416659e-07
9.700000e+01	1.000000e+02	1.881798e-07	1.864091e-07	1.864091e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_Z_pt
ScaledBy=9.93142598041780332e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.532670e-06	1.436365e-09	1.436365e-09
1.300000e+01	1.600000e+01	3.516817e-06	1.656527e-09	1.656527e-09
1.600000e+01	1.900000e+01	4.351957e-06	1.824089e-09	1.824089e-09
1.900000e+01	2.200000e+01	5.119833e-06	1.986646e-09	1.986646e-09
2.200000e+01	2.500000e+01	5.822140e-06	2.338387e-09	2.338387e-09
2.500000e+01	2.800000e+01	6.257070e-06	2.296756e-09	2.296756e-09
2.800000e+01	3.100000e+01	6.158427e-06	2.352290e-09	2.352290e-09
3.100000e+01	3.400000e+01	5.493163e-06	2.304714e-09	2.304714e-09
3.400000e+01	3.700000e+01	4.748510e-06	2.078770e-09	2.078770e-09
3.700000e+01	4.000000e+01	4.089433e-06	2.740327e-09	2.740327e-09
4.000000e+01	4.300000e+01	3.528860e-06	1.940847e-09	1.940847e-09
4.300000e+01	4.600000e+01	3.050040e-06	3.396508e-09	3.396508e-09
4.600000e+01	4.900000e+01	2.645981e-06	5.903732e-09	5.903732e-09
4.900000e+01	5.200000e+01	2.280141e-06	2.773087e-09	2.773087e-09
5.200000e+01	5.500000e+01	1.971320e-06	6.676114e-09	6.676114e-09
5.500000e+01	5.800000e+01	1.699309e-06	1.046743e-08	1.046743e-08
5.800000e+01	6.100000e+01	1.559864e-06	7.989706e-08	7.989706e-08
6.100000e+01	6.400000e+01	1.302020e-06	3.015955e-08	3.015955e-08
6.400000e+01	6.700000e+01	1.080653e-06	1.121431e-08	1.121431e-08
6.700000e+01	7.000000e+01	8.815493e-07	6.084402e-09	6.084402e-09
7.000000e+01	7.300000e+01	7.643950e-07	1.172809e-08	1.172809e-08
7.300000e+01	7.600000e+01	6.292663e-07	6.925310e-09	6.925310e-09
7.600000e+01	7.900000e+01	5.364880e-07	8.129393e-09	8.129393e-09
7.900000e+01	8.200000e+01	5.764380e-07	8.304073e-08	8.304073e-08
8.200000e+01	8.500000e+01	4.025047e-07	8.243085e-09	8.243085e-09
8.500000e+01	8.800000e+01	3.623967e-07	1.764715e-08	1.764715e-08
8.800000e+01	9.100000e+01	2.967167e-07	2.513775e-09	2.513775e-09
9.100000e+01	9.400000e+01	2.717064e-07	5.658055e-09	5.658055e-09
9.400000e+01	9.700000e+01	2.398650e-07	2.712977e-09	2.712977e-09
9.700000e+01	1.000000e+02	2.137810e-07	1.035590e-09	1.035590e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93138503426857576e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.222020e-06	1.638520e-09	1.638520e-09
1.300000e+01	1.600000e+01	5.849893e-06	1.928704e-09	1.928704e-09
1.600000e+01	1.900000e+01	7.295717e-06	2.153900e-09	2.153900e-09
1.900000e+01	2.200000e+01	8.679490e-06	2.349301e-09	2.349301e-09
2.200000e+01	2.500000e+01	9.916387e-06	2.511125e-09	2.511125e-09
2.500000e+01	2.800000e+01	1.064385e-05	2.601603e-09	2.601603e-09
2.800000e+01	3.100000e+01	1.060298e-05	2.596603e-09	2.596603e-09
3.100000e+01	3.400000e+01	9.774473e-06	2.493092e-09	2.493092e-09
3.400000e+01	3.700000e+01	8.611340e-06	2.340060e-09	2.340060e-09
3.700000e+01	4.000000e+01	7.447840e-06	2.176240e-09	2.176240e-09
4.000000e+01	4.300000e+01	6.456143e-06	2.026181e-09	2.026181e-09
4.300000e+01	4.600000e+01	5.649570e-06	1.895393e-09	1.895393e-09
4.600000e+01	4.900000e+01	4.975757e-06	1.778776e-09	1.778776e-09
4.900000e+01	5.200000e+01	4.413803e-06	1.675322e-09	1.675322e-09
5.200000e+01	5.500000e+01	3.950300e-06	1.584918e-09	1.584918e-09
5.500000e+01	5.800000e+01	3.566730e-06	1.506006e-09	1.506006e-09
5.800000e+01	6.100000e+01	3.258366e-06	1.439433e-09	1.439433e-09
6.100000e+01	6.400000e+01	2.901460e-06	1.358313e-09	1.358313e-09
6.400000e+01	6.700000e+01	2.439415e-06	1.245474e-09	1.245474e-09
6.700000e+01	7.000000e+01	2.027295e-06	1.135403e-09	1.135403e-09
7.000000e+01	7.300000e+01	1.695166e-06	1.038240e-09	1.038240e-09
7.300000e+01	7.600000e+01	1.432110e-06	9.542889e-10	9.542889e-10
7.600000e+01	7.900000e+01	1.221494e-06	8.813274e-10	8.813274e-10
7.900000e+01	8.200000e+01	1.050632e-06	8.173666e-10	8.173666e-10
8.200000e+01	8.500000e+01	9.128613e-07	7.618931e-10	7.618931e-10
8.500000e+01	8.800000e+01	7.998820e-07	7.131888e-10	7.131888e-10
8.800000e+01	9.100000e+01	7.066430e-07	6.703346e-10	6.703346e-10
9.100000e+01	9.400000e+01	6.322277e-07	6.340571e-10	6.340571e-10
9.400000e+01	9.700000e+01	5.695383e-07	6.018013e-10	6.018013e-10
9.700000e+01	1.000000e+02	5.183517e-07	5.741216e-10	5.741216e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__NTrials]
ScaledBy=9.93138357431587323e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.213026e-03	8.617647e-07	8.617647e-07
1.300000e+01	1.600000e+01	3.066637e-03	1.014551e-06	1.014551e-06
1.600000e+01	1.900000e+01	3.824323e-03	1.132900e-06	1.132900e-06
1.900000e+01	2.200000e+01	4.549720e-03	1.235693e-06	1.235693e-06
2.200000e+01	2.500000e+01	5.197993e-03	1.320772e-06	1.320772e-06
2.500000e+01	2.800000e+01	5.579637e-03	1.368478e-06	1.368478e-06
2.800000e+01	3.100000e+01	5.558183e-03	1.365839e-06	1.365839e-06
3.100000e+01	3.400000e+01	5.123843e-03	1.311378e-06	1.311378e-06
3.400000e+01	3.700000e+01	4.514017e-03	1.230845e-06	1.230845e-06
3.700000e+01	4.000000e+01	3.904100e-03	1.144674e-06	1.144674e-06
4.000000e+01	4.300000e+01	3.384233e-03	1.065724e-06	1.065724e-06
4.300000e+01	4.600000e+01	2.961440e-03	9.969409e-07	9.969409e-07
4.600000e+01	4.900000e+01	2.608166e-03	9.355638e-07	9.355638e-07
4.900000e+01	5.200000e+01	2.313855e-03	8.812909e-07	8.812909e-07
5.200000e+01	5.500000e+01	2.070827e-03	8.337031e-07	8.337031e-07
5.500000e+01	5.800000e+01	1.869628e-03	7.921217e-07	7.921217e-07
5.800000e+01	6.100000e+01	1.708017e-03	7.571252e-07	7.571252e-07
6.100000e+01	6.400000e+01	1.520904e-03	7.144400e-07	7.144400e-07
6.400000e+01	6.700000e+01	1.278660e-03	6.550529e-07	6.550529e-07
6.700000e+01	7.000000e+01	1.062674e-03	5.971880e-07	5.971880e-07
7.000000e+01	7.300000e+01	8.886100e-04	5.461152e-07	5.461152e-07
7.300000e+01	7.600000e+01	7.506600e-04	5.019014e-07	5.019014e-07
7.600000e+01	7.900000e+01	6.402973e-04	4.635658e-07	4.635658e-07
7.900000e+01	8.200000e+01	5.506937e-04	4.298754e-07	4.298754e-07
8.200000e+01	8.500000e+01	4.784853e-04	4.007067e-07	4.007067e-07
8.500000e+01	8.800000e+01	4.192747e-04	3.751037e-07	3.751037e-07
8.800000e+01	9.100000e+01	3.703640e-04	3.525113e-07	3.525113e-07
9.100000e+01	9.400000e+01	3.313874e-04	3.334686e-07	3.334686e-07
9.400000e+01	9.700000e+01	2.985463e-04	3.165329e-07	3.165329e-07
9.700000e+01	1.000000e+02	2.717223e-04	3.019912e-07	3.019912e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__MEWeight]
ScaledBy=9.93152270480984648e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.174821e-09	8.541780e-13	8.541780e-13
1.300000e+01	1.600000e+01	1.478776e-09	9.403098e-13	9.403098e-13
1.600000e+01	1.900000e+01	1.674522e-09	9.809818e-13	9.809818e-13
1.900000e+01	2.200000e+01	1.814581e-09	1.132247e-12	1.132247e-12
2.200000e+01	2.500000e+01	2.156945e-09	2.612695e-10	2.612695e-10
2.500000e+01	2.800000e+01	2.027252e-09	6.081698e-11	6.081698e-11
2.800000e+01	3.100000e+01	2.100883e-09	1.477831e-10	1.477831e-10
3.100000e+01	3.400000e+01	2.546227e-09	7.198828e-10	7.198828e-10
3.400000e+01	3.700000e+01	2.095638e-09	3.306278e-10	3.306278e-10
3.700000e+01	4.000000e+01	1.107786e-07	1.005530e-07	1.005530e-07
4.000000e+01	4.300000e+01	1.274219e-08	6.917373e-09	6.917373e-09
4.300000e+01	4.600000e+01	1.447959e-08	4.110291e-09	4.110291e-09
4.600000e+01	4.900000e+01	1.597676e-07	1.444445e-07	1.444445e-07
4.900000e+01	5.200000e+01	2.605055e-05	2.575720e-05	2.575720e-05
5.200000e+01	5.500000e+01	3.408290e-05	3.338807e-05	3.338807e-05
5.500000e+01	5.800000e+01	2.904522e-07	1.874572e-07	1.874572e-07
5.800000e+01	6.100000e+01	6.984687e-06	4.859930e-06	4.859930e-06
6.100000e+01	6.400000e+01	8.169263e-06	6.812219e-06	6.812219e-06
6.400000e+01	6.700000e+01	2.963502e-05	1.885950e-05	1.885950e-05
6.700000e+01	7.000000e+01	3.682173e-06	3.376096e-06	3.376096e-06
7.000000e+01	7.300000e+01	4.171410e-07	2.227023e-07	2.227023e-07
7.300000e+01	7.600000e+01	4.101597e-07	2.573988e-07	2.573988e-07
7.600000e+01	7.900000e+01	3.703877e-08	1.564560e-08	1.564560e-08
7.900000e+01	8.200000e+01	1.374371e-07	6.667553e-08	6.667553e-08
8.200000e+01	8.500000e+01	1.696627e-07	1.594008e-07	1.594008e-07
8.500000e+01	8.800000e+01	1.129265e-07	9.299496e-08	9.299496e-08
8.800000e+01	9.100000e+01	5.503820e-08	4.147223e-08	4.147223e-08
9.100000e+01	9.400000e+01	3.805180e-08	1.970413e-08	1.970413e-08
9.400000e+01	9.700000e+01	4.991843e-08	4.746101e-08	4.746101e-08
9.700000e+01	1.000000e+02	2.452048e-07	2.362409e-07	2.362409e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_Z_pt
ScaledBy=9.93138319627986797e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.541875e-06	1.439244e-09	1.439244e-09
1.300000e+01	1.600000e+01	3.528120e-06	1.658663e-09	1.658663e-09
1.600000e+01	1.900000e+01	4.366057e-06	1.828321e-09	1.828321e-09
1.900000e+01	2.200000e+01	5.131343e-06	1.989991e-09	1.989991e-09
2.200000e+01	2.500000e+01	5.831327e-06	2.164514e-09	2.164514e-09
2.500000e+01	2.800000e+01	6.267183e-06	2.298731e-09	2.298731e-09
2.800000e+01	3.100000e+01	6.178877e-06	2.362674e-09	2.362674e-09
3.100000e+01	3.400000e+01	5.516433e-06	2.196745e-09	2.196745e-09
3.400000e+01	3.700000e+01	4.759540e-06	2.044477e-09	2.044477e-09
3.700000e+01	4.000000e+01	4.103077e-06	3.149585e-09	3.149585e-09
4.000000e+01	4.300000e+01	3.533407e-06	2.694327e-09	2.694327e-09
4.300000e+01	4.600000e+01	3.055934e-06	3.061957e-09	3.061957e-09
4.600000e+01	4.900000e+01	2.652836e-06	1.104422e-08	1.104422e-08
4.900000e+01	5.200000e+01	2.359685e-06	5.720355e-08	5.720355e-08
5.200000e+01	5.500000e+01	2.124757e-06	1.501048e-07	1.501048e-07
5.500000e+01	5.800000e+01	1.696699e-06	5.251800e-09	5.251800e-09
5.800000e+01	6.100000e+01	1.533395e-06	4.673625e-08	4.673625e-08
6.100000e+01	6.400000e+01	1.296813e-06	1.685266e-08	1.685266e-08
6.400000e+01	6.700000e+01	1.173313e-06	4.689909e-08	4.689909e-08
6.700000e+01	7.000000e+01	9.079397e-07	1.721012e-08	1.721012e-08
7.000000e+01	7.300000e+01	7.499013e-07	6.253841e-09	6.253841e-09
7.300000e+01	7.600000e+01	6.340743e-07	6.491790e-09	6.491790e-09
7.600000e+01	7.900000e+01	5.354490e-07	6.695921e-09	6.695921e-09
7.900000e+01	8.200000e+01	4.580710e-07	4.598855e-09	4.598855e-09
8.200000e+01	8.500000e+01	3.934380e-07	3.769605e-09	3.769605e-09
8.500000e+01	8.800000e+01	3.420860e-07	2.523904e-09	2.523904e-09
8.800000e+01	9.100000e+01	3.008926e-07	3.627750e-09	3.627750e-09
9.100000e+01	9.400000e+01	2.689819e-07	3.450457e-09	3.450457e-09
9.400000e+01	9.700000e+01	2.387050e-07	2.613376e-09	2.613376e-09
9.700000e+01	1.000000e+02	2.192821e-07	4.941748e-09	4.941748e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93138961556180330e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.468167e-06	1.685607e-09	1.685607e-09
1.300000e+01	1.600000e+01	6.166470e-06	1.980204e-09	1.980204e-09
1.600000e+01	1.900000e+01	7.659203e-06	2.206904e-09	2.206904e-09
1.900000e+01	2.200000e+01	9.084367e-06	2.403472e-09	2.403472e-09
2.200000e+01	2.500000e+01	1.037237e-05	2.568211e-09	2.568211e-09
2.500000e+01	2.800000e+01	1.115405e-05	2.663226e-09	2.663226e-09
2.800000e+01	3.100000e+01	1.117757e-05	2.666032e-09	2.666032e-09
3.100000e+01	3.400000e+01	1.032741e-05	2.562639e-09	2.562639e-09
3.400000e+01	3.700000e+01	9.112520e-06	2.407193e-09	2.407193e-09
3.700000e+01	4.000000e+01	7.887547e-06	2.239560e-09	2.239560e-09
4.000000e+01	4.300000e+01	6.849343e-06	2.086970e-09	2.086970e-09
4.300000e+01	4.600000e+01	5.996457e-06	1.952716e-09	1.952716e-09
4.600000e+01	4.900000e+01	5.293257e-06	1.834650e-09	1.834650e-09
4.900000e+01	5.200000e+01	4.701157e-06	1.728996e-09	1.728996e-09
5.200000e+01	5.500000e+01	4.209070e-06	1.636005e-09	1.636005e-09
5.500000e+01	5.800000e+01	3.806823e-06	1.555870e-09	1.555870e-09
5.800000e+01	6.100000e+01	3.496393e-06	1.491083e-09	1.491083e-09
6.100000e+01	6.400000e+01	3.144928e-06	1.414155e-09	1.414155e-09
6.400000e+01	6.700000e+01	2.651149e-06	1.298401e-09	1.298401e-09
6.700000e+01	7.000000e+01	2.202045e-06	1.183327e-09	1.183327e-09
7.000000e+01	7.300000e+01	1.842689e-06	1.082475e-09	1.082475e-09
7.300000e+01	7.600000e+01	1.553580e-06	9.939363e-10	9.939363e-10
7.600000e+01	7.900000e+01	1.321523e-06	9.167039e-10	9.167039e-10
7.900000e+01	8.200000e+01	1.135892e-06	8.498852e-10	8.498852e-10
8.200000e+01	8.500000e+01	9.847787e-07	7.913362e-10	7.913362e-10
8.500000e+01	8.800000e+01	8.587793e-07	7.389796e-10	7.389796e-10
8.800000e+01	9.100000e+01	7.554733e-07	6.931087e-10	6.931087e-10
9.100000e+01	9.400000e+01	6.711007e-07	6.532593e-10	6.532593e-10
9.400000e+01	9.700000e+01	6.036160e-07	6.195439e-10	6.195439e-10
9.700000e+01	1.000000e+02	5.452010e-07	5.888031e-10	5.888031e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__NTrials]
ScaledBy=9.93138840730482938e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.342172e-03	8.865992e-07	8.865992e-07
1.300000e+01	1.600000e+01	3.232341e-03	1.041520e-06	1.041520e-06
1.600000e+01	1.900000e+01	4.014793e-03	1.160752e-06	1.160752e-06
1.900000e+01	2.200000e+01	4.761980e-03	1.264202e-06	1.264202e-06
2.200000e+01	2.500000e+01	5.437200e-03	1.350871e-06	1.350871e-06
2.500000e+01	2.800000e+01	5.846967e-03	1.400851e-06	1.400851e-06
2.800000e+01	3.100000e+01	5.859457e-03	1.402382e-06	1.402382e-06
3.100000e+01	3.400000e+01	5.413483e-03	1.347885e-06	1.347885e-06
3.400000e+01	3.700000e+01	4.776853e-03	1.266203e-06	1.266203e-06
3.700000e+01	4.000000e+01	4.134563e-03	1.177959e-06	1.177959e-06
4.000000e+01	4.300000e+01	3.590463e-03	1.097757e-06	1.097757e-06
4.300000e+01	4.600000e+01	3.143214e-03	1.027061e-06	1.027061e-06
4.600000e+01	4.900000e+01	2.774697e-03	9.650044e-07	9.650044e-07
4.900000e+01	5.200000e+01	2.464320e-03	9.094270e-07	9.094270e-07
5.200000e+01	5.500000e+01	2.206422e-03	8.605490e-07	8.605490e-07
5.500000e+01	5.800000e+01	1.995526e-03	8.183707e-07	8.183707e-07
5.800000e+01	6.100000e+01	1.832786e-03	7.842883e-07	7.842883e-07
6.100000e+01	6.400000e+01	1.648521e-03	7.438062e-07	7.438062e-07
6.400000e+01	6.700000e+01	1.389710e-03	6.829382e-07	6.829382e-07
6.700000e+01	7.000000e+01	1.154329e-03	6.224442e-07	6.224442e-07
7.000000e+01	7.300000e+01	9.659437e-04	5.693852e-07	5.693852e-07
7.300000e+01	7.600000e+01	8.144050e-04	5.228253e-07	5.228253e-07
7.600000e+01	7.900000e+01	6.927627e-04	4.822034e-07	4.822034e-07
7.900000e+01	8.200000e+01	5.954483e-04	4.470502e-07	4.470502e-07
8.200000e+01	8.500000e+01	5.162303e-04	4.162503e-07	4.162503e-07
8.500000e+01	8.800000e+01	4.501623e-04	3.886862e-07	3.886862e-07
8.800000e+01	9.100000e+01	3.960070e-04	3.645617e-07	3.645617e-07
9.100000e+01	9.400000e+01	3.517983e-04	3.436177e-07	3.436177e-07
9.400000e+01	9.700000e+01	3.164193e-04	3.258821e-07	3.258821e-07
9.700000e+01	1.000000e+02	2.857810e-04	3.096895e-07	3.096895e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt[EXTRA__MEWeight]
ScaledBy=9.93080705731503717e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.267668e-09	8.887623e-13	8.887623e-13
1.300000e+01	1.600000e+01	1.592453e-09	9.774536e-13	9.774536e-13
1.600000e+01	1.900000e+01	1.795277e-09	1.016820e-12	1.016820e-12
1.900000e+01	2.200000e+01	1.947946e-09	9.702789e-12	9.702789e-12
2.200000e+01	2.500000e+01	2.522310e-09	4.698767e-10	4.698767e-10
2.500000e+01	2.800000e+01	2.128412e-09	7.864357e-11	7.864357e-11
2.800000e+01	3.100000e+01	1.990091e-09	8.355612e-11	8.355612e-11
3.100000e+01	3.400000e+01	2.331135e-09	4.182985e-10	4.182985e-10
3.400000e+01	3.700000e+01	1.694291e-07	1.675627e-07	1.675627e-07
3.700000e+01	4.000000e+01	1.681458e-08	1.066962e-08	1.066962e-08
4.000000e+01	4.300000e+01	5.823703e-09	1.883076e-09	1.883076e-09
4.300000e+01	4.600000e+01	8.151647e-07	7.582666e-07	7.582666e-07
4.600000e+01	4.900000e+01	1.407009e-08	4.679089e-09	4.679089e-09
4.900000e+01	5.200000e+01	7.614103e-07	7.338710e-07	7.338710e-07
5.200000e+01	5.500000e+01	1.954242e-06	1.614656e-06	1.614656e-06
5.500000e+01	5.800000e+01	5.958147e-07	4.871857e-07	4.871857e-07
5.800000e+01	6.100000e+01	1.389537e-05	9.737158e-06	9.737158e-06
6.100000e+01	6.400000e+01	1.876338e-06	1.107774e-06	1.107774e-06
6.400000e+01	6.700000e+01	5.041730e-06	3.028326e-06	3.028326e-06
6.700000e+01	7.000000e+01	4.835647e-06	4.447016e-06	4.447016e-06
7.000000e+01	7.300000e+01	1.409358e-06	6.849848e-07	6.849848e-07
7.300000e+01	7.600000e+01	4.771013e-05	4.507282e-05	4.507282e-05
7.600000e+01	7.900000e+01	5.975843e-06	5.471653e-06	5.471653e-06
7.900000e+01	8.200000e+01	1.110443e-07	4.895881e-08	4.895881e-08
8.200000e+01	8.500000e+01	9.352337e-07	8.135177e-07	8.135177e-07
8.500000e+01	8.800000e+01	1.586502e-07	8.698475e-08	8.698475e-08
8.800000e+01	9.100000e+01	1.415296e-07	1.379688e-07	1.379688e-07
9.100000e+01	9.400000e+01	3.084991e-05	3.067364e-05	3.067364e-05
9.400000e+01	9.700000e+01	1.580519e-08	1.262539e-08	1.262539e-08
9.700000e+01	1.000000e+02	1.335462e-06	1.289228e-06	1.289228e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_Z_pt
ScaledBy=9.93138432929702691e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.696552e-06	1.483667e-09	1.483667e-09
1.300000e+01	1.600000e+01	3.732560e-06	1.706615e-09	1.706615e-09
1.600000e+01	1.900000e+01	4.603923e-06	1.875134e-09	1.875134e-09
1.900000e+01	2.200000e+01	5.391123e-06	2.034535e-09	2.034535e-09
2.200000e+01	2.500000e+01	6.118267e-06	2.207947e-09	2.207947e-09
2.500000e+01	2.800000e+01	6.585887e-06	2.359416e-09	2.359416e-09
2.800000e+01	3.100000e+01	6.538213e-06	2.392433e-09	2.392433e-09
3.100000e+01	3.400000e+01	5.839300e-06	2.252091e-09	2.252091e-09
3.400000e+01	3.700000e+01	5.042507e-06	3.789704e-09	3.789704e-09
3.700000e+01	4.000000e+01	4.349773e-06	3.230671e-09	3.230671e-09
4.000000e+01	4.300000e+01	3.758643e-06	1.920609e-09	1.920609e-09
4.300000e+01	4.600000e+01	3.255972e-06	4.173761e-09	4.173761e-09
4.600000e+01	4.900000e+01	2.828654e-06	2.735503e-09	2.735503e-09
4.900000e+01	5.200000e+01	2.456976e-06	5.878037e-09	5.878037e-09
5.200000e+01	5.500000e+01	2.139819e-06	1.092804e-08	1.092804e-08
5.500000e+01	5.800000e+01	1.843677e-06	7.866685e-09	7.866685e-09
5.800000e+01	6.100000e+01	1.640880e-06	5.602700e-08	5.602700e-08
6.100000e+01	6.400000e+01	1.400787e-06	2.098943e-08	2.098943e-08
6.400000e+01	6.700000e+01	1.209151e-06	2.207561e-08	2.207561e-08
6.700000e+01	7.000000e+01	1.005684e-06	2.596644e-08	2.596644e-08
7.000000e+01	7.300000e+01	8.956877e-07	7.675861e-08	7.675861e-08
7.300000e+01	7.600000e+01	7.387457e-07	4.520605e-08	4.520605e-08
7.600000e+01	7.900000e+01	6.189163e-07	3.945866e-08	3.945866e-08
7.900000e+01	8.200000e+01	5.074553e-07	1.208911e-08	1.208911e-08
8.200000e+01	8.500000e+01	4.390023e-07	1.036592e-08	1.036592e-08
8.500000e+01	8.800000e+01	3.689637e-07	2.405345e-09	2.405345e-09
8.800000e+01	9.100000e+01	3.182609e-07	2.473602e-09	2.473602e-09
9.100000e+01	9.400000e+01	5.449763e-07	2.595028e-07	2.595028e-07
9.400000e+01	9.700000e+01	2.527792e-07	2.238555e-09	2.238555e-09
9.700000e+01	1.000000e+02	2.333152e-07	3.538614e-09	3.538614e-09
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/bare/hardest_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Bare leptons}
XLabel=$p^T_{\ell}$ [GeV]
YLabel=d$\sigma/$d$p^T_{\ell}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.801
RatioPlot1YMax=1.2
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.801
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93142782771212343e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.042751e-06	8.636921e-10	8.636921e-10
2.266667e+01	2.533333e+01	1.879929e-06	1.159685e-09	1.159685e-09
2.533333e+01	2.800000e+01	3.075850e-06	1.483376e-09	1.483376e-09
2.800000e+01	3.066667e+01	4.704800e-06	1.834590e-09	1.834590e-09
3.066667e+01	3.333333e+01	6.753756e-06	2.198073e-09	2.198073e-09
3.333333e+01	3.600000e+01	8.931623e-06	2.527748e-09	2.527748e-09
3.600000e+01	3.866667e+01	1.086285e-05	2.787664e-09	2.787664e-09
3.866667e+01	4.133333e+01	1.238350e-05	2.976398e-09	2.976398e-09
4.133333e+01	4.400000e+01	1.352304e-05	3.110324e-09	3.110324e-09
4.400000e+01	4.666667e+01	1.445751e-05	3.215995e-09	3.215995e-09
4.666667e+01	4.933333e+01	1.389396e-05	3.152698e-09	3.152698e-09
4.933333e+01	5.200000e+01	1.178795e-05	2.903941e-09	2.903941e-09
5.200000e+01	5.466667e+01	9.438288e-06	2.598455e-09	2.598455e-09
5.466667e+01	5.733333e+01	7.340467e-06	2.291560e-09	2.291560e-09
5.733333e+01	6.000000e+01	5.636078e-06	2.007969e-09	2.007969e-09
6.000000e+01	6.266667e+01	4.313511e-06	1.756645e-09	1.756645e-09
6.266667e+01	6.533333e+01	3.332337e-06	1.543988e-09	1.543988e-09
6.533333e+01	6.800000e+01	2.609259e-06	1.366240e-09	1.366240e-09
6.800000e+01	7.066667e+01	2.075561e-06	1.218530e-09	1.218530e-09
7.066667e+01	7.333333e+01	1.678770e-06	1.095885e-09	1.095885e-09
7.333333e+01	7.600000e+01	1.377689e-06	9.927597e-10	9.927597e-10
7.600000e+01	7.866667e+01	1.151405e-06	9.075751e-10	9.075751e-10
7.866667e+01	8.133333e+01	9.736952e-07	8.346048e-10	8.346048e-10
8.133333e+01	8.400000e+01	8.366003e-07	7.736197e-10	7.736197e-10
8.400000e+01	8.666667e+01	7.281595e-07	7.217416e-10	7.217416e-10
8.666667e+01	8.933333e+01	6.436029e-07	6.785446e-10	6.785446e-10
8.933333e+01	9.200000e+01	5.747029e-07	6.411952e-10	6.411952e-10
9.200000e+01	9.466667e+01	5.225360e-07	6.114017e-10	6.114017e-10
9.466667e+01	9.733333e+01	4.816531e-07	5.869979e-10	5.869979e-10
9.733333e+01	1.000000e+02	4.470834e-07	5.655393e-10	5.655393e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__NTrials]
ScaledBy=9.93142588778704329e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	5.465802e-04	4.542647e-07	4.542647e-07
2.266667e+01	2.533333e+01	9.854653e-04	6.099976e-07	6.099976e-07
2.533333e+01	2.800000e+01	1.612338e-03	7.802387e-07	7.802387e-07
2.800000e+01	3.066667e+01	2.466194e-03	9.649484e-07	9.649484e-07
3.066667e+01	3.333333e+01	3.540234e-03	1.156138e-06	1.156138e-06
3.333333e+01	3.600000e+01	4.681993e-03	1.329597e-06	1.329597e-06
3.600000e+01	3.866667e+01	5.694342e-03	1.466310e-06	1.466310e-06
3.866667e+01	4.133333e+01	6.491480e-03	1.565592e-06	1.565592e-06
4.133333e+01	4.400000e+01	7.088680e-03	1.635988e-06	1.635988e-06
4.400000e+01	4.666667e+01	7.578576e-03	1.691586e-06	1.691586e-06
4.666667e+01	4.933333e+01	7.283028e-03	1.658248e-06	1.658248e-06
4.933333e+01	5.200000e+01	6.179081e-03	1.527400e-06	1.527400e-06
5.200000e+01	5.466667e+01	4.947800e-03	1.366881e-06	1.366881e-06
5.466667e+01	5.733333e+01	3.847952e-03	1.205389e-06	1.205389e-06
5.733333e+01	6.000000e+01	2.954419e-03	1.056178e-06	1.056178e-06
6.000000e+01	6.266667e+01	2.261203e-03	9.240246e-07	9.240246e-07
6.266667e+01	6.533333e+01	1.746705e-03	8.120571e-07	8.120571e-07
6.533333e+01	6.800000e+01	1.367833e-03	7.186826e-07	7.186826e-07
6.800000e+01	7.066667e+01	1.087998e-03	6.409288e-07	6.409288e-07
7.066667e+01	7.333333e+01	8.800267e-04	5.764502e-07	5.764502e-07
7.333333e+01	7.600000e+01	7.221951e-04	5.221996e-07	5.221996e-07
7.600000e+01	7.866667e+01	6.035640e-04	4.773794e-07	4.773794e-07
7.866667e+01	8.133333e+01	5.104018e-04	4.389892e-07	4.389892e-07
8.133333e+01	8.400000e+01	4.385278e-04	4.068944e-07	4.068944e-07
8.400000e+01	8.666667e+01	3.816854e-04	3.796120e-07	3.796120e-07
8.666667e+01	8.933333e+01	3.373920e-04	3.569370e-07	3.569370e-07
8.933333e+01	9.200000e+01	3.012287e-04	3.372146e-07	3.372146e-07
9.200000e+01	9.466667e+01	2.739025e-04	3.215741e-07	3.215741e-07
9.466667e+01	9.733333e+01	2.524714e-04	3.087402e-07	3.087402e-07
9.733333e+01	1.000000e+02	2.343917e-04	2.975299e-07	2.975299e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.93146773499589530e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	2.916872e-09	2.168554e-09	2.168554e-09
2.266667e+01	2.533333e+01	3.971912e-09	1.616214e-09	1.616214e-09
2.533333e+01	2.800000e+01	2.889172e-08	1.993320e-08	1.993320e-08
2.800000e+01	3.066667e+01	1.527219e-07	6.701073e-08	6.701073e-08
3.066667e+01	3.333333e+01	1.220019e-07	5.598852e-08	5.598852e-08
3.333333e+01	3.600000e+01	9.085219e-08	3.917902e-08	3.917902e-08
3.600000e+01	3.866667e+01	1.190008e-06	6.484380e-07	6.484380e-07
3.866667e+01	4.133333e+01	1.600767e-06	1.155669e-06	1.155669e-06
4.133333e+01	4.400000e+01	8.987655e-06	7.487703e-06	7.487703e-06
4.400000e+01	4.666667e+01	1.136345e-06	4.867422e-07	4.867422e-07
4.666667e+01	4.933333e+01	3.137313e-06	2.308575e-06	2.308575e-06
4.933333e+01	5.200000e+01	5.612134e-07	2.940070e-07	2.940070e-07
5.200000e+01	5.466667e+01	3.821740e-06	2.348170e-06	2.348170e-06
5.466667e+01	5.733333e+01	2.414863e-06	2.357178e-06	2.357178e-06
5.733333e+01	6.000000e+01	3.709391e-06	1.850464e-06	1.850464e-06
6.000000e+01	6.266667e+01	2.011187e-07	1.125389e-07	1.125389e-07
6.266667e+01	6.533333e+01	9.513991e-07	7.811063e-07	7.811063e-07
6.533333e+01	6.800000e+01	1.447089e-07	9.052656e-08	9.052656e-08
6.800000e+01	7.066667e+01	1.167971e-08	5.057409e-09	5.057409e-09
7.066667e+01	7.333333e+01	1.191609e-08	5.222740e-09	5.222740e-09
7.333333e+01	7.600000e+01	4.266512e-09	2.652616e-09	2.652616e-09
7.600000e+01	7.866667e+01	2.400762e-07	2.117356e-07	2.117356e-07
7.866667e+01	8.133333e+01	8.313535e-10	2.437411e-10	2.437411e-10
8.133333e+01	8.400000e+01	2.239876e-07	2.223999e-07	2.223999e-07
8.400000e+01	8.666667e+01	3.234972e-09	1.714943e-09	1.714943e-09
8.666667e+01	8.933333e+01	1.781033e-09	1.060805e-09	1.060805e-09
8.933333e+01	9.200000e+01	1.930081e-10	7.961769e-11	7.961769e-11
9.200000e+01	9.466667e+01	3.248860e-10	2.251326e-10	2.251326e-10
9.466667e+01	9.733333e+01	7.627309e-11	1.789585e-11	1.789585e-11
9.733333e+01	1.000000e+02	8.869279e-11	3.000676e-11	3.000676e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower.yoda.gz/Hto4l/hardest_lepton_pt
ScaledBy=9.93142598041780332e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	6.321210e-07	9.085521e-10	9.085521e-10
2.266667e+01	2.533333e+01	1.094708e-06	1.298990e-09	1.298990e-09
2.533333e+01	2.800000e+01	1.738521e-06	2.575291e-09	2.575291e-09
2.800000e+01	3.066667e+01	2.593012e-06	2.903552e-09	2.903552e-09
3.066667e+01	3.333333e+01	3.645283e-06	4.283698e-09	4.283698e-09
3.333333e+01	3.600000e+01	4.744385e-06	4.553288e-09	4.553288e-09
3.600000e+01	3.866667e+01	5.782099e-06	1.198906e-08	1.198906e-08
3.866667e+01	4.133333e+01	6.660242e-06	1.782655e-08	1.782655e-08
4.133333e+01	4.400000e+01	7.494662e-06	1.218060e-08	1.218060e-08
4.400000e+01	4.666667e+01	8.534599e-06	1.505793e-08	1.505793e-08
4.666667e+01	4.933333e+01	8.471001e-06	9.047906e-08	9.047906e-08
4.933333e+01	5.200000e+01	6.996288e-06	2.849376e-08	2.849376e-08
5.200000e+01	5.466667e+01	5.577586e-06	7.468318e-08	7.468318e-08
5.466667e+01	5.733333e+01	4.231728e-06	5.952842e-09	5.952842e-09
5.733333e+01	6.000000e+01	3.341082e-06	6.063737e-08	6.063737e-08
6.000000e+01	6.266667e+01	2.504225e-06	6.431286e-09	6.431286e-09
6.266667e+01	6.533333e+01	1.957558e-06	6.056538e-09	6.056538e-09
6.533333e+01	6.800000e+01	1.558555e-06	7.691577e-09	7.691577e-09
6.800000e+01	7.066667e+01	1.249659e-06	3.944619e-09	3.944619e-09
7.066667e+01	7.333333e+01	1.023819e-06	2.601326e-09	2.601326e-09
7.333333e+01	7.600000e+01	8.478664e-07	1.124631e-09	1.124631e-09
7.600000e+01	7.866667e+01	7.182857e-07	2.272336e-09	2.272336e-09
7.866667e+01	8.133333e+01	6.140310e-07	1.720501e-09	1.720501e-09
8.133333e+01	8.400000e+01	5.316147e-07	2.671334e-09	2.671334e-09
8.400000e+01	8.666667e+01	4.658135e-07	1.334246e-09	1.334246e-09
8.666667e+01	8.933333e+01	4.118782e-07	1.916506e-09	1.916506e-09
8.933333e+01	9.200000e+01	3.674091e-07	7.868988e-10	7.868988e-10
9.200000e+01	9.466667e+01	3.337554e-07	7.724305e-10	7.724305e-10
9.466667e+01	9.733333e+01	3.071210e-07	7.397997e-10	7.397997e-10
9.733333e+01	1.000000e+02	2.844952e-07	7.099506e-10	7.099506e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93138503426857576e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.030397e-06	8.585586e-10	8.585586e-10
2.266667e+01	2.533333e+01	1.851873e-06	1.150996e-09	1.150996e-09
2.533333e+01	2.800000e+01	3.012965e-06	1.468131e-09	1.468131e-09
2.800000e+01	3.066667e+01	4.607120e-06	1.815442e-09	1.815442e-09
3.066667e+01	3.333333e+01	6.635803e-06	2.178789e-09	2.178789e-09
3.333333e+01	3.600000e+01	8.832806e-06	2.513721e-09	2.513721e-09
3.600000e+01	3.866667e+01	1.079119e-05	2.778447e-09	2.778447e-09
3.866667e+01	4.133333e+01	1.234877e-05	2.972215e-09	2.972215e-09
4.133333e+01	4.400000e+01	1.354234e-05	3.112536e-09	3.112536e-09
4.400000e+01	4.666667e+01	1.452816e-05	3.223836e-09	3.223836e-09
4.666667e+01	4.933333e+01	1.401832e-05	3.166769e-09	3.166769e-09
4.933333e+01	5.200000e+01	1.191008e-05	2.918939e-09	2.918939e-09
5.200000e+01	5.466667e+01	9.551658e-06	2.614008e-09	2.614008e-09
5.466667e+01	5.733333e+01	7.439501e-06	2.306961e-09	2.306961e-09
5.733333e+01	6.000000e+01	5.705974e-06	2.020378e-09	2.020378e-09
6.000000e+01	6.266667e+01	4.375836e-06	1.769286e-09	1.769286e-09
6.266667e+01	6.533333e+01	3.375059e-06	1.553850e-09	1.553850e-09
6.533333e+01	6.800000e+01	2.643905e-06	1.375278e-09	1.375278e-09
6.800000e+01	7.066667e+01	2.102163e-06	1.226312e-09	1.226312e-09
7.066667e+01	7.333333e+01	1.697495e-06	1.101977e-09	1.101977e-09
7.333333e+01	7.600000e+01	1.394434e-06	9.987726e-10	9.987726e-10
7.600000e+01	7.866667e+01	1.163437e-06	9.123028e-10	9.123028e-10
7.866667e+01	8.133333e+01	9.811922e-07	8.378099e-10	8.378099e-10
8.133333e+01	8.400000e+01	8.425077e-07	7.763447e-10	7.763447e-10
8.400000e+01	8.666667e+01	7.325436e-07	7.239096e-10	7.239096e-10
8.666667e+01	8.933333e+01	6.465612e-07	6.801007e-10	6.801007e-10
8.933333e+01	9.200000e+01	5.788654e-07	6.435117e-10	6.435117e-10
9.200000e+01	9.466667e+01	5.239838e-07	6.122469e-10	6.122469e-10
9.466667e+01	9.733333e+01	4.813808e-07	5.868306e-10	5.868306e-10
9.733333e+01	1.000000e+02	4.465749e-07	5.652165e-10	5.652165e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__NTrials]
ScaledBy=9.93138357431587323e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	5.401737e-04	4.516503e-07	4.516503e-07
2.266667e+01	2.533333e+01	9.707061e-04	6.053789e-07	6.053789e-07
2.533333e+01	2.800000e+01	1.579378e-03	7.722145e-07	7.722145e-07
2.800000e+01	3.066667e+01	2.415003e-03	9.548840e-07	9.548840e-07
3.066667e+01	3.333333e+01	3.478454e-03	1.146011e-06	1.146011e-06
3.333333e+01	3.600000e+01	4.630040e-03	1.322161e-06	1.322161e-06
3.600000e+01	3.866667e+01	5.656662e-03	1.461423e-06	1.461423e-06
3.866667e+01	4.133333e+01	6.473120e-03	1.563337e-06	1.563337e-06
4.133333e+01	4.400000e+01	7.099079e-03	1.637246e-06	1.637246e-06
4.400000e+01	4.666667e+01	7.615790e-03	1.695768e-06	1.695768e-06
4.666667e+01	4.933333e+01	7.348323e-03	1.665677e-06	1.665677e-06
4.933333e+01	5.200000e+01	6.243026e-03	1.535265e-06	1.535265e-06
5.200000e+01	5.466667e+01	5.007001e-03	1.374967e-06	1.374967e-06
5.466667e+01	5.733333e+01	3.899807e-03	1.213463e-06	1.213463e-06
5.733333e+01	6.000000e+01	2.991006e-03	1.062675e-06	1.062675e-06
6.000000e+01	6.266667e+01	2.293677e-03	9.305503e-07	9.305503e-07
6.266667e+01	6.533333e+01	1.769220e-03	8.173291e-07	8.173291e-07
6.533333e+01	6.800000e+01	1.385899e-03	7.233643e-07	7.233643e-07
6.800000e+01	7.066667e+01	1.101960e-03	6.450456e-07	6.450456e-07
7.066667e+01	7.333333e+01	8.898112e-04	5.796183e-07	5.796183e-07
7.333333e+01	7.600000e+01	7.309416e-04	5.253303e-07	5.253303e-07
7.600000e+01	7.866667e+01	6.098025e-04	4.797843e-07	4.797843e-07
7.866667e+01	8.133333e+01	5.142819e-04	4.406100e-07	4.406100e-07
8.133333e+01	8.400000e+01	4.415653e-04	4.082446e-07	4.082446e-07
8.400000e+01	8.666667e+01	3.840374e-04	3.808303e-07	3.808303e-07
8.666667e+01	8.933333e+01	3.389473e-04	3.577560e-07	3.577560e-07
8.933333e+01	9.200000e+01	3.034087e-04	3.384344e-07	3.384344e-07
9.200000e+01	9.466667e+01	2.746798e-04	3.220537e-07	3.220537e-07
9.466667e+01	9.733333e+01	2.523481e-04	3.086854e-07	3.086854e-07
9.733333e+01	1.000000e+02	2.340890e-04	2.972912e-07	2.972912e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.93152270480984648e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	7.659602e-09	5.726562e-09	5.726562e-09
2.266667e+01	2.533333e+01	7.104659e-09	3.056097e-09	3.056097e-09
2.533333e+01	2.800000e+01	7.348581e-08	4.273621e-08	4.273621e-08
2.800000e+01	3.066667e+01	2.084269e-07	1.323633e-07	1.323633e-07
3.066667e+01	3.333333e+01	2.886534e-08	7.927350e-09	7.927350e-09
3.333333e+01	3.600000e+01	6.699292e-05	4.743642e-05	4.743642e-05
3.600000e+01	3.866667e+01	5.533688e-06	5.187733e-06	5.187733e-06
3.866667e+01	4.133333e+01	6.662293e-06	4.176403e-06	4.176403e-06
4.133333e+01	4.400000e+01	3.890860e-06	2.850004e-06	2.850004e-06
4.400000e+01	4.666667e+01	1.650125e-06	1.110047e-06	1.110047e-06
4.666667e+01	4.933333e+01	2.728001e-05	2.083621e-05	2.083621e-05
4.933333e+01	5.200000e+01	1.081172e-05	8.109691e-06	8.109691e-06
5.200000e+01	5.466667e+01	1.385214e-06	8.353444e-07	8.353444e-07
5.466667e+01	5.733333e+01	1.757625e-07	8.639249e-08	8.639249e-08
5.733333e+01	6.000000e+01	3.889315e-07	1.922024e-07	1.922024e-07
6.000000e+01	6.266667e+01	5.265305e-08	2.340615e-08	2.340615e-08
6.266667e+01	6.533333e+01	1.939094e-07	1.793977e-07	1.793977e-07
6.533333e+01	6.800000e+01	1.325411e-08	6.106246e-09	6.106246e-09
6.800000e+01	7.066667e+01	5.569216e-08	5.157482e-08	5.157482e-08
7.066667e+01	7.333333e+01	1.140677e-07	1.045253e-07	1.045253e-07
7.333333e+01	7.600000e+01	9.314448e-09	7.513504e-09	7.513504e-09
7.600000e+01	7.866667e+01	4.825160e-08	4.576609e-08	4.576609e-08
7.866667e+01	8.133333e+01	9.208294e-10	3.235037e-10	3.235037e-10
8.133333e+01	8.400000e+01	1.956394e-09	1.363841e-09	1.363841e-09
8.400000e+01	8.666667e+01	7.220436e-10	3.852070e-10	3.852070e-10
8.666667e+01	8.933333e+01	2.798716e-10	7.740566e-11	7.740566e-11
8.933333e+01	9.200000e+01	2.885804e-10	1.212455e-10	1.212455e-10
9.200000e+01	9.466667e+01	8.169084e-11	2.047321e-11	2.047321e-11
9.466667e+01	9.733333e+01	1.387698e-10	5.980563e-11	5.980563e-11
9.733333e+01	1.000000e+02	7.058387e-10	4.642882e-10	4.642882e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-one.yoda.gz/Hto4l/hardest_lepton_pt
ScaledBy=9.93138319627986797e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	6.267198e-07	9.039608e-10	9.039608e-10
2.266667e+01	2.533333e+01	1.082158e-06	1.662923e-09	1.662923e-09
2.533333e+01	2.800000e+01	1.711528e-06	3.454577e-09	3.454577e-09
2.800000e+01	3.066667e+01	2.552607e-06	5.239461e-09	5.239461e-09
3.066667e+01	3.333333e+01	3.586490e-06	3.273131e-09	3.273131e-09
3.333333e+01	3.600000e+01	4.957816e-06	1.802603e-07	1.802603e-07
3.600000e+01	3.866667e+01	5.768232e-06	2.599006e-08	2.599006e-08
3.866667e+01	4.133333e+01	6.703678e-06	5.144439e-08	5.144439e-08
4.133333e+01	4.400000e+01	7.489266e-06	1.254634e-08	1.254634e-08
4.400000e+01	4.666667e+01	8.559462e-06	1.631050e-08	1.631050e-08
4.666667e+01	4.933333e+01	8.522500e-06	4.998604e-08	4.998604e-08
4.933333e+01	5.200000e+01	7.063221e-06	2.050517e-08	2.050517e-08
5.200000e+01	5.466667e+01	5.575317e-06	1.081371e-08	1.081371e-08
5.466667e+01	5.733333e+01	4.291297e-06	6.202884e-09	6.202884e-09
5.733333e+01	6.000000e+01	3.293984e-06	6.370305e-09	6.370305e-09
6.000000e+01	6.266667e+01	2.536462e-06	5.990789e-09	5.990789e-09
6.266667e+01	6.533333e+01	1.984389e-06	8.027172e-09	8.027172e-09
6.533333e+01	6.800000e+01	1.565285e-06	2.212781e-09	2.212781e-09
6.800000e+01	7.066667e+01	1.262960e-06	1.514594e-09	1.514594e-09
7.066667e+01	7.333333e+01	1.037975e-06	3.843081e-09	3.843081e-09
7.333333e+01	7.600000e+01	8.613113e-07	2.887811e-09	2.887811e-09
7.600000e+01	7.866667e+01	7.263962e-07	2.472370e-09	2.472370e-09
7.866667e+01	8.133333e+01	6.155370e-07	9.987955e-10	9.987955e-10
8.133333e+01	8.400000e+01	5.334357e-07	1.019712e-09	1.019712e-09
8.400000e+01	8.666667e+01	4.673683e-07	9.793020e-10	9.793020e-10
8.666667e+01	8.933333e+01	4.121448e-07	8.300853e-10	8.300853e-10
8.933333e+01	9.200000e+01	3.689089e-07	8.160372e-10	8.160372e-10
9.200000e+01	9.466667e+01	3.356579e-07	7.580549e-10	7.580549e-10
9.466667e+01	9.733333e+01	3.052240e-07	7.321678e-10	7.321678e-10
9.733333e+01	1.000000e+02	2.841925e-07	7.428545e-10	7.428545e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93138961556180330e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	9.263426e-07	8.140545e-10	8.140545e-10
2.266667e+01	2.533333e+01	1.675771e-06	1.094903e-09	1.094903e-09
2.533333e+01	2.800000e+01	2.756705e-06	1.404309e-09	1.404309e-09
2.800000e+01	3.066667e+01	4.280293e-06	1.749865e-09	1.749865e-09
3.066667e+01	3.333333e+01	6.318605e-06	2.126078e-09	2.126078e-09
3.333333e+01	3.600000e+01	8.657749e-06	2.488687e-09	2.488687e-09
3.600000e+01	3.866667e+01	1.084391e-05	2.785228e-09	2.785228e-09
3.866667e+01	4.133333e+01	1.266968e-05	3.010588e-09	3.010588e-09
4.133333e+01	4.400000e+01	1.418819e-05	3.185893e-09	3.185893e-09
4.400000e+01	4.666667e+01	1.564069e-05	3.344997e-09	3.344997e-09
4.666667e+01	4.933333e+01	1.546269e-05	3.325915e-09	3.325915e-09
4.933333e+01	5.200000e+01	1.329783e-05	3.084311e-09	3.084311e-09
5.200000e+01	5.466667e+01	1.072592e-05	2.770033e-09	2.770033e-09
5.466667e+01	5.733333e+01	8.365086e-06	2.446266e-09	2.446266e-09
5.733333e+01	6.000000e+01	6.430571e-06	2.144828e-09	2.144828e-09
6.000000e+01	6.266667e+01	4.921475e-06	1.876357e-09	1.876357e-09
6.266667e+01	6.533333e+01	3.795298e-06	1.647751e-09	1.647751e-09
6.533333e+01	6.800000e+01	2.959426e-06	1.455028e-09	1.455028e-09
6.800000e+01	7.066667e+01	2.346764e-06	1.295694e-09	1.295694e-09
7.066667e+01	7.333333e+01	1.891280e-06	1.163179e-09	1.163179e-09
7.333333e+01	7.600000e+01	1.544641e-06	1.051191e-09	1.051191e-09
7.600000e+01	7.866667e+01	1.278849e-06	9.564830e-10	9.564830e-10
7.866667e+01	8.133333e+01	1.075570e-06	8.771783e-10	8.771783e-10
8.133333e+01	8.400000e+01	9.153589e-07	8.092139e-10	8.092139e-10
8.400000e+01	8.666667e+01	7.933760e-07	7.533681e-10	7.533681e-10
8.666667e+01	8.933333e+01	6.945501e-07	7.048883e-10	7.048883e-10
8.933333e+01	9.200000e+01	6.162165e-07	6.639484e-10	6.639484e-10
9.200000e+01	9.466667e+01	5.543689e-07	6.297486e-10	6.297486e-10
9.466667e+01	9.733333e+01	5.049470e-07	6.010234e-10	6.010234e-10
9.733333e+01	1.000000e+02	4.659463e-07	5.773452e-10	5.773452e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__NTrials]
ScaledBy=9.93138840730482938e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	4.855565e-04	4.281472e-07	4.281472e-07
2.266667e+01	2.533333e+01	8.784791e-04	5.759499e-07	5.759499e-07
2.533333e+01	2.800000e+01	1.445183e-03	7.387445e-07	7.387445e-07
2.800000e+01	3.066667e+01	2.243735e-03	9.204251e-07	9.204251e-07
3.066667e+01	3.333333e+01	3.312299e-03	1.118349e-06	1.118349e-06
3.333333e+01	3.600000e+01	4.538424e-03	1.309052e-06	1.309052e-06
3.600000e+01	3.866667e+01	5.684303e-03	1.464991e-06	1.464991e-06
3.866667e+01	4.133333e+01	6.641379e-03	1.583535e-06	1.583535e-06
4.133333e+01	4.400000e+01	7.437287e-03	1.675709e-06	1.675709e-06
4.400000e+01	4.666667e+01	8.198705e-03	1.759409e-06	1.759409e-06
4.666667e+01	4.933333e+01	8.105413e-03	1.749376e-06	1.749376e-06
4.933333e+01	5.200000e+01	6.970660e-03	1.622316e-06	1.622316e-06
5.200000e+01	5.466667e+01	5.622255e-03	1.456920e-06	1.456920e-06
5.466667e+01	5.733333e+01	4.385051e-03	1.286758e-06	1.286758e-06
5.733333e+01	6.000000e+01	3.370868e-03	1.128156e-06	1.128156e-06
6.000000e+01	6.266667e+01	2.579725e-03	9.868947e-07	9.868947e-07
6.266667e+01	6.533333e+01	1.989500e-03	8.667109e-07	8.667109e-07
6.533333e+01	6.800000e+01	1.551260e-03	7.652887e-07	7.652887e-07
6.800000e+01	7.066667e+01	1.230241e-03	6.815838e-07	6.815838e-07
7.066667e+01	7.333333e+01	9.913390e-04	6.117586e-07	6.117586e-07
7.333333e+01	7.600000e+01	8.097856e-04	5.530127e-07	5.530127e-07
7.600000e+01	7.866667e+01	6.703203e-04	5.030495e-07	5.030495e-07
7.866667e+01	8.133333e+01	5.638165e-04	4.613990e-07	4.613990e-07
8.133333e+01	8.400000e+01	4.798359e-04	4.256502e-07	4.256502e-07
8.400000e+01	8.666667e+01	4.159007e-04	3.962906e-07	3.962906e-07
8.666667e+01	8.933333e+01	3.640834e-04	3.707677e-07	3.707677e-07
8.933333e+01	9.200000e+01	3.229691e-04	3.491499e-07	3.491499e-07
9.200000e+01	9.466667e+01	2.905836e-04	3.312131e-07	3.312131e-07
9.466667e+01	9.733333e+01	2.646719e-04	3.161008e-07	3.161008e-07
9.733333e+01	1.000000e+02	2.442593e-04	3.036999e-07	3.036999e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.93080705731503717e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.227176e-08	1.058369e-08	1.058369e-08
2.266667e+01	2.533333e+01	4.776259e-08	4.396072e-08	4.396072e-08
2.533333e+01	2.800000e+01	1.298177e-08	5.291649e-09	5.291649e-09
2.800000e+01	3.066667e+01	8.914421e-07	8.523113e-07	8.523113e-07
3.066667e+01	3.333333e+01	1.106825e-07	8.325507e-08	8.325507e-08
3.333333e+01	3.600000e+01	1.964665e-06	1.587170e-06	1.587170e-06
3.600000e+01	3.866667e+01	4.130710e-07	2.188155e-07	2.188155e-07
3.866667e+01	4.133333e+01	5.885186e-05	5.091739e-05	5.091739e-05
4.133333e+01	4.400000e+01	1.141846e-06	5.956061e-07	5.956061e-07
4.400000e+01	4.666667e+01	6.368295e-06	4.085425e-06	4.085425e-06
4.666667e+01	4.933333e+01	1.617771e-05	1.097999e-05	1.097999e-05
4.933333e+01	5.200000e+01	3.526711e-05	3.450941e-05	3.450941e-05
5.200000e+01	5.466667e+01	7.569981e-06	6.225024e-06	6.225024e-06
5.466667e+01	5.733333e+01	6.568966e-07	5.165035e-07	5.165035e-07
5.733333e+01	6.000000e+01	6.679135e-07	4.978849e-07	4.978849e-07
6.000000e+01	6.266667e+01	1.259026e-06	9.334518e-07	9.334518e-07
6.266667e+01	6.533333e+01	1.608909e-07	9.899223e-08	9.899223e-08
6.533333e+01	6.800000e+01	1.283811e-07	1.004025e-07	1.004025e-07
6.800000e+01	7.066667e+01	3.084211e-08	2.537938e-08	2.537938e-08
7.066667e+01	7.333333e+01	6.907866e-08	6.032476e-08	6.032476e-08
7.333333e+01	7.600000e+01	2.249505e-08	1.663394e-08	1.663394e-08
7.600000e+01	7.866667e+01	2.554088e-09	1.217918e-09	1.217918e-09
7.866667e+01	8.133333e+01	1.505441e-06	1.450388e-06	1.450388e-06
8.133333e+01	8.400000e+01	8.285423e-10	3.001341e-10	3.001341e-10
8.400000e+01	8.666667e+01	3.728291e-09	1.809486e-09	1.809486e-09
8.666667e+01	8.933333e+01	2.985816e-09	2.482505e-09	2.482505e-09
8.933333e+01	9.200000e+01	1.060540e-07	1.055272e-07	1.055272e-07
9.200000e+01	9.466667e+01	3.061583e-10	1.623785e-10	1.623785e-10
9.466667e+01	9.733333e+01	1.303532e-09	1.165797e-09	1.165797e-09
9.733333e+01	1.000000e+02	9.931165e-10	9.320597e-10	9.320597e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower.yoda.gz/Hto4l/hardest_lepton_pt
ScaledBy=9.93138432929702691e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	5.714892e-07	1.121417e-09	1.121417e-09
2.266667e+01	2.533333e+01	9.962301e-07	1.428873e-09	1.428873e-09
2.533333e+01	2.800000e+01	1.590734e-06	1.918336e-09	1.918336e-09
2.800000e+01	3.066667e+01	2.400615e-06	4.787085e-09	4.787085e-09
3.066667e+01	3.333333e+01	3.449770e-06	3.578166e-09	3.578166e-09
3.333333e+01	3.600000e+01	4.634495e-06	5.380305e-09	5.380305e-09
3.600000e+01	3.866667e+01	5.761827e-06	8.453047e-09	8.453047e-09
3.866667e+01	4.133333e+01	6.847963e-06	5.628991e-08	5.628991e-08
4.133333e+01	4.400000e+01	7.775030e-06	2.011188e-08	2.011188e-08
4.400000e+01	4.666667e+01	9.213048e-06	2.528333e-08	2.528333e-08
4.666667e+01	4.933333e+01	9.431120e-06	6.519840e-08	6.519840e-08
4.933333e+01	5.200000e+01	8.175545e-06	2.920284e-07	2.920284e-07
5.200000e+01	5.466667e+01	6.315832e-06	4.763789e-08	4.763789e-08
5.466667e+01	5.733333e+01	4.832592e-06	7.806894e-09	7.806894e-09
5.733333e+01	6.000000e+01	3.788684e-06	8.683905e-08	8.683905e-08
6.000000e+01	6.266667e+01	2.843576e-06	4.015769e-09	4.015769e-09
6.266667e+01	6.533333e+01	2.228959e-06	1.166255e-08	1.166255e-08
6.533333e+01	6.800000e+01	1.750455e-06	5.504196e-09	5.504196e-09
6.800000e+01	7.066667e+01	1.407062e-06	3.211644e-09	3.211644e-09
7.066667e+01	7.333333e+01	1.147009e-06	2.050765e-09	2.050765e-09
7.333333e+01	7.600000e+01	9.473834e-07	1.950352e-09	1.950352e-09
7.600000e+01	7.866667e+01	7.936903e-07	1.430415e-09	1.430415e-09
7.866667e+01	8.133333e+01	6.779436e-07	3.629159e-09	3.629159e-09
8.133333e+01	8.400000e+01	5.764939e-07	1.119205e-09	1.119205e-09
8.400000e+01	8.666667e+01	5.056621e-07	1.984167e-09	1.984167e-09
8.666667e+01	8.933333e+01	4.447916e-07	1.606573e-09	1.606573e-09
8.933333e+01	9.200000e+01	4.016489e-07	6.170155e-09	6.170155e-09
9.200000e+01	9.466667e+01	3.544200e-07	7.814355e-10	7.814355e-10
9.466667e+01	9.733333e+01	3.247153e-07	1.639586e-09	1.639586e-09
9.733333e+01	1.000000e+02	2.975557e-07	7.603196e-10	7.603196e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/bare/m_ee.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.05
LegendYPos=0.95
LegendTitle=\textbf{Bare electrons}
YMax=1e-3
YMin=1e-8
XMax=120
XLabel=$m_{e^+ e^-}$ [GeV]
YLabel=d$\sigma/$d$m_{e^+ e^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.501
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee
RatioPlot2YLabel=Ratio to YFS
RatioPlot2YMin=0.701
RatioPlot2YMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.915710e-06	1.351817e-09	1.351817e-09
1.200000e+01	1.400000e+01	1.938332e-06	1.359775e-09	1.359775e-09
1.400000e+01	1.600000e+01	2.070391e-06	1.405333e-09	1.405333e-09
1.600000e+01	1.800000e+01	2.361298e-06	1.500819e-09	1.500819e-09
1.800000e+01	2.000000e+01	2.653232e-06	1.590891e-09	1.590891e-09
2.000000e+01	2.200000e+01	3.203988e-06	1.748230e-09	1.748230e-09
2.200000e+01	2.400000e+01	3.947522e-06	1.940507e-09	1.940507e-09
2.400000e+01	2.600000e+01	4.887496e-06	2.159216e-09	2.159216e-09
2.600000e+01	2.800000e+01	6.085440e-06	2.409345e-09	2.409345e-09
2.800000e+01	3.000000e+01	7.515010e-06	2.677427e-09	2.677427e-09
3.000000e+01	3.200000e+01	8.719590e-06	2.884038e-09	2.884038e-09
3.200000e+01	3.400000e+01	7.393135e-06	2.655629e-09	2.655629e-09
3.400000e+01	3.600000e+01	4.056580e-06	1.967130e-09	1.967130e-09
3.600000e+01	3.800000e+01	2.834501e-06	1.644339e-09	1.644339e-09
3.800000e+01	4.000000e+01	2.507952e-06	1.546723e-09	1.546723e-09
4.000000e+01	4.200000e+01	2.408583e-06	1.515772e-09	1.515772e-09
4.200000e+01	4.400000e+01	2.424245e-06	1.520692e-09	1.520692e-09
4.400000e+01	4.600000e+01	2.488822e-06	1.540813e-09	1.540813e-09
4.600000e+01	4.800000e+01	2.573283e-06	1.566739e-09	1.566739e-09
4.800000e+01	5.000000e+01	2.692029e-06	1.602481e-09	1.602481e-09
5.000000e+01	5.200000e+01	2.828606e-06	1.642628e-09	1.642628e-09
5.200000e+01	5.400000e+01	2.966459e-06	1.682179e-09	1.682179e-09
5.400000e+01	5.600000e+01	3.114849e-06	1.723739e-09	1.723739e-09
5.600000e+01	5.800000e+01	3.242734e-06	1.758768e-09	1.758768e-09
5.800000e+01	6.000000e+01	3.353422e-06	1.788534e-09	1.788534e-09
6.000000e+01	6.200000e+01	3.430480e-06	1.808966e-09	1.808966e-09
6.200000e+01	6.400000e+01	3.490268e-06	1.824662e-09	1.824662e-09
6.400000e+01	6.600000e+01	3.489954e-06	1.824580e-09	1.824580e-09
6.600000e+01	6.800000e+01	3.585327e-06	1.849342e-09	1.849342e-09
6.800000e+01	7.000000e+01	3.834892e-06	1.912624e-09	1.912624e-09
7.000000e+01	7.200000e+01	4.180259e-06	1.996892e-09	1.996892e-09
7.200000e+01	7.400000e+01	4.581389e-06	2.090507e-09	2.090507e-09
7.400000e+01	7.600000e+01	4.997849e-06	2.183457e-09	2.183457e-09
7.600000e+01	7.800000e+01	5.418285e-06	2.273442e-09	2.273442e-09
7.800000e+01	8.000000e+01	5.796535e-06	2.351458e-09	2.351458e-09
8.000000e+01	8.200000e+01	6.105555e-06	2.413324e-09	2.413324e-09
8.200000e+01	8.400000e+01	6.415505e-06	2.473822e-09	2.473822e-09
8.400000e+01	8.600000e+01	6.764570e-06	2.540231e-09	2.540231e-09
8.600000e+01	8.800000e+01	7.335060e-06	2.645177e-09	2.645177e-09
8.800000e+01	9.000000e+01	9.190470e-06	2.960888e-09	2.960888e-09
9.000000e+01	9.200000e+01	1.266262e-05	3.475479e-09	3.475479e-09
9.200000e+01	9.400000e+01	6.359205e-06	2.462943e-09	2.462943e-09
9.400000e+01	9.600000e+01	3.477292e-06	1.821267e-09	1.821267e-09
9.600000e+01	9.800000e+01	2.137278e-06	1.427853e-09	1.427853e-09
9.800000e+01	1.000000e+02	1.206424e-06	1.072761e-09	1.072761e-09
1.000000e+02	1.020000e+02	5.803340e-07	7.440328e-10	7.440328e-10
1.020000e+02	1.040000e+02	2.484775e-07	4.868515e-10	4.868515e-10
1.040000e+02	1.060000e+02	1.551014e-07	3.846457e-10	3.846457e-10
1.060000e+02	1.080000e+02	1.433893e-07	3.698379e-10	3.698379e-10
1.080000e+02	1.100000e+02	1.394993e-07	3.647868e-10	3.647868e-10
1.100000e+02	1.120000e+02	1.363581e-07	3.606563e-10	3.606563e-10
1.120000e+02	1.140000e+02	1.353203e-07	3.592812e-10	3.592812e-10
1.140000e+02	1.160000e+02	1.372109e-07	3.617823e-10	3.617823e-10
1.160000e+02	1.180000e+02	1.335861e-07	3.569715e-10	3.569715e-10
1.180000e+02	1.200000e+02	1.323813e-07	3.553582e-10	3.553582e-10
1.200000e+02	1.220000e+02	1.327056e-07	3.557932e-10	3.557932e-10
1.220000e+02	1.240000e+02	1.320274e-07	3.548828e-10	3.548828e-10
1.240000e+02	1.260000e+02	1.323546e-07	3.553223e-10	3.553223e-10
1.260000e+02	1.280000e+02	1.319244e-07	3.547443e-10	3.547443e-10
1.280000e+02	1.300000e+02	1.315752e-07	3.542746e-10	3.542746e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.004158e-03	7.109960e-07	7.109960e-07
1.200000e+01	1.400000e+01	1.016046e-03	7.152042e-07	7.152042e-07
1.400000e+01	1.600000e+01	1.085228e-03	7.391323e-07	7.391323e-07
1.600000e+01	1.800000e+01	1.237760e-03	7.893931e-07	7.893931e-07
1.800000e+01	2.000000e+01	1.390702e-03	8.366966e-07	8.366966e-07
2.000000e+01	2.200000e+01	1.679576e-03	9.196078e-07	9.196078e-07
2.200000e+01	2.400000e+01	2.069054e-03	1.020527e-06	1.020527e-06
2.400000e+01	2.600000e+01	2.561778e-03	1.135573e-06	1.135573e-06
2.600000e+01	2.800000e+01	3.189597e-03	1.267079e-06	1.267079e-06
2.800000e+01	3.000000e+01	3.938954e-03	1.408098e-06	1.408098e-06
3.000000e+01	3.200000e+01	4.570650e-03	1.516918e-06	1.516918e-06
3.200000e+01	3.400000e+01	3.875197e-03	1.396704e-06	1.396704e-06
3.400000e+01	3.600000e+01	2.126243e-03	1.034544e-06	1.034544e-06
3.600000e+01	3.800000e+01	1.485800e-03	8.648796e-07	8.648796e-07
3.800000e+01	4.000000e+01	1.314604e-03	8.135063e-07	8.135063e-07
4.000000e+01	4.200000e+01	1.262432e-03	7.971551e-07	7.971551e-07
4.200000e+01	4.400000e+01	1.270687e-03	7.997834e-07	7.997834e-07
4.400000e+01	4.600000e+01	1.304593e-03	8.104206e-07	8.104206e-07
4.600000e+01	4.800000e+01	1.348747e-03	8.239416e-07	8.239416e-07
4.800000e+01	5.000000e+01	1.411035e-03	8.427857e-07	8.427857e-07
5.000000e+01	5.200000e+01	1.482675e-03	8.639424e-07	8.639424e-07
5.200000e+01	5.400000e+01	1.554869e-03	8.846936e-07	8.846936e-07
5.400000e+01	5.600000e+01	1.632601e-03	9.065081e-07	9.065081e-07
5.600000e+01	5.800000e+01	1.699646e-03	9.249432e-07	9.249432e-07
5.800000e+01	6.000000e+01	1.757827e-03	9.407247e-07	9.407247e-07
6.000000e+01	6.200000e+01	1.798032e-03	9.513291e-07	9.513291e-07
6.200000e+01	6.400000e+01	1.829551e-03	9.597248e-07	9.597248e-07
6.400000e+01	6.600000e+01	1.829427e-03	9.597136e-07	9.597136e-07
6.600000e+01	6.800000e+01	1.879263e-03	9.726181e-07	9.726181e-07
6.800000e+01	7.000000e+01	2.010089e-03	1.005918e-06	1.005918e-06
7.000000e+01	7.200000e+01	2.191102e-03	1.050217e-06	1.050217e-06
7.200000e+01	7.400000e+01	2.401221e-03	1.099367e-06	1.099367e-06
7.400000e+01	7.600000e+01	2.619743e-03	1.148406e-06	1.148406e-06
7.600000e+01	7.800000e+01	2.840050e-03	1.195687e-06	1.195687e-06
7.800000e+01	8.000000e+01	3.038520e-03	1.236844e-06	1.236844e-06
8.000000e+01	8.200000e+01	3.200361e-03	1.269300e-06	1.269300e-06
8.200000e+01	8.400000e+01	3.362650e-03	1.301014e-06	1.301014e-06
8.400000e+01	8.600000e+01	3.545776e-03	1.336029e-06	1.336029e-06
8.600000e+01	8.800000e+01	3.845052e-03	1.391355e-06	1.391355e-06
8.800000e+01	9.000000e+01	4.817440e-03	1.557318e-06	1.557318e-06
9.000000e+01	9.200000e+01	6.637445e-03	1.827967e-06	1.827967e-06
9.200000e+01	9.400000e+01	3.332935e-03	1.295172e-06	1.295172e-06
9.400000e+01	9.600000e+01	1.822583e-03	9.578105e-07	9.578105e-07
9.600000e+01	9.800000e+01	1.120224e-03	7.509033e-07	7.509033e-07
9.800000e+01	1.000000e+02	6.323595e-04	5.642041e-07	5.642041e-07
1.000000e+02	1.020000e+02	3.041816e-04	3.913009e-07	3.913009e-07
1.020000e+02	1.040000e+02	1.302640e-04	2.561178e-07	2.561178e-07
1.040000e+02	1.060000e+02	8.130420e-05	2.023250e-07	2.023250e-07
1.060000e+02	1.080000e+02	7.515225e-05	1.944842e-07	1.944842e-07
1.080000e+02	1.100000e+02	7.314450e-05	1.919564e-07	1.919564e-07
1.100000e+02	1.120000e+02	7.144710e-05	1.895842e-07	1.895842e-07
1.120000e+02	1.140000e+02	7.093360e-05	1.889757e-07	1.889757e-07
1.140000e+02	1.160000e+02	7.190000e-05	1.901946e-07	1.901946e-07
1.160000e+02	1.180000e+02	7.000645e-05	1.876839e-07	1.876839e-07
1.180000e+02	1.200000e+02	6.938420e-05	1.868813e-07	1.868813e-07
1.200000e+02	1.220000e+02	6.954360e-05	1.870587e-07	1.870587e-07
1.220000e+02	1.240000e+02	6.920840e-05	1.866647e-07	1.866647e-07
1.240000e+02	1.260000e+02	6.939315e-05	1.869513e-07	1.869513e-07
1.260000e+02	1.280000e+02	6.913490e-05	1.865141e-07	1.865141e-07
1.280000e+02	1.300000e+02	6.896605e-05	1.863210e-07	1.863210e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	4.802008e-09	2.317937e-09	2.317937e-09
1.200000e+01	1.400000e+01	1.509135e-07	1.362032e-07	1.362032e-07
1.400000e+01	1.600000e+01	2.340145e-08	1.304381e-08	1.304381e-08
1.600000e+01	1.800000e+01	7.781050e-10	5.554462e-11	5.554462e-11
1.800000e+01	2.000000e+01	3.319928e-08	3.210186e-08	3.210186e-08
2.000000e+01	2.200000e+01	1.045735e-09	3.807582e-11	3.807582e-11
2.200000e+01	2.400000e+01	1.472788e-09	1.018693e-10	1.018693e-10
2.400000e+01	2.600000e+01	1.978809e-09	1.493611e-10	1.493611e-10
2.600000e+01	2.800000e+01	4.152830e-09	1.224709e-09	1.224709e-09
2.800000e+01	3.000000e+01	5.916010e-09	2.641681e-09	2.641681e-09
3.000000e+01	3.200000e+01	5.161090e-09	8.819786e-10	8.819786e-10
3.200000e+01	3.400000e+01	3.704500e-09	1.177625e-10	1.177625e-10
3.400000e+01	3.600000e+01	1.904766e-09	9.773954e-10	9.773954e-10
3.600000e+01	3.800000e+01	1.376620e-09	1.140324e-09	1.140324e-09
3.800000e+01	4.000000e+01	1.293657e-10	4.344599e-12	4.344599e-12
4.000000e+01	4.200000e+01	2.476914e-10	7.554264e-11	7.554264e-11
4.200000e+01	4.400000e+01	3.241261e-10	1.527253e-10	1.527253e-10
4.400000e+01	4.600000e+01	1.234968e-10	4.424693e-12	4.424693e-12
4.600000e+01	4.800000e+01	1.654742e-10	3.265705e-11	3.265705e-11
4.800000e+01	5.000000e+01	2.980067e-10	1.439384e-10	1.439384e-10
5.000000e+01	5.200000e+01	7.573965e-08	7.384255e-08	7.384255e-08
5.200000e+01	5.400000e+01	3.823483e-10	2.125515e-10	2.125515e-10
5.400000e+01	5.600000e+01	4.032482e-10	1.092381e-10	1.092381e-10
5.600000e+01	5.800000e+01	2.220509e-10	1.811899e-11	1.811899e-11
5.800000e+01	6.000000e+01	3.069914e-10	7.687986e-11	7.687986e-11
6.000000e+01	6.200000e+01	2.443387e-10	5.107416e-12	5.107416e-12
6.200000e+01	6.400000e+01	2.631236e-10	4.444198e-12	4.444198e-12
6.400000e+01	6.600000e+01	1.343719e-09	1.018871e-09	1.018871e-09
6.600000e+01	6.800000e+01	7.862960e-10	4.209347e-10	4.209347e-10
6.800000e+01	7.000000e+01	3.818793e-10	1.221801e-11	1.221801e-11
7.000000e+01	7.200000e+01	6.184490e-10	1.304446e-10	1.304446e-10
7.200000e+01	7.400000e+01	4.918920e-10	8.525965e-12	8.525965e-12
7.400000e+01	7.600000e+01	2.455415e-08	1.763301e-08	1.763301e-08
7.600000e+01	7.800000e+01	6.965105e-10	9.764689e-12	9.764689e-12
7.800000e+01	8.000000e+01	1.390327e-09	4.405545e-10	4.405545e-10
8.000000e+01	8.200000e+01	1.240280e-09	2.019013e-10	2.019013e-10
8.200000e+01	8.400000e+01	1.754429e-09	3.470185e-10	3.470185e-10
8.400000e+01	8.600000e+01	5.577160e-09	3.654821e-09	3.654821e-09
8.600000e+01	8.800000e+01	3.235350e-09	1.714504e-11	1.714504e-11
8.800000e+01	9.000000e+01	9.247085e-09	5.943059e-11	5.943059e-11
9.000000e+01	9.200000e+01	3.186442e-08	1.577750e-10	1.577750e-10
9.200000e+01	9.400000e+01	5.180535e-09	5.368729e-11	5.368729e-11
9.400000e+01	9.600000e+01	5.516390e-10	1.018276e-10	1.018276e-10
9.600000e+01	9.800000e+01	3.143492e-10	1.632778e-10	1.632778e-10
9.800000e+01	1.000000e+02	4.887540e-11	1.460391e-11	1.460391e-11
1.000000e+02	1.020000e+02	1.143545e-11	3.721666e-12	3.721666e-12
1.020000e+02	1.040000e+02	2.624825e-12	4.649648e-14	4.649648e-14
1.040000e+02	1.060000e+02	1.158141e-12	2.818687e-14	2.818687e-14
1.060000e+02	1.080000e+02	6.440615e-13	1.801683e-14	1.801683e-14
1.080000e+02	1.100000e+02	4.058902e-13	1.276632e-14	1.276632e-14
1.100000e+02	1.120000e+02	2.545507e-13	8.858933e-15	8.858933e-15
1.120000e+02	1.140000e+02	1.692180e-13	6.423685e-15	6.423685e-15
1.140000e+02	1.160000e+02	1.184786e-13	5.019467e-15	5.019467e-15
1.160000e+02	1.180000e+02	8.857735e-14	3.846528e-15	3.846528e-15
1.180000e+02	1.200000e+02	6.099250e-14	3.002713e-15	3.002713e-15
1.200000e+02	1.220000e+02	4.609020e-14	2.416883e-15	2.416883e-15
1.220000e+02	1.240000e+02	3.358400e-14	1.864853e-15	1.864853e-15
1.240000e+02	1.260000e+02	2.694407e-14	1.495335e-15	1.495335e-15
1.260000e+02	1.280000e+02	2.007455e-14	1.257487e-15	1.257487e-15
1.280000e+02	1.300000e+02	1.770368e-14	1.136052e-15	1.136052e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_ee
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.031552e-06	3.009319e-09	3.009319e-09
1.200000e+01	1.400000e+01	1.226552e-06	1.155117e-08	1.155117e-08
1.400000e+01	1.600000e+01	1.414652e-06	6.146906e-09	6.146906e-09
1.600000e+01	1.800000e+01	1.626632e-06	1.565004e-09	1.565004e-09
1.800000e+01	2.000000e+01	1.901096e-06	3.643611e-09	3.643611e-09
2.000000e+01	2.200000e+01	2.265477e-06	1.546329e-09	1.546329e-09
2.200000e+01	2.400000e+01	2.781642e-06	1.689439e-09	1.689439e-09
2.400000e+01	2.600000e+01	3.435240e-06	2.098526e-09	2.098526e-09
2.600000e+01	2.800000e+01	4.228573e-06	2.891555e-09	2.891555e-09
2.800000e+01	3.000000e+01	5.058715e-06	4.685554e-09	4.685554e-09
3.000000e+01	3.200000e+01	5.423330e-06	2.572730e-09	2.572730e-09
3.200000e+01	3.400000e+01	4.271300e-06	1.998972e-09	1.998972e-09
3.400000e+01	3.600000e+01	2.508631e-06	2.744843e-09	2.744843e-09
3.600000e+01	3.800000e+01	1.840808e-06	1.993398e-09	1.993398e-09
3.800000e+01	4.000000e+01	1.600233e-06	1.320990e-09	1.320990e-09
4.000000e+01	4.200000e+01	1.481532e-06	1.335401e-09	1.335401e-09
4.200000e+01	4.400000e+01	1.418336e-06	1.321361e-09	1.321361e-09
4.400000e+01	4.600000e+01	1.376351e-06	1.201280e-09	1.201280e-09
4.600000e+01	4.800000e+01	1.349533e-06	1.179731e-09	1.179731e-09
4.800000e+01	5.000000e+01	1.329893e-06	1.227863e-09	1.227863e-09
5.000000e+01	5.200000e+01	1.347675e-06	3.044302e-08	3.044302e-08
5.200000e+01	5.400000e+01	1.304006e-06	1.151325e-09	1.151325e-09
5.400000e+01	5.600000e+01	1.303070e-06	1.233265e-09	1.233265e-09
5.600000e+01	5.800000e+01	1.296135e-06	1.044467e-09	1.044467e-09
5.800000e+01	6.000000e+01	1.293894e-06	1.039760e-09	1.039760e-09
6.000000e+01	6.200000e+01	1.293033e-06	1.005369e-09	1.005369e-09
6.200000e+01	6.400000e+01	1.293438e-06	9.928464e-10	9.928464e-10
6.400000e+01	6.600000e+01	1.281405e-06	1.028657e-09	1.028657e-09
6.600000e+01	6.800000e+01	1.293463e-06	1.035774e-09	1.035774e-09
6.800000e+01	7.000000e+01	1.337865e-06	1.065896e-09	1.065896e-09
7.000000e+01	7.200000e+01	1.388896e-06	1.086967e-09	1.086967e-09
7.200000e+01	7.400000e+01	1.461201e-06	1.138209e-09	1.138209e-09
7.400000e+01	7.600000e+01	1.559854e-06	2.027740e-09	2.027740e-09
7.600000e+01	7.800000e+01	1.695504e-06	1.300050e-09	1.300050e-09
7.800000e+01	8.000000e+01	1.894162e-06	1.432300e-09	1.432300e-09
8.000000e+01	8.200000e+01	2.187957e-06	1.579879e-09	1.579879e-09
8.200000e+01	8.400000e+01	2.650860e-06	1.796677e-09	1.796677e-09
8.400000e+01	8.600000e+01	3.467676e-06	2.141394e-09	2.141394e-09
8.600000e+01	8.800000e+01	5.168920e-06	2.755780e-09	2.755780e-09
8.800000e+01	9.000000e+01	1.007684e-05	4.383284e-09	4.383284e-09
9.000000e+01	9.200000e+01	1.818882e-05	6.926720e-09	6.926720e-09
9.200000e+01	9.400000e+01	5.843160e-06	3.265319e-09	3.265319e-09
9.400000e+01	9.600000e+01	1.341408e-06	1.523116e-09	1.523116e-09
9.600000e+01	9.800000e+01	4.917733e-07	1.011552e-09	1.011552e-09
9.800000e+01	1.000000e+02	2.381182e-07	7.941643e-10	7.941643e-10
1.000000e+02	1.020000e+02	1.390514e-07	6.452129e-10	6.452129e-10
1.020000e+02	1.040000e+02	9.219090e-08	5.241949e-10	5.241949e-10
1.040000e+02	1.060000e+02	6.694855e-08	4.432090e-10	4.432090e-10
1.060000e+02	1.080000e+02	5.119940e-08	3.887661e-10	3.887661e-10
1.080000e+02	1.100000e+02	3.969724e-08	3.327912e-10	3.327912e-10
1.100000e+02	1.120000e+02	3.204546e-08	2.947541e-10	2.947541e-10
1.120000e+02	1.140000e+02	2.598930e-08	2.596534e-10	2.596534e-10
1.140000e+02	1.160000e+02	2.148504e-08	2.327844e-10	2.327844e-10
1.160000e+02	1.180000e+02	1.818865e-08	2.101398e-10	2.101398e-10
1.180000e+02	1.200000e+02	1.503401e-08	1.850365e-10	1.850365e-10
1.200000e+02	1.220000e+02	1.356010e-08	1.747119e-10	1.747119e-10
1.220000e+02	1.240000e+02	1.141978e-08	1.568737e-10	1.568737e-10
1.240000e+02	1.260000e+02	9.909275e-09	1.418011e-10	1.418011e-10
1.260000e+02	1.280000e+02	8.683025e-09	1.311871e-10	1.311871e-10
1.280000e+02	1.300000e+02	7.701795e-09	1.210229e-10	1.210229e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.927569e-06	1.355994e-09	1.355994e-09
1.200000e+01	1.400000e+01	1.956768e-06	1.366225e-09	1.366225e-09
1.400000e+01	1.600000e+01	2.088014e-06	1.411300e-09	1.411300e-09
1.600000e+01	1.800000e+01	2.384090e-06	1.508044e-09	1.508044e-09
1.800000e+01	2.000000e+01	2.674176e-06	1.597157e-09	1.597157e-09
2.000000e+01	2.200000e+01	3.223467e-06	1.753534e-09	1.753534e-09
2.200000e+01	2.400000e+01	3.970888e-06	1.946240e-09	1.946240e-09
2.400000e+01	2.600000e+01	4.904672e-06	2.163005e-09	2.163005e-09
2.600000e+01	2.800000e+01	6.100670e-06	2.412356e-09	2.412356e-09
2.800000e+01	3.000000e+01	7.558380e-06	2.685141e-09	2.685141e-09
3.000000e+01	3.200000e+01	8.854535e-06	2.906267e-09	2.906267e-09
3.200000e+01	3.400000e+01	7.630565e-06	2.697932e-09	2.697932e-09
3.400000e+01	3.600000e+01	4.179520e-06	1.996714e-09	1.996714e-09
3.600000e+01	3.800000e+01	2.886376e-06	1.659316e-09	1.659316e-09
3.800000e+01	4.000000e+01	2.540849e-06	1.556833e-09	1.556833e-09
4.000000e+01	4.200000e+01	2.431935e-06	1.523101e-09	1.523101e-09
4.200000e+01	4.400000e+01	2.429446e-06	1.522321e-09	1.522321e-09
4.400000e+01	4.600000e+01	2.482364e-06	1.538811e-09	1.538811e-09
4.600000e+01	4.800000e+01	2.537783e-06	1.555893e-09	1.555893e-09
4.800000e+01	5.000000e+01	2.632273e-06	1.584595e-09	1.584595e-09
5.000000e+01	5.200000e+01	2.741833e-06	1.617235e-09	1.617235e-09
5.200000e+01	5.400000e+01	2.855356e-06	1.650376e-09	1.650376e-09
5.400000e+01	5.600000e+01	2.974800e-06	1.684541e-09	1.684541e-09
5.600000e+01	5.800000e+01	3.089086e-06	1.716594e-09	1.716594e-09
5.800000e+01	6.000000e+01	3.194147e-06	1.745541e-09	1.745541e-09
6.000000e+01	6.200000e+01	3.276658e-06	1.767943e-09	1.767943e-09
6.200000e+01	6.400000e+01	3.355186e-06	1.789003e-09	1.789003e-09
6.400000e+01	6.600000e+01	3.435554e-06	1.810302e-09	1.810302e-09
6.600000e+01	6.800000e+01	3.554182e-06	1.841291e-09	1.841291e-09
6.800000e+01	7.000000e+01	3.773675e-06	1.897295e-09	1.897295e-09
7.000000e+01	7.200000e+01	4.114363e-06	1.981089e-09	1.981089e-09
7.200000e+01	7.400000e+01	4.517830e-06	2.075953e-09	2.075953e-09
7.400000e+01	7.600000e+01	4.941188e-06	2.171042e-09	2.171042e-09
7.600000e+01	7.800000e+01	5.370320e-06	2.263355e-09	2.263355e-09
7.800000e+01	8.000000e+01	5.753215e-06	2.342653e-09	2.342653e-09
8.000000e+01	8.200000e+01	6.070045e-06	2.406294e-09	2.406294e-09
8.200000e+01	8.400000e+01	6.377960e-06	2.466570e-09	2.466570e-09
8.400000e+01	8.600000e+01	6.726735e-06	2.533114e-09	2.533114e-09
8.600000e+01	8.800000e+01	7.282290e-06	2.635643e-09	2.635643e-09
8.800000e+01	9.000000e+01	9.161805e-06	2.956264e-09	2.956264e-09
9.000000e+01	9.200000e+01	1.325402e-05	3.555711e-09	3.555711e-09
9.200000e+01	9.400000e+01	6.726940e-06	2.533153e-09	2.533153e-09
9.400000e+01	9.600000e+01	3.656132e-06	1.867512e-09	1.867512e-09
9.600000e+01	9.800000e+01	2.264251e-06	1.469654e-09	1.469654e-09
9.800000e+01	1.000000e+02	1.289282e-06	1.108987e-09	1.108987e-09
1.000000e+02	1.020000e+02	6.251990e-07	7.722569e-10	7.722569e-10
1.020000e+02	1.040000e+02	2.641812e-07	5.019998e-10	5.019998e-10
1.040000e+02	1.060000e+02	1.611060e-07	3.920202e-10	3.920202e-10
1.060000e+02	1.080000e+02	1.492280e-07	3.772922e-10	3.772922e-10
1.080000e+02	1.100000e+02	1.427977e-07	3.690738e-10	3.690738e-10
1.100000e+02	1.120000e+02	1.399465e-07	3.653706e-10	3.653706e-10
1.120000e+02	1.140000e+02	1.370666e-07	3.615918e-10	3.615918e-10
1.140000e+02	1.160000e+02	1.353811e-07	3.593616e-10	3.593616e-10
1.160000e+02	1.180000e+02	1.345216e-07	3.582191e-10	3.582191e-10
1.180000e+02	1.200000e+02	1.336383e-07	3.570410e-10	3.570410e-10
1.200000e+02	1.220000e+02	1.330182e-07	3.562118e-10	3.562118e-10
1.220000e+02	1.240000e+02	1.328981e-07	3.560508e-10	3.560508e-10
1.240000e+02	1.260000e+02	1.324593e-07	3.554625e-10	3.554625e-10
1.260000e+02	1.280000e+02	1.330106e-07	3.562016e-10	3.562016e-10
1.280000e+02	1.300000e+02	1.323381e-07	3.552999e-10	3.552999e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.010392e-03	7.132091e-07	7.132091e-07
1.200000e+01	1.400000e+01	1.025766e-03	7.186647e-07	7.186647e-07
1.400000e+01	1.600000e+01	1.094516e-03	7.423113e-07	7.423113e-07
1.600000e+01	1.800000e+01	1.249609e-03	7.930958e-07	7.930958e-07
1.800000e+01	2.000000e+01	1.401724e-03	8.400266e-07	8.400266e-07
2.000000e+01	2.200000e+01	1.689537e-03	9.221762e-07	9.221762e-07
2.200000e+01	2.400000e+01	2.081489e-03	1.023681e-06	1.023681e-06
2.400000e+01	2.600000e+01	2.570665e-03	1.137493e-06	1.137493e-06
2.600000e+01	2.800000e+01	3.197879e-03	1.268833e-06	1.268833e-06
2.800000e+01	3.000000e+01	3.961846e-03	1.412241e-06	1.412241e-06
3.000000e+01	3.200000e+01	4.641170e-03	1.528496e-06	1.528496e-06
3.200000e+01	3.400000e+01	3.999707e-03	1.418976e-06	1.418976e-06
3.400000e+01	3.600000e+01	2.190714e-03	1.050126e-06	1.050126e-06
3.600000e+01	3.800000e+01	1.513005e-03	8.727613e-07	8.727613e-07
3.800000e+01	4.000000e+01	1.331867e-03	8.188458e-07	8.188458e-07
4.000000e+01	4.200000e+01	1.274678e-03	8.010125e-07	8.010125e-07
4.200000e+01	4.400000e+01	1.273354e-03	8.005871e-07	8.005871e-07
4.400000e+01	4.600000e+01	1.301205e-03	8.093673e-07	8.093673e-07
4.600000e+01	4.800000e+01	1.330208e-03	8.182998e-07	8.182998e-07
4.800000e+01	5.000000e+01	1.379677e-03	8.333428e-07	8.333428e-07
5.000000e+01	5.200000e+01	1.437348e-03	8.507285e-07	8.507285e-07
5.200000e+01	5.400000e+01	1.496632e-03	8.679683e-07	8.679683e-07
5.400000e+01	5.600000e+01	1.559123e-03	8.858363e-07	8.858363e-07
5.600000e+01	5.800000e+01	1.619178e-03	9.028174e-07	9.028174e-07
5.800000e+01	6.000000e+01	1.674268e-03	9.180592e-07	9.180592e-07
6.000000e+01	6.200000e+01	1.717416e-03	9.297631e-07	9.297631e-07
6.200000e+01	6.400000e+01	1.758566e-03	9.408314e-07	9.408314e-07
6.400000e+01	6.600000e+01	1.800637e-03	9.519892e-07	9.519892e-07
6.600000e+01	6.800000e+01	1.862825e-03	9.682975e-07	9.682975e-07
6.800000e+01	7.000000e+01	1.978065e-03	9.978985e-07	9.978985e-07
7.000000e+01	7.200000e+01	2.156690e-03	1.042007e-06	1.042007e-06
7.200000e+01	7.400000e+01	2.368003e-03	1.091774e-06	1.091774e-06
7.400000e+01	7.600000e+01	2.590046e-03	1.141879e-06	1.141879e-06
7.600000e+01	7.800000e+01	2.814813e-03	1.190323e-06	1.190323e-06
7.800000e+01	8.000000e+01	3.015626e-03	1.232098e-06	1.232098e-06
8.000000e+01	8.200000e+01	3.181815e-03	1.265640e-06	1.265640e-06
8.200000e+01	8.400000e+01	3.343046e-03	1.297237e-06	1.297237e-06
8.400000e+01	8.600000e+01	3.525984e-03	1.332312e-06	1.332312e-06
8.600000e+01	8.800000e+01	3.816970e-03	1.386119e-06	1.386119e-06
8.800000e+01	9.000000e+01	4.802303e-03	1.554833e-06	1.554833e-06
9.000000e+01	9.200000e+01	6.947405e-03	1.870148e-06	1.870148e-06
9.200000e+01	9.400000e+01	3.525792e-03	1.332162e-06	1.332162e-06
9.400000e+01	9.600000e+01	1.916362e-03	9.821692e-07	9.821692e-07
9.600000e+01	9.800000e+01	1.186765e-03	7.728774e-07	7.728774e-07
9.800000e+01	1.000000e+02	6.758395e-04	5.833192e-07	5.833192e-07
1.000000e+02	1.020000e+02	3.276983e-04	4.061453e-07	4.061453e-07
1.020000e+02	1.040000e+02	1.384736e-04	2.640203e-07	2.640203e-07
1.040000e+02	1.060000e+02	8.444260e-05	2.061692e-07	2.061692e-07
1.060000e+02	1.080000e+02	7.818935e-05	1.983199e-07	1.983199e-07
1.080000e+02	1.100000e+02	7.484670e-05	1.940961e-07	1.940961e-07
1.100000e+02	1.120000e+02	7.334945e-05	1.921429e-07	1.921429e-07
1.120000e+02	1.140000e+02	7.186215e-05	1.902410e-07	1.902410e-07
1.140000e+02	1.160000e+02	7.094640e-05	1.889441e-07	1.889441e-07
1.160000e+02	1.180000e+02	7.047065e-05	1.882393e-07	1.882393e-07
1.180000e+02	1.200000e+02	7.003315e-05	1.877309e-07	1.877309e-07
1.200000e+02	1.220000e+02	6.972625e-05	1.873548e-07	1.873548e-07
1.220000e+02	1.240000e+02	6.966715e-05	1.872910e-07	1.872910e-07
1.240000e+02	1.260000e+02	6.942825e-05	1.869424e-07	1.869424e-07
1.260000e+02	1.280000e+02	6.972125e-05	1.873495e-07	1.873495e-07
1.280000e+02	1.300000e+02	6.936270e-05	1.868500e-07	1.868500e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.737383e-08	1.669995e-08	1.669995e-08
1.200000e+01	1.400000e+01	3.706379e-09	1.866661e-09	1.866661e-09
1.400000e+01	1.600000e+01	9.074170e-10	2.495020e-10	2.495020e-10
1.600000e+01	1.800000e+01	1.704431e-09	9.562552e-10	9.562552e-10
1.800000e+01	2.000000e+01	7.987465e-06	7.986618e-06	7.986618e-06
2.000000e+01	2.200000e+01	1.307040e-08	8.634464e-09	8.634464e-09
2.200000e+01	2.400000e+01	2.609643e-09	8.248385e-10	8.248385e-10
2.400000e+01	2.600000e+01	1.805973e-09	2.515412e-11	2.515412e-11
2.600000e+01	2.800000e+01	2.455475e-09	6.579620e-11	6.579620e-11
2.800000e+01	3.000000e+01	3.280095e-09	4.739565e-11	4.739565e-11
3.000000e+01	3.200000e+01	4.657226e-09	3.261757e-10	3.261757e-10
3.200000e+01	3.400000e+01	1.231960e-08	8.567984e-09	8.567984e-09
3.400000e+01	3.600000e+01	9.617705e-10	1.386128e-10	1.386128e-10
3.600000e+01	3.800000e+01	1.898706e-10	5.159673e-12	5.159673e-12
3.800000e+01	4.000000e+01	2.846175e-10	1.412562e-10	1.412562e-10
4.000000e+01	4.200000e+01	1.826606e-10	2.484270e-11	2.484270e-11
4.200000e+01	4.400000e+01	2.570225e-10	9.344437e-11	9.344437e-11
4.400000e+01	4.600000e+01	1.679988e-10	2.311945e-11	2.311945e-11
4.600000e+01	4.800000e+01	5.346580e-10	3.036463e-10	3.036463e-10
4.800000e+01	5.000000e+01	6.661165e-10	4.089592e-10	4.089592e-10
5.000000e+01	5.200000e+01	3.128100e-10	1.608293e-10	1.608293e-10
5.200000e+01	5.400000e+01	2.880418e-10	8.067665e-11	8.067665e-11
5.400000e+01	5.600000e+01	1.704953e-10	6.106732e-12	6.106732e-12
5.600000e+01	5.800000e+01	1.024765e-06	1.024168e-06	1.024168e-06
5.800000e+01	6.000000e+01	5.834950e-10	3.151491e-10	3.151491e-10
6.000000e+01	6.200000e+01	3.283058e-10	1.017093e-10	1.017093e-10
6.200000e+01	6.400000e+01	3.941017e-10	9.423935e-11	9.423935e-11
6.400000e+01	6.600000e+01	3.333504e-10	3.050690e-11	3.050690e-11
6.600000e+01	6.800000e+01	3.120576e-10	9.343784e-12	9.343784e-12
6.800000e+01	7.000000e+01	3.464174e-10	5.487837e-12	5.487837e-12
7.000000e+01	7.200000e+01	7.086925e-09	6.693712e-09	6.693712e-09
7.200000e+01	7.400000e+01	6.376300e-10	1.990258e-10	1.990258e-10
7.400000e+01	7.600000e+01	5.386440e-10	2.567966e-11	2.567966e-11
7.600000e+01	7.800000e+01	1.120889e-09	5.239206e-10	5.239206e-10
7.800000e+01	8.000000e+01	7.240585e-10	8.927108e-12	8.927108e-12
8.000000e+01	8.200000e+01	1.985666e-09	9.191986e-10	9.191986e-10
8.200000e+01	8.400000e+01	1.240654e-09	6.926014e-11	6.926014e-11
8.400000e+01	8.600000e+01	1.702987e-09	5.379382e-11	5.379382e-11
8.600000e+01	8.800000e+01	2.715249e-09	1.175360e-11	1.175360e-11
8.800000e+01	9.000000e+01	8.249720e-09	2.056960e-11	2.056960e-11
9.000000e+01	9.200000e+01	3.388762e-08	1.359952e-10	1.359952e-10
9.200000e+01	9.400000e+01	5.759540e-09	2.725046e-11	2.725046e-11
9.400000e+01	9.600000e+01	5.543560e-10	4.337617e-11	4.337617e-11
9.600000e+01	9.800000e+01	3.310616e-10	1.611492e-10	1.611492e-10
9.800000e+01	1.000000e+02	3.716604e-11	5.919276e-12	5.919276e-12
1.000000e+02	1.020000e+02	1.079637e-11	2.110193e-12	2.110193e-12
1.020000e+02	1.040000e+02	3.042484e-12	2.644223e-13	2.644223e-13
1.040000e+02	1.060000e+02	1.259895e-12	2.941410e-14	2.941410e-14
1.060000e+02	1.080000e+02	6.885045e-13	1.882146e-14	1.882146e-14
1.080000e+02	1.100000e+02	4.163881e-13	1.279048e-14	1.279048e-14
1.100000e+02	1.120000e+02	2.739425e-13	9.369348e-15	9.369348e-15
1.120000e+02	1.140000e+02	1.881496e-13	7.109038e-15	7.109038e-15
1.140000e+02	1.160000e+02	1.276988e-13	5.171267e-15	5.171267e-15
1.160000e+02	1.180000e+02	8.887260e-14	3.949686e-15	3.949686e-15
1.180000e+02	1.200000e+02	5.965900e-14	2.779997e-15	2.779997e-15
1.200000e+02	1.220000e+02	4.424942e-14	2.235490e-15	2.235490e-15
1.220000e+02	1.240000e+02	3.454007e-14	1.866501e-15	1.866501e-15
1.240000e+02	1.260000e+02	2.600002e-14	1.490837e-15	1.490837e-15
1.260000e+02	1.280000e+02	2.299704e-14	1.307016e-15	1.307016e-15
1.280000e+02	1.300000e+02	1.673125e-14	1.101153e-15	1.101153e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_ee
ScaledBy=9.93208760845902588e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.044189e-06	3.329428e-09	3.329428e-09
1.200000e+01	1.400000e+01	1.223047e-06	1.603159e-09	1.603159e-09
1.400000e+01	1.600000e+01	1.419324e-06	1.567912e-09	1.567912e-09
1.600000e+01	1.800000e+01	1.644058e-06	2.050158e-09	2.050158e-09
1.800000e+01	2.000000e+01	2.104488e-06	1.955787e-07	1.955787e-07
2.000000e+01	2.200000e+01	2.281338e-06	3.436351e-09	3.436351e-09
2.200000e+01	2.400000e+01	2.797078e-06	2.276506e-09	2.276506e-09
2.400000e+01	2.600000e+01	3.448742e-06	1.891441e-09	1.891441e-09
2.600000e+01	2.800000e+01	4.243487e-06	2.580060e-09	2.580060e-09
2.800000e+01	3.000000e+01	5.097040e-06	2.130303e-09	2.130303e-09
3.000000e+01	3.200000e+01	5.520875e-06	2.545003e-09	2.545003e-09
3.200000e+01	3.400000e+01	4.400980e-06	5.096386e-09	5.096386e-09
3.400000e+01	3.600000e+01	2.565543e-06	1.685869e-09	1.685869e-09
3.600000e+01	3.800000e+01	1.864967e-06	1.431897e-09	1.431897e-09
3.800000e+01	4.000000e+01	1.611180e-06	1.471968e-09	1.471968e-09
4.000000e+01	4.200000e+01	1.485739e-06	1.327015e-09	1.327015e-09
4.200000e+01	4.400000e+01	1.411115e-06	1.253709e-09	1.253709e-09
4.400000e+01	4.600000e+01	1.366193e-06	1.216881e-09	1.216881e-09
4.600000e+01	4.800000e+01	1.330490e-06	1.219665e-09	1.219665e-09
4.800000e+01	5.000000e+01	1.302959e-06	1.252115e-09	1.252115e-09
5.000000e+01	5.200000e+01	1.279769e-06	1.139198e-09	1.139198e-09
5.200000e+01	5.400000e+01	1.262172e-06	1.082967e-09	1.082967e-09
5.400000e+01	5.600000e+01	1.249544e-06	1.047114e-09	1.047114e-09
5.600000e+01	5.800000e+01	1.262502e-06	2.238562e-08	2.238562e-08
5.800000e+01	6.000000e+01	1.234616e-06	1.068288e-09	1.068288e-09
6.000000e+01	6.200000e+01	1.235444e-06	9.939762e-10	9.939762e-10
6.200000e+01	6.400000e+01	1.241706e-06	1.067866e-09	1.067866e-09
6.400000e+01	6.600000e+01	1.255880e-06	9.772019e-10	9.772019e-10
6.600000e+01	6.800000e+01	1.273176e-06	9.743899e-10	9.743899e-10
6.800000e+01	7.000000e+01	1.307618e-06	1.005163e-09	1.005163e-09
7.000000e+01	7.200000e+01	1.353113e-06	1.550790e-09	1.550790e-09
7.200000e+01	7.400000e+01	1.415601e-06	1.101932e-09	1.101932e-09
7.400000e+01	7.600000e+01	1.503751e-06	1.162927e-09	1.162927e-09
7.600000e+01	7.800000e+01	1.625833e-06	1.273436e-09	1.273436e-09
7.800000e+01	8.000000e+01	1.801884e-06	1.348127e-09	1.348127e-09
8.000000e+01	8.200000e+01	2.067548e-06	1.518680e-09	1.518680e-09
8.200000e+01	8.400000e+01	2.490001e-06	1.692755e-09	1.692755e-09
8.400000e+01	8.600000e+01	3.238918e-06	1.997419e-09	1.997419e-09
8.600000e+01	8.800000e+01	4.870144e-06	2.598338e-09	2.598338e-09
8.800000e+01	9.000000e+01	9.815570e-06	4.245854e-09	4.245854e-09
9.000000e+01	9.200000e+01	1.923432e-05	7.142368e-09	7.142368e-09
9.200000e+01	9.400000e+01	6.376015e-06	3.424504e-09	3.424504e-09
9.400000e+01	9.600000e+01	1.439241e-06	1.568993e-09	1.568993e-09
9.600000e+01	9.800000e+01	5.234700e-07	1.037601e-09	1.037601e-09
9.800000e+01	1.000000e+02	2.502515e-07	8.104707e-10	8.104707e-10
1.000000e+02	1.020000e+02	1.439414e-07	6.549681e-10	6.549681e-10
1.020000e+02	1.040000e+02	9.467575e-08	5.320625e-10	5.320625e-10
1.040000e+02	1.060000e+02	6.921120e-08	4.543778e-10	4.543778e-10
1.060000e+02	1.080000e+02	5.214175e-08	3.905963e-10	3.905963e-10
1.080000e+02	1.100000e+02	4.075216e-08	3.391962e-10	3.391962e-10
1.100000e+02	1.120000e+02	3.226484e-08	2.958617e-10	2.958617e-10
1.120000e+02	1.140000e+02	2.676087e-08	2.634690e-10	2.634690e-10
1.140000e+02	1.160000e+02	2.225614e-08	2.379040e-10	2.379040e-10
1.160000e+02	1.180000e+02	1.859778e-08	2.114917e-10	2.114917e-10
1.180000e+02	1.200000e+02	1.570952e-08	1.919863e-10	1.919863e-10
1.200000e+02	1.220000e+02	1.361691e-08	1.743045e-10	1.743045e-10
1.220000e+02	1.240000e+02	1.168686e-08	1.591183e-10	1.591183e-10
1.240000e+02	1.260000e+02	1.040989e-08	1.493102e-10	1.493102e-10
1.260000e+02	1.280000e+02	9.154295e-09	1.356828e-10	1.356828e-10
1.280000e+02	1.300000e+02	7.938325e-09	1.241583e-10	1.241583e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93209877372296650e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.681761e-06	4.005299e-10	4.005299e-10
1.200000e+01	1.400000e+01	1.707556e-06	4.035899e-10	4.035899e-10
1.400000e+01	1.600000e+01	1.843170e-06	4.193104e-10	4.193104e-10
1.600000e+01	1.800000e+01	2.092438e-06	4.467651e-10	4.467651e-10
1.800000e+01	2.000000e+01	2.382665e-06	4.767431e-10	4.767431e-10
2.000000e+01	2.200000e+01	2.922563e-06	5.280009e-10	5.280009e-10
2.200000e+01	2.400000e+01	3.672294e-06	5.918636e-10	5.918636e-10
2.400000e+01	2.600000e+01	4.602435e-06	6.625926e-10	6.625926e-10
2.600000e+01	2.800000e+01	5.686790e-06	7.365233e-10	7.365233e-10
2.800000e+01	3.000000e+01	6.803035e-06	8.055717e-10	8.055717e-10
3.000000e+01	3.200000e+01	7.421110e-06	8.413705e-10	8.413705e-10
3.200000e+01	3.400000e+01	6.032700e-06	7.585928e-10	7.585928e-10
3.400000e+01	3.600000e+01	3.581777e-06	5.845237e-10	5.845237e-10
3.600000e+01	3.800000e+01	2.748826e-06	5.120666e-10	5.120666e-10
3.800000e+01	4.000000e+01	2.551166e-06	4.933126e-10	4.933126e-10
4.000000e+01	4.200000e+01	2.525254e-06	4.908009e-10	4.908009e-10
4.200000e+01	4.400000e+01	2.579372e-06	4.960322e-10	4.960322e-10
4.400000e+01	4.600000e+01	2.666925e-06	5.043803e-10	5.043803e-10
4.600000e+01	4.800000e+01	2.760312e-06	5.131352e-10	5.131352e-10
4.800000e+01	5.000000e+01	2.872003e-06	5.234140e-10	5.234140e-10
5.000000e+01	5.200000e+01	2.986326e-06	5.337298e-10	5.337298e-10
5.200000e+01	5.400000e+01	3.099521e-06	5.437511e-10	5.437511e-10
5.400000e+01	5.600000e+01	3.205032e-06	5.529286e-10	5.529286e-10
5.600000e+01	5.800000e+01	3.308980e-06	5.618234e-10	5.618234e-10
5.800000e+01	6.000000e+01	3.402560e-06	5.697124e-10	5.697124e-10
6.000000e+01	6.200000e+01	3.482104e-06	5.763332e-10	5.763332e-10
6.200000e+01	6.400000e+01	3.562640e-06	5.829601e-10	5.829601e-10
6.400000e+01	6.600000e+01	3.651999e-06	5.902258e-10	5.902258e-10
6.600000e+01	6.800000e+01	3.777998e-06	6.003212e-10	6.003212e-10
6.800000e+01	7.000000e+01	3.968283e-06	6.152536e-10	6.152536e-10
7.000000e+01	7.200000e+01	4.223488e-06	6.347293e-10	6.347293e-10
7.200000e+01	7.400000e+01	4.504797e-06	6.555267e-10	6.555267e-10
7.400000e+01	7.600000e+01	4.780471e-06	6.752866e-10	6.752866e-10
7.600000e+01	7.800000e+01	5.037785e-06	6.932225e-10	6.932225e-10
7.800000e+01	8.000000e+01	5.252675e-06	7.078529e-10	7.078529e-10
8.000000e+01	8.200000e+01	5.413785e-06	7.186268e-10	7.186268e-10
8.200000e+01	8.400000e+01	5.563010e-06	7.284636e-10	7.284636e-10
8.400000e+01	8.600000e+01	5.731095e-06	7.393867e-10	7.393867e-10
8.600000e+01	8.800000e+01	6.021050e-06	7.578601e-10	7.578601e-10
8.800000e+01	9.000000e+01	6.897665e-06	8.111549e-10	8.111549e-10
9.000000e+01	9.200000e+01	7.791220e-06	8.620958e-10	8.620958e-10
9.200000e+01	9.400000e+01	4.047151e-06	6.213375e-10	6.213375e-10
9.400000e+01	9.600000e+01	2.307598e-06	4.691729e-10	4.691729e-10
9.600000e+01	9.800000e+01	1.420465e-06	3.681020e-10	3.681020e-10
9.800000e+01	1.000000e+02	8.149745e-07	2.788206e-10	2.788206e-10
1.000000e+02	1.020000e+02	4.277957e-07	2.020092e-10	2.020092e-10
1.020000e+02	1.040000e+02	2.340279e-07	1.494124e-10	1.494124e-10
1.040000e+02	1.060000e+02	1.809322e-07	1.313744e-10	1.313744e-10
1.060000e+02	1.080000e+02	1.707332e-07	1.276180e-10	1.276180e-10
1.080000e+02	1.100000e+02	1.651231e-07	1.255038e-10	1.255038e-10
1.100000e+02	1.120000e+02	1.609990e-07	1.239266e-10	1.239266e-10
1.120000e+02	1.140000e+02	1.577916e-07	1.226860e-10	1.226860e-10
1.140000e+02	1.160000e+02	1.550209e-07	1.216040e-10	1.216040e-10
1.160000e+02	1.180000e+02	1.531339e-07	1.208616e-10	1.208616e-10
1.180000e+02	1.200000e+02	1.516166e-07	1.202614e-10	1.202614e-10
1.200000e+02	1.220000e+02	1.502842e-07	1.197318e-10	1.197318e-10
1.220000e+02	1.240000e+02	1.489655e-07	1.192053e-10	1.192053e-10
1.240000e+02	1.260000e+02	1.482844e-07	1.189325e-10	1.189325e-10
1.260000e+02	1.280000e+02	1.471624e-07	1.184817e-10	1.184817e-10
1.280000e+02	1.300000e+02	1.465350e-07	1.182289e-10	1.182289e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ScaledBy=9.93209726045573372e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	8.814960e-04	2.106473e-07	2.106473e-07
1.200000e+01	1.400000e+01	8.950150e-04	2.122561e-07	2.122561e-07
1.400000e+01	1.600000e+01	9.661020e-04	2.205261e-07	2.205261e-07
1.600000e+01	1.800000e+01	1.096784e-03	2.349740e-07	2.349740e-07
1.800000e+01	2.000000e+01	1.248920e-03	2.507431e-07	2.507431e-07
2.000000e+01	2.200000e+01	1.531922e-03	2.777034e-07	2.777034e-07
2.200000e+01	2.400000e+01	1.924850e-03	3.112778e-07	3.112778e-07
2.400000e+01	2.600000e+01	2.412351e-03	3.484682e-07	3.484682e-07
2.600000e+01	2.800000e+01	2.980817e-03	3.873699e-07	3.873699e-07
2.800000e+01	3.000000e+01	3.565891e-03	4.236818e-07	4.236818e-07
3.000000e+01	3.200000e+01	3.889855e-03	4.425084e-07	4.425084e-07
3.200000e+01	3.400000e+01	3.162118e-03	3.989752e-07	3.989752e-07
3.400000e+01	3.600000e+01	1.877449e-03	3.074286e-07	3.074286e-07
3.600000e+01	3.800000e+01	1.440847e-03	2.693212e-07	2.693212e-07
3.800000e+01	4.000000e+01	1.337240e-03	2.594574e-07	2.594574e-07
4.000000e+01	4.200000e+01	1.323608e-03	2.581217e-07	2.581217e-07
4.200000e+01	4.400000e+01	1.352029e-03	2.608886e-07	2.608886e-07
4.400000e+01	4.600000e+01	1.397892e-03	2.652708e-07	2.652708e-07
4.600000e+01	4.800000e+01	1.446853e-03	2.698784e-07	2.698784e-07
4.800000e+01	5.000000e+01	1.505418e-03	2.752906e-07	2.752906e-07
5.000000e+01	5.200000e+01	1.565318e-03	2.807101e-07	2.807101e-07
5.200000e+01	5.400000e+01	1.624625e-03	2.859734e-07	2.859734e-07
5.400000e+01	5.600000e+01	1.679960e-03	2.908082e-07	2.908082e-07
5.600000e+01	5.800000e+01	1.734387e-03	2.954715e-07	2.954715e-07
5.800000e+01	6.000000e+01	1.783527e-03	2.996430e-07	2.996430e-07
6.000000e+01	6.200000e+01	1.825185e-03	3.031150e-07	3.031150e-07
6.200000e+01	6.400000e+01	1.867397e-03	3.066004e-07	3.066004e-07
6.400000e+01	6.600000e+01	1.914242e-03	3.104241e-07	3.104241e-07
6.600000e+01	6.800000e+01	1.980251e-03	3.157244e-07	3.157244e-07
6.800000e+01	7.000000e+01	2.080027e-03	3.235865e-07	3.235865e-07
7.000000e+01	7.200000e+01	2.213768e-03	3.338244e-07	3.338244e-07
7.200000e+01	7.400000e+01	2.361186e-03	3.447544e-07	3.447544e-07
7.400000e+01	7.600000e+01	2.505745e-03	3.551611e-07	3.551611e-07
7.600000e+01	7.800000e+01	2.640599e-03	3.645897e-07	3.645897e-07
7.800000e+01	8.000000e+01	2.753264e-03	3.722906e-07	3.722906e-07
8.000000e+01	8.200000e+01	2.837726e-03	3.779591e-07	3.779591e-07
8.200000e+01	8.400000e+01	2.915897e-03	3.831234e-07	3.831234e-07
8.400000e+01	8.600000e+01	3.003948e-03	3.888585e-07	3.888585e-07
8.600000e+01	8.800000e+01	3.156031e-03	3.985931e-07	3.985931e-07
8.800000e+01	9.000000e+01	3.615459e-03	4.266127e-07	4.266127e-07
9.000000e+01	9.200000e+01	4.083802e-03	4.534002e-07	4.534002e-07
9.200000e+01	9.400000e+01	2.121366e-03	3.267862e-07	3.267862e-07
9.400000e+01	9.600000e+01	1.209537e-03	2.467504e-07	2.467504e-07
9.600000e+01	9.800000e+01	7.445370e-04	1.935919e-07	1.935919e-07
9.800000e+01	1.000000e+02	4.271553e-04	1.466304e-07	1.466304e-07
1.000000e+02	1.020000e+02	2.242265e-04	1.062393e-07	1.062393e-07
1.020000e+02	1.040000e+02	1.226696e-04	7.858274e-08	7.858274e-08
1.040000e+02	1.060000e+02	9.483360e-05	6.909030e-08	6.909030e-08
1.060000e+02	1.080000e+02	8.949885e-05	6.712732e-08	6.712732e-08
1.080000e+02	1.100000e+02	8.655760e-05	6.601434e-08	6.601434e-08
1.100000e+02	1.120000e+02	8.438795e-05	6.517586e-08	6.517586e-08
1.120000e+02	1.140000e+02	8.271135e-05	6.452856e-08	6.452856e-08
1.140000e+02	1.160000e+02	8.125430e-05	6.395430e-08	6.395430e-08
1.160000e+02	1.180000e+02	8.025910e-05	6.355720e-08	6.355720e-08
1.180000e+02	1.200000e+02	7.947195e-05	6.325061e-08	6.325061e-08
1.200000e+02	1.220000e+02	7.877640e-05	6.297547e-08	6.297547e-08
1.220000e+02	1.240000e+02	7.807840e-05	6.269027e-08	6.269027e-08
1.240000e+02	1.260000e+02	7.772520e-05	6.255084e-08	6.255084e-08
1.260000e+02	1.280000e+02	7.713840e-05	6.231579e-08	6.231579e-08
1.280000e+02	1.300000e+02	7.681015e-05	6.218346e-08	6.218346e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ScaledBy=9.93214324085274039e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	4.432822e-07	3.456791e-07	3.456791e-07
1.200000e+01	1.400000e+01	4.753294e-08	2.224208e-08	2.224208e-08
1.400000e+01	1.600000e+01	1.347385e-08	9.876705e-09	9.876705e-09
1.600000e+01	1.800000e+01	6.977365e-09	4.165870e-09	4.165870e-09
1.800000e+01	2.000000e+01	2.850479e-09	8.296763e-10	8.296763e-10
2.000000e+01	2.200000e+01	3.645637e-09	7.877530e-10	7.877530e-10
2.200000e+01	2.400000e+01	2.863193e-09	5.875549e-10	5.875549e-10
2.400000e+01	2.600000e+01	9.299235e-09	6.430836e-09	6.430836e-09
2.600000e+01	2.800000e+01	4.676814e-09	1.662550e-09	1.662550e-09
2.800000e+01	3.000000e+01	3.445759e-09	2.532504e-10	2.532504e-10
3.000000e+01	3.200000e+01	4.730797e-09	6.208995e-10	6.208995e-10
3.200000e+01	3.400000e+01	3.127506e-08	2.819659e-08	2.819659e-08
3.400000e+01	3.600000e+01	1.630189e-08	1.445327e-08	1.445327e-08
3.600000e+01	3.800000e+01	6.604790e-09	4.861800e-09	4.861800e-09
3.800000e+01	4.000000e+01	3.742518e-08	2.867058e-08	2.867058e-08
4.000000e+01	4.200000e+01	4.786154e-07	4.780407e-07	4.780407e-07
4.200000e+01	4.400000e+01	8.614855e-10	2.177043e-10	2.177043e-10
4.400000e+01	4.600000e+01	8.289740e-09	7.830801e-09	7.830801e-09
4.600000e+01	4.800000e+01	3.707864e-09	2.492838e-09	2.492838e-09
4.800000e+01	5.000000e+01	3.609901e-08	3.495426e-08	3.495426e-08
5.000000e+01	5.200000e+01	4.348366e-09	2.701587e-09	2.701587e-09
5.200000e+01	5.400000e+01	1.462828e-08	1.283602e-08	1.283602e-08
5.400000e+01	5.600000e+01	7.839330e-09	6.531231e-09	6.531231e-09
5.600000e+01	5.800000e+01	1.356194e-09	4.475052e-10	4.475052e-10
5.800000e+01	6.000000e+01	1.059135e-07	9.920470e-08	9.920470e-08
6.000000e+01	6.200000e+01	2.526745e-08	2.417578e-08	2.417578e-08
6.200000e+01	6.400000e+01	2.486878e-09	1.509529e-09	1.509529e-09
6.400000e+01	6.600000e+01	5.176815e-09	4.073499e-09	4.073499e-09
6.600000e+01	6.800000e+01	9.141095e-10	2.819421e-11	2.819421e-11
6.800000e+01	7.000000e+01	1.909079e-09	7.570880e-10	7.570880e-10
7.000000e+01	7.200000e+01	1.663470e-09	4.105086e-10	4.105086e-10
7.200000e+01	7.400000e+01	2.760438e-09	9.107206e-10	9.107206e-10
7.400000e+01	7.600000e+01	1.612074e-09	2.103813e-10	2.103813e-10
7.600000e+01	7.800000e+01	1.735840e-09	1.728542e-10	1.728542e-10
7.800000e+01	8.000000e+01	2.601167e-09	9.380969e-10	9.380969e-10
8.000000e+01	8.200000e+01	2.320659e-09	3.096919e-10	3.096919e-10
8.200000e+01	8.400000e+01	5.070405e-09	2.521357e-09	2.521357e-09
8.400000e+01	8.600000e+01	3.194897e-09	2.033464e-10	2.033464e-10
8.600000e+01	8.800000e+01	4.151992e-09	3.959216e-11	3.959216e-11
8.800000e+01	9.000000e+01	7.551065e-09	4.921167e-11	4.921167e-11
9.000000e+01	9.200000e+01	1.520563e-08	4.967924e-10	4.967924e-10
9.200000e+01	9.400000e+01	4.349025e-09	1.418148e-09	1.418148e-09
9.400000e+01	9.600000e+01	1.454246e-09	7.098628e-10	7.098628e-10
9.600000e+01	9.800000e+01	1.535205e-09	1.057663e-09	1.057663e-09
9.800000e+01	1.000000e+02	3.716879e-10	9.464412e-11	9.464412e-11
1.000000e+02	1.020000e+02	2.166375e-10	2.376051e-12	2.376051e-12
1.020000e+02	1.040000e+02	1.828780e-10	1.198828e-12	1.198828e-12
1.040000e+02	1.060000e+02	1.596171e-10	1.122315e-12	1.122315e-12
1.060000e+02	1.080000e+02	1.415952e-10	1.049882e-12	1.049882e-12
1.080000e+02	1.100000e+02	1.266503e-10	9.886631e-13	9.886631e-13
1.100000e+02	1.120000e+02	1.185957e-10	9.666176e-13	9.666176e-13
1.120000e+02	1.140000e+02	1.077016e-10	9.138593e-13	9.138593e-13
1.140000e+02	1.160000e+02	1.007008e-10	8.918634e-13	8.918634e-13
1.160000e+02	1.180000e+02	9.409975e-11	8.658209e-13	8.658209e-13
1.180000e+02	1.200000e+02	8.699060e-11	8.204959e-13	8.204959e-13
1.200000e+02	1.220000e+02	8.336470e-11	8.122075e-13	8.122075e-13
1.220000e+02	1.240000e+02	7.651230e-11	7.677516e-13	7.677516e-13
1.240000e+02	1.260000e+02	7.396230e-11	7.595805e-13	7.595805e-13
1.260000e+02	1.280000e+02	6.997630e-11	7.367998e-13	7.367998e-13
1.280000e+02	1.300000e+02	6.646945e-11	7.197097e-13	7.197097e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee
ErrorBars=1
LineColor=grey
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_ee
ScaledBy=9.93210939653749021e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.037126e-06	6.986417e-08	6.986417e-08
1.200000e+01	1.400000e+01	1.178903e-06	6.364680e-08	6.364680e-08
1.400000e+01	1.600000e+01	1.306467e-06	9.206705e-08	9.206705e-08
1.600000e+01	1.800000e+01	1.792442e-06	1.487474e-07	1.487474e-07
1.800000e+01	2.000000e+01	1.810587e-06	7.097304e-08	7.097304e-08
2.000000e+01	2.200000e+01	2.232821e-06	1.074878e-07	1.074878e-07
2.200000e+01	2.400000e+01	2.769761e-06	8.848422e-08	8.848422e-08
2.400000e+01	2.600000e+01	3.257875e-06	2.219997e-07	2.219997e-07
2.600000e+01	2.800000e+01	3.718801e-06	4.175233e-07	4.175233e-07
2.800000e+01	3.000000e+01	5.057800e-06	1.420839e-07	1.420839e-07
3.000000e+01	3.200000e+01	5.602490e-06	1.438598e-07	1.438598e-07
3.200000e+01	3.400000e+01	4.865741e-06	2.877445e-07	2.877445e-07
3.400000e+01	3.600000e+01	3.147719e-06	6.071456e-07	6.071456e-07
3.600000e+01	3.800000e+01	1.556423e-06	2.189991e-07	2.189991e-07
3.800000e+01	4.000000e+01	6.535570e-07	1.075104e-06	1.075104e-06
4.000000e+01	4.200000e+01	2.321938e-06	8.177443e-07	8.177443e-07
4.200000e+01	4.400000e+01	2.466635e-06	1.499595e-06	1.499595e-06
4.400000e+01	4.600000e+01	1.282566e-06	1.413945e-07	1.413945e-07
4.600000e+01	4.800000e+01	1.510355e-06	1.924721e-07	1.924721e-07
4.800000e+01	5.000000e+01	-1.738634e-06	2.767584e-06	2.767584e-06
5.000000e+01	5.200000e+01	8.611910e-07	3.155491e-07	3.155491e-07
5.200000e+01	5.400000e+01	1.401792e-06	3.529133e-07	3.529133e-07
5.400000e+01	5.600000e+01	1.039803e-06	3.264003e-07	3.264003e-07
5.600000e+01	5.800000e+01	1.201329e-06	1.936520e-07	1.936520e-07
5.800000e+01	6.000000e+01	1.356757e-06	3.173175e-07	3.173175e-07
6.000000e+01	6.200000e+01	-1.304129e-06	2.752219e-06	2.752219e-06
6.200000e+01	6.400000e+01	1.176486e-06	2.600563e-07	2.600563e-07
6.400000e+01	6.600000e+01	1.293748e-06	3.330649e-07	3.330649e-07
6.600000e+01	6.800000e+01	1.889170e-06	1.339499e-06	1.339499e-06
6.800000e+01	7.000000e+01	7.973085e-07	4.713344e-07	4.713344e-07
7.000000e+01	7.200000e+01	1.273901e-06	1.236548e-06	1.236548e-06
7.200000e+01	7.400000e+01	7.785380e-07	6.951351e-07	6.951351e-07
7.400000e+01	7.600000e+01	5.945285e-07	5.692763e-07	5.692763e-07
7.600000e+01	7.800000e+01	1.166350e-06	6.563711e-07	6.563711e-07
7.800000e+01	8.000000e+01	1.587306e-06	2.676246e-07	2.676246e-07
8.000000e+01	8.200000e+01	-3.839509e-07	1.147618e-06	1.147618e-06
8.200000e+01	8.400000e+01	5.223870e-06	2.553693e-06	2.553693e-06
8.400000e+01	8.600000e+01	4.937971e-06	2.072860e-06	2.072860e-06
8.600000e+01	8.800000e+01	4.246355e-06	4.807613e-07	4.807613e-07
8.800000e+01	9.000000e+01	9.796455e-06	6.559480e-07	6.559480e-07
9.000000e+01	9.200000e+01	2.489262e-05	6.357020e-06	6.357020e-06
9.200000e+01	9.400000e+01	6.957735e-06	4.372016e-07	4.372016e-07
9.400000e+01	9.600000e+01	1.838362e-06	3.529287e-07	3.529287e-07
9.600000e+01	9.800000e+01	6.119210e-07	8.722720e-08	8.722720e-08
9.800000e+01	1.000000e+02	-6.593850e-08	4.095659e-07	4.095659e-07
1.000000e+02	1.020000e+02	-7.336440e-07	5.523950e-07	5.523950e-07
1.020000e+02	1.040000e+02	-3.359603e-06	3.409321e-06	3.409321e-06
1.040000e+02	1.060000e+02	9.583235e-07	9.309345e-07	9.309345e-07
1.060000e+02	1.080000e+02	9.383750e-08	1.203412e-07	1.203412e-07
1.080000e+02	1.100000e+02	-1.160939e-08	3.251168e-08	3.251168e-08
1.100000e+02	1.120000e+02	4.196527e-08	4.302859e-08	4.302859e-08
1.120000e+02	1.140000e+02	9.591015e-08	3.455114e-08	3.455114e-08
1.140000e+02	1.160000e+02	-4.436893e-08	9.292508e-08	9.292508e-08
1.160000e+02	1.180000e+02	-9.229715e-08	7.366052e-08	7.366052e-08
1.180000e+02	1.200000e+02	-1.333720e-08	7.383575e-08	7.383575e-08
1.200000e+02	1.220000e+02	2.976133e-08	5.127711e-08	5.127711e-08
1.220000e+02	1.240000e+02	2.069197e-08	2.160098e-08	2.160098e-08
1.240000e+02	1.260000e+02	-2.062556e-07	3.032173e-07	3.032173e-07
1.260000e+02	1.280000e+02	4.047837e-08	2.501551e-08	2.501551e-08
1.280000e+02	1.300000e+02	2.051136e-08	1.322660e-08	1.322660e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93208664891413596e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.039432e-06	1.394785e-09	1.394785e-09
1.200000e+01	1.400000e+01	2.075862e-06	1.407187e-09	1.407187e-09
1.400000e+01	1.600000e+01	2.204131e-06	1.450011e-09	1.450011e-09
1.600000e+01	1.800000e+01	2.526834e-06	1.552533e-09	1.552533e-09
1.800000e+01	2.000000e+01	2.817771e-06	1.639477e-09	1.639477e-09
2.000000e+01	2.200000e+01	3.373411e-06	1.793855e-09	1.793855e-09
2.200000e+01	2.400000e+01	4.110822e-06	1.980235e-09	1.980235e-09
2.400000e+01	2.600000e+01	5.038125e-06	2.192235e-09	2.192235e-09
2.600000e+01	2.800000e+01	6.279465e-06	2.447450e-09	2.447450e-09
2.800000e+01	3.000000e+01	7.920190e-06	2.748656e-09	2.748656e-09
3.000000e+01	3.200000e+01	9.651955e-06	3.034312e-09	3.034312e-09
3.200000e+01	3.400000e+01	8.622240e-06	2.867891e-09	2.867891e-09
3.400000e+01	3.600000e+01	4.575696e-06	2.089206e-09	2.089206e-09
3.600000e+01	3.800000e+01	2.990030e-06	1.688847e-09	1.688847e-09
3.800000e+01	4.000000e+01	2.546176e-06	1.558464e-09	1.558464e-09
4.000000e+01	4.200000e+01	2.378971e-06	1.506424e-09	1.506424e-09
4.200000e+01	4.400000e+01	2.341292e-06	1.494447e-09	1.494447e-09
4.400000e+01	4.600000e+01	2.359853e-06	1.500358e-09	1.500358e-09
4.600000e+01	4.800000e+01	2.391905e-06	1.510513e-09	1.510513e-09
4.800000e+01	5.000000e+01	2.466711e-06	1.533952e-09	1.533952e-09
5.000000e+01	5.200000e+01	2.565229e-06	1.564284e-09	1.564284e-09
5.200000e+01	5.400000e+01	2.677668e-06	1.598200e-09	1.598200e-09
5.400000e+01	5.600000e+01	2.795861e-06	1.633091e-09	1.633091e-09
5.600000e+01	5.800000e+01	2.908544e-06	1.665676e-09	1.665676e-09
5.800000e+01	6.000000e+01	3.016432e-06	1.696287e-09	1.696287e-09
6.000000e+01	6.200000e+01	3.093128e-06	1.717717e-09	1.717717e-09
6.200000e+01	6.400000e+01	3.162736e-06	1.736937e-09	1.736937e-09
6.400000e+01	6.600000e+01	3.220336e-06	1.752682e-09	1.752682e-09
6.600000e+01	6.800000e+01	3.325815e-06	1.781155e-09	1.781155e-09
6.800000e+01	7.000000e+01	3.534931e-06	1.836297e-09	1.836297e-09
7.000000e+01	7.200000e+01	3.908292e-06	1.930839e-09	1.930839e-09
7.200000e+01	7.400000e+01	4.379747e-06	2.043982e-09	2.043982e-09
7.400000e+01	7.600000e+01	4.883526e-06	2.158337e-09	2.158337e-09
7.600000e+01	7.800000e+01	5.413750e-06	2.272488e-09	2.272488e-09
7.800000e+01	8.000000e+01	5.906760e-06	2.373707e-09	2.373707e-09
8.000000e+01	8.200000e+01	6.316025e-06	2.454565e-09	2.454565e-09
8.200000e+01	8.400000e+01	6.719770e-06	2.531802e-09	2.531802e-09
8.400000e+01	8.600000e+01	7.156595e-06	2.612798e-09	2.612798e-09
8.600000e+01	8.800000e+01	7.816390e-06	2.730585e-09	2.730585e-09
8.800000e+01	9.000000e+01	1.018261e-05	3.116608e-09	3.116608e-09
9.000000e+01	9.200000e+01	1.664318e-05	3.984472e-09	3.984472e-09
9.200000e+01	9.400000e+01	8.615485e-06	2.866767e-09	2.866767e-09
9.400000e+01	9.600000e+01	4.683751e-06	2.113730e-09	2.113730e-09
9.600000e+01	9.800000e+01	2.944413e-06	1.675915e-09	1.675915e-09
9.800000e+01	1.000000e+02	1.701160e-06	1.273870e-09	1.273870e-09
1.000000e+02	1.020000e+02	8.226420e-07	8.858455e-10	8.858455e-10
1.020000e+02	1.040000e+02	3.181960e-07	5.509344e-10	5.509344e-10
1.040000e+02	1.060000e+02	1.652946e-07	3.970835e-10	3.970835e-10
1.060000e+02	1.080000e+02	1.488969e-07	3.768734e-10	3.768734e-10
1.080000e+02	1.100000e+02	1.423351e-07	3.684754e-10	3.684754e-10
1.100000e+02	1.120000e+02	1.375712e-07	3.622567e-10	3.622567e-10
1.120000e+02	1.140000e+02	1.340380e-07	3.575745e-10	3.575745e-10
1.140000e+02	1.160000e+02	1.322809e-07	3.552230e-10	3.552230e-10
1.160000e+02	1.180000e+02	1.312068e-07	3.537779e-10	3.537779e-10
1.180000e+02	1.200000e+02	1.304141e-07	3.527076e-10	3.527076e-10
1.200000e+02	1.220000e+02	1.298007e-07	3.518772e-10	3.518772e-10
1.220000e+02	1.240000e+02	1.295489e-07	3.515357e-10	3.515357e-10
1.240000e+02	1.260000e+02	1.294745e-07	3.514347e-10	3.514347e-10
1.260000e+02	1.280000e+02	1.293543e-07	3.512716e-10	3.512716e-10
1.280000e+02	1.300000e+02	1.288764e-07	3.506221e-10	3.506221e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__NTrials]
ScaledBy=9.93208519599659007e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.068923e-03	7.334971e-07	7.334971e-07
1.200000e+01	1.400000e+01	1.088107e-03	7.401122e-07	7.401122e-07
1.400000e+01	1.600000e+01	1.155309e-03	7.626039e-07	7.626039e-07
1.600000e+01	1.800000e+01	1.324500e-03	8.165637e-07	8.165637e-07
1.800000e+01	2.000000e+01	1.476919e-03	8.622229e-07	8.622229e-07
2.000000e+01	2.200000e+01	1.768157e-03	9.434161e-07	9.434161e-07
2.200000e+01	2.400000e+01	2.154721e-03	1.041471e-06	1.041471e-06
2.400000e+01	2.600000e+01	2.640638e-03	1.152876e-06	1.152876e-06
2.600000e+01	2.800000e+01	3.291481e-03	1.287227e-06	1.287227e-06
2.800000e+01	3.000000e+01	4.151495e-03	1.445635e-06	1.445635e-06
3.000000e+01	3.200000e+01	5.059055e-03	1.595792e-06	1.595792e-06
3.200000e+01	3.400000e+01	4.519563e-03	1.508393e-06	1.508393e-06
3.400000e+01	3.600000e+01	2.398352e-03	1.098758e-06	1.098758e-06
3.600000e+01	3.800000e+01	1.567274e-03	8.882459e-07	8.882459e-07
3.800000e+01	4.000000e+01	1.334551e-03	8.196055e-07	8.196055e-07
4.000000e+01	4.200000e+01	1.246924e-03	7.922492e-07	7.922492e-07
4.200000e+01	4.400000e+01	1.227152e-03	7.859198e-07	7.859198e-07
4.400000e+01	4.600000e+01	1.236954e-03	7.891068e-07	7.891068e-07
4.600000e+01	4.800000e+01	1.253757e-03	7.944482e-07	7.944482e-07
4.800000e+01	5.000000e+01	1.292916e-03	8.067309e-07	8.067309e-07
5.000000e+01	5.200000e+01	1.344665e-03	8.227849e-07	8.227849e-07
5.200000e+01	5.400000e+01	1.403508e-03	8.405407e-07	8.405407e-07
5.400000e+01	5.600000e+01	1.465462e-03	8.588878e-07	8.588878e-07
5.600000e+01	5.800000e+01	1.524402e-03	8.759145e-07	8.759145e-07
5.800000e+01	6.000000e+01	1.580995e-03	8.920600e-07	8.920600e-07
6.000000e+01	6.200000e+01	1.621362e-03	9.034654e-07	9.034654e-07
6.200000e+01	6.400000e+01	1.657855e-03	9.135787e-07	9.135787e-07
6.400000e+01	6.600000e+01	1.688120e-03	9.219264e-07	9.219264e-07
6.600000e+01	6.800000e+01	1.743238e-03	9.367541e-07	9.367541e-07
6.800000e+01	7.000000e+01	1.852933e-03	9.658243e-07	9.658243e-07
7.000000e+01	7.200000e+01	2.048487e-03	1.015438e-06	1.015438e-06
7.200000e+01	7.400000e+01	2.295806e-03	1.075083e-06	1.075083e-06
7.400000e+01	7.600000e+01	2.559911e-03	1.135253e-06	1.135253e-06
7.600000e+01	7.800000e+01	2.837690e-03	1.195192e-06	1.195192e-06
7.800000e+01	8.000000e+01	3.095874e-03	1.248292e-06	1.248292e-06
8.000000e+01	8.200000e+01	3.310579e-03	1.290935e-06	1.290935e-06
8.200000e+01	8.400000e+01	3.522102e-03	1.331494e-06	1.331494e-06
8.400000e+01	8.600000e+01	3.751161e-03	1.374146e-06	1.374146e-06
8.600000e+01	8.800000e+01	4.097039e-03	1.436115e-06	1.436115e-06
8.800000e+01	9.000000e+01	5.337155e-03	1.639058e-06	1.639058e-06
9.000000e+01	9.200000e+01	8.724085e-03	2.095725e-06	2.095725e-06
9.200000e+01	9.400000e+01	4.515962e-03	1.507771e-06	1.507771e-06
9.400000e+01	9.600000e+01	2.455057e-03	1.111705e-06	1.111705e-06
9.600000e+01	9.800000e+01	1.543382e-03	8.814590e-07	8.814590e-07
9.800000e+01	1.000000e+02	8.915505e-04	6.698309e-07	6.698309e-07
1.000000e+02	1.020000e+02	4.311905e-04	4.658884e-07	4.658884e-07
1.020000e+02	1.040000e+02	1.667861e-04	2.897570e-07	2.897570e-07
1.040000e+02	1.060000e+02	8.663560e-05	2.088196e-07	2.088196e-07
1.060000e+02	1.080000e+02	7.803985e-05	1.981887e-07	1.981887e-07
1.080000e+02	1.100000e+02	7.459395e-05	1.937469e-07	1.937469e-07
1.100000e+02	1.120000e+02	7.208460e-05	1.904236e-07	1.904236e-07
1.120000e+02	1.140000e+02	7.027795e-05	1.881501e-07	1.881501e-07
1.140000e+02	1.160000e+02	6.934135e-05	1.868453e-07	1.868453e-07
1.160000e+02	1.180000e+02	6.879855e-05	1.861690e-07	1.861690e-07
1.180000e+02	1.200000e+02	6.837245e-05	1.855679e-07	1.855679e-07
1.200000e+02	1.220000e+02	6.804670e-05	1.851048e-07	1.851048e-07
1.220000e+02	1.240000e+02	6.790515e-05	1.848842e-07	1.848842e-07
1.240000e+02	1.260000e+02	6.785700e-05	1.847955e-07	1.847955e-07
1.260000e+02	1.280000e+02	6.779095e-05	1.847001e-07	1.847001e-07
1.280000e+02	1.300000e+02	6.755210e-05	1.844014e-07	1.844014e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee[EXTRA__MEWeight]
ScaledBy=9.93216108442356506e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.112826e-07	6.370779e-08	6.370779e-08
1.200000e+01	1.400000e+01	7.061790e-09	3.029066e-09	3.029066e-09
1.400000e+01	1.600000e+01	1.332755e-09	3.541698e-10	3.541698e-10
1.600000e+01	1.800000e+01	1.673458e-08	1.595194e-08	1.595194e-08
1.800000e+01	2.000000e+01	9.299825e-10	6.752618e-11	6.752618e-11
2.000000e+01	2.200000e+01	3.211881e-09	2.065185e-09	2.065185e-09
2.200000e+01	2.400000e+01	1.362285e-07	1.347713e-07	1.347713e-07
2.400000e+01	2.600000e+01	2.739995e-09	6.835260e-10	6.835260e-10
2.600000e+01	2.800000e+01	2.894758e-09	4.703923e-10	4.703923e-10
2.800000e+01	3.000000e+01	3.438196e-09	6.925152e-11	6.925152e-11
3.000000e+01	3.200000e+01	4.850245e-09	7.464298e-11	7.464298e-11
3.200000e+01	3.400000e+01	5.888930e-09	9.024270e-10	9.024270e-10
3.400000e+01	3.600000e+01	9.382250e-10	1.363522e-11	1.363522e-11
3.600000e+01	3.800000e+01	1.719881e-10	1.482369e-11	1.482369e-11
3.800000e+01	4.000000e+01	1.804272e-09	1.626211e-09	1.626211e-09
4.000000e+01	4.200000e+01	3.210834e-09	3.011593e-09	3.011593e-09
4.200000e+01	4.400000e+01	2.201096e-10	1.404714e-10	1.404714e-10
4.400000e+01	4.600000e+01	2.243523e-10	1.864875e-10	1.864875e-10
4.600000e+01	4.800000e+01	9.963295e-11	4.081441e-11	4.081441e-11
4.800000e+01	5.000000e+01	3.767134e-10	2.912902e-10	2.912902e-10
5.000000e+01	5.200000e+01	9.726775e-11	3.852337e-11	3.852337e-11
5.200000e+01	5.400000e+01	7.617655e-10	6.658179e-10	6.658179e-10
5.400000e+01	5.600000e+01	2.168781e-10	1.325450e-10	1.325450e-10
5.600000e+01	5.800000e+01	7.225990e-10	4.408515e-10	4.408515e-10
5.800000e+01	6.000000e+01	5.308645e-11	1.434829e-11	1.434829e-11
6.000000e+01	6.200000e+01	2.448633e-10	1.481686e-10	1.481686e-10
6.200000e+01	6.400000e+01	2.108249e-10	1.833572e-10	1.833572e-10
6.400000e+01	6.600000e+01	2.396662e-10	1.599594e-10	1.599594e-10
6.600000e+01	6.800000e+01	1.708534e-10	7.844753e-11	7.844753e-11
6.800000e+01	7.000000e+01	1.375847e-10	6.628505e-11	6.628505e-11
7.000000e+01	7.200000e+01	3.848654e-11	2.507246e-12	2.507246e-12
7.200000e+01	7.400000e+01	1.991698e-10	1.016412e-10	1.016412e-10
7.400000e+01	7.600000e+01	3.067760e-09	2.982601e-09	2.982601e-09
7.600000e+01	7.800000e+01	3.603222e-09	3.514134e-09	3.514134e-09
7.800000e+01	8.000000e+01	5.631420e-10	4.666369e-10	4.666369e-10
8.000000e+01	8.200000e+01	2.411357e-08	2.387826e-08	2.387826e-08
8.200000e+01	8.400000e+01	2.824606e-10	6.932875e-11	6.932875e-11
8.400000e+01	8.600000e+01	4.352799e-10	4.098441e-11	4.098441e-11
8.600000e+01	8.800000e+01	1.224523e-09	2.273523e-10	2.273523e-10
8.800000e+01	9.000000e+01	6.570870e-09	1.640141e-11	1.640141e-11
9.000000e+01	9.200000e+01	4.382383e-08	3.618728e-10	3.618728e-10
9.200000e+01	9.400000e+01	7.935840e-09	2.018491e-11	2.018491e-11
9.400000e+01	9.600000e+01	3.419664e-09	2.143831e-09	2.143831e-09
9.600000e+01	9.800000e+01	3.624140e-10	1.853229e-10	1.853229e-10
9.800000e+01	1.000000e+02	1.179956e-10	6.159450e-11	6.159450e-11
1.000000e+02	1.020000e+02	1.221572e-11	1.355751e-12	1.355751e-12
1.020000e+02	1.040000e+02	3.688855e-12	7.273783e-14	7.273783e-14
1.040000e+02	1.060000e+02	1.638104e-12	3.475565e-14	3.475565e-14
1.060000e+02	1.080000e+02	8.425305e-13	2.115255e-14	2.115255e-14
1.080000e+02	1.100000e+02	5.247670e-13	1.472922e-14	1.472922e-14
1.100000e+02	1.120000e+02	3.227150e-13	1.005447e-14	1.005447e-14
1.120000e+02	1.140000e+02	2.046011e-13	7.156673e-15	7.156673e-15
1.140000e+02	1.160000e+02	1.501788e-13	5.766598e-15	5.766598e-15
1.160000e+02	1.180000e+02	1.105589e-13	4.698476e-15	4.698476e-15
1.180000e+02	1.200000e+02	8.120895e-14	3.519324e-15	3.519324e-15
1.200000e+02	1.220000e+02	5.534665e-14	2.591269e-15	2.591269e-15
1.220000e+02	1.240000e+02	4.401684e-14	2.255280e-15	2.255280e-15
1.240000e+02	1.260000e+02	3.193191e-14	1.724333e-15	1.724333e-15
1.260000e+02	1.280000e+02	2.665500e-14	1.513299e-15	1.513299e-15
1.280000e+02	1.300000e+02	1.942624e-14	1.183842e-15	1.183842e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_ee
ScaledBy=9.93208501985903345e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.112579e-06	6.844492e-09	6.844492e-09
1.200000e+01	1.400000e+01	1.305016e-06	5.440487e-09	5.440487e-09
1.400000e+01	1.600000e+01	1.505645e-06	1.630202e-09	1.630202e-09
1.600000e+01	1.800000e+01	1.742091e-06	3.025623e-09	3.025623e-09
1.800000e+01	2.000000e+01	2.015609e-06	1.582133e-09	1.582133e-09
2.000000e+01	2.200000e+01	2.389733e-06	4.484902e-09	4.484902e-09
2.200000e+01	2.400000e+01	2.900294e-06	6.802680e-09	6.802680e-09
2.400000e+01	2.600000e+01	3.560352e-06	2.081161e-09	2.081161e-09
2.600000e+01	2.800000e+01	4.416116e-06	2.880571e-09	2.880571e-09
2.800000e+01	3.000000e+01	5.417175e-06	2.204445e-09	2.204445e-09
3.000000e+01	3.200000e+01	6.072675e-06	2.272873e-09	2.272873e-09
3.200000e+01	3.400000e+01	4.962538e-06	3.261252e-09	3.261252e-09
3.400000e+01	3.600000e+01	2.807774e-06	1.676352e-09	1.676352e-09
3.600000e+01	3.800000e+01	1.967977e-06	1.470578e-09	1.470578e-09
3.800000e+01	4.000000e+01	1.670560e-06	4.237727e-09	4.237727e-09
4.000000e+01	4.200000e+01	1.508591e-06	2.077860e-09	2.077860e-09
4.200000e+01	4.400000e+01	1.411532e-06	1.287293e-09	1.287293e-09
4.400000e+01	4.600000e+01	1.344053e-06	1.360071e-09	1.360071e-09
4.600000e+01	4.800000e+01	1.292012e-06	1.219314e-09	1.219314e-09
4.800000e+01	5.000000e+01	1.251826e-06	1.119555e-09	1.119555e-09
5.000000e+01	5.200000e+01	1.215622e-06	1.102942e-09	1.102942e-09
5.200000e+01	5.400000e+01	1.187278e-06	1.112378e-09	1.112378e-09
5.400000e+01	5.600000e+01	1.164516e-06	1.048874e-09	1.048874e-09
5.600000e+01	5.800000e+01	1.139730e-06	1.054823e-09	1.054823e-09
5.800000e+01	6.000000e+01	1.121638e-06	8.744886e-10	8.744886e-10
6.000000e+01	6.200000e+01	1.108436e-06	8.719680e-10	8.719680e-10
6.200000e+01	6.400000e+01	1.097256e-06	8.804719e-10	8.804719e-10
6.400000e+01	6.600000e+01	1.092145e-06	8.915143e-10	8.915143e-10
6.600000e+01	6.800000e+01	1.092209e-06	7.293994e-10	7.293994e-10
6.800000e+01	7.000000e+01	1.097423e-06	7.136314e-10	7.136314e-10
7.000000e+01	7.200000e+01	1.114351e-06	6.968174e-10	6.968174e-10
7.200000e+01	7.400000e+01	1.142812e-06	7.267171e-10	7.267171e-10
7.400000e+01	7.600000e+01	1.190409e-06	7.828399e-10	7.828399e-10
7.600000e+01	7.800000e+01	1.267171e-06	8.282136e-10	8.282136e-10
7.800000e+01	8.000000e+01	1.385526e-06	8.510236e-10	8.510236e-10
8.000000e+01	8.200000e+01	1.585003e-06	3.429507e-09	3.429507e-09
8.200000e+01	8.400000e+01	1.928602e-06	1.115905e-09	1.115905e-09
8.400000e+01	8.600000e+01	2.617586e-06	1.405107e-09	1.405107e-09
8.600000e+01	8.800000e+01	4.299704e-06	2.056969e-09	2.056969e-09
8.800000e+01	9.000000e+01	1.040203e-05	4.133005e-09	4.133005e-09
9.000000e+01	9.200000e+01	2.509687e-05	8.213641e-09	8.213641e-09
9.200000e+01	9.400000e+01	8.686900e-06	4.004378e-09	4.004378e-09
9.400000e+01	9.600000e+01	1.901988e-06	1.774989e-09	1.774989e-09
9.600000e+01	9.800000e+01	6.711050e-07	1.149154e-09	1.149154e-09
9.800000e+01	1.000000e+02	3.141378e-07	9.002830e-10	9.002830e-10
1.000000e+02	1.020000e+02	1.773521e-07	7.283596e-10	7.283596e-10
1.020000e+02	1.040000e+02	1.144483e-07	5.872389e-10	5.872389e-10
1.040000e+02	1.060000e+02	8.177540e-08	4.931086e-10	4.931086e-10
1.060000e+02	1.080000e+02	6.052025e-08	4.219068e-10	4.219068e-10
1.080000e+02	1.100000e+02	4.794515e-08	3.713374e-10	3.713374e-10
1.100000e+02	1.120000e+02	3.787189e-08	3.245262e-10	3.245262e-10
1.120000e+02	1.140000e+02	3.077510e-08	2.861446e-10	2.861446e-10
1.140000e+02	1.160000e+02	2.563280e-08	2.563026e-10	2.563026e-10
1.160000e+02	1.180000e+02	2.133888e-08	2.293689e-10	2.293689e-10
1.180000e+02	1.200000e+02	1.845330e-08	2.096138e-10	2.096138e-10
1.200000e+02	1.220000e+02	1.536330e-08	1.871331e-10	1.871331e-10
1.220000e+02	1.240000e+02	1.332798e-08	1.717168e-10	1.717168e-10
1.240000e+02	1.260000e+02	1.142677e-08	1.544220e-10	1.544220e-10
1.260000e+02	1.280000e+02	1.005821e-08	1.420271e-10	1.420271e-10
1.280000e+02	1.300000e+02	9.313120e-09	1.367751e-10	1.367751e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/bare/m_mumu.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.05
LegendYPos=0.95
LegendTitle=\textbf{Bare muons}
YMax=1e-3
YMin=1e-8
XMax=120
XLabel=$m_{\mu^+ \mu^-}$ [GeV]
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.501
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu
RatioPlot2YLabel=Ratio to YFS
RatioPlot2YMin=0.701
RatioPlot2YMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.701280e-06	1.273916e-09	1.273916e-09
1.200000e+01	1.400000e+01	2.164583e-06	1.436945e-09	1.436945e-09
1.400000e+01	1.600000e+01	2.887476e-06	1.659633e-09	1.659633e-09
1.600000e+01	1.800000e+01	3.704591e-06	1.879850e-09	1.879850e-09
1.800000e+01	2.000000e+01	4.149575e-06	1.989550e-09	1.989550e-09
2.000000e+01	2.200000e+01	5.040345e-06	2.192720e-09	2.192720e-09
2.200000e+01	2.400000e+01	6.894920e-06	2.564588e-09	2.564588e-09
2.400000e+01	2.600000e+01	8.839875e-06	2.903863e-09	2.903863e-09
2.600000e+01	2.800000e+01	1.033474e-05	3.139805e-09	3.139805e-09
2.800000e+01	3.000000e+01	1.141732e-05	3.300162e-09	3.300162e-09
3.000000e+01	3.200000e+01	1.113183e-05	3.258638e-09	3.258638e-09
3.200000e+01	3.400000e+01	7.886350e-06	2.742781e-09	2.742781e-09
3.400000e+01	3.600000e+01	4.348567e-06	2.036695e-09	2.036695e-09
3.600000e+01	3.800000e+01	3.278023e-06	1.768312e-09	1.768312e-09
3.800000e+01	4.000000e+01	2.943344e-06	1.675613e-09	1.675613e-09
4.000000e+01	4.200000e+01	2.834695e-06	1.644395e-09	1.644395e-09
4.200000e+01	4.400000e+01	2.797342e-06	1.633525e-09	1.633525e-09
4.400000e+01	4.600000e+01	2.762827e-06	1.623416e-09	1.623416e-09
4.600000e+01	4.800000e+01	2.793405e-06	1.632375e-09	1.632375e-09
4.800000e+01	5.000000e+01	2.813549e-06	1.638250e-09	1.638250e-09
5.000000e+01	5.200000e+01	2.808409e-06	1.636754e-09	1.636754e-09
5.200000e+01	5.400000e+01	2.824082e-06	1.641314e-09	1.641314e-09
5.400000e+01	5.600000e+01	2.795982e-06	1.633128e-09	1.633128e-09
5.600000e+01	5.800000e+01	2.787490e-06	1.630646e-09	1.630646e-09
5.800000e+01	6.000000e+01	2.652743e-06	1.590745e-09	1.590745e-09
6.000000e+01	6.200000e+01	2.504345e-06	1.545611e-09	1.545611e-09
6.200000e+01	6.400000e+01	2.352522e-06	1.498028e-09	1.498028e-09
6.400000e+01	6.600000e+01	2.174499e-06	1.440233e-09	1.440233e-09
6.600000e+01	6.800000e+01	2.117288e-06	1.421160e-09	1.421160e-09
6.800000e+01	7.000000e+01	2.262675e-06	1.469143e-09	1.469143e-09
7.000000e+01	7.200000e+01	2.318121e-06	1.487034e-09	1.487034e-09
7.200000e+01	7.400000e+01	2.271545e-06	1.472020e-09	1.472020e-09
7.400000e+01	7.600000e+01	2.351247e-06	1.497622e-09	1.497622e-09
7.600000e+01	7.800000e+01	2.518980e-06	1.550120e-09	1.550120e-09
7.800000e+01	8.000000e+01	2.727691e-06	1.613060e-09	1.613060e-09
8.000000e+01	8.200000e+01	2.867998e-06	1.654026e-09	1.654026e-09
8.200000e+01	8.400000e+01	3.477997e-06	1.821451e-09	1.821451e-09
8.400000e+01	8.600000e+01	4.457305e-06	2.062002e-09	2.062002e-09
8.600000e+01	8.800000e+01	6.635225e-06	2.515827e-09	2.515827e-09
8.800000e+01	9.000000e+01	1.381199e-05	3.629787e-09	3.629787e-09
9.000000e+01	9.200000e+01	2.812832e-05	5.179942e-09	5.179942e-09
9.200000e+01	9.400000e+01	8.985050e-06	2.927610e-09	2.927610e-09
9.400000e+01	9.600000e+01	2.025684e-06	1.390077e-09	1.390077e-09
9.600000e+01	9.800000e+01	8.335495e-07	8.916999e-10	8.916999e-10
9.800000e+01	1.000000e+02	5.150345e-07	7.009242e-10	7.009242e-10
1.000000e+02	1.020000e+02	3.873138e-07	6.078332e-10	6.078332e-10
1.020000e+02	1.040000e+02	3.222202e-07	5.544078e-10	5.544078e-10
1.040000e+02	1.060000e+02	2.952523e-07	5.307007e-10	5.307007e-10
1.060000e+02	1.080000e+02	2.854127e-07	5.217828e-10	5.217828e-10
1.080000e+02	1.100000e+02	2.780000e-07	5.149621e-10	5.149621e-10
1.100000e+02	1.120000e+02	2.746403e-07	5.118410e-10	5.118410e-10
1.120000e+02	1.140000e+02	2.748530e-07	5.120393e-10	5.120393e-10
1.140000e+02	1.160000e+02	2.830614e-07	5.196290e-10	5.196290e-10
1.160000e+02	1.180000e+02	2.392961e-07	4.777721e-10	4.777721e-10
1.180000e+02	1.200000e+02	2.301882e-07	4.685916e-10	4.685916e-10
1.200000e+02	1.220000e+02	2.242034e-07	4.624599e-10	4.624599e-10
1.220000e+02	1.240000e+02	2.187585e-07	4.568099e-10	4.568099e-10
1.240000e+02	1.260000e+02	2.148065e-07	4.526647e-10	4.526647e-10
1.260000e+02	1.280000e+02	2.111501e-07	4.487957e-10	4.487957e-10
1.280000e+02	1.300000e+02	2.066544e-07	4.439922e-10	4.439922e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	8.917110e-04	6.699597e-07	6.699597e-07
1.200000e+01	1.400000e+01	1.134576e-03	7.557275e-07	7.557275e-07
1.400000e+01	1.600000e+01	1.513485e-03	8.728528e-07	8.728528e-07
1.600000e+01	1.800000e+01	1.941727e-03	9.886252e-07	9.886252e-07
1.800000e+01	2.000000e+01	2.175110e-03	1.046420e-06	1.046420e-06
2.000000e+01	2.200000e+01	2.641934e-03	1.153221e-06	1.153221e-06
2.200000e+01	2.400000e+01	3.614151e-03	1.348865e-06	1.348865e-06
2.400000e+01	2.600000e+01	4.633525e-03	1.527257e-06	1.527257e-06
2.600000e+01	2.800000e+01	5.417275e-03	1.651437e-06	1.651437e-06
2.800000e+01	3.000000e+01	5.984515e-03	1.735684e-06	1.735684e-06
3.000000e+01	3.200000e+01	5.834935e-03	1.713864e-06	1.713864e-06
3.200000e+01	3.400000e+01	4.133716e-03	1.442530e-06	1.442530e-06
3.400000e+01	3.600000e+01	2.279515e-03	1.071289e-06	1.071289e-06
3.600000e+01	3.800000e+01	1.718172e-03	9.299886e-07	9.299886e-07
3.800000e+01	4.000000e+01	1.542654e-03	8.811549e-07	8.811549e-07
4.000000e+01	4.200000e+01	1.485721e-03	8.647479e-07	8.647479e-07
4.200000e+01	4.400000e+01	1.466235e-03	8.591102e-07	8.591102e-07
4.400000e+01	4.600000e+01	1.448260e-03	8.539016e-07	8.539016e-07
4.600000e+01	4.800000e+01	1.464135e-03	8.584806e-07	8.584806e-07
4.800000e+01	5.000000e+01	1.474824e-03	8.616744e-07	8.616744e-07
5.000000e+01	5.200000e+01	1.472076e-03	8.608454e-07	8.608454e-07
5.200000e+01	5.400000e+01	1.480225e-03	8.631757e-07	8.631757e-07
5.400000e+01	5.600000e+01	1.465500e-03	8.588865e-07	8.588865e-07
5.600000e+01	5.800000e+01	1.461045e-03	8.575758e-07	8.575758e-07
5.800000e+01	6.000000e+01	1.390519e-03	8.366774e-07	8.366774e-07
6.000000e+01	6.200000e+01	1.312658e-03	8.128711e-07	8.128711e-07
6.200000e+01	6.400000e+01	1.233020e-03	7.877934e-07	7.877934e-07
6.400000e+01	6.600000e+01	1.139702e-03	7.573884e-07	7.573884e-07
6.600000e+01	6.800000e+01	1.109776e-03	7.474196e-07	7.474196e-07
6.800000e+01	7.000000e+01	1.186080e-03	7.727538e-07	7.727538e-07
7.000000e+01	7.200000e+01	1.215194e-03	7.822127e-07	7.822127e-07
7.200000e+01	7.400000e+01	1.190597e-03	7.741342e-07	7.741342e-07
7.400000e+01	7.600000e+01	1.232447e-03	7.876668e-07	7.876668e-07
7.600000e+01	7.800000e+01	1.320356e-03	8.152697e-07	8.152697e-07
7.800000e+01	8.000000e+01	1.429761e-03	8.483755e-07	8.483755e-07
8.000000e+01	8.200000e+01	1.503211e-03	8.698438e-07	8.698438e-07
8.200000e+01	8.400000e+01	1.823119e-03	9.580418e-07	9.580418e-07
8.400000e+01	8.600000e+01	2.336231e-03	1.084406e-06	1.084406e-06
8.600000e+01	8.800000e+01	3.478192e-03	1.323329e-06	1.323329e-06
8.800000e+01	9.000000e+01	7.239895e-03	1.909118e-06	1.909118e-06
9.000000e+01	9.200000e+01	1.474338e-02	2.724232e-06	2.724232e-06
9.200000e+01	9.400000e+01	4.709710e-03	1.539790e-06	1.539790e-06
9.400000e+01	9.600000e+01	1.061839e-03	7.311541e-07	7.311541e-07
9.600000e+01	9.800000e+01	4.369033e-04	4.689589e-07	4.689589e-07
9.800000e+01	1.000000e+02	2.699476e-04	3.686196e-07	3.686196e-07
1.000000e+02	1.020000e+02	2.030455e-04	3.197578e-07	3.197578e-07
1.020000e+02	1.040000e+02	1.688761e-04	2.915352e-07	2.915352e-07
1.040000e+02	1.060000e+02	1.547431e-04	2.790665e-07	2.790665e-07
1.060000e+02	1.080000e+02	1.496117e-04	2.744484e-07	2.744484e-07
1.080000e+02	1.100000e+02	1.457159e-04	2.708325e-07	2.708325e-07
1.100000e+02	1.120000e+02	1.439648e-04	2.692186e-07	2.692186e-07
1.120000e+02	1.140000e+02	1.440681e-04	2.693048e-07	2.693048e-07
1.140000e+02	1.160000e+02	1.483806e-04	2.733260e-07	2.733260e-07
1.160000e+02	1.180000e+02	1.254236e-04	2.512567e-07	2.512567e-07
1.180000e+02	1.200000e+02	1.206508e-04	2.464328e-07	2.464328e-07
1.200000e+02	1.220000e+02	1.175182e-04	2.432215e-07	2.432215e-07
1.220000e+02	1.240000e+02	1.146711e-04	2.402728e-07	2.402728e-07
1.240000e+02	1.260000e+02	1.125734e-04	2.380091e-07	2.380091e-07
1.260000e+02	1.280000e+02	1.106740e-04	2.360307e-07	2.360307e-07
1.280000e+02	1.300000e+02	1.083195e-04	2.335090e-07	2.335090e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	6.784430e-07	6.033357e-07	6.033357e-07
1.200000e+01	1.400000e+01	3.699095e-08	1.894726e-08	1.894726e-08
1.400000e+01	1.600000e+01	3.152169e-08	1.935893e-08	1.935893e-08
1.600000e+01	1.800000e+01	9.649445e-06	9.589155e-06	9.589155e-06
1.800000e+01	2.000000e+01	2.733060e-08	1.870223e-08	1.870223e-08
2.000000e+01	2.200000e+01	3.753539e-07	3.547206e-07	3.547206e-07
2.200000e+01	2.400000e+01	3.919902e-07	3.783753e-07	3.783753e-07
2.400000e+01	2.600000e+01	2.015558e-08	6.499810e-09	6.499810e-09
2.600000e+01	2.800000e+01	4.031605e-06	3.900130e-06	3.900130e-06
2.800000e+01	3.000000e+01	4.170066e-08	2.107713e-08	2.107713e-08
3.000000e+01	3.200000e+01	8.181360e-09	2.333310e-09	2.333310e-09
3.200000e+01	3.400000e+01	1.282218e-08	6.996535e-09	6.996535e-09
3.400000e+01	3.600000e+01	9.541425e-08	7.969611e-08	7.969611e-08
3.600000e+01	3.800000e+01	1.160584e-09	4.953403e-10	4.953403e-10
3.800000e+01	4.000000e+01	6.159375e-09	5.423431e-09	5.423431e-09
4.000000e+01	4.200000e+01	2.221857e-09	1.496237e-09	1.496237e-09
4.200000e+01	4.400000e+01	1.350953e-07	1.345610e-07	1.345610e-07
4.400000e+01	4.600000e+01	2.471727e-07	2.453951e-07	2.453951e-07
4.600000e+01	4.800000e+01	1.048341e-09	5.384383e-10	5.384383e-10
4.800000e+01	5.000000e+01	1.475924e-09	9.792872e-10	9.792872e-10
5.000000e+01	5.200000e+01	5.374745e-10	2.462360e-10	2.462360e-10
5.200000e+01	5.400000e+01	4.052025e-10	2.370640e-10	2.370640e-10
5.400000e+01	5.600000e+01	4.982197e-10	1.783881e-10	1.783881e-10
5.600000e+01	5.800000e+01	1.302642e-09	6.325806e-10	6.325806e-10
5.800000e+01	6.000000e+01	1.666597e-10	1.465089e-11	1.465089e-11
6.000000e+01	6.200000e+01	2.069631e-10	3.393397e-11	3.393397e-11
6.200000e+01	6.400000e+01	2.599823e-10	5.008228e-11	5.008228e-11
6.400000e+01	6.600000e+01	3.678969e-10	9.281522e-11	9.281522e-11
6.600000e+01	6.800000e+01	6.392130e-10	4.072460e-10	4.072460e-10
6.800000e+01	7.000000e+01	3.689451e-10	9.399669e-11	9.399669e-11
7.000000e+01	7.200000e+01	2.790581e-10	5.486994e-12	5.486994e-12
7.200000e+01	7.400000e+01	3.118212e-10	4.260705e-12	4.260705e-12
7.400000e+01	7.600000e+01	3.740124e-10	5.398051e-12	5.398051e-12
7.600000e+01	7.800000e+01	4.747199e-10	3.164322e-11	3.164322e-11
7.800000e+01	8.000000e+01	5.393365e-10	7.286927e-12	7.286927e-12
8.000000e+01	8.200000e+01	6.865545e-10	5.749317e-12	5.749317e-12
8.200000e+01	8.400000e+01	1.598162e-09	6.565011e-10	6.565011e-10
8.400000e+01	8.600000e+01	1.384590e-09	1.008349e-11	1.008349e-11
8.600000e+01	8.800000e+01	2.639195e-09	9.994280e-12	9.994280e-12
8.800000e+01	9.000000e+01	1.018458e-08	1.915988e-11	1.915988e-11
9.000000e+01	9.200000e+01	4.598144e-08	5.377458e-11	5.377458e-11
9.200000e+01	9.400000e+01	7.337775e-09	1.625052e-11	1.625052e-11
9.400000e+01	9.600000e+01	3.973062e-10	1.906475e-12	1.906475e-12
9.600000e+01	9.800000e+01	5.882040e-11	2.141915e-12	2.141915e-12
9.800000e+01	1.000000e+02	1.461297e-11	1.792989e-13	1.792989e-13
1.000000e+02	1.020000e+02	5.347375e-12	8.601185e-14	8.601185e-14
1.020000e+02	1.040000e+02	2.192292e-12	4.572034e-14	4.572034e-14
1.040000e+02	1.060000e+02	1.087957e-12	2.748474e-14	2.748474e-14
1.060000e+02	1.080000e+02	6.384635e-13	1.814427e-14	1.814427e-14
1.080000e+02	1.100000e+02	3.792310e-13	1.230510e-14	1.230510e-14
1.100000e+02	1.120000e+02	2.267193e-13	8.180020e-15	8.180020e-15
1.120000e+02	1.140000e+02	1.687810e-13	6.592395e-15	6.592395e-15
1.140000e+02	1.160000e+02	1.143587e-13	4.912541e-15	4.912541e-15
1.160000e+02	1.180000e+02	7.635650e-14	3.609646e-15	3.609646e-15
1.180000e+02	1.200000e+02	5.625475e-14	2.900040e-15	2.900040e-15
1.200000e+02	1.220000e+02	4.129642e-14	2.226372e-15	2.226372e-15
1.220000e+02	1.240000e+02	3.236713e-14	1.964749e-15	1.964749e-15
1.240000e+02	1.260000e+02	2.540351e-14	1.540231e-15	1.540231e-15
1.260000e+02	1.280000e+02	1.874767e-14	1.244644e-15	1.244644e-15
1.280000e+02	1.300000e+02	1.558040e-14	1.052760e-15	1.052760e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4l/m_mumu
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.073567e-06	5.022970e-09	5.022970e-09
1.200000e+01	1.400000e+01	1.254141e-06	2.458094e-09	2.458094e-09
1.400000e+01	1.600000e+01	1.451887e-06	2.202233e-09	2.202233e-09
1.600000e+01	1.800000e+01	1.696570e-06	2.003622e-08	2.003622e-08
1.800000e+01	2.000000e+01	1.942962e-06	1.927012e-09	1.927012e-09
2.000000e+01	2.200000e+01	2.313689e-06	2.978468e-09	2.978468e-09
2.200000e+01	2.400000e+01	2.822159e-06	3.180534e-09	3.180534e-09
2.400000e+01	2.600000e+01	3.476107e-06	2.423794e-09	2.423794e-09
2.600000e+01	2.800000e+01	4.296944e-06	5.072482e-09	5.072482e-09
2.800000e+01	3.000000e+01	5.192810e-06	2.862078e-09	2.862078e-09
3.000000e+01	3.200000e+01	5.688600e-06	3.102323e-09	3.102323e-09
3.200000e+01	3.400000e+01	4.553749e-06	3.036394e-09	3.036394e-09
3.400000e+01	3.600000e+01	2.647860e-06	8.809113e-09	8.809113e-09
3.600000e+01	3.800000e+01	1.892865e-06	1.556714e-09	1.556714e-09
3.800000e+01	4.000000e+01	1.625340e-06	1.600977e-09	1.600977e-09
4.000000e+01	4.200000e+01	1.495038e-06	1.578371e-09	1.578371e-09
4.200000e+01	4.400000e+01	1.421074e-06	7.001148e-09	7.001148e-09
4.400000e+01	4.600000e+01	1.370047e-06	7.757287e-09	7.757287e-09
4.600000e+01	4.800000e+01	1.321800e-06	1.378542e-09	1.378542e-09
4.800000e+01	5.000000e+01	1.291810e-06	1.380417e-09	1.380417e-09
5.000000e+01	5.200000e+01	1.264207e-06	1.244020e-09	1.244020e-09
5.200000e+01	5.400000e+01	1.238889e-06	1.189210e-09	1.189210e-09
5.400000e+01	5.600000e+01	1.214099e-06	1.149128e-09	1.149128e-09
5.600000e+01	5.800000e+01	1.190525e-06	1.188728e-09	1.188728e-09
5.800000e+01	6.000000e+01	1.167284e-06	1.107228e-09	1.107228e-09
6.000000e+01	6.200000e+01	1.144783e-06	1.232001e-09	1.232001e-09
6.200000e+01	6.400000e+01	1.119135e-06	1.093673e-09	1.093673e-09
6.400000e+01	6.600000e+01	1.057378e-06	2.113339e-09	2.113339e-09
6.600000e+01	6.800000e+01	1.136277e-06	1.296088e-09	1.296088e-09
6.800000e+01	7.000000e+01	1.181359e-06	1.112541e-09	1.112541e-09
7.000000e+01	7.200000e+01	1.216170e-06	1.101172e-09	1.101172e-09
7.200000e+01	7.400000e+01	1.267203e-06	1.125498e-09	1.125498e-09
7.400000e+01	7.600000e+01	1.340601e-06	1.161400e-09	1.161400e-09
7.600000e+01	7.800000e+01	1.446495e-06	1.186939e-09	1.186939e-09
7.800000e+01	8.000000e+01	1.601934e-06	1.243873e-09	1.243873e-09
8.000000e+01	8.200000e+01	1.845517e-06	1.362249e-09	1.362249e-09
8.200000e+01	8.400000e+01	2.250300e-06	1.922352e-09	1.922352e-09
8.400000e+01	8.600000e+01	2.987265e-06	1.745689e-09	1.745689e-09
8.600000e+01	8.800000e+01	4.634351e-06	2.209865e-09	2.209865e-09
8.800000e+01	9.000000e+01	9.869325e-06	3.316701e-09	3.316701e-09
9.000000e+01	9.200000e+01	2.015139e-05	4.967286e-09	4.967286e-09
9.200000e+01	9.400000e+01	6.698785e-06	3.161503e-09	3.161503e-09
9.400000e+01	9.600000e+01	1.517090e-06	1.742746e-09	1.742746e-09
9.600000e+01	9.800000e+01	5.537070e-07	1.217354e-09	1.217354e-09
9.800000e+01	1.000000e+02	2.644555e-07	9.201042e-10	9.201042e-10
1.000000e+02	1.020000e+02	1.529226e-07	7.152819e-10	7.152819e-10
1.020000e+02	1.040000e+02	1.003303e-07	6.018478e-10	6.018478e-10
1.040000e+02	1.060000e+02	7.223070e-08	5.121738e-10	5.121738e-10
1.060000e+02	1.080000e+02	5.573955e-08	4.422993e-10	4.422993e-10
1.080000e+02	1.100000e+02	4.249586e-08	3.795398e-10	3.795398e-10
1.100000e+02	1.120000e+02	3.431619e-08	3.336625e-10	3.336625e-10
1.120000e+02	1.140000e+02	2.781669e-08	2.946834e-10	2.946834e-10
1.140000e+02	1.160000e+02	2.308491e-08	2.649708e-10	2.649708e-10
1.160000e+02	1.180000e+02	1.895642e-08	2.377325e-10	2.377325e-10
1.180000e+02	1.200000e+02	1.647563e-08	2.186917e-10	2.186917e-10
1.200000e+02	1.220000e+02	1.401734e-08	1.980381e-10	1.980381e-10
1.220000e+02	1.240000e+02	1.187504e-08	1.802582e-10	1.802582e-10
1.240000e+02	1.260000e+02	1.039771e-08	1.650874e-10	1.650874e-10
1.260000e+02	1.280000e+02	9.299910e-09	1.545595e-10	1.545595e-10
1.280000e+02	1.300000e+02	8.501590e-09	1.472738e-10	1.472738e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.691281e-06	1.270166e-09	1.270166e-09
1.200000e+01	1.400000e+01	2.137757e-06	1.428012e-09	1.428012e-09
1.400000e+01	1.600000e+01	2.870151e-06	1.654646e-09	1.654646e-09
1.600000e+01	1.800000e+01	3.688058e-06	1.875649e-09	1.875649e-09
1.800000e+01	2.000000e+01	4.132787e-06	1.985519e-09	1.985519e-09
2.000000e+01	2.200000e+01	5.003045e-06	2.184590e-09	2.184590e-09
2.200000e+01	2.400000e+01	6.853205e-06	2.556816e-09	2.556816e-09
2.400000e+01	2.600000e+01	8.811695e-06	2.899228e-09	2.899228e-09
2.600000e+01	2.800000e+01	1.031937e-05	3.137466e-09	3.137466e-09
2.800000e+01	3.000000e+01	1.143601e-05	3.302859e-09	3.302859e-09
3.000000e+01	3.200000e+01	1.120043e-05	3.268661e-09	3.268661e-09
3.200000e+01	3.400000e+01	7.961335e-06	2.755786e-09	2.755786e-09
3.400000e+01	3.600000e+01	4.362580e-06	2.039972e-09	2.039972e-09
3.600000e+01	3.800000e+01	3.265823e-06	1.765017e-09	1.765017e-09
3.800000e+01	4.000000e+01	2.921001e-06	1.669239e-09	1.669239e-09
4.000000e+01	4.200000e+01	2.798398e-06	1.633831e-09	1.633831e-09
4.200000e+01	4.400000e+01	2.747185e-06	1.618813e-09	1.618813e-09
4.400000e+01	4.600000e+01	2.691763e-06	1.602401e-09	1.602401e-09
4.600000e+01	4.800000e+01	2.717344e-06	1.609997e-09	1.609997e-09
4.800000e+01	5.000000e+01	2.725600e-06	1.612440e-09	1.612440e-09
5.000000e+01	5.200000e+01	2.709027e-06	1.607531e-09	1.607531e-09
5.200000e+01	5.400000e+01	2.733684e-06	1.614830e-09	1.614830e-09
5.400000e+01	5.600000e+01	2.716723e-06	1.609813e-09	1.609813e-09
5.600000e+01	5.800000e+01	2.744252e-06	1.617949e-09	1.617949e-09
5.800000e+01	6.000000e+01	2.656103e-06	1.591751e-09	1.591751e-09
6.000000e+01	6.200000e+01	2.557596e-06	1.561955e-09	1.561955e-09
6.200000e+01	6.400000e+01	2.442830e-06	1.526508e-09	1.526508e-09
6.400000e+01	6.600000e+01	2.431166e-06	1.522860e-09	1.522860e-09
6.600000e+01	6.800000e+01	2.178124e-06	1.441431e-09	1.441431e-09
6.800000e+01	7.000000e+01	2.277376e-06	1.473907e-09	1.473907e-09
7.000000e+01	7.200000e+01	2.331740e-06	1.491395e-09	1.491395e-09
7.200000e+01	7.400000e+01	2.282709e-06	1.475631e-09	1.475631e-09
7.400000e+01	7.600000e+01	2.364205e-06	1.501742e-09	1.501742e-09
7.600000e+01	7.800000e+01	2.533319e-06	1.554524e-09	1.554524e-09
7.800000e+01	8.000000e+01	2.748860e-06	1.619306e-09	1.619306e-09
8.000000e+01	8.200000e+01	2.889018e-06	1.660075e-09	1.660075e-09
8.200000e+01	8.400000e+01	3.503648e-06	1.828154e-09	1.828154e-09
8.400000e+01	8.600000e+01	4.491142e-06	2.069812e-09	2.069812e-09
8.600000e+01	8.800000e+01	6.689505e-06	2.526094e-09	2.526094e-09
8.800000e+01	9.000000e+01	1.393119e-05	3.645413e-09	3.645413e-09
9.000000e+01	9.200000e+01	2.844287e-05	5.208819e-09	5.208819e-09
9.200000e+01	9.400000e+01	9.118650e-06	2.949293e-09	2.949293e-09
9.400000e+01	9.600000e+01	2.044348e-06	1.396465e-09	1.396465e-09
9.600000e+01	9.800000e+01	8.380115e-07	8.940825e-10	8.940825e-10
9.800000e+01	1.000000e+02	5.138620e-07	7.001255e-10	7.001255e-10
1.000000e+02	1.020000e+02	3.830082e-07	6.044448e-10	6.044448e-10
1.020000e+02	1.040000e+02	3.154774e-07	5.485759e-10	5.485759e-10
1.040000e+02	1.060000e+02	2.859312e-07	5.222559e-10	5.222559e-10
1.060000e+02	1.080000e+02	2.723981e-07	5.097470e-10	5.097470e-10
1.080000e+02	1.100000e+02	2.627341e-07	5.006231e-10	5.006231e-10
1.100000e+02	1.120000e+02	2.543407e-07	4.925616e-10	4.925616e-10
1.120000e+02	1.140000e+02	2.472131e-07	4.856109e-10	4.856109e-10
1.140000e+02	1.160000e+02	2.411444e-07	4.796133e-10	4.796133e-10
1.160000e+02	1.180000e+02	2.347990e-07	4.732611e-10	4.732611e-10
1.180000e+02	1.200000e+02	2.290555e-07	4.674369e-10	4.674369e-10
1.200000e+02	1.220000e+02	2.248164e-07	4.630913e-10	4.630913e-10
1.220000e+02	1.240000e+02	2.189813e-07	4.570421e-10	4.570421e-10
1.240000e+02	1.260000e+02	2.145228e-07	4.523654e-10	4.523654e-10
1.260000e+02	1.280000e+02	2.103628e-07	4.479578e-10	4.479578e-10
1.280000e+02	1.300000e+02	2.060950e-07	4.433905e-10	4.433905e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	8.865435e-04	6.680814e-07	6.680814e-07
1.200000e+01	1.400000e+01	1.120528e-03	7.510469e-07	7.510469e-07
1.400000e+01	1.600000e+01	1.504437e-03	8.702547e-07	8.702547e-07
1.600000e+01	1.800000e+01	1.933028e-03	9.863971e-07	9.863971e-07
1.800000e+01	2.000000e+01	2.166316e-03	1.044313e-06	1.044313e-06
2.000000e+01	2.200000e+01	2.622477e-03	1.149008e-06	1.149008e-06
2.200000e+01	2.400000e+01	3.592247e-03	1.344758e-06	1.344758e-06
2.400000e+01	2.600000e+01	4.618492e-03	1.524690e-06	1.524690e-06
2.600000e+01	2.800000e+01	5.408910e-03	1.650064e-06	1.650064e-06
2.800000e+01	3.000000e+01	5.994080e-03	1.736995e-06	1.736995e-06
3.000000e+01	3.200000e+01	5.870660e-03	1.719040e-06	1.719040e-06
3.200000e+01	3.400000e+01	4.172879e-03	1.449295e-06	1.449295e-06
3.400000e+01	3.600000e+01	2.286718e-03	1.072913e-06	1.072913e-06
3.600000e+01	3.800000e+01	1.711760e-03	9.282419e-07	9.282419e-07
3.800000e+01	4.000000e+01	1.531138e-03	8.779707e-07	8.779707e-07
4.000000e+01	4.200000e+01	1.466846e-03	8.593210e-07	8.593210e-07
4.200000e+01	4.400000e+01	1.440007e-03	8.514284e-07	8.514284e-07
4.400000e+01	4.600000e+01	1.410908e-03	8.427513e-07	8.427513e-07
4.600000e+01	4.800000e+01	1.424409e-03	8.468335e-07	8.468335e-07
4.800000e+01	5.000000e+01	1.428611e-03	8.480078e-07	8.480078e-07
5.000000e+01	5.200000e+01	1.420036e-03	8.455205e-07	8.455205e-07
5.200000e+01	5.400000e+01	1.432822e-03	8.492441e-07	8.492441e-07
5.400000e+01	5.600000e+01	1.423934e-03	8.466001e-07	8.466001e-07
5.600000e+01	5.800000e+01	1.438408e-03	8.509257e-07	8.509257e-07
5.800000e+01	6.000000e+01	1.392203e-03	8.371408e-07	8.371408e-07
6.000000e+01	6.200000e+01	1.340585e-03	8.214860e-07	8.214860e-07
6.200000e+01	6.400000e+01	1.280331e-03	8.027472e-07	8.027472e-07
6.400000e+01	6.600000e+01	1.274354e-03	8.009566e-07	8.009566e-07
6.600000e+01	6.800000e+01	1.141668e-03	7.580854e-07	7.580854e-07
6.800000e+01	7.000000e+01	1.193771e-03	7.752438e-07	7.752438e-07
7.000000e+01	7.200000e+01	1.222266e-03	7.844289e-07	7.844289e-07
7.200000e+01	7.400000e+01	1.196524e-03	7.761073e-07	7.761073e-07
7.400000e+01	7.600000e+01	1.239261e-03	7.898562e-07	7.898562e-07
7.600000e+01	7.800000e+01	1.327856e-03	8.175748e-07	8.175748e-07
7.800000e+01	8.000000e+01	1.440780e-03	8.516036e-07	8.516036e-07
8.000000e+01	8.200000e+01	1.514315e-03	8.730991e-07	8.730991e-07
8.200000e+01	8.400000e+01	1.836579e-03	9.615783e-07	9.615783e-07
8.400000e+01	8.600000e+01	2.354172e-03	1.088653e-06	1.088653e-06
8.600000e+01	8.800000e+01	3.506370e-03	1.328564e-06	1.328564e-06
8.800000e+01	9.000000e+01	7.302185e-03	1.917255e-06	1.917255e-06
9.000000e+01	9.200000e+01	1.490879e-02	2.739554e-06	2.739554e-06
9.200000e+01	9.400000e+01	4.779709e-03	1.551177e-06	1.551177e-06
9.400000e+01	9.600000e+01	1.071691e-03	7.345796e-07	7.345796e-07
9.600000e+01	9.800000e+01	4.392014e-04	4.701427e-07	4.701427e-07
9.800000e+01	1.000000e+02	2.693051e-04	3.681467e-07	3.681467e-07
1.000000e+02	1.020000e+02	2.007096e-04	3.177833e-07	3.177833e-07
1.020000e+02	1.040000e+02	1.653414e-04	2.884695e-07	2.884695e-07
1.040000e+02	1.060000e+02	1.498777e-04	2.746851e-07	2.746851e-07
1.060000e+02	1.080000e+02	1.428344e-04	2.682436e-07	2.682436e-07
1.080000e+02	1.100000e+02	1.377531e-04	2.634008e-07	2.634008e-07
1.100000e+02	1.120000e+02	1.332618e-04	2.589000e-07	2.589000e-07
1.120000e+02	1.140000e+02	1.295720e-04	2.553812e-07	2.553812e-07
1.140000e+02	1.160000e+02	1.263883e-04	2.522139e-07	2.522139e-07
1.160000e+02	1.180000e+02	1.230511e-04	2.488464e-07	2.488464e-07
1.180000e+02	1.200000e+02	1.200462e-04	2.457926e-07	2.457926e-07
1.200000e+02	1.220000e+02	1.178283e-04	2.435185e-07	2.435185e-07
1.220000e+02	1.240000e+02	1.147569e-04	2.402934e-07	2.402934e-07
1.240000e+02	1.260000e+02	1.124467e-04	2.379160e-07	2.379160e-07
1.260000e+02	1.280000e+02	1.102825e-04	2.356538e-07	2.356538e-07
1.280000e+02	1.300000e+02	1.080328e-04	2.332164e-07	2.332164e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	3.653275e-08	1.758739e-08	1.758739e-08
1.200000e+01	1.400000e+01	1.472430e-08	5.888175e-09	5.888175e-09
1.400000e+01	1.600000e+01	1.195351e-06	9.993946e-07	9.993946e-07
1.600000e+01	1.800000e+01	1.592153e-07	1.445326e-07	1.445326e-07
1.800000e+01	2.000000e+01	7.633120e-08	4.718769e-08	4.718769e-08
2.000000e+01	2.200000e+01	2.282262e-08	1.408226e-08	1.408226e-08
2.200000e+01	2.400000e+01	5.948820e-08	3.496280e-08	3.496280e-08
2.400000e+01	2.600000e+01	3.768681e-06	3.761948e-06	3.761948e-06
2.600000e+01	2.800000e+01	7.934990e-09	2.491116e-09	2.491116e-09
2.800000e+01	3.000000e+01	3.632635e-08	2.943881e-08	2.943881e-08
3.000000e+01	3.200000e+01	2.721850e-08	1.737841e-08	1.737841e-08
3.200000e+01	3.400000e+01	5.233385e-09	2.471217e-09	2.471217e-09
3.400000e+01	3.600000e+01	1.850190e-06	1.795479e-06	1.795479e-06
3.600000e+01	3.800000e+01	8.244900e-09	6.286633e-09	6.286633e-09
3.800000e+01	4.000000e+01	2.949616e-10	8.757421e-11	8.757421e-11
4.000000e+01	4.200000e+01	5.926100e-09	3.349034e-09	3.349034e-09
4.200000e+01	4.400000e+01	3.427712e-08	3.283153e-08	3.283153e-08
4.400000e+01	4.600000e+01	3.885690e-10	2.418736e-10	2.418736e-10
4.600000e+01	4.800000e+01	1.579739e-10	2.389407e-11	2.389407e-11
4.800000e+01	5.000000e+01	1.123555e-08	1.107598e-08	1.107598e-08
5.000000e+01	5.200000e+01	2.048055e-10	4.586129e-11	4.586129e-11
5.200000e+01	5.400000e+01	1.792735e-10	3.457672e-11	3.457672e-11
5.400000e+01	5.600000e+01	1.054692e-09	7.426877e-10	7.426877e-10
5.600000e+01	5.800000e+01	4.767316e-10	2.498349e-10	2.498349e-10
5.800000e+01	6.000000e+01	2.084924e-10	3.497477e-11	3.497477e-11
6.000000e+01	6.200000e+01	3.646566e-10	1.423414e-10	1.423414e-10
6.200000e+01	6.400000e+01	4.410255e-10	2.181136e-10	2.181136e-10
6.400000e+01	6.600000e+01	1.983173e-10	9.809555e-12	9.809555e-12
6.600000e+01	6.800000e+01	2.738787e-10	6.960347e-11	6.960347e-11
6.800000e+01	7.000000e+01	2.798291e-10	1.610533e-11	1.610533e-11
7.000000e+01	7.200000e+01	2.816156e-10	5.670192e-12	5.670192e-12
7.200000e+01	7.400000e+01	3.486023e-10	2.791306e-11	2.791306e-11
7.400000e+01	7.600000e+01	3.724243e-10	5.323460e-12	5.323460e-12
7.600000e+01	7.800000e+01	5.209630e-10	7.195535e-11	7.195535e-11
7.800000e+01	8.000000e+01	5.521005e-10	9.349996e-12	9.349996e-12
8.000000e+01	8.200000e+01	6.951820e-10	5.767749e-12	5.767749e-12
8.200000e+01	8.400000e+01	9.430000e-10	6.671162e-12	6.671162e-12
8.400000e+01	8.600000e+01	1.431293e-09	2.268049e-11	2.268049e-11
8.600000e+01	8.800000e+01	2.648976e-09	1.401685e-11	1.401685e-11
8.800000e+01	9.000000e+01	1.024518e-08	2.828115e-11	2.828115e-11
9.000000e+01	9.200000e+01	4.610771e-08	5.367786e-11	5.367786e-11
9.200000e+01	9.400000e+01	7.408550e-09	1.644881e-11	1.644881e-11
9.400000e+01	9.600000e+01	4.032850e-10	1.920989e-12	1.920989e-12
9.600000e+01	9.800000e+01	5.756950e-11	5.879394e-13	5.879394e-13
9.800000e+01	1.000000e+02	1.437693e-11	1.775234e-13	1.775234e-13
1.000000e+02	1.020000e+02	5.438790e-12	8.869166e-14	8.869166e-14
1.020000e+02	1.040000e+02	2.233019e-12	4.628270e-14	4.628270e-14
1.040000e+02	1.060000e+02	1.060341e-12	2.658286e-14	2.658286e-14
1.060000e+02	1.080000e+02	6.172540e-13	1.790584e-14	1.790584e-14
1.080000e+02	1.100000e+02	3.854034e-13	1.265349e-14	1.265349e-14
1.100000e+02	1.120000e+02	2.436073e-13	8.688643e-15	8.688643e-15
1.120000e+02	1.140000e+02	1.653912e-13	6.444888e-15	6.444888e-15
1.140000e+02	1.160000e+02	1.154628e-13	5.028613e-15	5.028613e-15
1.160000e+02	1.180000e+02	7.872380e-14	3.669329e-15	3.669329e-15
1.180000e+02	1.200000e+02	6.349235e-14	3.039680e-15	3.039680e-15
1.200000e+02	1.220000e+02	4.317063e-14	2.335878e-15	2.335878e-15
1.220000e+02	1.240000e+02	3.224453e-14	1.908123e-15	1.908123e-15
1.240000e+02	1.260000e+02	2.509303e-14	1.514433e-15	1.514433e-15
1.260000e+02	1.280000e+02	2.222462e-14	1.428963e-15	1.428963e-15
1.280000e+02	1.300000e+02	1.499453e-14	9.739406e-16	9.739406e-16
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4l/m_mumu
ScaledBy=9.93208760845902588e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.067953e-06	4.026964e-09	4.026964e-09
1.200000e+01	1.400000e+01	1.251447e-06	1.992917e-09	1.992917e-09
1.400000e+01	1.600000e+01	1.460191e-06	4.857219e-09	4.857219e-09
1.600000e+01	1.800000e+01	1.674446e-06	2.052543e-09	2.052543e-09
1.800000e+01	2.000000e+01	1.948094e-06	2.443393e-09	2.443393e-09
2.000000e+01	2.200000e+01	2.307379e-06	2.119521e-09	2.119521e-09
2.200000e+01	2.400000e+01	2.817418e-06	2.493814e-09	2.493814e-09
2.400000e+01	2.600000e+01	3.476811e-06	8.396018e-09	8.396018e-09
2.600000e+01	2.800000e+01	4.288055e-06	2.538972e-09	2.538972e-09
2.800000e+01	3.000000e+01	5.197145e-06	2.848605e-09	2.848605e-09
3.000000e+01	3.200000e+01	5.691765e-06	3.184766e-09	3.184766e-09
3.200000e+01	3.400000e+01	4.556704e-06	3.009994e-09	3.009994e-09
3.400000e+01	3.600000e+01	2.639084e-06	8.618219e-09	8.618219e-09
3.600000e+01	3.800000e+01	1.879810e-06	1.739844e-09	1.739844e-09
3.800000e+01	4.000000e+01	1.605326e-06	1.362965e-09	1.362965e-09
4.000000e+01	4.200000e+01	1.475665e-06	2.670293e-09	2.670293e-09
4.200000e+01	4.400000e+01	1.391624e-06	4.336020e-09	4.336020e-09
4.400000e+01	4.600000e+01	1.329226e-06	1.561011e-09	1.561011e-09
4.600000e+01	4.800000e+01	1.288688e-06	1.245258e-09	1.245258e-09
4.800000e+01	5.000000e+01	1.255850e-06	2.012213e-09	2.012213e-09
5.000000e+01	5.200000e+01	1.224648e-06	1.178697e-09	1.178697e-09
5.200000e+01	5.400000e+01	1.202766e-06	1.137480e-09	1.137480e-09
5.400000e+01	5.600000e+01	1.184282e-06	1.240918e-09	1.240918e-09
5.600000e+01	5.800000e+01	1.169404e-06	1.254275e-09	1.254275e-09
5.800000e+01	6.000000e+01	1.157598e-06	1.154084e-09	1.154084e-09
6.000000e+01	6.200000e+01	1.151895e-06	1.139604e-09	1.139604e-09
6.200000e+01	6.400000e+01	1.152803e-06	1.443549e-09	1.443549e-09
6.400000e+01	6.600000e+01	1.156661e-06	1.094311e-09	1.094311e-09
6.600000e+01	6.800000e+01	1.168097e-06	1.159704e-09	1.159704e-09
6.800000e+01	7.000000e+01	1.191234e-06	1.125247e-09	1.125247e-09
7.000000e+01	7.200000e+01	1.224819e-06	1.111788e-09	1.111788e-09
7.200000e+01	7.400000e+01	1.274359e-06	1.153452e-09	1.153452e-09
7.400000e+01	7.600000e+01	1.346929e-06	1.155770e-09	1.155770e-09
7.600000e+01	7.800000e+01	1.455525e-06	1.190462e-09	1.190462e-09
7.800000e+01	8.000000e+01	1.616570e-06	1.247571e-09	1.247571e-09
8.000000e+01	8.200000e+01	1.860461e-06	1.368389e-09	1.368389e-09
8.200000e+01	8.400000e+01	2.264414e-06	1.494316e-09	1.494316e-09
8.400000e+01	8.600000e+01	3.010311e-06	1.745565e-09	1.745565e-09
8.600000e+01	8.800000e+01	4.675197e-06	2.217738e-09	2.217738e-09
8.800000e+01	9.000000e+01	9.944155e-06	3.322478e-09	3.322478e-09
9.000000e+01	9.200000e+01	2.035989e-05	4.983179e-09	4.983179e-09
9.200000e+01	9.400000e+01	6.789400e-06	3.176277e-09	3.176277e-09
9.400000e+01	9.600000e+01	1.530370e-06	1.747769e-09	1.747769e-09
9.600000e+01	9.800000e+01	5.531120e-07	1.209461e-09	1.209461e-09
9.800000e+01	1.000000e+02	2.641992e-07	9.181238e-10	9.181238e-10
1.000000e+02	1.020000e+02	1.533605e-07	7.160386e-10	7.160386e-10
1.020000e+02	1.040000e+02	1.014755e-07	6.063774e-10	6.063774e-10
1.040000e+02	1.060000e+02	7.294575e-08	5.149716e-10	5.149716e-10
1.060000e+02	1.080000e+02	5.501170e-08	4.393951e-10	4.393951e-10
1.080000e+02	1.100000e+02	4.305506e-08	3.811628e-10	3.811628e-10
1.100000e+02	1.120000e+02	3.409691e-08	3.353052e-10	3.353052e-10
1.120000e+02	1.140000e+02	2.754093e-08	2.951677e-10	2.951677e-10
1.140000e+02	1.160000e+02	2.284666e-08	2.636460e-10	2.636460e-10
1.160000e+02	1.180000e+02	1.918285e-08	2.379902e-10	2.379902e-10
1.180000e+02	1.200000e+02	1.648536e-08	2.184906e-10	2.184906e-10
1.200000e+02	1.220000e+02	1.438531e-08	2.009534e-10	2.009534e-10
1.220000e+02	1.240000e+02	1.218715e-08	1.833104e-10	1.833104e-10
1.240000e+02	1.260000e+02	1.069989e-08	1.699100e-10	1.699100e-10
1.260000e+02	1.280000e+02	9.367890e-09	1.555152e-10	1.555152e-10
1.280000e+02	1.300000e+02	8.316645e-09	1.457218e-10	1.457218e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93209877372296650e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.587241e-06	3.891117e-10	3.891117e-10
1.200000e+01	1.400000e+01	2.030373e-06	4.400892e-10	4.400892e-10
1.400000e+01	1.600000e+01	2.678459e-06	5.054701e-10	5.054701e-10
1.600000e+01	1.800000e+01	3.403132e-06	5.697605e-10	5.697605e-10
1.800000e+01	2.000000e+01	3.863212e-06	6.070537e-10	6.070537e-10
2.000000e+01	2.200000e+01	4.783778e-06	6.755202e-10	6.755202e-10
2.200000e+01	2.400000e+01	6.504330e-06	7.876878e-10	7.876878e-10
2.400000e+01	2.600000e+01	8.199875e-06	8.844158e-10	8.844158e-10
2.600000e+01	2.800000e+01	9.463345e-06	9.501128e-10	9.501128e-10
2.800000e+01	3.000000e+01	1.018465e-05	9.856574e-10	9.856574e-10
3.000000e+01	3.200000e+01	9.550240e-06	9.544650e-10	9.544650e-10
3.200000e+01	3.400000e+01	6.655800e-06	7.968066e-10	7.968066e-10
3.400000e+01	3.600000e+01	3.900338e-06	6.099637e-10	6.099637e-10
3.600000e+01	3.800000e+01	3.061863e-06	5.404378e-10	5.404378e-10
3.800000e+01	4.000000e+01	2.801544e-06	5.169536e-10	5.169536e-10
4.000000e+01	4.200000e+01	2.706425e-06	5.081019e-10	5.081019e-10
4.200000e+01	4.400000e+01	2.679041e-06	5.055247e-10	5.055247e-10
4.400000e+01	4.600000e+01	2.652735e-06	5.030368e-10	5.030368e-10
4.600000e+01	4.800000e+01	2.671209e-06	5.047854e-10	5.047854e-10
4.800000e+01	5.000000e+01	2.680688e-06	5.056802e-10	5.056802e-10
5.000000e+01	5.200000e+01	2.667815e-06	5.044646e-10	5.044646e-10
5.200000e+01	5.400000e+01	2.681190e-06	5.057277e-10	5.057277e-10
5.400000e+01	5.600000e+01	2.666240e-06	5.043156e-10	5.043156e-10
5.600000e+01	5.800000e+01	2.675971e-06	5.052351e-10	5.052351e-10
5.800000e+01	6.000000e+01	2.599942e-06	4.980061e-10	4.980061e-10
6.000000e+01	6.200000e+01	2.516067e-06	4.899073e-10	4.899073e-10
6.200000e+01	6.400000e+01	2.444814e-06	4.829206e-10	4.829206e-10
6.400000e+01	6.600000e+01	2.420466e-06	4.805099e-10	4.805099e-10
6.600000e+01	6.800000e+01	2.286629e-06	4.670364e-10	4.670364e-10
6.800000e+01	7.000000e+01	2.377749e-06	4.762510e-10	4.762510e-10
7.000000e+01	7.200000e+01	2.438449e-06	4.822916e-10	4.822916e-10
7.200000e+01	7.400000e+01	2.459481e-06	4.843671e-10	4.843671e-10
7.400000e+01	7.600000e+01	2.585297e-06	4.966016e-10	4.966016e-10
7.600000e+01	7.800000e+01	2.774232e-06	5.144276e-10	5.144276e-10
7.800000e+01	8.000000e+01	3.019555e-06	5.366910e-10	5.366910e-10
8.000000e+01	8.200000e+01	3.283579e-06	5.596628e-10	5.596628e-10
8.200000e+01	8.400000e+01	3.915966e-06	6.111843e-10	6.111843e-10
8.400000e+01	8.600000e+01	4.881974e-06	6.824181e-10	6.824181e-10
8.600000e+01	8.800000e+01	6.805280e-06	8.057045e-10	8.057045e-10
8.800000e+01	9.000000e+01	1.184609e-05	1.063017e-09	1.063017e-09
9.000000e+01	9.200000e+01	1.809206e-05	1.313702e-09	1.313702e-09
9.200000e+01	9.400000e+01	5.477185e-06	7.228224e-10	7.228224e-10
9.400000e+01	9.600000e+01	1.412358e-06	3.670500e-10	3.670500e-10
9.600000e+01	9.800000e+01	6.770105e-07	2.541268e-10	2.541268e-10
9.800000e+01	1.000000e+02	4.647758e-07	2.105594e-10	2.105594e-10
1.000000e+02	1.020000e+02	3.729478e-07	1.886153e-10	1.886153e-10
1.020000e+02	1.040000e+02	3.246903e-07	1.759898e-10	1.759898e-10
1.040000e+02	1.060000e+02	3.006208e-07	1.693411e-10	1.693411e-10
1.060000e+02	1.080000e+02	2.866010e-07	1.653452e-10	1.653452e-10
1.080000e+02	1.100000e+02	2.756102e-07	1.621438e-10	1.621438e-10
1.100000e+02	1.120000e+02	2.660513e-07	1.593073e-10	1.593073e-10
1.120000e+02	1.140000e+02	2.577760e-07	1.568101e-10	1.568101e-10
1.140000e+02	1.160000e+02	2.505745e-07	1.546042e-10	1.546042e-10
1.160000e+02	1.180000e+02	2.435079e-07	1.524085e-10	1.524085e-10
1.180000e+02	1.200000e+02	2.371753e-07	1.504137e-10	1.504137e-10
1.200000e+02	1.220000e+02	2.316460e-07	1.486501e-10	1.486501e-10
1.220000e+02	1.240000e+02	2.263191e-07	1.469310e-10	1.469310e-10
1.240000e+02	1.260000e+02	2.210428e-07	1.452082e-10	1.452082e-10
1.260000e+02	1.280000e+02	2.163444e-07	1.436566e-10	1.436566e-10
1.280000e+02	1.300000e+02	2.113152e-07	1.419771e-10	1.419771e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ScaledBy=9.93209726045573372e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	8.319575e-04	2.046442e-07	2.046442e-07
1.200000e+01	1.400000e+01	1.064232e-03	2.314560e-07	2.314560e-07
1.400000e+01	1.600000e+01	1.403944e-03	2.658455e-07	2.658455e-07
1.600000e+01	1.800000e+01	1.783822e-03	2.996666e-07	2.996666e-07
1.800000e+01	2.000000e+01	2.024954e-03	3.192745e-07	3.192745e-07
2.000000e+01	2.200000e+01	2.507492e-03	3.552866e-07	3.552866e-07
2.200000e+01	2.400000e+01	3.409262e-03	4.142652e-07	4.142652e-07
2.400000e+01	2.600000e+01	4.298105e-03	4.651559e-07	4.651559e-07
2.600000e+01	2.800000e+01	4.960284e-03	4.996951e-07	4.996951e-07
2.800000e+01	3.000000e+01	5.338350e-03	5.183876e-07	5.183876e-07
3.000000e+01	3.200000e+01	5.005835e-03	5.019843e-07	5.019843e-07
3.200000e+01	3.400000e+01	3.488649e-03	4.190599e-07	4.190599e-07
3.400000e+01	3.600000e+01	2.044439e-03	3.208113e-07	3.208113e-07
3.600000e+01	3.800000e+01	1.604857e-03	2.842228e-07	2.842228e-07
3.800000e+01	4.000000e+01	1.468497e-03	2.718962e-07	2.718962e-07
4.000000e+01	4.200000e+01	1.418595e-03	2.672288e-07	2.672288e-07
4.200000e+01	4.400000e+01	1.404246e-03	2.658739e-07	2.658739e-07
4.400000e+01	4.600000e+01	1.390470e-03	2.645681e-07	2.645681e-07
4.600000e+01	4.800000e+01	1.400133e-03	2.654829e-07	2.654829e-07
4.800000e+01	5.000000e+01	1.405148e-03	2.659672e-07	2.659672e-07
5.000000e+01	5.200000e+01	1.398354e-03	2.653148e-07	2.653148e-07
5.200000e+01	5.400000e+01	1.405353e-03	2.659748e-07	2.659748e-07
5.400000e+01	5.600000e+01	1.397515e-03	2.652316e-07	2.652316e-07
5.600000e+01	5.800000e+01	1.402662e-03	2.657285e-07	2.657285e-07
5.800000e+01	6.000000e+01	1.362770e-03	2.619154e-07	2.619154e-07
6.000000e+01	6.200000e+01	1.318832e-03	2.576629e-07	2.576629e-07
6.200000e+01	6.400000e+01	1.281429e-03	2.539727e-07	2.539727e-07
6.400000e+01	6.600000e+01	1.268705e-03	2.527161e-07	2.527161e-07
6.600000e+01	6.800000e+01	1.198532e-03	2.456235e-07	2.456235e-07
6.800000e+01	7.000000e+01	1.246330e-03	2.504801e-07	2.504801e-07
7.000000e+01	7.200000e+01	1.278160e-03	2.536612e-07	2.536612e-07
7.200000e+01	7.400000e+01	1.289187e-03	2.547536e-07	2.547536e-07
7.400000e+01	7.600000e+01	1.355104e-03	2.611789e-07	2.611789e-07
7.600000e+01	7.800000e+01	1.454150e-03	2.705579e-07	2.705579e-07
7.800000e+01	8.000000e+01	1.582733e-03	2.822661e-07	2.822661e-07
8.000000e+01	8.200000e+01	1.721161e-03	2.943579e-07	2.943579e-07
8.200000e+01	8.400000e+01	2.052593e-03	3.214450e-07	3.214450e-07
8.400000e+01	8.600000e+01	2.558933e-03	3.589078e-07	3.589078e-07
8.600000e+01	8.800000e+01	3.567049e-03	4.237483e-07	4.237483e-07
8.800000e+01	9.000000e+01	6.209270e-03	5.590832e-07	5.590832e-07
9.000000e+01	9.200000e+01	9.483185e-03	6.909291e-07	6.909291e-07
9.200000e+01	9.400000e+01	2.870921e-03	3.801584e-07	3.801584e-07
9.400000e+01	9.600000e+01	7.403100e-04	1.930477e-07	1.930477e-07
9.600000e+01	9.800000e+01	3.548600e-04	1.336535e-07	1.336535e-07
9.800000e+01	1.000000e+02	2.435987e-04	1.107287e-07	1.107287e-07
1.000000e+02	1.020000e+02	1.954704e-04	9.918904e-08	9.918904e-08
1.020000e+02	1.040000e+02	1.701892e-04	9.255870e-08	9.255870e-08
1.040000e+02	1.060000e+02	1.575728e-04	8.906244e-08	8.906244e-08
1.060000e+02	1.080000e+02	1.502272e-04	8.696341e-08	8.696341e-08
1.080000e+02	1.100000e+02	1.444627e-04	8.527673e-08	8.527673e-08
1.100000e+02	1.120000e+02	1.394553e-04	8.378645e-08	8.378645e-08
1.120000e+02	1.140000e+02	1.351220e-04	8.247762e-08	8.247762e-08
1.140000e+02	1.160000e+02	1.313472e-04	8.131777e-08	8.131777e-08
1.160000e+02	1.180000e+02	1.276324e-04	8.015295e-08	8.015295e-08
1.180000e+02	1.200000e+02	1.243122e-04	7.910280e-08	7.910280e-08
1.200000e+02	1.220000e+02	1.214147e-04	7.817562e-08	7.817562e-08
1.220000e+02	1.240000e+02	1.186205e-04	7.726963e-08	7.726963e-08
1.240000e+02	1.260000e+02	1.158573e-04	7.636552e-08	7.636552e-08
1.260000e+02	1.280000e+02	1.134045e-04	7.555960e-08	7.555960e-08
1.280000e+02	1.300000e+02	1.107673e-04	7.467485e-08	7.467485e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93214324085274039e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.501503e-07	1.186775e-07	1.186775e-07
1.200000e+01	1.400000e+01	3.274840e-06	3.121784e-06	3.121784e-06
1.400000e+01	1.600000e+01	1.670479e-06	9.510450e-07	9.510450e-07
1.600000e+01	1.800000e+01	5.786485e-07	3.542117e-07	3.542117e-07
1.800000e+01	2.000000e+01	1.634238e-06	1.066508e-06	1.066508e-06
2.000000e+01	2.200000e+01	2.719224e-07	1.073766e-07	1.073766e-07
2.200000e+01	2.400000e+01	3.630430e-07	1.810519e-07	1.810519e-07
2.400000e+01	2.600000e+01	1.875200e-07	9.199766e-08	9.199766e-08
2.600000e+01	2.800000e+01	7.311230e-07	4.151580e-07	4.151580e-07
2.800000e+01	3.000000e+01	3.327699e-07	1.921440e-07	1.921440e-07
3.000000e+01	3.200000e+01	1.628173e-07	8.479833e-08	8.479833e-08
3.200000e+01	3.400000e+01	3.301175e-06	2.367431e-06	2.367431e-06
3.400000e+01	3.600000e+01	3.105309e-07	2.975508e-07	2.975508e-07
3.600000e+01	3.800000e+01	1.216130e-08	4.997216e-09	4.997216e-09
3.800000e+01	4.000000e+01	7.196335e-08	6.903119e-08	6.903119e-08
4.000000e+01	4.200000e+01	2.412590e-09	1.400971e-09	1.400971e-09
4.200000e+01	4.400000e+01	1.311189e-09	6.070834e-10	6.070834e-10
4.400000e+01	4.600000e+01	3.817442e-09	3.133778e-09	3.133778e-09
4.600000e+01	4.800000e+01	6.011645e-09	4.494613e-09	4.494613e-09
4.800000e+01	5.000000e+01	4.203303e-10	4.027328e-11	4.027328e-11
5.000000e+01	5.200000e+01	1.128277e-09	6.209281e-10	6.209281e-10
5.200000e+01	5.400000e+01	1.517109e-08	1.425499e-08	1.425499e-08
5.400000e+01	5.600000e+01	2.219475e-09	9.523094e-10	9.523094e-10
5.600000e+01	5.800000e+01	6.799355e-08	5.468786e-08	5.468786e-08
5.800000e+01	6.000000e+01	1.610547e-08	9.973827e-09	9.973827e-09
6.000000e+01	6.200000e+01	8.297300e-10	3.114512e-10	3.114512e-10
6.200000e+01	6.400000e+01	2.026172e-09	1.037545e-09	1.037545e-09
6.400000e+01	6.600000e+01	8.151545e-10	1.530653e-10	1.530653e-10
6.600000e+01	6.800000e+01	8.189590e-10	1.403889e-10	1.403889e-10
6.800000e+01	7.000000e+01	1.570695e-09	8.409452e-10	8.409452e-10
7.000000e+01	7.200000e+01	1.272191e-09	3.915642e-10	3.915642e-10
7.200000e+01	7.400000e+01	1.008803e-09	9.652312e-11	9.652312e-11
7.400000e+01	7.600000e+01	2.402968e-09	1.261705e-09	1.261705e-09
7.600000e+01	7.800000e+01	1.313126e-09	1.146696e-10	1.146696e-10
7.800000e+01	8.000000e+01	1.635581e-09	1.661977e-10	1.661977e-10
8.000000e+01	8.200000e+01	1.739201e-09	3.915428e-12	3.915428e-12
8.200000e+01	8.400000e+01	3.087740e-09	7.855581e-10	7.855581e-10
8.400000e+01	8.600000e+01	3.024220e-09	1.126507e-11	1.126507e-11
8.600000e+01	8.800000e+01	4.806065e-09	1.050096e-10	1.050096e-10
8.800000e+01	9.000000e+01	1.050079e-08	7.043485e-12	7.043485e-12
9.000000e+01	9.200000e+01	2.475214e-08	3.826381e-10	3.826381e-10
9.200000e+01	9.400000e+01	4.144656e-09	2.982914e-11	2.982914e-11
9.400000e+01	9.600000e+01	7.178920e-10	2.073621e-12	2.073621e-12
9.600000e+01	9.800000e+01	3.986108e-10	1.988299e-12	1.988299e-12
9.800000e+01	1.000000e+02	2.931049e-10	1.486375e-12	1.486375e-12
1.000000e+02	1.020000e+02	2.400787e-10	1.365389e-12	1.365389e-12
1.020000e+02	1.040000e+02	2.017266e-10	1.250543e-12	1.250543e-12
1.040000e+02	1.060000e+02	1.745542e-10	1.168543e-12	1.168543e-12
1.060000e+02	1.080000e+02	1.574361e-10	1.115688e-12	1.115688e-12
1.080000e+02	1.100000e+02	1.416108e-10	1.055065e-12	1.055065e-12
1.100000e+02	1.120000e+02	1.274234e-10	9.984205e-13	9.984205e-13
1.120000e+02	1.140000e+02	1.171868e-10	9.617533e-13	9.617533e-13
1.140000e+02	1.160000e+02	1.089161e-10	9.213517e-13	9.213517e-13
1.160000e+02	1.180000e+02	1.016019e-10	8.969080e-13	8.969080e-13
1.180000e+02	1.200000e+02	9.323535e-11	8.619822e-13	8.619822e-13
1.200000e+02	1.220000e+02	8.934525e-11	8.377817e-13	8.377817e-13
1.220000e+02	1.240000e+02	8.406745e-11	8.155011e-13	8.155011e-13
1.240000e+02	1.260000e+02	7.885545e-11	7.826002e-13	7.826002e-13
1.260000e+02	1.280000e+02	7.545540e-11	7.687013e-13	7.687013e-13
1.280000e+02	1.300000e+02	7.251775e-11	7.586832e-13	7.586832e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu
ErrorBars=1
LineColor=grey
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4l/m_mumu
ScaledBy=9.93210939653749021e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.435912e-06	2.250322e-07	2.250322e-07
1.200000e+01	1.400000e+01	1.081038e-06	1.300679e-07	1.300679e-07
1.400000e+01	1.600000e+01	1.447134e-06	6.388188e-08	6.388188e-08
1.600000e+01	1.800000e+01	1.716055e-06	7.350825e-08	7.350825e-08
1.800000e+01	2.000000e+01	1.888842e-06	1.851083e-07	1.851083e-07
2.000000e+01	2.200000e+01	2.175449e-06	2.078749e-07	2.078749e-07
2.200000e+01	2.400000e+01	2.537907e-06	1.901499e-07	1.901499e-07
2.400000e+01	2.600000e+01	3.407620e-06	1.455947e-07	1.455947e-07
2.600000e+01	2.800000e+01	4.079473e-06	2.662391e-07	2.662391e-07
2.800000e+01	3.000000e+01	4.533871e-06	2.779311e-07	2.779311e-07
3.000000e+01	3.200000e+01	5.779760e-06	1.281416e-07	1.281416e-07
3.200000e+01	3.400000e+01	4.515300e-06	1.694244e-07	1.694244e-07
3.400000e+01	3.600000e+01	2.684208e-06	8.937051e-08	8.937051e-08
3.600000e+01	3.800000e+01	2.111052e-06	3.316656e-07	3.316656e-07
3.800000e+01	4.000000e+01	1.618109e-06	2.294413e-07	2.294413e-07
4.000000e+01	4.200000e+01	9.113685e-07	4.568999e-07	4.568999e-07
4.200000e+01	4.400000e+01	1.331634e-06	2.143670e-07	2.143670e-07
4.400000e+01	4.600000e+01	1.117091e-06	1.051155e-07	1.051155e-07
4.600000e+01	4.800000e+01	1.392854e-06	9.962030e-08	9.962030e-08
4.800000e+01	5.000000e+01	1.137973e-06	3.108567e-07	3.108567e-07
5.000000e+01	5.200000e+01	7.188915e-07	3.375941e-07	3.375941e-07
5.200000e+01	5.400000e+01	1.188179e-06	8.638191e-08	8.638191e-08
5.400000e+01	5.600000e+01	9.789985e-07	1.349590e-07	1.349590e-07
5.600000e+01	5.800000e+01	2.218720e-06	2.761883e-06	2.761883e-06
5.800000e+01	6.000000e+01	2.060483e-07	7.957839e-07	7.957839e-07
6.000000e+01	6.200000e+01	2.142684e-06	9.376921e-07	9.376921e-07
6.200000e+01	6.400000e+01	9.042495e-07	1.693767e-07	1.693767e-07
6.400000e+01	6.600000e+01	8.174210e-07	3.210868e-07	3.210868e-07
6.600000e+01	6.800000e+01	-1.564129e-06	2.751025e-06	2.751025e-06
6.800000e+01	7.000000e+01	9.967320e-07	2.118865e-07	2.118865e-07
7.000000e+01	7.200000e+01	-6.365935e-07	1.258795e-06	1.258795e-06
7.200000e+01	7.400000e+01	1.465505e-06	3.283454e-07	3.283454e-07
7.400000e+01	7.600000e+01	3.366632e-07	8.130617e-07	8.130617e-07
7.600000e+01	7.800000e+01	-3.081776e-07	2.877598e-06	2.877598e-06
7.800000e+01	8.000000e+01	7.716165e-07	6.487891e-07	6.487891e-07
8.000000e+01	8.200000e+01	1.379420e-06	7.344302e-07	7.344302e-07
8.200000e+01	8.400000e+01	1.589462e-06	7.339395e-07	7.339395e-07
8.400000e+01	8.600000e+01	4.446561e-06	8.107968e-07	8.107968e-07
8.600000e+01	8.800000e+01	5.439595e-06	2.081821e-06	2.081821e-06
8.800000e+01	9.000000e+01	1.140155e-05	1.610399e-06	1.610399e-06
9.000000e+01	9.200000e+01	2.108260e-05	8.012940e-07	8.012940e-07
9.200000e+01	9.400000e+01	8.395555e-06	1.673744e-06	1.673744e-06
9.400000e+01	9.600000e+01	7.256930e-06	6.282667e-06	6.282667e-06
9.600000e+01	9.800000e+01	-3.066309e-06	3.423941e-06	3.423941e-06
9.800000e+01	1.000000e+02	8.146635e-08	1.253201e-07	1.253201e-07
1.000000e+02	1.020000e+02	2.623565e-07	1.111790e-07	1.111790e-07
1.020000e+02	1.040000e+02	8.263965e-08	7.789982e-08	7.789982e-08
1.040000e+02	1.060000e+02	4.691680e-07	1.048117e-06	1.048117e-06
1.060000e+02	1.080000e+02	-2.925338e-07	2.775512e-07	2.775512e-07
1.080000e+02	1.100000e+02	9.828590e-08	3.597066e-08	3.597066e-08
1.100000e+02	1.120000e+02	4.004538e-08	6.472140e-08	6.472140e-08
1.120000e+02	1.140000e+02	7.158510e-08	4.357077e-08	4.357077e-08
1.140000e+02	1.160000e+02	-5.623470e-08	7.835147e-08	7.835147e-08
1.160000e+02	1.180000e+02	6.619450e-08	1.173671e-07	1.173671e-07
1.180000e+02	1.200000e+02	-1.060909e-08	3.144381e-08	3.144381e-08
1.200000e+02	1.220000e+02	-1.809187e-07	1.258094e-07	1.258094e-07
1.220000e+02	1.240000e+02	-1.323225e-08	2.164867e-08	2.164867e-08
1.240000e+02	1.260000e+02	6.864660e-09	1.888999e-08	1.888999e-08
1.260000e+02	1.280000e+02	6.705245e-10	1.928630e-08	1.928630e-08
1.280000e+02	1.300000e+02	2.509964e-08	1.477267e-08	1.477267e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93208664891413596e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.731148e-06	1.285049e-09	1.285049e-09
1.200000e+01	1.400000e+01	2.174837e-06	1.440343e-09	1.440343e-09
1.400000e+01	1.600000e+01	2.942856e-06	1.675472e-09	1.675472e-09
1.600000e+01	1.800000e+01	3.804285e-06	1.904974e-09	1.904974e-09
1.800000e+01	2.000000e+01	4.248915e-06	2.013222e-09	2.013222e-09
2.000000e+01	2.200000e+01	5.088795e-06	2.203232e-09	2.203232e-09
2.200000e+01	2.400000e+01	6.992520e-06	2.582673e-09	2.582673e-09
2.400000e+01	2.600000e+01	9.083395e-06	2.943586e-09	2.943586e-09
2.600000e+01	2.800000e+01	1.072044e-05	3.197856e-09	3.197856e-09
2.800000e+01	3.000000e+01	1.206207e-05	3.392060e-09	3.392060e-09
3.000000e+01	3.200000e+01	1.208249e-05	3.394930e-09	3.394930e-09
3.200000e+01	3.400000e+01	8.712610e-06	2.882881e-09	2.882881e-09
3.400000e+01	3.600000e+01	4.625786e-06	2.100609e-09	2.100609e-09
3.600000e+01	3.800000e+01	3.384483e-06	1.796796e-09	1.796796e-09
3.800000e+01	4.000000e+01	2.986184e-06	1.687761e-09	1.687761e-09
4.000000e+01	4.200000e+01	2.841266e-06	1.646298e-09	1.646298e-09
4.200000e+01	4.400000e+01	2.769043e-06	1.625240e-09	1.625240e-09
4.400000e+01	4.600000e+01	2.696524e-06	1.603817e-09	1.603817e-09
4.600000e+01	4.800000e+01	2.722328e-06	1.611472e-09	1.611472e-09
4.800000e+01	5.000000e+01	2.724556e-06	1.612131e-09	1.612131e-09
5.000000e+01	5.200000e+01	2.707804e-06	1.607168e-09	1.607168e-09
5.200000e+01	5.400000e+01	2.736386e-06	1.615628e-09	1.615628e-09
5.400000e+01	5.600000e+01	2.713336e-06	1.608809e-09	1.608809e-09
5.600000e+01	5.800000e+01	2.758853e-06	1.622246e-09	1.622246e-09
5.800000e+01	6.000000e+01	2.663917e-06	1.594091e-09	1.594091e-09
6.000000e+01	6.200000e+01	2.557547e-06	1.561940e-09	1.561940e-09
6.200000e+01	6.400000e+01	2.407031e-06	1.515282e-09	1.515282e-09
6.400000e+01	6.600000e+01	2.408827e-06	1.515847e-09	1.515847e-09
6.600000e+01	6.800000e+01	2.073895e-06	1.406520e-09	1.406520e-09
6.800000e+01	7.000000e+01	2.167970e-06	1.438067e-09	1.438067e-09
7.000000e+01	7.200000e+01	2.215952e-06	1.453894e-09	1.453894e-09
7.200000e+01	7.400000e+01	2.117366e-06	1.421185e-09	1.421185e-09
7.400000e+01	7.600000e+01	2.160570e-06	1.435611e-09	1.435611e-09
7.600000e+01	7.800000e+01	2.302462e-06	1.482002e-09	1.482002e-09
7.800000e+01	8.000000e+01	2.479822e-06	1.538023e-09	1.538023e-09
8.000000e+01	8.200000e+01	2.503489e-06	1.545345e-09	1.545345e-09
8.200000e+01	8.400000e+01	3.051354e-06	1.706078e-09	1.706078e-09
8.400000e+01	8.600000e+01	3.973776e-06	1.946948e-09	1.946948e-09
8.600000e+01	8.800000e+01	6.173145e-06	2.426642e-09	2.426642e-09
8.800000e+01	9.000000e+01	1.455820e-05	3.726545e-09	3.726545e-09
9.000000e+01	9.200000e+01	3.526150e-05	5.799666e-09	5.799666e-09
9.200000e+01	9.400000e+01	1.177448e-05	3.351378e-09	3.351378e-09
9.400000e+01	9.600000e+01	2.539846e-06	1.556526e-09	1.556526e-09
9.600000e+01	9.800000e+01	9.897540e-07	9.716642e-10	9.716642e-10
9.800000e+01	1.000000e+02	5.793400e-07	7.433944e-10	7.433944e-10
1.000000e+02	1.020000e+02	4.147178e-07	6.289686e-10	6.289686e-10
1.020000e+02	1.040000e+02	3.290839e-07	5.602810e-10	5.602810e-10
1.040000e+02	1.060000e+02	2.920323e-07	5.277983e-10	5.277983e-10
1.060000e+02	1.080000e+02	2.768938e-07	5.139363e-10	5.139363e-10
1.080000e+02	1.100000e+02	2.674092e-07	5.050574e-10	5.050574e-10
1.100000e+02	1.120000e+02	2.577585e-07	4.958600e-10	4.958600e-10
1.120000e+02	1.140000e+02	2.505241e-07	4.888519e-10	4.888519e-10
1.140000e+02	1.160000e+02	2.437523e-07	4.821997e-10	4.821997e-10
1.160000e+02	1.180000e+02	2.372075e-07	4.756821e-10	4.756821e-10
1.180000e+02	1.200000e+02	2.316196e-07	4.700458e-10	4.700458e-10
1.200000e+02	1.220000e+02	2.258208e-07	4.641246e-10	4.641246e-10
1.220000e+02	1.240000e+02	2.216045e-07	4.597714e-10	4.597714e-10
1.240000e+02	1.260000e+02	2.164392e-07	4.543813e-10	4.543813e-10
1.260000e+02	1.280000e+02	2.121352e-07	4.498408e-10	4.498408e-10
1.280000e+02	1.300000e+02	2.081926e-07	4.456411e-10	4.456411e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__NTrials]
ScaledBy=9.93208519599659007e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	9.072765e-04	6.757113e-07	6.757113e-07
1.200000e+01	1.400000e+01	1.139897e-03	7.574614e-07	7.574614e-07
1.400000e+01	1.600000e+01	1.542472e-03	8.811481e-07	8.811481e-07
1.600000e+01	1.800000e+01	1.994022e-03	1.001867e-06	1.001867e-06
1.800000e+01	2.000000e+01	2.227006e-03	1.058747e-06	1.058747e-06
2.000000e+01	2.200000e+01	2.667321e-03	1.158742e-06	1.158742e-06
2.200000e+01	2.400000e+01	3.665029e-03	1.358228e-06	1.358228e-06
2.400000e+01	2.600000e+01	4.761036e-03	1.548086e-06	1.548086e-06
2.600000e+01	2.800000e+01	5.618965e-03	1.681751e-06	1.681751e-06
2.800000e+01	3.000000e+01	6.322505e-03	1.784028e-06	1.784028e-06
3.000000e+01	3.200000e+01	6.333310e-03	1.785584e-06	1.785584e-06
3.200000e+01	3.400000e+01	4.566825e-03	1.516224e-06	1.516224e-06
3.400000e+01	3.600000e+01	2.424741e-03	1.104848e-06	1.104848e-06
3.600000e+01	3.800000e+01	1.774049e-03	9.450312e-07	9.450312e-07
3.800000e+01	4.000000e+01	1.565254e-03	8.876725e-07	8.876725e-07
4.000000e+01	4.200000e+01	1.489425e-03	8.659720e-07	8.659720e-07
4.200000e+01	4.400000e+01	1.451371e-03	8.547318e-07	8.547318e-07
4.400000e+01	4.600000e+01	1.413436e-03	8.435273e-07	8.435273e-07
4.600000e+01	4.800000e+01	1.427031e-03	8.476146e-07	8.476146e-07
4.800000e+01	5.000000e+01	1.428065e-03	8.478406e-07	8.478406e-07
5.000000e+01	5.200000e+01	1.419121e-03	8.450930e-07	8.450930e-07
5.200000e+01	5.400000e+01	1.434409e-03	8.498081e-07	8.498081e-07
5.400000e+01	5.600000e+01	1.422231e-03	8.461384e-07	8.461384e-07
5.600000e+01	5.800000e+01	1.446137e-03	8.532481e-07	8.532481e-07
5.800000e+01	6.000000e+01	1.396374e-03	8.384354e-07	8.384354e-07
6.000000e+01	6.200000e+01	1.340433e-03	8.213675e-07	8.213675e-07
6.200000e+01	6.400000e+01	1.261756e-03	7.970220e-07	7.970220e-07
6.400000e+01	6.600000e+01	1.262544e-03	7.971755e-07	7.971755e-07
6.600000e+01	6.800000e+01	1.087031e-03	7.397207e-07	7.397207e-07
6.800000e+01	7.000000e+01	1.136519e-03	7.564845e-07	7.564845e-07
7.000000e+01	7.200000e+01	1.161543e-03	7.646849e-07	7.646849e-07
7.200000e+01	7.400000e+01	1.109790e-03	7.474025e-07	7.474025e-07
7.400000e+01	7.600000e+01	1.132520e-03	7.550776e-07	7.550776e-07
7.600000e+01	7.800000e+01	1.206789e-03	7.793709e-07	7.793709e-07
7.800000e+01	8.000000e+01	1.299828e-03	8.089027e-07	8.089027e-07
8.000000e+01	8.200000e+01	1.312220e-03	8.127444e-07	8.127444e-07
8.200000e+01	8.400000e+01	1.599390e-03	8.972769e-07	8.972769e-07
8.400000e+01	8.600000e+01	2.082999e-03	1.024048e-06	1.024048e-06
8.600000e+01	8.800000e+01	3.235752e-03	1.276279e-06	1.276279e-06
8.800000e+01	9.000000e+01	7.630815e-03	1.959920e-06	1.959920e-06
9.000000e+01	9.200000e+01	1.848273e-02	3.050271e-06	3.050271e-06
9.200000e+01	9.400000e+01	6.171820e-03	1.762661e-06	1.762661e-06
9.400000e+01	9.600000e+01	1.331237e-03	8.185912e-07	8.185912e-07
9.600000e+01	9.800000e+01	5.188630e-04	5.111485e-07	5.111485e-07
9.800000e+01	1.000000e+02	3.036368e-04	3.909194e-07	3.909194e-07
1.000000e+02	1.020000e+02	2.173920e-04	3.308231e-07	3.308231e-07
1.020000e+02	1.040000e+02	1.725159e-04	2.947333e-07	2.947333e-07
1.040000e+02	1.060000e+02	1.530574e-04	2.775507e-07	2.775507e-07
1.060000e+02	1.080000e+02	1.451282e-04	2.702709e-07	2.702709e-07
1.080000e+02	1.100000e+02	1.401442e-04	2.655737e-07	2.655737e-07
1.100000e+02	1.120000e+02	1.350540e-04	2.606425e-07	2.606425e-07
1.120000e+02	1.140000e+02	1.313365e-04	2.571619e-07	2.571619e-07
1.140000e+02	1.160000e+02	1.277618e-04	2.536005e-07	2.536005e-07
1.160000e+02	1.180000e+02	1.243378e-04	2.501870e-07	2.501870e-07
1.180000e+02	1.200000e+02	1.214153e-04	2.472466e-07	2.472466e-07
1.200000e+02	1.220000e+02	1.183691e-04	2.441107e-07	2.441107e-07
1.220000e+02	1.240000e+02	1.161433e-04	2.417657e-07	2.417657e-07
1.240000e+02	1.260000e+02	1.134622e-04	2.390230e-07	2.390230e-07
1.260000e+02	1.280000e+02	1.111882e-04	2.365688e-07	2.365688e-07
1.280000e+02	1.300000e+02	1.091085e-04	2.343188e-07	2.343188e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93216108442356506e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.763965e-08	1.284432e-08	1.284432e-08
1.200000e+01	1.400000e+01	1.313839e-08	6.441372e-09	6.441372e-09
1.400000e+01	1.600000e+01	8.280660e-08	6.836320e-08	6.836320e-08
1.600000e+01	1.800000e+01	9.783220e-09	2.647974e-09	2.647974e-09
1.800000e+01	2.000000e+01	2.777656e-08	1.312567e-08	1.312567e-08
2.000000e+01	2.200000e+01	3.377642e-08	2.183801e-08	2.183801e-08
2.200000e+01	2.400000e+01	8.232490e-06	8.194825e-06	8.194825e-06
2.400000e+01	2.600000e+01	4.469163e-07	2.245355e-07	2.245355e-07
2.600000e+01	2.800000e+01	7.229775e-08	5.455747e-08	5.455747e-08
2.800000e+01	3.000000e+01	6.389895e-08	4.390439e-08	4.390439e-08
3.000000e+01	3.200000e+01	6.042100e-09	1.448165e-09	1.448165e-09
3.200000e+01	3.400000e+01	5.597765e-08	4.207245e-08	4.207245e-08
3.400000e+01	3.600000e+01	2.641583e-08	1.896587e-08	1.896587e-08
3.600000e+01	3.800000e+01	1.402813e-09	6.831019e-10	6.831019e-10
3.800000e+01	4.000000e+01	4.916207e-10	2.242690e-10	2.242690e-10
4.000000e+01	4.200000e+01	1.696216e-10	8.902112e-11	8.902112e-11
4.200000e+01	4.400000e+01	1.044771e-08	1.035402e-08	1.035402e-08
4.400000e+01	4.600000e+01	1.201086e-09	5.476292e-10	5.476292e-10
4.600000e+01	4.800000e+01	3.722364e-10	2.816490e-10	2.816490e-10
4.800000e+01	5.000000e+01	1.697307e-10	8.181861e-11	8.181861e-11
5.000000e+01	5.200000e+01	1.150224e-10	5.173638e-11	5.173638e-11
5.200000e+01	5.400000e+01	8.378285e-10	6.808785e-10	6.808785e-10
5.400000e+01	5.600000e+01	1.074092e-10	6.733851e-11	6.733851e-11
5.600000e+01	5.800000e+01	1.037862e-09	7.406340e-10	7.406340e-10
5.800000e+01	6.000000e+01	9.746690e-11	4.464523e-11	4.464523e-11
6.000000e+01	6.200000e+01	1.484745e-10	8.983943e-11	8.983943e-11
6.200000e+01	6.400000e+01	4.086247e-10	2.121187e-10	2.121187e-10
6.400000e+01	6.600000e+01	4.401274e-11	1.785695e-11	1.785695e-11
6.600000e+01	6.800000e+01	1.300834e-09	1.251653e-09	1.251653e-09
6.800000e+01	7.000000e+01	7.402355e-11	5.129942e-11	5.129942e-11
7.000000e+01	7.200000e+01	3.082565e-10	2.139218e-10	2.139218e-10
7.200000e+01	7.400000e+01	1.823662e-09	1.782696e-09	1.782696e-09
7.400000e+01	7.600000e+01	3.347329e-11	5.455461e-12	5.455461e-12
7.600000e+01	7.800000e+01	6.497785e-11	1.879129e-11	1.879129e-11
7.800000e+01	8.000000e+01	6.202595e-11	6.718076e-12	6.718076e-12
8.000000e+01	8.200000e+01	6.602030e-11	4.980431e-13	4.980431e-13
8.200000e+01	8.400000e+01	1.240256e-10	6.104644e-13	6.104644e-13
8.400000e+01	8.600000e+01	2.948060e-10	1.205298e-11	1.205298e-11
8.600000e+01	8.800000e+01	9.779620e-10	3.436359e-12	3.436359e-12
8.800000e+01	9.000000e+01	8.196925e-09	1.533507e-11	1.533507e-11
9.000000e+01	9.200000e+01	6.594625e-08	1.024067e-08	1.024067e-08
9.200000e+01	9.400000e+01	9.601240e-09	1.891090e-11	1.891090e-11
9.400000e+01	9.600000e+01	5.055935e-10	2.145945e-12	2.145945e-12
9.600000e+01	9.800000e+01	7.084440e-11	5.233197e-13	5.233197e-13
9.800000e+01	1.000000e+02	2.321968e-11	5.776086e-12	5.776086e-12
1.000000e+02	1.020000e+02	6.424380e-12	9.437357e-14	9.437357e-14
1.020000e+02	1.040000e+02	2.698946e-12	5.153698e-14	5.153698e-14
1.040000e+02	1.060000e+02	1.244327e-12	2.968535e-14	2.968535e-14
1.060000e+02	1.080000e+02	7.053650e-13	1.941275e-14	1.941275e-14
1.080000e+02	1.100000e+02	4.321756e-13	1.329092e-14	1.329092e-14
1.100000e+02	1.120000e+02	2.659621e-13	9.082167e-15	9.082167e-15
1.120000e+02	1.140000e+02	1.837122e-13	6.741152e-15	6.741152e-15
1.140000e+02	1.160000e+02	1.306534e-13	5.400977e-15	5.400977e-15
1.160000e+02	1.180000e+02	9.641210e-14	4.222940e-15	4.222940e-15
1.180000e+02	1.200000e+02	6.481220e-14	3.187083e-15	3.187083e-15
1.200000e+02	1.220000e+02	5.089190e-14	2.836916e-15	2.836916e-15
1.220000e+02	1.240000e+02	3.823398e-14	2.050611e-15	2.050611e-15
1.240000e+02	1.260000e+02	3.077154e-14	1.835076e-15	1.835076e-15
1.260000e+02	1.280000e+02	1.983373e-14	1.252268e-15	1.252268e-15
1.280000e+02	1.300000e+02	1.691823e-14	1.117572e-15	1.117572e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4l/m_mumu
ScaledBy=9.93208501985903345e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.108375e-06	4.216853e-09	4.216853e-09
1.200000e+01	1.400000e+01	1.300238e-06	2.135685e-09	2.135685e-09
1.400000e+01	1.600000e+01	1.508752e-06	2.265683e-09	2.265683e-09
1.600000e+01	1.800000e+01	1.740866e-06	1.754800e-09	1.754800e-09
1.800000e+01	2.000000e+01	2.020240e-06	2.038839e-09	2.038839e-09
2.000000e+01	2.200000e+01	2.391120e-06	2.263561e-09	2.263561e-09
2.200000e+01	2.400000e+01	2.907486e-06	9.967152e-09	9.967152e-09
2.400000e+01	2.600000e+01	3.566113e-06	3.180627e-09	3.180627e-09
2.600000e+01	2.800000e+01	4.420333e-06	3.720520e-09	3.720520e-09
2.800000e+01	3.000000e+01	5.420250e-06	3.057776e-09	3.057776e-09
3.000000e+01	3.200000e+01	6.069835e-06	3.173435e-09	3.173435e-09
3.200000e+01	3.400000e+01	4.962016e-06	3.235557e-09	3.235557e-09
3.400000e+01	3.600000e+01	2.831271e-06	2.054008e-08	2.054008e-08
3.600000e+01	3.800000e+01	1.968011e-06	1.644357e-09	1.644357e-09
3.800000e+01	4.000000e+01	1.666584e-06	4.402262e-09	4.402262e-09
4.000000e+01	4.200000e+01	1.507690e-06	1.302500e-09	1.302500e-09
4.200000e+01	4.400000e+01	1.412784e-06	2.031248e-09	2.031248e-09
4.400000e+01	4.600000e+01	1.345035e-06	2.277536e-09	2.277536e-09
4.600000e+01	4.800000e+01	1.292248e-06	1.239313e-09	1.239313e-09
4.800000e+01	5.000000e+01	1.251477e-06	1.208940e-09	1.208940e-09
5.000000e+01	5.200000e+01	1.215557e-06	1.191631e-09	1.191631e-09
5.200000e+01	5.400000e+01	1.188036e-06	1.217964e-09	1.217964e-09
5.400000e+01	5.600000e+01	1.161310e-06	1.109370e-09	1.109370e-09
5.600000e+01	5.800000e+01	1.139472e-06	1.352373e-09	1.352373e-09
5.800000e+01	6.000000e+01	1.122576e-06	1.097225e-09	1.097225e-09
6.000000e+01	6.200000e+01	1.109685e-06	1.083669e-09	1.083669e-09
6.200000e+01	6.400000e+01	1.096390e-06	1.111095e-09	1.111095e-09
6.400000e+01	6.600000e+01	1.092247e-06	1.056832e-09	1.056832e-09
6.600000e+01	6.800000e+01	1.092918e-06	1.190593e-09	1.190593e-09
6.800000e+01	7.000000e+01	1.097264e-06	1.065729e-09	1.065729e-09
7.000000e+01	7.200000e+01	1.113090e-06	1.065347e-09	1.065347e-09
7.200000e+01	7.400000e+01	1.145600e-06	1.809876e-09	1.809876e-09
7.400000e+01	7.600000e+01	1.190920e-06	1.064581e-09	1.064581e-09
7.600000e+01	7.800000e+01	1.267758e-06	1.086509e-09	1.086509e-09
7.800000e+01	8.000000e+01	1.387358e-06	1.108477e-09	1.108477e-09
8.000000e+01	8.200000e+01	1.583599e-06	1.221826e-09	1.221826e-09
8.200000e+01	8.400000e+01	1.930474e-06	1.324854e-09	1.324854e-09
8.400000e+01	8.600000e+01	2.618098e-06	1.563810e-09	1.563810e-09
8.600000e+01	8.800000e+01	4.294287e-06	2.060773e-09	2.060773e-09
8.800000e+01	9.000000e+01	1.040471e-05	3.336476e-09	3.336476e-09
9.000000e+01	9.200000e+01	2.508447e-05	5.535427e-09	5.535427e-09
9.200000e+01	9.400000e+01	8.689080e-06	3.530596e-09	3.530596e-09
9.400000e+01	9.600000e+01	1.900946e-06	1.902833e-09	1.902833e-09
9.600000e+01	9.800000e+01	6.705130e-07	1.307631e-09	1.307631e-09
9.800000e+01	1.000000e+02	3.135279e-07	9.910706e-10	9.910706e-10
1.000000e+02	1.020000e+02	1.771370e-07	7.669687e-10	7.669687e-10
1.020000e+02	1.040000e+02	1.153616e-07	6.474515e-10	6.474515e-10
1.040000e+02	1.060000e+02	8.100650e-08	5.453464e-10	5.453464e-10
1.060000e+02	1.080000e+02	6.110640e-08	4.630086e-10	4.630086e-10
1.080000e+02	1.100000e+02	4.778546e-08	4.056845e-10	4.056845e-10
1.100000e+02	1.120000e+02	3.771474e-08	3.529161e-10	3.529161e-10
1.120000e+02	1.140000e+02	3.112997e-08	3.157360e-10	3.157360e-10
1.140000e+02	1.160000e+02	2.642681e-08	2.879761e-10	2.879761e-10
1.160000e+02	1.180000e+02	2.150503e-08	2.528542e-10	2.528542e-10
1.180000e+02	1.200000e+02	1.753824e-08	2.258332e-10	2.258332e-10
1.200000e+02	1.220000e+02	1.541586e-08	2.090206e-10	2.090206e-10
1.220000e+02	1.240000e+02	1.335236e-08	1.916156e-10	1.916156e-10
1.240000e+02	1.260000e+02	1.136001e-08	1.742947e-10	1.742947e-10
1.260000e+02	1.280000e+02	1.024890e-08	1.633652e-10	1.633652e-10
1.280000e+02	1.300000e+02	9.092035e-09	1.526011e-10	1.526011e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/dressed/four_lepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Dressed leptons, $\Delta R = 0.1$}
XLabel=$m_{4\ell}$ [GeV]
YLabel=d$\sigma/$d$m_{4\ell}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.701
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93142414036660754e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.277353e-08	1.007634e-10	1.007634e-10
6.240000e+01	6.480000e+01	1.620656e-08	1.134992e-10	1.134992e-10
6.480000e+01	6.720000e+01	2.015228e-08	1.265638e-10	1.265638e-10
6.720000e+01	6.960000e+01	2.460831e-08	1.398584e-10	1.398584e-10
6.960000e+01	7.200000e+01	3.044662e-08	1.555668e-10	1.555668e-10
7.200000e+01	7.440000e+01	3.658459e-08	1.705283e-10	1.705283e-10
7.440000e+01	7.680000e+01	4.423838e-08	1.875198e-10	1.875198e-10
7.680000e+01	7.920000e+01	5.341354e-08	2.060502e-10	2.060502e-10
7.920000e+01	8.160000e+01	6.423488e-08	2.259607e-10	2.259607e-10
8.160000e+01	8.400000e+01	7.718562e-08	2.476941e-10	2.476941e-10
8.400000e+01	8.640000e+01	9.214504e-08	2.706347e-10	2.706347e-10
8.640000e+01	8.880000e+01	1.097888e-07	2.954108e-10	2.954108e-10
8.880000e+01	9.120000e+01	1.300698e-07	3.215405e-10	3.215405e-10
9.120000e+01	9.360000e+01	1.546996e-07	3.506647e-10	3.506647e-10
9.360000e+01	9.600000e+01	1.838116e-07	3.822381e-10	3.822381e-10
9.600000e+01	9.840000e+01	2.179758e-07	4.162475e-10	4.162475e-10
9.840000e+01	1.008000e+02	2.600068e-07	4.546108e-10	4.546108e-10
1.008000e+02	1.032000e+02	3.114753e-07	4.975759e-10	4.975759e-10
1.032000e+02	1.056000e+02	3.772149e-07	5.475728e-10	5.475728e-10
1.056000e+02	1.080000e+02	4.627592e-07	6.064919e-10	6.064919e-10
1.080000e+02	1.104000e+02	5.793475e-07	6.786048e-10	6.786048e-10
1.104000e+02	1.128000e+02	7.483450e-07	7.712557e-10	7.712557e-10
1.128000e+02	1.152000e+02	1.010189e-06	8.960841e-10	8.960841e-10
1.152000e+02	1.176000e+02	1.437406e-06	1.068900e-09	1.068900e-09
1.176000e+02	1.200000e+02	2.245924e-06	1.336118e-09	1.336118e-09
1.200000e+02	1.224000e+02	4.199142e-06	1.826955e-09	1.826955e-09
1.224000e+02	1.248000e+02	1.805541e-05	3.788359e-09	3.788359e-09
1.248000e+02	1.272000e+02	1.307747e-04	1.019552e-08	1.019552e-08
1.272000e+02	1.296000e+02	1.432463e-07	3.374343e-10	3.374343e-10
1.296000e+02	1.320000e+02	1.137265e-07	3.006619e-10	3.006619e-10
1.320000e+02	1.344000e+02	1.055839e-07	2.896985e-10	2.896985e-10
1.344000e+02	1.368000e+02	1.019529e-07	2.846737e-10	2.846737e-10
1.368000e+02	1.392000e+02	9.967088e-08	2.814697e-10	2.814697e-10
1.392000e+02	1.416000e+02	9.894992e-08	2.804498e-10	2.804498e-10
1.416000e+02	1.440000e+02	9.870829e-08	2.801072e-10	2.801072e-10
1.440000e+02	1.464000e+02	9.914625e-08	2.807279e-10	2.807279e-10
1.464000e+02	1.488000e+02	9.896025e-08	2.804645e-10	2.804645e-10
1.488000e+02	1.512000e+02	9.942525e-08	2.811226e-10	2.811226e-10
1.512000e+02	1.536000e+02	9.972650e-08	2.815482e-10	2.815482e-10
1.536000e+02	1.560000e+02	9.968754e-08	2.814932e-10	2.814932e-10
1.560000e+02	1.584000e+02	1.007678e-07	2.830143e-10	2.830143e-10
1.584000e+02	1.608000e+02	1.017320e-07	2.843650e-10	2.843650e-10
1.608000e+02	1.632000e+02	1.086068e-07	2.938163e-10	2.938163e-10
1.632000e+02	1.656000e+02	1.244715e-07	3.145448e-10	3.145448e-10
1.656000e+02	1.680000e+02	1.302494e-07	3.217625e-10	3.217625e-10
1.680000e+02	1.704000e+02	1.310475e-07	3.227467e-10	3.227467e-10
1.704000e+02	1.728000e+02	1.305173e-07	3.220932e-10	3.220932e-10
1.728000e+02	1.752000e+02	1.309203e-07	3.225900e-10	3.225900e-10
1.752000e+02	1.776000e+02	1.315021e-07	3.233061e-10	3.233061e-10
1.776000e+02	1.800000e+02	1.314576e-07	3.232514e-10	3.232514e-10
1.800000e+02	1.824000e+02	1.317922e-07	3.236626e-10	3.236626e-10
1.824000e+02	1.848000e+02	1.309783e-07	3.226615e-10	3.226615e-10
1.848000e+02	1.872000e+02	1.304172e-07	3.219696e-10	3.219696e-10
1.872000e+02	1.896000e+02	1.305252e-07	3.221030e-10	3.221030e-10
1.896000e+02	1.920000e+02	1.409428e-07	3.347102e-10	3.347102e-10
1.920000e+02	1.944000e+02	1.439060e-07	3.382104e-10	3.382104e-10
1.944000e+02	1.968000e+02	1.431629e-07	3.373360e-10	3.373360e-10
1.968000e+02	1.992000e+02	1.428211e-07	3.369330e-10	3.369330e-10
1.992000e+02	2.016000e+02	1.447590e-07	3.392112e-10	3.392112e-10
2.016000e+02	2.040000e+02	1.481355e-07	3.431446e-10	3.431446e-10
2.040000e+02	2.064000e+02	1.471825e-07	3.420389e-10	3.420389e-10
2.064000e+02	2.088000e+02	1.461507e-07	3.408380e-10	3.408380e-10
2.088000e+02	2.112000e+02	1.459139e-07	3.405617e-10	3.405617e-10
2.112000e+02	2.136000e+02	1.459258e-07	3.405756e-10	3.405756e-10
2.136000e+02	2.160000e+02	1.457565e-07	3.403780e-10	3.403780e-10
2.160000e+02	2.184000e+02	1.446937e-07	3.391348e-10	3.391348e-10
2.184000e+02	2.208000e+02	1.439180e-07	3.382245e-10	3.382245e-10
2.208000e+02	2.232000e+02	1.428600e-07	3.369790e-10	3.369790e-10
2.232000e+02	2.256000e+02	1.422774e-07	3.362911e-10	3.362911e-10
2.256000e+02	2.280000e+02	1.412234e-07	3.350432e-10	3.350432e-10
2.280000e+02	2.304000e+02	1.409937e-07	3.347706e-10	3.347706e-10
2.304000e+02	2.328000e+02	1.399301e-07	3.335056e-10	3.335056e-10
2.328000e+02	2.352000e+02	1.415898e-07	3.354776e-10	3.354776e-10
2.352000e+02	2.376000e+02	1.421971e-07	3.361962e-10	3.361962e-10
2.376000e+02	2.400000e+02	1.419833e-07	3.359433e-10	3.359433e-10
2.400000e+02	2.424000e+02	1.417726e-07	3.356941e-10	3.356941e-10
2.424000e+02	2.448000e+02	1.406980e-07	3.344194e-10	3.344194e-10
2.448000e+02	2.472000e+02	1.402210e-07	3.338521e-10	3.338521e-10
2.472000e+02	2.496000e+02	1.398506e-07	3.334108e-10	3.334108e-10
2.496000e+02	2.520000e+02	1.387648e-07	3.321140e-10	3.321140e-10
2.520000e+02	2.544000e+02	1.379215e-07	3.311032e-10	3.311032e-10
2.544000e+02	2.568000e+02	1.365050e-07	3.293987e-10	3.293987e-10
2.568000e+02	2.592000e+02	1.375710e-07	3.306822e-10	3.306822e-10
2.592000e+02	2.616000e+02	1.348390e-07	3.273823e-10	3.273823e-10
2.616000e+02	2.640000e+02	1.321905e-07	3.241512e-10	3.241512e-10
2.640000e+02	2.664000e+02	1.328455e-07	3.249532e-10	3.249532e-10
2.664000e+02	2.688000e+02	1.333168e-07	3.255292e-10	3.255292e-10
2.688000e+02	2.712000e+02	1.357722e-07	3.285132e-10	3.285132e-10
2.712000e+02	2.736000e+02	1.359892e-07	3.287756e-10	3.287756e-10
2.736000e+02	2.760000e+02	1.345441e-07	3.270241e-10	3.270241e-10
2.760000e+02	2.784000e+02	1.340235e-07	3.263908e-10	3.263908e-10
2.784000e+02	2.808000e+02	1.333351e-07	3.255515e-10	3.255515e-10
2.808000e+02	2.832000e+02	1.318145e-07	3.236899e-10	3.236899e-10
2.832000e+02	2.856000e+02	1.313893e-07	3.231673e-10	3.231673e-10
2.856000e+02	2.880000e+02	1.307931e-07	3.224333e-10	3.224333e-10
2.880000e+02	2.904000e+02	1.297757e-07	3.211768e-10	3.211768e-10
2.904000e+02	2.928000e+02	1.279332e-07	3.188887e-10	3.188887e-10
2.928000e+02	2.952000e+02	1.277083e-07	3.186082e-10	3.186082e-10
2.952000e+02	2.976000e+02	1.269754e-07	3.176927e-10	3.176927e-10
2.976000e+02	3.000000e+02	1.262004e-07	3.167217e-10	3.167217e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93142394471298582e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	6.695021e-06	5.298860e-08	5.298860e-08
6.240000e+01	6.480000e+01	8.495092e-06	5.969334e-08	5.969334e-08
6.480000e+01	6.720000e+01	1.056703e-05	6.660402e-08	6.660402e-08
6.720000e+01	6.960000e+01	1.290713e-05	7.363132e-08	7.363132e-08
6.960000e+01	7.200000e+01	1.595442e-05	8.178677e-08	8.178677e-08
7.200000e+01	7.440000e+01	1.915565e-05	8.954647e-08	8.954647e-08
7.440000e+01	7.680000e+01	2.319650e-05	9.867596e-08	9.867596e-08
7.680000e+01	7.920000e+01	2.799296e-05	1.083477e-07	1.083477e-07
7.920000e+01	8.160000e+01	3.366918e-05	1.188361e-07	1.188361e-07
8.160000e+01	8.400000e+01	4.046600e-05	1.303105e-07	1.303105e-07
8.400000e+01	8.640000e+01	4.829942e-05	1.423354e-07	1.423354e-07
8.640000e+01	8.880000e+01	5.753563e-05	1.553241e-07	1.553241e-07
8.880000e+01	9.120000e+01	6.818004e-05	1.691159e-07	1.691159e-07
9.120000e+01	9.360000e+01	8.108596e-05	1.844179e-07	1.844179e-07
9.360000e+01	9.600000e+01	9.633025e-05	2.009763e-07	2.009763e-07
9.600000e+01	9.840000e+01	1.142507e-04	2.189114e-07	2.189114e-07
9.840000e+01	1.008000e+02	1.362964e-04	2.391252e-07	2.391252e-07
1.008000e+02	1.032000e+02	1.632701e-04	2.617121e-07	2.617121e-07
1.032000e+02	1.056000e+02	1.977491e-04	2.880502e-07	2.880502e-07
1.056000e+02	1.080000e+02	2.425303e-04	3.189206e-07	3.189206e-07
1.080000e+02	1.104000e+02	3.036686e-04	3.568968e-07	3.568968e-07
1.104000e+02	1.128000e+02	3.922842e-04	4.056790e-07	4.056790e-07
1.128000e+02	1.152000e+02	5.295083e-04	4.712948e-07	4.712948e-07
1.152000e+02	1.176000e+02	7.534871e-04	5.622385e-07	5.622385e-07
1.176000e+02	1.200000e+02	1.177217e-03	7.027051e-07	7.027051e-07
1.200000e+02	1.224000e+02	2.201259e-03	9.610131e-07	9.610131e-07
1.224000e+02	1.248000e+02	9.464258e-03	1.992542e-06	1.992542e-06
1.248000e+02	1.272000e+02	6.855204e-02	5.362795e-06	5.362795e-06
1.272000e+02	1.296000e+02	7.511258e-05	1.775666e-07	1.775666e-07
1.296000e+02	1.320000e+02	5.960425e-05	1.581087e-07	1.581087e-07
1.320000e+02	1.344000e+02	5.533417e-05	1.523296e-07	1.523296e-07
1.344000e+02	1.368000e+02	5.345175e-05	1.497715e-07	1.497715e-07
1.368000e+02	1.392000e+02	5.225417e-05	1.480778e-07	1.480778e-07
1.392000e+02	1.416000e+02	5.188342e-05	1.475728e-07	1.475728e-07
1.416000e+02	1.440000e+02	5.173817e-05	1.473167e-07	1.473167e-07
1.440000e+02	1.464000e+02	5.198933e-05	1.477317e-07	1.477317e-07
1.464000e+02	1.488000e+02	5.187267e-05	1.475136e-07	1.475136e-07
1.488000e+02	1.512000e+02	5.210771e-05	1.478220e-07	1.478220e-07
1.512000e+02	1.536000e+02	5.227529e-05	1.480888e-07	1.480888e-07
1.536000e+02	1.560000e+02	5.225875e-05	1.480773e-07	1.480773e-07
1.560000e+02	1.584000e+02	5.283104e-05	1.489035e-07	1.489035e-07
1.584000e+02	1.608000e+02	5.331437e-05	1.495187e-07	1.495187e-07
1.608000e+02	1.632000e+02	5.694513e-05	1.546030e-07	1.546030e-07
1.632000e+02	1.656000e+02	6.525112e-05	1.654627e-07	1.654627e-07
1.656000e+02	1.680000e+02	6.825992e-05	1.691883e-07	1.691883e-07
1.680000e+02	1.704000e+02	6.870392e-05	1.697970e-07	1.697970e-07
1.704000e+02	1.728000e+02	6.840475e-05	1.693775e-07	1.693775e-07
1.728000e+02	1.752000e+02	6.862408e-05	1.696633e-07	1.696633e-07
1.752000e+02	1.776000e+02	6.891996e-05	1.700057e-07	1.700057e-07
1.776000e+02	1.800000e+02	6.892079e-05	1.700681e-07	1.700681e-07
1.800000e+02	1.824000e+02	6.908629e-05	1.702482e-07	1.702482e-07
1.824000e+02	1.848000e+02	6.864558e-05	1.696643e-07	1.696643e-07
1.848000e+02	1.872000e+02	6.839233e-05	1.694553e-07	1.694553e-07
1.872000e+02	1.896000e+02	6.841842e-05	1.694123e-07	1.694123e-07
1.896000e+02	1.920000e+02	7.389892e-05	1.761176e-07	1.761176e-07
1.920000e+02	1.944000e+02	7.542917e-05	1.778764e-07	1.778764e-07
1.944000e+02	1.968000e+02	7.502117e-05	1.773529e-07	1.773529e-07
1.968000e+02	1.992000e+02	7.485813e-05	1.771945e-07	1.771945e-07
1.992000e+02	2.016000e+02	7.592367e-05	1.785715e-07	1.785715e-07
2.016000e+02	2.040000e+02	7.762567e-05	1.804019e-07	1.804019e-07
2.040000e+02	2.064000e+02	7.713737e-05	1.798610e-07	1.798610e-07
2.064000e+02	2.088000e+02	7.661554e-05	1.792893e-07	1.792893e-07
2.088000e+02	2.112000e+02	7.651458e-05	1.792224e-07	1.792224e-07
2.112000e+02	2.136000e+02	7.650342e-05	1.791723e-07	1.791723e-07
2.136000e+02	2.160000e+02	7.641112e-05	1.790561e-07	1.790561e-07
2.160000e+02	2.184000e+02	7.584462e-05	1.783676e-07	1.783676e-07
2.184000e+02	2.208000e+02	7.544446e-05	1.779125e-07	1.779125e-07
2.208000e+02	2.232000e+02	7.488875e-05	1.772582e-07	1.772582e-07
2.232000e+02	2.256000e+02	7.457092e-05	1.768511e-07	1.768511e-07
2.256000e+02	2.280000e+02	7.401808e-05	1.761953e-07	1.761953e-07
2.280000e+02	2.304000e+02	7.391917e-05	1.761336e-07	1.761336e-07
2.304000e+02	2.328000e+02	7.334108e-05	1.753888e-07	1.753888e-07
2.328000e+02	2.352000e+02	7.422704e-05	1.764784e-07	1.764784e-07
2.352000e+02	2.376000e+02	7.456017e-05	1.769072e-07	1.769072e-07
2.376000e+02	2.400000e+02	7.443808e-05	1.767421e-07	1.767421e-07
2.400000e+02	2.424000e+02	7.432262e-05	1.766001e-07	1.766001e-07
2.424000e+02	2.448000e+02	7.377267e-05	1.759692e-07	1.759692e-07
2.448000e+02	2.472000e+02	7.351321e-05	1.756366e-07	1.756366e-07
2.472000e+02	2.496000e+02	7.330467e-05	1.753546e-07	1.753546e-07
2.496000e+02	2.520000e+02	7.273733e-05	1.746751e-07	1.746751e-07
2.520000e+02	2.544000e+02	7.227883e-05	1.740869e-07	1.740869e-07
2.544000e+02	2.568000e+02	7.157496e-05	1.733333e-07	1.733333e-07
2.568000e+02	2.592000e+02	7.213150e-05	1.739934e-07	1.739934e-07
2.592000e+02	2.616000e+02	7.070429e-05	1.722819e-07	1.722819e-07
2.616000e+02	2.640000e+02	6.929942e-05	1.705211e-07	1.705211e-07
2.640000e+02	2.664000e+02	6.962879e-05	1.708913e-07	1.708913e-07
2.664000e+02	2.688000e+02	6.988162e-05	1.712141e-07	1.712141e-07
2.688000e+02	2.712000e+02	7.116238e-05	1.727579e-07	1.727579e-07
2.712000e+02	2.736000e+02	7.127783e-05	1.729089e-07	1.729089e-07
2.736000e+02	2.760000e+02	7.051725e-05	1.719775e-07	1.719775e-07
2.760000e+02	2.784000e+02	7.026979e-05	1.717373e-07	1.717373e-07
2.784000e+02	2.808000e+02	6.990025e-05	1.712586e-07	1.712586e-07
2.808000e+02	2.832000e+02	6.908754e-05	1.702286e-07	1.702286e-07
2.832000e+02	2.856000e+02	6.888683e-05	1.700339e-07	1.700339e-07
2.856000e+02	2.880000e+02	6.857029e-05	1.696280e-07	1.696280e-07
2.880000e+02	2.904000e+02	6.803938e-05	1.689782e-07	1.689782e-07
2.904000e+02	2.928000e+02	6.704704e-05	1.676730e-07	1.676730e-07
2.928000e+02	2.952000e+02	6.695933e-05	1.676392e-07	1.676392e-07
2.952000e+02	2.976000e+02	6.654054e-05	1.670284e-07	1.670284e-07
2.976000e+02	3.000000e+02	6.613046e-05	1.665031e-07	1.665031e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93129368682021643e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	6.143738e-13	2.359270e-14	2.359270e-14
6.240000e+01	6.480000e+01	9.469200e-13	2.446007e-14	2.446007e-14
6.480000e+01	6.720000e+01	1.381245e-12	3.518711e-14	3.518711e-14
6.720000e+01	6.960000e+01	1.896779e-12	3.778066e-14	3.778066e-14
6.960000e+01	7.200000e+01	2.698324e-12	4.108651e-14	4.108651e-14
7.200000e+01	7.440000e+01	4.104247e-12	4.346592e-13	4.346592e-13
7.440000e+01	7.680000e+01	5.315721e-12	1.949253e-13	1.949253e-13
7.680000e+01	7.920000e+01	1.040640e-11	3.578021e-12	3.578021e-12
7.920000e+01	8.160000e+01	8.885875e-12	8.220451e-14	8.220451e-14
8.160000e+01	8.400000e+01	1.158212e-11	9.428479e-14	9.428479e-14
8.400000e+01	8.640000e+01	1.467852e-11	1.446969e-13	1.446969e-13
8.640000e+01	8.880000e+01	1.879793e-11	6.468524e-13	6.468524e-13
8.880000e+01	9.120000e+01	2.574766e-11	2.483628e-12	2.483628e-12
9.120000e+01	9.360000e+01	2.699533e-11	4.919173e-13	4.919173e-13
9.360000e+01	9.600000e+01	3.176802e-11	7.195118e-13	7.195118e-13
9.600000e+01	9.840000e+01	3.905350e-11	1.558933e-12	1.558933e-12
9.840000e+01	1.008000e+02	5.212738e-11	8.883933e-12	8.883933e-12
1.008000e+02	1.032000e+02	5.696933e-11	4.830423e-12	4.830423e-12
1.032000e+02	1.056000e+02	1.063435e-10	4.258362e-11	4.258362e-11
1.056000e+02	1.080000e+02	8.293908e-11	9.254228e-12	9.254228e-12
1.080000e+02	1.104000e+02	8.778067e-11	6.971908e-13	6.971908e-13
1.104000e+02	1.128000e+02	1.294244e-10	8.594044e-12	8.594044e-12
1.128000e+02	1.152000e+02	1.982255e-09	1.802608e-09	1.802608e-09
1.152000e+02	1.176000e+02	4.402275e-10	2.112545e-10	2.112545e-10
1.176000e+02	1.200000e+02	4.831650e-10	8.795119e-11	8.795119e-11
1.200000e+02	1.224000e+02	8.179392e-10	4.335686e-11	4.335686e-11
1.224000e+02	1.248000e+02	5.063821e-09	7.907158e-10	7.907158e-10
1.248000e+02	1.272000e+02	2.655489e-04	1.103970e-04	1.103970e-04
1.272000e+02	1.296000e+02	8.234675e-12	8.319675e-14	8.319675e-14
1.296000e+02	1.320000e+02	4.449546e-12	6.081412e-14	6.081412e-14
1.320000e+02	1.344000e+02	2.913765e-12	4.861295e-14	4.861295e-14
1.344000e+02	1.368000e+02	2.026850e-12	4.070726e-14	4.070726e-14
1.368000e+02	1.392000e+02	1.491245e-12	8.951853e-14	8.951853e-14
1.392000e+02	1.416000e+02	9.737579e-13	2.771509e-14	2.771509e-14
1.416000e+02	1.440000e+02	7.094721e-13	2.300676e-14	2.300676e-14
1.440000e+02	1.464000e+02	5.362162e-13	2.003009e-14	2.003009e-14
1.464000e+02	1.488000e+02	4.401125e-13	1.822607e-14	1.822607e-14
1.488000e+02	1.512000e+02	3.738642e-13	1.650706e-14	1.650706e-14
1.512000e+02	1.536000e+02	3.003880e-13	1.538536e-14	1.538536e-14
1.536000e+02	1.560000e+02	2.806111e-13	1.478424e-14	1.478424e-14
1.560000e+02	1.584000e+02	2.116883e-13	1.236415e-14	1.236415e-14
1.584000e+02	1.608000e+02	1.413126e-13	1.057221e-14	1.057221e-14
1.608000e+02	1.632000e+02	8.982783e-14	8.715127e-15	8.715127e-15
1.632000e+02	1.656000e+02	4.427146e-14	5.473608e-15	5.473608e-15
1.656000e+02	1.680000e+02	1.517857e-14	2.298571e-15	2.298571e-15
1.680000e+02	1.704000e+02	7.232992e-15	2.117019e-15	2.117019e-15
1.704000e+02	1.728000e+02	2.438572e-16	1.117685e-16	1.117685e-16
1.728000e+02	1.752000e+02	8.789113e-17	1.089038e-17	1.089038e-17
1.752000e+02	1.776000e+02	9.978379e-17	1.468220e-18	1.468220e-18
1.776000e+02	1.800000e+02	1.656297e-16	1.876768e-18	1.876768e-18
1.800000e+02	1.824000e+02	3.974432e-16	2.790432e-18	2.790432e-18
1.824000e+02	1.848000e+02	7.132367e-16	5.921682e-18	5.921682e-18
1.848000e+02	1.872000e+02	8.145054e-16	9.647115e-17	9.647115e-17
1.872000e+02	1.896000e+02	6.860583e-16	4.249367e-18	4.249367e-18
1.896000e+02	1.920000e+02	7.336512e-16	4.706718e-18	4.706718e-18
1.920000e+02	1.944000e+02	7.396208e-16	4.212486e-18	4.212486e-18
1.944000e+02	1.968000e+02	7.286654e-16	4.735933e-18	4.735933e-18
1.968000e+02	1.992000e+02	7.511863e-16	3.314949e-17	3.314949e-17
1.992000e+02	2.016000e+02	7.256200e-16	4.320606e-18	4.320606e-18
2.016000e+02	2.040000e+02	7.446121e-16	4.368893e-18	4.368893e-18
2.040000e+02	2.064000e+02	7.400962e-16	4.507243e-18	4.507243e-18
2.064000e+02	2.088000e+02	7.417137e-16	4.455018e-18	4.455018e-18
2.088000e+02	2.112000e+02	7.534313e-16	4.599740e-18	4.599740e-18
2.112000e+02	2.136000e+02	7.565058e-16	4.692603e-18	4.692603e-18
2.136000e+02	2.160000e+02	7.620079e-16	5.179081e-18	5.179081e-18
2.160000e+02	2.184000e+02	7.725392e-16	4.876266e-18	4.876266e-18
2.184000e+02	2.208000e+02	7.785175e-16	4.883490e-18	4.883490e-18
2.208000e+02	2.232000e+02	7.972046e-16	8.719858e-18	8.719858e-18
2.232000e+02	2.256000e+02	7.925621e-16	5.147598e-18	5.147598e-18
2.256000e+02	2.280000e+02	8.100775e-16	6.057138e-18	6.057138e-18
2.280000e+02	2.304000e+02	1.010442e-15	1.860452e-16	1.860452e-16
2.304000e+02	2.328000e+02	8.336008e-16	5.476918e-18	5.476918e-18
2.328000e+02	2.352000e+02	8.782954e-16	2.012546e-17	2.012546e-17
2.352000e+02	2.376000e+02	8.769658e-16	5.752564e-18	5.752564e-18
2.376000e+02	2.400000e+02	8.966142e-16	6.076147e-18	6.076147e-18
2.400000e+02	2.424000e+02	9.159121e-16	6.201772e-18	6.201772e-18
2.424000e+02	2.448000e+02	9.452825e-16	6.529863e-18	6.529863e-18
2.448000e+02	2.472000e+02	9.611296e-16	6.627410e-18	6.627410e-18
2.472000e+02	2.496000e+02	9.842933e-16	6.886523e-18	6.886523e-18
2.496000e+02	2.520000e+02	9.857446e-16	7.158310e-18	7.158310e-18
2.520000e+02	2.544000e+02	1.028180e-15	7.330839e-18	7.330839e-18
2.544000e+02	2.568000e+02	1.033137e-15	9.976762e-18	9.976762e-18
2.568000e+02	2.592000e+02	1.073851e-15	7.739904e-18	7.739904e-18
2.592000e+02	2.616000e+02	1.179096e-15	9.796342e-17	9.796342e-17
2.616000e+02	2.640000e+02	1.083930e-15	7.792568e-18	7.792568e-18
2.640000e+02	2.664000e+02	1.124463e-15	8.225452e-18	8.225452e-18
2.664000e+02	2.688000e+02	1.162744e-15	8.685781e-18	8.685781e-18
2.688000e+02	2.712000e+02	1.199665e-15	8.874344e-18	8.874344e-18
2.712000e+02	2.736000e+02	1.231379e-15	9.011124e-18	9.011124e-18
2.736000e+02	2.760000e+02	1.373588e-15	8.452980e-17	8.452980e-17
2.760000e+02	2.784000e+02	1.292417e-15	9.797263e-18	9.797263e-18
2.784000e+02	2.808000e+02	1.313796e-15	1.028525e-17	1.028525e-17
2.808000e+02	2.832000e+02	1.347303e-15	1.054553e-17	1.054553e-17
2.832000e+02	2.856000e+02	1.370522e-15	1.021172e-17	1.021172e-17
2.856000e+02	2.880000e+02	1.399187e-15	1.035723e-17	1.035723e-17
2.880000e+02	2.904000e+02	1.428023e-15	1.456384e-17	1.456384e-17
2.904000e+02	2.928000e+02	1.444160e-15	1.261390e-17	1.261390e-17
2.928000e+02	2.952000e+02	1.480291e-15	1.110734e-17	1.110734e-17
2.952000e+02	2.976000e+02	1.541652e-15	1.467629e-17	1.467629e-17
2.976000e+02	3.000000e+02	1.533690e-15	1.190524e-17	1.190524e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ScaledBy=9.93142350479238327e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.086670e-09	4.979276e-11	4.979276e-11
6.240000e+01	6.480000e+01	2.926151e-09	5.591328e-11	5.591328e-11
6.480000e+01	6.720000e+01	4.163055e-09	6.534095e-11	6.534095e-11
6.720000e+01	6.960000e+01	5.815975e-09	7.995174e-11	7.995174e-11
6.960000e+01	7.200000e+01	8.113204e-09	9.216422e-11	9.216422e-11
7.200000e+01	7.440000e+01	1.097621e-08	1.089137e-10	1.089137e-10
7.440000e+01	7.680000e+01	1.496820e-08	1.286304e-10	1.286304e-10
7.680000e+01	7.920000e+01	1.954360e-08	1.462909e-10	1.462909e-10
7.920000e+01	8.160000e+01	2.574347e-08	1.683436e-10	1.683436e-10
8.160000e+01	8.400000e+01	3.328369e-08	1.923647e-10	1.923647e-10
8.400000e+01	8.640000e+01	4.193725e-08	2.139883e-10	2.139883e-10
8.640000e+01	8.880000e+01	5.235617e-08	2.379517e-10	2.379517e-10
8.880000e+01	9.120000e+01	6.513921e-08	2.661164e-10	2.661164e-10
9.120000e+01	9.360000e+01	7.913208e-08	2.924769e-10	2.924769e-10
9.360000e+01	9.600000e+01	9.582987e-08	3.204787e-10	3.204787e-10
9.600000e+01	9.840000e+01	1.147399e-07	3.509531e-10	3.509531e-10
9.840000e+01	1.008000e+02	1.377680e-07	3.820215e-10	3.820215e-10
1.008000e+02	1.032000e+02	1.652876e-07	4.143274e-10	4.143274e-10
1.032000e+02	1.056000e+02	2.008888e-07	4.776065e-10	4.776065e-10
1.056000e+02	1.080000e+02	2.464236e-07	5.016713e-10	5.016713e-10
1.080000e+02	1.104000e+02	3.091957e-07	5.605393e-10	5.605393e-10
1.104000e+02	1.128000e+02	3.981998e-07	6.541883e-10	6.541883e-10
1.128000e+02	1.152000e+02	5.431062e-07	1.852913e-09	1.852913e-09
1.152000e+02	1.176000e+02	7.804917e-07	8.978640e-10	8.978640e-10
1.176000e+02	1.200000e+02	1.243863e-06	1.122886e-09	1.122886e-09
1.200000e+02	1.224000e+02	2.371267e-06	1.568430e-09	1.568430e-09
1.224000e+02	1.248000e+02	1.038144e-05	3.417592e-09	3.417592e-09
1.248000e+02	1.272000e+02	7.552321e-05	2.492310e-07	2.492310e-07
1.272000e+02	1.296000e+02	4.330554e-08	2.869991e-10	2.869991e-10
1.296000e+02	1.320000e+02	2.230945e-08	1.286612e-10	1.286612e-10
1.320000e+02	1.344000e+02	1.522554e-08	1.023494e-10	1.023494e-10
1.344000e+02	1.368000e+02	1.167262e-08	8.997776e-11	8.997776e-11
1.368000e+02	1.392000e+02	9.681063e-09	8.146509e-11	8.146509e-11
1.392000e+02	1.416000e+02	8.331937e-09	7.407508e-11	7.407508e-11
1.416000e+02	1.440000e+02	7.532250e-09	6.887508e-11	6.887508e-11
1.440000e+02	1.464000e+02	7.287358e-09	6.713205e-11	6.713205e-11
1.464000e+02	1.488000e+02	6.979271e-09	6.470599e-11	6.470599e-11
1.488000e+02	1.512000e+02	7.294771e-09	6.748659e-11	6.748659e-11
1.512000e+02	1.536000e+02	7.345392e-09	6.772769e-11	6.772769e-11
1.536000e+02	1.560000e+02	7.788583e-09	7.172326e-11	7.172326e-11
1.560000e+02	1.584000e+02	8.246550e-09	7.457833e-11	7.457833e-11
1.584000e+02	1.608000e+02	8.703387e-09	7.683153e-11	7.683153e-11
1.608000e+02	1.632000e+02	9.529854e-09	8.504663e-11	8.504663e-11
1.632000e+02	1.656000e+02	1.041819e-08	8.394721e-11	8.394721e-11
1.656000e+02	1.680000e+02	1.165277e-08	9.018869e-11	9.018869e-11
1.680000e+02	1.704000e+02	1.334612e-08	9.856272e-11	9.856272e-11
1.704000e+02	1.728000e+02	1.529057e-08	1.073288e-10	1.073288e-10
1.728000e+02	1.752000e+02	1.805951e-08	1.171803e-10	1.171803e-10
1.752000e+02	1.776000e+02	2.230743e-08	1.332139e-10	1.332139e-10
1.776000e+02	1.800000e+02	2.838209e-08	1.519810e-10	1.519810e-10
1.800000e+02	1.824000e+02	4.087952e-08	1.930433e-10	1.930433e-10
1.824000e+02	1.848000e+02	6.025733e-08	2.551699e-10	2.551699e-10
1.848000e+02	1.872000e+02	7.943746e-08	3.221381e-10	3.221381e-10
1.872000e+02	1.896000e+02	9.212733e-08	3.712176e-10	3.712176e-10
1.896000e+02	1.920000e+02	1.008717e-07	3.931025e-10	3.931025e-10
1.920000e+02	1.944000e+02	1.070853e-07	4.152519e-10	4.152519e-10
1.944000e+02	1.968000e+02	1.110625e-07	4.341821e-10	4.341821e-10
1.968000e+02	1.992000e+02	1.131757e-07	4.488351e-10	4.488351e-10
1.992000e+02	2.016000e+02	1.145278e-07	4.528684e-10	4.528684e-10
2.016000e+02	2.040000e+02	1.155652e-07	4.539355e-10	4.539355e-10
2.040000e+02	2.064000e+02	1.153912e-07	4.592141e-10	4.592141e-10
2.064000e+02	2.088000e+02	1.155232e-07	4.648137e-10	4.648137e-10
2.088000e+02	2.112000e+02	1.151042e-07	4.665480e-10	4.665480e-10
2.112000e+02	2.136000e+02	1.145512e-07	4.676886e-10	4.676886e-10
2.136000e+02	2.160000e+02	1.145202e-07	4.694604e-10	4.694604e-10
2.160000e+02	2.184000e+02	1.133935e-07	4.708862e-10	4.708862e-10
2.184000e+02	2.208000e+02	1.119107e-07	4.696140e-10	4.696140e-10
2.208000e+02	2.232000e+02	1.114568e-07	4.727893e-10	4.727893e-10
2.232000e+02	2.256000e+02	1.103450e-07	4.716529e-10	4.716529e-10
2.256000e+02	2.280000e+02	1.088615e-07	4.707089e-10	4.707089e-10
2.280000e+02	2.304000e+02	1.088635e-07	4.737923e-10	4.737923e-10
2.304000e+02	2.328000e+02	1.074523e-07	4.716788e-10	4.716788e-10
2.328000e+02	2.352000e+02	1.067875e-07	4.690856e-10	4.690856e-10
2.352000e+02	2.376000e+02	1.049522e-07	4.620213e-10	4.620213e-10
2.376000e+02	2.400000e+02	1.042353e-07	4.616155e-10	4.616155e-10
2.400000e+02	2.424000e+02	1.033507e-07	4.606342e-10	4.606342e-10
2.424000e+02	2.448000e+02	1.031592e-07	4.624140e-10	4.624140e-10
2.448000e+02	2.472000e+02	1.016563e-07	4.585456e-10	4.585456e-10
2.472000e+02	2.496000e+02	1.007482e-07	4.564668e-10	4.564668e-10
2.496000e+02	2.520000e+02	9.932612e-08	4.558811e-10	4.558811e-10
2.520000e+02	2.544000e+02	9.966512e-08	4.582417e-10	4.582417e-10
2.544000e+02	2.568000e+02	9.749333e-08	4.527223e-10	4.527223e-10
2.568000e+02	2.592000e+02	9.832208e-08	4.553116e-10	4.553116e-10
2.592000e+02	2.616000e+02	9.645200e-08	4.537324e-10	4.537324e-10
2.616000e+02	2.640000e+02	9.616821e-08	4.561600e-10	4.561600e-10
2.640000e+02	2.664000e+02	9.525008e-08	4.545146e-10	4.545146e-10
2.664000e+02	2.688000e+02	9.446846e-08	4.508251e-10	4.508251e-10
2.688000e+02	2.712000e+02	9.297242e-08	4.417201e-10	4.417201e-10
2.712000e+02	2.736000e+02	9.367650e-08	4.453596e-10	4.453596e-10
2.736000e+02	2.760000e+02	9.171063e-08	4.406724e-10	4.406724e-10
2.760000e+02	2.784000e+02	9.147992e-08	4.402219e-10	4.402219e-10
2.784000e+02	2.808000e+02	9.083650e-08	4.387421e-10	4.387421e-10
2.808000e+02	2.832000e+02	8.955438e-08	4.379605e-10	4.379605e-10
2.832000e+02	2.856000e+02	8.830879e-08	4.325201e-10	4.325201e-10
2.856000e+02	2.880000e+02	8.801179e-08	4.322663e-10	4.322663e-10
2.880000e+02	2.904000e+02	8.726342e-08	4.305403e-10	4.305403e-10
2.904000e+02	2.928000e+02	8.687771e-08	4.327169e-10	4.327169e-10
2.928000e+02	2.952000e+02	8.631829e-08	4.311495e-10	4.311495e-10
2.952000e+02	2.976000e+02	8.666679e-08	4.335737e-10	4.335737e-10
2.976000e+02	3.000000e+02	8.481746e-08	4.279629e-10	4.279629e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93139740227688314e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.344515e-08	1.033784e-10	1.033784e-10
6.240000e+01	6.480000e+01	1.677803e-08	1.154828e-10	1.154828e-10
6.480000e+01	6.720000e+01	2.117204e-08	1.297264e-10	1.297264e-10
6.720000e+01	6.960000e+01	2.553029e-08	1.424541e-10	1.424541e-10
6.960000e+01	7.200000e+01	3.107527e-08	1.571645e-10	1.571645e-10
7.200000e+01	7.440000e+01	3.742148e-08	1.724675e-10	1.724675e-10
7.440000e+01	7.680000e+01	4.510704e-08	1.893516e-10	1.893516e-10
7.680000e+01	7.920000e+01	5.379333e-08	2.067812e-10	2.067812e-10
7.920000e+01	8.160000e+01	6.448746e-08	2.264042e-10	2.264042e-10
8.160000e+01	8.400000e+01	7.716954e-08	2.476680e-10	2.476680e-10
8.400000e+01	8.640000e+01	9.136346e-08	2.694841e-10	2.694841e-10
8.640000e+01	8.880000e+01	1.077194e-07	2.926132e-10	2.926132e-10
8.880000e+01	9.120000e+01	1.272071e-07	3.179821e-10	3.179821e-10
9.120000e+01	9.360000e+01	1.503330e-07	3.456798e-10	3.456798e-10
9.360000e+01	9.600000e+01	1.774267e-07	3.755402e-10	3.755402e-10
9.600000e+01	9.840000e+01	2.108032e-07	4.093412e-10	4.093412e-10
9.840000e+01	1.008000e+02	2.521402e-07	4.476802e-10	4.476802e-10
1.008000e+02	1.032000e+02	3.018709e-07	4.898437e-10	4.898437e-10
1.032000e+02	1.056000e+02	3.651748e-07	5.387624e-10	5.387624e-10
1.056000e+02	1.080000e+02	4.486200e-07	5.971537e-10	5.971537e-10
1.080000e+02	1.104000e+02	5.631225e-07	6.690343e-10	6.690343e-10
1.104000e+02	1.128000e+02	7.315950e-07	7.625746e-10	7.625746e-10
1.128000e+02	1.152000e+02	9.866946e-07	8.856014e-10	8.856014e-10
1.152000e+02	1.176000e+02	1.408018e-06	1.057916e-09	1.057916e-09
1.176000e+02	1.200000e+02	2.213025e-06	1.326295e-09	1.326295e-09
1.200000e+02	1.224000e+02	4.171283e-06	1.820882e-09	1.820882e-09
1.224000e+02	1.248000e+02	1.820277e-05	3.803782e-09	3.803782e-09
1.248000e+02	1.272000e+02	1.306291e-04	1.018983e-08	1.018983e-08
1.272000e+02	1.296000e+02	1.345390e-07	3.270175e-10	3.270175e-10
1.296000e+02	1.320000e+02	1.105992e-07	2.964988e-10	2.964988e-10
1.320000e+02	1.344000e+02	1.035225e-07	2.868562e-10	2.868562e-10
1.344000e+02	1.368000e+02	1.007731e-07	2.830213e-10	2.830213e-10
1.368000e+02	1.392000e+02	9.953071e-08	2.812713e-10	2.812713e-10
1.392000e+02	1.416000e+02	9.915712e-08	2.807429e-10	2.807429e-10
1.416000e+02	1.440000e+02	9.880021e-08	2.802372e-10	2.802372e-10
1.440000e+02	1.464000e+02	9.870721e-08	2.801053e-10	2.801053e-10
1.464000e+02	1.488000e+02	9.944087e-08	2.811444e-10	2.811444e-10
1.488000e+02	1.512000e+02	9.953388e-08	2.812758e-10	2.812758e-10
1.512000e+02	1.536000e+02	9.976279e-08	2.815991e-10	2.815991e-10
1.536000e+02	1.560000e+02	1.006236e-07	2.828114e-10	2.828114e-10
1.560000e+02	1.584000e+02	1.010330e-07	2.833861e-10	2.833861e-10
1.584000e+02	1.608000e+02	1.021466e-07	2.849436e-10	2.849436e-10
1.608000e+02	1.632000e+02	1.086915e-07	2.939306e-10	2.939306e-10
1.632000e+02	1.656000e+02	1.247422e-07	3.148862e-10	3.148862e-10
1.656000e+02	1.680000e+02	1.304661e-07	3.220295e-10	3.220295e-10
1.680000e+02	1.704000e+02	1.312275e-07	3.229680e-10	3.229680e-10
1.704000e+02	1.728000e+02	1.308214e-07	3.224677e-10	3.224677e-10
1.728000e+02	1.752000e+02	1.312888e-07	3.230433e-10	3.230433e-10
1.752000e+02	1.776000e+02	1.309716e-07	3.226528e-10	3.226528e-10
1.776000e+02	1.800000e+02	1.311672e-07	3.228936e-10	3.228936e-10
1.800000e+02	1.824000e+02	1.318467e-07	3.237290e-10	3.237290e-10
1.824000e+02	1.848000e+02	1.308015e-07	3.224432e-10	3.224432e-10
1.848000e+02	1.872000e+02	1.305726e-07	3.221609e-10	3.221609e-10
1.872000e+02	1.896000e+02	1.301847e-07	3.216821e-10	3.216821e-10
1.896000e+02	1.920000e+02	1.410378e-07	3.348225e-10	3.348225e-10
1.920000e+02	1.944000e+02	1.440392e-07	3.383664e-10	3.383664e-10
1.944000e+02	1.968000e+02	1.424177e-07	3.364564e-10	3.364564e-10
1.968000e+02	1.992000e+02	1.420926e-07	3.360722e-10	3.360722e-10
1.992000e+02	2.016000e+02	1.442538e-07	3.386184e-10	3.386184e-10
2.016000e+02	2.040000e+02	1.479190e-07	3.428931e-10	3.428931e-10
2.040000e+02	2.064000e+02	1.467585e-07	3.415454e-10	3.415454e-10
2.064000e+02	2.088000e+02	1.463968e-07	3.411243e-10	3.411243e-10
2.088000e+02	2.112000e+02	1.451353e-07	3.396514e-10	3.396514e-10
2.112000e+02	2.136000e+02	1.453579e-07	3.399118e-10	3.399118e-10
2.136000e+02	2.160000e+02	1.447069e-07	3.391497e-10	3.391497e-10
2.160000e+02	2.184000e+02	1.441878e-07	3.385410e-10	3.385410e-10
2.184000e+02	2.208000e+02	1.441902e-07	3.385438e-10	3.385438e-10
2.208000e+02	2.232000e+02	1.425019e-07	3.365560e-10	3.365560e-10
2.232000e+02	2.256000e+02	1.416069e-07	3.354974e-10	3.354974e-10
2.256000e+02	2.280000e+02	1.405267e-07	3.342153e-10	3.342153e-10
2.280000e+02	2.304000e+02	1.402191e-07	3.338493e-10	3.338493e-10
2.304000e+02	2.328000e+02	1.397104e-07	3.332431e-10	3.332431e-10
2.328000e+02	2.352000e+02	1.410934e-07	3.348885e-10	3.348885e-10
2.352000e+02	2.376000e+02	1.424375e-07	3.364799e-10	3.364799e-10
2.376000e+02	2.400000e+02	1.424042e-07	3.364405e-10	3.364405e-10
2.400000e+02	2.424000e+02	1.408995e-07	3.346583e-10	3.346583e-10
2.424000e+02	2.448000e+02	1.414702e-07	3.353354e-10	3.353354e-10
2.448000e+02	2.472000e+02	1.400108e-07	3.336013e-10	3.336013e-10
2.472000e+02	2.496000e+02	1.399488e-07	3.335274e-10	3.335274e-10
2.496000e+02	2.520000e+02	1.379982e-07	3.311949e-10	3.311949e-10
2.520000e+02	2.544000e+02	1.374696e-07	3.305600e-10	3.305600e-10
2.544000e+02	2.568000e+02	1.371453e-07	3.301698e-10	3.301698e-10
2.568000e+02	2.592000e+02	1.362964e-07	3.291464e-10	3.291464e-10
2.592000e+02	2.616000e+02	1.341479e-07	3.265418e-10	3.265418e-10
2.616000e+02	2.640000e+02	1.323078e-07	3.242945e-10	3.242945e-10
2.640000e+02	2.664000e+02	1.316671e-07	3.235084e-10	3.235084e-10
2.664000e+02	2.688000e+02	1.332084e-07	3.253963e-10	3.253963e-10
2.688000e+02	2.712000e+02	1.356733e-07	3.283931e-10	3.283931e-10
2.712000e+02	2.736000e+02	1.348736e-07	3.274239e-10	3.274239e-10
2.736000e+02	2.760000e+02	1.337274e-07	3.260296e-10	3.260296e-10
2.760000e+02	2.784000e+02	1.338753e-07	3.262098e-10	3.262098e-10
2.784000e+02	2.808000e+02	1.325804e-07	3.246284e-10	3.246284e-10
2.808000e+02	2.832000e+02	1.318643e-07	3.237505e-10	3.237505e-10
2.832000e+02	2.856000e+02	1.319016e-07	3.237963e-10	3.237963e-10
2.856000e+02	2.880000e+02	1.307427e-07	3.223707e-10	3.223707e-10
2.880000e+02	2.904000e+02	1.300241e-07	3.214836e-10	3.214836e-10
2.904000e+02	2.928000e+02	1.276713e-07	3.185617e-10	3.185617e-10
2.928000e+02	2.952000e+02	1.272254e-07	3.180049e-10	3.180049e-10
2.952000e+02	2.976000e+02	1.271380e-07	3.178956e-10	3.178956e-10
2.976000e+02	3.000000e+02	1.260618e-07	3.165472e-10	3.165472e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93139730396210809e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	7.043842e-06	5.432720e-08	5.432720e-08
6.240000e+01	6.480000e+01	8.794254e-06	6.073544e-08	6.073544e-08
6.480000e+01	6.720000e+01	1.111158e-05	6.835731e-08	6.835731e-08
6.720000e+01	6.960000e+01	1.338049e-05	7.491757e-08	7.491757e-08
6.960000e+01	7.200000e+01	1.628335e-05	8.262290e-08	8.262290e-08
7.200000e+01	7.440000e+01	1.961947e-05	9.073447e-08	9.073447e-08
7.440000e+01	7.680000e+01	2.364955e-05	9.962986e-08	9.962986e-08
7.680000e+01	7.920000e+01	2.820434e-05	1.088040e-07	1.088040e-07
7.920000e+01	8.160000e+01	3.378951e-05	1.190078e-07	1.190078e-07
8.160000e+01	8.400000e+01	4.044810e-05	1.302477e-07	1.302477e-07
8.400000e+01	8.640000e+01	4.789912e-05	1.417787e-07	1.417787e-07
8.640000e+01	8.880000e+01	5.646579e-05	1.539100e-07	1.539100e-07
8.880000e+01	9.120000e+01	6.667404e-05	1.672302e-07	1.672302e-07
9.120000e+01	9.360000e+01	7.877917e-05	1.817405e-07	1.817405e-07
9.360000e+01	9.600000e+01	9.294921e-05	1.973466e-07	1.973466e-07
9.600000e+01	9.840000e+01	1.105282e-04	2.153823e-07	2.153823e-07
9.840000e+01	1.008000e+02	1.321927e-04	2.355321e-07	2.355321e-07
1.008000e+02	1.032000e+02	1.582568e-04	2.576992e-07	2.576992e-07
1.032000e+02	1.056000e+02	1.914401e-04	2.834245e-07	2.834245e-07
1.056000e+02	1.080000e+02	2.351353e-04	3.140363e-07	3.140363e-07
1.080000e+02	1.104000e+02	2.951892e-04	3.519112e-07	3.519112e-07
1.104000e+02	1.128000e+02	3.835129e-04	4.011228e-07	4.011228e-07
1.128000e+02	1.152000e+02	5.172375e-04	4.658384e-07	4.658384e-07
1.152000e+02	1.176000e+02	7.380458e-04	5.564162e-07	5.564162e-07
1.176000e+02	1.200000e+02	1.160054e-03	6.976131e-07	6.976131e-07
1.200000e+02	1.224000e+02	2.186549e-03	9.577477e-07	9.577477e-07
1.224000e+02	1.248000e+02	9.541988e-03	2.000807e-06	2.000807e-06
1.248000e+02	1.272000e+02	6.847508e-02	5.359731e-06	5.359731e-06
1.272000e+02	1.296000e+02	7.055017e-05	1.721025e-07	1.721025e-07
1.296000e+02	1.320000e+02	5.796254e-05	1.558992e-07	1.558992e-07
1.320000e+02	1.344000e+02	5.422500e-05	1.507109e-07	1.507109e-07
1.344000e+02	1.368000e+02	5.283629e-05	1.489141e-07	1.489141e-07
1.368000e+02	1.392000e+02	5.216425e-05	1.479103e-07	1.479103e-07
1.392000e+02	1.416000e+02	5.196975e-05	1.476310e-07	1.476310e-07
1.416000e+02	1.440000e+02	5.178729e-05	1.473854e-07	1.473854e-07
1.440000e+02	1.464000e+02	5.172808e-05	1.472709e-07	1.472709e-07
1.464000e+02	1.488000e+02	5.212121e-05	1.478593e-07	1.478593e-07
1.488000e+02	1.512000e+02	5.219154e-05	1.480202e-07	1.480202e-07
1.512000e+02	1.536000e+02	5.230162e-05	1.481462e-07	1.481462e-07
1.536000e+02	1.560000e+02	5.274854e-05	1.487668e-07	1.487668e-07
1.560000e+02	1.584000e+02	5.294925e-05	1.490089e-07	1.490089e-07
1.584000e+02	1.608000e+02	5.353271e-05	1.498272e-07	1.498272e-07
1.608000e+02	1.632000e+02	5.697892e-05	1.546204e-07	1.546204e-07
1.632000e+02	1.656000e+02	6.539700e-05	1.656541e-07	1.656541e-07
1.656000e+02	1.680000e+02	6.838842e-05	1.693816e-07	1.693816e-07
1.680000e+02	1.704000e+02	6.879067e-05	1.698823e-07	1.698823e-07
1.704000e+02	1.728000e+02	6.857754e-05	1.696164e-07	1.696164e-07
1.728000e+02	1.752000e+02	6.882583e-05	1.699422e-07	1.699422e-07
1.752000e+02	1.776000e+02	6.864912e-05	1.696917e-07	1.696917e-07
1.776000e+02	1.800000e+02	6.874762e-05	1.698056e-07	1.698056e-07
1.800000e+02	1.824000e+02	6.912458e-05	1.703197e-07	1.703197e-07
1.824000e+02	1.848000e+02	6.855808e-05	1.695745e-07	1.695745e-07
1.848000e+02	1.872000e+02	6.842900e-05	1.693876e-07	1.693876e-07
1.872000e+02	1.896000e+02	6.825021e-05	1.692299e-07	1.692299e-07
1.896000e+02	1.920000e+02	7.391896e-05	1.760670e-07	1.760670e-07
1.920000e+02	1.944000e+02	7.550471e-05	1.779755e-07	1.779755e-07
1.944000e+02	1.968000e+02	7.464396e-05	1.769334e-07	1.769334e-07
1.968000e+02	1.992000e+02	7.447513e-05	1.767397e-07	1.767397e-07
1.992000e+02	2.016000e+02	7.562429e-05	1.781318e-07	1.781318e-07
2.016000e+02	2.040000e+02	7.755675e-05	1.804223e-07	1.804223e-07
2.040000e+02	2.064000e+02	7.695179e-05	1.797281e-07	1.797281e-07
2.064000e+02	2.088000e+02	7.672542e-05	1.793719e-07	1.793719e-07
2.088000e+02	2.112000e+02	7.610017e-05	1.787249e-07	1.787249e-07
2.112000e+02	2.136000e+02	7.618583e-05	1.787522e-07	1.787522e-07
2.136000e+02	2.160000e+02	7.586967e-05	1.784425e-07	1.784425e-07
2.160000e+02	2.184000e+02	7.559946e-05	1.781270e-07	1.781270e-07
2.184000e+02	2.208000e+02	7.557958e-05	1.780578e-07	1.780578e-07
2.208000e+02	2.232000e+02	7.471308e-05	1.770761e-07	1.770761e-07
2.232000e+02	2.256000e+02	7.422229e-05	1.764415e-07	1.764415e-07
2.256000e+02	2.280000e+02	7.365704e-05	1.757686e-07	1.757686e-07
2.280000e+02	2.304000e+02	7.350187e-05	1.756025e-07	1.756025e-07
2.304000e+02	2.328000e+02	7.320392e-05	1.751660e-07	1.751660e-07
2.328000e+02	2.352000e+02	7.393967e-05	1.760719e-07	1.760719e-07
2.352000e+02	2.376000e+02	7.466796e-05	1.769943e-07	1.769943e-07
2.376000e+02	2.400000e+02	7.467004e-05	1.770451e-07	1.770451e-07
2.400000e+02	2.424000e+02	7.388337e-05	1.761108e-07	1.761108e-07
2.424000e+02	2.448000e+02	7.413954e-05	1.763192e-07	1.763192e-07
2.448000e+02	2.472000e+02	7.339179e-05	1.754620e-07	1.754620e-07
2.472000e+02	2.496000e+02	7.337233e-05	1.754732e-07	1.754732e-07
2.496000e+02	2.520000e+02	7.235187e-05	1.742550e-07	1.742550e-07
2.520000e+02	2.544000e+02	7.206883e-05	1.739019e-07	1.739019e-07
2.544000e+02	2.568000e+02	7.188592e-05	1.736467e-07	1.736467e-07
2.568000e+02	2.592000e+02	7.144067e-05	1.731094e-07	1.731094e-07
2.592000e+02	2.616000e+02	7.032796e-05	1.717853e-07	1.717853e-07
2.616000e+02	2.640000e+02	6.934021e-05	1.705201e-07	1.705201e-07
2.640000e+02	2.664000e+02	6.902692e-05	1.701930e-07	1.701930e-07
2.664000e+02	2.688000e+02	6.983387e-05	1.711771e-07	1.711771e-07
2.688000e+02	2.712000e+02	7.112700e-05	1.727618e-07	1.727618e-07
2.712000e+02	2.736000e+02	7.072312e-05	1.723073e-07	1.723073e-07
2.736000e+02	2.760000e+02	7.008754e-05	1.714475e-07	1.714475e-07
2.760000e+02	2.784000e+02	7.017817e-05	1.715907e-07	1.715907e-07
2.784000e+02	2.808000e+02	6.949742e-05	1.707459e-07	1.707459e-07
2.808000e+02	2.832000e+02	6.913783e-05	1.703398e-07	1.703398e-07
2.832000e+02	2.856000e+02	6.914154e-05	1.703131e-07	1.703131e-07
2.856000e+02	2.880000e+02	6.852417e-05	1.695230e-07	1.695230e-07
2.880000e+02	2.904000e+02	6.819271e-05	1.692263e-07	1.692263e-07
2.904000e+02	2.928000e+02	6.692150e-05	1.675504e-07	1.675504e-07
2.928000e+02	2.952000e+02	6.667567e-05	1.672129e-07	1.672129e-07
2.952000e+02	2.976000e+02	6.665125e-05	1.672328e-07	1.672328e-07
2.976000e+02	3.000000e+02	6.609221e-05	1.665428e-07	1.665428e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93120867800763870e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	9.027596e-13	2.359190e-14	2.359190e-14
6.240000e+01	6.480000e+01	1.237587e-12	2.774986e-14	2.774986e-14
6.480000e+01	6.720000e+01	1.866015e-12	3.679593e-14	3.679593e-14
6.720000e+01	6.960000e+01	2.473817e-12	4.408542e-14	4.408542e-14
6.960000e+01	7.200000e+01	3.373505e-12	5.652226e-14	5.652226e-14
7.200000e+01	7.440000e+01	4.881446e-12	4.077313e-13	4.077313e-13
7.440000e+01	7.680000e+01	6.103467e-12	2.302458e-13	2.302458e-13
7.680000e+01	7.920000e+01	1.267256e-11	5.005613e-12	5.005613e-12
7.920000e+01	8.160000e+01	9.841400e-12	1.207232e-13	1.207232e-13
8.160000e+01	8.400000e+01	1.263894e-11	9.831819e-14	9.831819e-14
8.400000e+01	8.640000e+01	1.549692e-11	1.048386e-13	1.048386e-13
8.640000e+01	8.880000e+01	2.038727e-11	1.219120e-12	1.219120e-12
8.880000e+01	9.120000e+01	5.678354e-11	2.788690e-11	2.788690e-11
9.120000e+01	9.360000e+01	2.866308e-11	1.056998e-12	1.056998e-12
9.360000e+01	9.600000e+01	3.171607e-11	2.880540e-13	2.880540e-13
9.600000e+01	9.840000e+01	3.719797e-11	7.869243e-13	7.869243e-13
9.840000e+01	1.008000e+02	1.768328e-10	8.611784e-11	8.611784e-11
1.008000e+02	1.032000e+02	5.756846e-11	5.320791e-12	5.320791e-12
1.032000e+02	1.056000e+02	5.992825e-11	6.001834e-13	6.001834e-13
1.056000e+02	1.080000e+02	7.928112e-11	8.463304e-12	8.463304e-12
1.080000e+02	1.104000e+02	2.354902e-10	1.272372e-10	1.272372e-10
1.104000e+02	1.128000e+02	1.125835e-10	2.052615e-12	2.052615e-12
1.128000e+02	1.152000e+02	5.634729e-10	2.736051e-10	2.736051e-10
1.152000e+02	1.176000e+02	5.473567e-10	2.627020e-10	2.627020e-10
1.176000e+02	1.200000e+02	7.282871e-10	2.610837e-10	2.610837e-10
1.200000e+02	1.224000e+02	1.256449e-09	1.672545e-10	1.672545e-10
1.224000e+02	1.248000e+02	1.830533e-08	7.171952e-09	7.171952e-09
1.248000e+02	1.272000e+02	7.087650e-04	5.123338e-04	5.123338e-04
1.272000e+02	1.296000e+02	8.211213e-12	1.393466e-12	1.393466e-12
1.296000e+02	1.320000e+02	3.944130e-12	5.716437e-14	5.716437e-14
1.320000e+02	1.344000e+02	2.743087e-12	6.252974e-14	6.252974e-14
1.344000e+02	1.368000e+02	1.888866e-12	3.925114e-14	3.925114e-14
1.368000e+02	1.392000e+02	1.236976e-12	3.119911e-14	3.119911e-14
1.392000e+02	1.416000e+02	9.059621e-13	3.216454e-14	3.216454e-14
1.416000e+02	1.440000e+02	6.730508e-13	2.305809e-14	2.305809e-14
1.440000e+02	1.464000e+02	5.344629e-13	2.048260e-14	2.048260e-14
1.464000e+02	1.488000e+02	4.236217e-13	1.791439e-14	1.791439e-14
1.488000e+02	1.512000e+02	3.612796e-13	1.632996e-14	1.632996e-14
1.512000e+02	1.536000e+02	3.030385e-13	1.477525e-14	1.477525e-14
1.536000e+02	1.560000e+02	2.570932e-13	1.349580e-14	1.349580e-14
1.560000e+02	1.584000e+02	2.106904e-13	1.323834e-14	1.323834e-14
1.584000e+02	1.608000e+02	1.492298e-13	1.092262e-14	1.092262e-14
1.608000e+02	1.632000e+02	8.821675e-14	8.635883e-15	8.635883e-15
1.632000e+02	1.656000e+02	4.568579e-14	5.789542e-15	5.789542e-15
1.656000e+02	1.680000e+02	1.943114e-14	3.661968e-15	3.661968e-15
1.680000e+02	1.704000e+02	6.407746e-15	1.766112e-15	1.766112e-15
1.704000e+02	1.728000e+02	1.468735e-15	4.366716e-16	4.366716e-16
1.728000e+02	1.752000e+02	9.159958e-16	7.055528e-16	7.055528e-16
1.752000e+02	1.776000e+02	1.179882e-15	5.995234e-16	5.995234e-16
1.776000e+02	1.800000e+02	4.244479e-16	2.031661e-16	2.031661e-16
1.800000e+02	1.824000e+02	1.932355e-15	1.077428e-15	1.077428e-15
1.824000e+02	1.848000e+02	2.044935e-15	7.349916e-16	7.349916e-16
1.848000e+02	1.872000e+02	7.085454e-16	4.073974e-18	4.073974e-18
1.872000e+02	1.896000e+02	1.980521e-15	8.408263e-16	8.408263e-16
1.896000e+02	1.920000e+02	9.963687e-16	1.342063e-16	1.342063e-16
1.920000e+02	1.944000e+02	1.169148e-15	2.963677e-16	2.963677e-16
1.944000e+02	1.968000e+02	1.928057e-15	1.046869e-15	1.046869e-15
1.968000e+02	1.992000e+02	2.492924e-15	1.121144e-15	1.121144e-15
1.992000e+02	2.016000e+02	8.697621e-16	1.332715e-16	1.332715e-16
2.016000e+02	2.040000e+02	8.728646e-16	1.186627e-16	1.186627e-16
2.040000e+02	2.064000e+02	7.638050e-16	1.183748e-17	1.183748e-17
2.064000e+02	2.088000e+02	8.993879e-16	1.144045e-16	1.144045e-16
2.088000e+02	2.112000e+02	1.104735e-15	2.680246e-16	2.680246e-16
2.112000e+02	2.136000e+02	1.118860e-15	2.398422e-16	2.398422e-16
2.136000e+02	2.160000e+02	1.555594e-15	7.948245e-16	7.948245e-16
2.160000e+02	2.184000e+02	9.350179e-16	1.506183e-16	1.506183e-16
2.184000e+02	2.208000e+02	7.912637e-16	1.230205e-17	1.230205e-17
2.208000e+02	2.232000e+02	1.481440e-15	4.732877e-16	4.732877e-16
2.232000e+02	2.256000e+02	8.650729e-16	6.703316e-17	6.703316e-17
2.256000e+02	2.280000e+02	9.528896e-16	1.042153e-16	1.042153e-16
2.280000e+02	2.304000e+02	9.232742e-16	1.000025e-16	1.000025e-16
2.304000e+02	2.328000e+02	8.421279e-16	7.839841e-18	7.839841e-18
2.328000e+02	2.352000e+02	8.573275e-16	5.599688e-18	5.599688e-18
2.352000e+02	2.376000e+02	1.645987e-15	7.598622e-16	7.598622e-16
2.376000e+02	2.400000e+02	1.185516e-15	2.553909e-16	2.553909e-16
2.400000e+02	2.424000e+02	9.212067e-16	7.971615e-18	7.971615e-18
2.424000e+02	2.448000e+02	1.529402e-15	5.787857e-16	5.787857e-16
2.448000e+02	2.472000e+02	1.007230e-15	2.972440e-17	2.972440e-17
2.472000e+02	2.496000e+02	9.975442e-16	7.193120e-18	7.193120e-18
2.496000e+02	2.520000e+02	9.870454e-16	7.033114e-18	7.033114e-18
2.520000e+02	2.544000e+02	1.527242e-15	3.933364e-16	3.933364e-16
2.544000e+02	2.568000e+02	1.062658e-15	2.640790e-17	2.640790e-17
2.568000e+02	2.592000e+02	1.067202e-15	8.467923e-18	8.467923e-18
2.592000e+02	2.616000e+02	1.070697e-15	7.751373e-18	7.751373e-18
2.616000e+02	2.640000e+02	1.073450e-15	7.704863e-18	7.704863e-18
2.640000e+02	2.664000e+02	1.640822e-15	5.367509e-16	5.367509e-16
2.664000e+02	2.688000e+02	1.146785e-15	8.493781e-18	8.493781e-18
2.688000e+02	2.712000e+02	1.675628e-15	3.146939e-16	3.146939e-16
2.712000e+02	2.736000e+02	1.256660e-15	2.469559e-17	2.469559e-17
2.736000e+02	2.760000e+02	1.257320e-15	9.242060e-18	9.242060e-18
2.760000e+02	2.784000e+02	1.314762e-15	1.711987e-17	1.711987e-17
2.784000e+02	2.808000e+02	1.308624e-15	9.911696e-18	9.911696e-18
2.808000e+02	2.832000e+02	1.354735e-15	1.011990e-17	1.011990e-17
2.832000e+02	2.856000e+02	1.521610e-15	1.429544e-16	1.429544e-16
2.856000e+02	2.880000e+02	1.404373e-15	1.098984e-17	1.098984e-17
2.880000e+02	2.904000e+02	1.445671e-15	3.473644e-17	3.473644e-17
2.904000e+02	2.928000e+02	1.502468e-15	3.627184e-17	3.627184e-17
2.928000e+02	2.952000e+02	2.217688e-15	7.272228e-16	7.272228e-16
2.952000e+02	2.976000e+02	2.895419e-15	1.226429e-15	1.226429e-15
2.976000e+02	3.000000e+02	1.547876e-15	1.172252e-17	1.172252e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/four_lepton_m_inv
ScaledBy=9.93139627706435526e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.527097e-09	5.504738e-11	5.504738e-11
6.240000e+01	6.480000e+01	3.501814e-09	6.451397e-11	6.451397e-11
6.480000e+01	6.720000e+01	4.815896e-09	7.287617e-11	7.287617e-11
6.720000e+01	6.960000e+01	6.794613e-09	8.715548e-11	8.715548e-11
6.960000e+01	7.200000e+01	9.029987e-09	9.928947e-11	9.928947e-11
7.200000e+01	7.440000e+01	1.201491e-08	1.163271e-10	1.163271e-10
7.440000e+01	7.680000e+01	1.598840e-08	1.345863e-10	1.345863e-10
7.680000e+01	7.920000e+01	2.069770e-08	1.522229e-10	1.522229e-10
7.920000e+01	8.160000e+01	2.617325e-08	1.689266e-10	1.689266e-10
8.160000e+01	8.400000e+01	3.412556e-08	1.959119e-10	1.959119e-10
8.400000e+01	8.640000e+01	4.228237e-08	2.183711e-10	2.183711e-10
8.640000e+01	8.880000e+01	5.243079e-08	2.407434e-10	2.407434e-10
8.880000e+01	9.120000e+01	6.455287e-08	2.670464e-10	2.670464e-10
9.120000e+01	9.360000e+01	7.809925e-08	2.911587e-10	2.911587e-10
9.360000e+01	9.600000e+01	9.313871e-08	3.168333e-10	3.168333e-10
9.600000e+01	9.840000e+01	1.113525e-07	3.431888e-10	3.431888e-10
9.840000e+01	1.008000e+02	1.341713e-07	3.939607e-10	3.939607e-10
1.008000e+02	1.032000e+02	1.612457e-07	4.121136e-10	4.121136e-10
1.032000e+02	1.056000e+02	1.953413e-07	4.502590e-10	4.502590e-10
1.056000e+02	1.080000e+02	2.403207e-07	4.972489e-10	4.972489e-10
1.080000e+02	1.104000e+02	3.024319e-07	5.679749e-10	5.679749e-10
1.104000e+02	1.128000e+02	3.912359e-07	6.260619e-10	6.260619e-10
1.128000e+02	1.152000e+02	5.320737e-07	7.734314e-10	7.734314e-10
1.152000e+02	1.176000e+02	7.684938e-07	8.797659e-10	8.797659e-10
1.176000e+02	1.200000e+02	1.229807e-06	1.122752e-09	1.122752e-09
1.200000e+02	1.224000e+02	2.358734e-06	1.578279e-09	1.578279e-09
1.224000e+02	1.248000e+02	1.045922e-05	3.439836e-09	3.439836e-09
1.248000e+02	1.272000e+02	7.563317e-05	5.310843e-07	5.310843e-07
1.272000e+02	1.296000e+02	3.830508e-08	1.651052e-10	1.651052e-10
1.296000e+02	1.320000e+02	2.054941e-08	1.185689e-10	1.185689e-10
1.320000e+02	1.344000e+02	1.429065e-08	9.860823e-11	9.860823e-11
1.344000e+02	1.368000e+02	1.111792e-08	1.272737e-10	1.272737e-10
1.368000e+02	1.392000e+02	9.000150e-09	7.278294e-11	7.278294e-11
1.392000e+02	1.416000e+02	8.173208e-09	1.323236e-10	1.323236e-10
1.416000e+02	1.440000e+02	7.508371e-09	6.901240e-11	6.901240e-11
1.440000e+02	1.464000e+02	7.223754e-09	6.730041e-11	6.730041e-11
1.464000e+02	1.488000e+02	7.056125e-09	6.441673e-11	6.441673e-11
1.488000e+02	1.512000e+02	7.178200e-09	6.727852e-11	6.727852e-11
1.512000e+02	1.536000e+02	7.535558e-09	7.008586e-11	7.008586e-11
1.536000e+02	1.560000e+02	7.900037e-09	7.366331e-11	7.366331e-11
1.560000e+02	1.584000e+02	8.388162e-09	7.651321e-11	7.651321e-11
1.584000e+02	1.608000e+02	8.822871e-09	7.746401e-11	7.746401e-11
1.608000e+02	1.632000e+02	9.562308e-09	8.261028e-11	8.261028e-11
1.632000e+02	1.656000e+02	1.050084e-08	8.525417e-11	8.525417e-11
1.656000e+02	1.680000e+02	1.156501e-08	9.006522e-11	9.006522e-11
1.680000e+02	1.704000e+02	1.336659e-08	9.901739e-11	9.901739e-11
1.704000e+02	1.728000e+02	1.543374e-08	1.075320e-10	1.075320e-10
1.728000e+02	1.752000e+02	1.819766e-08	1.188243e-10	1.188243e-10
1.752000e+02	1.776000e+02	2.238477e-08	1.339180e-10	1.339180e-10
1.776000e+02	1.800000e+02	2.846613e-08	1.531368e-10	1.531368e-10
1.800000e+02	1.824000e+02	4.075917e-08	1.919157e-10	1.919157e-10
1.824000e+02	1.848000e+02	6.017608e-08	2.560078e-10	2.560078e-10
1.848000e+02	1.872000e+02	7.875217e-08	3.211728e-10	3.211728e-10
1.872000e+02	1.896000e+02	9.235687e-08	3.726657e-10	3.726657e-10
1.896000e+02	1.920000e+02	1.010282e-07	3.938986e-10	3.938986e-10
1.920000e+02	1.944000e+02	1.073325e-07	4.163826e-10	4.163826e-10
1.944000e+02	1.968000e+02	1.109510e-07	4.352069e-10	4.352069e-10
1.968000e+02	1.992000e+02	1.130317e-07	4.476389e-10	4.476389e-10
1.992000e+02	2.016000e+02	1.140055e-07	4.519220e-10	4.519220e-10
2.016000e+02	2.040000e+02	1.154475e-07	4.548063e-10	4.548063e-10
2.040000e+02	2.064000e+02	1.160030e-07	4.612617e-10	4.612617e-10
2.064000e+02	2.088000e+02	1.158157e-07	4.652094e-10	4.652094e-10
2.088000e+02	2.112000e+02	1.150633e-07	4.675579e-10	4.675579e-10
2.112000e+02	2.136000e+02	1.142031e-07	4.683254e-10	4.683254e-10
2.136000e+02	2.160000e+02	1.136667e-07	4.686452e-10	4.686452e-10
2.160000e+02	2.184000e+02	1.130849e-07	4.701090e-10	4.701090e-10
2.184000e+02	2.208000e+02	1.121486e-07	4.709653e-10	4.709653e-10
2.208000e+02	2.232000e+02	1.115543e-07	4.730985e-10	4.730985e-10
2.232000e+02	2.256000e+02	1.103036e-07	4.728935e-10	4.728935e-10
2.256000e+02	2.280000e+02	1.094395e-07	4.738546e-10	4.738546e-10
2.280000e+02	2.304000e+02	1.089036e-07	4.742307e-10	4.742307e-10
2.304000e+02	2.328000e+02	1.072359e-07	4.717509e-10	4.717509e-10
2.328000e+02	2.352000e+02	1.068932e-07	4.695819e-10	4.695819e-10
2.352000e+02	2.376000e+02	1.055852e-07	4.653075e-10	4.653075e-10
2.376000e+02	2.400000e+02	1.044085e-07	4.621333e-10	4.621333e-10
2.400000e+02	2.424000e+02	1.029400e-07	4.595898e-10	4.595898e-10
2.424000e+02	2.448000e+02	1.034625e-07	4.624022e-10	4.624022e-10
2.448000e+02	2.472000e+02	1.013377e-07	4.584511e-10	4.584511e-10
2.472000e+02	2.496000e+02	1.019626e-07	4.614720e-10	4.614720e-10
2.496000e+02	2.520000e+02	9.931142e-08	4.562793e-10	4.562793e-10
2.520000e+02	2.544000e+02	9.860817e-08	4.543843e-10	4.543843e-10
2.544000e+02	2.568000e+02	9.808467e-08	4.553877e-10	4.553877e-10
2.568000e+02	2.592000e+02	9.724613e-08	4.525752e-10	4.525752e-10
2.592000e+02	2.616000e+02	9.642283e-08	4.550618e-10	4.550618e-10
2.616000e+02	2.640000e+02	9.600700e-08	4.568428e-10	4.568428e-10
2.640000e+02	2.664000e+02	9.471804e-08	4.545604e-10	4.545604e-10
2.664000e+02	2.688000e+02	9.384771e-08	4.485585e-10	4.485585e-10
2.688000e+02	2.712000e+02	9.353000e-08	4.419596e-10	4.419596e-10
2.712000e+02	2.736000e+02	9.240225e-08	4.420659e-10	4.420659e-10
2.736000e+02	2.760000e+02	9.153458e-08	4.408493e-10	4.408493e-10
2.760000e+02	2.784000e+02	9.143104e-08	4.403564e-10	4.403564e-10
2.784000e+02	2.808000e+02	9.016250e-08	4.380354e-10	4.380354e-10
2.808000e+02	2.832000e+02	9.039567e-08	4.388084e-10	4.388084e-10
2.832000e+02	2.856000e+02	8.952529e-08	4.366032e-10	4.366032e-10
2.856000e+02	2.880000e+02	8.794675e-08	4.324227e-10	4.324227e-10
2.880000e+02	2.904000e+02	8.727321e-08	4.320735e-10	4.320735e-10
2.904000e+02	2.928000e+02	8.747879e-08	4.356706e-10	4.356706e-10
2.928000e+02	2.952000e+02	8.597642e-08	4.315959e-10	4.315959e-10
2.952000e+02	2.976000e+02	8.574800e-08	4.309868e-10	4.309868e-10
2.976000e+02	3.000000e+02	8.537288e-08	4.296504e-10	4.296504e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.93138961556180330e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	9.175921e-09	8.540269e-11	8.540269e-11
6.240000e+01	6.480000e+01	1.097947e-08	9.341947e-11	9.341947e-11
6.480000e+01	6.720000e+01	1.270910e-08	1.005088e-10	1.005088e-10
6.720000e+01	6.960000e+01	1.430916e-08	1.066483e-10	1.066483e-10
6.960000e+01	7.200000e+01	1.598553e-08	1.127224e-10	1.127224e-10
7.200000e+01	7.440000e+01	1.732567e-08	1.173524e-10	1.173524e-10
7.440000e+01	7.680000e+01	1.894800e-08	1.227237e-10	1.227237e-10
7.680000e+01	7.920000e+01	2.042485e-08	1.274167e-10	1.274167e-10
7.920000e+01	8.160000e+01	2.163543e-08	1.311383e-10	1.311383e-10
8.160000e+01	8.400000e+01	2.251455e-08	1.337761e-10	1.337761e-10
8.400000e+01	8.640000e+01	2.351370e-08	1.367122e-10	1.367122e-10
8.640000e+01	8.880000e+01	2.364803e-08	1.371021e-10	1.371021e-10
8.880000e+01	9.120000e+01	2.379508e-08	1.375277e-10	1.375277e-10
9.120000e+01	9.360000e+01	2.384754e-08	1.376792e-10	1.376792e-10
9.360000e+01	9.600000e+01	2.487610e-08	1.406170e-10	1.406170e-10
9.600000e+01	9.840000e+01	2.627506e-08	1.445169e-10	1.445169e-10
9.840000e+01	1.008000e+02	2.740138e-08	1.475818e-10	1.475818e-10
1.008000e+02	1.032000e+02	2.866522e-08	1.509470e-10	1.509470e-10
1.032000e+02	1.056000e+02	2.977724e-08	1.538470e-10	1.538470e-10
1.056000e+02	1.080000e+02	3.113169e-08	1.573070e-10	1.573070e-10
1.080000e+02	1.104000e+02	3.275480e-08	1.613556e-10	1.613556e-10
1.104000e+02	1.128000e+02	3.914949e-08	1.764045e-10	1.764045e-10
1.128000e+02	1.152000e+02	4.583671e-08	1.908769e-10	1.908769e-10
1.152000e+02	1.176000e+02	5.076804e-08	2.008824e-10	2.008824e-10
1.176000e+02	1.200000e+02	5.775012e-08	2.142512e-10	2.142512e-10
1.200000e+02	1.224000e+02	7.418954e-08	2.428388e-10	2.428388e-10
1.224000e+02	1.248000e+02	5.382796e-07	6.541097e-10	6.541097e-10
1.248000e+02	1.272000e+02	1.649412e-04	1.145015e-08	1.145015e-08
1.272000e+02	1.296000e+02	1.060787e-07	2.903761e-10	2.903761e-10
1.296000e+02	1.320000e+02	9.206525e-08	2.705170e-10	2.705170e-10
1.320000e+02	1.344000e+02	9.042225e-08	2.680923e-10	2.680923e-10
1.344000e+02	1.368000e+02	9.078629e-08	2.686315e-10	2.686315e-10
1.368000e+02	1.392000e+02	9.194600e-08	2.703418e-10	2.703418e-10
1.392000e+02	1.416000e+02	9.330604e-08	2.723338e-10	2.723338e-10
1.416000e+02	1.440000e+02	9.405083e-08	2.734186e-10	2.734186e-10
1.440000e+02	1.464000e+02	9.533771e-08	2.752828e-10	2.752828e-10
1.464000e+02	1.488000e+02	9.582258e-08	2.759819e-10	2.759819e-10
1.488000e+02	1.512000e+02	9.645529e-08	2.768916e-10	2.768916e-10
1.512000e+02	1.536000e+02	9.683525e-08	2.774364e-10	2.774364e-10
1.536000e+02	1.560000e+02	9.749896e-08	2.783855e-10	2.783855e-10
1.560000e+02	1.584000e+02	9.830017e-08	2.795271e-10	2.795271e-10
1.584000e+02	1.608000e+02	9.778750e-08	2.787972e-10	2.787972e-10
1.608000e+02	1.632000e+02	1.045955e-07	2.883389e-10	2.883389e-10
1.632000e+02	1.656000e+02	1.233090e-07	3.130719e-10	3.130719e-10
1.656000e+02	1.680000e+02	1.301440e-07	3.216317e-10	3.216317e-10
1.680000e+02	1.704000e+02	1.309667e-07	3.226467e-10	3.226467e-10
1.704000e+02	1.728000e+02	1.309278e-07	3.225987e-10	3.225987e-10
1.728000e+02	1.752000e+02	1.309175e-07	3.225860e-10	3.225860e-10
1.752000e+02	1.776000e+02	1.310383e-07	3.227348e-10	3.227348e-10
1.776000e+02	1.800000e+02	1.314587e-07	3.232522e-10	3.232522e-10
1.800000e+02	1.824000e+02	1.320160e-07	3.239365e-10	3.239365e-10
1.824000e+02	1.848000e+02	1.311917e-07	3.229237e-10	3.229237e-10
1.848000e+02	1.872000e+02	1.299112e-07	3.213438e-10	3.213438e-10
1.872000e+02	1.896000e+02	1.288357e-07	3.200110e-10	3.200110e-10
1.896000e+02	1.920000e+02	1.403517e-07	3.340070e-10	3.340070e-10
1.920000e+02	1.944000e+02	1.440892e-07	3.384250e-10	3.384250e-10
1.944000e+02	1.968000e+02	1.436520e-07	3.379112e-10	3.379112e-10
1.968000e+02	1.992000e+02	1.421728e-07	3.361669e-10	3.361669e-10
1.992000e+02	2.016000e+02	1.448347e-07	3.392994e-10	3.392994e-10
2.016000e+02	2.040000e+02	1.485952e-07	3.436760e-10	3.436760e-10
2.040000e+02	2.064000e+02	1.477948e-07	3.427491e-10	3.427491e-10
2.064000e+02	2.088000e+02	1.472631e-07	3.421319e-10	3.421319e-10
2.088000e+02	2.112000e+02	1.462210e-07	3.409193e-10	3.409193e-10
2.112000e+02	2.136000e+02	1.466343e-07	3.414008e-10	3.414008e-10
2.136000e+02	2.160000e+02	1.461431e-07	3.408285e-10	3.408285e-10
2.160000e+02	2.184000e+02	1.446002e-07	3.390246e-10	3.390246e-10
2.184000e+02	2.208000e+02	1.439294e-07	3.382373e-10	3.382373e-10
2.208000e+02	2.232000e+02	1.431560e-07	3.373273e-10	3.373273e-10
2.232000e+02	2.256000e+02	1.424947e-07	3.365472e-10	3.365472e-10
2.256000e+02	2.280000e+02	1.418834e-07	3.358246e-10	3.358246e-10
2.280000e+02	2.304000e+02	1.408215e-07	3.345655e-10	3.345655e-10
2.304000e+02	2.328000e+02	1.401045e-07	3.337127e-10	3.337127e-10
2.328000e+02	2.352000e+02	1.412316e-07	3.350524e-10	3.350524e-10
2.352000e+02	2.376000e+02	1.432355e-07	3.374209e-10	3.374209e-10
2.376000e+02	2.400000e+02	1.428810e-07	3.370031e-10	3.370031e-10
2.400000e+02	2.424000e+02	1.428007e-07	3.369084e-10	3.369084e-10
2.424000e+02	2.448000e+02	1.418588e-07	3.357955e-10	3.357955e-10
2.448000e+02	2.472000e+02	1.414351e-07	3.352937e-10	3.352937e-10
2.472000e+02	2.496000e+02	1.405759e-07	3.342736e-10	3.342736e-10
2.496000e+02	2.520000e+02	1.395688e-07	3.330741e-10	3.330741e-10
2.520000e+02	2.544000e+02	1.381603e-07	3.313892e-10	3.313892e-10
2.544000e+02	2.568000e+02	1.377231e-07	3.308645e-10	3.308645e-10
2.568000e+02	2.592000e+02	1.368225e-07	3.297809e-10	3.297809e-10
2.592000e+02	2.616000e+02	1.355650e-07	3.282620e-10	3.282620e-10
2.616000e+02	2.640000e+02	1.329905e-07	3.251299e-10	3.251299e-10
2.640000e+02	2.664000e+02	1.325295e-07	3.245659e-10	3.245659e-10
2.664000e+02	2.688000e+02	1.340373e-07	3.264071e-10	3.264071e-10
2.688000e+02	2.712000e+02	1.368026e-07	3.297570e-10	3.297570e-10
2.712000e+02	2.736000e+02	1.360356e-07	3.288312e-10	3.288312e-10
2.736000e+02	2.760000e+02	1.351970e-07	3.278161e-10	3.278161e-10
2.760000e+02	2.784000e+02	1.347662e-07	3.272934e-10	3.272934e-10
2.784000e+02	2.808000e+02	1.342281e-07	3.266393e-10	3.266393e-10
2.808000e+02	2.832000e+02	1.329881e-07	3.251270e-10	3.251270e-10
2.832000e+02	2.856000e+02	1.320684e-07	3.240009e-10	3.240009e-10
2.856000e+02	2.880000e+02	1.322361e-07	3.242066e-10	3.242066e-10
2.880000e+02	2.904000e+02	1.306043e-07	3.221999e-10	3.221999e-10
2.904000e+02	2.928000e+02	1.286720e-07	3.198075e-10	3.198075e-10
2.928000e+02	2.952000e+02	1.287411e-07	3.198935e-10	3.198935e-10
2.952000e+02	2.976000e+02	1.274701e-07	3.183105e-10	3.183105e-10
2.976000e+02	3.000000e+02	1.263263e-07	3.168791e-10	3.168791e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv[EXTRA__NTrials]
ScaledBy=9.93138840730482938e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	4.810104e-06	4.492436e-08	4.492436e-08
6.240000e+01	6.480000e+01	5.752758e-06	4.910209e-08	4.910209e-08
6.480000e+01	6.720000e+01	6.658996e-06	5.283144e-08	5.283144e-08
6.720000e+01	6.960000e+01	7.499025e-06	5.607669e-08	5.607669e-08
6.960000e+01	7.200000e+01	8.382921e-06	5.932337e-08	5.932337e-08
7.200000e+01	7.440000e+01	9.089287e-06	6.179608e-08	6.179608e-08
7.440000e+01	7.680000e+01	9.930563e-06	6.453545e-08	6.453545e-08
7.680000e+01	7.920000e+01	1.069900e-05	6.695124e-08	6.695124e-08
7.920000e+01	8.160000e+01	1.133958e-05	6.896453e-08	6.896453e-08
8.160000e+01	8.400000e+01	1.179725e-05	7.032177e-08	7.032177e-08
8.400000e+01	8.640000e+01	1.231823e-05	7.184543e-08	7.184543e-08
8.640000e+01	8.880000e+01	1.239975e-05	7.214868e-08	7.214868e-08
8.880000e+01	9.120000e+01	1.246348e-05	7.225303e-08	7.225303e-08
9.120000e+01	9.360000e+01	1.249575e-05	7.237144e-08	7.237144e-08
9.360000e+01	9.600000e+01	1.303619e-05	7.393509e-08	7.393509e-08
9.600000e+01	9.840000e+01	1.376945e-05	7.597968e-08	7.597968e-08
9.840000e+01	1.008000e+02	1.437072e-05	7.768354e-08	7.768354e-08
1.008000e+02	1.032000e+02	1.502950e-05	7.942093e-08	7.942093e-08
1.032000e+02	1.056000e+02	1.561132e-05	8.094150e-08	8.094150e-08
1.056000e+02	1.080000e+02	1.630113e-05	8.260313e-08	8.260313e-08
1.080000e+02	1.104000e+02	1.716599e-05	8.484676e-08	8.484676e-08
1.104000e+02	1.128000e+02	2.052859e-05	9.282864e-08	9.282864e-08
1.128000e+02	1.152000e+02	2.401865e-05	1.003439e-07	1.003439e-07
1.152000e+02	1.176000e+02	2.662150e-05	1.057220e-07	1.057220e-07
1.176000e+02	1.200000e+02	3.028370e-05	1.127587e-07	1.127587e-07
1.200000e+02	1.224000e+02	3.889877e-05	1.277789e-07	1.277789e-07
1.224000e+02	1.248000e+02	2.821371e-04	3.440098e-07	3.440098e-07
1.248000e+02	1.272000e+02	8.646150e-02	6.022661e-06	6.022661e-06
1.272000e+02	1.296000e+02	5.561121e-05	1.527545e-07	1.527545e-07
1.296000e+02	1.320000e+02	4.826737e-05	1.423234e-07	1.423234e-07
1.320000e+02	1.344000e+02	4.739383e-05	1.409907e-07	1.409907e-07
1.344000e+02	1.368000e+02	4.759575e-05	1.413183e-07	1.413183e-07
1.368000e+02	1.392000e+02	4.818338e-05	1.421350e-07	1.421350e-07
1.392000e+02	1.416000e+02	4.889142e-05	1.431607e-07	1.431607e-07
1.416000e+02	1.440000e+02	4.931679e-05	1.438802e-07	1.438802e-07
1.440000e+02	1.464000e+02	4.998925e-05	1.448605e-07	1.448605e-07
1.464000e+02	1.488000e+02	5.025529e-05	1.452707e-07	1.452707e-07
1.488000e+02	1.512000e+02	5.056317e-05	1.456486e-07	1.456486e-07
1.512000e+02	1.536000e+02	5.077879e-05	1.460038e-07	1.460038e-07
1.536000e+02	1.560000e+02	5.109658e-05	1.463751e-07	1.463751e-07
1.560000e+02	1.584000e+02	5.151121e-05	1.469519e-07	1.469519e-07
1.584000e+02	1.608000e+02	5.127658e-05	1.467134e-07	1.467134e-07
1.608000e+02	1.632000e+02	5.483283e-05	1.516807e-07	1.516807e-07
1.632000e+02	1.656000e+02	6.461404e-05	1.645827e-07	1.645827e-07
1.656000e+02	1.680000e+02	6.820421e-05	1.691179e-07	1.691179e-07
1.680000e+02	1.704000e+02	6.864867e-05	1.696970e-07	1.696970e-07
1.704000e+02	1.728000e+02	6.860646e-05	1.695880e-07	1.695880e-07
1.728000e+02	1.752000e+02	6.864204e-05	1.697324e-07	1.697324e-07
1.752000e+02	1.776000e+02	6.870575e-05	1.698140e-07	1.698140e-07
1.776000e+02	1.800000e+02	6.892175e-05	1.700700e-07	1.700700e-07
1.800000e+02	1.824000e+02	6.919654e-05	1.703648e-07	1.703648e-07
1.824000e+02	1.848000e+02	6.878396e-05	1.699073e-07	1.699073e-07
1.848000e+02	1.872000e+02	6.809621e-05	1.690151e-07	1.690151e-07
1.872000e+02	1.896000e+02	6.755246e-05	1.683857e-07	1.683857e-07
1.896000e+02	1.920000e+02	7.355187e-05	1.756145e-07	1.756145e-07
1.920000e+02	1.944000e+02	7.551746e-05	1.779585e-07	1.779585e-07
1.944000e+02	1.968000e+02	7.530846e-05	1.777607e-07	1.777607e-07
1.968000e+02	1.992000e+02	7.453300e-05	1.768500e-07	1.768500e-07
1.992000e+02	2.016000e+02	7.592300e-05	1.784707e-07	1.784707e-07
2.016000e+02	2.040000e+02	7.788650e-05	1.807516e-07	1.807516e-07
2.040000e+02	2.064000e+02	7.748633e-05	1.803281e-07	1.803281e-07
2.064000e+02	2.088000e+02	7.719337e-05	1.799498e-07	1.799498e-07
2.088000e+02	2.112000e+02	7.663929e-05	1.792935e-07	1.792935e-07
2.112000e+02	2.136000e+02	7.686646e-05	1.795821e-07	1.795821e-07
2.136000e+02	2.160000e+02	7.660492e-05	1.792653e-07	1.792653e-07
2.160000e+02	2.184000e+02	7.577937e-05	1.782513e-07	1.782513e-07
2.184000e+02	2.208000e+02	7.545950e-05	1.779537e-07	1.779537e-07
2.208000e+02	2.232000e+02	7.504242e-05	1.774285e-07	1.774285e-07
2.232000e+02	2.256000e+02	7.467329e-05	1.769444e-07	1.769444e-07
2.256000e+02	2.280000e+02	7.437742e-05	1.766514e-07	1.766514e-07
2.280000e+02	2.304000e+02	7.382417e-05	1.759983e-07	1.759983e-07
2.304000e+02	2.328000e+02	7.342317e-05	1.754609e-07	1.754609e-07
2.328000e+02	2.352000e+02	7.404388e-05	1.762749e-07	1.762749e-07
2.352000e+02	2.376000e+02	7.509867e-05	1.775279e-07	1.775279e-07
2.376000e+02	2.400000e+02	7.489837e-05	1.772663e-07	1.772663e-07
2.400000e+02	2.424000e+02	7.483137e-05	1.771262e-07	1.771262e-07
2.424000e+02	2.448000e+02	7.435092e-05	1.765835e-07	1.765835e-07
2.448000e+02	2.472000e+02	7.413700e-05	1.763482e-07	1.763482e-07
2.472000e+02	2.496000e+02	7.368925e-05	1.758270e-07	1.758270e-07
2.496000e+02	2.520000e+02	7.319021e-05	1.752993e-07	1.752993e-07
2.520000e+02	2.544000e+02	7.243375e-05	1.743482e-07	1.743482e-07
2.544000e+02	2.568000e+02	7.219746e-05	1.740459e-07	1.740459e-07
2.568000e+02	2.592000e+02	7.170546e-05	1.734008e-07	1.734008e-07
2.592000e+02	2.616000e+02	7.107646e-05	1.727131e-07	1.727131e-07
2.616000e+02	2.640000e+02	6.970013e-05	1.709652e-07	1.709652e-07
2.640000e+02	2.664000e+02	6.947421e-05	1.707287e-07	1.707287e-07
2.664000e+02	2.688000e+02	7.023312e-05	1.715811e-07	1.715811e-07
2.688000e+02	2.712000e+02	7.170254e-05	1.734141e-07	1.734141e-07
2.712000e+02	2.736000e+02	7.131025e-05	1.729643e-07	1.729643e-07
2.736000e+02	2.760000e+02	7.087867e-05	1.724601e-07	1.724601e-07
2.760000e+02	2.784000e+02	7.063121e-05	1.721072e-07	1.721072e-07
2.784000e+02	2.808000e+02	7.038912e-05	1.719076e-07	1.719076e-07
2.808000e+02	2.832000e+02	6.970717e-05	1.709948e-07	1.709948e-07
2.832000e+02	2.856000e+02	6.921600e-05	1.703693e-07	1.703693e-07
2.856000e+02	2.880000e+02	6.935504e-05	1.706665e-07	1.706665e-07
2.880000e+02	2.904000e+02	6.845375e-05	1.694420e-07	1.694420e-07
2.904000e+02	2.928000e+02	6.744325e-05	1.681934e-07	1.681934e-07
2.928000e+02	2.952000e+02	6.744242e-05	1.680977e-07	1.680977e-07
2.952000e+02	2.976000e+02	6.683700e-05	1.674961e-07	1.674961e-07
2.976000e+02	3.000000e+02	6.622375e-05	1.666896e-07	1.666896e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.93080705731503717e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	2.779515e-19	2.713093e-19	2.713093e-19
6.240000e+01	6.480000e+01	1.777781e-22	1.039968e-22	1.039968e-22
6.480000e+01	6.720000e+01	5.463192e-21	5.007092e-21	5.007092e-21
6.720000e+01	6.960000e+01	6.817942e-21	6.078161e-21	6.078161e-21
6.960000e+01	7.200000e+01	7.594271e-22	4.553972e-22	4.553972e-22
7.200000e+01	7.440000e+01	3.500348e-22	1.434335e-22	1.434335e-22
7.440000e+01	7.680000e+01	1.384097e-20	1.364443e-20	1.364443e-20
7.680000e+01	7.920000e+01	1.535724e-21	1.105314e-21	1.105314e-21
7.920000e+01	8.160000e+01	7.261592e-22	2.330083e-22	2.330083e-22
8.160000e+01	8.400000e+01	7.045942e-21	5.471571e-21	5.471571e-21
8.400000e+01	8.640000e+01	6.388583e-19	6.355283e-19	6.355283e-19
8.640000e+01	8.880000e+01	2.949244e-20	2.256788e-20	2.256788e-20
8.880000e+01	9.120000e+01	1.274832e-20	7.571590e-21	7.571590e-21
9.120000e+01	9.360000e+01	3.296091e-18	3.291509e-18	3.291509e-18
9.360000e+01	9.600000e+01	7.366346e-18	6.551792e-18	6.551792e-18
9.600000e+01	9.840000e+01	2.601848e-20	1.544679e-20	1.544679e-20
9.840000e+01	1.008000e+02	2.743157e-20	1.908510e-20	1.908510e-20
1.008000e+02	1.032000e+02	3.882375e-18	3.838894e-18	3.838894e-18
1.032000e+02	1.056000e+02	1.636467e-19	1.055284e-19	1.055284e-19
1.056000e+02	1.080000e+02	1.730819e-19	1.398591e-19	1.398591e-19
1.080000e+02	1.104000e+02	4.292275e-19	2.129985e-19	2.129985e-19
1.104000e+02	1.128000e+02	3.483705e-19	1.882602e-19	1.882602e-19
1.128000e+02	1.152000e+02	3.847045e-19	1.473605e-19	1.473605e-19
1.152000e+02	1.176000e+02	7.828496e-18	7.028506e-18	7.028506e-18
1.176000e+02	1.200000e+02	1.095877e-18	8.248912e-20	8.248912e-20
1.200000e+02	1.224000e+02	8.192625e-17	5.360522e-17	5.360522e-17
1.224000e+02	1.248000e+02	3.188211e-12	3.112863e-12	3.112863e-12
1.248000e+02	1.272000e+02	1.484907e-04	6.997962e-05	6.997962e-05
1.272000e+02	1.296000e+02	5.254425e-16	4.689098e-16	4.689098e-16
1.296000e+02	1.320000e+02	1.756047e-17	7.273773e-18	7.273773e-18
1.320000e+02	1.344000e+02	8.526046e-18	3.253425e-18	3.253425e-18
1.344000e+02	1.368000e+02	5.569504e-18	1.515320e-18	1.515320e-18
1.368000e+02	1.392000e+02	2.824396e-17	2.144809e-17	2.144809e-17
1.392000e+02	1.416000e+02	5.807012e-18	1.864369e-18	1.864369e-18
1.416000e+02	1.440000e+02	9.265017e-18	5.168195e-18	5.168195e-18
1.440000e+02	1.464000e+02	3.832912e-18	1.479538e-18	1.479538e-18
1.464000e+02	1.488000e+02	7.196492e-18	4.705086e-18	4.705086e-18
1.488000e+02	1.512000e+02	2.457191e-17	2.239745e-17	2.239745e-17
1.512000e+02	1.536000e+02	2.843268e-18	5.029018e-19	5.029018e-19
1.536000e+02	1.560000e+02	1.754265e-15	1.751570e-15	1.751570e-15
1.560000e+02	1.584000e+02	4.369262e-18	1.599391e-18	1.599391e-18
1.584000e+02	1.608000e+02	4.170958e-18	1.320351e-18	1.320351e-18
1.608000e+02	1.632000e+02	3.362996e-18	2.931911e-19	2.931911e-19
1.632000e+02	1.656000e+02	1.397314e-17	7.015781e-18	7.015781e-18
1.656000e+02	1.680000e+02	8.205300e-18	3.092090e-18	3.092090e-18
1.680000e+02	1.704000e+02	7.730808e-18	1.107200e-18	1.107200e-18
1.704000e+02	1.728000e+02	1.129071e-17	1.524453e-18	1.524453e-18
1.728000e+02	1.752000e+02	1.463933e-17	1.410473e-19	1.410473e-19
1.752000e+02	1.776000e+02	3.106192e-17	3.104598e-18	3.104598e-18
1.776000e+02	1.800000e+02	7.751579e-17	9.824730e-19	9.824730e-19
1.800000e+02	1.824000e+02	3.238775e-16	2.153857e-18	2.153857e-18
1.824000e+02	1.848000e+02	6.994729e-16	4.507983e-18	4.507983e-18
1.848000e+02	1.872000e+02	7.194400e-16	4.060006e-18	4.060006e-18
1.872000e+02	1.896000e+02	6.800017e-16	3.869506e-18	3.869506e-18
1.896000e+02	1.920000e+02	7.227258e-16	4.001732e-18	4.001732e-18
1.920000e+02	1.944000e+02	7.268696e-16	4.019853e-18	4.019853e-18
1.944000e+02	1.968000e+02	7.571992e-16	4.126028e-17	4.126028e-17
1.968000e+02	1.992000e+02	7.097488e-16	5.939932e-18	5.939932e-18
1.992000e+02	2.016000e+02	7.150350e-16	4.018805e-18	4.018805e-18
2.016000e+02	2.040000e+02	7.358208e-16	4.170877e-18	4.170877e-18
2.040000e+02	2.064000e+02	7.376337e-16	4.237316e-18	4.237316e-18
2.064000e+02	2.088000e+02	7.293979e-16	4.164807e-18	4.164807e-18
2.088000e+02	2.112000e+02	7.365583e-16	4.384228e-18	4.384228e-18
2.112000e+02	2.136000e+02	7.435900e-16	4.303388e-18	4.303388e-18
2.136000e+02	2.160000e+02	7.417729e-16	5.502689e-18	5.502689e-18
2.160000e+02	2.184000e+02	7.463267e-16	4.476241e-18	4.476241e-18
2.184000e+02	2.208000e+02	7.571087e-16	4.519299e-18	4.519299e-18
2.208000e+02	2.232000e+02	7.569946e-16	4.572278e-18	4.572278e-18
2.232000e+02	2.256000e+02	7.763696e-16	6.783358e-18	6.783358e-18
2.256000e+02	2.280000e+02	7.833721e-16	4.780756e-18	4.780756e-18
2.280000e+02	2.304000e+02	7.967042e-16	4.910833e-18	4.910833e-18
2.304000e+02	2.328000e+02	8.041421e-16	5.013927e-18	5.013927e-18
2.328000e+02	2.352000e+02	8.317842e-16	5.177306e-18	5.177306e-18
2.352000e+02	2.376000e+02	8.499450e-16	5.291058e-18	5.291058e-18
2.376000e+02	2.400000e+02	8.710242e-16	5.835555e-18	5.835555e-18
2.400000e+02	2.424000e+02	8.946708e-16	5.637360e-18	5.637360e-18
2.424000e+02	2.448000e+02	9.157837e-16	1.274693e-17	1.274693e-17
2.448000e+02	2.472000e+02	9.214279e-16	5.889114e-18	5.889114e-18
2.472000e+02	2.496000e+02	9.333375e-16	6.050185e-18	6.050185e-18
2.496000e+02	2.520000e+02	9.647550e-16	6.368857e-18	6.368857e-18
2.520000e+02	2.544000e+02	9.858950e-16	6.419803e-18	6.419803e-18
2.544000e+02	2.568000e+02	1.002105e-15	6.576727e-18	6.576727e-18
2.568000e+02	2.592000e+02	1.009685e-15	6.679338e-18	6.679338e-18
2.592000e+02	2.616000e+02	1.036054e-15	6.916859e-18	6.916859e-18
2.616000e+02	2.640000e+02	1.040528e-15	7.046602e-18	7.046602e-18
2.640000e+02	2.664000e+02	1.413772e-15	3.502509e-16	3.502509e-16
2.664000e+02	2.688000e+02	1.108706e-15	7.493515e-18	7.493515e-18
2.688000e+02	2.712000e+02	1.161206e-15	8.858809e-18	8.858809e-18
2.712000e+02	2.736000e+02	1.175773e-15	7.965131e-18	7.965131e-18
2.736000e+02	2.760000e+02	1.214945e-15	8.247746e-18	8.247746e-18
2.760000e+02	2.784000e+02	1.228780e-15	9.155857e-18	9.155857e-18
2.784000e+02	2.808000e+02	1.268787e-15	8.675569e-18	8.675569e-18
2.808000e+02	2.832000e+02	1.326628e-15	5.223453e-17	5.223453e-17
2.832000e+02	2.856000e+02	1.338135e-15	2.317159e-17	2.317159e-17
2.856000e+02	2.880000e+02	1.326305e-15	9.257933e-18	9.257933e-18
2.880000e+02	2.904000e+02	1.356190e-15	9.526598e-18	9.526598e-18
2.904000e+02	2.928000e+02	1.384572e-15	9.793050e-18	9.793050e-18
2.928000e+02	2.952000e+02	1.422954e-15	1.006033e-17	1.006033e-17
2.952000e+02	2.976000e+02	1.432203e-15	1.023621e-17	1.023621e-17
2.976000e+02	3.000000e+02	1.464478e-15	1.051002e-17	1.051002e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/four_lepton_m_inv
ScaledBy=9.93138432929702691e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
6.000000e+01	6.240000e+01	1.995857e-13	1.863017e-13	1.863017e-13
6.240000e+01	6.480000e+01	1.149898e-14	1.888810e-15	1.888810e-15
6.480000e+01	6.720000e+01	2.363632e-14	4.194503e-15	4.194503e-15
6.720000e+01	6.960000e+01	2.971843e-14	2.262121e-15	2.262121e-15
6.960000e+01	7.200000e+01	4.577433e-14	3.810155e-15	3.810155e-15
7.200000e+01	7.440000e+01	6.924325e-14	5.498373e-15	5.498373e-15
7.440000e+01	7.680000e+01	9.911475e-14	4.115607e-15	4.115607e-15
7.680000e+01	7.920000e+01	1.771634e-13	2.018549e-14	2.018549e-14
7.920000e+01	8.160000e+01	2.330899e-13	7.904975e-15	7.904975e-15
8.160000e+01	8.400000e+01	3.623594e-13	1.496677e-14	1.496677e-14
8.400000e+01	8.640000e+01	6.699262e-13	1.452182e-13	1.452182e-13
8.640000e+01	8.880000e+01	8.106717e-13	2.132017e-14	2.132017e-14
8.880000e+01	9.120000e+01	1.177169e-12	3.197741e-14	3.197741e-14
9.120000e+01	9.360000e+01	3.374367e-12	1.604538e-12	1.604538e-12
9.360000e+01	9.600000e+01	3.735656e-12	6.392643e-13	6.392643e-13
9.600000e+01	9.840000e+01	3.983238e-12	6.405019e-14	6.405019e-14
9.840000e+01	1.008000e+02	6.263558e-12	9.948393e-14	9.948393e-14
1.008000e+02	1.032000e+02	1.169597e-11	1.826593e-12	1.826593e-12
1.032000e+02	1.056000e+02	1.580130e-11	2.194778e-13	2.194778e-13
1.056000e+02	1.080000e+02	2.639940e-11	3.673115e-13	3.673115e-13
1.080000e+02	1.104000e+02	4.752587e-11	9.852786e-13	9.852786e-13
1.104000e+02	1.128000e+02	8.802129e-11	9.453822e-13	9.453822e-13
1.128000e+02	1.152000e+02	1.893501e-10	1.571290e-12	1.571290e-12
1.152000e+02	1.176000e+02	4.795921e-10	7.775242e-12	7.775242e-12
1.176000e+02	1.200000e+02	1.447094e-09	9.324188e-12	9.324188e-12
1.200000e+02	1.224000e+02	6.281846e-09	4.496169e-11	4.496169e-11
1.224000e+02	1.248000e+02	2.620062e-07	2.080760e-09	2.080760e-09
1.248000e+02	1.272000e+02	9.523958e-05	3.583654e-07	3.583654e-07
1.272000e+02	1.296000e+02	2.330611e-08	1.042316e-10	1.042316e-10
1.296000e+02	1.320000e+02	1.039084e-08	5.243375e-11	5.243375e-11
1.320000e+02	1.344000e+02	7.083042e-09	3.781941e-11	3.781941e-11
1.344000e+02	1.368000e+02	5.567508e-09	3.272370e-11	3.272370e-11
1.368000e+02	1.392000e+02	4.936488e-09	2.931314e-11	2.931314e-11
1.392000e+02	1.416000e+02	4.590325e-09	2.646348e-11	2.646348e-11
1.416000e+02	1.440000e+02	4.386304e-09	2.612163e-11	2.612163e-11
1.440000e+02	1.464000e+02	4.371542e-09	2.621307e-11	2.621307e-11
1.464000e+02	1.488000e+02	4.429654e-09	2.671788e-11	2.671788e-11
1.488000e+02	1.512000e+02	4.497321e-09	2.776903e-11	2.776903e-11
1.512000e+02	1.536000e+02	4.680087e-09	2.869645e-11	2.869645e-11
1.536000e+02	1.560000e+02	4.996929e-09	6.603516e-11	6.603516e-11
1.560000e+02	1.584000e+02	5.272417e-09	3.248932e-11	3.248932e-11
1.584000e+02	1.608000e+02	5.576117e-09	3.422080e-11	3.422080e-11
1.608000e+02	1.632000e+02	6.077033e-09	3.580967e-11	3.580967e-11
1.632000e+02	1.656000e+02	6.744762e-09	3.620777e-11	3.620777e-11
1.656000e+02	1.680000e+02	7.461304e-09	3.869189e-11	3.869189e-11
1.680000e+02	1.704000e+02	8.494021e-09	4.314718e-11	4.314718e-11
1.704000e+02	1.728000e+02	9.902542e-09	4.931058e-11	4.931058e-11
1.728000e+02	1.752000e+02	1.184834e-08	5.784966e-11	5.784966e-11
1.752000e+02	1.776000e+02	1.488330e-08	6.997552e-11	6.997552e-11
1.776000e+02	1.800000e+02	2.037900e-08	9.262454e-11	9.262454e-11
1.800000e+02	1.824000e+02	3.222960e-08	1.403963e-10	1.403963e-10
1.824000e+02	1.848000e+02	5.383158e-08	2.218225e-10	2.218225e-10
1.848000e+02	1.872000e+02	7.506825e-08	3.007611e-10	3.007611e-10
1.872000e+02	1.896000e+02	8.981425e-08	3.617028e-10	3.617028e-10
1.896000e+02	1.920000e+02	9.979950e-08	3.866010e-10	3.866010e-10
1.920000e+02	1.944000e+02	1.056560e-07	4.077787e-10	4.077787e-10
1.944000e+02	1.968000e+02	1.100660e-07	4.281039e-10	4.281039e-10
1.968000e+02	1.992000e+02	1.133973e-07	4.454917e-10	4.454917e-10
1.992000e+02	2.016000e+02	1.155619e-07	4.525583e-10	4.525583e-10
2.016000e+02	2.040000e+02	1.160569e-07	4.526772e-10	4.526772e-10
2.040000e+02	2.064000e+02	1.165553e-07	4.582189e-10	4.582189e-10
2.064000e+02	2.088000e+02	1.171964e-07	4.659641e-10	4.659641e-10
2.088000e+02	2.112000e+02	1.163453e-07	4.665443e-10	4.665443e-10
2.112000e+02	2.136000e+02	1.162447e-07	4.690349e-10	4.690349e-10
2.136000e+02	2.160000e+02	1.152589e-07	4.689764e-10	4.689764e-10
2.160000e+02	2.184000e+02	1.140583e-07	4.702376e-10	4.702376e-10
2.184000e+02	2.208000e+02	1.130855e-07	4.718268e-10	4.718268e-10
2.208000e+02	2.232000e+02	1.123526e-07	4.734140e-10	4.734140e-10
2.232000e+02	2.256000e+02	1.114457e-07	4.734327e-10	4.734327e-10
2.256000e+02	2.280000e+02	1.114863e-07	4.760868e-10	4.760868e-10
2.280000e+02	2.304000e+02	1.099754e-07	4.741339e-10	4.741339e-10
2.304000e+02	2.328000e+02	1.087273e-07	4.737779e-10	4.737779e-10
2.328000e+02	2.352000e+02	1.076139e-07	4.693690e-10	4.693690e-10
2.352000e+02	2.376000e+02	1.068644e-07	4.662748e-10	4.662748e-10
2.376000e+02	2.400000e+02	1.050902e-07	4.625640e-10	4.625640e-10
2.400000e+02	2.424000e+02	1.048765e-07	4.629724e-10	4.629724e-10
2.424000e+02	2.448000e+02	1.035030e-07	4.610778e-10	4.610778e-10
2.448000e+02	2.472000e+02	1.024538e-07	4.583947e-10	4.583947e-10
2.472000e+02	2.496000e+02	1.017313e-07	4.594930e-10	4.594930e-10
2.496000e+02	2.520000e+02	1.015529e-07	4.606819e-10	4.606819e-10
2.520000e+02	2.544000e+02	1.003914e-07	4.583845e-10	4.583845e-10
2.544000e+02	2.568000e+02	9.921446e-08	4.565208e-10	4.565208e-10
2.568000e+02	2.592000e+02	9.817454e-08	4.552148e-10	4.552148e-10
2.592000e+02	2.616000e+02	9.780871e-08	4.563854e-10	4.563854e-10
2.616000e+02	2.640000e+02	9.713429e-08	4.594005e-10	4.594005e-10
2.640000e+02	2.664000e+02	9.565842e-08	4.534980e-10	4.534980e-10
2.664000e+02	2.688000e+02	9.634812e-08	4.553869e-10	4.553869e-10
2.688000e+02	2.712000e+02	9.439233e-08	4.448627e-10	4.448627e-10
2.712000e+02	2.736000e+02	9.384100e-08	4.441356e-10	4.441356e-10
2.736000e+02	2.760000e+02	9.363833e-08	4.450023e-10	4.450023e-10
2.760000e+02	2.784000e+02	9.239325e-08	4.412118e-10	4.412118e-10
2.784000e+02	2.808000e+02	9.181342e-08	4.402663e-10	4.402663e-10
2.808000e+02	2.832000e+02	9.084129e-08	4.390726e-10	4.390726e-10
2.832000e+02	2.856000e+02	8.978583e-08	4.365168e-10	4.365168e-10
2.856000e+02	2.880000e+02	8.897508e-08	4.347858e-10	4.347858e-10
2.880000e+02	2.904000e+02	8.871333e-08	4.353838e-10	4.353838e-10
2.904000e+02	2.928000e+02	8.834129e-08	4.370756e-10	4.370756e-10
2.928000e+02	2.952000e+02	8.790038e-08	4.356162e-10	4.356162e-10
2.952000e+02	2.976000e+02	8.657112e-08	4.321978e-10	4.321978e-10
2.976000e+02	3.000000e+02	8.633354e-08	4.334581e-10	4.334581e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/dressed/hardest_Z_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Dressed leptons, $\Delta R = 0.1$}
XLabel=$p^T_Z$ [GeV]
YLabel=d$\sigma/$d$p^T_Z$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt
RatioPlot1=1
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.851
RatioPlot1YMax=1.15
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.801
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93142414036660754e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.331800e-06	1.659688e-09	1.659688e-09
1.300000e+01	1.600000e+01	5.995380e-06	1.952544e-09	1.952544e-09
1.600000e+01	1.900000e+01	7.457087e-06	2.177595e-09	2.177595e-09
1.900000e+01	2.200000e+01	8.860100e-06	2.373623e-09	2.373623e-09
2.200000e+01	2.500000e+01	1.012296e-05	2.537151e-09	2.537151e-09
2.500000e+01	2.800000e+01	1.089255e-05	2.631827e-09	2.631827e-09
2.800000e+01	3.100000e+01	1.089282e-05	2.631859e-09	2.631859e-09
3.100000e+01	3.400000e+01	1.006443e-05	2.529805e-09	2.529805e-09
3.400000e+01	3.700000e+01	8.886447e-06	2.377150e-09	2.377150e-09
3.700000e+01	4.000000e+01	7.698443e-06	2.212554e-09	2.212554e-09
4.000000e+01	4.300000e+01	6.684117e-06	2.061648e-09	2.061648e-09
4.300000e+01	4.600000e+01	5.851077e-06	1.928903e-09	1.928903e-09
4.600000e+01	4.900000e+01	5.163357e-06	1.812002e-09	1.812002e-09
4.900000e+01	5.200000e+01	4.584130e-06	1.707344e-09	1.707344e-09
5.200000e+01	5.500000e+01	4.103863e-06	1.615433e-09	1.615433e-09
5.500000e+01	5.800000e+01	3.716733e-06	1.537352e-09	1.537352e-09
5.800000e+01	6.100000e+01	3.408457e-06	1.472216e-09	1.472216e-09
6.100000e+01	6.400000e+01	3.069345e-06	1.397061e-09	1.397061e-09
6.400000e+01	6.700000e+01	2.583469e-06	1.281723e-09	1.281723e-09
6.700000e+01	7.000000e+01	2.144812e-06	1.167850e-09	1.167850e-09
7.000000e+01	7.300000e+01	1.792432e-06	1.067613e-09	1.067613e-09
7.300000e+01	7.600000e+01	1.512574e-06	9.807329e-10	9.807329e-10
7.600000e+01	7.900000e+01	1.288679e-06	9.052424e-10	9.052424e-10
7.900000e+01	8.200000e+01	1.107703e-06	8.392747e-10	8.392747e-10
8.200000e+01	8.500000e+01	9.589450e-07	7.808890e-10	7.808890e-10
8.500000e+01	8.800000e+01	8.394307e-07	7.306088e-10	7.306088e-10
8.800000e+01	9.100000e+01	7.397563e-07	6.858621e-10	6.858621e-10
9.100000e+01	9.400000e+01	6.572610e-07	6.464893e-10	6.464893e-10
9.400000e+01	9.700000e+01	5.911037e-07	6.130902e-10	6.130902e-10
9.700000e+01	1.000000e+02	5.362713e-07	5.839622e-10	5.839622e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__NTrials]
ScaledBy=9.93142394471298582e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.270765e-03	8.730127e-07	8.730127e-07
1.300000e+01	1.600000e+01	3.142660e-03	1.026975e-06	1.026975e-06
1.600000e+01	1.900000e+01	3.908887e-03	1.145361e-06	1.145361e-06
1.900000e+01	2.200000e+01	4.644227e-03	1.248418e-06	1.248418e-06
2.200000e+01	2.500000e+01	5.306470e-03	1.334537e-06	1.334537e-06
2.500000e+01	2.800000e+01	5.709633e-03	1.384242e-06	1.384242e-06
2.800000e+01	3.100000e+01	5.709943e-03	1.384323e-06	1.384323e-06
3.100000e+01	3.400000e+01	5.275873e-03	1.330704e-06	1.330704e-06
3.400000e+01	3.700000e+01	4.658127e-03	1.250311e-06	1.250311e-06
3.700000e+01	4.000000e+01	4.035523e-03	1.163797e-06	1.163797e-06
4.000000e+01	4.300000e+01	3.503970e-03	1.084490e-06	1.084490e-06
4.300000e+01	4.600000e+01	3.067088e-03	1.014573e-06	1.014573e-06
4.600000e+01	4.900000e+01	2.706681e-03	9.531326e-07	9.531326e-07
4.900000e+01	5.200000e+01	2.402934e-03	8.980189e-07	8.980189e-07
5.200000e+01	5.500000e+01	2.151410e-03	8.498063e-07	8.498063e-07
5.500000e+01	5.800000e+01	1.948251e-03	8.086008e-07	8.086008e-07
5.800000e+01	6.100000e+01	1.786722e-03	7.743895e-07	7.743895e-07
6.100000e+01	6.400000e+01	1.608924e-03	7.348287e-07	7.348287e-07
6.400000e+01	6.700000e+01	1.354340e-03	6.742417e-07	6.742417e-07
6.700000e+01	7.000000e+01	1.124340e-03	6.143075e-07	6.143075e-07
7.000000e+01	7.300000e+01	9.395690e-04	5.615400e-07	5.615400e-07
7.300000e+01	7.600000e+01	7.929260e-04	5.158957e-07	5.158957e-07
7.600000e+01	7.900000e+01	6.755223e-04	4.761505e-07	4.761505e-07
7.900000e+01	8.200000e+01	5.806840e-04	4.414802e-07	4.414802e-07
8.200000e+01	8.500000e+01	5.027233e-04	4.107948e-07	4.107948e-07
8.500000e+01	8.800000e+01	4.400720e-04	3.843549e-07	3.843549e-07
8.800000e+01	9.100000e+01	3.878040e-04	3.607942e-07	3.607942e-07
9.100000e+01	9.400000e+01	3.445020e-04	3.400010e-07	3.400010e-07
9.400000e+01	9.700000e+01	3.098399e-04	3.224569e-07	3.224569e-07
9.700000e+01	1.000000e+02	2.811305e-04	3.071930e-07	3.071930e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__MEWeight]
ScaledBy=9.93129368682021643e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.220729e-09	8.716967e-13	8.716967e-13
1.300000e+01	1.600000e+01	1.534989e-09	9.591996e-13	9.591996e-13
1.600000e+01	1.900000e+01	1.733527e-09	9.992732e-13	9.992732e-13
1.900000e+01	2.200000e+01	1.875492e-09	1.219037e-12	1.219037e-12
2.200000e+01	2.500000e+01	2.635444e-09	5.191391e-10	5.191391e-10
2.500000e+01	2.800000e+01	1.981135e-09	2.050468e-11	2.050468e-11
2.800000e+01	3.100000e+01	1.474583e-08	8.706034e-09	8.706034e-09
3.100000e+01	3.400000e+01	2.901894e-09	1.124801e-09	1.124801e-09
3.400000e+01	3.700000e+01	1.876729e-09	2.894752e-10	2.894752e-10
3.700000e+01	4.000000e+01	1.946603e-08	1.130375e-08	1.130375e-08
4.000000e+01	4.300000e+01	5.889923e-05	5.888644e-05	5.888644e-05
4.300000e+01	4.600000e+01	1.212305e-07	8.057915e-08	8.057915e-08
4.600000e+01	4.900000e+01	1.288801e-06	1.244480e-06	1.244480e-06
4.900000e+01	5.200000e+01	3.586567e-06	3.435017e-06	3.435017e-06
5.200000e+01	5.500000e+01	3.188973e-07	1.724892e-07	1.724892e-07
5.500000e+01	5.800000e+01	7.300643e-07	4.538919e-07	4.538919e-07
5.800000e+01	6.100000e+01	1.775471e-06	1.155925e-06	1.155925e-06
6.100000e+01	6.400000e+01	3.633537e-05	3.310964e-05	3.310964e-05
6.400000e+01	6.700000e+01	2.803374e-06	1.931936e-06	1.931936e-06
6.700000e+01	7.000000e+01	4.514680e-05	4.491102e-05	4.491102e-05
7.000000e+01	7.300000e+01	4.578443e-05	3.418008e-05	3.418008e-05
7.300000e+01	7.600000e+01	2.835408e-06	2.661886e-06	2.661886e-06
7.600000e+01	7.900000e+01	5.360430e-06	4.255974e-06	4.255974e-06
7.900000e+01	8.200000e+01	3.921020e-06	2.243448e-06	2.243448e-06
8.200000e+01	8.500000e+01	6.564987e-07	4.190333e-07	4.190333e-07
8.500000e+01	8.800000e+01	1.107177e-07	5.855085e-08	5.855085e-08
8.800000e+01	9.100000e+01	6.333543e-07	4.426795e-07	4.426795e-07
9.100000e+01	9.400000e+01	8.238657e-09	3.273768e-09	3.273768e-09
9.400000e+01	9.700000e+01	1.195468e-06	1.120369e-06	1.120369e-06
9.700000e+01	1.000000e+02	1.870001e-07	1.864028e-07	1.864028e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt
ScaledBy=9.93142350479238327e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.609150e-06	1.456271e-09	1.456271e-09
1.300000e+01	1.600000e+01	3.621063e-06	1.679271e-09	1.679271e-09
1.600000e+01	1.900000e+01	4.468943e-06	1.844794e-09	1.844794e-09
1.900000e+01	2.200000e+01	5.244833e-06	2.004676e-09	2.004676e-09
2.200000e+01	2.500000e+01	5.959447e-06	2.179511e-09	2.179511e-09
2.500000e+01	2.800000e+01	6.422010e-06	2.317919e-09	2.317919e-09
2.800000e+01	3.100000e+01	6.359733e-06	2.367123e-09	2.367123e-09
3.100000e+01	3.400000e+01	5.686473e-06	2.296419e-09	2.296419e-09
3.400000e+01	3.700000e+01	4.915003e-06	2.057009e-09	2.057009e-09
3.700000e+01	4.000000e+01	4.247883e-06	6.859521e-09	6.859521e-09
4.000000e+01	4.300000e+01	3.720470e-06	5.918886e-08	5.918886e-08
4.300000e+01	4.600000e+01	3.171502e-06	3.750853e-09	3.750853e-09
4.600000e+01	4.900000e+01	2.766518e-06	1.393177e-08	1.393177e-08
4.900000e+01	5.200000e+01	2.412091e-06	1.934583e-08	1.934583e-08
5.200000e+01	5.500000e+01	2.068547e-06	5.940727e-09	5.940727e-09
5.500000e+01	5.800000e+01	1.792758e-06	1.109330e-08	1.109330e-08
5.800000e+01	6.100000e+01	1.617432e-06	7.959284e-08	7.959284e-08
6.100000e+01	6.400000e+01	1.401866e-06	4.512834e-08	4.512834e-08
6.400000e+01	6.700000e+01	1.160966e-06	2.183661e-08	2.183661e-08
6.700000e+01	7.000000e+01	1.026076e-06	8.375408e-08	8.375408e-08
7.000000e+01	7.300000e+01	9.383357e-07	1.038576e-07	1.038576e-07
7.300000e+01	7.600000e+01	6.901477e-07	2.089126e-08	2.089126e-08
7.600000e+01	7.900000e+01	5.982173e-07	3.132309e-08	3.132309e-08
7.900000e+01	8.200000e+01	6.244793e-07	8.420305e-08	8.420305e-08
8.200000e+01	8.500000e+01	4.193070e-07	7.916805e-09	7.916805e-09
8.500000e+01	8.800000e+01	3.580420e-07	3.049350e-09	3.049350e-09
8.800000e+01	9.100000e+01	3.195097e-07	7.178717e-09	7.178717e-09
9.100000e+01	9.400000e+01	2.739282e-07	1.389480e-09	1.389480e-09
9.400000e+01	9.700000e+01	2.581524e-07	9.424117e-09	9.424117e-09
9.700000e+01	1.000000e+02	2.207959e-07	9.471388e-10	9.471388e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93139740227688314e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.334507e-06	1.660205e-09	1.660205e-09
1.300000e+01	1.600000e+01	5.997547e-06	1.952894e-09	1.952894e-09
1.600000e+01	1.900000e+01	7.460880e-06	2.178145e-09	2.178145e-09
1.900000e+01	2.200000e+01	8.866230e-06	2.374441e-09	2.374441e-09
2.200000e+01	2.500000e+01	1.012579e-05	2.537501e-09	2.537501e-09
2.500000e+01	2.800000e+01	1.089043e-05	2.631567e-09	2.631567e-09
2.800000e+01	3.100000e+01	1.089314e-05	2.631894e-09	2.631894e-09
3.100000e+01	3.400000e+01	1.006687e-05	2.530108e-09	2.530108e-09
3.400000e+01	3.700000e+01	8.878387e-06	2.376068e-09	2.376068e-09
3.700000e+01	4.000000e+01	7.681187e-06	2.210070e-09	2.210070e-09
4.000000e+01	4.300000e+01	6.663230e-06	2.058421e-09	2.058421e-09
4.300000e+01	4.600000e+01	5.840217e-06	1.927109e-09	1.927109e-09
4.600000e+01	4.900000e+01	5.149250e-06	1.809522e-09	1.809522e-09
4.900000e+01	5.200000e+01	4.570227e-06	1.704750e-09	1.704750e-09
5.200000e+01	5.500000e+01	4.086770e-06	1.612063e-09	1.612063e-09
5.500000e+01	5.800000e+01	3.702973e-06	1.534501e-09	1.534501e-09
5.800000e+01	6.100000e+01	3.396343e-06	1.469595e-09	1.469595e-09
6.100000e+01	6.400000e+01	3.046586e-06	1.391870e-09	1.391870e-09
6.400000e+01	6.700000e+01	2.569698e-06	1.278301e-09	1.278301e-09
6.700000e+01	7.000000e+01	2.132948e-06	1.164614e-09	1.164614e-09
7.000000e+01	7.300000e+01	1.783585e-06	1.064974e-09	1.064974e-09
7.300000e+01	7.600000e+01	1.506863e-06	9.788783e-10	9.788783e-10
7.600000e+01	7.900000e+01	1.283121e-06	9.032869e-10	9.032869e-10
7.900000e+01	8.200000e+01	1.101943e-06	8.370887e-10	8.370887e-10
8.200000e+01	8.500000e+01	9.561140e-07	7.797345e-10	7.797345e-10
8.500000e+01	8.800000e+01	8.339007e-07	7.281972e-10	7.281972e-10
8.800000e+01	9.100000e+01	7.363673e-07	6.842884e-10	6.842884e-10
9.100000e+01	9.400000e+01	6.569807e-07	6.463506e-10	6.463506e-10
9.400000e+01	9.700000e+01	5.897097e-07	6.123659e-10	6.123659e-10
9.700000e+01	1.000000e+02	5.351647e-07	5.833586e-10	5.833586e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__NTrials]
ScaledBy=9.93139730396210809e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.272145e-03	8.732639e-07	8.732639e-07
1.300000e+01	1.600000e+01	3.143914e-03	1.027215e-06	1.027215e-06
1.600000e+01	1.900000e+01	3.911090e-03	1.145738e-06	1.145738e-06
1.900000e+01	2.200000e+01	4.647697e-03	1.248954e-06	1.248954e-06
2.200000e+01	2.500000e+01	5.307840e-03	1.334677e-06	1.334677e-06
2.500000e+01	2.800000e+01	5.708700e-03	1.384168e-06	1.384168e-06
2.800000e+01	3.100000e+01	5.710113e-03	1.384341e-06	1.384341e-06
3.100000e+01	3.400000e+01	5.277233e-03	1.330897e-06	1.330897e-06
3.400000e+01	3.700000e+01	4.654003e-03	1.249786e-06	1.249786e-06
3.700000e+01	4.000000e+01	4.026577e-03	1.162531e-06	1.162531e-06
4.000000e+01	4.300000e+01	3.492837e-03	1.082709e-06	1.082709e-06
4.300000e+01	4.600000e+01	3.061362e-03	1.013610e-06	1.013610e-06
4.600000e+01	4.900000e+01	2.699093e-03	9.517242e-07	9.517242e-07
4.900000e+01	5.200000e+01	2.395717e-03	8.966943e-07	8.966943e-07
5.200000e+01	5.500000e+01	2.142268e-03	8.479265e-07	8.479265e-07
5.500000e+01	5.800000e+01	1.940984e-03	8.070734e-07	8.070734e-07
5.800000e+01	6.100000e+01	1.780319e-03	7.729732e-07	7.729732e-07
6.100000e+01	6.400000e+01	1.596907e-03	7.320407e-07	7.320407e-07
6.400000e+01	6.700000e+01	1.346941e-03	6.723128e-07	6.723128e-07
6.700000e+01	7.000000e+01	1.118057e-03	6.125545e-07	6.125545e-07
7.000000e+01	7.300000e+01	9.350573e-04	5.602631e-07	5.602631e-07
7.300000e+01	7.600000e+01	7.898760e-04	5.148649e-07	5.148649e-07
7.600000e+01	7.900000e+01	6.725563e-04	4.750654e-07	4.750654e-07
7.900000e+01	8.200000e+01	5.776467e-04	4.403130e-07	4.403130e-07
8.200000e+01	8.500000e+01	5.011997e-04	4.101429e-07	4.101429e-07
8.500000e+01	8.800000e+01	4.371127e-04	3.830067e-07	3.830067e-07
8.800000e+01	9.100000e+01	3.859567e-04	3.598685e-07	3.598685e-07
9.100000e+01	9.400000e+01	3.443933e-04	3.399835e-07	3.399835e-07
9.400000e+01	9.700000e+01	3.090889e-04	3.220428e-07	3.220428e-07
9.700000e+01	1.000000e+02	2.805570e-04	3.068812e-07	3.068812e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt[EXTRA__MEWeight]
ScaledBy=9.93120867800763870e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.220321e-09	8.709057e-13	8.709057e-13
1.300000e+01	1.600000e+01	1.539000e-09	9.607033e-13	9.607033e-13
1.600000e+01	1.900000e+01	1.737467e-09	1.000345e-12	1.000345e-12
1.900000e+01	2.200000e+01	1.884494e-09	4.119639e-12	4.119639e-12
2.200000e+01	2.500000e+01	2.327861e-09	2.698972e-10	2.698972e-10
2.500000e+01	2.800000e+01	2.240563e-09	1.799289e-10	1.799289e-10
2.800000e+01	3.100000e+01	2.111066e-09	1.144304e-10	1.144304e-10
3.100000e+01	3.400000e+01	1.567763e-09	3.208139e-11	3.208139e-11
3.400000e+01	3.700000e+01	1.368762e-08	1.149802e-08	1.149802e-08
3.700000e+01	4.000000e+01	8.889563e-09	5.293918e-09	5.293918e-09
4.000000e+01	4.300000e+01	1.718481e-08	1.241066e-08	1.241066e-08
4.300000e+01	4.600000e+01	1.053522e-08	3.263424e-09	3.263424e-09
4.600000e+01	4.900000e+01	2.639786e-06	2.470036e-06	2.470036e-06
4.900000e+01	5.200000e+01	3.881080e-07	2.376100e-07	2.376100e-07
5.200000e+01	5.500000e+01	3.343837e-05	3.338308e-05	3.338308e-05
5.500000e+01	5.800000e+01	9.824980e-07	9.203984e-07	9.203984e-07
5.800000e+01	6.100000e+01	1.187855e-06	8.409039e-07	8.409039e-07
6.100000e+01	6.400000e+01	1.564748e-05	9.181945e-06	9.181945e-06
6.400000e+01	6.700000e+01	2.532176e-07	7.644835e-08	7.644835e-08
6.700000e+01	7.000000e+01	4.552993e-06	3.458542e-06	3.458542e-06
7.000000e+01	7.300000e+01	9.366143e-05	6.825342e-05	6.825342e-05
7.300000e+01	7.600000e+01	2.515522e-06	2.088303e-06	2.088303e-06
7.600000e+01	7.900000e+01	1.639020e-07	1.183695e-07	1.183695e-07
7.900000e+01	8.200000e+01	1.736132e-06	1.455959e-06	1.455959e-06
8.200000e+01	8.500000e+01	4.092667e-04	4.026258e-04	4.026258e-04
8.500000e+01	8.800000e+01	1.122525e-07	9.303417e-08	9.303417e-08
8.800000e+01	9.100000e+01	2.244936e-07	1.368356e-07	1.368356e-07
9.100000e+01	9.400000e+01	2.062851e-08	1.415278e-08	1.415278e-08
9.400000e+01	9.700000e+01	1.238794e-07	8.516427e-08	8.516427e-08
9.700000e+01	1.000000e+02	1.255694e-08	1.076651e-08	1.076651e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_Z_pt
ScaledBy=9.93139627706435526e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.610663e-06	1.457000e-09	1.457000e-09
1.300000e+01	1.600000e+01	3.623153e-06	1.680246e-09	1.680246e-09
1.600000e+01	1.900000e+01	4.474863e-06	1.848941e-09	1.848941e-09
1.900000e+01	2.200000e+01	5.252097e-06	2.008764e-09	2.008764e-09
2.200000e+01	2.500000e+01	5.964973e-06	2.183296e-09	2.183296e-09
2.500000e+01	2.800000e+01	6.425900e-06	2.327079e-09	2.327079e-09
2.800000e+01	3.100000e+01	6.361427e-06	2.383914e-09	2.383914e-09
3.100000e+01	3.400000e+01	5.688307e-06	2.217710e-09	2.217710e-09
3.400000e+01	3.700000e+01	4.915257e-06	2.205757e-09	2.205757e-09
3.700000e+01	4.000000e+01	4.235293e-06	2.349882e-09	2.349882e-09
4.000000e+01	4.300000e+01	3.657297e-06	2.286580e-09	2.286580e-09
4.300000e+01	4.600000e+01	3.169714e-06	1.989125e-09	1.989125e-09
4.600000e+01	4.900000e+01	2.766870e-06	1.283201e-08	1.283201e-08
4.900000e+01	5.200000e+01	2.416185e-06	1.958103e-08	1.958103e-08
5.200000e+01	5.500000e+01	2.206513e-06	1.500643e-07	1.500643e-07
5.500000e+01	5.800000e+01	1.775827e-06	5.401024e-09	5.401024e-09
5.800000e+01	6.100000e+01	1.540144e-06	9.602368e-09	9.602368e-09
6.100000e+01	6.400000e+01	1.374132e-06	2.570243e-08	2.570243e-08
6.400000e+01	6.700000e+01	1.124408e-06	5.993560e-09	5.993560e-09
6.700000e+01	7.000000e+01	9.539463e-07	1.701579e-08	1.701579e-08
7.000000e+01	7.300000e+01	9.251170e-07	8.140336e-08	8.140336e-08
7.300000e+01	7.600000e+01	6.860373e-07	1.194499e-08	1.194499e-08
7.600000e+01	7.900000e+01	5.650943e-07	5.488122e-09	5.488122e-09
7.900000e+01	8.200000e+01	4.878183e-07	9.119816e-09	9.119816e-09
8.200000e+01	8.500000e+01	8.062127e-07	3.861275e-07	3.861275e-07
8.500000e+01	8.800000e+01	3.638350e-07	6.411605e-09	6.411605e-09
8.800000e+01	9.100000e+01	3.378330e-07	1.598164e-08	1.598164e-08
9.100000e+01	9.400000e+01	2.753366e-07	2.244971e-09	2.244971e-09
9.400000e+01	9.700000e+01	2.509174e-07	3.708477e-09	3.708477e-09
9.700000e+01	1.000000e+02	2.206424e-07	8.496228e-10	8.496228e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93138961556180330e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.468167e-06	1.685607e-09	1.685607e-09
1.300000e+01	1.600000e+01	6.166470e-06	1.980204e-09	1.980204e-09
1.600000e+01	1.900000e+01	7.659203e-06	2.206904e-09	2.206904e-09
1.900000e+01	2.200000e+01	9.084367e-06	2.403472e-09	2.403472e-09
2.200000e+01	2.500000e+01	1.037237e-05	2.568211e-09	2.568211e-09
2.500000e+01	2.800000e+01	1.115405e-05	2.663226e-09	2.663226e-09
2.800000e+01	3.100000e+01	1.117757e-05	2.666032e-09	2.666032e-09
3.100000e+01	3.400000e+01	1.032741e-05	2.562639e-09	2.562639e-09
3.400000e+01	3.700000e+01	9.112520e-06	2.407193e-09	2.407193e-09
3.700000e+01	4.000000e+01	7.887547e-06	2.239560e-09	2.239560e-09
4.000000e+01	4.300000e+01	6.849343e-06	2.086970e-09	2.086970e-09
4.300000e+01	4.600000e+01	5.996457e-06	1.952716e-09	1.952716e-09
4.600000e+01	4.900000e+01	5.293257e-06	1.834650e-09	1.834650e-09
4.900000e+01	5.200000e+01	4.701157e-06	1.728996e-09	1.728996e-09
5.200000e+01	5.500000e+01	4.209070e-06	1.636005e-09	1.636005e-09
5.500000e+01	5.800000e+01	3.806823e-06	1.555870e-09	1.555870e-09
5.800000e+01	6.100000e+01	3.496393e-06	1.491083e-09	1.491083e-09
6.100000e+01	6.400000e+01	3.144928e-06	1.414155e-09	1.414155e-09
6.400000e+01	6.700000e+01	2.651149e-06	1.298401e-09	1.298401e-09
6.700000e+01	7.000000e+01	2.202045e-06	1.183327e-09	1.183327e-09
7.000000e+01	7.300000e+01	1.842689e-06	1.082475e-09	1.082475e-09
7.300000e+01	7.600000e+01	1.553580e-06	9.939363e-10	9.939363e-10
7.600000e+01	7.900000e+01	1.321523e-06	9.167039e-10	9.167039e-10
7.900000e+01	8.200000e+01	1.135892e-06	8.498852e-10	8.498852e-10
8.200000e+01	8.500000e+01	9.847787e-07	7.913362e-10	7.913362e-10
8.500000e+01	8.800000e+01	8.587793e-07	7.389796e-10	7.389796e-10
8.800000e+01	9.100000e+01	7.554733e-07	6.931087e-10	6.931087e-10
9.100000e+01	9.400000e+01	6.711007e-07	6.532593e-10	6.532593e-10
9.400000e+01	9.700000e+01	6.036160e-07	6.195439e-10	6.195439e-10
9.700000e+01	1.000000e+02	5.452010e-07	5.888031e-10	5.888031e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt[EXTRA__NTrials]
ScaledBy=9.93138840730482938e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.342172e-03	8.865992e-07	8.865992e-07
1.300000e+01	1.600000e+01	3.232341e-03	1.041520e-06	1.041520e-06
1.600000e+01	1.900000e+01	4.014793e-03	1.160752e-06	1.160752e-06
1.900000e+01	2.200000e+01	4.761980e-03	1.264202e-06	1.264202e-06
2.200000e+01	2.500000e+01	5.437200e-03	1.350871e-06	1.350871e-06
2.500000e+01	2.800000e+01	5.846967e-03	1.400851e-06	1.400851e-06
2.800000e+01	3.100000e+01	5.859457e-03	1.402382e-06	1.402382e-06
3.100000e+01	3.400000e+01	5.413483e-03	1.347885e-06	1.347885e-06
3.400000e+01	3.700000e+01	4.776853e-03	1.266203e-06	1.266203e-06
3.700000e+01	4.000000e+01	4.134563e-03	1.177959e-06	1.177959e-06
4.000000e+01	4.300000e+01	3.590463e-03	1.097757e-06	1.097757e-06
4.300000e+01	4.600000e+01	3.143214e-03	1.027061e-06	1.027061e-06
4.600000e+01	4.900000e+01	2.774697e-03	9.650044e-07	9.650044e-07
4.900000e+01	5.200000e+01	2.464320e-03	9.094270e-07	9.094270e-07
5.200000e+01	5.500000e+01	2.206422e-03	8.605490e-07	8.605490e-07
5.500000e+01	5.800000e+01	1.995526e-03	8.183707e-07	8.183707e-07
5.800000e+01	6.100000e+01	1.832786e-03	7.842883e-07	7.842883e-07
6.100000e+01	6.400000e+01	1.648521e-03	7.438062e-07	7.438062e-07
6.400000e+01	6.700000e+01	1.389710e-03	6.829382e-07	6.829382e-07
6.700000e+01	7.000000e+01	1.154329e-03	6.224442e-07	6.224442e-07
7.000000e+01	7.300000e+01	9.659437e-04	5.693852e-07	5.693852e-07
7.300000e+01	7.600000e+01	8.144050e-04	5.228253e-07	5.228253e-07
7.600000e+01	7.900000e+01	6.927627e-04	4.822034e-07	4.822034e-07
7.900000e+01	8.200000e+01	5.954483e-04	4.470502e-07	4.470502e-07
8.200000e+01	8.500000e+01	5.162303e-04	4.162503e-07	4.162503e-07
8.500000e+01	8.800000e+01	4.501623e-04	3.886862e-07	3.886862e-07
8.800000e+01	9.100000e+01	3.960070e-04	3.645617e-07	3.645617e-07
9.100000e+01	9.400000e+01	3.517983e-04	3.436177e-07	3.436177e-07
9.400000e+01	9.700000e+01	3.164193e-04	3.258821e-07	3.258821e-07
9.700000e+01	1.000000e+02	2.857810e-04	3.096895e-07	3.096895e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt[EXTRA__MEWeight]
ScaledBy=9.93080705731503717e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.267668e-09	8.887623e-13	8.887623e-13
1.300000e+01	1.600000e+01	1.592453e-09	9.774536e-13	9.774536e-13
1.600000e+01	1.900000e+01	1.795277e-09	1.016820e-12	1.016820e-12
1.900000e+01	2.200000e+01	1.947946e-09	9.702789e-12	9.702789e-12
2.200000e+01	2.500000e+01	2.522310e-09	4.698767e-10	4.698767e-10
2.500000e+01	2.800000e+01	2.128412e-09	7.864357e-11	7.864357e-11
2.800000e+01	3.100000e+01	1.990091e-09	8.355612e-11	8.355612e-11
3.100000e+01	3.400000e+01	2.331135e-09	4.182985e-10	4.182985e-10
3.400000e+01	3.700000e+01	1.694291e-07	1.675627e-07	1.675627e-07
3.700000e+01	4.000000e+01	1.681458e-08	1.066962e-08	1.066962e-08
4.000000e+01	4.300000e+01	5.823703e-09	1.883076e-09	1.883076e-09
4.300000e+01	4.600000e+01	8.151647e-07	7.582666e-07	7.582666e-07
4.600000e+01	4.900000e+01	1.407009e-08	4.679089e-09	4.679089e-09
4.900000e+01	5.200000e+01	7.614103e-07	7.338710e-07	7.338710e-07
5.200000e+01	5.500000e+01	1.954242e-06	1.614656e-06	1.614656e-06
5.500000e+01	5.800000e+01	5.958147e-07	4.871857e-07	4.871857e-07
5.800000e+01	6.100000e+01	1.389537e-05	9.737158e-06	9.737158e-06
6.100000e+01	6.400000e+01	1.876338e-06	1.107774e-06	1.107774e-06
6.400000e+01	6.700000e+01	5.041730e-06	3.028326e-06	3.028326e-06
6.700000e+01	7.000000e+01	4.835647e-06	4.447016e-06	4.447016e-06
7.000000e+01	7.300000e+01	1.409358e-06	6.849848e-07	6.849848e-07
7.300000e+01	7.600000e+01	4.771013e-05	4.507282e-05	4.507282e-05
7.600000e+01	7.900000e+01	5.975843e-06	5.471653e-06	5.471653e-06
7.900000e+01	8.200000e+01	1.110443e-07	4.895881e-08	4.895881e-08
8.200000e+01	8.500000e+01	9.352337e-07	8.135177e-07	8.135177e-07
8.500000e+01	8.800000e+01	1.586502e-07	8.698475e-08	8.698475e-08
8.800000e+01	9.100000e+01	1.415296e-07	1.379688e-07	1.379688e-07
9.100000e+01	9.400000e+01	3.084991e-05	3.067364e-05	3.067364e-05
9.400000e+01	9.700000e+01	1.580519e-08	1.262539e-08	1.262539e-08
9.700000e+01	1.000000e+02	1.335462e-06	1.289228e-06	1.289228e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_Z_pt
ScaledBy=9.93138432929702691e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.696552e-06	1.483667e-09	1.483667e-09
1.300000e+01	1.600000e+01	3.732560e-06	1.706615e-09	1.706615e-09
1.600000e+01	1.900000e+01	4.603923e-06	1.875134e-09	1.875134e-09
1.900000e+01	2.200000e+01	5.391123e-06	2.034535e-09	2.034535e-09
2.200000e+01	2.500000e+01	6.118267e-06	2.207947e-09	2.207947e-09
2.500000e+01	2.800000e+01	6.585887e-06	2.359416e-09	2.359416e-09
2.800000e+01	3.100000e+01	6.538213e-06	2.392433e-09	2.392433e-09
3.100000e+01	3.400000e+01	5.839300e-06	2.252091e-09	2.252091e-09
3.400000e+01	3.700000e+01	5.042507e-06	3.789704e-09	3.789704e-09
3.700000e+01	4.000000e+01	4.349773e-06	3.230671e-09	3.230671e-09
4.000000e+01	4.300000e+01	3.758643e-06	1.920609e-09	1.920609e-09
4.300000e+01	4.600000e+01	3.255972e-06	4.173761e-09	4.173761e-09
4.600000e+01	4.900000e+01	2.828654e-06	2.735503e-09	2.735503e-09
4.900000e+01	5.200000e+01	2.456976e-06	5.878037e-09	5.878037e-09
5.200000e+01	5.500000e+01	2.139819e-06	1.092804e-08	1.092804e-08
5.500000e+01	5.800000e+01	1.843677e-06	7.866685e-09	7.866685e-09
5.800000e+01	6.100000e+01	1.640880e-06	5.602700e-08	5.602700e-08
6.100000e+01	6.400000e+01	1.400787e-06	2.098943e-08	2.098943e-08
6.400000e+01	6.700000e+01	1.209151e-06	2.207561e-08	2.207561e-08
6.700000e+01	7.000000e+01	1.005684e-06	2.596644e-08	2.596644e-08
7.000000e+01	7.300000e+01	8.956877e-07	7.675861e-08	7.675861e-08
7.300000e+01	7.600000e+01	7.387457e-07	4.520605e-08	4.520605e-08
7.600000e+01	7.900000e+01	6.189163e-07	3.945866e-08	3.945866e-08
7.900000e+01	8.200000e+01	5.074553e-07	1.208911e-08	1.208911e-08
8.200000e+01	8.500000e+01	4.390023e-07	1.036592e-08	1.036592e-08
8.500000e+01	8.800000e+01	3.689637e-07	2.405345e-09	2.405345e-09
8.800000e+01	9.100000e+01	3.182609e-07	2.473602e-09	2.473602e-09
9.100000e+01	9.400000e+01	5.449763e-07	2.595028e-07	2.595028e-07
9.400000e+01	9.700000e+01	2.527792e-07	2.238555e-09	2.238555e-09
9.700000e+01	1.000000e+02	2.333152e-07	3.538614e-09	3.538614e-09
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/dressed/hardest_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.55
LegendYPos=0.9
LegendTitle=\textbf{Dressed leptons, $\Delta R = 0.1$}
XLabel=$p^T_{\ell}$ [GeV]
YLabel=d$\sigma/$d$p^T_{\ell}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.801
RatioPlot1YMax=1.2
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.801
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93142414036660754e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.120683e-06	8.953851e-10	8.953851e-10
2.266667e+01	2.533333e+01	1.994888e-06	1.194617e-09	1.194617e-09
2.533333e+01	2.800000e+01	3.231860e-06	1.520529e-09	1.520529e-09
2.800000e+01	3.066667e+01	4.905418e-06	1.873296e-09	1.873296e-09
3.066667e+01	3.333333e+01	6.992020e-06	2.236509e-09	2.236509e-09
3.333333e+01	3.600000e+01	9.225483e-06	2.568994e-09	2.568994e-09
3.600000e+01	3.866667e+01	1.120566e-05	2.831309e-09	2.831309e-09
3.866667e+01	4.133333e+01	1.277298e-05	3.022842e-09	3.022842e-09
4.133333e+01	4.400000e+01	1.396457e-05	3.160692e-09	3.160692e-09
4.400000e+01	4.666667e+01	1.496177e-05	3.271597e-09	3.271597e-09
4.666667e+01	4.933333e+01	1.439722e-05	3.209288e-09	3.209288e-09
4.933333e+01	5.200000e+01	1.222131e-05	2.956836e-09	2.956836e-09
5.200000e+01	5.466667e+01	9.790409e-06	2.646481e-09	2.646481e-09
5.466667e+01	5.733333e+01	7.618977e-06	2.334628e-09	2.334628e-09
5.733333e+01	6.000000e+01	5.847428e-06	2.045271e-09	2.045271e-09
6.000000e+01	6.266667e+01	4.478008e-06	1.789826e-09	1.789826e-09
6.266667e+01	6.533333e+01	3.455066e-06	1.572163e-09	1.572163e-09
6.533333e+01	6.800000e+01	2.703483e-06	1.390690e-09	1.390690e-09
6.800000e+01	7.066667e+01	2.150478e-06	1.240326e-09	1.240326e-09
7.066667e+01	7.333333e+01	1.736843e-06	1.114678e-09	1.114678e-09
7.333333e+01	7.600000e+01	1.425585e-06	1.009869e-09	1.009869e-09
7.600000e+01	7.866667e+01	1.187025e-06	9.215066e-10	9.215066e-10
7.866667e+01	8.133333e+01	1.003450e-06	8.472610e-10	8.472610e-10
8.133333e+01	8.400000e+01	8.611512e-07	7.848888e-10	7.848888e-10
8.400000e+01	8.666667e+01	7.474716e-07	7.312498e-10	7.312498e-10
8.666667e+01	8.933333e+01	6.577374e-07	6.859548e-10	6.859548e-10
8.933333e+01	9.200000e+01	5.886626e-07	6.489358e-10	6.489358e-10
9.200000e+01	9.466667e+01	5.331413e-07	6.175749e-10	6.175749e-10
9.466667e+01	9.733333e+01	4.912527e-07	5.928185e-10	5.928185e-10
9.733333e+01	1.000000e+02	4.544818e-07	5.701993e-10	5.701993e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__NTrials]
ScaledBy=9.93142394471298582e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	5.874244e-04	4.709291e-07	4.709291e-07
2.266667e+01	2.533333e+01	1.045762e-03	6.284041e-07	6.284041e-07
2.533333e+01	2.800000e+01	1.694174e-03	7.998165e-07	7.998165e-07
2.800000e+01	3.066667e+01	2.571365e-03	9.853155e-07	9.853155e-07
3.066667e+01	3.333333e+01	3.665126e-03	1.176353e-06	1.176353e-06
3.333333e+01	3.600000e+01	4.835911e-03	1.351242e-06	1.351242e-06
3.600000e+01	3.866667e+01	5.873816e-03	1.489182e-06	1.489182e-06
3.866667e+01	4.133333e+01	6.695578e-03	1.589998e-06	1.589998e-06
4.133333e+01	4.400000e+01	7.320051e-03	1.662451e-06	1.662451e-06
4.400000e+01	4.666667e+01	7.842879e-03	1.720824e-06	1.720824e-06
4.666667e+01	4.933333e+01	7.546924e-03	1.688040e-06	1.688040e-06
4.933333e+01	5.200000e+01	6.406353e-03	1.555263e-06	1.555263e-06
5.200000e+01	5.466667e+01	5.132172e-03	1.392054e-06	1.392054e-06
5.466667e+01	5.733333e+01	3.993895e-03	1.228017e-06	1.228017e-06
5.733333e+01	6.000000e+01	3.065306e-03	1.075852e-06	1.075852e-06
6.000000e+01	6.266667e+01	2.347428e-03	9.414747e-07	9.414747e-07
6.266667e+01	6.533333e+01	1.811145e-03	8.269510e-07	8.269510e-07
6.533333e+01	6.800000e+01	1.417217e-03	7.315349e-07	7.315349e-07
6.800000e+01	7.066667e+01	1.127251e-03	6.523807e-07	6.523807e-07
7.066667e+01	7.333333e+01	9.104678e-04	5.863288e-07	5.863288e-07
7.333333e+01	7.600000e+01	7.472582e-04	5.311509e-07	5.311509e-07
7.600000e+01	7.866667e+01	6.222435e-04	4.847151e-07	4.847151e-07
7.866667e+01	8.133333e+01	5.260479e-04	4.457051e-07	4.457051e-07
8.133333e+01	8.400000e+01	4.513851e-04	4.128050e-07	4.128050e-07
8.400000e+01	8.666667e+01	3.918205e-04	3.846291e-07	3.846291e-07
8.666667e+01	8.933333e+01	3.448089e-04	3.608487e-07	3.608487e-07
8.933333e+01	9.200000e+01	3.085767e-04	3.413391e-07	3.413391e-07
9.200000e+01	9.466667e+01	2.794949e-04	3.248812e-07	3.248812e-07
9.466667e+01	9.733333e+01	2.575233e-04	3.118412e-07	3.118412e-07
9.733333e+01	1.000000e+02	2.382444e-04	2.999356e-07	2.999356e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.93129368682021643e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.331670e-09	5.557111e-10	5.557111e-10
2.266667e+01	2.533333e+01	3.273684e-08	1.808098e-08	1.808098e-08
2.533333e+01	2.800000e+01	6.632129e-05	6.624718e-05	6.624718e-05
2.800000e+01	3.066667e+01	1.512759e-06	1.401175e-06	1.401175e-06
3.066667e+01	3.333333e+01	1.867783e-07	9.162376e-08	9.162376e-08
3.333333e+01	3.600000e+01	5.126795e-06	3.938215e-06	3.938215e-06
3.600000e+01	3.866667e+01	2.724402e-06	2.176353e-06	2.176353e-06
3.866667e+01	4.133333e+01	6.645452e-05	5.255058e-05	5.255058e-05
4.133333e+01	4.400000e+01	1.757853e-06	1.174700e-06	1.174700e-06
4.400000e+01	4.666667e+01	4.680718e-06	3.095363e-06	3.095363e-06
4.666667e+01	4.933333e+01	4.036683e-05	3.723381e-05	3.723381e-05
4.933333e+01	5.200000e+01	1.865535e-06	1.304874e-06	1.304874e-06
5.200000e+01	5.466667e+01	8.573611e-06	5.266100e-06	5.266100e-06
5.466667e+01	5.733333e+01	3.573547e-05	3.564553e-05	3.564553e-05
5.733333e+01	6.000000e+01	1.519058e-06	1.008053e-06	1.008053e-06
6.000000e+01	6.266667e+01	8.933273e-08	6.637053e-08	6.637053e-08
6.266667e+01	6.533333e+01	9.311453e-07	7.804043e-07	7.804043e-07
6.533333e+01	6.800000e+01	1.459347e-07	9.092872e-08	9.092872e-08
6.800000e+01	7.066667e+01	2.414071e-08	9.507128e-09	9.507128e-09
7.066667e+01	7.333333e+01	6.336128e-07	6.149286e-07	6.149286e-07
7.333333e+01	7.600000e+01	3.482557e-09	1.242992e-09	1.242992e-09
7.600000e+01	7.866667e+01	2.473045e-07	2.118615e-07	2.118615e-07
7.866667e+01	8.133333e+01	2.787119e-09	2.382555e-09	2.382555e-09
8.133333e+01	8.400000e+01	1.144087e-09	3.579903e-10	3.579903e-10
8.400000e+01	8.666667e+01	6.643544e-09	5.204272e-09	5.204272e-09
8.666667e+01	8.933333e+01	6.635184e-09	5.665750e-09	5.665750e-09
8.933333e+01	9.200000e+01	4.063379e-08	3.954759e-08	3.954759e-08
9.200000e+01	9.466667e+01	6.288843e-09	5.085137e-09	5.085137e-09
9.466667e+01	9.733333e+01	1.568887e-09	1.488557e-09	1.488557e-09
9.733333e+01	1.000000e+02	6.038385e-11	1.795162e-11	1.795162e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFSQCDshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt
ScaledBy=9.93142350479238327e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	6.775653e-07	8.895903e-10	8.895903e-10
2.266667e+01	2.533333e+01	1.169547e-06	8.183869e-09	8.183869e-09
2.533333e+01	2.800000e+01	1.891701e-06	6.661036e-08	6.661036e-08
2.800000e+01	3.066667e+01	2.726388e-06	1.663966e-08	1.663966e-08
3.066667e+01	3.333333e+01	3.776668e-06	4.568666e-09	4.568666e-09
3.333333e+01	3.600000e+01	4.978348e-06	3.175165e-08	3.175165e-08
3.600000e+01	3.866667e+01	5.969509e-06	1.017125e-08	1.017125e-08
3.866667e+01	4.133333e+01	7.064159e-06	1.412889e-07	1.412889e-07
4.133333e+01	4.400000e+01	7.756112e-06	1.566450e-08	1.566450e-08
4.400000e+01	4.666667e+01	8.858659e-06	2.630450e-08	2.630450e-08
4.666667e+01	4.933333e+01	8.809923e-06	1.014198e-07	1.014198e-07
4.933333e+01	5.200000e+01	7.239538e-06	1.477467e-08	1.477467e-08
5.200000e+01	5.466667e+01	5.817746e-06	8.287826e-08	8.287826e-08
5.466667e+01	5.733333e+01	4.439092e-06	5.071144e-08	5.071144e-08
5.733333e+01	6.000000e+01	3.440770e-06	5.776158e-08	5.776158e-08
6.000000e+01	6.266667e+01	2.598461e-06	7.546808e-09	7.546808e-09
6.266667e+01	6.533333e+01	2.031990e-06	7.004328e-09	7.004328e-09
6.533333e+01	6.800000e+01	1.604649e-06	5.445938e-09	5.445938e-09
6.800000e+01	7.066667e+01	1.292774e-06	2.351680e-09	2.351680e-09
7.066667e+01	7.333333e+01	1.066612e-06	8.630611e-09	8.630611e-09
7.333333e+01	7.600000e+01	8.761575e-07	1.225145e-09	1.225145e-09
7.600000e+01	7.866667e+01	7.378258e-07	2.255163e-09	2.255163e-09
7.866667e+01	8.133333e+01	6.272007e-07	1.121510e-09	1.121510e-09
8.133333e+01	8.400000e+01	5.434512e-07	9.973488e-10	9.973488e-10
8.400000e+01	8.666667e+01	4.748994e-07	1.172130e-09	1.172130e-09
8.666667e+01	8.933333e+01	4.196384e-07	9.587219e-10	9.587219e-10
8.933333e+01	9.200000e+01	3.765374e-07	1.818247e-09	1.818247e-09
9.200000e+01	9.466667e+01	3.433685e-07	3.699908e-09	3.699908e-09
9.466667e+01	9.733333e+01	3.132729e-07	8.577581e-10	8.577581e-10
9.733333e+01	1.000000e+02	2.879585e-07	7.077693e-10	7.077693e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93139740227688314e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.102230e-06	8.879819e-10	8.879819e-10
2.266667e+01	2.533333e+01	1.957349e-06	1.183322e-09	1.183322e-09
2.533333e+01	2.800000e+01	3.161363e-06	1.503852e-09	1.503852e-09
2.800000e+01	3.066667e+01	4.796552e-06	1.852390e-09	1.852390e-09
3.066667e+01	3.333333e+01	6.869500e-06	2.216824e-09	2.216824e-09
3.333333e+01	3.600000e+01	9.112432e-06	2.553201e-09	2.553201e-09
3.600000e+01	3.866667e+01	1.110644e-05	2.818741e-09	2.818741e-09
3.866667e+01	4.133333e+01	1.270738e-05	3.015066e-09	3.015066e-09
4.133333e+01	4.400000e+01	1.393516e-05	3.157358e-09	3.157358e-09
4.400000e+01	4.666667e+01	1.497081e-05	3.272582e-09	3.272582e-09
4.666667e+01	4.933333e+01	1.445683e-05	3.215920e-09	3.215920e-09
4.933333e+01	5.200000e+01	1.228785e-05	2.964871e-09	2.964871e-09
5.200000e+01	5.466667e+01	9.858445e-06	2.655658e-09	2.655658e-09
5.466667e+01	5.733333e+01	7.675302e-06	2.343238e-09	2.343238e-09
5.733333e+01	6.000000e+01	5.894528e-06	2.053489e-09	2.053489e-09
6.000000e+01	6.266667e+01	4.516374e-06	1.797475e-09	1.797475e-09
6.266667e+01	6.533333e+01	3.481583e-06	1.578182e-09	1.578182e-09
6.533333e+01	6.800000e+01	2.723730e-06	1.395886e-09	1.395886e-09
6.800000e+01	7.066667e+01	2.164927e-06	1.244484e-09	1.244484e-09
7.066667e+01	7.333333e+01	1.747853e-06	1.118204e-09	1.118204e-09
7.333333e+01	7.600000e+01	1.433637e-06	1.012716e-09	1.012716e-09
7.600000e+01	7.866667e+01	1.192700e-06	9.237051e-10	9.237051e-10
7.866667e+01	8.133333e+01	1.007504e-06	8.489694e-10	8.489694e-10
8.133333e+01	8.400000e+01	8.636663e-07	7.860331e-10	7.860331e-10
8.400000e+01	8.666667e+01	7.504869e-07	7.327223e-10	7.327223e-10
8.666667e+01	8.933333e+01	6.617773e-07	6.880574e-10	6.880574e-10
8.933333e+01	9.200000e+01	5.900925e-07	6.497226e-10	6.497226e-10
9.200000e+01	9.466667e+01	5.332722e-07	6.176498e-10	6.176498e-10
9.466667e+01	9.733333e+01	4.895682e-07	5.918003e-10	5.918003e-10
9.733333e+01	1.000000e+02	4.538061e-07	5.697744e-10	5.697744e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__NTrials]
ScaledBy=9.93139730396210809e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	5.777742e-04	4.670593e-07	4.670593e-07
2.266667e+01	2.533333e+01	1.025980e-03	6.223671e-07	6.223671e-07
2.533333e+01	2.800000e+01	1.657152e-03	7.909903e-07	7.909903e-07
2.800000e+01	3.066667e+01	2.514301e-03	9.743217e-07	9.743217e-07
3.066667e+01	3.333333e+01	3.600920e-03	1.166002e-06	1.166002e-06
3.333333e+01	3.600000e+01	4.776564e-03	1.342900e-06	1.342900e-06
3.600000e+01	3.866667e+01	5.822104e-03	1.482688e-06	1.482688e-06
3.866667e+01	4.133333e+01	6.661310e-03	1.585954e-06	1.585954e-06
4.133333e+01	4.400000e+01	7.304777e-03	1.660747e-06	1.660747e-06
4.400000e+01	4.666667e+01	7.847863e-03	1.721425e-06	1.721425e-06
4.666667e+01	4.933333e+01	7.578120e-03	1.691509e-06	1.691509e-06
4.933333e+01	5.200000e+01	6.441108e-03	1.559441e-06	1.559441e-06
5.200000e+01	5.466667e+01	5.167895e-03	1.396905e-06	1.396905e-06
5.466667e+01	5.733333e+01	4.023441e-03	1.232556e-06	1.232556e-06
5.733333e+01	6.000000e+01	3.089957e-03	1.080153e-06	1.080153e-06
6.000000e+01	6.266667e+01	2.367282e-03	9.453443e-07	9.453443e-07
6.266667e+01	6.533333e+01	1.824972e-03	8.300669e-07	8.300669e-07
6.533333e+01	6.800000e+01	1.427712e-03	7.341784e-07	7.341784e-07
6.800000e+01	7.066667e+01	1.134842e-03	6.545825e-07	6.545825e-07
7.066667e+01	7.333333e+01	9.161727e-04	5.881209e-07	5.881209e-07
7.333333e+01	7.600000e+01	7.514451e-04	5.326130e-07	5.326130e-07
7.600000e+01	7.866667e+01	6.251917e-04	4.858454e-07	4.858454e-07
7.866667e+01	8.133333e+01	5.281131e-04	4.465274e-07	4.465274e-07
8.133333e+01	8.400000e+01	4.527636e-04	4.134893e-07	4.134893e-07
8.400000e+01	8.666667e+01	3.934488e-04	3.854709e-07	3.854709e-07
8.666667e+01	8.933333e+01	3.468824e-04	3.618813e-07	3.618813e-07
8.933333e+01	9.200000e+01	3.093199e-04	3.417423e-07	3.417423e-07
9.200000e+01	9.466667e+01	2.795358e-04	3.248743e-07	3.248743e-07
9.466667e+01	9.733333e+01	2.566467e-04	3.113111e-07	3.113111e-07
9.733333e+01	1.000000e+02	2.378944e-04	2.997118e-07	2.997118e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.93120867800763870e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	6.105101e-09	5.659698e-09	5.659698e-09
2.266667e+01	2.533333e+01	1.462996e-08	1.293802e-08	1.293802e-08
2.533333e+01	2.800000e+01	8.053122e-08	4.351255e-08	4.351255e-08
2.800000e+01	3.066667e+01	1.059048e-06	1.034964e-06	1.034964e-06
3.066667e+01	3.333333e+01	2.903157e-07	2.515096e-07	2.515096e-07
3.333333e+01	3.600000e+01	3.786753e-05	3.755631e-05	3.755631e-05
3.600000e+01	3.866667e+01	3.875703e-05	3.575425e-05	3.575425e-05
3.866667e+01	4.133333e+01	5.014033e-06	3.909030e-06	3.909030e-06
4.133333e+01	4.400000e+01	3.181990e-06	2.471195e-06	2.471195e-06
4.400000e+01	4.666667e+01	5.785512e-07	2.110860e-07	2.110860e-07
4.666667e+01	4.933333e+01	1.620156e-05	9.865218e-06	9.865218e-06
4.933333e+01	5.200000e+01	8.895960e-06	7.688417e-06	7.688417e-06
5.200000e+01	5.466667e+01	5.343121e-07	2.627034e-07	2.627034e-07
5.466667e+01	5.733333e+01	6.898843e-05	6.800771e-05	6.800771e-05
5.733333e+01	6.000000e+01	2.653968e-06	2.346382e-06	2.346382e-06
6.000000e+01	6.266667e+01	3.830748e-08	2.154981e-08	2.154981e-08
6.266667e+01	6.533333e+01	2.436084e-07	1.854588e-07	1.854588e-07
6.533333e+01	6.800000e+01	1.513074e-07	1.326406e-07	1.326406e-07
6.800000e+01	7.066667e+01	4.529057e-04	4.528957e-04	4.528957e-04
7.066667e+01	7.333333e+01	2.467002e-07	1.737686e-07	1.737686e-07
7.333333e+01	7.600000e+01	3.276831e-08	1.993149e-08	1.993149e-08
7.600000e+01	7.866667e+01	4.704110e-08	4.575377e-08	4.575377e-08
7.866667e+01	8.133333e+01	1.116937e-07	8.405846e-08	8.405846e-08
8.133333e+01	8.400000e+01	2.596479e-09	1.720535e-09	1.720535e-09
8.400000e+01	8.666667e+01	7.128006e-10	3.529559e-10	3.529559e-10
8.666667e+01	8.933333e+01	1.447759e-09	9.976054e-10	9.976054e-10
8.933333e+01	9.200000e+01	2.288377e-10	8.684828e-11	8.684828e-11
9.200000e+01	9.466667e+01	5.435476e-11	9.208865e-12	9.208865e-12
9.466667e+01	9.733333e+01	6.183042e-11	1.349310e-11	1.349310e-11
9.733333e+01	1.000000e+02	5.608035e-10	4.465893e-10	4.465893e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LOshower-dressed.yoda.gz/Hto4lDressed/hardest_lepton_pt
ScaledBy=9.93139627706435526e-10
Title=QED + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	6.662722e-07	8.786883e-10	8.786883e-10
2.266667e+01	2.533333e+01	1.139814e-06	1.586162e-09	1.586162e-09
2.533333e+01	2.800000e+01	1.794258e-06	3.146548e-09	3.146548e-09
2.800000e+01	3.066667e+01	2.654488e-06	4.560645e-09	4.560645e-09
3.066667e+01	3.333333e+01	3.729470e-06	9.255369e-09	9.255369e-09
3.333333e+01	3.600000e+01	5.053295e-06	1.693281e-07	1.693281e-07
3.600000e+01	3.866667e+01	5.981738e-06	5.210549e-08	5.210549e-08
3.866667e+01	4.133333e+01	6.859228e-06	2.286759e-08	2.286759e-08
4.133333e+01	4.400000e+01	7.727278e-06	1.536107e-08	1.536107e-08
4.400000e+01	4.666667e+01	8.833564e-06	1.328866e-08	1.328866e-08
4.666667e+01	4.933333e+01	8.751131e-06	2.450730e-08	2.450730e-08
4.933333e+01	5.200000e+01	7.300150e-06	2.926204e-08	2.926204e-08
5.200000e+01	5.466667e+01	5.752395e-06	1.041539e-08	1.041539e-08
5.466667e+01	5.733333e+01	4.501556e-06	7.266278e-08	7.266278e-08
5.733333e+01	6.000000e+01	3.415987e-06	1.367876e-08	1.367876e-08
6.000000e+01	6.266667e+01	2.616290e-06	4.135390e-09	4.135390e-09
6.266667e+01	6.533333e+01	2.043769e-06	5.416774e-09	5.416774e-09
6.533333e+01	6.800000e+01	1.617677e-06	4.606158e-09	4.606158e-09
6.800000e+01	7.066667e+01	1.733747e-06	4.343094e-07	4.343094e-07
7.066667e+01	7.333333e+01	1.082157e-06	1.652805e-08	1.652805e-08
7.333333e+01	7.600000e+01	8.848673e-07	2.619755e-09	2.619755e-09
7.600000e+01	7.866667e+01	7.432014e-07	2.442695e-09	2.442695e-09
7.866667e+01	8.133333e+01	6.404765e-07	5.095959e-09	5.095959e-09
8.133333e+01	8.400000e+01	5.460897e-07	9.186184e-10	9.186184e-10
8.400000e+01	8.666667e+01	4.766507e-07	9.541949e-10	9.541949e-10
8.666667e+01	8.933333e+01	4.232444e-07	1.270015e-09	1.270015e-09
8.933333e+01	9.200000e+01	3.769867e-07	8.026894e-10	8.026894e-10
9.200000e+01	9.466667e+01	3.408758e-07	7.538682e-10	7.538682e-10
9.466667e+01	9.733333e+01	3.115995e-07	7.297037e-10	7.297037e-10
9.733333e+01	1.000000e+02	2.886255e-07	7.480914e-10	7.480914e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.93138961556180330e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	9.263426e-07	8.140545e-10	8.140545e-10
2.266667e+01	2.533333e+01	1.675771e-06	1.094903e-09	1.094903e-09
2.533333e+01	2.800000e+01	2.756705e-06	1.404309e-09	1.404309e-09
2.800000e+01	3.066667e+01	4.280293e-06	1.749865e-09	1.749865e-09
3.066667e+01	3.333333e+01	6.318605e-06	2.126078e-09	2.126078e-09
3.333333e+01	3.600000e+01	8.657749e-06	2.488687e-09	2.488687e-09
3.600000e+01	3.866667e+01	1.084391e-05	2.785228e-09	2.785228e-09
3.866667e+01	4.133333e+01	1.266968e-05	3.010588e-09	3.010588e-09
4.133333e+01	4.400000e+01	1.418819e-05	3.185893e-09	3.185893e-09
4.400000e+01	4.666667e+01	1.564069e-05	3.344997e-09	3.344997e-09
4.666667e+01	4.933333e+01	1.546269e-05	3.325915e-09	3.325915e-09
4.933333e+01	5.200000e+01	1.329783e-05	3.084311e-09	3.084311e-09
5.200000e+01	5.466667e+01	1.072592e-05	2.770033e-09	2.770033e-09
5.466667e+01	5.733333e+01	8.365086e-06	2.446266e-09	2.446266e-09
5.733333e+01	6.000000e+01	6.430571e-06	2.144828e-09	2.144828e-09
6.000000e+01	6.266667e+01	4.921475e-06	1.876357e-09	1.876357e-09
6.266667e+01	6.533333e+01	3.795298e-06	1.647751e-09	1.647751e-09
6.533333e+01	6.800000e+01	2.959426e-06	1.455028e-09	1.455028e-09
6.800000e+01	7.066667e+01	2.346764e-06	1.295694e-09	1.295694e-09
7.066667e+01	7.333333e+01	1.891280e-06	1.163179e-09	1.163179e-09
7.333333e+01	7.600000e+01	1.544641e-06	1.051191e-09	1.051191e-09
7.600000e+01	7.866667e+01	1.278849e-06	9.564830e-10	9.564830e-10
7.866667e+01	8.133333e+01	1.075570e-06	8.771783e-10	8.771783e-10
8.133333e+01	8.400000e+01	9.153589e-07	8.092139e-10	8.092139e-10
8.400000e+01	8.666667e+01	7.933760e-07	7.533681e-10	7.533681e-10
8.666667e+01	8.933333e+01	6.945501e-07	7.048883e-10	7.048883e-10
8.933333e+01	9.200000e+01	6.162165e-07	6.639484e-10	6.639484e-10
9.200000e+01	9.466667e+01	5.543689e-07	6.297486e-10	6.297486e-10
9.466667e+01	9.733333e+01	5.049470e-07	6.010234e-10	6.010234e-10
9.733333e+01	1.000000e+02	4.659463e-07	5.773452e-10	5.773452e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt[EXTRA__NTrials]
ScaledBy=9.93138840730482938e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	4.855565e-04	4.281472e-07	4.281472e-07
2.266667e+01	2.533333e+01	8.784791e-04	5.759499e-07	5.759499e-07
2.533333e+01	2.800000e+01	1.445183e-03	7.387445e-07	7.387445e-07
2.800000e+01	3.066667e+01	2.243735e-03	9.204251e-07	9.204251e-07
3.066667e+01	3.333333e+01	3.312299e-03	1.118349e-06	1.118349e-06
3.333333e+01	3.600000e+01	4.538424e-03	1.309052e-06	1.309052e-06
3.600000e+01	3.866667e+01	5.684303e-03	1.464991e-06	1.464991e-06
3.866667e+01	4.133333e+01	6.641379e-03	1.583535e-06	1.583535e-06
4.133333e+01	4.400000e+01	7.437287e-03	1.675709e-06	1.675709e-06
4.400000e+01	4.666667e+01	8.198705e-03	1.759409e-06	1.759409e-06
4.666667e+01	4.933333e+01	8.105413e-03	1.749376e-06	1.749376e-06
4.933333e+01	5.200000e+01	6.970660e-03	1.622316e-06	1.622316e-06
5.200000e+01	5.466667e+01	5.622255e-03	1.456920e-06	1.456920e-06
5.466667e+01	5.733333e+01	4.385051e-03	1.286758e-06	1.286758e-06
5.733333e+01	6.000000e+01	3.370868e-03	1.128156e-06	1.128156e-06
6.000000e+01	6.266667e+01	2.579725e-03	9.868947e-07	9.868947e-07
6.266667e+01	6.533333e+01	1.989500e-03	8.667109e-07	8.667109e-07
6.533333e+01	6.800000e+01	1.551260e-03	7.652887e-07	7.652887e-07
6.800000e+01	7.066667e+01	1.230241e-03	6.815838e-07	6.815838e-07
7.066667e+01	7.333333e+01	9.913390e-04	6.117586e-07	6.117586e-07
7.333333e+01	7.600000e+01	8.097856e-04	5.530127e-07	5.530127e-07
7.600000e+01	7.866667e+01	6.703203e-04	5.030495e-07	5.030495e-07
7.866667e+01	8.133333e+01	5.638165e-04	4.613990e-07	4.613990e-07
8.133333e+01	8.400000e+01	4.798359e-04	4.256502e-07	4.256502e-07
8.400000e+01	8.666667e+01	4.159007e-04	3.962906e-07	3.962906e-07
8.666667e+01	8.933333e+01	3.640834e-04	3.707677e-07	3.707677e-07
8.933333e+01	9.200000e+01	3.229691e-04	3.491499e-07	3.491499e-07
9.200000e+01	9.466667e+01	2.905836e-04	3.312131e-07	3.312131e-07
9.466667e+01	9.733333e+01	2.646719e-04	3.161008e-07	3.161008e-07
9.733333e+01	1.000000e+02	2.442593e-04	3.036999e-07	3.036999e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.93080705731503717e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	1.227176e-08	1.058369e-08	1.058369e-08
2.266667e+01	2.533333e+01	4.776259e-08	4.396072e-08	4.396072e-08
2.533333e+01	2.800000e+01	1.298177e-08	5.291649e-09	5.291649e-09
2.800000e+01	3.066667e+01	8.914421e-07	8.523113e-07	8.523113e-07
3.066667e+01	3.333333e+01	1.106825e-07	8.325507e-08	8.325507e-08
3.333333e+01	3.600000e+01	1.964665e-06	1.587170e-06	1.587170e-06
3.600000e+01	3.866667e+01	4.130710e-07	2.188155e-07	2.188155e-07
3.866667e+01	4.133333e+01	5.885186e-05	5.091739e-05	5.091739e-05
4.133333e+01	4.400000e+01	1.141846e-06	5.956061e-07	5.956061e-07
4.400000e+01	4.666667e+01	6.368295e-06	4.085425e-06	4.085425e-06
4.666667e+01	4.933333e+01	1.617771e-05	1.097999e-05	1.097999e-05
4.933333e+01	5.200000e+01	3.526711e-05	3.450941e-05	3.450941e-05
5.200000e+01	5.466667e+01	7.569981e-06	6.225024e-06	6.225024e-06
5.466667e+01	5.733333e+01	6.568966e-07	5.165035e-07	5.165035e-07
5.733333e+01	6.000000e+01	6.679135e-07	4.978849e-07	4.978849e-07
6.000000e+01	6.266667e+01	1.259026e-06	9.334518e-07	9.334518e-07
6.266667e+01	6.533333e+01	1.608909e-07	9.899223e-08	9.899223e-08
6.533333e+01	6.800000e+01	1.283811e-07	1.004025e-07	1.004025e-07
6.800000e+01	7.066667e+01	3.084211e-08	2.537938e-08	2.537938e-08
7.066667e+01	7.333333e+01	6.907866e-08	6.032476e-08	6.032476e-08
7.333333e+01	7.600000e+01	2.249505e-08	1.663394e-08	1.663394e-08
7.600000e+01	7.866667e+01	2.554088e-09	1.217918e-09	1.217918e-09
7.866667e+01	8.133333e+01	1.505441e-06	1.450388e-06	1.450388e-06
8.133333e+01	8.400000e+01	8.285423e-10	3.001341e-10	3.001341e-10
8.400000e+01	8.666667e+01	3.728291e-09	1.809486e-09	1.809486e-09
8.666667e+01	8.933333e+01	2.985816e-09	2.482505e-09	2.482505e-09
8.933333e+01	9.200000e+01	1.060540e-07	1.055272e-07	1.055272e-07
9.200000e+01	9.466667e+01	3.061583e-10	1.623785e-10	1.623785e-10
9.466667e+01	9.733333e+01	1.303532e-09	1.165797e-09	1.165797e-09
9.733333e+01	1.000000e+02	9.931165e-10	9.320597e-10	9.320597e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-QCDshower-dressed.yoda/Hto4lDressed/hardest_lepton_pt
ScaledBy=9.93138432929702691e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.266667e+01	5.714892e-07	1.121417e-09	1.121417e-09
2.266667e+01	2.533333e+01	9.962301e-07	1.428873e-09	1.428873e-09
2.533333e+01	2.800000e+01	1.590734e-06	1.918336e-09	1.918336e-09
2.800000e+01	3.066667e+01	2.400615e-06	4.787085e-09	4.787085e-09
3.066667e+01	3.333333e+01	3.449770e-06	3.578166e-09	3.578166e-09
3.333333e+01	3.600000e+01	4.634495e-06	5.380305e-09	5.380305e-09
3.600000e+01	3.866667e+01	5.761827e-06	8.453047e-09	8.453047e-09
3.866667e+01	4.133333e+01	6.847963e-06	5.628991e-08	5.628991e-08
4.133333e+01	4.400000e+01	7.775030e-06	2.011188e-08	2.011188e-08
4.400000e+01	4.666667e+01	9.213048e-06	2.528333e-08	2.528333e-08
4.666667e+01	4.933333e+01	9.431120e-06	6.519840e-08	6.519840e-08
4.933333e+01	5.200000e+01	8.175545e-06	2.920284e-07	2.920284e-07
5.200000e+01	5.466667e+01	6.315832e-06	4.763789e-08	4.763789e-08
5.466667e+01	5.733333e+01	4.832592e-06	7.806894e-09	7.806894e-09
5.733333e+01	6.000000e+01	3.788684e-06	8.683905e-08	8.683905e-08
6.000000e+01	6.266667e+01	2.843576e-06	4.015769e-09	4.015769e-09
6.266667e+01	6.533333e+01	2.228959e-06	1.166255e-08	1.166255e-08
6.533333e+01	6.800000e+01	1.750455e-06	5.504196e-09	5.504196e-09
6.800000e+01	7.066667e+01	1.407062e-06	3.211644e-09	3.211644e-09
7.066667e+01	7.333333e+01	1.147009e-06	2.050765e-09	2.050765e-09
7.333333e+01	7.600000e+01	9.473834e-07	1.950352e-09	1.950352e-09
7.600000e+01	7.866667e+01	7.936903e-07	1.430415e-09	1.430415e-09
7.866667e+01	8.133333e+01	6.779436e-07	3.629159e-09	3.629159e-09
8.133333e+01	8.400000e+01	5.764939e-07	1.119205e-09	1.119205e-09
8.400000e+01	8.666667e+01	5.056621e-07	1.984167e-09	1.984167e-09
8.666667e+01	8.933333e+01	4.447916e-07	1.606573e-09	1.606573e-09
8.933333e+01	9.200000e+01	4.016489e-07	6.170155e-09	6.170155e-09
9.200000e+01	9.466667e+01	3.544200e-07	7.814355e-10	7.814355e-10
9.466667e+01	9.733333e+01	3.247153e-07	1.639586e-09	1.639586e-09
9.733333e+01	1.000000e+02	2.975557e-07	7.603196e-10	7.603196e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/dressed/m_ee.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.05
LegendYPos=0.95
LegendTitle=\textbf{Dressed electrons, $\Delta R = 0.1$}
YMax=1e-3
YMin=1e-8
XMax=120
XLabel=$m_{e^+ e^-}$ [GeV]
YLabel=d$\sigma/$d$m_{e^+ e^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.501
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee
RatioPlot2YLabel=Ratio to YFS
RatioPlot2YMin=0.701
RatioPlot2YMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.019272e-06	1.387875e-09	1.387875e-09
1.200000e+01	1.400000e+01	2.053949e-06	1.399742e-09	1.399742e-09
1.400000e+01	1.600000e+01	2.176310e-06	1.440832e-09	1.440832e-09
1.600000e+01	1.800000e+01	2.479780e-06	1.538011e-09	1.538011e-09
1.800000e+01	2.000000e+01	2.768408e-06	1.625055e-09	1.625055e-09
2.000000e+01	2.200000e+01	3.318289e-06	1.779140e-09	1.779140e-09
2.200000e+01	2.400000e+01	4.050010e-06	1.965536e-09	1.965536e-09
2.400000e+01	2.600000e+01	4.968027e-06	2.176932e-09	2.176932e-09
2.600000e+01	2.800000e+01	6.186975e-06	2.429362e-09	2.429362e-09
2.800000e+01	3.000000e+01	7.742450e-06	2.717641e-09	2.717641e-09
3.000000e+01	3.200000e+01	9.290370e-06	2.976936e-09	2.976936e-09
3.200000e+01	3.400000e+01	8.162730e-06	2.790428e-09	2.790428e-09
3.400000e+01	3.600000e+01	4.377748e-06	2.043518e-09	2.043518e-09
3.600000e+01	3.800000e+01	2.921220e-06	1.669303e-09	1.669303e-09
3.800000e+01	4.000000e+01	2.516917e-06	1.549485e-09	1.549485e-09
4.000000e+01	4.200000e+01	2.373201e-06	1.504597e-09	1.504597e-09
4.200000e+01	4.400000e+01	2.349257e-06	1.496988e-09	1.496988e-09
4.400000e+01	4.600000e+01	2.374698e-06	1.505072e-09	1.505072e-09
4.600000e+01	4.800000e+01	2.410299e-06	1.516312e-09	1.516312e-09
4.800000e+01	5.000000e+01	2.482030e-06	1.538709e-09	1.538709e-09
5.000000e+01	5.200000e+01	2.578029e-06	1.568184e-09	1.568184e-09
5.200000e+01	5.400000e+01	2.676549e-06	1.597867e-09	1.597867e-09
5.400000e+01	5.600000e+01	2.788223e-06	1.630860e-09	1.630860e-09
5.600000e+01	5.800000e+01	2.892208e-06	1.660993e-09	1.660993e-09
5.800000e+01	6.000000e+01	2.999978e-06	1.691656e-09	1.691656e-09
6.000000e+01	6.200000e+01	3.087212e-06	1.716075e-09	1.716075e-09
6.200000e+01	6.400000e+01	3.148579e-06	1.733046e-09	1.733046e-09
6.400000e+01	6.600000e+01	3.159690e-06	1.736102e-09	1.736102e-09
6.600000e+01	6.800000e+01	3.706078e-06	1.880227e-09	1.880227e-09
6.800000e+01	7.000000e+01	3.764916e-06	1.895094e-09	1.895094e-09
7.000000e+01	7.200000e+01	4.046608e-06	1.964711e-09	1.964711e-09
7.200000e+01	7.400000e+01	4.444864e-06	2.059123e-09	2.059123e-09
7.400000e+01	7.600000e+01	4.889449e-06	2.159648e-09	2.159648e-09
7.600000e+01	7.800000e+01	5.353895e-06	2.259894e-09	2.259894e-09
7.800000e+01	8.000000e+01	5.789795e-06	2.350090e-09	2.350090e-09
8.000000e+01	8.200000e+01	6.144495e-06	2.421007e-09	2.421007e-09
8.200000e+01	8.400000e+01	6.493070e-06	2.488732e-09	2.488732e-09
8.400000e+01	8.600000e+01	6.883260e-06	2.562419e-09	2.562419e-09
8.600000e+01	8.800000e+01	7.492705e-06	2.673452e-09	2.673452e-09
8.800000e+01	9.000000e+01	9.744355e-06	3.048805e-09	3.048805e-09
9.000000e+01	9.200000e+01	1.563704e-05	3.862160e-09	3.862160e-09
9.200000e+01	9.400000e+01	7.948195e-06	2.753514e-09	2.753514e-09
9.400000e+01	9.600000e+01	4.258542e-06	2.015503e-09	2.015503e-09
9.600000e+01	9.800000e+01	2.644986e-06	1.588417e-09	1.588417e-09
9.800000e+01	1.000000e+02	1.514242e-06	1.201851e-09	1.201851e-09
1.000000e+02	1.020000e+02	7.304635e-07	8.347420e-10	8.347420e-10
1.020000e+02	1.040000e+02	2.948030e-07	5.302966e-10	5.302966e-10
1.040000e+02	1.060000e+02	1.659101e-07	3.978226e-10	3.978226e-10
1.060000e+02	1.080000e+02	1.503854e-07	3.787527e-10	3.787527e-10
1.080000e+02	1.100000e+02	1.446380e-07	3.714448e-10	3.714448e-10
1.100000e+02	1.120000e+02	1.402720e-07	3.657956e-10	3.657956e-10
1.120000e+02	1.140000e+02	1.386828e-07	3.637176e-10	3.637176e-10
1.140000e+02	1.160000e+02	1.392733e-07	3.644910e-10	3.644910e-10
1.160000e+02	1.180000e+02	1.172161e-07	3.343848e-10	3.343848e-10
1.180000e+02	1.200000e+02	1.215621e-07	3.405274e-10	3.405274e-10
1.200000e+02	1.220000e+02	1.245965e-07	3.447513e-10	3.447513e-10
1.220000e+02	1.240000e+02	1.248397e-07	3.450876e-10	3.450876e-10
1.240000e+02	1.260000e+02	1.257239e-07	3.463076e-10	3.463076e-10
1.260000e+02	1.280000e+02	1.260120e-07	3.467042e-10	3.467042e-10
1.280000e+02	1.300000e+02	1.261618e-07	3.469101e-10	3.469101e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.058454e-03	7.299726e-07	7.299726e-07
1.200000e+01	1.400000e+01	1.076659e-03	7.362362e-07	7.362362e-07
1.400000e+01	1.600000e+01	1.140744e-03	7.577980e-07	7.577980e-07
1.600000e+01	1.800000e+01	1.299842e-03	8.089325e-07	8.089325e-07
1.800000e+01	2.000000e+01	1.451047e-03	8.546429e-07	8.546429e-07
2.000000e+01	2.200000e+01	1.739469e-03	9.358453e-07	9.358453e-07
2.200000e+01	2.400000e+01	2.122846e-03	1.033739e-06	1.033739e-06
2.400000e+01	2.600000e+01	2.604008e-03	1.144906e-06	1.144906e-06
2.600000e+01	2.800000e+01	3.242870e-03	1.277637e-06	1.277637e-06
2.800000e+01	3.000000e+01	4.058144e-03	1.429237e-06	1.429237e-06
3.000000e+01	3.200000e+01	4.869744e-03	1.565731e-06	1.565731e-06
3.200000e+01	3.400000e+01	4.278518e-03	1.467562e-06	1.467562e-06
3.400000e+01	3.600000e+01	2.294525e-03	1.074677e-06	1.074677e-06
3.600000e+01	3.800000e+01	1.531251e-03	8.780050e-07	8.780050e-07
3.800000e+01	4.000000e+01	1.319300e-03	8.149575e-07	8.149575e-07
4.000000e+01	4.200000e+01	1.243985e-03	7.913733e-07	7.913733e-07
4.200000e+01	4.400000e+01	1.231403e-03	7.873398e-07	7.873398e-07
4.400000e+01	4.600000e+01	1.244713e-03	7.915665e-07	7.915665e-07
4.600000e+01	4.800000e+01	1.263332e-03	7.974312e-07	7.974312e-07
4.800000e+01	5.000000e+01	1.301016e-03	8.092958e-07	8.092958e-07
5.000000e+01	5.200000e+01	1.351309e-03	8.247681e-07	8.247681e-07
5.200000e+01	5.400000e+01	1.402878e-03	8.403242e-07	8.403242e-07
5.400000e+01	5.600000e+01	1.461426e-03	8.576816e-07	8.576816e-07
5.600000e+01	5.800000e+01	1.515927e-03	8.735263e-07	8.735263e-07
5.800000e+01	6.000000e+01	1.572590e-03	8.897967e-07	8.897967e-07
6.000000e+01	6.200000e+01	1.618087e-03	9.024553e-07	9.024553e-07
6.200000e+01	6.400000e+01	1.650325e-03	9.114438e-07	9.114438e-07
6.400000e+01	6.600000e+01	1.656287e-03	9.131613e-07	9.131613e-07
6.600000e+01	6.800000e+01	1.942653e-03	9.889360e-07	9.889360e-07
6.800000e+01	7.000000e+01	1.973503e-03	9.967600e-07	9.967600e-07
7.000000e+01	7.200000e+01	2.121003e-03	1.033262e-06	1.033262e-06
7.200000e+01	7.400000e+01	2.329733e-03	1.082907e-06	1.082907e-06
7.400000e+01	7.600000e+01	2.562825e-03	1.135820e-06	1.135820e-06
7.600000e+01	7.800000e+01	2.806292e-03	1.188557e-06	1.188557e-06
7.800000e+01	8.000000e+01	3.035001e-03	1.236135e-06	1.236135e-06
8.000000e+01	8.200000e+01	3.220793e-03	1.273354e-06	1.273354e-06
8.200000e+01	8.400000e+01	3.403150e-03	1.308766e-06	1.308766e-06
8.400000e+01	8.600000e+01	3.608008e-03	1.347710e-06	1.347710e-06
8.600000e+01	8.800000e+01	3.927521e-03	1.406137e-06	1.406137e-06
8.800000e+01	9.000000e+01	5.107810e-03	1.603574e-06	1.603574e-06
9.000000e+01	9.200000e+01	8.196575e-03	2.031349e-06	2.031349e-06
9.200000e+01	9.400000e+01	4.166004e-03	1.448107e-06	1.448107e-06
9.400000e+01	9.600000e+01	2.232087e-03	1.059976e-06	1.059976e-06
9.600000e+01	9.800000e+01	1.386295e-03	8.353130e-07	8.353130e-07
9.800000e+01	1.000000e+02	7.936855e-04	6.320740e-07	6.320740e-07
1.000000e+02	1.020000e+02	3.828736e-04	4.390119e-07	4.390119e-07
1.020000e+02	1.040000e+02	1.545366e-04	2.789366e-07	2.789366e-07
1.040000e+02	1.060000e+02	8.697445e-05	2.092730e-07	2.092730e-07
1.060000e+02	1.080000e+02	7.883160e-05	1.992229e-07	1.992229e-07
1.080000e+02	1.100000e+02	7.582170e-05	1.953926e-07	1.953926e-07
1.100000e+02	1.120000e+02	7.350500e-05	1.923106e-07	1.923106e-07
1.120000e+02	1.140000e+02	7.267965e-05	1.912458e-07	1.912458e-07
1.140000e+02	1.160000e+02	7.298955e-05	1.916542e-07	1.916542e-07
1.160000e+02	1.180000e+02	6.142260e-05	1.757863e-07	1.757863e-07
1.180000e+02	1.200000e+02	6.370700e-05	1.790556e-07	1.790556e-07
1.200000e+02	1.220000e+02	6.528370e-05	1.812126e-07	1.812126e-07
1.220000e+02	1.240000e+02	6.543765e-05	1.814981e-07	1.814981e-07
1.240000e+02	1.260000e+02	6.592830e-05	1.822561e-07	1.822561e-07
1.260000e+02	1.280000e+02	6.604850e-05	1.823386e-07	1.823386e-07
1.280000e+02	1.300000e+02	6.613885e-05	1.824874e-07	1.824874e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	6.770460e-09	2.694051e-09	2.694051e-09
1.200000e+01	1.400000e+01	1.553813e-07	1.363330e-07	1.363330e-07
1.400000e+01	1.600000e+01	2.592858e-08	1.326587e-08	1.326587e-08
1.600000e+01	1.800000e+01	8.306730e-10	6.630875e-11	6.630875e-11
1.800000e+01	2.000000e+01	3.319830e-08	3.210186e-08	3.210186e-08
2.000000e+01	2.200000e+01	1.073821e-09	4.020667e-11	4.020667e-11
2.200000e+01	2.400000e+01	1.483791e-09	1.020786e-10	1.020786e-10
2.400000e+01	2.600000e+01	2.252510e-09	3.288763e-10	3.288763e-10
2.600000e+01	2.800000e+01	4.115883e-09	1.224568e-09	1.224568e-09
2.800000e+01	3.000000e+01	5.939355e-09	2.641663e-09	2.641663e-09
3.000000e+01	3.200000e+01	6.315140e-09	1.226819e-09	1.226819e-09
3.200000e+01	3.400000e+01	4.240517e-09	1.196533e-10	1.196533e-10
3.400000e+01	3.600000e+01	1.931974e-09	9.750983e-10	9.750983e-10
3.600000e+01	3.800000e+01	1.400189e-09	1.142284e-09	1.142284e-09
3.800000e+01	4.000000e+01	6.642260e-11	3.066648e-12	3.066648e-12
4.000000e+01	4.200000e+01	1.799630e-10	7.555013e-11	7.555013e-11
4.200000e+01	4.400000e+01	2.396493e-10	1.525791e-10	1.525791e-10
4.400000e+01	4.600000e+01	3.870251e-11	6.435336e-12	6.435336e-12
4.600000e+01	4.800000e+01	7.686545e-11	3.285129e-11	3.285129e-11
4.800000e+01	5.000000e+01	1.790513e-10	1.435609e-10	1.435609e-10
5.000000e+01	5.200000e+01	7.562530e-08	7.384255e-08	7.384255e-08
5.200000e+01	5.400000e+01	5.050650e-11	1.145807e-11	1.145807e-11
5.400000e+01	5.600000e+01	4.434392e-10	2.375036e-10	2.375036e-10
5.600000e+01	5.800000e+01	5.688825e-11	1.761147e-11	1.761147e-11
5.800000e+01	6.000000e+01	1.293387e-10	7.682791e-11	7.682791e-11
6.000000e+01	6.200000e+01	4.159906e-11	3.032374e-12	3.032374e-12
6.200000e+01	6.400000e+01	8.264970e-11	2.902616e-11	2.902616e-11
6.400000e+01	6.600000e+01	1.094403e-09	1.018858e-09	1.018858e-09
6.600000e+01	6.800000e+01	5.267755e-10	4.209179e-10	4.209179e-10
6.800000e+01	7.000000e+01	6.128910e-11	3.950288e-12	3.950288e-12
7.000000e+01	7.200000e+01	1.975851e-10	1.172391e-10	1.172391e-10
7.200000e+01	7.400000e+01	1.141208e-10	1.929078e-11	1.929078e-11
7.400000e+01	7.600000e+01	2.503529e-08	1.766019e-08	1.766019e-08
7.600000e+01	7.800000e+01	1.240303e-10	1.094545e-11	1.094545e-11
7.800000e+01	8.000000e+01	7.024690e-10	4.404993e-10	4.404993e-10
8.000000e+01	8.200000e+01	3.856072e-10	2.017026e-10	2.017026e-10
8.200000e+01	8.400000e+01	6.556450e-10	3.469108e-10	3.469108e-10
8.400000e+01	8.600000e+01	4.114776e-09	3.654811e-09	3.654811e-09
8.600000e+01	8.800000e+01	1.147230e-09	5.636586e-11	5.636586e-11
8.800000e+01	9.000000e+01	6.655895e-09	5.711059e-11	5.711059e-11
9.000000e+01	9.200000e+01	4.287437e-08	9.193503e-11	9.193503e-11
9.200000e+01	9.400000e+01	7.898510e-09	1.587887e-10	1.587887e-10
9.400000e+01	9.600000e+01	7.381730e-10	1.018667e-10	1.018667e-10
9.600000e+01	9.800000e+01	3.468068e-10	1.632531e-10	1.632531e-10
9.800000e+01	1.000000e+02	6.124545e-11	1.488501e-11	1.488501e-11
1.000000e+02	1.020000e+02	1.400515e-11	3.722052e-12	3.722052e-12
1.020000e+02	1.040000e+02	3.502895e-12	5.490428e-14	5.490428e-14
1.040000e+02	1.060000e+02	1.578864e-12	3.398312e-14	3.398312e-14
1.060000e+02	1.080000e+02	8.530970e-13	2.140384e-14	2.140384e-14
1.080000e+02	1.100000e+02	5.175835e-13	1.484511e-14	1.484511e-14
1.100000e+02	1.120000e+02	3.225986e-13	1.021480e-14	1.021480e-14
1.120000e+02	1.140000e+02	2.087548e-13	7.320475e-15	7.320475e-15
1.140000e+02	1.160000e+02	1.474530e-13	5.688313e-15	5.688313e-15
1.160000e+02	1.180000e+02	1.092164e-13	4.486266e-15	4.486266e-15
1.180000e+02	1.200000e+02	7.555110e-14	3.406925e-15	3.406925e-15
1.200000e+02	1.220000e+02	5.412185e-14	2.626806e-15	2.626806e-15
1.220000e+02	1.240000e+02	4.479536e-14	2.249309e-15	2.249309e-15
1.240000e+02	1.260000e+02	3.187574e-14	1.643664e-15	1.643664e-15
1.260000e+02	1.280000e+02	2.586025e-14	1.468210e-15	1.468210e-15
1.280000e+02	1.300000e+02	2.139444e-14	1.276285e-15	1.276285e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_ee
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.080827e-06	3.101073e-09	3.101073e-09
1.200000e+01	1.400000e+01	1.283584e-06	1.161109e-08	1.161109e-08
1.400000e+01	1.600000e+01	1.480104e-06	6.196729e-09	6.196729e-09
1.600000e+01	1.800000e+01	1.697829e-06	1.590358e-09	1.590358e-09
1.800000e+01	2.000000e+01	1.974209e-06	3.533798e-09	3.533798e-09
2.000000e+01	2.200000e+01	2.337658e-06	1.813961e-09	1.813961e-09
2.200000e+01	2.400000e+01	2.842682e-06	1.709542e-09	1.709542e-09
2.400000e+01	2.600000e+01	3.496070e-06	2.102935e-09	2.102935e-09
2.600000e+01	2.800000e+01	4.326294e-06	2.924911e-09	2.924911e-09
2.800000e+01	3.000000e+01	5.264890e-06	4.694475e-09	4.694475e-09
3.000000e+01	3.200000e+01	5.817745e-06	2.893843e-09	2.893843e-09
3.200000e+01	3.400000e+01	4.695251e-06	2.047480e-09	2.047480e-09
3.400000e+01	3.600000e+01	2.689981e-06	2.778096e-09	2.778096e-09
3.600000e+01	3.800000e+01	1.909356e-06	2.020142e-09	2.020142e-09
3.800000e+01	4.000000e+01	1.626426e-06	1.324788e-09	1.324788e-09
4.000000e+01	4.200000e+01	1.483490e-06	1.332743e-09	1.332743e-09
4.200000e+01	4.400000e+01	1.396412e-06	1.306356e-09	1.306356e-09
4.400000e+01	4.600000e+01	1.332832e-06	1.172338e-09	1.172338e-09
4.600000e+01	4.800000e+01	1.288026e-06	1.152798e-09	1.152798e-09
4.800000e+01	5.000000e+01	1.252075e-06	1.140522e-09	1.140522e-09
5.000000e+01	5.200000e+01	1.252991e-06	3.044111e-08	3.044111e-08
5.200000e+01	5.400000e+01	1.192844e-06	1.074057e-09	1.074057e-09
5.400000e+01	5.600000e+01	1.177923e-06	1.228361e-09	1.228361e-09
5.600000e+01	5.800000e+01	1.157190e-06	9.582488e-10	9.582488e-10
5.800000e+01	6.000000e+01	1.147025e-06	9.372729e-10	9.372729e-10
6.000000e+01	6.200000e+01	1.137994e-06	8.781873e-10	8.781873e-10
6.200000e+01	6.400000e+01	1.128260e-06	8.589897e-10	8.589897e-10
6.400000e+01	6.600000e+01	1.109628e-06	8.583322e-10	8.583322e-10
6.600000e+01	6.800000e+01	1.257683e-06	8.781693e-10	8.781693e-10
6.800000e+01	7.000000e+01	1.216773e-06	8.283891e-10	8.283891e-10
7.000000e+01	7.200000e+01	1.214965e-06	8.476749e-10	8.476749e-10
7.200000e+01	7.400000e+01	1.241261e-06	8.957381e-10	8.957381e-10
7.400000e+01	7.600000e+01	1.298334e-06	2.517935e-09	2.517935e-09
7.600000e+01	7.800000e+01	1.378363e-06	9.570114e-10	9.570114e-10
7.800000e+01	8.000000e+01	1.517261e-06	1.058894e-09	1.058894e-09
8.000000e+01	8.200000e+01	1.738349e-06	1.167876e-09	1.167876e-09
8.200000e+01	8.400000e+01	2.113067e-06	1.347304e-09	1.347304e-09
8.400000e+01	8.600000e+01	2.832765e-06	1.660434e-09	1.660434e-09
8.600000e+01	8.800000e+01	4.507700e-06	2.288922e-09	2.288922e-09
8.800000e+01	9.000000e+01	1.021068e-05	4.206433e-09	4.206433e-09
9.000000e+01	9.200000e+01	2.275728e-05	7.781995e-09	7.781995e-09
9.200000e+01	9.400000e+01	7.746940e-06	3.781282e-09	3.781282e-09
9.400000e+01	9.600000e+01	1.725453e-06	1.710696e-09	1.710696e-09
9.600000e+01	9.800000e+01	6.174625e-07	1.116310e-09	1.116310e-09
9.800000e+01	1.000000e+02	2.915406e-07	8.691888e-10	8.691888e-10
1.000000e+02	1.020000e+02	1.675930e-07	7.081997e-10	7.081997e-10
1.020000e+02	1.040000e+02	1.087803e-07	5.713987e-10	5.713987e-10
1.040000e+02	1.060000e+02	7.822140e-08	4.803904e-10	4.803904e-10
1.060000e+02	1.080000e+02	5.913215e-08	4.187231e-10	4.187231e-10
1.080000e+02	1.100000e+02	4.588298e-08	3.607075e-10	3.607075e-10
1.100000e+02	1.120000e+02	3.645310e-08	3.165315e-10	3.165315e-10
1.120000e+02	1.140000e+02	2.956456e-08	2.787072e-10	2.787072e-10
1.140000e+02	1.160000e+02	2.454181e-08	2.506248e-10	2.506248e-10
1.160000e+02	1.180000e+02	2.058291e-08	2.268391e-10	2.268391e-10
1.180000e+02	1.200000e+02	1.696415e-08	1.989077e-10	1.989077e-10
1.200000e+02	1.220000e+02	1.515831e-08	1.865025e-10	1.865025e-10
1.220000e+02	1.240000e+02	1.288049e-08	1.686771e-10	1.686771e-10
1.240000e+02	1.260000e+02	1.104027e-08	1.515478e-10	1.515478e-10
1.260000e+02	1.280000e+02	9.972125e-09	1.425338e-10	1.425338e-10
1.280000e+02	1.300000e+02	8.521165e-09	1.288523e-10	1.288523e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.005852e-06	1.383254e-09	1.383254e-09
1.200000e+01	1.400000e+01	2.036867e-06	1.393908e-09	1.393908e-09
1.400000e+01	1.600000e+01	2.162688e-06	1.436314e-09	1.436314e-09
1.600000e+01	1.800000e+01	2.474870e-06	1.536487e-09	1.536487e-09
1.800000e+01	2.000000e+01	2.763911e-06	1.623733e-09	1.623733e-09
2.000000e+01	2.200000e+01	3.311183e-06	1.777232e-09	1.777232e-09
2.200000e+01	2.400000e+01	4.051001e-06	1.965775e-09	1.965775e-09
2.400000e+01	2.600000e+01	4.977499e-06	2.179005e-09	2.179005e-09
2.600000e+01	2.800000e+01	6.195320e-06	2.430997e-09	2.430997e-09
2.800000e+01	3.000000e+01	7.766615e-06	2.721877e-09	2.721877e-09
3.000000e+01	3.200000e+01	9.319530e-06	2.981601e-09	2.981601e-09
3.200000e+01	3.400000e+01	8.200275e-06	2.796835e-09	2.796835e-09
3.400000e+01	3.600000e+01	4.399157e-06	2.048507e-09	2.048507e-09
3.600000e+01	3.800000e+01	2.935423e-06	1.673354e-09	1.673354e-09
3.800000e+01	4.000000e+01	2.527728e-06	1.552808e-09	1.552808e-09
4.000000e+01	4.200000e+01	2.383895e-06	1.507982e-09	1.507982e-09
4.200000e+01	4.400000e+01	2.354895e-06	1.498782e-09	1.498782e-09
4.400000e+01	4.600000e+01	2.388789e-06	1.509529e-09	1.509529e-09
4.600000e+01	4.800000e+01	2.424840e-06	1.520877e-09	1.520877e-09
4.800000e+01	5.000000e+01	2.503718e-06	1.545416e-09	1.545416e-09
5.000000e+01	5.200000e+01	2.606066e-06	1.576687e-09	1.576687e-09
5.200000e+01	5.400000e+01	2.714934e-06	1.609282e-09	1.609282e-09
5.400000e+01	5.600000e+01	2.829562e-06	1.642904e-09	1.642904e-09
5.600000e+01	5.800000e+01	2.943673e-06	1.675704e-09	1.675704e-09
5.800000e+01	6.000000e+01	3.047678e-06	1.705051e-09	1.705051e-09
6.000000e+01	6.200000e+01	3.124325e-06	1.726357e-09	1.726357e-09
6.200000e+01	6.400000e+01	3.195084e-06	1.745797e-09	1.745797e-09
6.400000e+01	6.600000e+01	3.256481e-06	1.762491e-09	1.762491e-09
6.600000e+01	6.800000e+01	3.364076e-06	1.791371e-09	1.791371e-09
6.800000e+01	7.000000e+01	3.579163e-06	1.847751e-09	1.847751e-09
7.000000e+01	7.200000e+01	3.936485e-06	1.937791e-09	1.937791e-09
7.200000e+01	7.400000e+01	4.374760e-06	2.042818e-09	2.042818e-09
7.400000e+01	7.600000e+01	4.843141e-06	2.149395e-09	2.149395e-09
7.600000e+01	7.800000e+01	5.330325e-06	2.254911e-09	2.254911e-09
7.800000e+01	8.000000e+01	5.770720e-06	2.346214e-09	2.346214e-09
8.000000e+01	8.200000e+01	6.133260e-06	2.418791e-09	2.418791e-09
8.200000e+01	8.400000e+01	6.487235e-06	2.487611e-09	2.487611e-09
8.400000e+01	8.600000e+01	6.883335e-06	2.562430e-09	2.562430e-09
8.600000e+01	8.800000e+01	7.496930e-06	2.674203e-09	2.674203e-09
8.800000e+01	9.000000e+01	9.755310e-06	3.050515e-09	3.050515e-09
9.000000e+01	9.200000e+01	1.563763e-05	3.862231e-09	3.862231e-09
9.200000e+01	9.400000e+01	7.962135e-06	2.755925e-09	2.755925e-09
9.400000e+01	9.600000e+01	4.265062e-06	2.017044e-09	2.017044e-09
9.600000e+01	9.800000e+01	2.653539e-06	1.590982e-09	1.590982e-09
9.800000e+01	1.000000e+02	1.520673e-06	1.204399e-09	1.204399e-09
1.000000e+02	1.020000e+02	7.334455e-07	8.364434e-10	8.364434e-10
1.020000e+02	1.040000e+02	2.936006e-07	5.292138e-10	5.292138e-10
1.040000e+02	1.060000e+02	1.643589e-07	3.959580e-10	3.959580e-10
1.060000e+02	1.080000e+02	1.497107e-07	3.779018e-10	3.779018e-10
1.080000e+02	1.100000e+02	1.415329e-07	3.674356e-10	3.674356e-10
1.100000e+02	1.120000e+02	1.381436e-07	3.630095e-10	3.630095e-10
1.120000e+02	1.140000e+02	1.345827e-07	3.583003e-10	3.583003e-10
1.140000e+02	1.160000e+02	1.325318e-07	3.555598e-10	3.555598e-10
1.160000e+02	1.180000e+02	1.318774e-07	3.546809e-10	3.546809e-10
1.180000e+02	1.200000e+02	1.310800e-07	3.536069e-10	3.536069e-10
1.200000e+02	1.220000e+02	1.298723e-07	3.519743e-10	3.519743e-10
1.220000e+02	1.240000e+02	1.300430e-07	3.522056e-10	3.522056e-10
1.240000e+02	1.260000e+02	1.290405e-07	3.508453e-10	3.508453e-10
1.260000e+02	1.280000e+02	1.297044e-07	3.517467e-10	3.517467e-10
1.280000e+02	1.300000e+02	1.294669e-07	3.514245e-10	3.514245e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.051426e-03	7.275479e-07	7.275479e-07
1.200000e+01	1.400000e+01	1.067752e-03	7.332194e-07	7.332194e-07
1.400000e+01	1.600000e+01	1.133701e-03	7.555114e-07	7.555114e-07
1.600000e+01	1.800000e+01	1.297194e-03	8.080589e-07	8.080589e-07
1.800000e+01	2.000000e+01	1.448742e-03	8.539877e-07	8.539877e-07
2.000000e+01	2.200000e+01	1.735543e-03	9.346667e-07	9.346667e-07
2.200000e+01	2.400000e+01	2.123451e-03	1.033933e-06	1.033933e-06
2.400000e+01	2.600000e+01	2.608836e-03	1.145905e-06	1.145905e-06
2.600000e+01	2.800000e+01	3.247531e-03	1.278658e-06	1.278658e-06
2.800000e+01	3.000000e+01	4.071048e-03	1.431594e-06	1.431594e-06
3.000000e+01	3.200000e+01	4.884899e-03	1.568118e-06	1.568118e-06
3.200000e+01	3.400000e+01	4.298377e-03	1.471015e-06	1.471015e-06
3.400000e+01	3.600000e+01	2.305822e-03	1.077353e-06	1.077353e-06
3.600000e+01	3.800000e+01	1.538762e-03	8.801865e-07	8.801865e-07
3.800000e+01	4.000000e+01	1.325012e-03	8.167466e-07	8.167466e-07
4.000000e+01	4.200000e+01	1.249514e-03	7.930761e-07	7.930761e-07
4.200000e+01	4.400000e+01	1.234270e-03	7.881989e-07	7.881989e-07
4.400000e+01	4.600000e+01	1.252135e-03	7.939471e-07	7.939471e-07
4.600000e+01	4.800000e+01	1.271004e-03	7.998841e-07	7.998841e-07
4.800000e+01	5.000000e+01	1.312297e-03	8.127397e-07	8.127397e-07
5.000000e+01	5.200000e+01	1.366150e-03	8.293748e-07	8.293748e-07
5.200000e+01	5.400000e+01	1.423042e-03	8.463671e-07	8.463671e-07
5.400000e+01	5.600000e+01	1.483027e-03	8.639618e-07	8.639618e-07
5.600000e+01	5.800000e+01	1.542964e-03	8.813197e-07	8.813197e-07
5.800000e+01	6.000000e+01	1.597460e-03	8.967342e-07	8.967342e-07
6.000000e+01	6.200000e+01	1.637534e-03	9.078643e-07	9.078643e-07
6.200000e+01	6.400000e+01	1.674658e-03	9.181130e-07	9.181130e-07
6.400000e+01	6.600000e+01	1.706776e-03	9.268422e-07	9.268422e-07
6.600000e+01	6.800000e+01	1.763225e-03	9.420766e-07	9.420766e-07
6.800000e+01	7.000000e+01	1.876019e-03	9.717730e-07	9.717730e-07
7.000000e+01	7.200000e+01	2.063382e-03	1.019185e-06	1.019185e-06
7.200000e+01	7.400000e+01	2.293025e-03	1.074358e-06	1.074358e-06
7.400000e+01	7.600000e+01	2.538667e-03	1.130506e-06	1.130506e-06
7.600000e+01	7.800000e+01	2.793834e-03	1.185870e-06	1.185870e-06
7.800000e+01	8.000000e+01	3.024842e-03	1.233995e-06	1.233995e-06
8.000000e+01	8.200000e+01	3.215062e-03	1.272280e-06	1.272280e-06
8.200000e+01	8.400000e+01	3.400332e-03	1.308307e-06	1.308307e-06
8.400000e+01	8.600000e+01	3.608067e-03	1.347731e-06	1.347731e-06
8.600000e+01	8.800000e+01	3.929485e-03	1.406404e-06	1.406404e-06
8.800000e+01	9.000000e+01	5.113415e-03	1.604411e-06	1.604411e-06
9.000000e+01	9.200000e+01	8.196720e-03	2.031323e-06	2.031323e-06
9.200000e+01	9.400000e+01	4.173250e-03	1.449346e-06	1.449346e-06
9.400000e+01	9.600000e+01	2.235591e-03	1.060850e-06	1.060850e-06
9.600000e+01	9.800000e+01	1.390818e-03	8.366959e-07	8.366959e-07
9.800000e+01	1.000000e+02	7.971340e-04	6.335075e-07	6.335075e-07
1.000000e+02	1.020000e+02	3.844274e-04	4.398883e-07	4.398883e-07
1.020000e+02	1.040000e+02	1.538774e-04	2.782877e-07	2.782877e-07
1.040000e+02	1.060000e+02	8.614645e-05	2.082360e-07	2.082360e-07
1.060000e+02	1.080000e+02	7.844810e-05	1.986622e-07	1.986622e-07
1.080000e+02	1.100000e+02	7.417680e-05	1.932117e-07	1.932117e-07
1.100000e+02	1.120000e+02	7.238905e-05	1.908396e-07	1.908396e-07
1.120000e+02	1.140000e+02	7.054565e-05	1.884507e-07	1.884507e-07
1.140000e+02	1.160000e+02	6.945110e-05	1.869371e-07	1.869371e-07
1.160000e+02	1.180000e+02	6.909010e-05	1.863987e-07	1.863987e-07
1.180000e+02	1.200000e+02	6.868535e-05	1.858973e-07	1.858973e-07
1.200000e+02	1.220000e+02	6.806460e-05	1.850742e-07	1.850742e-07
1.220000e+02	1.240000e+02	6.818030e-05	1.853080e-07	1.853080e-07
1.240000e+02	1.260000e+02	6.762760e-05	1.844790e-07	1.844790e-07
1.260000e+02	1.280000e+02	6.798860e-05	1.850097e-07	1.850097e-07
1.280000e+02	1.300000e+02	6.785505e-05	1.847996e-07	1.847996e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.733461e-08	1.669984e-08	1.669984e-08
1.200000e+01	1.400000e+01	3.763650e-09	1.867161e-09	1.867161e-09
1.400000e+01	1.600000e+01	1.113216e-09	3.124815e-10	3.124815e-10
1.600000e+01	1.800000e+01	1.701668e-09	9.562330e-10	9.562330e-10
1.800000e+01	2.000000e+01	7.987520e-06	7.986618e-06	7.986618e-06
2.000000e+01	2.200000e+01	8.164765e-09	7.106652e-09	7.106652e-09
2.200000e+01	2.400000e+01	6.570005e-09	4.908264e-09	4.908264e-09
2.400000e+01	2.600000e+01	1.829466e-09	6.422447e-11	6.422447e-11
2.600000e+01	2.800000e+01	2.539113e-09	1.019091e-10	1.019091e-10
2.800000e+01	3.000000e+01	4.113315e-09	7.946373e-10	7.946373e-10
3.000000e+01	3.200000e+01	4.923285e-09	3.585115e-10	3.585115e-10
3.200000e+01	3.400000e+01	4.124110e-09	4.330444e-11	4.330444e-11
3.400000e+01	3.600000e+01	9.574870e-09	8.568995e-09	8.568995e-09
3.600000e+01	3.800000e+01	1.420965e-10	4.698156e-12	4.698156e-12
3.800000e+01	4.000000e+01	2.195104e-10	1.411278e-10	1.411278e-10
4.000000e+01	4.200000e+01	1.129879e-10	2.461968e-11	2.461968e-11
4.200000e+01	4.400000e+01	1.814191e-10	9.343310e-11	9.343310e-11
4.400000e+01	4.600000e+01	1.061614e-10	3.493471e-11	3.493471e-11
4.600000e+01	4.800000e+01	3.672042e-10	2.955156e-10	2.955156e-10
4.800000e+01	5.000000e+01	5.609025e-10	4.089062e-10	4.089062e-10
5.000000e+01	5.200000e+01	2.001850e-10	1.608035e-10	1.608035e-10
5.200000e+01	5.400000e+01	1.040618e-10	4.733238e-11	4.733238e-11
5.400000e+01	5.600000e+01	1.067073e-10	6.995457e-11	6.995457e-11
5.600000e+01	5.800000e+01	1.024624e-06	1.024168e-06	1.024168e-06
5.800000e+01	6.000000e+01	4.300007e-10	3.152153e-10	3.152153e-10
6.000000e+01	6.200000e+01	2.078846e-10	1.208062e-10	1.208062e-10
6.200000e+01	6.400000e+01	1.853285e-10	9.406269e-11	9.406269e-11
6.400000e+01	6.600000e+01	9.532810e-11	2.906563e-11	2.906563e-11
6.600000e+01	6.800000e+01	6.585385e-11	1.109034e-11	1.109034e-11
6.800000e+01	7.000000e+01	3.810934e-10	3.261225e-10	3.261225e-10
7.000000e+01	7.200000e+01	6.766245e-09	6.693710e-09	6.693710e-09
7.200000e+01	7.400000e+01	2.790445e-10	1.990526e-10	1.990526e-10
7.400000e+01	7.600000e+01	1.216549e-10	2.537602e-11	2.537602e-11
7.600000e+01	7.800000e+01	6.254335e-10	5.238883e-10	5.238883e-10
7.800000e+01	8.000000e+01	1.319141e-10	5.482515e-12	5.482515e-12
8.000000e+01	8.200000e+01	1.271108e-09	9.191733e-10	9.191733e-10
8.200000e+01	8.400000e+01	3.531515e-10	6.883299e-11	6.883299e-11
8.400000e+01	8.600000e+01	5.131375e-10	5.301335e-11	5.301335e-11
8.600000e+01	8.800000e+01	1.080414e-09	3.909256e-12	3.909256e-12
8.800000e+01	9.000000e+01	6.608760e-09	1.532726e-11	1.532726e-11
9.000000e+01	9.200000e+01	4.306819e-08	1.388111e-10	1.388111e-10
9.200000e+01	9.400000e+01	7.740850e-09	2.887524e-11	2.887524e-11
9.400000e+01	9.600000e+01	6.979005e-10	4.339539e-11	4.339539e-11
9.600000e+01	9.800000e+01	3.604524e-10	1.611595e-10	1.611595e-10
9.800000e+01	1.000000e+02	4.412714e-11	5.919586e-12	5.919586e-12
1.000000e+02	1.020000e+02	1.381400e-11	2.201774e-12	2.201774e-12
1.020000e+02	1.040000e+02	3.829744e-12	2.657929e-13	2.657929e-13
1.040000e+02	1.060000e+02	1.601008e-12	3.355758e-14	3.355758e-14
1.060000e+02	1.080000e+02	8.589700e-13	2.133812e-14	2.133812e-14
1.080000e+02	1.100000e+02	5.111715e-13	1.451018e-14	1.451018e-14
1.100000e+02	1.120000e+02	3.428645e-13	1.079123e-14	1.079123e-14
1.120000e+02	1.140000e+02	2.177853e-13	7.721663e-15	7.721663e-15
1.140000e+02	1.160000e+02	1.505506e-13	5.664051e-15	5.664051e-15
1.160000e+02	1.180000e+02	1.094368e-13	4.519727e-15	4.519727e-15
1.180000e+02	1.200000e+02	7.371585e-14	3.191049e-15	3.191049e-15
1.200000e+02	1.220000e+02	5.181605e-14	2.443601e-15	2.443601e-15
1.220000e+02	1.240000e+02	4.143182e-14	2.124546e-15	2.124546e-15
1.240000e+02	1.260000e+02	3.012614e-14	1.618715e-15	1.618715e-15
1.260000e+02	1.280000e+02	2.733765e-14	1.435075e-15	1.435075e-15
1.280000e+02	1.300000e+02	1.954663e-14	1.178943e-15	1.178943e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_ee
ScaledBy=9.93208760845902588e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.085655e-06	3.318413e-09	3.318413e-09
1.200000e+01	1.400000e+01	1.272018e-06	1.640930e-09	1.640930e-09
1.400000e+01	1.600000e+01	1.474029e-06	1.606284e-09	1.606284e-09
1.600000e+01	1.800000e+01	1.706109e-06	2.060653e-09	2.060653e-09
1.800000e+01	2.000000e+01	2.170162e-06	1.955790e-07	1.955790e-07
2.000000e+01	2.200000e+01	2.341531e-06	2.680590e-09	2.680590e-09
2.200000e+01	2.400000e+01	2.853601e-06	2.816535e-09	2.816535e-09
2.400000e+01	2.600000e+01	3.513077e-06	2.111798e-09	2.111798e-09
2.600000e+01	2.800000e+01	4.338185e-06	2.629713e-09	2.629713e-09
2.800000e+01	3.000000e+01	5.283810e-06	2.385321e-09	2.385321e-09
3.000000e+01	3.200000e+01	5.839730e-06	2.266245e-09	2.266245e-09
3.200000e+01	3.400000e+01	4.719513e-06	2.107587e-09	2.107587e-09
3.400000e+01	3.600000e+01	2.706914e-06	5.007187e-09	5.007187e-09
3.600000e+01	3.800000e+01	1.920367e-06	1.441533e-09	1.441533e-09
3.800000e+01	4.000000e+01	1.635398e-06	1.462591e-09	1.462591e-09
4.000000e+01	4.200000e+01	1.491632e-06	1.328467e-09	1.328467e-09
4.200000e+01	4.400000e+01	1.401169e-06	1.245760e-09	1.245760e-09
4.400000e+01	4.600000e+01	1.343853e-06	1.208461e-09	1.208461e-09
4.600000e+01	4.800000e+01	1.295194e-06	1.172489e-09	1.172489e-09
4.800000e+01	5.000000e+01	1.258595e-06	1.250793e-09	1.250793e-09
5.000000e+01	5.200000e+01	1.226389e-06	1.095188e-09	1.095188e-09
5.200000e+01	5.400000e+01	1.200232e-06	1.024865e-09	1.024865e-09
5.400000e+01	5.600000e+01	1.178572e-06	1.005393e-09	1.005393e-09
5.600000e+01	5.800000e+01	1.183964e-06	2.238224e-08	2.238224e-08
5.800000e+01	6.000000e+01	1.145264e-06	9.804527e-10	9.804527e-10
6.000000e+01	6.200000e+01	1.136959e-06	8.897553e-10	8.897553e-10
6.200000e+01	6.400000e+01	1.131151e-06	9.311010e-10	9.311010e-10
6.400000e+01	6.600000e+01	1.131174e-06	8.187686e-10	8.187686e-10
6.600000e+01	6.800000e+01	1.134892e-06	7.941104e-10	7.941104e-10
6.800000e+01	7.000000e+01	1.153451e-06	1.448901e-09	1.448901e-09
7.000000e+01	7.200000e+01	1.178215e-06	1.410131e-09	1.410131e-09
7.200000e+01	7.400000e+01	1.216971e-06	8.567360e-10	8.567360e-10
7.400000e+01	7.600000e+01	1.278637e-06	9.120481e-10	9.120481e-10
7.600000e+01	7.800000e+01	1.370975e-06	9.961406e-10	9.961406e-10
7.800000e+01	8.000000e+01	1.509662e-06	1.038974e-09	1.038974e-09
8.000000e+01	8.200000e+01	1.731805e-06	1.196419e-09	1.196419e-09
8.200000e+01	8.400000e+01	2.108192e-06	1.345741e-09	1.345741e-09
8.400000e+01	8.600000e+01	2.827032e-06	1.646154e-09	1.646154e-09
8.600000e+01	8.800000e+01	4.513672e-06	2.291317e-09	2.291317e-09
8.800000e+01	9.000000e+01	1.022721e-05	4.210393e-09	4.210393e-09
9.000000e+01	9.200000e+01	2.276335e-05	7.786198e-09	7.786198e-09
9.200000e+01	9.400000e+01	7.761310e-06	3.785308e-09	3.785308e-09
9.400000e+01	9.600000e+01	1.724360e-06	1.707149e-09	1.707149e-09
9.600000e+01	9.800000e+01	6.191870e-07	1.117545e-09	1.117545e-09
9.800000e+01	1.000000e+02	2.921430e-07	8.700556e-10	8.700556e-10
1.000000e+02	1.020000e+02	1.653793e-07	7.015779e-10	7.015779e-10
1.020000e+02	1.040000e+02	1.076583e-07	5.677702e-10	5.677702e-10
1.040000e+02	1.060000e+02	7.815915e-08	4.831699e-10	4.831699e-10
1.060000e+02	1.080000e+02	5.880045e-08	4.170755e-10	4.170755e-10
1.080000e+02	1.100000e+02	4.528509e-08	3.585822e-10	3.585822e-10
1.100000e+02	1.120000e+02	3.610550e-08	3.146048e-10	3.146048e-10
1.120000e+02	1.140000e+02	2.989726e-08	2.801261e-10	2.801261e-10
1.140000e+02	1.160000e+02	2.450491e-08	2.502549e-10	2.502549e-10
1.160000e+02	1.180000e+02	2.068472e-08	2.250408e-10	2.250408e-10
1.180000e+02	1.200000e+02	1.746588e-08	2.038626e-10	2.038626e-10
1.200000e+02	1.220000e+02	1.506725e-08	1.847410e-10	1.847410e-10
1.220000e+02	1.240000e+02	1.279785e-08	1.676728e-10	1.676728e-10
1.240000e+02	1.260000e+02	1.140661e-08	1.567499e-10	1.567499e-10
1.260000e+02	1.280000e+02	9.871115e-09	1.420191e-10	1.420191e-10
1.280000e+02	1.300000e+02	8.689520e-09	1.309727e-10	1.309727e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93209877372296650e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.898476e-06	4.255548e-10	4.255548e-10
1.200000e+01	1.400000e+01	1.927933e-06	4.288435e-10	4.288435e-10
1.400000e+01	1.600000e+01	2.059004e-06	4.431812e-10	4.431812e-10
1.600000e+01	1.800000e+01	2.343735e-06	4.728323e-10	4.728323e-10
1.800000e+01	2.000000e+01	2.633590e-06	5.012183e-10	5.012183e-10
2.000000e+01	2.200000e+01	3.173879e-06	5.502347e-10	5.502347e-10
2.200000e+01	2.400000e+01	3.906822e-06	6.104705e-10	6.104705e-10
2.400000e+01	2.600000e+01	4.836860e-06	6.792577e-10	6.792577e-10
2.600000e+01	2.800000e+01	6.022800e-06	7.579702e-10	7.579702e-10
2.800000e+01	3.000000e+01	7.463410e-06	8.437649e-10	8.437649e-10
3.000000e+01	3.200000e+01	8.689225e-06	9.104234e-10	9.104234e-10
3.200000e+01	3.400000e+01	7.390945e-06	8.396589e-10	8.396589e-10
3.400000e+01	3.600000e+01	4.070616e-06	6.231362e-10	6.231362e-10
3.600000e+01	3.800000e+01	2.834930e-06	5.200248e-10	5.200248e-10
3.800000e+01	4.000000e+01	2.489668e-06	4.873305e-10	4.873305e-10
4.000000e+01	4.200000e+01	2.373944e-06	4.758698e-10	4.758698e-10
4.200000e+01	4.400000e+01	2.364317e-06	4.749039e-10	4.749039e-10
4.400000e+01	4.600000e+01	2.402930e-06	4.787661e-10	4.787661e-10
4.600000e+01	4.800000e+01	2.452801e-06	4.837089e-10	4.837089e-10
4.800000e+01	5.000000e+01	2.536269e-06	4.918702e-10	4.918702e-10
5.000000e+01	5.200000e+01	2.637989e-06	5.016366e-10	5.016366e-10
5.200000e+01	5.400000e+01	2.745924e-06	5.117963e-10	5.117963e-10
5.400000e+01	5.600000e+01	2.853074e-06	5.216862e-10	5.216862e-10
5.600000e+01	5.800000e+01	2.961796e-06	5.315332e-10	5.315332e-10
5.800000e+01	6.000000e+01	3.059665e-06	5.402437e-10	5.402437e-10
6.000000e+01	6.200000e+01	3.134838e-06	5.468402e-10	5.468402e-10
6.200000e+01	6.400000e+01	3.206039e-06	5.530154e-10	5.530154e-10
6.400000e+01	6.600000e+01	3.279532e-06	5.593179e-10	5.593179e-10
6.600000e+01	6.800000e+01	3.396106e-06	5.691718e-10	5.691718e-10
6.800000e+01	7.000000e+01	3.608145e-06	5.866713e-10	5.866713e-10
7.000000e+01	7.200000e+01	3.939100e-06	6.129872e-10	6.129872e-10
7.200000e+01	7.400000e+01	4.332629e-06	6.428779e-10	6.428779e-10
7.400000e+01	7.600000e+01	4.743102e-06	6.726422e-10	6.726422e-10
7.600000e+01	7.800000e+01	5.159275e-06	7.015317e-10	7.015317e-10
7.800000e+01	8.000000e+01	5.534645e-06	7.266041e-10	7.266041e-10
8.000000e+01	8.200000e+01	5.843025e-06	7.465720e-10	7.465720e-10
8.200000e+01	8.400000e+01	6.144000e-06	7.655586e-10	7.655586e-10
8.400000e+01	8.600000e+01	6.486595e-06	7.866133e-10	7.866133e-10
8.600000e+01	8.800000e+01	7.042665e-06	8.196367e-10	8.196367e-10
8.800000e+01	9.000000e+01	8.865925e-06	9.196336e-10	9.196336e-10
9.000000e+01	9.200000e+01	1.261783e-05	1.097097e-09	1.097097e-09
9.200000e+01	9.400000e+01	6.681525e-06	7.983452e-10	7.983452e-10
9.400000e+01	9.600000e+01	3.691067e-06	5.933745e-10	5.933745e-10
9.600000e+01	9.800000e+01	2.291326e-06	4.675159e-10	4.675159e-10
9.800000e+01	1.000000e+02	1.319009e-06	3.547127e-10	3.547127e-10
1.000000e+02	1.020000e+02	6.623690e-07	2.513639e-10	2.513639e-10
1.020000e+02	1.040000e+02	3.072274e-07	1.711918e-10	1.711918e-10
1.040000e+02	1.060000e+02	2.017884e-07	1.387398e-10	1.387398e-10
1.060000e+02	1.080000e+02	1.825301e-07	1.319532e-10	1.319532e-10
1.080000e+02	1.100000e+02	1.719578e-07	1.280748e-10	1.280748e-10
1.100000e+02	1.120000e+02	1.645733e-07	1.252947e-10	1.252947e-10
1.120000e+02	1.140000e+02	1.588619e-07	1.231013e-10	1.231013e-10
1.140000e+02	1.160000e+02	1.545996e-07	1.214387e-10	1.214387e-10
1.160000e+02	1.180000e+02	1.517933e-07	1.203314e-10	1.203314e-10
1.180000e+02	1.200000e+02	1.493600e-07	1.193631e-10	1.193631e-10
1.200000e+02	1.220000e+02	1.470917e-07	1.184532e-10	1.184532e-10
1.220000e+02	1.240000e+02	1.454239e-07	1.177798e-10	1.177798e-10
1.240000e+02	1.260000e+02	1.444343e-07	1.173783e-10	1.173783e-10
1.260000e+02	1.280000e+02	1.430374e-07	1.168094e-10	1.168094e-10
1.280000e+02	1.300000e+02	1.419897e-07	1.163808e-10	1.163808e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ScaledBy=9.93209726045573372e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	9.950850e-04	2.238081e-07	2.238081e-07
1.200000e+01	1.400000e+01	1.010532e-03	2.255396e-07	2.255396e-07
1.400000e+01	1.600000e+01	1.079247e-03	2.330852e-07	2.330852e-07
1.600000e+01	1.800000e+01	1.228502e-03	2.486824e-07	2.486824e-07
1.800000e+01	2.000000e+01	1.380437e-03	2.636134e-07	2.636134e-07
2.000000e+01	2.200000e+01	1.663637e-03	2.893930e-07	2.893930e-07
2.200000e+01	2.400000e+01	2.047796e-03	3.210674e-07	3.210674e-07
2.400000e+01	2.600000e+01	2.535270e-03	3.572421e-07	3.572421e-07
2.600000e+01	2.800000e+01	3.156900e-03	3.986415e-07	3.986415e-07
2.800000e+01	3.000000e+01	3.912009e-03	4.437652e-07	4.437652e-07
3.000000e+01	3.200000e+01	4.554517e-03	4.788207e-07	4.788207e-07
3.200000e+01	3.400000e+01	3.874085e-03	4.416155e-07	4.416155e-07
3.400000e+01	3.600000e+01	2.133666e-03	3.277329e-07	3.277329e-07
3.600000e+01	3.800000e+01	1.485959e-03	2.735011e-07	2.735011e-07
3.800000e+01	4.000000e+01	1.304995e-03	2.563076e-07	2.563076e-07
4.000000e+01	4.200000e+01	1.244314e-03	2.502733e-07	2.502733e-07
4.200000e+01	4.400000e+01	1.239297e-03	2.497741e-07	2.497741e-07
4.400000e+01	4.600000e+01	1.259544e-03	2.518073e-07	2.518073e-07
4.600000e+01	4.800000e+01	1.285676e-03	2.544041e-07	2.544041e-07
4.800000e+01	5.000000e+01	1.329413e-03	2.586935e-07	2.586935e-07
5.000000e+01	5.200000e+01	1.382744e-03	2.638337e-07	2.638337e-07
5.200000e+01	5.400000e+01	1.439301e-03	2.691717e-07	2.691717e-07
5.400000e+01	5.600000e+01	1.495482e-03	2.743773e-07	2.743773e-07
5.600000e+01	5.800000e+01	1.552402e-03	2.795385e-07	2.795385e-07
5.800000e+01	6.000000e+01	1.603775e-03	2.841394e-07	2.841394e-07
6.000000e+01	6.200000e+01	1.643175e-03	2.876077e-07	2.876077e-07
6.200000e+01	6.400000e+01	1.680485e-03	2.908523e-07	2.908523e-07
6.400000e+01	6.600000e+01	1.719017e-03	2.941703e-07	2.941703e-07
6.600000e+01	6.800000e+01	1.780078e-03	2.993419e-07	2.993419e-07
6.800000e+01	7.000000e+01	1.891242e-03	3.085505e-07	3.085505e-07
7.000000e+01	7.200000e+01	2.064696e-03	3.223875e-07	3.223875e-07
7.200000e+01	7.400000e+01	2.270982e-03	3.381110e-07	3.381110e-07
7.400000e+01	7.600000e+01	2.486123e-03	3.537628e-07	3.537628e-07
7.600000e+01	7.800000e+01	2.704267e-03	3.689569e-07	3.689569e-07
7.800000e+01	8.000000e+01	2.901059e-03	3.821515e-07	3.821515e-07
8.000000e+01	8.200000e+01	3.062695e-03	3.926522e-07	3.926522e-07
8.200000e+01	8.400000e+01	3.220487e-03	4.026448e-07	4.026448e-07
8.400000e+01	8.600000e+01	3.399968e-03	4.136999e-07	4.136999e-07
8.600000e+01	8.800000e+01	3.691541e-03	4.310869e-07	4.310869e-07
8.800000e+01	9.000000e+01	4.647146e-03	4.836662e-07	4.836662e-07
9.000000e+01	9.200000e+01	6.613670e-03	5.769913e-07	5.769913e-07
9.200000e+01	9.400000e+01	3.502204e-03	4.198810e-07	4.198810e-07
9.400000e+01	9.600000e+01	1.934725e-03	3.120806e-07	3.120806e-07
9.600000e+01	9.800000e+01	1.200996e-03	2.458752e-07	2.458752e-07
9.800000e+01	1.000000e+02	6.913520e-04	1.865481e-07	1.865481e-07
1.000000e+02	1.020000e+02	3.471688e-04	1.321910e-07	1.321910e-07
1.020000e+02	1.040000e+02	1.610351e-04	9.003472e-08	9.003472e-08
1.040000e+02	1.060000e+02	1.057637e-04	7.296247e-08	7.296247e-08
1.060000e+02	1.080000e+02	9.567775e-05	6.940182e-08	6.940182e-08
1.080000e+02	1.100000e+02	9.013165e-05	6.735798e-08	6.735798e-08
1.100000e+02	1.120000e+02	8.626540e-05	6.589973e-08	6.589973e-08
1.120000e+02	1.140000e+02	8.327350e-05	6.474847e-08	6.474847e-08
1.140000e+02	1.160000e+02	8.103355e-05	6.386679e-08	6.386679e-08
1.160000e+02	1.180000e+02	7.955895e-05	6.328096e-08	6.328096e-08
1.180000e+02	1.200000e+02	7.828315e-05	6.277135e-08	6.277135e-08
1.200000e+02	1.220000e+02	7.710175e-05	6.230118e-08	6.230118e-08
1.220000e+02	1.240000e+02	7.621760e-05	6.193521e-08	6.193521e-08
1.240000e+02	1.260000e+02	7.570190e-05	6.172751e-08	6.172751e-08
1.260000e+02	1.280000e+02	7.497500e-05	6.143503e-08	6.143503e-08
1.280000e+02	1.300000e+02	7.442950e-05	6.121434e-08	6.121434e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ScaledBy=9.93214324085274039e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	4.742120e-07	3.467229e-07	3.467229e-07
1.200000e+01	1.400000e+01	3.102614e-08	1.854909e-08	1.854909e-08
1.400000e+01	1.600000e+01	2.162584e-08	1.173597e-08	1.173597e-08
1.600000e+01	1.800000e+01	1.289292e-08	1.054373e-08	1.054373e-08
1.800000e+01	2.000000e+01	2.993913e-09	8.400702e-10	8.400702e-10
2.000000e+01	2.200000e+01	7.505955e-09	4.196663e-09	4.196663e-09
2.200000e+01	2.400000e+01	2.919193e-09	5.901966e-10	5.901966e-10
2.400000e+01	2.600000e+01	9.407445e-09	6.431965e-09	6.431965e-09
2.600000e+01	2.800000e+01	5.075375e-09	1.700504e-09	1.700504e-09
2.800000e+01	3.000000e+01	3.650535e-09	2.653134e-10	2.653134e-10
3.000000e+01	3.200000e+01	5.613720e-09	6.485237e-10	6.485237e-10
3.200000e+01	3.400000e+01	3.202117e-08	2.819656e-08	2.819656e-08
3.400000e+01	3.600000e+01	1.607791e-08	1.445040e-08	1.445040e-08
3.600000e+01	3.800000e+01	6.258790e-09	4.843034e-09	4.843034e-09
3.800000e+01	4.000000e+01	3.767747e-08	2.867481e-08	2.867481e-08
4.000000e+01	4.200000e+01	4.787566e-07	4.780408e-07	4.780408e-07
4.200000e+01	4.400000e+01	1.347351e-09	8.577288e-10	8.577288e-10
4.400000e+01	4.600000e+01	1.799778e-10	3.221171e-11	3.221171e-11
4.600000e+01	4.800000e+01	1.692191e-09	9.949181e-10	9.949181e-10
4.800000e+01	5.000000e+01	3.716628e-08	3.499120e-08	3.499120e-08
5.000000e+01	5.200000e+01	2.196336e-09	1.391127e-09	1.391127e-09
5.200000e+01	5.400000e+01	1.353832e-08	8.546780e-09	8.546780e-09
5.400000e+01	5.600000e+01	8.116035e-09	6.557006e-09	6.557006e-09
5.600000e+01	5.800000e+01	9.007805e-10	4.468191e-10	4.468191e-10
5.800000e+01	6.000000e+01	1.961051e-08	1.418242e-08	1.418242e-08
6.000000e+01	6.200000e+01	2.463758e-08	2.417543e-08	2.417543e-08
6.200000e+01	6.400000e+01	1.925381e-09	1.509732e-09	1.509732e-09
6.400000e+01	6.600000e+01	1.036918e-07	9.910266e-08	9.910266e-08
6.600000e+01	6.800000e+01	3.141551e-10	5.862949e-11	5.862949e-11
6.800000e+01	7.000000e+01	4.409398e-10	1.019820e-10	1.019820e-10
7.000000e+01	7.200000e+01	9.091520e-10	4.108332e-10	4.108332e-10
7.200000e+01	7.400000e+01	1.364511e-09	6.376686e-10	6.376686e-10
7.400000e+01	7.600000e+01	1.396815e-09	6.900636e-10	6.900636e-10
7.600000e+01	7.800000e+01	7.221830e-10	1.765095e-10	1.765095e-10
7.800000e+01	8.000000e+01	5.532530e-09	4.207967e-09	4.207967e-09
8.000000e+01	8.200000e+01	6.518300e-10	5.315995e-11	5.315995e-11
8.200000e+01	8.400000e+01	3.503182e-09	2.521403e-09	2.521403e-09
8.400000e+01	8.600000e+01	1.464215e-09	3.137631e-10	3.137631e-10
8.600000e+01	8.800000e+01	2.177941e-09	2.014058e-10	2.014058e-10
8.800000e+01	9.000000e+01	8.105175e-09	1.726874e-09	1.726874e-09
9.000000e+01	9.200000e+01	2.774903e-08	2.574352e-10	2.574352e-10
9.200000e+01	9.400000e+01	8.839160e-09	1.417691e-09	1.417691e-09
9.400000e+01	9.600000e+01	2.653454e-09	7.520434e-10	7.520434e-10
9.600000e+01	9.800000e+01	2.168119e-09	1.058788e-09	1.058788e-09
9.800000e+01	1.000000e+02	1.877032e-09	8.366143e-10	8.366143e-10
1.000000e+02	1.020000e+02	4.870919e-10	6.437635e-12	6.437635e-12
1.020000e+02	1.040000e+02	3.877526e-10	2.587602e-12	2.587602e-12
1.040000e+02	1.060000e+02	3.252027e-10	1.611230e-12	1.611230e-12
1.060000e+02	1.080000e+02	2.794378e-10	1.487099e-12	1.487099e-12
1.080000e+02	1.100000e+02	2.488943e-10	1.410193e-12	1.410193e-12
1.100000e+02	1.120000e+02	2.202094e-10	1.325922e-12	1.325922e-12
1.120000e+02	1.140000e+02	1.962907e-10	1.243573e-12	1.243573e-12
1.140000e+02	1.160000e+02	1.795124e-10	1.199082e-12	1.199082e-12
1.160000e+02	1.180000e+02	1.635716e-10	1.134505e-12	1.134505e-12
1.180000e+02	1.200000e+02	1.520104e-10	1.104288e-12	1.104288e-12
1.200000e+02	1.220000e+02	1.418611e-10	1.061402e-12	1.061402e-12
1.220000e+02	1.240000e+02	1.311968e-10	1.026174e-12	1.026174e-12
1.240000e+02	1.260000e+02	1.237408e-10	9.949177e-13	9.949177e-13
1.260000e+02	1.280000e+02	1.135090e-10	9.491436e-13	9.491436e-13
1.280000e+02	1.300000e+02	1.078742e-10	9.238462e-13	9.238462e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee
ErrorBars=1
LineColor=grey
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_ee
ScaledBy=9.93210939653749021e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.110852e-06	7.626888e-08	7.626888e-08
1.200000e+01	1.400000e+01	1.200367e-06	6.240170e-08	6.240170e-08
1.400000e+01	1.600000e+01	1.464205e-06	5.541899e-08	5.541899e-08
1.600000e+01	1.800000e+01	1.635236e-06	1.210263e-07	1.210263e-07
1.800000e+01	2.000000e+01	1.936032e-06	9.292449e-08	9.292449e-08
2.000000e+01	2.200000e+01	2.318132e-06	9.607437e-08	9.607437e-08
2.200000e+01	2.400000e+01	2.800035e-06	1.241255e-07	1.241255e-07
2.400000e+01	2.600000e+01	3.608427e-06	1.145629e-07	1.145629e-07
2.600000e+01	2.800000e+01	3.813545e-06	2.852043e-07	2.852043e-07
2.800000e+01	3.000000e+01	5.237370e-06	1.344970e-07	1.344970e-07
3.000000e+01	3.200000e+01	5.859600e-06	1.617823e-07	1.617823e-07
3.200000e+01	3.400000e+01	4.949228e-06	1.500135e-07	1.500135e-07
3.400000e+01	3.600000e+01	3.105042e-06	5.832579e-07	5.832579e-07
3.600000e+01	3.800000e+01	1.898692e-06	7.570401e-08	7.570401e-08
3.800000e+01	4.000000e+01	8.572885e-07	1.101911e-06	1.101911e-06
4.000000e+01	4.200000e+01	2.319089e-06	8.152957e-07	8.152957e-07
4.200000e+01	4.400000e+01	1.146354e-06	1.773251e-07	1.773251e-07
4.400000e+01	4.600000e+01	1.225216e-06	1.067205e-07	1.067205e-07
4.600000e+01	4.800000e+01	1.200455e-06	1.780201e-07	1.780201e-07
4.800000e+01	5.000000e+01	1.174327e-06	7.625790e-08	7.625790e-08
5.000000e+01	5.200000e+01	1.130050e-06	1.146862e-07	1.146862e-07
5.200000e+01	5.400000e+01	7.883165e-07	3.046425e-07	3.046425e-07
5.400000e+01	5.600000e+01	1.136756e-06	7.897030e-08	7.897030e-08
5.600000e+01	5.800000e+01	1.240447e-06	1.576251e-07	1.576251e-07
5.800000e+01	6.000000e+01	1.046315e-06	3.097227e-07	3.097227e-07
6.000000e+01	6.200000e+01	-1.761227e-06	2.752132e-06	2.752132e-06
6.200000e+01	6.400000e+01	1.438566e-06	2.145414e-07	2.145414e-07
6.400000e+01	6.600000e+01	1.225952e-06	1.860076e-07	1.860076e-07
6.600000e+01	6.800000e+01	2.609327e-07	6.188213e-07	6.188213e-07
6.800000e+01	7.000000e+01	1.052855e-06	2.539468e-07	2.539468e-07
7.000000e+01	7.200000e+01	8.081175e-07	4.736176e-07	4.736176e-07
7.200000e+01	7.400000e+01	1.409116e-06	4.611217e-07	4.611217e-07
7.400000e+01	7.600000e+01	9.777980e-07	3.509109e-07	3.509109e-07
7.600000e+01	7.800000e+01	1.288520e-06	3.605318e-07	3.605318e-07
7.800000e+01	8.000000e+01	2.568523e-06	1.613283e-06	1.613283e-06
8.000000e+01	8.200000e+01	3.781690e-07	8.880203e-07	8.880203e-07
8.200000e+01	8.400000e+01	1.663419e-06	6.177554e-07	6.177554e-07
8.400000e+01	8.600000e+01	4.537743e-06	1.929694e-06	1.929694e-06
8.600000e+01	8.800000e+01	4.766857e-06	2.686715e-06	2.686715e-06
8.800000e+01	9.000000e+01	1.128409e-05	1.239741e-06	1.239741e-06
9.000000e+01	9.200000e+01	2.801600e-05	6.369529e-06	6.369529e-06
9.200000e+01	9.400000e+01	8.630675e-06	1.366450e-06	1.366450e-06
9.400000e+01	9.600000e+01	2.687095e-06	1.097344e-06	1.097344e-06
9.600000e+01	9.800000e+01	7.837600e-07	1.128348e-07	1.128348e-07
9.800000e+01	1.000000e+02	-4.545850e-07	5.133581e-07	5.133581e-07
1.000000e+02	1.020000e+02	-8.881760e-08	3.176365e-07	3.176365e-07
1.020000e+02	1.040000e+02	-1.852181e-07	5.556712e-07	5.556712e-07
1.040000e+02	1.060000e+02	9.208875e-07	9.325340e-07	9.325340e-07
1.060000e+02	1.080000e+02	1.118283e-07	1.066911e-07	1.066911e-07
1.080000e+02	1.100000e+02	6.021960e-08	8.142412e-08	8.142412e-08
1.100000e+02	1.120000e+02	-1.656234e-07	2.196438e-07	2.196438e-07
1.120000e+02	1.140000e+02	7.071935e-08	6.372684e-08	6.372684e-08
1.140000e+02	1.160000e+02	4.347223e-08	3.099220e-08	3.099220e-08
1.160000e+02	1.180000e+02	-1.168769e-08	5.505590e-08	5.505590e-08
1.180000e+02	1.200000e+02	-1.146320e-07	1.065023e-07	1.065023e-07
1.200000e+02	1.220000e+02	-3.418335e-06	3.409407e-06	3.409407e-06
1.220000e+02	1.240000e+02	5.486780e-08	2.555276e-08	2.555276e-08
1.240000e+02	1.260000e+02	6.622860e-08	5.289955e-08	5.289955e-08
1.260000e+02	1.280000e+02	4.467306e-08	3.033271e-08	3.033271e-08
1.280000e+02	1.300000e+02	-2.585808e-07	2.985439e-07	2.985439e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__WeightNormalisation]
ScaledBy=9.93208664891413596e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.039432e-06	1.394785e-09	1.394785e-09
1.200000e+01	1.400000e+01	2.075862e-06	1.407187e-09	1.407187e-09
1.400000e+01	1.600000e+01	2.204131e-06	1.450011e-09	1.450011e-09
1.600000e+01	1.800000e+01	2.526834e-06	1.552533e-09	1.552533e-09
1.800000e+01	2.000000e+01	2.817771e-06	1.639477e-09	1.639477e-09
2.000000e+01	2.200000e+01	3.373411e-06	1.793855e-09	1.793855e-09
2.200000e+01	2.400000e+01	4.110822e-06	1.980235e-09	1.980235e-09
2.400000e+01	2.600000e+01	5.038125e-06	2.192235e-09	2.192235e-09
2.600000e+01	2.800000e+01	6.279465e-06	2.447450e-09	2.447450e-09
2.800000e+01	3.000000e+01	7.920190e-06	2.748656e-09	2.748656e-09
3.000000e+01	3.200000e+01	9.651955e-06	3.034312e-09	3.034312e-09
3.200000e+01	3.400000e+01	8.622240e-06	2.867891e-09	2.867891e-09
3.400000e+01	3.600000e+01	4.575696e-06	2.089206e-09	2.089206e-09
3.600000e+01	3.800000e+01	2.990030e-06	1.688847e-09	1.688847e-09
3.800000e+01	4.000000e+01	2.546176e-06	1.558464e-09	1.558464e-09
4.000000e+01	4.200000e+01	2.378971e-06	1.506424e-09	1.506424e-09
4.200000e+01	4.400000e+01	2.341292e-06	1.494447e-09	1.494447e-09
4.400000e+01	4.600000e+01	2.359853e-06	1.500358e-09	1.500358e-09
4.600000e+01	4.800000e+01	2.391905e-06	1.510513e-09	1.510513e-09
4.800000e+01	5.000000e+01	2.466711e-06	1.533952e-09	1.533952e-09
5.000000e+01	5.200000e+01	2.565229e-06	1.564284e-09	1.564284e-09
5.200000e+01	5.400000e+01	2.677668e-06	1.598200e-09	1.598200e-09
5.400000e+01	5.600000e+01	2.795861e-06	1.633091e-09	1.633091e-09
5.600000e+01	5.800000e+01	2.908544e-06	1.665676e-09	1.665676e-09
5.800000e+01	6.000000e+01	3.016432e-06	1.696287e-09	1.696287e-09
6.000000e+01	6.200000e+01	3.093128e-06	1.717717e-09	1.717717e-09
6.200000e+01	6.400000e+01	3.162736e-06	1.736937e-09	1.736937e-09
6.400000e+01	6.600000e+01	3.220336e-06	1.752682e-09	1.752682e-09
6.600000e+01	6.800000e+01	3.325815e-06	1.781155e-09	1.781155e-09
6.800000e+01	7.000000e+01	3.534931e-06	1.836297e-09	1.836297e-09
7.000000e+01	7.200000e+01	3.908292e-06	1.930839e-09	1.930839e-09
7.200000e+01	7.400000e+01	4.379747e-06	2.043982e-09	2.043982e-09
7.400000e+01	7.600000e+01	4.883526e-06	2.158337e-09	2.158337e-09
7.600000e+01	7.800000e+01	5.413750e-06	2.272488e-09	2.272488e-09
7.800000e+01	8.000000e+01	5.906760e-06	2.373707e-09	2.373707e-09
8.000000e+01	8.200000e+01	6.316025e-06	2.454565e-09	2.454565e-09
8.200000e+01	8.400000e+01	6.719770e-06	2.531802e-09	2.531802e-09
8.400000e+01	8.600000e+01	7.156595e-06	2.612798e-09	2.612798e-09
8.600000e+01	8.800000e+01	7.816390e-06	2.730585e-09	2.730585e-09
8.800000e+01	9.000000e+01	1.018261e-05	3.116608e-09	3.116608e-09
9.000000e+01	9.200000e+01	1.664318e-05	3.984472e-09	3.984472e-09
9.200000e+01	9.400000e+01	8.615485e-06	2.866767e-09	2.866767e-09
9.400000e+01	9.600000e+01	4.683751e-06	2.113730e-09	2.113730e-09
9.600000e+01	9.800000e+01	2.944413e-06	1.675915e-09	1.675915e-09
9.800000e+01	1.000000e+02	1.701160e-06	1.273870e-09	1.273870e-09
1.000000e+02	1.020000e+02	8.226420e-07	8.858455e-10	8.858455e-10
1.020000e+02	1.040000e+02	3.181960e-07	5.509344e-10	5.509344e-10
1.040000e+02	1.060000e+02	1.652946e-07	3.970835e-10	3.970835e-10
1.060000e+02	1.080000e+02	1.488969e-07	3.768734e-10	3.768734e-10
1.080000e+02	1.100000e+02	1.423351e-07	3.684754e-10	3.684754e-10
1.100000e+02	1.120000e+02	1.375712e-07	3.622567e-10	3.622567e-10
1.120000e+02	1.140000e+02	1.340380e-07	3.575745e-10	3.575745e-10
1.140000e+02	1.160000e+02	1.322809e-07	3.552230e-10	3.552230e-10
1.160000e+02	1.180000e+02	1.312068e-07	3.537779e-10	3.537779e-10
1.180000e+02	1.200000e+02	1.304141e-07	3.527076e-10	3.527076e-10
1.200000e+02	1.220000e+02	1.298007e-07	3.518772e-10	3.518772e-10
1.220000e+02	1.240000e+02	1.295489e-07	3.515357e-10	3.515357e-10
1.240000e+02	1.260000e+02	1.294745e-07	3.514347e-10	3.514347e-10
1.260000e+02	1.280000e+02	1.293543e-07	3.512716e-10	3.512716e-10
1.280000e+02	1.300000e+02	1.288764e-07	3.506221e-10	3.506221e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__NTrials]
ScaledBy=9.93208519599659007e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.068923e-03	7.334971e-07	7.334971e-07
1.200000e+01	1.400000e+01	1.088107e-03	7.401122e-07	7.401122e-07
1.400000e+01	1.600000e+01	1.155309e-03	7.626039e-07	7.626039e-07
1.600000e+01	1.800000e+01	1.324500e-03	8.165637e-07	8.165637e-07
1.800000e+01	2.000000e+01	1.476919e-03	8.622229e-07	8.622229e-07
2.000000e+01	2.200000e+01	1.768157e-03	9.434161e-07	9.434161e-07
2.200000e+01	2.400000e+01	2.154721e-03	1.041471e-06	1.041471e-06
2.400000e+01	2.600000e+01	2.640638e-03	1.152876e-06	1.152876e-06
2.600000e+01	2.800000e+01	3.291481e-03	1.287227e-06	1.287227e-06
2.800000e+01	3.000000e+01	4.151495e-03	1.445635e-06	1.445635e-06
3.000000e+01	3.200000e+01	5.059055e-03	1.595792e-06	1.595792e-06
3.200000e+01	3.400000e+01	4.519563e-03	1.508393e-06	1.508393e-06
3.400000e+01	3.600000e+01	2.398352e-03	1.098758e-06	1.098758e-06
3.600000e+01	3.800000e+01	1.567274e-03	8.882459e-07	8.882459e-07
3.800000e+01	4.000000e+01	1.334551e-03	8.196055e-07	8.196055e-07
4.000000e+01	4.200000e+01	1.246924e-03	7.922492e-07	7.922492e-07
4.200000e+01	4.400000e+01	1.227152e-03	7.859198e-07	7.859198e-07
4.400000e+01	4.600000e+01	1.236954e-03	7.891068e-07	7.891068e-07
4.600000e+01	4.800000e+01	1.253757e-03	7.944482e-07	7.944482e-07
4.800000e+01	5.000000e+01	1.292916e-03	8.067309e-07	8.067309e-07
5.000000e+01	5.200000e+01	1.344665e-03	8.227849e-07	8.227849e-07
5.200000e+01	5.400000e+01	1.403508e-03	8.405407e-07	8.405407e-07
5.400000e+01	5.600000e+01	1.465462e-03	8.588878e-07	8.588878e-07
5.600000e+01	5.800000e+01	1.524402e-03	8.759145e-07	8.759145e-07
5.800000e+01	6.000000e+01	1.580995e-03	8.920600e-07	8.920600e-07
6.000000e+01	6.200000e+01	1.621362e-03	9.034654e-07	9.034654e-07
6.200000e+01	6.400000e+01	1.657855e-03	9.135787e-07	9.135787e-07
6.400000e+01	6.600000e+01	1.688120e-03	9.219264e-07	9.219264e-07
6.600000e+01	6.800000e+01	1.743238e-03	9.367541e-07	9.367541e-07
6.800000e+01	7.000000e+01	1.852933e-03	9.658243e-07	9.658243e-07
7.000000e+01	7.200000e+01	2.048487e-03	1.015438e-06	1.015438e-06
7.200000e+01	7.400000e+01	2.295806e-03	1.075083e-06	1.075083e-06
7.400000e+01	7.600000e+01	2.559911e-03	1.135253e-06	1.135253e-06
7.600000e+01	7.800000e+01	2.837690e-03	1.195192e-06	1.195192e-06
7.800000e+01	8.000000e+01	3.095874e-03	1.248292e-06	1.248292e-06
8.000000e+01	8.200000e+01	3.310579e-03	1.290935e-06	1.290935e-06
8.200000e+01	8.400000e+01	3.522102e-03	1.331494e-06	1.331494e-06
8.400000e+01	8.600000e+01	3.751161e-03	1.374146e-06	1.374146e-06
8.600000e+01	8.800000e+01	4.097039e-03	1.436115e-06	1.436115e-06
8.800000e+01	9.000000e+01	5.337155e-03	1.639058e-06	1.639058e-06
9.000000e+01	9.200000e+01	8.724085e-03	2.095725e-06	2.095725e-06
9.200000e+01	9.400000e+01	4.515962e-03	1.507771e-06	1.507771e-06
9.400000e+01	9.600000e+01	2.455057e-03	1.111705e-06	1.111705e-06
9.600000e+01	9.800000e+01	1.543382e-03	8.814590e-07	8.814590e-07
9.800000e+01	1.000000e+02	8.915505e-04	6.698309e-07	6.698309e-07
1.000000e+02	1.020000e+02	4.311905e-04	4.658884e-07	4.658884e-07
1.020000e+02	1.040000e+02	1.667861e-04	2.897570e-07	2.897570e-07
1.040000e+02	1.060000e+02	8.663560e-05	2.088196e-07	2.088196e-07
1.060000e+02	1.080000e+02	7.803985e-05	1.981887e-07	1.981887e-07
1.080000e+02	1.100000e+02	7.459395e-05	1.937469e-07	1.937469e-07
1.100000e+02	1.120000e+02	7.208460e-05	1.904236e-07	1.904236e-07
1.120000e+02	1.140000e+02	7.027795e-05	1.881501e-07	1.881501e-07
1.140000e+02	1.160000e+02	6.934135e-05	1.868453e-07	1.868453e-07
1.160000e+02	1.180000e+02	6.879855e-05	1.861690e-07	1.861690e-07
1.180000e+02	1.200000e+02	6.837245e-05	1.855679e-07	1.855679e-07
1.200000e+02	1.220000e+02	6.804670e-05	1.851048e-07	1.851048e-07
1.220000e+02	1.240000e+02	6.790515e-05	1.848842e-07	1.848842e-07
1.240000e+02	1.260000e+02	6.785700e-05	1.847955e-07	1.847955e-07
1.260000e+02	1.280000e+02	6.779095e-05	1.847001e-07	1.847001e-07
1.280000e+02	1.300000e+02	6.755210e-05	1.844014e-07	1.844014e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee[EXTRA__MEWeight]
ScaledBy=9.93216108442356506e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.112826e-07	6.370779e-08	6.370779e-08
1.200000e+01	1.400000e+01	7.061790e-09	3.029066e-09	3.029066e-09
1.400000e+01	1.600000e+01	1.332755e-09	3.541698e-10	3.541698e-10
1.600000e+01	1.800000e+01	1.673458e-08	1.595194e-08	1.595194e-08
1.800000e+01	2.000000e+01	9.299825e-10	6.752618e-11	6.752618e-11
2.000000e+01	2.200000e+01	3.211881e-09	2.065185e-09	2.065185e-09
2.200000e+01	2.400000e+01	1.362285e-07	1.347713e-07	1.347713e-07
2.400000e+01	2.600000e+01	2.739995e-09	6.835260e-10	6.835260e-10
2.600000e+01	2.800000e+01	2.894758e-09	4.703923e-10	4.703923e-10
2.800000e+01	3.000000e+01	3.438196e-09	6.925152e-11	6.925152e-11
3.000000e+01	3.200000e+01	4.850245e-09	7.464298e-11	7.464298e-11
3.200000e+01	3.400000e+01	5.888930e-09	9.024270e-10	9.024270e-10
3.400000e+01	3.600000e+01	9.382250e-10	1.363522e-11	1.363522e-11
3.600000e+01	3.800000e+01	1.719881e-10	1.482369e-11	1.482369e-11
3.800000e+01	4.000000e+01	1.804272e-09	1.626211e-09	1.626211e-09
4.000000e+01	4.200000e+01	3.210834e-09	3.011593e-09	3.011593e-09
4.200000e+01	4.400000e+01	2.201096e-10	1.404714e-10	1.404714e-10
4.400000e+01	4.600000e+01	2.243523e-10	1.864875e-10	1.864875e-10
4.600000e+01	4.800000e+01	9.963295e-11	4.081441e-11	4.081441e-11
4.800000e+01	5.000000e+01	3.767134e-10	2.912902e-10	2.912902e-10
5.000000e+01	5.200000e+01	9.726775e-11	3.852337e-11	3.852337e-11
5.200000e+01	5.400000e+01	7.617655e-10	6.658179e-10	6.658179e-10
5.400000e+01	5.600000e+01	2.168781e-10	1.325450e-10	1.325450e-10
5.600000e+01	5.800000e+01	7.225990e-10	4.408515e-10	4.408515e-10
5.800000e+01	6.000000e+01	5.308645e-11	1.434829e-11	1.434829e-11
6.000000e+01	6.200000e+01	2.448633e-10	1.481686e-10	1.481686e-10
6.200000e+01	6.400000e+01	2.108249e-10	1.833572e-10	1.833572e-10
6.400000e+01	6.600000e+01	2.396662e-10	1.599594e-10	1.599594e-10
6.600000e+01	6.800000e+01	1.708534e-10	7.844753e-11	7.844753e-11
6.800000e+01	7.000000e+01	1.375847e-10	6.628505e-11	6.628505e-11
7.000000e+01	7.200000e+01	3.848654e-11	2.507246e-12	2.507246e-12
7.200000e+01	7.400000e+01	1.991698e-10	1.016412e-10	1.016412e-10
7.400000e+01	7.600000e+01	3.067760e-09	2.982601e-09	2.982601e-09
7.600000e+01	7.800000e+01	3.603222e-09	3.514134e-09	3.514134e-09
7.800000e+01	8.000000e+01	5.631420e-10	4.666369e-10	4.666369e-10
8.000000e+01	8.200000e+01	2.411357e-08	2.387826e-08	2.387826e-08
8.200000e+01	8.400000e+01	2.824606e-10	6.932875e-11	6.932875e-11
8.400000e+01	8.600000e+01	4.352799e-10	4.098441e-11	4.098441e-11
8.600000e+01	8.800000e+01	1.224523e-09	2.273523e-10	2.273523e-10
8.800000e+01	9.000000e+01	6.570870e-09	1.640141e-11	1.640141e-11
9.000000e+01	9.200000e+01	4.382383e-08	3.618728e-10	3.618728e-10
9.200000e+01	9.400000e+01	7.935840e-09	2.018491e-11	2.018491e-11
9.400000e+01	9.600000e+01	3.419664e-09	2.143831e-09	2.143831e-09
9.600000e+01	9.800000e+01	3.624140e-10	1.853229e-10	1.853229e-10
9.800000e+01	1.000000e+02	1.179956e-10	6.159450e-11	6.159450e-11
1.000000e+02	1.020000e+02	1.221572e-11	1.355751e-12	1.355751e-12
1.020000e+02	1.040000e+02	3.688855e-12	7.273783e-14	7.273783e-14
1.040000e+02	1.060000e+02	1.638104e-12	3.475565e-14	3.475565e-14
1.060000e+02	1.080000e+02	8.425305e-13	2.115255e-14	2.115255e-14
1.080000e+02	1.100000e+02	5.247670e-13	1.472922e-14	1.472922e-14
1.100000e+02	1.120000e+02	3.227150e-13	1.005447e-14	1.005447e-14
1.120000e+02	1.140000e+02	2.046011e-13	7.156673e-15	7.156673e-15
1.140000e+02	1.160000e+02	1.501788e-13	5.766598e-15	5.766598e-15
1.160000e+02	1.180000e+02	1.105589e-13	4.698476e-15	4.698476e-15
1.180000e+02	1.200000e+02	8.120895e-14	3.519324e-15	3.519324e-15
1.200000e+02	1.220000e+02	5.534665e-14	2.591269e-15	2.591269e-15
1.220000e+02	1.240000e+02	4.401684e-14	2.255280e-15	2.255280e-15
1.240000e+02	1.260000e+02	3.193191e-14	1.724333e-15	1.724333e-15
1.260000e+02	1.280000e+02	2.665500e-14	1.513299e-15	1.513299e-15
1.280000e+02	1.300000e+02	1.942624e-14	1.183842e-15	1.183842e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_ee
ScaledBy=9.93208501985903345e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.112579e-06	6.844492e-09	6.844492e-09
1.200000e+01	1.400000e+01	1.305016e-06	5.440487e-09	5.440487e-09
1.400000e+01	1.600000e+01	1.505645e-06	1.630202e-09	1.630202e-09
1.600000e+01	1.800000e+01	1.742091e-06	3.025623e-09	3.025623e-09
1.800000e+01	2.000000e+01	2.015609e-06	1.582133e-09	1.582133e-09
2.000000e+01	2.200000e+01	2.389733e-06	4.484902e-09	4.484902e-09
2.200000e+01	2.400000e+01	2.900294e-06	6.802680e-09	6.802680e-09
2.400000e+01	2.600000e+01	3.560352e-06	2.081161e-09	2.081161e-09
2.600000e+01	2.800000e+01	4.416116e-06	2.880571e-09	2.880571e-09
2.800000e+01	3.000000e+01	5.417175e-06	2.204445e-09	2.204445e-09
3.000000e+01	3.200000e+01	6.072675e-06	2.272873e-09	2.272873e-09
3.200000e+01	3.400000e+01	4.962538e-06	3.261252e-09	3.261252e-09
3.400000e+01	3.600000e+01	2.807774e-06	1.676352e-09	1.676352e-09
3.600000e+01	3.800000e+01	1.967977e-06	1.470578e-09	1.470578e-09
3.800000e+01	4.000000e+01	1.670560e-06	4.237727e-09	4.237727e-09
4.000000e+01	4.200000e+01	1.508591e-06	2.077860e-09	2.077860e-09
4.200000e+01	4.400000e+01	1.411532e-06	1.287293e-09	1.287293e-09
4.400000e+01	4.600000e+01	1.344053e-06	1.360071e-09	1.360071e-09
4.600000e+01	4.800000e+01	1.292012e-06	1.219314e-09	1.219314e-09
4.800000e+01	5.000000e+01	1.251826e-06	1.119555e-09	1.119555e-09
5.000000e+01	5.200000e+01	1.215622e-06	1.102942e-09	1.102942e-09
5.200000e+01	5.400000e+01	1.187278e-06	1.112378e-09	1.112378e-09
5.400000e+01	5.600000e+01	1.164516e-06	1.048874e-09	1.048874e-09
5.600000e+01	5.800000e+01	1.139730e-06	1.054823e-09	1.054823e-09
5.800000e+01	6.000000e+01	1.121638e-06	8.744886e-10	8.744886e-10
6.000000e+01	6.200000e+01	1.108436e-06	8.719680e-10	8.719680e-10
6.200000e+01	6.400000e+01	1.097256e-06	8.804719e-10	8.804719e-10
6.400000e+01	6.600000e+01	1.092145e-06	8.915143e-10	8.915143e-10
6.600000e+01	6.800000e+01	1.092209e-06	7.293994e-10	7.293994e-10
6.800000e+01	7.000000e+01	1.097423e-06	7.136314e-10	7.136314e-10
7.000000e+01	7.200000e+01	1.114351e-06	6.968174e-10	6.968174e-10
7.200000e+01	7.400000e+01	1.142812e-06	7.267171e-10	7.267171e-10
7.400000e+01	7.600000e+01	1.190409e-06	7.828399e-10	7.828399e-10
7.600000e+01	7.800000e+01	1.267171e-06	8.282136e-10	8.282136e-10
7.800000e+01	8.000000e+01	1.385526e-06	8.510236e-10	8.510236e-10
8.000000e+01	8.200000e+01	1.585003e-06	3.429507e-09	3.429507e-09
8.200000e+01	8.400000e+01	1.928602e-06	1.115905e-09	1.115905e-09
8.400000e+01	8.600000e+01	2.617586e-06	1.405107e-09	1.405107e-09
8.600000e+01	8.800000e+01	4.299704e-06	2.056969e-09	2.056969e-09
8.800000e+01	9.000000e+01	1.040203e-05	4.133005e-09	4.133005e-09
9.000000e+01	9.200000e+01	2.509687e-05	8.213641e-09	8.213641e-09
9.200000e+01	9.400000e+01	8.686900e-06	4.004378e-09	4.004378e-09
9.400000e+01	9.600000e+01	1.901988e-06	1.774989e-09	1.774989e-09
9.600000e+01	9.800000e+01	6.711050e-07	1.149154e-09	1.149154e-09
9.800000e+01	1.000000e+02	3.141378e-07	9.002830e-10	9.002830e-10
1.000000e+02	1.020000e+02	1.773521e-07	7.283596e-10	7.283596e-10
1.020000e+02	1.040000e+02	1.144483e-07	5.872389e-10	5.872389e-10
1.040000e+02	1.060000e+02	8.177540e-08	4.931086e-10	4.931086e-10
1.060000e+02	1.080000e+02	6.052025e-08	4.219068e-10	4.219068e-10
1.080000e+02	1.100000e+02	4.794515e-08	3.713374e-10	3.713374e-10
1.100000e+02	1.120000e+02	3.787189e-08	3.245262e-10	3.245262e-10
1.120000e+02	1.140000e+02	3.077510e-08	2.861446e-10	2.861446e-10
1.140000e+02	1.160000e+02	2.563280e-08	2.563026e-10	2.563026e-10
1.160000e+02	1.180000e+02	2.133888e-08	2.293689e-10	2.293689e-10
1.180000e+02	1.200000e+02	1.845330e-08	2.096138e-10	2.096138e-10
1.200000e+02	1.220000e+02	1.536330e-08	1.871331e-10	1.871331e-10
1.220000e+02	1.240000e+02	1.332798e-08	1.717168e-10	1.717168e-10
1.240000e+02	1.260000e+02	1.142677e-08	1.544220e-10	1.544220e-10
1.260000e+02	1.280000e+02	1.005821e-08	1.420271e-10	1.420271e-10
1.280000e+02	1.300000e+02	9.313120e-09	1.367751e-10	1.367751e-10
# END HISTO1D



==> img/plots/gg4l-QEDPSchapter/dressed/m_mumu.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^- e^+ e^-$ 13 TeV
LegendXPos=0.05
LegendYPos=0.95
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
YMax=1e-3
YMin=1e-8
XMax=120
XLabel=$m_{\mu^+ \mu^-}$ [GeV]
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
LegendOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.501
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
RatioPlot2YLabel=Ratio to YFS
RatioPlot2YMin=0.701
RatioPlot2YMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93210559880884894e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.751610e-06	1.292622e-09	1.292622e-09
1.200000e+01	1.400000e+01	2.218007e-06	1.454569e-09	1.454569e-09
1.400000e+01	1.600000e+01	2.958953e-06	1.680049e-09	1.680049e-09
1.600000e+01	1.800000e+01	3.793438e-06	1.902259e-09	1.902259e-09
1.800000e+01	2.000000e+01	4.242787e-06	2.011772e-09	2.011772e-09
2.000000e+01	2.200000e+01	5.120855e-06	2.210163e-09	2.210163e-09
2.200000e+01	2.400000e+01	6.987870e-06	2.581817e-09	2.581817e-09
2.400000e+01	2.600000e+01	8.978115e-06	2.926480e-09	2.926480e-09
2.600000e+01	2.800000e+01	1.051400e-05	3.166919e-09	3.166919e-09
2.800000e+01	3.000000e+01	1.167499e-05	3.337193e-09	3.337193e-09
3.000000e+01	3.200000e+01	1.148642e-05	3.310131e-09	3.310131e-09
3.200000e+01	3.400000e+01	8.202745e-06	2.797258e-09	2.797258e-09
3.400000e+01	3.600000e+01	4.491818e-06	2.069970e-09	2.069970e-09
3.600000e+01	3.800000e+01	3.359171e-06	1.790066e-09	1.790066e-09
3.800000e+01	4.000000e+01	2.999255e-06	1.691452e-09	1.691452e-09
4.000000e+01	4.200000e+01	2.876666e-06	1.656523e-09	1.656523e-09
4.200000e+01	4.400000e+01	2.828028e-06	1.642460e-09	1.642460e-09
4.400000e+01	4.600000e+01	2.780475e-06	1.628593e-09	1.628593e-09
4.600000e+01	4.800000e+01	2.803038e-06	1.635187e-09	1.635187e-09
4.800000e+01	5.000000e+01	2.813395e-06	1.638206e-09	1.638206e-09
5.000000e+01	5.200000e+01	2.796475e-06	1.633272e-09	1.633272e-09
5.200000e+01	5.400000e+01	2.800647e-06	1.634490e-09	1.634490e-09
5.400000e+01	5.600000e+01	2.759192e-06	1.622348e-09	1.622348e-09
5.600000e+01	5.800000e+01	2.736871e-06	1.615772e-09	1.615772e-09
5.800000e+01	6.000000e+01	2.592394e-06	1.572547e-09	1.572547e-09
6.000000e+01	6.200000e+01	2.442544e-06	1.526420e-09	1.526420e-09
6.200000e+01	6.400000e+01	2.274442e-06	1.472958e-09	1.472958e-09
6.400000e+01	6.600000e+01	2.084194e-06	1.410010e-09	1.410010e-09
6.600000e+01	6.800000e+01	2.133527e-06	1.426600e-09	1.426600e-09
6.800000e+01	7.000000e+01	2.259675e-06	1.468169e-09	1.468169e-09
7.000000e+01	7.200000e+01	2.298284e-06	1.480658e-09	1.480658e-09
7.200000e+01	7.400000e+01	2.220212e-06	1.455292e-09	1.455292e-09
7.400000e+01	7.600000e+01	2.276406e-06	1.473594e-09	1.473594e-09
7.600000e+01	7.800000e+01	2.429079e-06	1.522207e-09	1.522207e-09
7.800000e+01	8.000000e+01	2.618890e-06	1.580562e-09	1.580562e-09
8.000000e+01	8.200000e+01	2.702954e-06	1.605729e-09	1.605729e-09
8.200000e+01	8.400000e+01	3.283066e-06	1.769672e-09	1.769672e-09
8.400000e+01	8.600000e+01	4.237796e-06	2.010588e-09	2.010588e-09
8.600000e+01	8.800000e+01	6.447075e-06	2.479901e-09	2.479901e-09
8.800000e+01	9.000000e+01	1.429928e-05	3.693261e-09	3.693261e-09
9.000000e+01	9.200000e+01	3.197595e-05	5.522868e-09	5.522868e-09
9.200000e+01	9.400000e+01	1.049066e-05	3.163402e-09	3.163402e-09
9.400000e+01	9.600000e+01	2.320591e-06	1.487827e-09	1.487827e-09
9.600000e+01	9.800000e+01	9.303380e-07	9.420486e-10	9.420486e-10
9.800000e+01	1.000000e+02	5.600205e-07	7.308950e-10	7.308950e-10
1.000000e+02	1.020000e+02	4.113943e-07	6.264437e-10	6.264437e-10
1.020000e+02	1.040000e+02	3.356035e-07	5.658043e-10	5.658043e-10
1.040000e+02	1.060000e+02	3.032709e-07	5.378589e-10	5.378589e-10
1.060000e+02	1.080000e+02	2.925862e-07	5.282992e-10	5.282992e-10
1.080000e+02	1.100000e+02	2.845400e-07	5.209842e-10	5.209842e-10
1.100000e+02	1.120000e+02	2.810572e-07	5.177862e-10	5.177862e-10
1.120000e+02	1.140000e+02	2.816906e-07	5.183691e-10	5.183691e-10
1.140000e+02	1.160000e+02	2.909444e-07	5.268150e-10	5.268150e-10
1.160000e+02	1.180000e+02	2.272712e-07	4.656131e-10	4.656131e-10
1.180000e+02	1.200000e+02	2.206616e-07	4.587925e-10	4.587925e-10
1.200000e+02	1.220000e+02	2.165512e-07	4.544993e-10	4.544993e-10
1.220000e+02	1.240000e+02	2.126602e-07	4.503976e-10	4.503976e-10
1.240000e+02	1.260000e+02	2.093444e-07	4.468725e-10	4.468725e-10
1.260000e+02	1.280000e+02	2.064064e-07	4.437256e-10	4.437256e-10
1.280000e+02	1.300000e+02	2.021529e-07	4.391299e-10	4.391299e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ScaledBy=9.93210384018537676e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	9.180605e-04	6.797636e-07	6.797636e-07
1.200000e+01	1.400000e+01	1.162585e-03	7.650041e-07	7.650041e-07
1.400000e+01	1.600000e+01	1.550914e-03	8.835598e-07	8.835598e-07
1.600000e+01	1.800000e+01	1.988303e-03	1.000415e-06	1.000415e-06
1.800000e+01	2.000000e+01	2.223991e-03	1.058122e-06	1.058122e-06
2.000000e+01	2.200000e+01	2.684111e-03	1.162380e-06	1.162380e-06
2.200000e+01	2.400000e+01	3.662851e-03	1.357916e-06	1.357916e-06
2.400000e+01	2.600000e+01	4.706022e-03	1.539171e-06	1.539171e-06
2.600000e+01	2.800000e+01	5.511220e-03	1.665688e-06	1.665688e-06
2.800000e+01	3.000000e+01	6.119575e-03	1.755159e-06	1.755159e-06
3.000000e+01	3.200000e+01	6.020775e-03	1.740939e-06	1.740939e-06
3.200000e+01	3.400000e+01	4.299530e-03	1.471168e-06	1.471168e-06
3.400000e+01	3.600000e+01	2.354609e-03	1.088792e-06	1.088792e-06
3.600000e+01	3.800000e+01	1.760675e-03	9.414064e-07	9.414064e-07
3.800000e+01	4.000000e+01	1.571918e-03	8.894510e-07	8.894510e-07
4.000000e+01	4.200000e+01	1.507717e-03	8.711250e-07	8.711250e-07
4.200000e+01	4.400000e+01	1.482322e-03	8.638122e-07	8.638122e-07
4.400000e+01	4.600000e+01	1.457535e-03	8.566440e-07	8.566440e-07
4.600000e+01	4.800000e+01	1.469212e-03	8.599847e-07	8.599847e-07
4.800000e+01	5.000000e+01	1.474688e-03	8.616017e-07	8.616017e-07
5.000000e+01	5.200000e+01	1.465898e-03	8.590799e-07	8.590799e-07
5.200000e+01	5.400000e+01	1.467971e-03	8.596123e-07	8.596123e-07
5.400000e+01	5.600000e+01	1.446253e-03	8.532473e-07	8.532473e-07
5.600000e+01	5.800000e+01	1.434475e-03	8.497172e-07	8.497172e-07
5.800000e+01	6.000000e+01	1.358864e-03	8.270898e-07	8.270898e-07
6.000000e+01	6.200000e+01	1.280276e-03	8.027875e-07	8.027875e-07
6.200000e+01	6.400000e+01	1.192073e-03	7.745847e-07	7.745847e-07
6.400000e+01	6.600000e+01	1.092350e-03	7.414729e-07	7.414729e-07
6.600000e+01	6.800000e+01	1.118279e-03	7.502733e-07	7.502733e-07
6.800000e+01	7.000000e+01	1.184435e-03	7.721702e-07	7.721702e-07
7.000000e+01	7.200000e+01	1.204826e-03	7.788881e-07	7.788881e-07
7.200000e+01	7.400000e+01	1.163682e-03	7.653300e-07	7.653300e-07
7.400000e+01	7.600000e+01	1.193230e-03	7.750403e-07	7.750403e-07
7.600000e+01	7.800000e+01	1.273188e-03	8.005445e-07	8.005445e-07
7.800000e+01	8.000000e+01	1.372760e-03	8.313110e-07	8.313110e-07
8.000000e+01	8.200000e+01	1.416725e-03	8.444589e-07	8.444589e-07
8.200000e+01	8.400000e+01	1.720909e-03	9.307854e-07	9.307854e-07
8.400000e+01	8.600000e+01	2.221149e-03	1.057346e-06	1.057346e-06
8.600000e+01	8.800000e+01	3.379550e-03	1.304420e-06	1.304420e-06
8.800000e+01	9.000000e+01	7.495360e-03	1.942520e-06	1.942520e-06
9.000000e+01	9.200000e+01	1.676021e-02	2.904609e-06	2.904609e-06
9.200000e+01	9.400000e+01	5.498920e-03	1.663812e-06	1.663812e-06
9.400000e+01	9.600000e+01	1.216415e-03	7.825580e-07	7.825580e-07
9.600000e+01	9.800000e+01	4.876733e-04	4.954955e-07	4.954955e-07
9.800000e+01	1.000000e+02	2.935190e-04	3.843644e-07	3.843644e-07
1.000000e+02	1.020000e+02	2.156618e-04	3.295311e-07	3.295311e-07
1.020000e+02	1.040000e+02	1.758862e-04	2.975196e-07	2.975196e-07
1.040000e+02	1.060000e+02	1.589355e-04	2.828035e-07	2.828035e-07
1.060000e+02	1.080000e+02	1.533870e-04	2.779157e-07	2.779157e-07
1.080000e+02	1.100000e+02	1.491609e-04	2.740491e-07	2.740491e-07
1.100000e+02	1.120000e+02	1.473185e-04	2.723186e-07	2.723186e-07
1.120000e+02	1.140000e+02	1.476502e-04	2.726281e-07	2.726281e-07
1.140000e+02	1.160000e+02	1.525114e-04	2.771003e-07	2.771003e-07
1.160000e+02	1.180000e+02	1.191292e-04	2.448888e-07	2.448888e-07
1.180000e+02	1.200000e+02	1.156415e-04	2.412305e-07	2.412305e-07
1.200000e+02	1.220000e+02	1.134852e-04	2.389667e-07	2.389667e-07
1.220000e+02	1.240000e+02	1.114908e-04	2.369520e-07	2.369520e-07
1.240000e+02	1.260000e+02	1.097091e-04	2.349588e-07	2.349588e-07
1.260000e+02	1.280000e+02	1.081859e-04	2.333595e-07	2.333595e-07
1.280000e+02	1.300000e+02	1.059497e-04	2.309188e-07	2.309188e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93215765059033878e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	6.784610e-07	6.033357e-07	6.033357e-07
1.200000e+01	1.400000e+01	3.700147e-08	1.894726e-08	1.894726e-08
1.400000e+01	1.600000e+01	3.167883e-08	1.935928e-08	1.935928e-08
1.600000e+01	1.800000e+01	9.649485e-06	9.589155e-06	9.589155e-06
1.800000e+01	2.000000e+01	2.732278e-08	1.870223e-08	1.870223e-08
2.000000e+01	2.200000e+01	3.753507e-07	3.547206e-07	3.547206e-07
2.200000e+01	2.400000e+01	3.919811e-07	3.783753e-07	3.783753e-07
2.400000e+01	2.600000e+01	1.000155e-07	8.010726e-08	8.010726e-08
2.600000e+01	2.800000e+01	4.031608e-06	3.900130e-06	3.900130e-06
2.800000e+01	3.000000e+01	4.170378e-08	2.107713e-08	2.107713e-08
3.000000e+01	3.200000e+01	8.230295e-09	2.333298e-09	2.333298e-09
3.200000e+01	3.400000e+01	1.287056e-08	6.996556e-09	6.996556e-09
3.400000e+01	3.600000e+01	9.541450e-08	7.969611e-08	7.969611e-08
3.600000e+01	3.800000e+01	1.139460e-09	4.953396e-10	4.953396e-10
3.800000e+01	4.000000e+01	6.134920e-09	5.423431e-09	5.423431e-09
4.000000e+01	4.200000e+01	2.193655e-09	1.496236e-09	1.496236e-09
4.200000e+01	4.400000e+01	1.351012e-07	1.345610e-07	1.345610e-07
4.400000e+01	4.600000e+01	2.471280e-07	2.453951e-07	2.453951e-07
4.600000e+01	4.800000e+01	1.002515e-09	5.384366e-10	5.384366e-10
4.800000e+01	5.000000e+01	1.421360e-09	9.792853e-10	9.792853e-10
5.000000e+01	5.200000e+01	4.791260e-10	2.462270e-10	2.462270e-10
5.200000e+01	5.400000e+01	3.329044e-10	2.370529e-10	2.370529e-10
5.400000e+01	5.600000e+01	4.216833e-10	1.783686e-10	1.783686e-10
5.600000e+01	5.800000e+01	1.222465e-09	6.325779e-10	6.325779e-10
5.800000e+01	6.000000e+01	7.649765e-11	1.445491e-11	1.445491e-11
6.000000e+01	6.200000e+01	9.831000e-11	3.373495e-11	3.373495e-11
6.200000e+01	6.400000e+01	1.417182e-10	4.999998e-11	4.999998e-11
6.400000e+01	6.600000e+01	2.325155e-10	9.276488e-11	9.276488e-11
6.600000e+01	6.800000e+01	4.648960e-10	4.064575e-10	4.064575e-10
6.800000e+01	7.000000e+01	2.159254e-10	9.708433e-11	9.708433e-11
7.000000e+01	7.200000e+01	8.653165e-11	6.941214e-12	6.941214e-12
7.200000e+01	7.400000e+01	8.613440e-11	3.181257e-12	3.181257e-12
7.400000e+01	7.600000e+01	1.042898e-10	3.454235e-12	3.454235e-12
7.600000e+01	7.800000e+01	1.537051e-10	3.132188e-11	3.132188e-11
7.800000e+01	8.000000e+01	1.543698e-10	5.412686e-12	5.412686e-12
8.000000e+01	8.200000e+01	1.884308e-10	1.210718e-12	1.210718e-12
8.200000e+01	8.400000e+01	9.400830e-10	6.564688e-10	6.564688e-10
8.400000e+01	8.600000e+01	5.006215e-10	6.830273e-12	6.830273e-12
8.600000e+01	8.800000e+01	1.281384e-09	3.055159e-12	3.055159e-12
8.800000e+01	9.000000e+01	8.458510e-09	1.402561e-11	1.402561e-11
9.000000e+01	9.200000e+01	5.353700e-08	5.830712e-11	5.830712e-11
9.200000e+01	9.400000e+01	9.150595e-09	1.848646e-11	1.848646e-11
9.400000e+01	9.600000e+01	4.888483e-10	2.138698e-12	2.138698e-12
9.600000e+01	9.800000e+01	7.258140e-11	2.154883e-12	2.154883e-12
9.800000e+01	1.000000e+02	1.850053e-11	2.013180e-13	2.013180e-13
1.000000e+02	1.020000e+02	7.068290e-12	9.876626e-14	9.876626e-14
1.020000e+02	1.040000e+02	3.121752e-12	5.643718e-14	5.643718e-14
1.040000e+02	1.060000e+02	1.601463e-12	3.624468e-14	3.624468e-14
1.060000e+02	1.080000e+02	9.216030e-13	2.461649e-14	2.461649e-14
1.080000e+02	1.100000e+02	5.153105e-13	1.632821e-14	1.632821e-14
1.100000e+02	1.120000e+02	2.953244e-13	1.058655e-14	1.058655e-14
1.120000e+02	1.140000e+02	1.954751e-13	7.370446e-15	7.370446e-15
1.140000e+02	1.160000e+02	1.304341e-13	5.356732e-15	5.356732e-15
1.160000e+02	1.180000e+02	8.265555e-14	3.737958e-15	3.737958e-15
1.180000e+02	1.200000e+02	6.287105e-14	3.105756e-15	3.105756e-15
1.200000e+02	1.220000e+02	4.912511e-14	2.523758e-15	2.523758e-15
1.220000e+02	1.240000e+02	3.558732e-14	2.045321e-15	2.045321e-15
1.240000e+02	1.260000e+02	2.862071e-14	1.671282e-15	1.671282e-15
1.260000e+02	1.280000e+02	2.131368e-14	1.331447e-15	1.331447e-15
1.280000e+02	1.300000e+02	1.726612e-14	1.145858e-15	1.145858e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-YFS-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
ScaledBy=9.93210075475198666e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.096359e-06	5.029719e-09	5.029719e-09
1.200000e+01	1.400000e+01	1.281509e-06	2.475538e-09	2.475538e-09
1.400000e+01	1.600000e+01	1.482843e-06	2.225282e-09	2.225282e-09
1.600000e+01	1.800000e+01	1.731382e-06	2.003774e-08	2.003774e-08
1.800000e+01	2.000000e+01	1.980486e-06	1.944038e-09	1.944038e-09
2.000000e+01	2.200000e+01	2.352480e-06	2.994724e-09	2.994724e-09
2.200000e+01	2.400000e+01	2.861742e-06	3.193999e-09	3.193999e-09
2.400000e+01	2.600000e+01	3.519476e-06	2.546713e-09	2.546713e-09
2.600000e+01	2.800000e+01	4.353964e-06	5.080079e-09	5.080079e-09
2.800000e+01	3.000000e+01	5.285895e-06	2.883532e-09	2.883532e-09
3.000000e+01	3.200000e+01	5.843075e-06	3.138069e-09	3.138069e-09
3.200000e+01	3.400000e+01	4.719409e-06	3.096851e-09	3.096851e-09
3.400000e+01	3.600000e+01	2.734137e-06	8.817688e-09	8.817688e-09
3.600000e+01	3.800000e+01	1.941736e-06	1.571444e-09	1.571444e-09
3.800000e+01	4.000000e+01	1.660194e-06	1.608964e-09	1.608964e-09
4.000000e+01	4.200000e+01	1.520868e-06	1.583689e-09	1.583689e-09
4.200000e+01	4.400000e+01	1.440610e-06	7.005223e-09	7.005223e-09
4.400000e+01	4.600000e+01	1.382802e-06	7.757885e-09	7.757885e-09
4.600000e+01	4.800000e+01	1.328108e-06	1.380260e-09	1.380260e-09
4.800000e+01	5.000000e+01	1.291810e-06	1.379518e-09	1.379518e-09
5.000000e+01	5.200000e+01	1.257080e-06	1.240771e-09	1.240771e-09
5.200000e+01	5.400000e+01	1.224962e-06	1.182217e-09	1.182217e-09
5.400000e+01	5.600000e+01	1.192319e-06	1.138478e-09	1.138478e-09
5.600000e+01	5.800000e+01	1.160021e-06	1.174704e-09	1.174704e-09
5.800000e+01	6.000000e+01	1.129800e-06	1.087170e-09	1.087170e-09
6.000000e+01	6.200000e+01	1.100412e-06	1.209445e-09	1.209445e-09
6.200000e+01	6.400000e+01	1.065138e-06	1.063835e-09	1.063835e-09
6.400000e+01	6.600000e+01	9.887365e-07	2.092739e-09	2.092739e-09
6.600000e+01	6.800000e+01	1.128361e-06	1.288375e-09	1.288375e-09
6.800000e+01	7.000000e+01	1.160998e-06	1.095921e-09	1.095921e-09
7.000000e+01	7.200000e+01	1.182013e-06	1.079457e-09	1.079457e-09
7.200000e+01	7.400000e+01	1.220177e-06	1.092380e-09	1.092380e-09
7.400000e+01	7.600000e+01	1.279897e-06	1.121058e-09	1.121058e-09
7.600000e+01	7.800000e+01	1.371257e-06	1.136317e-09	1.136317e-09
7.800000e+01	8.000000e+01	1.507164e-06	1.179790e-09	1.179790e-09
8.000000e+01	8.200000e+01	1.729875e-06	1.294481e-09	1.294481e-09
8.200000e+01	8.400000e+01	2.108491e-06	1.860284e-09	1.860284e-09
8.400000e+01	8.600000e+01	2.824435e-06	1.659720e-09	1.659720e-09
8.600000e+01	8.800000e+01	4.501361e-06	2.137782e-09	2.137782e-09
8.800000e+01	9.000000e+01	1.020819e-05	3.331419e-09	3.331419e-09
9.000000e+01	9.200000e+01	2.272847e-05	5.230007e-09	5.230007e-09
9.200000e+01	9.400000e+01	7.739595e-06	3.362367e-09	3.362367e-09
9.400000e+01	9.600000e+01	1.727901e-06	1.832653e-09	1.832653e-09
9.600000e+01	9.800000e+01	6.223355e-07	1.273085e-09	1.273085e-09
9.800000e+01	1.000000e+02	2.936741e-07	9.615411e-10	9.615411e-10
1.000000e+02	1.020000e+02	1.672384e-07	7.422457e-10	7.422457e-10
1.020000e+02	1.040000e+02	1.090385e-07	6.250474e-10	6.250474e-10
1.040000e+02	1.060000e+02	7.764730e-08	5.308333e-10	5.308333e-10
1.060000e+02	1.080000e+02	5.947340e-08	4.561945e-10	4.561945e-10
1.080000e+02	1.100000e+02	4.533605e-08	3.923669e-10	3.923669e-10
1.100000e+02	1.120000e+02	3.654207e-08	3.457848e-10	3.457848e-10
1.120000e+02	1.140000e+02	2.962104e-08	3.049486e-10	3.049486e-10
1.140000e+02	1.160000e+02	2.449478e-08	2.728008e-10	2.728008e-10
1.160000e+02	1.180000e+02	2.005489e-08	2.449216e-10	2.449216e-10
1.180000e+02	1.200000e+02	1.747296e-08	2.259320e-10	2.259320e-10
1.200000e+02	1.220000e+02	1.473671e-08	2.034146e-10	2.034146e-10
1.220000e+02	1.240000e+02	1.267630e-08	1.867895e-10	1.867895e-10
1.240000e+02	1.260000e+02	1.085781e-08	1.692538e-10	1.692538e-10
1.260000e+02	1.280000e+02	9.860220e-09	1.604449e-10	1.604449e-10
1.280000e+02	1.300000e+02	8.844805e-09	1.500229e-10	1.500229e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93208883544045099e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.718411e-06	1.280313e-09	1.280313e-09
1.200000e+01	1.400000e+01	2.163174e-06	1.436476e-09	1.436476e-09
1.400000e+01	1.600000e+01	2.914174e-06	1.667287e-09	1.667287e-09
1.600000e+01	1.800000e+01	3.751455e-06	1.891701e-09	1.891701e-09
1.800000e+01	2.000000e+01	4.194274e-06	2.000235e-09	2.000235e-09
2.000000e+01	2.200000e+01	5.049280e-06	2.194660e-09	2.194660e-09
2.200000e+01	2.400000e+01	6.924215e-06	2.570028e-09	2.570028e-09
2.400000e+01	2.600000e+01	8.934845e-06	2.919417e-09	2.919417e-09
2.600000e+01	2.800000e+01	1.049648e-05	3.164278e-09	3.164278e-09
2.800000e+01	3.000000e+01	1.170486e-05	3.341457e-09	3.341457e-09
3.000000e+01	3.200000e+01	1.157535e-05	3.322919e-09	3.322919e-09
3.200000e+01	3.400000e+01	8.275705e-06	2.809669e-09	2.809669e-09
3.400000e+01	3.600000e+01	4.482486e-06	2.067817e-09	2.067817e-09
3.600000e+01	3.800000e+01	3.322611e-06	1.780296e-09	1.780296e-09
3.800000e+01	4.000000e+01	2.955766e-06	1.679143e-09	1.679143e-09
4.000000e+01	4.200000e+01	2.824315e-06	1.641381e-09	1.641381e-09
4.200000e+01	4.400000e+01	2.764768e-06	1.623985e-09	1.623985e-09
4.400000e+01	4.600000e+01	2.700137e-06	1.604891e-09	1.604891e-09
4.600000e+01	4.800000e+01	2.726488e-06	1.612703e-09	1.612703e-09
4.800000e+01	5.000000e+01	2.731233e-06	1.614106e-09	1.614106e-09
5.000000e+01	5.200000e+01	2.712868e-06	1.608669e-09	1.608669e-09
5.200000e+01	5.400000e+01	2.738819e-06	1.616345e-09	1.616345e-09
5.400000e+01	5.600000e+01	2.719864e-06	1.610743e-09	1.610743e-09
5.600000e+01	5.800000e+01	2.754258e-06	1.620896e-09	1.620896e-09
5.800000e+01	6.000000e+01	2.660476e-06	1.593061e-09	1.593061e-09
6.000000e+01	6.200000e+01	2.557826e-06	1.562025e-09	1.562025e-09
6.200000e+01	6.400000e+01	2.428079e-06	1.521893e-09	1.521893e-09
6.400000e+01	6.600000e+01	2.419873e-06	1.519319e-09	1.519319e-09
6.600000e+01	6.800000e+01	2.130799e-06	1.425686e-09	1.425686e-09
6.800000e+01	7.000000e+01	2.226122e-06	1.457227e-09	1.457227e-09
7.000000e+01	7.200000e+01	2.277661e-06	1.473999e-09	1.473999e-09
7.200000e+01	7.400000e+01	2.203068e-06	1.449661e-09	1.449661e-09
7.400000e+01	7.600000e+01	2.264879e-06	1.469857e-09	1.469857e-09
7.600000e+01	7.800000e+01	2.417624e-06	1.518612e-09	1.518612e-09
7.800000e+01	8.000000e+01	2.615047e-06	1.579401e-09	1.579401e-09
8.000000e+01	8.200000e+01	2.696494e-06	1.603808e-09	1.603808e-09
8.200000e+01	8.400000e+01	3.280581e-06	1.769001e-09	1.769001e-09
8.400000e+01	8.600000e+01	4.233581e-06	2.009586e-09	2.009586e-09
8.600000e+01	8.800000e+01	6.447210e-06	2.479924e-09	2.479924e-09
8.800000e+01	9.000000e+01	1.431583e-05	3.695395e-09	3.695395e-09
9.000000e+01	9.200000e+01	3.204497e-05	5.528822e-09	5.528822e-09
9.200000e+01	9.400000e+01	1.051363e-05	3.166860e-09	3.166860e-09
9.400000e+01	9.600000e+01	2.314035e-06	1.485722e-09	1.485722e-09
9.600000e+01	9.800000e+01	9.225950e-07	9.381197e-10	9.381197e-10
9.800000e+01	1.000000e+02	5.507660e-07	7.248300e-10	7.248300e-10
1.000000e+02	1.020000e+02	4.014243e-07	6.188059e-10	6.188059e-10
1.020000e+02	1.040000e+02	3.237154e-07	5.556921e-10	5.556921e-10
1.040000e+02	1.060000e+02	2.898670e-07	5.258381e-10	5.258381e-10
1.060000e+02	1.080000e+02	2.752541e-07	5.124122e-10	5.124122e-10
1.080000e+02	1.100000e+02	2.651418e-07	5.029118e-10	5.029118e-10
1.100000e+02	1.120000e+02	2.559404e-07	4.941082e-10	4.941082e-10
1.120000e+02	1.140000e+02	2.490094e-07	4.873719e-10	4.873719e-10
1.140000e+02	1.160000e+02	2.421612e-07	4.806234e-10	4.806234e-10
1.160000e+02	1.180000e+02	2.362576e-07	4.747287e-10	4.747287e-10
1.180000e+02	1.200000e+02	2.298464e-07	4.682431e-10	4.682431e-10
1.200000e+02	1.220000e+02	2.262540e-07	4.645695e-10	4.645695e-10
1.220000e+02	1.240000e+02	2.198227e-07	4.579192e-10	4.579192e-10
1.240000e+02	1.260000e+02	2.153165e-07	4.532014e-10	4.532014e-10
1.260000e+02	1.280000e+02	2.112347e-07	4.488851e-10	4.488851e-10
1.280000e+02	1.300000e+02	2.068592e-07	4.442117e-10	4.442117e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ScaledBy=9.93208785944784594e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	9.007680e-04	6.734219e-07	6.734219e-07
1.200000e+01	1.400000e+01	1.133865e-03	7.555144e-07	7.555144e-07
1.400000e+01	1.600000e+01	1.527498e-03	8.768895e-07	8.768895e-07
1.600000e+01	1.800000e+01	1.966238e-03	9.948267e-07	9.948267e-07
1.800000e+01	2.000000e+01	2.198557e-03	1.052058e-06	1.052058e-06
2.000000e+01	2.200000e+01	2.646715e-03	1.154307e-06	1.154307e-06
2.200000e+01	2.400000e+01	3.629452e-03	1.351698e-06	1.351698e-06
2.400000e+01	2.600000e+01	4.683049e-03	1.535313e-06	1.535313e-06
2.600000e+01	2.800000e+01	5.501790e-03	1.664184e-06	1.664184e-06
2.800000e+01	3.000000e+01	6.135050e-03	1.757318e-06	1.757318e-06
3.000000e+01	3.200000e+01	6.067165e-03	1.747573e-06	1.747573e-06
3.200000e+01	3.400000e+01	4.337617e-03	1.477613e-06	1.477613e-06
3.400000e+01	3.600000e+01	2.349571e-03	1.087559e-06	1.087559e-06
3.600000e+01	3.800000e+01	1.741519e-03	9.362737e-07	9.362737e-07
3.800000e+01	4.000000e+01	1.549363e-03	8.831815e-07	8.831815e-07
4.000000e+01	4.200000e+01	1.480370e-03	8.632375e-07	8.632375e-07
4.200000e+01	4.400000e+01	1.449232e-03	8.541554e-07	8.541554e-07
4.400000e+01	4.600000e+01	1.415295e-03	8.440610e-07	8.440610e-07
4.600000e+01	4.800000e+01	1.429203e-03	8.482598e-07	8.482598e-07
4.800000e+01	5.000000e+01	1.431613e-03	8.489258e-07	8.489258e-07
5.000000e+01	5.200000e+01	1.422034e-03	8.461067e-07	8.461067e-07
5.200000e+01	5.400000e+01	1.435495e-03	8.500260e-07	8.500260e-07
5.400000e+01	5.600000e+01	1.425560e-03	8.470711e-07	8.470711e-07
5.600000e+01	5.800000e+01	1.443728e-03	8.525394e-07	8.525394e-07
5.800000e+01	6.000000e+01	1.394489e-03	8.378252e-07	8.378252e-07
6.000000e+01	6.200000e+01	1.340682e-03	8.215005e-07	8.215005e-07
6.200000e+01	6.400000e+01	1.272617e-03	8.003385e-07	8.003385e-07
6.400000e+01	6.600000e+01	1.268429e-03	7.990895e-07	7.990895e-07
6.600000e+01	6.800000e+01	1.116879e-03	7.498183e-07	7.498183e-07
6.800000e+01	7.000000e+01	1.166906e-03	7.664698e-07	7.664698e-07
7.000000e+01	7.200000e+01	1.193883e-03	7.752463e-07	7.752463e-07
7.200000e+01	7.400000e+01	1.154826e-03	7.624977e-07	7.624977e-07
7.400000e+01	7.600000e+01	1.187216e-03	7.731056e-07	7.731056e-07
7.600000e+01	7.800000e+01	1.267269e-03	7.987396e-07	7.987396e-07
7.800000e+01	8.000000e+01	1.370646e-03	8.306177e-07	8.306177e-07
8.000000e+01	8.200000e+01	1.413426e-03	8.435270e-07	8.435270e-07
8.200000e+01	8.400000e+01	1.719644e-03	9.304601e-07	9.304601e-07
8.400000e+01	8.600000e+01	2.219116e-03	1.056941e-06	1.056941e-06
8.600000e+01	8.800000e+01	3.379356e-03	1.304275e-06	1.304275e-06
8.800000e+01	9.000000e+01	7.503780e-03	1.943538e-06	1.943538e-06
9.000000e+01	9.200000e+01	1.679701e-02	2.907890e-06	2.907890e-06
9.200000e+01	9.400000e+01	5.510885e-03	1.665596e-06	1.665596e-06
9.400000e+01	9.600000e+01	1.213085e-03	7.815499e-07	7.815499e-07
9.600000e+01	9.800000e+01	4.835591e-04	4.933427e-07	4.933427e-07
9.800000e+01	1.000000e+02	2.886389e-04	3.811227e-07	3.811227e-07
1.000000e+02	1.020000e+02	2.103656e-04	3.253452e-07	3.253452e-07
1.020000e+02	1.040000e+02	1.696624e-04	2.922216e-07	2.922216e-07
1.040000e+02	1.060000e+02	1.519351e-04	2.765538e-07	2.765538e-07
1.060000e+02	1.080000e+02	1.443281e-04	2.696338e-07	2.696338e-07
1.080000e+02	1.100000e+02	1.390085e-04	2.645872e-07	2.645872e-07
1.100000e+02	1.120000e+02	1.341095e-04	2.597393e-07	2.597393e-07
1.120000e+02	1.140000e+02	1.304987e-04	2.562642e-07	2.562642e-07
1.140000e+02	1.160000e+02	1.269410e-04	2.528023e-07	2.528023e-07
1.160000e+02	1.180000e+02	1.237990e-04	2.495678e-07	2.495678e-07
1.180000e+02	1.200000e+02	1.204708e-04	2.462492e-07	2.462492e-07
1.200000e+02	1.220000e+02	1.185852e-04	2.443062e-07	2.443062e-07
1.220000e+02	1.240000e+02	1.151968e-04	2.407528e-07	2.407528e-07
1.240000e+02	1.260000e+02	1.128647e-04	2.383613e-07	2.383613e-07
1.260000e+02	1.280000e+02	1.107170e-04	2.360694e-07	2.360694e-07
1.280000e+02	1.300000e+02	1.084370e-04	2.336612e-07	2.336612e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93214876447063796e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	3.660806e-08	1.758779e-08	1.758779e-08
1.200000e+01	1.400000e+01	1.474884e-08	5.888153e-09	5.888153e-09
1.400000e+01	1.600000e+01	1.195190e-06	9.993946e-07	9.993946e-07
1.600000e+01	1.800000e+01	1.591070e-07	1.445325e-07	1.445325e-07
1.800000e+01	2.000000e+01	3.138172e-08	1.364882e-08	1.364882e-08
2.000000e+01	2.200000e+01	6.794610e-08	4.731522e-08	4.731522e-08
2.200000e+01	2.400000e+01	5.941705e-08	3.496273e-08	3.496273e-08
2.400000e+01	2.600000e+01	3.768650e-06	3.761948e-06	3.761948e-06
2.600000e+01	2.800000e+01	8.125785e-09	2.493674e-09	2.493674e-09
2.800000e+01	3.000000e+01	3.640321e-08	2.943885e-08	2.943885e-08
3.000000e+01	3.200000e+01	2.723671e-08	1.737841e-08	1.737841e-08
3.200000e+01	3.400000e+01	5.254305e-09	2.471165e-09	2.471165e-09
3.400000e+01	3.600000e+01	1.850204e-06	1.795479e-06	1.795479e-06
3.600000e+01	3.800000e+01	8.213735e-09	6.286629e-09	6.286629e-09
3.800000e+01	4.000000e+01	2.654698e-10	8.756258e-11	8.756258e-11
4.000000e+01	4.200000e+01	3.560727e-09	2.406171e-09	2.406171e-09
4.200000e+01	4.400000e+01	3.654116e-08	3.291406e-08	3.291406e-08
4.400000e+01	4.600000e+01	3.495754e-10	2.419444e-10	2.419444e-10
4.600000e+01	4.800000e+01	1.197617e-10	2.969363e-11	2.969363e-11
4.800000e+01	5.000000e+01	1.118304e-08	1.107599e-08	1.107599e-08
5.000000e+01	5.200000e+01	1.493435e-10	4.610094e-11	4.610094e-11
5.200000e+01	5.400000e+01	1.126045e-10	3.451199e-11	3.451199e-11
5.400000e+01	5.600000e+01	9.802155e-10	7.426845e-10	7.426845e-10
5.600000e+01	5.800000e+01	3.823478e-10	2.498039e-10	2.498039e-10
5.800000e+01	6.000000e+01	1.167593e-10	3.490827e-11	3.490827e-11
6.000000e+01	6.200000e+01	2.601952e-10	1.423308e-10	1.423308e-10
6.200000e+01	6.400000e+01	3.245763e-10	2.181040e-10	2.181040e-10
6.400000e+01	6.600000e+01	6.730360e-11	9.364782e-12	9.364782e-12
6.600000e+01	6.800000e+01	1.242790e-10	6.953341e-11	6.953341e-11
6.800000e+01	7.000000e+01	9.987270e-11	1.571933e-11	1.571933e-11
7.000000e+01	7.200000e+01	7.717680e-11	4.327931e-12	4.327931e-12
7.200000e+01	7.400000e+01	1.177152e-10	2.764612e-11	2.764612e-11
7.400000e+01	7.600000e+01	9.535340e-11	3.116693e-12	3.116693e-12
7.600000e+01	7.800000e+01	1.839230e-10	7.180890e-11	7.180890e-11
7.800000e+01	8.000000e+01	1.509512e-10	7.891524e-12	7.891524e-12
8.000000e+01	8.200000e+01	1.823098e-10	1.106356e-12	1.106356e-12
8.200000e+01	8.400000e+01	2.767864e-10	1.483235e-12	1.483235e-12
8.400000e+01	8.600000e+01	5.060945e-10	2.130309e-11	2.130309e-11
8.600000e+01	8.800000e+01	1.276944e-09	4.554961e-12	4.554961e-12
8.800000e+01	9.000000e+01	8.534535e-09	2.681278e-11	2.681278e-11
9.000000e+01	9.200000e+01	5.365325e-08	5.833140e-11	5.833140e-11
9.200000e+01	9.400000e+01	9.154910e-09	1.857763e-11	1.857763e-11
9.400000e+01	9.600000e+01	4.945384e-10	2.152525e-12	2.152525e-12
9.600000e+01	9.800000e+01	7.079710e-11	6.318661e-13	6.318661e-13
9.800000e+01	1.000000e+02	1.802373e-11	1.969420e-13	1.969420e-13
1.000000e+02	1.020000e+02	7.040555e-12	1.002740e-13	1.002740e-13
1.020000e+02	1.040000e+02	3.089152e-12	5.572932e-14	5.572932e-14
1.040000e+02	1.060000e+02	1.513345e-12	3.381820e-14	3.381820e-14
1.060000e+02	1.080000e+02	8.859820e-13	2.406992e-14	2.406992e-14
1.080000e+02	1.100000e+02	5.065855e-13	1.623301e-14	1.623301e-14
1.100000e+02	1.120000e+02	3.195679e-13	1.098411e-14	1.098411e-14
1.120000e+02	1.140000e+02	1.896844e-13	7.064112e-15	7.064112e-15
1.140000e+02	1.160000e+02	1.350617e-13	5.548288e-15	5.548288e-15
1.160000e+02	1.180000e+02	8.961290e-14	3.963977e-15	3.963977e-15
1.180000e+02	1.200000e+02	7.170555e-14	3.317612e-15	3.317612e-15
1.200000e+02	1.220000e+02	4.731811e-14	2.438936e-15	2.438936e-15
1.220000e+02	1.240000e+02	3.560333e-14	2.051255e-15	2.051255e-15
1.240000e+02	1.260000e+02	2.815795e-14	1.628759e-15	1.628759e-15
1.260000e+02	1.280000e+02	2.541829e-14	1.562871e-15	1.562871e-15
1.280000e+02	1.300000e+02	1.718623e-14	1.091585e-15	1.091585e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-OSSF-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
ScaledBy=9.93208760845902588e-10
Title=QED shower, OSSF only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.089401e-06	4.028895e-09	4.028895e-09
1.200000e+01	1.400000e+01	1.277174e-06	2.028870e-09	2.028870e-09
1.400000e+01	1.600000e+01	1.489381e-06	4.862832e-09	4.862832e-09
1.600000e+01	1.800000e+01	1.706993e-06	2.067937e-09	2.067937e-09
1.800000e+01	2.000000e+01	1.982706e-06	2.255591e-09	2.255591e-09
2.000000e+01	2.200000e+01	2.344888e-06	2.353612e-09	2.353612e-09
2.200000e+01	2.400000e+01	2.853969e-06	2.506873e-09	2.506873e-09
2.400000e+01	2.600000e+01	3.515918e-06	8.399275e-09	8.399275e-09
2.600000e+01	2.800000e+01	4.340605e-06	2.553809e-09	2.553809e-09
2.800000e+01	3.000000e+01	5.286605e-06	2.868199e-09	2.868199e-09
3.000000e+01	3.200000e+01	5.840935e-06	3.216593e-09	3.216593e-09
3.200000e+01	3.400000e+01	4.713272e-06	3.066458e-09	3.066458e-09
3.400000e+01	3.600000e+01	2.717852e-06	8.626138e-09	8.626138e-09
3.600000e+01	3.800000e+01	1.922022e-06	1.714847e-09	1.714847e-09
3.800000e+01	4.000000e+01	1.634846e-06	1.373901e-09	1.373901e-09
4.000000e+01	4.200000e+01	1.497614e-06	2.585319e-09	2.585319e-09
4.200000e+01	4.400000e+01	1.409392e-06	4.390981e-09	4.390981e-09
4.400000e+01	4.600000e+01	1.341600e-06	1.568110e-09	1.568110e-09
4.600000e+01	4.800000e+01	1.297384e-06	1.238155e-09	1.238155e-09
4.800000e+01	5.000000e+01	1.261062e-06	2.046748e-09	2.046748e-09
5.000000e+01	5.200000e+01	1.226428e-06	1.199015e-09	1.199015e-09
5.200000e+01	5.400000e+01	1.201664e-06	1.137394e-09	1.137394e-09
5.400000e+01	5.600000e+01	1.179794e-06	1.236855e-09	1.236855e-09
5.600000e+01	5.800000e+01	1.161853e-06	1.247291e-09	1.247291e-09
5.800000e+01	6.000000e+01	1.145874e-06	1.145761e-09	1.145761e-09
6.000000e+01	6.200000e+01	1.136101e-06	1.129647e-09	1.129647e-09
6.200000e+01	6.400000e+01	1.132822e-06	1.435761e-09	1.435761e-09
6.400000e+01	6.600000e+01	1.131281e-06	1.076298e-09	1.076298e-09
6.600000e+01	6.800000e+01	1.136859e-06	1.144505e-09	1.144505e-09
6.800000e+01	7.000000e+01	1.151212e-06	1.100883e-09	1.100883e-09
7.000000e+01	7.200000e+01	1.177292e-06	1.080401e-09	1.080401e-09
7.200000e+01	7.400000e+01	1.215927e-06	1.116490e-09	1.116490e-09
7.400000e+01	7.600000e+01	1.274995e-06	1.110748e-09	1.110748e-09
7.600000e+01	7.800000e+01	1.366976e-06	1.133567e-09	1.133567e-09
7.800000e+01	8.000000e+01	1.509993e-06	1.180070e-09	1.180070e-09
8.000000e+01	8.200000e+01	1.729357e-06	1.296060e-09	1.296060e-09
8.200000e+01	8.400000e+01	2.105509e-06	1.408240e-09	1.408240e-09
8.400000e+01	8.600000e+01	2.823182e-06	1.652715e-09	1.652715e-09
8.600000e+01	8.800000e+01	4.505834e-06	2.138602e-09	2.138602e-09
8.800000e+01	9.000000e+01	1.021374e-05	3.330069e-09	3.330069e-09
9.000000e+01	9.200000e+01	2.277797e-05	5.233880e-09	5.233880e-09
9.200000e+01	9.400000e+01	7.760885e-06	3.366633e-09	3.366633e-09
9.400000e+01	9.600000e+01	1.729932e-06	1.836567e-09	1.836567e-09
9.600000e+01	9.800000e+01	6.174825e-07	1.263162e-09	1.263162e-09
9.800000e+01	1.000000e+02	2.919167e-07	9.585429e-10	9.585429e-10
1.000000e+02	1.020000e+02	1.669520e-07	7.419191e-10	7.419191e-10
1.020000e+02	1.040000e+02	1.097885e-07	6.287853e-10	6.287853e-10
1.040000e+02	1.060000e+02	7.848490e-08	5.344635e-10	5.344635e-10
1.060000e+02	1.080000e+02	5.894130e-08	4.544578e-10	4.544578e-10
1.080000e+02	1.100000e+02	4.580577e-08	3.941666e-10	3.941666e-10
1.100000e+02	1.120000e+02	3.646640e-08	3.472514e-10	3.472514e-10
1.120000e+02	1.140000e+02	2.944552e-08	3.053909e-10	3.053909e-10
1.140000e+02	1.160000e+02	2.422018e-08	2.722267e-10	2.722267e-10
1.160000e+02	1.180000e+02	2.019096e-08	2.445216e-10	2.445216e-10
1.180000e+02	1.200000e+02	1.732571e-08	2.244820e-10	2.244820e-10
1.200000e+02	1.220000e+02	1.518666e-08	2.068892e-10	2.068892e-10
1.220000e+02	1.240000e+02	1.285240e-08	1.887951e-10	1.887951e-10
1.240000e+02	1.260000e+02	1.125495e-08	1.741434e-10	1.741434e-10
1.260000e+02	1.280000e+02	9.828460e-09	1.596560e-10	1.596560e-10
1.280000e+02	1.300000e+02	8.876510e-09	1.511208e-10	1.511208e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93209877372296650e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.668600e-06	3.989596e-10	3.989596e-10
1.200000e+01	1.400000e+01	2.115222e-06	4.491907e-10	4.491907e-10
1.400000e+01	1.600000e+01	2.813597e-06	5.180644e-10	5.180644e-10
1.600000e+01	1.800000e+01	3.594766e-06	5.855826e-10	5.855826e-10
1.800000e+01	2.000000e+01	4.050194e-06	6.215710e-10	6.215710e-10
2.000000e+01	2.200000e+01	4.946178e-06	6.868908e-10	6.868908e-10
2.200000e+01	2.400000e+01	6.746590e-06	8.022227e-10	8.022227e-10
2.400000e+01	2.600000e+01	8.599860e-06	9.057297e-10	9.057297e-10
2.600000e+01	2.800000e+01	1.002041e-05	9.776776e-10	9.776776e-10
2.800000e+01	3.000000e+01	1.098019e-05	1.023429e-09	1.023429e-09
3.000000e+01	3.200000e+01	1.056795e-05	1.004033e-09	1.004033e-09
3.200000e+01	3.400000e+01	7.458805e-06	8.435044e-10	8.435044e-10
3.400000e+01	3.600000e+01	4.217119e-06	6.342505e-10	6.342505e-10
3.600000e+01	3.800000e+01	3.218850e-06	5.541193e-10	5.541193e-10
3.800000e+01	4.000000e+01	2.902652e-06	5.261993e-10	5.261993e-10
4.000000e+01	4.200000e+01	2.783453e-06	5.152817e-10	5.152817e-10
4.200000e+01	4.400000e+01	2.738178e-06	5.110739e-10	5.110739e-10
4.400000e+01	4.600000e+01	2.692317e-06	5.067758e-10	5.067758e-10
4.600000e+01	4.800000e+01	2.710465e-06	5.084811e-10	5.084811e-10
4.800000e+01	5.000000e+01	2.716228e-06	5.090214e-10	5.090214e-10
5.000000e+01	5.200000e+01	2.700065e-06	5.075047e-10	5.075047e-10
5.200000e+01	5.400000e+01	2.717799e-06	5.091684e-10	5.091684e-10
5.400000e+01	5.600000e+01	2.699697e-06	5.074699e-10	5.074699e-10
5.600000e+01	5.800000e+01	2.722771e-06	5.096339e-10	5.096339e-10
5.800000e+01	6.000000e+01	2.635572e-06	5.014068e-10	5.014068e-10
6.000000e+01	6.200000e+01	2.536646e-06	4.919067e-10	4.919067e-10
6.200000e+01	6.400000e+01	2.433274e-06	4.817796e-10	4.817796e-10
6.400000e+01	6.600000e+01	2.410460e-06	4.795157e-10	4.795157e-10
6.600000e+01	6.800000e+01	2.196426e-06	4.577319e-10	4.577319e-10
6.800000e+01	7.000000e+01	2.288068e-06	4.671833e-10	4.671833e-10
7.000000e+01	7.200000e+01	2.338736e-06	4.723278e-10	4.723278e-10
7.200000e+01	7.400000e+01	2.308011e-06	4.692148e-10	4.692148e-10
7.400000e+01	7.600000e+01	2.401295e-06	4.786033e-10	4.786033e-10
7.600000e+01	7.800000e+01	2.569690e-06	4.951003e-10	4.951003e-10
7.800000e+01	8.000000e+01	2.788469e-06	5.157458e-10	5.157458e-10
8.000000e+01	8.200000e+01	2.963342e-06	5.316719e-10	5.316719e-10
8.200000e+01	8.400000e+01	3.589120e-06	5.851226e-10	5.851226e-10
8.400000e+01	8.600000e+01	4.594847e-06	6.620463e-10	6.620463e-10
8.600000e+01	8.800000e+01	6.790410e-06	8.048239e-10	8.048239e-10
8.800000e+01	9.000000e+01	1.364813e-05	1.141010e-09	1.141010e-09
9.000000e+01	9.200000e+01	2.594519e-05	1.573190e-09	1.573190e-09
9.200000e+01	9.400000e+01	8.392520e-06	8.947447e-10	8.947447e-10
9.400000e+01	9.600000e+01	2.041917e-06	4.413386e-10	4.413386e-10
9.600000e+01	9.800000e+01	8.995340e-07	2.929285e-10	2.929285e-10
9.800000e+01	1.000000e+02	5.729605e-07	2.337842e-10	2.337842e-10
1.000000e+02	1.020000e+02	4.335337e-07	2.033594e-10	2.033594e-10
1.020000e+02	1.040000e+02	3.595122e-07	1.851867e-10	1.851867e-10
1.040000e+02	1.060000e+02	3.236981e-07	1.757207e-10	1.757207e-10
1.060000e+02	1.080000e+02	3.047182e-07	1.704912e-10	1.704912e-10
1.080000e+02	1.100000e+02	2.903513e-07	1.664236e-10	1.664236e-10
1.100000e+02	1.120000e+02	2.784577e-07	1.629793e-10	1.629793e-10
1.120000e+02	1.140000e+02	2.685932e-07	1.600665e-10	1.600665e-10
1.140000e+02	1.160000e+02	2.600762e-07	1.575082e-10	1.575082e-10
1.160000e+02	1.180000e+02	2.520696e-07	1.550648e-10	1.550648e-10
1.180000e+02	1.200000e+02	2.448548e-07	1.528295e-10	1.528295e-10
1.200000e+02	1.220000e+02	2.386351e-07	1.508759e-10	1.508759e-10
1.220000e+02	1.240000e+02	2.329156e-07	1.490569e-10	1.490569e-10
1.240000e+02	1.260000e+02	2.271180e-07	1.471901e-10	1.471901e-10
1.260000e+02	1.280000e+02	2.221164e-07	1.455604e-10	1.455604e-10
1.280000e+02	1.300000e+02	2.167502e-07	1.437913e-10	1.437913e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ScaledBy=9.93209726045573372e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	8.746040e-04	2.098239e-07	2.098239e-07
1.200000e+01	1.400000e+01	1.108698e-03	2.362402e-07	2.362402e-07
1.400000e+01	1.600000e+01	1.474774e-03	2.724683e-07	2.724683e-07
1.600000e+01	1.800000e+01	1.884267e-03	3.079877e-07	3.079877e-07
1.800000e+01	2.000000e+01	2.122926e-03	3.269012e-07	3.269012e-07
2.000000e+01	2.200000e+01	2.592636e-03	3.612710e-07	3.612710e-07
2.200000e+01	2.400000e+01	3.536260e-03	4.219124e-07	4.219124e-07
2.400000e+01	2.600000e+01	4.507718e-03	4.763588e-07	4.763588e-07
2.600000e+01	2.800000e+01	5.252290e-03	5.141948e-07	5.141948e-07
2.800000e+01	3.000000e+01	5.755335e-03	5.382527e-07	5.382527e-07
3.000000e+01	3.200000e+01	5.539255e-03	5.280518e-07	5.280518e-07
3.200000e+01	3.400000e+01	3.909570e-03	4.436237e-07	4.436237e-07
3.400000e+01	3.600000e+01	2.210458e-03	3.335787e-07	3.335787e-07
3.600000e+01	3.800000e+01	1.687168e-03	2.914252e-07	2.914252e-07
3.800000e+01	4.000000e+01	1.521489e-03	2.767573e-07	2.767573e-07
4.000000e+01	4.200000e+01	1.458974e-03	2.710062e-07	2.710062e-07
4.200000e+01	4.400000e+01	1.435247e-03	2.687938e-07	2.687938e-07
4.400000e+01	4.600000e+01	1.411222e-03	2.665358e-07	2.665358e-07
4.600000e+01	4.800000e+01	1.420735e-03	2.674336e-07	2.674336e-07
4.800000e+01	5.000000e+01	1.423758e-03	2.677192e-07	2.677192e-07
5.000000e+01	5.200000e+01	1.415237e-03	2.669072e-07	2.669072e-07
5.200000e+01	5.400000e+01	1.424574e-03	2.677939e-07	2.677939e-07
5.400000e+01	5.600000e+01	1.415046e-03	2.668888e-07	2.668888e-07
5.600000e+01	5.800000e+01	1.427172e-03	2.680368e-07	2.680368e-07
5.800000e+01	6.000000e+01	1.381469e-03	2.637104e-07	2.637104e-07
6.000000e+01	6.200000e+01	1.329628e-03	2.587174e-07	2.587174e-07
6.200000e+01	6.400000e+01	1.275399e-03	2.533785e-07	2.533785e-07
6.400000e+01	6.600000e+01	1.263456e-03	2.521918e-07	2.521918e-07
6.600000e+01	6.800000e+01	1.151265e-03	2.407335e-07	2.407335e-07
6.800000e+01	7.000000e+01	1.199310e-03	2.457076e-07	2.457076e-07
7.000000e+01	7.200000e+01	1.225893e-03	2.484208e-07	2.484208e-07
7.200000e+01	7.400000e+01	1.209784e-03	2.467822e-07	2.467822e-07
7.400000e+01	7.600000e+01	1.258660e-03	2.517133e-07	2.517133e-07
7.600000e+01	7.800000e+01	1.346959e-03	2.603999e-07	2.603999e-07
7.800000e+01	8.000000e+01	1.461587e-03	2.712448e-07	2.712448e-07
8.000000e+01	8.200000e+01	1.553301e-03	2.796358e-07	2.796358e-07
8.200000e+01	8.400000e+01	1.881270e-03	3.077367e-07	3.077367e-07
8.400000e+01	8.600000e+01	2.408442e-03	3.481955e-07	3.481955e-07
8.600000e+01	8.800000e+01	3.559221e-03	4.232791e-07	4.232791e-07
8.800000e+01	9.000000e+01	7.153825e-03	6.001010e-07	6.001010e-07
9.000000e+01	9.200000e+01	1.359950e-02	8.274045e-07	8.274045e-07
9.200000e+01	9.400000e+01	4.399033e-03	4.705801e-07	4.705801e-07
9.400000e+01	9.600000e+01	1.070311e-03	2.321223e-07	2.321223e-07
9.600000e+01	9.800000e+01	4.714886e-04	1.540562e-07	1.540562e-07
9.800000e+01	1.000000e+02	3.003040e-04	1.229444e-07	1.229444e-07
1.000000e+02	1.020000e+02	2.272381e-04	1.069520e-07	1.069520e-07
1.020000e+02	1.040000e+02	1.884429e-04	9.739691e-08	9.739691e-08
1.040000e+02	1.060000e+02	1.696611e-04	9.241109e-08	9.241109e-08
1.060000e+02	1.080000e+02	1.597177e-04	8.966449e-08	8.966449e-08
1.080000e+02	1.100000e+02	1.521854e-04	8.752385e-08	8.752385e-08
1.100000e+02	1.120000e+02	1.459574e-04	8.571702e-08	8.571702e-08
1.120000e+02	1.140000e+02	1.407883e-04	8.418719e-08	8.418719e-08
1.140000e+02	1.160000e+02	1.363192e-04	8.283683e-08	8.283683e-08
1.160000e+02	1.180000e+02	1.321154e-04	8.154615e-08	8.154615e-08
1.180000e+02	1.200000e+02	1.283512e-04	8.038590e-08	8.038590e-08
1.200000e+02	1.220000e+02	1.250799e-04	7.934798e-08	7.934798e-08
1.220000e+02	1.240000e+02	1.220732e-04	7.838310e-08	7.838310e-08
1.240000e+02	1.260000e+02	1.190475e-04	7.741334e-08	7.741334e-08
1.260000e+02	1.280000e+02	1.164306e-04	7.656128e-08	7.656128e-08
1.280000e+02	1.300000e+02	1.136182e-04	7.563101e-08	7.563101e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93214324085274039e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.498717e-07	1.185733e-07	1.185733e-07
1.200000e+01	1.400000e+01	3.287749e-06	3.121796e-06	3.121796e-06
1.400000e+01	1.600000e+01	1.670770e-06	9.510392e-07	9.510392e-07
1.600000e+01	1.800000e+01	5.580345e-07	3.537453e-07	3.537453e-07
1.800000e+01	2.000000e+01	1.232583e-06	9.748075e-07	9.748075e-07
2.000000e+01	2.200000e+01	2.656366e-07	1.071912e-07	1.071912e-07
2.200000e+01	2.400000e+01	6.260890e-07	2.666283e-07	2.666283e-07
2.400000e+01	2.600000e+01	6.745550e-07	4.437065e-07	4.437065e-07
2.600000e+01	2.800000e+01	8.189740e-07	4.235507e-07	4.235507e-07
2.800000e+01	3.000000e+01	3.377411e-07	1.921634e-07	1.921634e-07
3.000000e+01	3.200000e+01	1.666526e-07	8.482234e-08	8.482234e-08
3.200000e+01	3.400000e+01	3.301287e-06	2.367431e-06	2.367431e-06
3.400000e+01	3.600000e+01	1.118861e-08	7.352292e-09	7.352292e-09
3.600000e+01	3.800000e+01	8.373885e-09	2.848454e-09	2.848454e-09
3.800000e+01	4.000000e+01	3.760897e-07	3.053936e-07	3.053936e-07
4.000000e+01	4.200000e+01	3.021936e-08	2.775192e-08	2.775192e-08
4.200000e+01	4.400000e+01	4.567929e-10	1.399682e-10	1.399682e-10
4.400000e+01	4.600000e+01	4.507640e-09	3.189703e-09	3.189703e-09
4.600000e+01	4.800000e+01	6.137405e-09	4.500177e-09	4.500177e-09
4.800000e+01	5.000000e+01	3.042820e-10	5.747073e-11	5.747073e-11
5.000000e+01	5.200000e+01	9.717970e-10	6.215453e-10	6.215453e-10
5.200000e+01	5.400000e+01	1.504198e-08	1.425521e-08	1.425521e-08
5.400000e+01	5.600000e+01	1.996877e-09	9.517349e-10	9.517349e-10
5.600000e+01	5.800000e+01	2.425222e-09	1.568165e-09	1.568165e-09
5.800000e+01	6.000000e+01	2.790068e-08	1.579500e-08	1.579500e-08
6.000000e+01	6.200000e+01	5.391780e-08	5.327589e-08	5.327589e-08
6.200000e+01	6.400000e+01	1.112939e-09	6.053697e-10	6.053697e-10
6.400000e+01	6.600000e+01	5.956280e-09	5.431947e-09	5.431947e-09
6.600000e+01	6.800000e+01	3.909893e-10	1.390015e-10	1.390015e-10
6.800000e+01	7.000000e+01	1.144645e-09	8.412176e-10	8.412176e-10
7.000000e+01	7.200000e+01	7.602035e-10	3.918025e-10	3.918025e-10
7.200000e+01	7.400000e+01	1.411344e-09	9.111531e-10	9.111531e-10
7.400000e+01	7.600000e+01	1.725055e-09	1.261695e-09	1.261695e-09
7.600000e+01	7.800000e+01	5.572945e-10	1.153622e-10	1.153622e-10
7.800000e+01	8.000000e+01	7.157120e-10	1.661830e-10	1.661830e-10
8.000000e+01	8.200000e+01	6.429820e-10	1.115820e-11	1.115820e-11
8.200000e+01	8.400000e+01	1.692314e-09	7.850570e-10	7.850570e-10
8.400000e+01	8.600000e+01	1.269110e-09	1.074353e-11	1.074353e-11
8.600000e+01	8.800000e+01	2.498080e-09	1.049344e-10	1.049344e-10
8.800000e+01	9.000000e+01	8.451310e-09	5.169976e-12	5.169976e-12
9.000000e+01	9.200000e+01	3.654894e-08	3.827257e-10	3.827257e-10
9.200000e+01	9.400000e+01	8.295670e-09	3.022718e-11	3.022718e-11
9.400000e+01	9.600000e+01	1.690672e-09	3.883045e-11	3.883045e-11
9.600000e+01	9.800000e+01	8.779280e-10	4.225771e-12	4.225771e-12
9.800000e+01	1.000000e+02	6.068715e-10	2.158447e-12	2.158447e-12
1.000000e+02	1.020000e+02	4.827740e-10	1.107040e-11	1.107040e-11
1.020000e+02	1.040000e+02	3.847591e-10	1.740064e-12	1.740064e-12
1.040000e+02	1.060000e+02	3.241296e-10	1.599011e-12	1.599011e-12
1.060000e+02	1.080000e+02	2.809352e-10	1.497435e-12	1.497435e-12
1.080000e+02	1.100000e+02	2.459847e-10	1.400178e-12	1.400178e-12
1.100000e+02	1.120000e+02	2.216200e-10	1.325132e-12	1.325132e-12
1.120000e+02	1.140000e+02	1.975282e-10	1.253545e-12	1.253545e-12
1.140000e+02	1.160000e+02	1.782989e-10	1.185182e-12	1.185182e-12
1.160000e+02	1.180000e+02	1.651648e-10	1.149995e-12	1.149995e-12
1.180000e+02	1.200000e+02	1.511341e-10	1.101460e-12	1.101460e-12
1.200000e+02	1.220000e+02	1.415800e-10	1.068394e-12	1.068394e-12
1.220000e+02	1.240000e+02	1.312948e-10	1.023709e-12	1.023709e-12
1.240000e+02	1.260000e+02	1.235082e-10	9.999337e-13	9.999337e-13
1.260000e+02	1.280000e+02	1.155723e-10	9.645552e-13	9.645552e-13
1.280000e+02	1.300000e+02	1.069297e-10	9.178389e-13	9.178389e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu
ErrorBars=1
LineColor=grey
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-AllSpecs-newAnalysis-1000jobs.yoda.gz/Hto4lDressed/m_mumu
ScaledBy=9.93210939653749021e-11
Title=QED shower, all dipoles
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.465373e-06	2.251909e-07	2.251909e-07
1.200000e+01	1.400000e+01	1.060567e-06	1.281900e-07	1.281900e-07
1.400000e+01	1.600000e+01	1.565957e-06	7.391294e-08	7.391294e-08
1.600000e+01	1.800000e+01	1.797904e-06	8.264679e-08	8.264679e-08
1.800000e+01	2.000000e+01	1.833955e-06	8.074754e-08	8.074754e-08
2.000000e+01	2.200000e+01	2.172940e-06	2.082865e-07	2.082865e-07
2.200000e+01	2.400000e+01	2.950943e-06	2.129411e-07	2.129411e-07
2.400000e+01	2.600000e+01	3.804733e-06	2.302830e-07	2.302830e-07
2.600000e+01	2.800000e+01	4.046424e-06	2.683436e-07	2.683436e-07
2.800000e+01	3.000000e+01	4.770341e-06	2.504580e-07	2.504580e-07
3.000000e+01	3.200000e+01	5.909315e-06	1.576638e-07	1.576638e-07
3.200000e+01	3.400000e+01	4.606734e-06	1.539270e-07	1.539270e-07
3.400000e+01	3.600000e+01	2.651920e-06	8.023132e-08	8.023132e-08
3.600000e+01	3.800000e+01	1.867658e-06	2.280093e-07	2.280093e-07
3.800000e+01	4.000000e+01	1.862037e-06	2.682396e-07	2.682396e-07
4.000000e+01	4.200000e+01	1.507817e-06	2.606984e-07	2.606984e-07
4.200000e+01	4.400000e+01	1.222683e-06	2.049890e-07	2.049890e-07
4.400000e+01	4.600000e+01	1.322106e-06	9.633290e-08	9.633290e-08
4.600000e+01	4.800000e+01	1.329781e-06	9.613597e-08	9.613597e-08
4.800000e+01	5.000000e+01	1.107378e-06	2.656651e-07	2.656651e-07
5.000000e+01	5.200000e+01	1.110069e-06	1.450186e-07	1.450186e-07
5.200000e+01	5.400000e+01	1.471096e-06	1.541627e-07	1.541627e-07
5.400000e+01	5.600000e+01	1.150630e-06	1.166762e-07	1.166762e-07
5.600000e+01	5.800000e+01	3.542287e-06	2.521463e-06	2.521463e-06
5.800000e+01	6.000000e+01	-3.205276e-07	1.125996e-06	1.125996e-06
6.000000e+01	6.200000e+01	1.457909e-06	1.731078e-07	1.731078e-07
6.200000e+01	6.400000e+01	7.997685e-07	1.310770e-07	1.310770e-07
6.400000e+01	6.600000e+01	1.089629e-06	2.233237e-07	2.233237e-07
6.600000e+01	6.800000e+01	1.757111e-07	7.020475e-07	7.020475e-07
6.800000e+01	7.000000e+01	9.230425e-07	1.795129e-07	1.795129e-07
7.000000e+01	7.200000e+01	7.945435e-08	1.214026e-06	1.214026e-06
7.200000e+01	7.400000e+01	9.595995e-07	2.501906e-07	2.501906e-07
7.400000e+01	7.600000e+01	3.285678e-07	6.902509e-07	6.902509e-07
7.600000e+01	7.800000e+01	1.471218e-06	2.892131e-07	2.892131e-07
7.800000e+01	8.000000e+01	2.216597e-06	8.585446e-07	8.585446e-07
8.000000e+01	8.200000e+01	5.392055e-07	8.506342e-07	8.506342e-07
8.200000e+01	8.400000e+01	3.000994e-06	1.031195e-06	1.031195e-06
8.400000e+01	8.600000e+01	3.040297e-06	9.587642e-07	9.587642e-07
8.600000e+01	8.800000e+01	6.939210e-07	2.896844e-06	2.896844e-06
8.800000e+01	9.000000e+01	1.193654e-05	2.228349e-06	2.228349e-06
9.000000e+01	9.200000e+01	1.963593e-05	3.160723e-06	3.160723e-06
9.200000e+01	9.400000e+01	9.767400e-06	1.749831e-06	1.749831e-06
9.400000e+01	9.600000e+01	8.022930e-06	6.296251e-06	6.296251e-06
9.600000e+01	9.800000e+01	-2.530304e-06	3.418462e-06	3.418462e-06
9.800000e+01	1.000000e+02	-2.264925e-08	2.065119e-07	2.065119e-07
1.000000e+02	1.020000e+02	2.367292e-08	3.345282e-07	3.345282e-07
1.020000e+02	1.040000e+02	1.142038e-07	5.484314e-08	5.484314e-08
1.040000e+02	1.060000e+02	5.226200e-07	1.049210e-06	1.049210e-06
1.060000e+02	1.080000e+02	-3.798379e-07	2.825029e-07	2.825029e-07
1.080000e+02	1.100000e+02	7.448765e-08	2.956511e-08	2.956511e-08
1.100000e+02	1.120000e+02	-1.390700e-08	2.836453e-08	2.836453e-08
1.120000e+02	1.140000e+02	7.681580e-08	5.784108e-08	5.784108e-08
1.140000e+02	1.160000e+02	-3.715016e-08	4.478574e-08	4.478574e-08
1.160000e+02	1.180000e+02	7.421560e-08	8.837067e-08	8.837067e-08
1.180000e+02	1.200000e+02	2.868614e-08	1.258485e-07	1.258485e-07
1.200000e+02	1.220000e+02	7.464740e-08	7.132312e-08	7.132312e-08
1.220000e+02	1.240000e+02	-2.985124e-08	2.365546e-08	2.365546e-08
1.240000e+02	1.260000e+02	-7.380175e-08	9.215929e-08	9.215929e-08
1.260000e+02	1.280000e+02	-7.627680e-08	4.132379e-08	4.132379e-08
1.280000e+02	1.300000e+02	-4.028596e-08	8.069286e-08	8.069286e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__WeightNormalisation]
ScaledBy=9.93208664891413596e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.731148e-06	1.285049e-09	1.285049e-09
1.200000e+01	1.400000e+01	2.174837e-06	1.440343e-09	1.440343e-09
1.400000e+01	1.600000e+01	2.942856e-06	1.675472e-09	1.675472e-09
1.600000e+01	1.800000e+01	3.804285e-06	1.904974e-09	1.904974e-09
1.800000e+01	2.000000e+01	4.248915e-06	2.013222e-09	2.013222e-09
2.000000e+01	2.200000e+01	5.088795e-06	2.203232e-09	2.203232e-09
2.200000e+01	2.400000e+01	6.992520e-06	2.582673e-09	2.582673e-09
2.400000e+01	2.600000e+01	9.083395e-06	2.943586e-09	2.943586e-09
2.600000e+01	2.800000e+01	1.072044e-05	3.197856e-09	3.197856e-09
2.800000e+01	3.000000e+01	1.206207e-05	3.392060e-09	3.392060e-09
3.000000e+01	3.200000e+01	1.208249e-05	3.394930e-09	3.394930e-09
3.200000e+01	3.400000e+01	8.712610e-06	2.882881e-09	2.882881e-09
3.400000e+01	3.600000e+01	4.625786e-06	2.100609e-09	2.100609e-09
3.600000e+01	3.800000e+01	3.384483e-06	1.796796e-09	1.796796e-09
3.800000e+01	4.000000e+01	2.986184e-06	1.687761e-09	1.687761e-09
4.000000e+01	4.200000e+01	2.841266e-06	1.646298e-09	1.646298e-09
4.200000e+01	4.400000e+01	2.769043e-06	1.625240e-09	1.625240e-09
4.400000e+01	4.600000e+01	2.696524e-06	1.603817e-09	1.603817e-09
4.600000e+01	4.800000e+01	2.722328e-06	1.611472e-09	1.611472e-09
4.800000e+01	5.000000e+01	2.724556e-06	1.612131e-09	1.612131e-09
5.000000e+01	5.200000e+01	2.707804e-06	1.607168e-09	1.607168e-09
5.200000e+01	5.400000e+01	2.736386e-06	1.615628e-09	1.615628e-09
5.400000e+01	5.600000e+01	2.713336e-06	1.608809e-09	1.608809e-09
5.600000e+01	5.800000e+01	2.758853e-06	1.622246e-09	1.622246e-09
5.800000e+01	6.000000e+01	2.663917e-06	1.594091e-09	1.594091e-09
6.000000e+01	6.200000e+01	2.557547e-06	1.561940e-09	1.561940e-09
6.200000e+01	6.400000e+01	2.407031e-06	1.515282e-09	1.515282e-09
6.400000e+01	6.600000e+01	2.408827e-06	1.515847e-09	1.515847e-09
6.600000e+01	6.800000e+01	2.073895e-06	1.406520e-09	1.406520e-09
6.800000e+01	7.000000e+01	2.167970e-06	1.438067e-09	1.438067e-09
7.000000e+01	7.200000e+01	2.215952e-06	1.453894e-09	1.453894e-09
7.200000e+01	7.400000e+01	2.117366e-06	1.421185e-09	1.421185e-09
7.400000e+01	7.600000e+01	2.160570e-06	1.435611e-09	1.435611e-09
7.600000e+01	7.800000e+01	2.302462e-06	1.482002e-09	1.482002e-09
7.800000e+01	8.000000e+01	2.479822e-06	1.538023e-09	1.538023e-09
8.000000e+01	8.200000e+01	2.503489e-06	1.545345e-09	1.545345e-09
8.200000e+01	8.400000e+01	3.051354e-06	1.706078e-09	1.706078e-09
8.400000e+01	8.600000e+01	3.973776e-06	1.946948e-09	1.946948e-09
8.600000e+01	8.800000e+01	6.173145e-06	2.426642e-09	2.426642e-09
8.800000e+01	9.000000e+01	1.455820e-05	3.726545e-09	3.726545e-09
9.000000e+01	9.200000e+01	3.526150e-05	5.799666e-09	5.799666e-09
9.200000e+01	9.400000e+01	1.177448e-05	3.351378e-09	3.351378e-09
9.400000e+01	9.600000e+01	2.539846e-06	1.556526e-09	1.556526e-09
9.600000e+01	9.800000e+01	9.897540e-07	9.716642e-10	9.716642e-10
9.800000e+01	1.000000e+02	5.793400e-07	7.433944e-10	7.433944e-10
1.000000e+02	1.020000e+02	4.147178e-07	6.289686e-10	6.289686e-10
1.020000e+02	1.040000e+02	3.290839e-07	5.602810e-10	5.602810e-10
1.040000e+02	1.060000e+02	2.920323e-07	5.277983e-10	5.277983e-10
1.060000e+02	1.080000e+02	2.768938e-07	5.139363e-10	5.139363e-10
1.080000e+02	1.100000e+02	2.674092e-07	5.050574e-10	5.050574e-10
1.100000e+02	1.120000e+02	2.577585e-07	4.958600e-10	4.958600e-10
1.120000e+02	1.140000e+02	2.505241e-07	4.888519e-10	4.888519e-10
1.140000e+02	1.160000e+02	2.437523e-07	4.821997e-10	4.821997e-10
1.160000e+02	1.180000e+02	2.372075e-07	4.756821e-10	4.756821e-10
1.180000e+02	1.200000e+02	2.316196e-07	4.700458e-10	4.700458e-10
1.200000e+02	1.220000e+02	2.258208e-07	4.641246e-10	4.641246e-10
1.220000e+02	1.240000e+02	2.216045e-07	4.597714e-10	4.597714e-10
1.240000e+02	1.260000e+02	2.164392e-07	4.543813e-10	4.543813e-10
1.260000e+02	1.280000e+02	2.121352e-07	4.498408e-10	4.498408e-10
1.280000e+02	1.300000e+02	2.081926e-07	4.456411e-10	4.456411e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__NTrials]
ScaledBy=9.93208519599659007e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	9.072765e-04	6.757113e-07	6.757113e-07
1.200000e+01	1.400000e+01	1.139897e-03	7.574614e-07	7.574614e-07
1.400000e+01	1.600000e+01	1.542472e-03	8.811481e-07	8.811481e-07
1.600000e+01	1.800000e+01	1.994022e-03	1.001867e-06	1.001867e-06
1.800000e+01	2.000000e+01	2.227006e-03	1.058747e-06	1.058747e-06
2.000000e+01	2.200000e+01	2.667321e-03	1.158742e-06	1.158742e-06
2.200000e+01	2.400000e+01	3.665029e-03	1.358228e-06	1.358228e-06
2.400000e+01	2.600000e+01	4.761036e-03	1.548086e-06	1.548086e-06
2.600000e+01	2.800000e+01	5.618965e-03	1.681751e-06	1.681751e-06
2.800000e+01	3.000000e+01	6.322505e-03	1.784028e-06	1.784028e-06
3.000000e+01	3.200000e+01	6.333310e-03	1.785584e-06	1.785584e-06
3.200000e+01	3.400000e+01	4.566825e-03	1.516224e-06	1.516224e-06
3.400000e+01	3.600000e+01	2.424741e-03	1.104848e-06	1.104848e-06
3.600000e+01	3.800000e+01	1.774049e-03	9.450312e-07	9.450312e-07
3.800000e+01	4.000000e+01	1.565254e-03	8.876725e-07	8.876725e-07
4.000000e+01	4.200000e+01	1.489425e-03	8.659720e-07	8.659720e-07
4.200000e+01	4.400000e+01	1.451371e-03	8.547318e-07	8.547318e-07
4.400000e+01	4.600000e+01	1.413436e-03	8.435273e-07	8.435273e-07
4.600000e+01	4.800000e+01	1.427031e-03	8.476146e-07	8.476146e-07
4.800000e+01	5.000000e+01	1.428065e-03	8.478406e-07	8.478406e-07
5.000000e+01	5.200000e+01	1.419121e-03	8.450930e-07	8.450930e-07
5.200000e+01	5.400000e+01	1.434409e-03	8.498081e-07	8.498081e-07
5.400000e+01	5.600000e+01	1.422231e-03	8.461384e-07	8.461384e-07
5.600000e+01	5.800000e+01	1.446137e-03	8.532481e-07	8.532481e-07
5.800000e+01	6.000000e+01	1.396374e-03	8.384354e-07	8.384354e-07
6.000000e+01	6.200000e+01	1.340433e-03	8.213675e-07	8.213675e-07
6.200000e+01	6.400000e+01	1.261756e-03	7.970220e-07	7.970220e-07
6.400000e+01	6.600000e+01	1.262544e-03	7.971755e-07	7.971755e-07
6.600000e+01	6.800000e+01	1.087031e-03	7.397207e-07	7.397207e-07
6.800000e+01	7.000000e+01	1.136519e-03	7.564845e-07	7.564845e-07
7.000000e+01	7.200000e+01	1.161543e-03	7.646849e-07	7.646849e-07
7.200000e+01	7.400000e+01	1.109790e-03	7.474025e-07	7.474025e-07
7.400000e+01	7.600000e+01	1.132520e-03	7.550776e-07	7.550776e-07
7.600000e+01	7.800000e+01	1.206789e-03	7.793709e-07	7.793709e-07
7.800000e+01	8.000000e+01	1.299828e-03	8.089027e-07	8.089027e-07
8.000000e+01	8.200000e+01	1.312220e-03	8.127444e-07	8.127444e-07
8.200000e+01	8.400000e+01	1.599390e-03	8.972769e-07	8.972769e-07
8.400000e+01	8.600000e+01	2.082999e-03	1.024048e-06	1.024048e-06
8.600000e+01	8.800000e+01	3.235752e-03	1.276279e-06	1.276279e-06
8.800000e+01	9.000000e+01	7.630815e-03	1.959920e-06	1.959920e-06
9.000000e+01	9.200000e+01	1.848273e-02	3.050271e-06	3.050271e-06
9.200000e+01	9.400000e+01	6.171820e-03	1.762661e-06	1.762661e-06
9.400000e+01	9.600000e+01	1.331237e-03	8.185912e-07	8.185912e-07
9.600000e+01	9.800000e+01	5.188630e-04	5.111485e-07	5.111485e-07
9.800000e+01	1.000000e+02	3.036368e-04	3.909194e-07	3.909194e-07
1.000000e+02	1.020000e+02	2.173920e-04	3.308231e-07	3.308231e-07
1.020000e+02	1.040000e+02	1.725159e-04	2.947333e-07	2.947333e-07
1.040000e+02	1.060000e+02	1.530574e-04	2.775507e-07	2.775507e-07
1.060000e+02	1.080000e+02	1.451282e-04	2.702709e-07	2.702709e-07
1.080000e+02	1.100000e+02	1.401442e-04	2.655737e-07	2.655737e-07
1.100000e+02	1.120000e+02	1.350540e-04	2.606425e-07	2.606425e-07
1.120000e+02	1.140000e+02	1.313365e-04	2.571619e-07	2.571619e-07
1.140000e+02	1.160000e+02	1.277618e-04	2.536005e-07	2.536005e-07
1.160000e+02	1.180000e+02	1.243378e-04	2.501870e-07	2.501870e-07
1.180000e+02	1.200000e+02	1.214153e-04	2.472466e-07	2.472466e-07
1.200000e+02	1.220000e+02	1.183691e-04	2.441107e-07	2.441107e-07
1.220000e+02	1.240000e+02	1.161433e-04	2.417657e-07	2.417657e-07
1.240000e+02	1.260000e+02	1.134622e-04	2.390230e-07	2.390230e-07
1.260000e+02	1.280000e+02	1.111882e-04	2.365688e-07	2.365688e-07
1.280000e+02	1.300000e+02	1.091085e-04	2.343188e-07	2.343188e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu[EXTRA__MEWeight]
ScaledBy=9.93216108442356506e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	2.763965e-08	1.284432e-08	1.284432e-08
1.200000e+01	1.400000e+01	1.313839e-08	6.441372e-09	6.441372e-09
1.400000e+01	1.600000e+01	8.280660e-08	6.836320e-08	6.836320e-08
1.600000e+01	1.800000e+01	9.783220e-09	2.647974e-09	2.647974e-09
1.800000e+01	2.000000e+01	2.777656e-08	1.312567e-08	1.312567e-08
2.000000e+01	2.200000e+01	3.377642e-08	2.183801e-08	2.183801e-08
2.200000e+01	2.400000e+01	8.232490e-06	8.194825e-06	8.194825e-06
2.400000e+01	2.600000e+01	4.469163e-07	2.245355e-07	2.245355e-07
2.600000e+01	2.800000e+01	7.229775e-08	5.455747e-08	5.455747e-08
2.800000e+01	3.000000e+01	6.389895e-08	4.390439e-08	4.390439e-08
3.000000e+01	3.200000e+01	6.042100e-09	1.448165e-09	1.448165e-09
3.200000e+01	3.400000e+01	5.597765e-08	4.207245e-08	4.207245e-08
3.400000e+01	3.600000e+01	2.641583e-08	1.896587e-08	1.896587e-08
3.600000e+01	3.800000e+01	1.402813e-09	6.831019e-10	6.831019e-10
3.800000e+01	4.000000e+01	4.916207e-10	2.242690e-10	2.242690e-10
4.000000e+01	4.200000e+01	1.696216e-10	8.902112e-11	8.902112e-11
4.200000e+01	4.400000e+01	1.044771e-08	1.035402e-08	1.035402e-08
4.400000e+01	4.600000e+01	1.201086e-09	5.476292e-10	5.476292e-10
4.600000e+01	4.800000e+01	3.722364e-10	2.816490e-10	2.816490e-10
4.800000e+01	5.000000e+01	1.697307e-10	8.181861e-11	8.181861e-11
5.000000e+01	5.200000e+01	1.150224e-10	5.173638e-11	5.173638e-11
5.200000e+01	5.400000e+01	8.378285e-10	6.808785e-10	6.808785e-10
5.400000e+01	5.600000e+01	1.074092e-10	6.733851e-11	6.733851e-11
5.600000e+01	5.800000e+01	1.037862e-09	7.406340e-10	7.406340e-10
5.800000e+01	6.000000e+01	9.746690e-11	4.464523e-11	4.464523e-11
6.000000e+01	6.200000e+01	1.484745e-10	8.983943e-11	8.983943e-11
6.200000e+01	6.400000e+01	4.086247e-10	2.121187e-10	2.121187e-10
6.400000e+01	6.600000e+01	4.401274e-11	1.785695e-11	1.785695e-11
6.600000e+01	6.800000e+01	1.300834e-09	1.251653e-09	1.251653e-09
6.800000e+01	7.000000e+01	7.402355e-11	5.129942e-11	5.129942e-11
7.000000e+01	7.200000e+01	3.082565e-10	2.139218e-10	2.139218e-10
7.200000e+01	7.400000e+01	1.823662e-09	1.782696e-09	1.782696e-09
7.400000e+01	7.600000e+01	3.347329e-11	5.455461e-12	5.455461e-12
7.600000e+01	7.800000e+01	6.497785e-11	1.879129e-11	1.879129e-11
7.800000e+01	8.000000e+01	6.202595e-11	6.718076e-12	6.718076e-12
8.000000e+01	8.200000e+01	6.602030e-11	4.980431e-13	4.980431e-13
8.200000e+01	8.400000e+01	1.240256e-10	6.104644e-13	6.104644e-13
8.400000e+01	8.600000e+01	2.948060e-10	1.205298e-11	1.205298e-11
8.600000e+01	8.800000e+01	9.779620e-10	3.436359e-12	3.436359e-12
8.800000e+01	9.000000e+01	8.196925e-09	1.533507e-11	1.533507e-11
9.000000e+01	9.200000e+01	6.594625e-08	1.024067e-08	1.024067e-08
9.200000e+01	9.400000e+01	9.601240e-09	1.891090e-11	1.891090e-11
9.400000e+01	9.600000e+01	5.055935e-10	2.145945e-12	2.145945e-12
9.600000e+01	9.800000e+01	7.084440e-11	5.233197e-13	5.233197e-13
9.800000e+01	1.000000e+02	2.321968e-11	5.776086e-12	5.776086e-12
1.000000e+02	1.020000e+02	6.424380e-12	9.437357e-14	9.437357e-14
1.020000e+02	1.040000e+02	2.698946e-12	5.153698e-14	5.153698e-14
1.040000e+02	1.060000e+02	1.244327e-12	2.968535e-14	2.968535e-14
1.060000e+02	1.080000e+02	7.053650e-13	1.941275e-14	1.941275e-14
1.080000e+02	1.100000e+02	4.321756e-13	1.329092e-14	1.329092e-14
1.100000e+02	1.120000e+02	2.659621e-13	9.082167e-15	9.082167e-15
1.120000e+02	1.140000e+02	1.837122e-13	6.741152e-15	6.741152e-15
1.140000e+02	1.160000e+02	1.306534e-13	5.400977e-15	5.400977e-15
1.160000e+02	1.180000e+02	9.641210e-14	4.222940e-15	4.222940e-15
1.180000e+02	1.200000e+02	6.481220e-14	3.187083e-15	3.187083e-15
1.200000e+02	1.220000e+02	5.089190e-14	2.836916e-15	2.836916e-15
1.220000e+02	1.240000e+02	3.823398e-14	2.050611e-15	2.050611e-15
1.240000e+02	1.260000e+02	3.077154e-14	1.835076e-15	1.835076e-15
1.260000e+02	1.280000e+02	1.983373e-14	1.252268e-15	1.252268e-15
1.280000e+02	1.300000e+02	1.691823e-14	1.117572e-15	1.117572e-15
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/gg4l-LO-newAnalysis.yoda.gz/Hto4lDressed/m_mumu
ScaledBy=9.93208501985903345e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.200000e+01	1.108375e-06	4.216853e-09	4.216853e-09
1.200000e+01	1.400000e+01	1.300238e-06	2.135685e-09	2.135685e-09
1.400000e+01	1.600000e+01	1.508752e-06	2.265683e-09	2.265683e-09
1.600000e+01	1.800000e+01	1.740866e-06	1.754800e-09	1.754800e-09
1.800000e+01	2.000000e+01	2.020240e-06	2.038839e-09	2.038839e-09
2.000000e+01	2.200000e+01	2.391120e-06	2.263561e-09	2.263561e-09
2.200000e+01	2.400000e+01	2.907486e-06	9.967152e-09	9.967152e-09
2.400000e+01	2.600000e+01	3.566113e-06	3.180627e-09	3.180627e-09
2.600000e+01	2.800000e+01	4.420333e-06	3.720520e-09	3.720520e-09
2.800000e+01	3.000000e+01	5.420250e-06	3.057776e-09	3.057776e-09
3.000000e+01	3.200000e+01	6.069835e-06	3.173435e-09	3.173435e-09
3.200000e+01	3.400000e+01	4.962016e-06	3.235557e-09	3.235557e-09
3.400000e+01	3.600000e+01	2.831271e-06	2.054008e-08	2.054008e-08
3.600000e+01	3.800000e+01	1.968011e-06	1.644357e-09	1.644357e-09
3.800000e+01	4.000000e+01	1.666584e-06	4.402262e-09	4.402262e-09
4.000000e+01	4.200000e+01	1.507690e-06	1.302500e-09	1.302500e-09
4.200000e+01	4.400000e+01	1.412784e-06	2.031248e-09	2.031248e-09
4.400000e+01	4.600000e+01	1.345035e-06	2.277536e-09	2.277536e-09
4.600000e+01	4.800000e+01	1.292248e-06	1.239313e-09	1.239313e-09
4.800000e+01	5.000000e+01	1.251477e-06	1.208940e-09	1.208940e-09
5.000000e+01	5.200000e+01	1.215557e-06	1.191631e-09	1.191631e-09
5.200000e+01	5.400000e+01	1.188036e-06	1.217964e-09	1.217964e-09
5.400000e+01	5.600000e+01	1.161310e-06	1.109370e-09	1.109370e-09
5.600000e+01	5.800000e+01	1.139472e-06	1.352373e-09	1.352373e-09
5.800000e+01	6.000000e+01	1.122576e-06	1.097225e-09	1.097225e-09
6.000000e+01	6.200000e+01	1.109685e-06	1.083669e-09	1.083669e-09
6.200000e+01	6.400000e+01	1.096390e-06	1.111095e-09	1.111095e-09
6.400000e+01	6.600000e+01	1.092247e-06	1.056832e-09	1.056832e-09
6.600000e+01	6.800000e+01	1.092918e-06	1.190593e-09	1.190593e-09
6.800000e+01	7.000000e+01	1.097264e-06	1.065729e-09	1.065729e-09
7.000000e+01	7.200000e+01	1.113090e-06	1.065347e-09	1.065347e-09
7.200000e+01	7.400000e+01	1.145600e-06	1.809876e-09	1.809876e-09
7.400000e+01	7.600000e+01	1.190920e-06	1.064581e-09	1.064581e-09
7.600000e+01	7.800000e+01	1.267758e-06	1.086509e-09	1.086509e-09
7.800000e+01	8.000000e+01	1.387358e-06	1.108477e-09	1.108477e-09
8.000000e+01	8.200000e+01	1.583599e-06	1.221826e-09	1.221826e-09
8.200000e+01	8.400000e+01	1.930474e-06	1.324854e-09	1.324854e-09
8.400000e+01	8.600000e+01	2.618098e-06	1.563810e-09	1.563810e-09
8.600000e+01	8.800000e+01	4.294287e-06	2.060773e-09	2.060773e-09
8.800000e+01	9.000000e+01	1.040471e-05	3.336476e-09	3.336476e-09
9.000000e+01	9.200000e+01	2.508447e-05	5.535427e-09	5.535427e-09
9.200000e+01	9.400000e+01	8.689080e-06	3.530596e-09	3.530596e-09
9.400000e+01	9.600000e+01	1.900946e-06	1.902833e-09	1.902833e-09
9.600000e+01	9.800000e+01	6.705130e-07	1.307631e-09	1.307631e-09
9.800000e+01	1.000000e+02	3.135279e-07	9.910706e-10	9.910706e-10
1.000000e+02	1.020000e+02	1.771370e-07	7.669687e-10	7.669687e-10
1.020000e+02	1.040000e+02	1.153616e-07	6.474515e-10	6.474515e-10
1.040000e+02	1.060000e+02	8.100650e-08	5.453464e-10	5.453464e-10
1.060000e+02	1.080000e+02	6.110640e-08	4.630086e-10	4.630086e-10
1.080000e+02	1.100000e+02	4.778546e-08	4.056845e-10	4.056845e-10
1.100000e+02	1.120000e+02	3.771474e-08	3.529161e-10	3.529161e-10
1.120000e+02	1.140000e+02	3.112997e-08	3.157360e-10	3.157360e-10
1.140000e+02	1.160000e+02	2.642681e-08	2.879761e-10	2.879761e-10
1.160000e+02	1.180000e+02	2.150503e-08	2.528542e-10	2.528542e-10
1.180000e+02	1.200000e+02	1.753824e-08	2.258332e-10	2.258332e-10
1.200000e+02	1.220000e+02	1.541586e-08	2.090206e-10	2.090206e-10
1.220000e+02	1.240000e+02	1.335236e-08	1.916156e-10	1.916156e-10
1.240000e+02	1.260000e+02	1.136001e-08	1.742947e-10	1.742947e-10
1.260000e+02	1.280000e+02	1.024890e-08	1.633652e-10	1.633652e-10
1.280000e+02	1.300000e+02	9.092035e-09	1.526011e-10	1.526011e-10
# END HISTO1D



==> img/plots/ggmumu-MCATNLOchapter/dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
LegendTitle=\textbf{Bare muons}
XLabel=$m_{\mu^+ \mu^-}$ [GeV]
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.901
RatioPlotYMax=1.1
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99978012804502432e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.373233e-06	4.135909e-09	4.135909e-09
1.006000e+02	1.012000e+02	3.473285e-06	4.196797e-09	4.196797e-09
1.012000e+02	1.018000e+02	3.598448e-06	4.271745e-09	4.271745e-09
1.018000e+02	1.024000e+02	3.721968e-06	4.344442e-09	4.344442e-09
1.024000e+02	1.030000e+02	3.855903e-06	4.421920e-09	4.421920e-09
1.030000e+02	1.036000e+02	4.009423e-06	4.509088e-09	4.509088e-09
1.036000e+02	1.042000e+02	4.146255e-06	4.585385e-09	4.585385e-09
1.042000e+02	1.048000e+02	4.303822e-06	4.671700e-09	4.671700e-09
1.048000e+02	1.054000e+02	4.476780e-06	4.764646e-09	4.764646e-09
1.054000e+02	1.060000e+02	4.664062e-06	4.863287e-09	4.863287e-09
1.060000e+02	1.066000e+02	4.870063e-06	4.969527e-09	4.969527e-09
1.066000e+02	1.072000e+02	5.066448e-06	5.068735e-09	5.068735e-09
1.072000e+02	1.078000e+02	5.283032e-06	5.175941e-09	5.175941e-09
1.078000e+02	1.084000e+02	5.526465e-06	5.293849e-09	5.293849e-09
1.084000e+02	1.090000e+02	5.776097e-06	5.412090e-09	5.412090e-09
1.090000e+02	1.096000e+02	6.041510e-06	5.535037e-09	5.535037e-09
1.096000e+02	1.102000e+02	6.340430e-06	5.670315e-09	5.670315e-09
1.102000e+02	1.108000e+02	6.658363e-06	5.810742e-09	5.810742e-09
1.108000e+02	1.114000e+02	6.989095e-06	5.953307e-09	5.953307e-09
1.114000e+02	1.120000e+02	7.379473e-06	6.117309e-09	6.117309e-09
1.120000e+02	1.126000e+02	7.785428e-06	6.283318e-09	6.283318e-09
1.126000e+02	1.132000e+02	8.236740e-06	6.462870e-09	6.462870e-09
1.132000e+02	1.138000e+02	8.732848e-06	6.654658e-09	6.654658e-09
1.138000e+02	1.144000e+02	9.302922e-06	6.868430e-09	6.868430e-09
1.144000e+02	1.150000e+02	9.923012e-06	7.093645e-09	7.093645e-09
1.150000e+02	1.156000e+02	1.060377e-05	7.332936e-09	7.332936e-09
1.156000e+02	1.162000e+02	1.140450e-05	7.604768e-09	7.604768e-09
1.162000e+02	1.168000e+02	1.229339e-05	7.895570e-09	7.895570e-09
1.168000e+02	1.174000e+02	1.329929e-05	8.212245e-09	8.212245e-09
1.174000e+02	1.180000e+02	1.449398e-05	8.573174e-09	8.573174e-09
1.180000e+02	1.186000e+02	1.591246e-05	8.982896e-09	8.982896e-09
1.186000e+02	1.192000e+02	1.754117e-05	9.431416e-09	9.431416e-09
1.192000e+02	1.198000e+02	1.958058e-05	9.964614e-09	9.964614e-09
1.198000e+02	1.204000e+02	2.207350e-05	1.057994e-08	1.057994e-08
1.204000e+02	1.210000e+02	2.528145e-05	1.132267e-08	1.132267e-08
1.210000e+02	1.216000e+02	2.948535e-05	1.222787e-08	1.222787e-08
1.216000e+02	1.222000e+02	3.528818e-05	1.337711e-08	1.337711e-08
1.222000e+02	1.228000e+02	4.373645e-05	1.489257e-08	1.489257e-08
1.228000e+02	1.234000e+02	5.751655e-05	1.707828e-08	1.707828e-08
1.234000e+02	1.240000e+02	8.418320e-05	2.066143e-08	2.066143e-08
1.240000e+02	1.246000e+02	1.602545e-04	2.850708e-08	2.850708e-08
1.246000e+02	1.252000e+02	2.759103e-03	1.182856e-07	1.182856e-07
1.252000e+02	1.258000e+02	6.224928e-06	5.618429e-09	5.618429e-09
1.258000e+02	1.264000e+02	9.464708e-07	2.190793e-09	2.190793e-09
1.264000e+02	1.270000e+02	3.920205e-07	1.409945e-09	1.409945e-09
1.270000e+02	1.276000e+02	2.137385e-07	1.041092e-09	1.041092e-09
1.276000e+02	1.282000e+02	1.348791e-07	8.270276e-10	8.270276e-10
1.282000e+02	1.288000e+02	9.359585e-08	6.889315e-10	6.889315e-10
1.288000e+02	1.294000e+02	6.870220e-08	5.902462e-10	5.902462e-10
1.294000e+02	1.300000e+02	5.299725e-08	5.184113e-10	5.184113e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99977960485750964e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.108664e-03	1.359344e-06	1.359344e-06
1.006000e+02	1.012000e+02	1.141536e-03	1.379336e-06	1.379336e-06
1.012000e+02	1.018000e+02	1.182687e-03	1.403995e-06	1.403995e-06
1.018000e+02	1.024000e+02	1.223291e-03	1.427901e-06	1.427901e-06
1.024000e+02	1.030000e+02	1.267300e-03	1.453346e-06	1.453346e-06
1.030000e+02	1.036000e+02	1.317763e-03	1.482005e-06	1.482005e-06
1.036000e+02	1.042000e+02	1.362733e-03	1.507080e-06	1.507080e-06
1.042000e+02	1.048000e+02	1.414516e-03	1.535441e-06	1.535441e-06
1.048000e+02	1.054000e+02	1.471354e-03	1.565980e-06	1.565980e-06
1.054000e+02	1.060000e+02	1.532918e-03	1.598416e-06	1.598416e-06
1.060000e+02	1.066000e+02	1.600623e-03	1.633334e-06	1.633334e-06
1.066000e+02	1.072000e+02	1.665162e-03	1.665931e-06	1.665931e-06
1.072000e+02	1.078000e+02	1.736342e-03	1.701161e-06	1.701161e-06
1.078000e+02	1.084000e+02	1.816360e-03	1.739928e-06	1.739928e-06
1.084000e+02	1.090000e+02	1.898400e-03	1.778783e-06	1.778783e-06
1.090000e+02	1.096000e+02	1.985640e-03	1.819202e-06	1.819202e-06
1.096000e+02	1.102000e+02	2.083875e-03	1.863652e-06	1.863652e-06
1.102000e+02	1.108000e+02	2.188380e-03	1.909820e-06	1.909820e-06
1.108000e+02	1.114000e+02	2.297083e-03	1.956680e-06	1.956680e-06
1.114000e+02	1.120000e+02	2.425363e-03	2.010554e-06	2.010554e-06
1.120000e+02	1.126000e+02	2.558812e-03	2.065147e-06	2.065147e-06
1.126000e+02	1.132000e+02	2.707143e-03	2.124161e-06	2.124161e-06
1.132000e+02	1.138000e+02	2.870202e-03	2.187201e-06	2.187201e-06
1.138000e+02	1.144000e+02	3.057575e-03	2.257470e-06	2.257470e-06
1.144000e+02	1.150000e+02	3.261347e-03	2.331459e-06	2.331459e-06
1.150000e+02	1.156000e+02	3.485122e-03	2.410142e-06	2.410142e-06
1.156000e+02	1.162000e+02	3.748282e-03	2.499470e-06	2.499470e-06
1.162000e+02	1.168000e+02	4.040433e-03	2.595053e-06	2.595053e-06
1.168000e+02	1.174000e+02	4.371037e-03	2.699133e-06	2.699133e-06
1.174000e+02	1.180000e+02	4.763707e-03	2.817771e-06	2.817771e-06
1.180000e+02	1.186000e+02	5.229882e-03	2.952409e-06	2.952409e-06
1.186000e+02	1.192000e+02	5.765195e-03	3.099835e-06	3.099835e-06
1.192000e+02	1.198000e+02	6.435508e-03	3.275101e-06	3.275101e-06
1.198000e+02	1.204000e+02	7.254865e-03	3.477353e-06	3.477353e-06
1.204000e+02	1.210000e+02	8.309200e-03	3.721456e-06	3.721456e-06
1.210000e+02	1.216000e+02	9.690928e-03	4.018997e-06	4.018997e-06
1.216000e+02	1.222000e+02	1.159815e-02	4.396730e-06	4.396730e-06
1.222000e+02	1.228000e+02	1.437496e-02	4.894884e-06	4.894884e-06
1.228000e+02	1.234000e+02	1.890412e-02	5.613295e-06	5.613295e-06
1.234000e+02	1.240000e+02	2.766898e-02	6.791105e-06	6.791105e-06
1.240000e+02	1.246000e+02	5.267358e-02	9.370333e-06	9.370333e-06
1.246000e+02	1.252000e+02	9.068140e-01	3.887633e-05	3.887633e-05
1.252000e+02	1.258000e+02	2.045873e-03	1.846544e-06	1.846544e-06
1.258000e+02	1.264000e+02	3.110665e-04	7.200266e-07	7.200266e-07
1.264000e+02	1.270000e+02	1.288405e-04	4.633891e-07	4.633891e-07
1.270000e+02	1.276000e+02	7.024678e-05	3.421628e-07	3.421628e-07
1.276000e+02	1.282000e+02	4.432902e-05	2.718089e-07	2.718089e-07
1.282000e+02	1.288000e+02	3.076265e-05	2.264410e-07	2.264410e-07
1.288000e+02	1.294000e+02	2.257950e-05	1.939888e-07	1.939888e-07
1.294000e+02	1.300000e+02	1.741795e-05	1.703798e-07	1.703798e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99977974188782598e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.098884e-07	1.647444e-10	1.647444e-10
1.006000e+02	1.012000e+02	1.130629e-07	1.670788e-10	1.670788e-10
1.012000e+02	1.018000e+02	1.172290e-07	1.701867e-10	1.701867e-10
1.018000e+02	1.024000e+02	1.213099e-07	1.731408e-10	1.731408e-10
1.024000e+02	1.030000e+02	1.255896e-07	1.761608e-10	1.761608e-10
1.030000e+02	1.036000e+02	1.306548e-07	1.796726e-10	1.796726e-10
1.036000e+02	1.042000e+02	1.350015e-07	1.826051e-10	1.826051e-10
1.042000e+02	1.048000e+02	1.401644e-07	1.860800e-10	1.860800e-10
1.048000e+02	1.054000e+02	1.457647e-07	1.897932e-10	1.897932e-10
1.054000e+02	1.060000e+02	1.519859e-07	1.937415e-10	1.937415e-10
1.060000e+02	1.066000e+02	1.585820e-07	1.979477e-10	1.979477e-10
1.066000e+02	1.072000e+02	1.649543e-07	2.018793e-10	2.018793e-10
1.072000e+02	1.078000e+02	1.721198e-07	2.062533e-10	2.062533e-10
1.078000e+02	1.084000e+02	1.800797e-07	2.109035e-10	2.109035e-10
1.084000e+02	1.090000e+02	1.881597e-07	2.156544e-10	2.156544e-10
1.090000e+02	1.096000e+02	1.967448e-07	2.204972e-10	2.204972e-10
1.096000e+02	1.102000e+02	2.064590e-07	2.258469e-10	2.258469e-10
1.102000e+02	1.108000e+02	2.167875e-07	2.314378e-10	2.314378e-10
1.108000e+02	1.114000e+02	2.273917e-07	2.370078e-10	2.370078e-10
1.114000e+02	1.120000e+02	2.404468e-07	2.437054e-10	2.437054e-10
1.120000e+02	1.126000e+02	2.538118e-07	2.504437e-10	2.504437e-10
1.126000e+02	1.132000e+02	2.682318e-07	2.574000e-10	2.574000e-10
1.132000e+02	1.138000e+02	2.841918e-07	2.649473e-10	2.649473e-10
1.138000e+02	1.144000e+02	3.027300e-07	2.734471e-10	2.734471e-10
1.144000e+02	1.150000e+02	3.230635e-07	2.824932e-10	2.824932e-10
1.150000e+02	1.156000e+02	3.453238e-07	2.921337e-10	2.921337e-10
1.156000e+02	1.162000e+02	3.711843e-07	3.028323e-10	3.028323e-10
1.162000e+02	1.168000e+02	4.005797e-07	3.146943e-10	3.146943e-10
1.168000e+02	1.174000e+02	4.327317e-07	3.269361e-10	3.269361e-10
1.174000e+02	1.180000e+02	4.717205e-07	3.414182e-10	3.414182e-10
1.180000e+02	1.186000e+02	5.175640e-07	3.575535e-10	3.575535e-10
1.186000e+02	1.192000e+02	5.704083e-07	3.753759e-10	3.753759e-10
1.192000e+02	1.198000e+02	6.365980e-07	3.965502e-10	3.965502e-10
1.198000e+02	1.204000e+02	7.176537e-07	4.210663e-10	4.210663e-10
1.204000e+02	1.210000e+02	8.218230e-07	4.506102e-10	4.506102e-10
1.210000e+02	1.216000e+02	9.583887e-07	4.866404e-10	4.866404e-10
1.216000e+02	1.222000e+02	1.146397e-06	5.322231e-10	5.322231e-10
1.222000e+02	1.228000e+02	1.419408e-06	5.921852e-10	5.921852e-10
1.228000e+02	1.234000e+02	1.863803e-06	6.785917e-10	6.785917e-10
1.234000e+02	1.240000e+02	2.722573e-06	8.201497e-10	8.201497e-10
1.240000e+02	1.246000e+02	5.139117e-06	1.126747e-09	1.126747e-09
1.246000e+02	1.252000e+02	9.034960e-05	4.724591e-09	4.724591e-09
1.252000e+02	1.258000e+02	1.732255e-11	1.870401e-14	1.870401e-14
1.258000e+02	1.264000e+02	2.471217e-13	6.047102e-16	6.047102e-16
1.264000e+02	1.270000e+02	3.962970e-14	1.468784e-16	1.468784e-16
1.270000e+02	1.276000e+02	1.169254e-14	5.815659e-17	5.815659e-17
1.276000e+02	1.282000e+02	4.676283e-15	2.915307e-17	2.915307e-17
1.282000e+02	1.288000e+02	2.268527e-15	1.692730e-17	1.692730e-17
1.288000e+02	1.294000e+02	1.233683e-15	1.073790e-17	1.073790e-17
1.294000e+02	1.300000e+02	7.386672e-16	7.309203e-18	7.309203e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99977942203458211e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.230638e-06	3.961499e-09	3.961499e-09
1.006000e+02	1.012000e+02	3.326572e-06	4.019957e-09	4.019957e-09
1.012000e+02	1.018000e+02	3.446402e-06	4.091692e-09	4.091692e-09
1.018000e+02	1.024000e+02	3.564607e-06	4.161213e-09	4.161213e-09
1.024000e+02	1.030000e+02	3.693002e-06	4.235559e-09	4.235559e-09
1.030000e+02	1.036000e+02	3.839932e-06	4.318937e-09	4.318937e-09
1.036000e+02	1.042000e+02	3.971070e-06	4.392117e-09	4.392117e-09
1.042000e+02	1.048000e+02	4.121960e-06	4.474771e-09	4.474771e-09
1.048000e+02	1.054000e+02	4.287680e-06	4.563877e-09	4.563877e-09
1.054000e+02	1.060000e+02	4.466823e-06	4.658122e-09	4.658122e-09
1.060000e+02	1.066000e+02	4.664305e-06	4.760075e-09	4.760075e-09
1.066000e+02	1.072000e+02	4.852387e-06	4.855095e-09	4.855095e-09
1.072000e+02	1.078000e+02	5.059812e-06	4.957777e-09	4.957777e-09
1.078000e+02	1.084000e+02	5.292800e-06	5.070559e-09	5.070559e-09
1.084000e+02	1.090000e+02	5.531985e-06	5.183915e-09	5.183915e-09
1.090000e+02	1.096000e+02	5.786273e-06	5.301763e-09	5.301763e-09
1.096000e+02	1.102000e+02	6.072537e-06	5.431314e-09	5.431314e-09
1.102000e+02	1.108000e+02	6.377075e-06	5.565853e-09	5.565853e-09
1.108000e+02	1.114000e+02	6.693748e-06	5.702336e-09	5.702336e-09
1.114000e+02	1.120000e+02	7.067602e-06	5.859404e-09	5.859404e-09
1.120000e+02	1.126000e+02	7.456298e-06	6.018331e-09	6.018331e-09
1.126000e+02	1.132000e+02	7.888728e-06	6.190465e-09	6.190465e-09
1.132000e+02	1.138000e+02	8.363763e-06	6.374084e-09	6.374084e-09
1.138000e+02	1.144000e+02	8.909920e-06	6.578973e-09	6.578973e-09
1.144000e+02	1.150000e+02	9.503533e-06	6.794495e-09	6.794495e-09
1.150000e+02	1.156000e+02	1.015565e-05	7.023787e-09	7.023787e-09
1.156000e+02	1.162000e+02	1.092260e-05	7.284199e-09	7.284199e-09
1.162000e+02	1.168000e+02	1.177374e-05	7.562624e-09	7.562624e-09
1.168000e+02	1.174000e+02	1.273747e-05	7.866163e-09	7.866163e-09
1.174000e+02	1.180000e+02	1.388154e-05	8.211784e-09	8.211784e-09
1.180000e+02	1.186000e+02	1.524011e-05	8.604258e-09	8.604258e-09
1.186000e+02	1.192000e+02	1.680010e-05	9.033927e-09	9.033927e-09
1.192000e+02	1.198000e+02	1.875320e-05	9.544574e-09	9.544574e-09
1.198000e+02	1.204000e+02	2.114072e-05	1.013393e-08	1.013393e-08
1.204000e+02	1.210000e+02	2.421320e-05	1.084539e-08	1.084539e-08
1.210000e+02	1.216000e+02	2.823950e-05	1.171245e-08	1.171245e-08
1.216000e+02	1.222000e+02	3.379728e-05	1.281330e-08	1.281330e-08
1.222000e+02	1.228000e+02	4.188863e-05	1.426488e-08	1.426488e-08
1.228000e+02	1.234000e+02	5.508717e-05	1.635866e-08	1.635866e-08
1.234000e+02	1.240000e+02	8.062727e-05	1.979077e-08	1.979077e-08
1.240000e+02	1.246000e+02	1.534903e-04	2.730670e-08	2.730670e-08
1.246000e+02	1.252000e+02	2.642440e-03	1.132961e-07	1.132961e-07
1.252000e+02	1.258000e+02	6.051920e-06	5.462720e-09	5.462720e-09
1.258000e+02	1.264000e+02	9.212538e-07	2.132591e-09	2.132591e-09
1.264000e+02	1.270000e+02	3.819445e-07	1.373808e-09	1.373808e-09
1.270000e+02	1.276000e+02	2.084452e-07	1.015383e-09	1.015383e-09
1.276000e+02	1.282000e+02	1.316879e-07	8.075180e-10	8.075180e-10
1.282000e+02	1.288000e+02	9.144762e-08	6.731648e-10	6.731648e-10
1.288000e+02	1.294000e+02	6.719818e-08	5.773635e-10	5.773635e-10
1.294000e+02	1.300000e+02	5.187827e-08	5.074994e-10	5.074994e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99978012804502432e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.244718e-06	4.056358e-09	4.056358e-09
1.006000e+02	1.012000e+02	3.364760e-06	4.130711e-09	4.130711e-09
1.012000e+02	1.018000e+02	3.481212e-06	4.201583e-09	4.201583e-09
1.018000e+02	1.024000e+02	3.617905e-06	4.283279e-09	4.283279e-09
1.024000e+02	1.030000e+02	3.741872e-06	4.356043e-09	4.356043e-09
1.030000e+02	1.036000e+02	3.889297e-06	4.441026e-09	4.441026e-09
1.036000e+02	1.042000e+02	4.016290e-06	4.512947e-09	4.512947e-09
1.042000e+02	1.048000e+02	4.187605e-06	4.608192e-09	4.608192e-09
1.048000e+02	1.054000e+02	4.365167e-06	4.704876e-09	4.704876e-09
1.054000e+02	1.060000e+02	4.549965e-06	4.803433e-09	4.803433e-09
1.060000e+02	1.066000e+02	4.725340e-06	4.895131e-09	4.895131e-09
1.066000e+02	1.072000e+02	4.937278e-06	5.003704e-09	5.003704e-09
1.072000e+02	1.078000e+02	5.163563e-06	5.117083e-09	5.117083e-09
1.078000e+02	1.084000e+02	5.392850e-06	5.229461e-09	5.229461e-09
1.084000e+02	1.090000e+02	5.622688e-06	5.339736e-09	5.339736e-09
1.090000e+02	1.096000e+02	5.924962e-06	5.481388e-09	5.481388e-09
1.096000e+02	1.102000e+02	6.211917e-06	5.612553e-09	5.612553e-09
1.102000e+02	1.108000e+02	6.554712e-06	5.765335e-09	5.765335e-09
1.108000e+02	1.114000e+02	6.875125e-06	5.904567e-09	5.904567e-09
1.114000e+02	1.120000e+02	7.248302e-06	6.062698e-09	6.062698e-09
1.120000e+02	1.126000e+02	7.662137e-06	6.233367e-09	6.233367e-09
1.126000e+02	1.132000e+02	8.114382e-06	6.414686e-09	6.414686e-09
1.132000e+02	1.138000e+02	8.618435e-06	6.610921e-09	6.610921e-09
1.138000e+02	1.144000e+02	9.176668e-06	6.821663e-09	6.821663e-09
1.144000e+02	1.150000e+02	9.821607e-06	7.057307e-09	7.057307e-09
1.150000e+02	1.156000e+02	1.047861e-05	7.289532e-09	7.289532e-09
1.156000e+02	1.162000e+02	1.130361e-05	7.571052e-09	7.571052e-09
1.162000e+02	1.168000e+02	1.219609e-05	7.864265e-09	7.864265e-09
1.168000e+02	1.174000e+02	1.320533e-05	8.183186e-09	8.183186e-09
1.174000e+02	1.180000e+02	1.441511e-05	8.549815e-09	8.549815e-09
1.180000e+02	1.186000e+02	1.582330e-05	8.957695e-09	8.957695e-09
1.186000e+02	1.192000e+02	1.748770e-05	9.417031e-09	9.417031e-09
1.192000e+02	1.198000e+02	1.949737e-05	9.943418e-09	9.943418e-09
1.198000e+02	1.204000e+02	2.200590e-05	1.056373e-08	1.056373e-08
1.204000e+02	1.210000e+02	2.522948e-05	1.131103e-08	1.131103e-08
1.210000e+02	1.216000e+02	2.942673e-05	1.221571e-08	1.221571e-08
1.216000e+02	1.222000e+02	3.526577e-05	1.337286e-08	1.337286e-08
1.222000e+02	1.228000e+02	4.378212e-05	1.490034e-08	1.490034e-08
1.228000e+02	1.234000e+02	5.754217e-05	1.708208e-08	1.708208e-08
1.234000e+02	1.240000e+02	8.414803e-05	2.065712e-08	2.065712e-08
1.240000e+02	1.246000e+02	1.594173e-04	2.843253e-08	2.843253e-08
1.246000e+02	1.252000e+02	2.775332e-03	1.186329e-07	1.186329e-07
1.252000e+02	1.258000e+02	6.348205e-06	5.673790e-09	5.673790e-09
1.258000e+02	1.264000e+02	9.583978e-07	2.204553e-09	2.204553e-09
1.264000e+02	1.270000e+02	3.934200e-07	1.412459e-09	1.412459e-09
1.270000e+02	1.276000e+02	2.154272e-07	1.045197e-09	1.045197e-09
1.276000e+02	1.282000e+02	1.359034e-07	8.301621e-10	8.301621e-10
1.282000e+02	1.288000e+02	9.520843e-08	6.948411e-10	6.948411e-10
1.288000e+02	1.294000e+02	6.959978e-08	5.940892e-10	5.940892e-10
1.294000e+02	1.300000e+02	5.328123e-08	5.197983e-10	5.197983e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99977960485750964e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.066438e-03	1.333222e-06	1.333222e-06
1.006000e+02	1.012000e+02	1.105874e-03	1.357626e-06	1.357626e-06
1.012000e+02	1.018000e+02	1.144145e-03	1.380915e-06	1.380915e-06
1.018000e+02	1.024000e+02	1.189074e-03	1.407771e-06	1.407771e-06
1.024000e+02	1.030000e+02	1.229815e-03	1.431682e-06	1.431682e-06
1.030000e+02	1.036000e+02	1.278279e-03	1.459631e-06	1.459631e-06
1.036000e+02	1.042000e+02	1.320019e-03	1.483274e-06	1.483274e-06
1.042000e+02	1.048000e+02	1.376320e-03	1.514570e-06	1.514570e-06
1.048000e+02	1.054000e+02	1.434677e-03	1.546344e-06	1.546344e-06
1.054000e+02	1.060000e+02	1.495420e-03	1.578748e-06	1.578748e-06
1.060000e+02	1.066000e+02	1.553061e-03	1.608887e-06	1.608887e-06
1.066000e+02	1.072000e+02	1.622721e-03	1.644576e-06	1.644576e-06
1.072000e+02	1.078000e+02	1.697082e-03	1.681823e-06	1.681823e-06
1.078000e+02	1.084000e+02	1.772438e-03	1.718755e-06	1.718755e-06
1.084000e+02	1.090000e+02	1.847993e-03	1.755021e-06	1.755021e-06
1.090000e+02	1.096000e+02	1.947355e-03	1.801599e-06	1.801599e-06
1.096000e+02	1.102000e+02	2.041635e-03	1.844665e-06	1.844665e-06
1.102000e+02	1.108000e+02	2.154312e-03	1.894894e-06	1.894894e-06
1.108000e+02	1.114000e+02	2.259632e-03	1.940671e-06	1.940671e-06
1.114000e+02	1.120000e+02	2.382260e-03	1.992616e-06	1.992616e-06
1.120000e+02	1.126000e+02	2.518298e-03	2.048739e-06	2.048739e-06
1.126000e+02	1.132000e+02	2.666928e-03	2.108324e-06	2.108324e-06
1.132000e+02	1.138000e+02	2.832597e-03	2.172823e-06	2.172823e-06
1.138000e+02	1.144000e+02	3.016057e-03	2.242075e-06	2.242075e-06
1.144000e+02	1.150000e+02	3.228032e-03	2.319531e-06	2.319531e-06
1.150000e+02	1.156000e+02	3.443983e-03	2.395873e-06	2.395873e-06
1.156000e+02	1.162000e+02	3.715118e-03	2.488386e-06	2.488386e-06
1.162000e+02	1.168000e+02	4.008445e-03	2.584753e-06	2.584753e-06
1.168000e+02	1.174000e+02	4.340163e-03	2.689587e-06	2.689587e-06
1.174000e+02	1.180000e+02	4.737752e-03	2.810066e-06	2.810066e-06
1.180000e+02	1.186000e+02	5.200622e-03	2.944163e-06	2.944163e-06
1.186000e+02	1.192000e+02	5.747633e-03	3.095116e-06	3.095116e-06
1.192000e+02	1.198000e+02	6.408170e-03	3.268143e-06	3.268143e-06
1.198000e+02	1.204000e+02	7.232618e-03	3.472002e-06	3.472002e-06
1.204000e+02	1.210000e+02	8.292130e-03	3.717634e-06	3.717634e-06
1.210000e+02	1.216000e+02	9.671677e-03	4.015008e-06	4.015008e-06
1.216000e+02	1.222000e+02	1.159082e-02	4.395357e-06	4.395357e-06
1.222000e+02	1.228000e+02	1.438997e-02	4.897439e-06	4.897439e-06
1.228000e+02	1.234000e+02	1.891250e-02	5.614525e-06	5.614525e-06
1.234000e+02	1.240000e+02	2.765748e-02	6.789706e-06	6.789706e-06
1.240000e+02	1.246000e+02	5.239822e-02	9.345773e-06	9.345773e-06
1.246000e+02	1.252000e+02	9.121477e-01	3.899050e-05	3.899050e-05
1.252000e+02	1.258000e+02	2.086390e-03	1.864741e-06	1.864741e-06
1.258000e+02	1.264000e+02	3.149863e-04	7.245491e-07	7.245491e-07
1.264000e+02	1.270000e+02	1.293005e-04	4.642155e-07	4.642155e-07
1.270000e+02	1.276000e+02	7.080177e-05	3.435118e-07	3.435118e-07
1.276000e+02	1.282000e+02	4.466568e-05	2.728391e-07	2.728391e-07
1.282000e+02	1.288000e+02	3.129265e-05	2.283830e-07	2.283830e-07
1.288000e+02	1.294000e+02	2.287450e-05	1.952520e-07	1.952520e-07
1.294000e+02	1.300000e+02	1.751128e-05	1.708357e-07	1.708357e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99977974188782598e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.057694e-07	1.616624e-10	1.616624e-10
1.006000e+02	1.012000e+02	1.096591e-07	1.646013e-10	1.646013e-10
1.012000e+02	1.018000e+02	1.133282e-07	1.673088e-10	1.673088e-10
1.018000e+02	1.024000e+02	1.179463e-07	1.707067e-10	1.707067e-10
1.024000e+02	1.030000e+02	1.218328e-07	1.735014e-10	1.735014e-10
1.030000e+02	1.036000e+02	1.266627e-07	1.768938e-10	1.768938e-10
1.036000e+02	1.042000e+02	1.307788e-07	1.797423e-10	1.797423e-10
1.042000e+02	1.048000e+02	1.364576e-07	1.836025e-10	1.836025e-10
1.048000e+02	1.054000e+02	1.421078e-07	1.873882e-10	1.873882e-10
1.054000e+02	1.060000e+02	1.481038e-07	1.912641e-10	1.912641e-10
1.060000e+02	1.066000e+02	1.539864e-07	1.950806e-10	1.950806e-10
1.066000e+02	1.072000e+02	1.609534e-07	1.994171e-10	1.994171e-10
1.072000e+02	1.078000e+02	1.680600e-07	2.037411e-10	2.037411e-10
1.078000e+02	1.084000e+02	1.755015e-07	2.081745e-10	2.081745e-10
1.084000e+02	1.090000e+02	1.830477e-07	2.126208e-10	2.126208e-10
1.090000e+02	1.096000e+02	1.929742e-07	2.183536e-10	2.183536e-10
1.096000e+02	1.102000e+02	2.022947e-07	2.235840e-10	2.235840e-10
1.102000e+02	1.108000e+02	2.132623e-07	2.295280e-10	2.295280e-10
1.108000e+02	1.114000e+02	2.239228e-07	2.352578e-10	2.352578e-10
1.114000e+02	1.120000e+02	2.363812e-07	2.417487e-10	2.417487e-10
1.120000e+02	1.126000e+02	2.493428e-07	2.481664e-10	2.481664e-10
1.126000e+02	1.132000e+02	2.642820e-07	2.555329e-10	2.555329e-10
1.132000e+02	1.138000e+02	2.805288e-07	2.632907e-10	2.632907e-10
1.138000e+02	1.144000e+02	2.988033e-07	2.717068e-10	2.717068e-10
1.144000e+02	1.150000e+02	3.197325e-07	2.810386e-10	2.810386e-10
1.150000e+02	1.156000e+02	3.408645e-07	2.901840e-10	2.901840e-10
1.156000e+02	1.162000e+02	3.681377e-07	3.016101e-10	3.016101e-10
1.162000e+02	1.168000e+02	3.969420e-07	3.131706e-10	3.131706e-10
1.168000e+02	1.174000e+02	4.301672e-07	3.260119e-10	3.260119e-10
1.174000e+02	1.180000e+02	4.694737e-07	3.405830e-10	3.405830e-10
1.180000e+02	1.186000e+02	5.150198e-07	3.567058e-10	3.567058e-10
1.186000e+02	1.192000e+02	5.688340e-07	3.748705e-10	3.748705e-10
1.192000e+02	1.198000e+02	6.341192e-07	3.957948e-10	3.957948e-10
1.198000e+02	1.204000e+02	7.152312e-07	4.203251e-10	4.203251e-10
1.204000e+02	1.210000e+02	8.202253e-07	4.501650e-10	4.501650e-10
1.210000e+02	1.216000e+02	9.561722e-07	4.860758e-10	4.860758e-10
1.216000e+02	1.222000e+02	1.145303e-06	5.319592e-10	5.319592e-10
1.222000e+02	1.228000e+02	1.421173e-06	5.925582e-10	5.925582e-10
1.228000e+02	1.234000e+02	1.864970e-06	6.788100e-10	6.788100e-10
1.234000e+02	1.240000e+02	2.720737e-06	8.198723e-10	8.198723e-10
1.240000e+02	1.246000e+02	5.115455e-06	1.124232e-09	1.124232e-09
1.246000e+02	1.252000e+02	9.087955e-05	4.738403e-09	4.738403e-09
1.252000e+02	1.258000e+02	1.792930e-11	1.913807e-14	1.913807e-14
1.258000e+02	1.264000e+02	2.520603e-13	6.126885e-16	6.126885e-16
1.264000e+02	1.270000e+02	3.994362e-14	1.476760e-16	1.476760e-16
1.270000e+02	1.276000e+02	1.181763e-14	5.855347e-17	5.855347e-17
1.276000e+02	1.282000e+02	4.725192e-15	2.934012e-17	2.934012e-17
1.282000e+02	1.288000e+02	2.310850e-15	1.709504e-17	1.709504e-17
1.288000e+02	1.294000e+02	1.253319e-15	1.083525e-17	1.083525e-17
1.294000e+02	1.300000e+02	7.427907e-16	7.334697e-18	7.334697e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99977942203458211e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.107615e-06	3.885375e-09	3.885375e-09
1.006000e+02	1.012000e+02	3.222537e-06	3.956536e-09	3.956536e-09
1.012000e+02	1.018000e+02	3.334202e-06	4.024586e-09	4.024586e-09
1.018000e+02	1.024000e+02	3.465053e-06	4.102757e-09	4.102757e-09
1.024000e+02	1.030000e+02	3.583737e-06	4.172402e-09	4.172402e-09
1.030000e+02	1.036000e+02	3.724967e-06	4.253841e-09	4.253841e-09
1.036000e+02	1.042000e+02	3.846607e-06	4.322745e-09	4.322745e-09
1.042000e+02	1.048000e+02	4.010568e-06	4.413848e-09	4.413848e-09
1.048000e+02	1.054000e+02	4.180737e-06	4.506574e-09	4.506574e-09
1.054000e+02	1.060000e+02	4.357640e-06	4.600887e-09	4.600887e-09
1.060000e+02	1.066000e+02	4.525613e-06	4.688729e-09	4.688729e-09
1.066000e+02	1.072000e+02	4.728568e-06	4.792699e-09	4.792699e-09
1.072000e+02	1.078000e+02	4.945302e-06	4.901311e-09	4.901311e-09
1.078000e+02	1.084000e+02	5.164977e-06	5.009029e-09	5.009029e-09
1.084000e+02	1.090000e+02	5.385075e-06	5.114626e-09	5.114626e-09
1.090000e+02	1.096000e+02	5.674638e-06	5.250366e-09	5.250366e-09
1.096000e+02	1.102000e+02	5.949412e-06	5.375952e-09	5.375952e-09
1.102000e+02	1.108000e+02	6.277658e-06	5.522238e-09	5.522238e-09
1.108000e+02	1.114000e+02	6.584588e-06	5.655646e-09	5.655646e-09
1.114000e+02	1.120000e+02	6.941830e-06	5.806971e-09	5.806971e-09
1.120000e+02	1.126000e+02	7.338287e-06	5.970539e-09	5.970539e-09
1.126000e+02	1.132000e+02	7.771298e-06	6.144121e-09	6.144121e-09
1.132000e+02	1.138000e+02	8.254343e-06	6.332314e-09	6.332314e-09
1.138000e+02	1.144000e+02	8.788932e-06	6.534126e-09	6.534126e-09
1.144000e+02	1.150000e+02	9.406642e-06	6.759855e-09	6.759855e-09
1.150000e+02	1.156000e+02	1.003595e-05	6.982335e-09	6.982335e-09
1.156000e+02	1.162000e+02	1.082580e-05	7.251793e-09	7.251793e-09
1.162000e+02	1.168000e+02	1.168064e-05	7.532688e-09	7.532688e-09
1.168000e+02	1.174000e+02	1.264720e-05	7.838147e-09	7.838147e-09
1.174000e+02	1.180000e+02	1.380547e-05	8.189095e-09	8.189095e-09
1.180000e+02	1.186000e+02	1.515474e-05	8.580129e-09	8.580129e-09
1.186000e+02	1.192000e+02	1.674882e-05	9.020104e-09	9.020104e-09
1.192000e+02	1.198000e+02	1.867328e-05	9.524161e-09	9.524161e-09
1.198000e+02	1.204000e+02	2.107633e-05	1.011857e-08	1.011857e-08
1.204000e+02	1.210000e+02	2.416328e-05	1.083416e-08	1.083416e-08
1.210000e+02	1.216000e+02	2.818327e-05	1.170076e-08	1.170076e-08
1.216000e+02	1.222000e+02	3.377572e-05	1.280919e-08	1.280919e-08
1.222000e+02	1.228000e+02	4.193260e-05	1.427240e-08	1.427240e-08
1.228000e+02	1.234000e+02	5.511130e-05	1.636218e-08	1.636218e-08
1.234000e+02	1.240000e+02	8.059375e-05	1.978668e-08	1.978668e-08
1.240000e+02	1.246000e+02	1.526870e-04	2.723500e-08	2.723500e-08
1.246000e+02	1.252000e+02	2.657983e-03	1.136289e-07	1.136289e-07
1.252000e+02	1.258000e+02	6.171715e-06	5.516495e-09	5.516495e-09
1.258000e+02	1.264000e+02	9.328600e-07	2.145978e-09	2.145978e-09
1.264000e+02	1.270000e+02	3.833027e-07	1.376238e-09	1.376238e-09
1.270000e+02	1.276000e+02	2.100933e-07	1.019393e-09	1.019393e-09
1.276000e+02	1.282000e+02	1.326808e-07	8.105346e-10	8.105346e-10
1.282000e+02	1.288000e+02	9.302680e-08	6.789657e-10	6.789657e-10
1.288000e+02	1.294000e+02	6.806845e-08	5.810584e-10	5.810584e-10
1.294000e+02	1.300000e+02	5.215595e-08	5.088541e-10	5.088541e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.96376703217211055e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	4.022862e-06	4.820374e-09	4.820374e-09
1.006000e+02	1.012000e+02	4.157003e-06	4.900082e-09	4.900082e-09
1.012000e+02	1.018000e+02	4.319493e-06	4.994932e-09	4.994932e-09
1.018000e+02	1.024000e+02	4.496095e-06	5.096018e-09	5.096018e-09
1.024000e+02	1.030000e+02	4.706380e-06	5.213829e-09	5.213829e-09
1.030000e+02	1.036000e+02	4.910585e-06	5.325739e-09	5.325739e-09
1.036000e+02	1.042000e+02	5.104733e-06	5.429999e-09	5.429999e-09
1.042000e+02	1.048000e+02	5.308245e-06	5.537180e-09	5.537180e-09
1.048000e+02	1.054000e+02	5.563895e-06	5.668951e-09	5.668951e-09
1.054000e+02	1.060000e+02	5.818548e-06	5.797229e-09	5.797229e-09
1.060000e+02	1.066000e+02	6.066435e-06	5.919431e-09	5.919431e-09
1.066000e+02	1.072000e+02	6.337850e-06	6.050402e-09	6.050402e-09
1.072000e+02	1.078000e+02	6.638432e-06	6.192215e-09	6.192215e-09
1.078000e+02	1.084000e+02	6.960467e-06	6.340630e-09	6.340630e-09
1.084000e+02	1.090000e+02	7.262777e-06	6.476861e-09	6.476861e-09
1.090000e+02	1.096000e+02	7.639637e-06	6.642776e-09	6.642776e-09
1.096000e+02	1.102000e+02	7.975840e-06	6.787368e-09	6.787368e-09
1.102000e+02	1.108000e+02	8.353612e-06	6.946250e-09	6.946250e-09
1.108000e+02	1.114000e+02	8.799218e-06	7.129109e-09	7.129109e-09
1.114000e+02	1.120000e+02	9.245830e-06	7.307793e-09	7.307793e-09
1.120000e+02	1.126000e+02	9.737788e-06	7.499691e-09	7.499691e-09
1.126000e+02	1.132000e+02	1.032579e-05	7.722802e-09	7.722802e-09
1.132000e+02	1.138000e+02	1.099414e-05	7.968816e-09	7.968816e-09
1.138000e+02	1.144000e+02	1.174665e-05	8.237022e-09	8.237022e-09
1.144000e+02	1.150000e+02	1.255887e-05	8.517038e-09	8.517038e-09
1.150000e+02	1.156000e+02	1.343445e-05	8.808930e-09	8.808930e-09
1.156000e+02	1.162000e+02	1.445048e-05	9.135962e-09	9.135962e-09
1.162000e+02	1.168000e+02	1.560272e-05	9.493217e-09	9.493217e-09
1.168000e+02	1.174000e+02	1.690217e-05	9.880624e-09	9.880624e-09
1.174000e+02	1.180000e+02	1.850565e-05	1.033869e-08	1.033869e-08
1.180000e+02	1.186000e+02	2.049007e-05	1.087890e-08	1.087890e-08
1.186000e+02	1.192000e+02	2.277885e-05	1.147041e-08	1.147041e-08
1.192000e+02	1.198000e+02	2.548735e-05	1.213320e-08	1.213320e-08
1.198000e+02	1.204000e+02	2.864578e-05	1.286304e-08	1.286304e-08
1.204000e+02	1.210000e+02	3.226410e-05	1.365127e-08	1.365127e-08
1.210000e+02	1.216000e+02	3.762822e-05	1.474246e-08	1.474246e-08
1.216000e+02	1.222000e+02	4.571503e-05	1.624960e-08	1.624960e-08
1.222000e+02	1.228000e+02	5.829167e-05	1.834917e-08	1.834917e-08
1.228000e+02	1.234000e+02	7.537990e-05	2.086609e-08	2.086609e-08
1.234000e+02	1.240000e+02	1.076110e-04	2.493110e-08	2.493110e-08
1.240000e+02	1.246000e+02	1.984778e-04	3.385862e-08	3.385862e-08
1.246000e+02	1.252000e+02	2.970807e-03	1.309937e-07	1.309937e-07
1.252000e+02	1.258000e+02	6.938275e-06	6.330515e-09	6.330515e-09
1.258000e+02	1.264000e+02	1.066098e-06	2.481485e-09	2.481485e-09
1.264000e+02	1.270000e+02	4.413260e-07	1.596589e-09	1.596589e-09
1.270000e+02	1.276000e+02	2.421468e-07	1.182640e-09	1.182640e-09
1.276000e+02	1.282000e+02	1.537800e-07	9.424604e-10	9.424604e-10
1.282000e+02	1.288000e+02	1.079013e-07	7.894534e-10	7.894534e-10
1.288000e+02	1.294000e+02	7.913683e-08	6.760870e-10	6.760870e-10
1.294000e+02	1.300000e+02	6.052660e-08	5.912708e-10	5.912708e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.96376825131931428e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.160679e-03	1.393207e-06	1.393207e-06
1.006000e+02	1.012000e+02	1.199523e-03	1.416498e-06	1.416498e-06
1.012000e+02	1.018000e+02	1.246267e-03	1.443667e-06	1.443667e-06
1.018000e+02	1.024000e+02	1.297429e-03	1.473240e-06	1.473240e-06
1.024000e+02	1.030000e+02	1.358007e-03	1.507121e-06	1.507121e-06
1.030000e+02	1.036000e+02	1.417109e-03	1.539773e-06	1.539773e-06
1.036000e+02	1.042000e+02	1.472949e-03	1.569619e-06	1.569619e-06
1.042000e+02	1.048000e+02	1.531695e-03	1.600633e-06	1.600633e-06
1.048000e+02	1.054000e+02	1.605317e-03	1.638501e-06	1.638501e-06
1.054000e+02	1.060000e+02	1.679022e-03	1.675928e-06	1.675928e-06
1.060000e+02	1.066000e+02	1.750412e-03	1.711043e-06	1.711043e-06
1.066000e+02	1.072000e+02	1.828837e-03	1.749058e-06	1.749058e-06
1.072000e+02	1.078000e+02	1.915600e-03	1.790093e-06	1.790093e-06
1.078000e+02	1.084000e+02	2.008395e-03	1.832821e-06	1.832821e-06
1.084000e+02	1.090000e+02	2.095650e-03	1.872225e-06	1.872225e-06
1.090000e+02	1.096000e+02	2.204472e-03	1.920293e-06	1.920293e-06
1.096000e+02	1.102000e+02	2.301612e-03	1.962254e-06	1.962254e-06
1.102000e+02	1.108000e+02	2.410642e-03	2.008212e-06	2.008212e-06
1.108000e+02	1.114000e+02	2.539100e-03	2.060912e-06	2.060912e-06
1.114000e+02	1.120000e+02	2.667878e-03	2.112457e-06	2.112457e-06
1.120000e+02	1.126000e+02	2.809865e-03	2.167968e-06	2.167968e-06
1.126000e+02	1.132000e+02	2.979797e-03	2.232748e-06	2.232748e-06
1.132000e+02	1.138000e+02	3.172240e-03	2.303418e-06	2.303418e-06
1.138000e+02	1.144000e+02	3.389347e-03	2.380918e-06	2.380918e-06
1.144000e+02	1.150000e+02	3.624013e-03	2.462166e-06	2.462166e-06
1.150000e+02	1.156000e+02	3.876943e-03	2.546823e-06	2.546823e-06
1.156000e+02	1.162000e+02	4.170110e-03	2.641328e-06	2.641328e-06
1.162000e+02	1.168000e+02	4.502523e-03	2.744521e-06	2.744521e-06
1.168000e+02	1.174000e+02	4.877485e-03	2.856508e-06	2.856508e-06
1.174000e+02	1.180000e+02	5.340305e-03	2.989020e-06	2.989020e-06
1.180000e+02	1.186000e+02	5.912873e-03	3.145127e-06	3.145127e-06
1.186000e+02	1.192000e+02	6.573485e-03	3.316238e-06	3.316238e-06
1.192000e+02	1.198000e+02	7.355095e-03	3.507861e-06	3.507861e-06
1.198000e+02	1.204000e+02	8.266448e-03	3.718788e-06	3.718788e-06
1.204000e+02	1.210000e+02	9.310252e-03	3.946455e-06	3.946455e-06
1.210000e+02	1.216000e+02	1.085785e-02	4.261731e-06	4.261731e-06
1.216000e+02	1.222000e+02	1.319098e-02	4.697217e-06	4.697217e-06
1.222000e+02	1.228000e+02	1.681947e-02	5.303916e-06	5.303916e-06
1.228000e+02	1.234000e+02	2.175040e-02	6.031561e-06	6.031561e-06
1.234000e+02	1.240000e+02	3.104843e-02	7.205881e-06	7.205881e-06
1.240000e+02	1.246000e+02	5.727268e-02	9.787980e-06	9.787980e-06
1.246000e+02	1.252000e+02	8.572960e-01	3.787081e-05	3.787081e-05
1.252000e+02	1.258000e+02	2.002402e-03	1.830448e-06	1.830448e-06
1.258000e+02	1.264000e+02	3.076497e-04	7.174201e-07	7.174201e-07
1.264000e+02	1.270000e+02	1.272955e-04	4.612632e-07	4.612632e-07
1.270000e+02	1.276000e+02	6.989085e-05	3.420047e-07	3.420047e-07
1.276000e+02	1.282000e+02	4.437032e-05	2.724088e-07	2.724088e-07
1.282000e+02	1.288000e+02	3.115338e-05	2.284073e-07	2.284073e-07
1.288000e+02	1.294000e+02	2.283197e-05	1.953975e-07	1.953975e-07
1.294000e+02	1.300000e+02	1.746150e-05	1.708672e-07	1.708672e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.96376843579469637e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.283642e-07	9.321793e-10	9.321793e-10
1.006000e+02	1.012000e+02	2.446788e-07	1.015566e-09	1.015566e-09
1.012000e+02	1.018000e+02	2.637897e-07	1.101051e-09	1.101051e-09
1.018000e+02	1.024000e+02	2.821863e-07	1.169918e-09	1.169918e-09
1.024000e+02	1.030000e+02	3.058223e-07	1.277516e-09	1.277516e-09
1.030000e+02	1.036000e+02	3.300743e-07	1.365498e-09	1.365498e-09
1.036000e+02	1.042000e+02	3.587877e-07	1.476236e-09	1.476236e-09
1.042000e+02	1.048000e+02	3.918567e-07	1.604926e-09	1.604926e-09
1.048000e+02	1.054000e+02	4.307270e-07	1.754963e-09	1.754963e-09
1.054000e+02	1.060000e+02	4.727132e-07	1.924070e-09	1.924070e-09
1.060000e+02	1.066000e+02	5.214665e-07	2.100114e-09	2.100114e-09
1.066000e+02	1.072000e+02	5.836697e-07	2.350210e-09	2.350210e-09
1.072000e+02	1.078000e+02	6.498532e-07	2.584766e-09	2.584766e-09
1.078000e+02	1.084000e+02	7.227680e-07	2.850864e-09	2.850864e-09
1.084000e+02	1.090000e+02	8.129645e-07	3.157931e-09	3.157931e-09
1.090000e+02	1.096000e+02	9.089387e-07	3.512275e-09	3.512275e-09
1.096000e+02	1.102000e+02	1.029974e-06	3.938661e-09	3.938661e-09
1.102000e+02	1.108000e+02	1.183513e-06	4.462213e-09	4.462213e-09
1.108000e+02	1.114000e+02	1.368037e-06	5.055009e-09	5.055009e-09
1.114000e+02	1.120000e+02	1.575147e-06	5.775191e-09	5.775191e-09
1.120000e+02	1.126000e+02	1.833387e-06	6.605656e-09	6.605656e-09
1.126000e+02	1.132000e+02	2.130205e-06	7.592602e-09	7.592602e-09
1.132000e+02	1.138000e+02	2.537380e-06	8.887833e-09	8.887833e-09
1.138000e+02	1.144000e+02	3.033363e-06	1.036370e-08	1.036370e-08
1.144000e+02	1.150000e+02	3.655590e-06	1.220154e-08	1.220154e-08
1.150000e+02	1.156000e+02	4.419267e-06	1.445050e-08	1.445050e-08
1.156000e+02	1.162000e+02	5.391950e-06	1.716200e-08	1.716200e-08
1.162000e+02	1.168000e+02	6.694520e-06	2.077420e-08	2.077420e-08
1.168000e+02	1.174000e+02	8.356460e-06	2.520585e-08	2.520585e-08
1.174000e+02	1.180000e+02	1.065929e-05	3.102613e-08	3.102613e-08
1.180000e+02	1.186000e+02	1.404429e-05	3.922470e-08	3.922470e-08
1.186000e+02	1.192000e+02	1.893028e-05	5.002846e-08	5.002846e-08
1.192000e+02	1.198000e+02	2.615747e-05	6.550602e-08	6.550602e-08
1.198000e+02	1.204000e+02	3.736335e-05	8.820094e-08	8.820094e-08
1.204000e+02	1.210000e+02	5.556278e-05	1.228903e-07	1.228903e-07
1.210000e+02	1.216000e+02	8.723365e-05	1.801940e-07	1.801940e-07
1.216000e+02	1.222000e+02	1.451021e-04	2.779773e-07	2.779773e-07
1.222000e+02	1.228000e+02	2.702808e-04	4.701828e-07	4.701828e-07
1.228000e+02	1.234000e+02	6.107700e-04	9.367782e-07	9.367782e-07
1.234000e+02	1.240000e+02	1.814688e-03	2.449952e-06	2.449952e-06
1.240000e+02	1.246000e+02	1.156894e-02	1.343547e-05	1.343547e-05
1.246000e+02	1.252000e+02	2.008882e+03	4.580909e+00	4.580909e+00
1.252000e+02	1.258000e+02	5.695873e-04	2.267764e-05	2.267764e-05
1.258000e+02	1.264000e+02	8.597338e-06	7.477615e-07	7.477615e-07
1.264000e+02	1.270000e+02	1.269439e-06	1.712877e-07	1.712877e-07
1.270000e+02	1.276000e+02	4.240910e-07	7.960330e-08	7.960330e-08
1.276000e+02	1.282000e+02	1.115971e-07	2.293140e-08	2.293140e-08
1.282000e+02	1.288000e+02	6.227345e-08	1.471824e-08	1.471824e-08
1.288000e+02	1.294000e+02	4.001450e-08	1.625257e-08	1.625257e-08
1.294000e+02	1.300000e+02	7.352993e-09	2.006940e-09	2.006940e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.96376808441840173e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.185293e-06	4.168548e-09	4.168548e-09
1.006000e+02	1.012000e+02	3.293958e-06	4.239528e-09	4.239528e-09
1.012000e+02	1.018000e+02	3.415368e-06	4.314168e-09	4.314168e-09
1.018000e+02	1.024000e+02	3.529167e-06	4.384161e-09	4.384161e-09
1.024000e+02	1.030000e+02	3.659960e-06	4.463089e-09	4.463089e-09
1.030000e+02	1.036000e+02	3.802025e-06	4.549026e-09	4.549026e-09
1.036000e+02	1.042000e+02	3.945562e-06	4.631867e-09	4.631867e-09
1.042000e+02	1.048000e+02	4.093555e-06	4.718117e-09	4.718117e-09
1.048000e+02	1.054000e+02	4.265853e-06	4.815289e-09	4.815289e-09
1.054000e+02	1.060000e+02	4.452333e-06	4.917717e-09	4.917717e-09
1.060000e+02	1.066000e+02	4.628295e-06	5.012929e-09	5.012929e-09
1.066000e+02	1.072000e+02	4.826052e-06	5.118142e-09	5.118142e-09
1.072000e+02	1.078000e+02	5.032982e-06	5.226882e-09	5.226882e-09
1.078000e+02	1.084000e+02	5.274818e-06	5.349385e-09	5.349385e-09
1.084000e+02	1.090000e+02	5.495438e-06	5.459569e-09	5.459569e-09
1.090000e+02	1.096000e+02	5.796618e-06	5.607198e-09	5.607198e-09
1.096000e+02	1.102000e+02	6.066478e-06	5.736947e-09	5.736947e-09
1.102000e+02	1.108000e+02	6.367237e-06	5.876188e-09	5.876188e-09
1.108000e+02	1.114000e+02	6.737400e-06	6.043805e-09	6.043805e-09
1.114000e+02	1.120000e+02	7.101387e-06	6.205260e-09	6.205260e-09
1.120000e+02	1.126000e+02	7.483258e-06	6.369831e-09	6.369831e-09
1.126000e+02	1.132000e+02	7.913775e-06	6.548740e-09	6.548740e-09
1.132000e+02	1.138000e+02	8.422210e-06	6.755960e-09	6.755960e-09
1.138000e+02	1.144000e+02	8.994082e-06	6.981684e-09	6.981684e-09
1.144000e+02	1.150000e+02	9.583765e-06	7.206579e-09	7.206579e-09
1.150000e+02	1.156000e+02	1.025448e-05	7.455315e-09	7.455315e-09
1.156000e+02	1.162000e+02	1.102285e-05	7.730788e-09	7.730788e-09
1.162000e+02	1.168000e+02	1.191395e-05	8.038401e-09	8.038401e-09
1.168000e+02	1.174000e+02	1.288552e-05	8.358798e-09	8.358798e-09
1.174000e+02	1.180000e+02	1.407519e-05	8.735618e-09	8.735618e-09
1.180000e+02	1.186000e+02	1.544267e-05	9.149300e-09	9.149300e-09
1.186000e+02	1.192000e+02	1.706508e-05	9.614188e-09	9.614188e-09
1.192000e+02	1.198000e+02	1.908627e-05	1.016583e-08	1.016583e-08
1.198000e+02	1.204000e+02	2.151312e-05	1.079104e-08	1.079104e-08
1.204000e+02	1.210000e+02	2.464817e-05	1.155345e-08	1.155345e-08
1.210000e+02	1.216000e+02	2.877572e-05	1.247999e-08	1.247999e-08
1.216000e+02	1.222000e+02	3.446465e-05	1.364569e-08	1.364569e-08
1.222000e+02	1.228000e+02	4.279108e-05	1.519092e-08	1.519092e-08
1.228000e+02	1.234000e+02	5.631838e-05	1.743857e-08	1.743857e-08
1.234000e+02	1.240000e+02	8.235517e-05	2.109998e-08	2.109998e-08
1.240000e+02	1.246000e+02	1.560607e-04	2.909185e-08	2.909185e-08
1.246000e+02	1.252000e+02	2.650052e-03	1.211923e-07	1.211923e-07
1.252000e+02	1.258000e+02	6.138037e-06	5.832421e-09	5.832421e-09
1.258000e+02	1.264000e+02	9.297170e-07	2.268531e-09	2.268531e-09
1.264000e+02	1.270000e+02	3.826118e-07	1.465409e-09	1.465409e-09
1.270000e+02	1.276000e+02	2.095858e-07	1.078208e-09	1.078208e-09
1.276000e+02	1.282000e+02	1.321132e-07	8.552467e-10	8.552467e-10
1.282000e+02	1.288000e+02	9.288265e-08	7.153934e-10	7.153934e-10
1.288000e+02	1.294000e+02	6.776218e-08	6.112349e-10	6.112349e-10
1.294000e+02	1.300000e+02	5.199125e-08	5.368473e-10	5.368473e-10
# END HISTO1D



==> img/plots/ggmumu-MCATNLOchapter/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
XLabel=$m_{\mu^+ \mu^-}$ [GeV]
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.901
RatioPlotYMax=1.1
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99978012804502432e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.855258e-06	3.067256e-09	3.067256e-09
1.006000e+02	1.012000e+02	1.913388e-06	3.114937e-09	3.114937e-09
1.012000e+02	1.018000e+02	1.975178e-06	3.164834e-09	3.164834e-09
1.018000e+02	1.024000e+02	2.035570e-06	3.212852e-09	3.212852e-09
1.024000e+02	1.030000e+02	2.109545e-06	3.270711e-09	3.270711e-09
1.030000e+02	1.036000e+02	2.185747e-06	3.329260e-09	3.329260e-09
1.036000e+02	1.042000e+02	2.267822e-06	3.391191e-09	3.391191e-09
1.042000e+02	1.048000e+02	2.329790e-06	3.437211e-09	3.437211e-09
1.048000e+02	1.054000e+02	2.427660e-06	3.508663e-09	3.508663e-09
1.054000e+02	1.060000e+02	2.530353e-06	3.582106e-09	3.582106e-09
1.060000e+02	1.066000e+02	2.634335e-06	3.654965e-09	3.654965e-09
1.066000e+02	1.072000e+02	2.735415e-06	3.724427e-09	3.724427e-09
1.072000e+02	1.078000e+02	2.848545e-06	3.800663e-09	3.800663e-09
1.078000e+02	1.084000e+02	2.966695e-06	3.878682e-09	3.878682e-09
1.084000e+02	1.090000e+02	3.101528e-06	3.965844e-09	3.965844e-09
1.090000e+02	1.096000e+02	3.236773e-06	4.051388e-09	4.051388e-09
1.096000e+02	1.102000e+02	3.400480e-06	4.152579e-09	4.152579e-09
1.102000e+02	1.108000e+02	3.561328e-06	4.249656e-09	4.249656e-09
1.108000e+02	1.114000e+02	3.740057e-06	4.354987e-09	4.354987e-09
1.114000e+02	1.120000e+02	3.931138e-06	4.464850e-09	4.464850e-09
1.120000e+02	1.126000e+02	4.142457e-06	4.583284e-09	4.583284e-09
1.126000e+02	1.132000e+02	4.377180e-06	4.711345e-09	4.711345e-09
1.132000e+02	1.138000e+02	4.641907e-06	4.851723e-09	4.851723e-09
1.138000e+02	1.144000e+02	4.933298e-06	5.001686e-09	5.001686e-09
1.144000e+02	1.150000e+02	5.259797e-06	5.164547e-09	5.164547e-09
1.150000e+02	1.156000e+02	5.628637e-06	5.342560e-09	5.342560e-09
1.156000e+02	1.162000e+02	6.030845e-06	5.530150e-09	5.530150e-09
1.162000e+02	1.168000e+02	6.489307e-06	5.736499e-09	5.736499e-09
1.168000e+02	1.174000e+02	7.020567e-06	5.966695e-09	5.966695e-09
1.174000e+02	1.180000e+02	7.644642e-06	6.226246e-09	6.226246e-09
1.180000e+02	1.186000e+02	8.387512e-06	6.521752e-09	6.521752e-09
1.186000e+02	1.192000e+02	9.261492e-06	6.853118e-09	6.853118e-09
1.192000e+02	1.198000e+02	1.032814e-05	7.237002e-09	7.237002e-09
1.198000e+02	1.204000e+02	1.167912e-05	7.695782e-09	7.695782e-09
1.204000e+02	1.210000e+02	1.338279e-05	8.237986e-09	8.237986e-09
1.210000e+02	1.216000e+02	1.562346e-05	8.900950e-09	8.900950e-09
1.216000e+02	1.222000e+02	1.875030e-05	9.751058e-09	9.751058e-09
1.222000e+02	1.228000e+02	2.335210e-05	1.088205e-08	1.088205e-08
1.228000e+02	1.234000e+02	3.090327e-05	1.251843e-08	1.251843e-08
1.234000e+02	1.240000e+02	4.578160e-05	1.523678e-08	1.523678e-08
1.240000e+02	1.246000e+02	8.943203e-05	2.129582e-08	2.129582e-08
1.246000e+02	1.252000e+02	3.139235e-03	1.261710e-07	1.261710e-07
1.252000e+02	1.258000e+02	7.319518e-06	6.092409e-09	6.092409e-09
1.258000e+02	1.264000e+02	1.078490e-06	2.338599e-09	2.338599e-09
1.264000e+02	1.270000e+02	4.386738e-07	1.491484e-09	1.491484e-09
1.270000e+02	1.276000e+02	2.377498e-07	1.098014e-09	1.098014e-09
1.276000e+02	1.282000e+02	1.488548e-07	8.688186e-10	8.688186e-10
1.282000e+02	1.288000e+02	1.030989e-07	7.230608e-10	7.230608e-10
1.288000e+02	1.294000e+02	7.513227e-08	6.172499e-10	6.172499e-10
1.294000e+02	1.300000e+02	5.744962e-08	5.397484e-10	5.397484e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99977960485750964e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	6.097598e-04	1.008114e-06	1.008114e-06
1.006000e+02	1.012000e+02	6.288595e-04	1.023772e-06	1.023772e-06
1.012000e+02	1.018000e+02	6.491773e-04	1.040195e-06	1.040195e-06
1.018000e+02	1.024000e+02	6.690337e-04	1.055995e-06	1.055995e-06
1.024000e+02	1.030000e+02	6.933313e-04	1.074975e-06	1.074975e-06
1.030000e+02	1.036000e+02	7.183808e-04	1.094229e-06	1.094229e-06
1.036000e+02	1.042000e+02	7.453602e-04	1.114593e-06	1.114593e-06
1.042000e+02	1.048000e+02	7.657198e-04	1.129702e-06	1.129702e-06
1.048000e+02	1.054000e+02	7.978823e-04	1.153178e-06	1.153178e-06
1.054000e+02	1.060000e+02	8.316467e-04	1.177343e-06	1.177343e-06
1.060000e+02	1.066000e+02	8.658243e-04	1.201295e-06	1.201295e-06
1.066000e+02	1.072000e+02	8.990435e-04	1.224119e-06	1.224119e-06
1.072000e+02	1.078000e+02	9.362277e-04	1.249180e-06	1.249180e-06
1.078000e+02	1.084000e+02	9.750585e-04	1.274820e-06	1.274820e-06
1.084000e+02	1.090000e+02	1.019371e-03	1.303462e-06	1.303462e-06
1.090000e+02	1.096000e+02	1.063813e-03	1.331563e-06	1.331563e-06
1.096000e+02	1.102000e+02	1.117624e-03	1.364831e-06	1.364831e-06
1.102000e+02	1.108000e+02	1.170496e-03	1.396750e-06	1.396750e-06
1.108000e+02	1.114000e+02	1.229238e-03	1.431369e-06	1.431369e-06
1.114000e+02	1.120000e+02	1.292030e-03	1.467461e-06	1.467461e-06
1.120000e+02	1.126000e+02	1.361492e-03	1.506400e-06	1.506400e-06
1.126000e+02	1.132000e+02	1.438648e-03	1.548508e-06	1.548508e-06
1.132000e+02	1.138000e+02	1.525638e-03	1.594618e-06	1.594618e-06
1.138000e+02	1.144000e+02	1.621434e-03	1.643946e-06	1.643946e-06
1.144000e+02	1.150000e+02	1.728715e-03	1.697431e-06	1.697431e-06
1.150000e+02	1.156000e+02	1.849968e-03	1.755977e-06	1.755977e-06
1.156000e+02	1.162000e+02	1.982157e-03	1.817627e-06	1.817627e-06
1.162000e+02	1.168000e+02	2.132825e-03	1.885430e-06	1.885430e-06
1.168000e+02	1.174000e+02	2.307453e-03	1.961116e-06	1.961116e-06
1.174000e+02	1.180000e+02	2.512573e-03	2.046430e-06	2.046430e-06
1.180000e+02	1.186000e+02	2.756705e-03	2.143523e-06	2.143523e-06
1.186000e+02	1.192000e+02	3.043948e-03	2.252427e-06	2.252427e-06
1.192000e+02	1.198000e+02	3.394557e-03	2.378639e-06	2.378639e-06
1.198000e+02	1.204000e+02	3.838597e-03	2.529442e-06	2.529442e-06
1.204000e+02	1.210000e+02	4.398523e-03	2.707632e-06	2.707632e-06
1.210000e+02	1.216000e+02	5.135012e-03	2.925573e-06	2.925573e-06
1.216000e+02	1.222000e+02	6.162723e-03	3.204991e-06	3.204991e-06
1.222000e+02	1.228000e+02	7.675320e-03	3.576800e-06	3.576800e-06
1.228000e+02	1.234000e+02	1.015730e-02	4.114707e-06	4.114707e-06
1.234000e+02	1.240000e+02	1.504783e-02	5.008363e-06	5.008363e-06
1.240000e+02	1.246000e+02	2.939707e-02	7.000655e-06	7.000655e-06
1.246000e+02	1.252000e+02	1.031750e+00	4.146804e-05	4.146804e-05
1.252000e+02	1.258000e+02	2.405618e-03	2.002320e-06	2.002320e-06
1.258000e+02	1.264000e+02	3.544555e-04	7.686037e-07	7.686037e-07
1.264000e+02	1.270000e+02	1.441735e-04	4.901876e-07	4.901876e-07
1.270000e+02	1.276000e+02	7.813828e-05	3.608706e-07	3.608706e-07
1.276000e+02	1.282000e+02	4.892225e-05	2.855439e-07	2.855439e-07
1.282000e+02	1.288000e+02	3.388592e-05	2.376570e-07	2.376570e-07
1.288000e+02	1.294000e+02	2.469278e-05	2.028639e-07	2.028639e-07
1.294000e+02	1.300000e+02	1.888125e-05	1.773924e-07	1.773924e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99977974188782598e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	6.041588e-08	1.221551e-10	1.221551e-10
1.006000e+02	1.012000e+02	6.226082e-08	1.239725e-10	1.239725e-10
1.012000e+02	1.018000e+02	6.435440e-08	1.260969e-10	1.260969e-10
1.018000e+02	1.024000e+02	6.640563e-08	1.281046e-10	1.281046e-10
1.024000e+02	1.030000e+02	6.855577e-08	1.301051e-10	1.301051e-10
1.030000e+02	1.036000e+02	7.122122e-08	1.326629e-10	1.326629e-10
1.036000e+02	1.042000e+02	7.377025e-08	1.349940e-10	1.349940e-10
1.042000e+02	1.048000e+02	7.587382e-08	1.369045e-10	1.369045e-10
1.048000e+02	1.054000e+02	7.908392e-08	1.398356e-10	1.398356e-10
1.054000e+02	1.060000e+02	8.234178e-08	1.425820e-10	1.425820e-10
1.060000e+02	1.066000e+02	8.584118e-08	1.456736e-10	1.456736e-10
1.066000e+02	1.072000e+02	8.895627e-08	1.482507e-10	1.482507e-10
1.072000e+02	1.078000e+02	9.272330e-08	1.513834e-10	1.513834e-10
1.078000e+02	1.084000e+02	9.649980e-08	1.543747e-10	1.543747e-10
1.084000e+02	1.090000e+02	1.009801e-07	1.579879e-10	1.579879e-10
1.090000e+02	1.096000e+02	1.052485e-07	1.612659e-10	1.612659e-10
1.096000e+02	1.102000e+02	1.107772e-07	1.654897e-10	1.654897e-10
1.102000e+02	1.108000e+02	1.157234e-07	1.690555e-10	1.690555e-10
1.108000e+02	1.114000e+02	1.217309e-07	1.734528e-10	1.734528e-10
1.114000e+02	1.120000e+02	1.279795e-07	1.778158e-10	1.778158e-10
1.120000e+02	1.126000e+02	1.349473e-07	1.826207e-10	1.826207e-10
1.126000e+02	1.132000e+02	1.423796e-07	1.875312e-10	1.875312e-10
1.132000e+02	1.138000e+02	1.508092e-07	1.929798e-10	1.929798e-10
1.138000e+02	1.144000e+02	1.603148e-07	1.989917e-10	1.989917e-10
1.144000e+02	1.150000e+02	1.708725e-07	2.054256e-10	2.054256e-10
1.150000e+02	1.156000e+02	1.831417e-07	2.127394e-10	2.127394e-10
1.156000e+02	1.162000e+02	1.959840e-07	2.200254e-10	2.200254e-10
1.162000e+02	1.168000e+02	2.110092e-07	2.283836e-10	2.283836e-10
1.168000e+02	1.174000e+02	2.280468e-07	2.373133e-10	2.373133e-10
1.174000e+02	1.180000e+02	2.482612e-07	2.476475e-10	2.476475e-10
1.180000e+02	1.186000e+02	2.723985e-07	2.594091e-10	2.594091e-10
1.186000e+02	1.192000e+02	3.007685e-07	2.726237e-10	2.726237e-10
1.192000e+02	1.198000e+02	3.349248e-07	2.876091e-10	2.876091e-10
1.198000e+02	1.204000e+02	3.788097e-07	3.058919e-10	3.058919e-10
1.204000e+02	1.210000e+02	4.337880e-07	3.273883e-10	3.273883e-10
1.210000e+02	1.216000e+02	5.061778e-07	3.536344e-10	3.536344e-10
1.216000e+02	1.222000e+02	6.066552e-07	3.871460e-10	3.871460e-10
1.222000e+02	1.228000e+02	7.540468e-07	4.315837e-10	4.315837e-10
1.228000e+02	1.234000e+02	9.953325e-07	4.958969e-10	4.958969e-10
1.234000e+02	1.240000e+02	1.467479e-06	6.021305e-10	6.021305e-10
1.240000e+02	1.246000e+02	2.817398e-06	8.342790e-10	8.342790e-10
1.246000e+02	1.252000e+02	1.028046e-04	5.039735e-09	5.039735e-09
1.252000e+02	1.258000e+02	2.105705e-11	2.080268e-14	2.080268e-14
1.258000e+02	1.264000e+02	2.895678e-13	6.598504e-16	6.598504e-16
1.264000e+02	1.270000e+02	4.548423e-14	1.584666e-16	1.584666e-16
1.270000e+02	1.276000e+02	1.333911e-14	6.257345e-17	6.257345e-17
1.276000e+02	1.282000e+02	5.287102e-15	3.121812e-17	3.121812e-17
1.282000e+02	1.288000e+02	2.555637e-15	1.808405e-17	1.808405e-17
1.288000e+02	1.294000e+02	1.381723e-15	1.144416e-17	1.144416e-17
1.294000e+02	1.300000e+02	8.180912e-16	7.742107e-18	7.742107e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSnoQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99977942203458211e-10
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.776660e-06	2.937626e-09	2.937626e-09
1.006000e+02	1.012000e+02	1.832397e-06	2.983406e-09	2.983406e-09
1.012000e+02	1.018000e+02	1.891535e-06	3.031139e-09	3.031139e-09
1.018000e+02	1.024000e+02	1.949225e-06	3.076899e-09	3.076899e-09
1.024000e+02	1.030000e+02	2.020317e-06	3.132704e-09	3.132704e-09
1.030000e+02	1.036000e+02	2.093167e-06	3.188584e-09	3.188584e-09
1.036000e+02	1.042000e+02	2.171867e-06	3.248050e-09	3.248050e-09
1.042000e+02	1.048000e+02	2.231117e-06	3.291986e-09	3.291986e-09
1.048000e+02	1.054000e+02	2.324872e-06	3.360462e-09	3.360462e-09
1.054000e+02	1.060000e+02	2.423162e-06	3.430723e-09	3.430723e-09
1.060000e+02	1.066000e+02	2.522793e-06	3.500580e-09	3.500580e-09
1.066000e+02	1.072000e+02	2.619680e-06	3.567225e-09	3.567225e-09
1.072000e+02	1.078000e+02	2.727970e-06	3.640171e-09	3.640171e-09
1.078000e+02	1.084000e+02	2.841082e-06	3.714849e-09	3.714849e-09
1.084000e+02	1.090000e+02	2.970192e-06	3.798309e-09	3.798309e-09
1.090000e+02	1.096000e+02	3.099807e-06	3.880362e-09	3.880362e-09
1.096000e+02	1.102000e+02	3.256467e-06	3.977134e-09	3.977134e-09
1.102000e+02	1.108000e+02	3.410588e-06	4.070210e-09	4.070210e-09
1.108000e+02	1.114000e+02	3.581600e-06	4.170918e-09	4.170918e-09
1.114000e+02	1.120000e+02	3.764612e-06	4.276167e-09	4.276167e-09
1.120000e+02	1.126000e+02	3.967053e-06	4.389675e-09	4.389675e-09
1.126000e+02	1.132000e+02	4.191953e-06	4.512453e-09	4.512453e-09
1.132000e+02	1.138000e+02	4.445385e-06	4.646807e-09	4.646807e-09
1.138000e+02	1.144000e+02	4.724555e-06	4.790553e-09	4.790553e-09
1.144000e+02	1.150000e+02	5.037057e-06	4.946359e-09	4.946359e-09
1.150000e+02	1.156000e+02	5.390317e-06	5.116889e-09	5.116889e-09
1.156000e+02	1.162000e+02	5.775508e-06	5.296566e-09	5.296566e-09
1.162000e+02	1.168000e+02	6.214617e-06	5.494252e-09	5.494252e-09
1.168000e+02	1.174000e+02	6.723497e-06	5.714817e-09	5.714817e-09
1.174000e+02	1.180000e+02	7.321130e-06	5.963386e-09	5.963386e-09
1.180000e+02	1.186000e+02	8.032425e-06	6.246308e-09	6.246308e-09
1.186000e+02	1.192000e+02	8.869507e-06	6.563751e-09	6.563751e-09
1.192000e+02	1.198000e+02	9.891008e-06	6.931430e-09	6.931430e-09
1.198000e+02	1.204000e+02	1.118471e-05	7.370774e-09	7.370774e-09
1.204000e+02	1.210000e+02	1.281634e-05	7.890124e-09	7.890124e-09
1.210000e+02	1.216000e+02	1.496246e-05	8.525258e-09	8.525258e-09
1.216000e+02	1.222000e+02	1.795700e-05	9.339482e-09	9.339482e-09
1.222000e+02	1.228000e+02	2.236438e-05	1.042286e-08	1.042286e-08
1.228000e+02	1.234000e+02	2.959647e-05	1.199032e-08	1.199032e-08
1.234000e+02	1.240000e+02	4.384627e-05	1.459419e-08	1.459419e-08
1.240000e+02	1.246000e+02	8.565815e-05	2.039926e-08	2.039926e-08
1.246000e+02	1.252000e+02	3.006517e-03	1.208497e-07	1.208497e-07
1.252000e+02	1.258000e+02	7.116045e-06	5.923529e-09	5.923529e-09
1.258000e+02	1.264000e+02	1.049723e-06	2.276401e-09	2.276401e-09
1.264000e+02	1.270000e+02	4.273762e-07	1.453180e-09	1.453180e-09
1.270000e+02	1.276000e+02	2.318428e-07	1.070811e-09	1.070811e-09
1.276000e+02	1.282000e+02	1.453187e-07	8.482402e-10	8.482402e-10
1.282000e+02	1.288000e+02	1.007243e-07	7.064546e-10	7.064546e-10
1.288000e+02	1.294000e+02	7.347773e-08	6.036976e-10	6.036976e-10
1.294000e+02	1.300000e+02	5.623120e-08	5.283365e-10	5.283365e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99978012804502432e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.726820e-06	2.959179e-09	2.959179e-09
1.006000e+02	1.012000e+02	1.781470e-06	3.005641e-09	3.005641e-09
1.012000e+02	1.018000e+02	1.856415e-06	3.068212e-09	3.068212e-09
1.018000e+02	1.024000e+02	1.925032e-06	3.124400e-09	3.124400e-09
1.024000e+02	1.030000e+02	1.979620e-06	3.168391e-09	3.168391e-09
1.030000e+02	1.036000e+02	2.071005e-06	3.240697e-09	3.240697e-09
1.036000e+02	1.042000e+02	2.128400e-06	3.285295e-09	3.285295e-09
1.042000e+02	1.048000e+02	2.218080e-06	3.353794e-09	3.353794e-09
1.048000e+02	1.054000e+02	2.299770e-06	3.414993e-09	3.414993e-09
1.054000e+02	1.060000e+02	2.394820e-06	3.484851e-09	3.484851e-09
1.060000e+02	1.066000e+02	2.481120e-06	3.547085e-09	3.547085e-09
1.066000e+02	1.072000e+02	2.604010e-06	3.633868e-09	3.633868e-09
1.072000e+02	1.078000e+02	2.707068e-06	3.705078e-09	3.705078e-09
1.078000e+02	1.084000e+02	2.839580e-06	3.794677e-09	3.794677e-09
1.084000e+02	1.090000e+02	2.961015e-06	3.874968e-09	3.874968e-09
1.090000e+02	1.096000e+02	3.114708e-06	3.974261e-09	3.974261e-09
1.096000e+02	1.102000e+02	3.254445e-06	4.062433e-09	4.062433e-09
1.102000e+02	1.108000e+02	3.429730e-06	4.170400e-09	4.170400e-09
1.108000e+02	1.114000e+02	3.601557e-06	4.273590e-09	4.273590e-09
1.114000e+02	1.120000e+02	3.791167e-06	4.384643e-09	4.384643e-09
1.120000e+02	1.126000e+02	4.006548e-06	4.507471e-09	4.507471e-09
1.126000e+02	1.132000e+02	4.238695e-06	4.636218e-09	4.636218e-09
1.132000e+02	1.138000e+02	4.515055e-06	4.784971e-09	4.784971e-09
1.138000e+02	1.144000e+02	4.772648e-06	4.919574e-09	4.919574e-09
1.144000e+02	1.150000e+02	5.108725e-06	5.089839e-09	5.089839e-09
1.150000e+02	1.156000e+02	5.468843e-06	5.266178e-09	5.266178e-09
1.156000e+02	1.162000e+02	5.890093e-06	5.465236e-09	5.465236e-09
1.162000e+02	1.168000e+02	6.354372e-06	5.676545e-09	5.676545e-09
1.168000e+02	1.174000e+02	6.888365e-06	5.910250e-09	5.910250e-09
1.174000e+02	1.180000e+02	7.512713e-06	6.172288e-09	6.172288e-09
1.180000e+02	1.186000e+02	8.255208e-06	6.470111e-09	6.470111e-09
1.186000e+02	1.192000e+02	9.128950e-06	6.803904e-09	6.803904e-09
1.192000e+02	1.198000e+02	1.018090e-05	7.185234e-09	7.185234e-09
1.198000e+02	1.204000e+02	1.151800e-05	7.642514e-09	7.642514e-09
1.204000e+02	1.210000e+02	1.324608e-05	8.195802e-09	8.195802e-09
1.210000e+02	1.216000e+02	1.548159e-05	8.860446e-09	8.860446e-09
1.216000e+02	1.222000e+02	1.866843e-05	9.729751e-09	9.729751e-09
1.222000e+02	1.228000e+02	2.327460e-05	1.086398e-08	1.086398e-08
1.228000e+02	1.234000e+02	3.084592e-05	1.250681e-08	1.250681e-08
1.234000e+02	1.240000e+02	4.567852e-05	1.521962e-08	1.521962e-08
1.240000e+02	1.246000e+02	8.959172e-05	2.131482e-08	2.131482e-08
1.246000e+02	1.252000e+02	3.155103e-03	1.264895e-07	1.264895e-07
1.252000e+02	1.258000e+02	7.359940e-06	6.109208e-09	6.109208e-09
1.258000e+02	1.264000e+02	1.083723e-06	2.344266e-09	2.344266e-09
1.264000e+02	1.270000e+02	4.400328e-07	1.493793e-09	1.493793e-09
1.270000e+02	1.276000e+02	2.382417e-07	1.099149e-09	1.099149e-09
1.276000e+02	1.282000e+02	1.496104e-07	8.710210e-10	8.710210e-10
1.282000e+02	1.288000e+02	1.043211e-07	7.273338e-10	7.273338e-10
1.288000e+02	1.294000e+02	7.589292e-08	6.203666e-10	6.203666e-10
1.294000e+02	1.300000e+02	5.814433e-08	5.430019e-10	5.430019e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99977960485750964e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.675525e-04	9.726082e-07	9.726082e-07
1.006000e+02	1.012000e+02	5.855005e-04	9.878435e-07	9.878435e-07
1.012000e+02	1.018000e+02	6.101365e-04	1.008420e-06	1.008420e-06
1.018000e+02	1.024000e+02	6.326893e-04	1.026890e-06	1.026890e-06
1.024000e+02	1.030000e+02	6.506307e-04	1.041348e-06	1.041348e-06
1.030000e+02	1.036000e+02	6.806683e-04	1.065119e-06	1.065119e-06
1.036000e+02	1.042000e+02	6.995378e-04	1.079791e-06	1.079791e-06
1.042000e+02	1.048000e+02	7.290107e-04	1.102299e-06	1.102299e-06
1.048000e+02	1.054000e+02	7.558517e-04	1.122397e-06	1.122397e-06
1.054000e+02	1.060000e+02	7.870993e-04	1.145374e-06	1.145374e-06
1.060000e+02	1.066000e+02	8.154637e-04	1.165830e-06	1.165830e-06
1.066000e+02	1.072000e+02	8.558545e-04	1.194354e-06	1.194354e-06
1.072000e+02	1.078000e+02	8.897237e-04	1.217754e-06	1.217754e-06
1.078000e+02	1.084000e+02	9.332745e-04	1.247199e-06	1.247199e-06
1.084000e+02	1.090000e+02	9.731902e-04	1.273597e-06	1.273597e-06
1.090000e+02	1.096000e+02	1.023713e-03	1.306248e-06	1.306248e-06
1.096000e+02	1.102000e+02	1.069623e-03	1.335196e-06	1.335196e-06
1.102000e+02	1.108000e+02	1.127242e-03	1.370698e-06	1.370698e-06
1.108000e+02	1.114000e+02	1.183712e-03	1.404607e-06	1.404607e-06
1.114000e+02	1.120000e+02	1.246038e-03	1.441118e-06	1.441118e-06
1.120000e+02	1.126000e+02	1.316826e-03	1.481488e-06	1.481488e-06
1.126000e+02	1.132000e+02	1.393129e-03	1.523810e-06	1.523810e-06
1.132000e+02	1.138000e+02	1.483956e-03	1.572694e-06	1.572694e-06
1.138000e+02	1.144000e+02	1.568615e-03	1.616930e-06	1.616930e-06
1.144000e+02	1.150000e+02	1.679075e-03	1.672894e-06	1.672894e-06
1.150000e+02	1.156000e+02	1.797435e-03	1.730853e-06	1.730853e-06
1.156000e+02	1.162000e+02	1.935878e-03	1.796268e-06	1.796268e-06
1.162000e+02	1.168000e+02	2.088472e-03	1.865720e-06	1.865720e-06
1.168000e+02	1.174000e+02	2.264012e-03	1.942575e-06	1.942575e-06
1.174000e+02	1.180000e+02	2.469187e-03	2.028664e-06	2.028664e-06
1.180000e+02	1.186000e+02	2.713245e-03	2.126578e-06	2.126578e-06
1.186000e+02	1.192000e+02	3.000393e-03	2.236261e-06	2.236261e-06
1.192000e+02	1.198000e+02	3.346168e-03	2.361626e-06	2.361626e-06
1.198000e+02	1.204000e+02	3.785625e-03	2.511917e-06	2.511917e-06
1.204000e+02	1.210000e+02	4.353603e-03	2.693778e-06	2.693778e-06
1.210000e+02	1.216000e+02	5.088378e-03	2.912254e-06	2.912254e-06
1.216000e+02	1.222000e+02	6.135865e-03	3.198024e-06	3.198024e-06
1.222000e+02	1.228000e+02	7.649852e-03	3.570864e-06	3.570864e-06
1.228000e+02	1.234000e+02	1.013845e-02	4.110887e-06	4.110887e-06
1.234000e+02	1.240000e+02	1.501393e-02	5.002710e-06	5.002710e-06
1.240000e+02	1.246000e+02	2.944953e-02	7.006895e-06	7.006895e-06
1.246000e+02	1.252000e+02	1.036965e+00	4.157271e-05	4.157271e-05
1.252000e+02	1.258000e+02	2.418907e-03	2.007846e-06	2.007846e-06
1.258000e+02	1.264000e+02	3.561755e-04	7.704663e-07	7.704663e-07
1.264000e+02	1.270000e+02	1.446202e-04	4.909463e-07	4.909463e-07
1.270000e+02	1.276000e+02	7.829993e-05	3.612437e-07	3.612437e-07
1.276000e+02	1.282000e+02	4.917058e-05	2.862676e-07	2.862676e-07
1.282000e+02	1.288000e+02	3.428758e-05	2.390612e-07	2.390612e-07
1.288000e+02	1.294000e+02	2.494278e-05	2.038882e-07	2.038882e-07
1.294000e+02	1.300000e+02	1.910958e-05	1.784617e-07	1.784617e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99977974188782598e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.623750e-08	1.178454e-10	1.178454e-10
1.006000e+02	1.012000e+02	5.796798e-08	1.196669e-10	1.196669e-10
1.012000e+02	1.018000e+02	6.042530e-08	1.221673e-10	1.221673e-10
1.018000e+02	1.024000e+02	6.271500e-08	1.244419e-10	1.244419e-10
1.024000e+02	1.030000e+02	6.432558e-08	1.260625e-10	1.260625e-10
1.030000e+02	1.036000e+02	6.734422e-08	1.289646e-10	1.289646e-10
1.036000e+02	1.042000e+02	6.921405e-08	1.307368e-10	1.307368e-10
1.042000e+02	1.048000e+02	7.219805e-08	1.335541e-10	1.335541e-10
1.048000e+02	1.054000e+02	7.478223e-08	1.359277e-10	1.359277e-10
1.054000e+02	1.060000e+02	7.784418e-08	1.386480e-10	1.386480e-10
1.060000e+02	1.066000e+02	8.084955e-08	1.414038e-10	1.414038e-10
1.066000e+02	1.072000e+02	8.496992e-08	1.449338e-10	1.449338e-10
1.072000e+02	1.078000e+02	8.804102e-08	1.474748e-10	1.474748e-10
1.078000e+02	1.084000e+02	9.239292e-08	1.510867e-10	1.510867e-10
1.084000e+02	1.090000e+02	9.624350e-08	1.541692e-10	1.541692e-10
1.090000e+02	1.096000e+02	1.013357e-07	1.582473e-10	1.582473e-10
1.096000e+02	1.102000e+02	1.057728e-07	1.616266e-10	1.616266e-10
1.102000e+02	1.108000e+02	1.116352e-07	1.661203e-10	1.661203e-10
1.108000e+02	1.114000e+02	1.171133e-07	1.701199e-10	1.701199e-10
1.114000e+02	1.120000e+02	1.235809e-07	1.748213e-10	1.748213e-10
1.120000e+02	1.126000e+02	1.302134e-07	1.793319e-10	1.793319e-10
1.126000e+02	1.132000e+02	1.377413e-07	1.844042e-10	1.844042e-10
1.132000e+02	1.138000e+02	1.467676e-07	1.904419e-10	1.904419e-10
1.138000e+02	1.144000e+02	1.553138e-07	1.959137e-10	1.959137e-10
1.144000e+02	1.150000e+02	1.659788e-07	2.024482e-10	2.024482e-10
1.150000e+02	1.156000e+02	1.776618e-07	2.095042e-10	2.095042e-10
1.156000e+02	1.162000e+02	1.914783e-07	2.175315e-10	2.175315e-10
1.162000e+02	1.168000e+02	2.067197e-07	2.260068e-10	2.260068e-10
1.168000e+02	1.174000e+02	2.239590e-07	2.352175e-10	2.352175e-10
1.174000e+02	1.180000e+02	2.440753e-07	2.455260e-10	2.455260e-10
1.180000e+02	1.186000e+02	2.683788e-07	2.575547e-10	2.575547e-10
1.186000e+02	1.192000e+02	2.962672e-07	2.705081e-10	2.705081e-10
1.192000e+02	1.198000e+02	3.304937e-07	2.857270e-10	2.857270e-10
1.198000e+02	1.204000e+02	3.735442e-07	3.037808e-10	3.037808e-10
1.204000e+02	1.210000e+02	4.296423e-07	3.258067e-10	3.258067e-10
1.210000e+02	1.216000e+02	5.012993e-07	3.519397e-10	3.519397e-10
1.216000e+02	1.222000e+02	6.041678e-07	3.863923e-10	3.863923e-10
1.222000e+02	1.228000e+02	7.518882e-07	4.309965e-10	4.309965e-10
1.228000e+02	1.234000e+02	9.938150e-07	4.955410e-10	4.955410e-10
1.234000e+02	1.240000e+02	1.463793e-06	6.014118e-10	6.014118e-10
1.240000e+02	1.246000e+02	2.822677e-06	8.350724e-10	8.350724e-10
1.246000e+02	1.252000e+02	1.033224e-04	5.052396e-09	5.052396e-09
1.252000e+02	1.258000e+02	2.119388e-11	2.087796e-14	2.087796e-14
1.258000e+02	1.264000e+02	2.911488e-13	6.618444e-16	6.618444e-16
1.264000e+02	1.270000e+02	4.567358e-14	1.588349e-16	1.588349e-16
1.270000e+02	1.276000e+02	1.337291e-14	6.265696e-17	6.265696e-17
1.276000e+02	1.282000e+02	5.321207e-15	3.132360e-17	3.132360e-17
1.282000e+02	1.288000e+02	2.583347e-15	1.817711e-17	1.817711e-17
1.288000e+02	1.294000e+02	1.397244e-15	1.150928e-17	1.150928e-17
1.294000e+02	1.300000e+02	8.281400e-16	7.790450e-18	7.790450e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99977942203458211e-10
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.653725e-06	2.834224e-09	2.834224e-09
1.006000e+02	1.012000e+02	1.706063e-06	2.878724e-09	2.878724e-09
1.012000e+02	1.018000e+02	1.777850e-06	2.938677e-09	2.938677e-09
1.018000e+02	1.024000e+02	1.843542e-06	2.992459e-09	2.992459e-09
1.024000e+02	1.030000e+02	1.895798e-06	3.034559e-09	3.034559e-09
1.030000e+02	1.036000e+02	1.983327e-06	3.103828e-09	3.103828e-09
1.036000e+02	1.042000e+02	2.038272e-06	3.146513e-09	3.146513e-09
1.042000e+02	1.048000e+02	2.124090e-06	3.212021e-09	3.212021e-09
1.048000e+02	1.054000e+02	2.202427e-06	3.270794e-09	3.270794e-09
1.054000e+02	1.060000e+02	2.293400e-06	3.337623e-09	3.337623e-09
1.060000e+02	1.066000e+02	2.375980e-06	3.397134e-09	3.397134e-09
1.066000e+02	1.072000e+02	2.493620e-06	3.480188e-09	3.480188e-09
1.072000e+02	1.078000e+02	2.592413e-06	3.548531e-09	3.548531e-09
1.078000e+02	1.084000e+02	2.719335e-06	3.634373e-09	3.634373e-09
1.084000e+02	1.090000e+02	2.835608e-06	3.711245e-09	3.711245e-09
1.090000e+02	1.096000e+02	2.982840e-06	3.806405e-09	3.806405e-09
1.096000e+02	1.102000e+02	3.116668e-06	3.890862e-09	3.890862e-09
1.102000e+02	1.108000e+02	3.284442e-06	3.994160e-09	3.994160e-09
1.108000e+02	1.114000e+02	3.449025e-06	4.093028e-09	4.093028e-09
1.114000e+02	1.120000e+02	3.630538e-06	4.199311e-09	4.199311e-09
1.120000e+02	1.126000e+02	3.836892e-06	4.317056e-09	4.317056e-09
1.126000e+02	1.132000e+02	4.059155e-06	4.440304e-09	4.440304e-09
1.132000e+02	1.138000e+02	4.323948e-06	4.582921e-09	4.582921e-09
1.138000e+02	1.144000e+02	4.570533e-06	4.711732e-09	4.711732e-09
1.144000e+02	1.150000e+02	4.892383e-06	4.874809e-09	4.874809e-09
1.150000e+02	1.156000e+02	5.237408e-06	5.043847e-09	5.043847e-09
1.156000e+02	1.162000e+02	5.640622e-06	5.234306e-09	5.234306e-09
1.162000e+02	1.168000e+02	6.085205e-06	5.436661e-09	5.436661e-09
1.168000e+02	1.174000e+02	6.596720e-06	5.660610e-09	5.660610e-09
1.174000e+02	1.180000e+02	7.194467e-06	5.911441e-09	5.911441e-09
1.180000e+02	1.186000e+02	7.905597e-06	6.196746e-09	6.196746e-09
1.186000e+02	1.192000e+02	8.742658e-06	6.516679e-09	6.516679e-09
1.192000e+02	1.198000e+02	9.749808e-06	6.881705e-09	6.881705e-09
1.198000e+02	1.204000e+02	1.103058e-05	7.319861e-09	7.319861e-09
1.204000e+02	1.210000e+02	1.268528e-05	7.849632e-09	7.849632e-09
1.210000e+02	1.216000e+02	1.482647e-05	8.486393e-09	8.486393e-09
1.216000e+02	1.222000e+02	1.787860e-05	9.319072e-09	9.319072e-09
1.222000e+02	1.228000e+02	2.228997e-05	1.040546e-08	1.040546e-08
1.228000e+02	1.234000e+02	2.954115e-05	1.197903e-08	1.197903e-08
1.234000e+02	1.240000e+02	4.374732e-05	1.457767e-08	1.457767e-08
1.240000e+02	1.246000e+02	8.581055e-05	2.041733e-08	2.041733e-08
1.246000e+02	1.252000e+02	3.021715e-03	1.211548e-07	1.211548e-07
1.252000e+02	1.258000e+02	7.155337e-06	5.939856e-09	5.939856e-09
1.258000e+02	1.264000e+02	1.054806e-06	2.281892e-09	2.281892e-09
1.264000e+02	1.270000e+02	4.287037e-07	1.455442e-09	1.455442e-09
1.270000e+02	1.276000e+02	2.323182e-07	1.071898e-09	1.071898e-09
1.276000e+02	1.282000e+02	1.460499e-07	8.503522e-10	8.503522e-10
1.282000e+02	1.288000e+02	1.019208e-07	7.106476e-10	7.106476e-10
1.288000e+02	1.294000e+02	7.421648e-08	6.067049e-10	6.067049e-10
1.294000e+02	1.300000e+02	5.690965e-08	5.315068e-10	5.315068e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.96376703217211055e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.072627e-06	3.459982e-09	3.459982e-09
1.006000e+02	1.012000e+02	2.135348e-06	3.511945e-09	3.511945e-09
1.012000e+02	1.018000e+02	2.219563e-06	3.580527e-09	3.580527e-09
1.018000e+02	1.024000e+02	2.309882e-06	3.652650e-09	3.652650e-09
1.024000e+02	1.030000e+02	2.388262e-06	3.714105e-09	3.714105e-09
1.030000e+02	1.036000e+02	2.482573e-06	3.786729e-09	3.786729e-09
1.036000e+02	1.042000e+02	2.579523e-06	3.859961e-09	3.859961e-09
1.042000e+02	1.048000e+02	2.666468e-06	3.924474e-09	3.924474e-09
1.048000e+02	1.054000e+02	2.793107e-06	4.016585e-09	4.016585e-09
1.054000e+02	1.060000e+02	2.914478e-06	4.102925e-09	4.102925e-09
1.060000e+02	1.066000e+02	3.032788e-06	4.185373e-09	4.185373e-09
1.066000e+02	1.072000e+02	3.153090e-06	4.267577e-09	4.267577e-09
1.072000e+02	1.078000e+02	3.297195e-06	4.364008e-09	4.364008e-09
1.078000e+02	1.084000e+02	3.454873e-06	4.467137e-09	4.467137e-09
1.084000e+02	1.090000e+02	3.577503e-06	4.545726e-09	4.545726e-09
1.090000e+02	1.096000e+02	3.753908e-06	4.656451e-09	4.656451e-09
1.096000e+02	1.102000e+02	3.926748e-06	4.762443e-09	4.762443e-09
1.102000e+02	1.108000e+02	4.106758e-06	4.870379e-09	4.870379e-09
1.108000e+02	1.114000e+02	4.319320e-06	4.994832e-09	4.994832e-09
1.114000e+02	1.120000e+02	4.550712e-06	5.126877e-09	5.126877e-09
1.120000e+02	1.126000e+02	4.776010e-06	5.252256e-09	5.252256e-09
1.126000e+02	1.132000e+02	5.071787e-06	5.412447e-09	5.412447e-09
1.132000e+02	1.138000e+02	5.386243e-06	5.577714e-09	5.577714e-09
1.138000e+02	1.144000e+02	5.745453e-06	5.760700e-09	5.760700e-09
1.144000e+02	1.150000e+02	6.126830e-06	5.948823e-09	5.948823e-09
1.150000e+02	1.156000e+02	6.556200e-06	6.153743e-09	6.153743e-09
1.156000e+02	1.162000e+02	7.056440e-06	6.384193e-09	6.384193e-09
1.162000e+02	1.168000e+02	7.605125e-06	6.627755e-09	6.627755e-09
1.168000e+02	1.174000e+02	8.256160e-06	6.905614e-09	6.905614e-09
1.174000e+02	1.180000e+02	9.044127e-06	7.227640e-09	7.227640e-09
1.180000e+02	1.186000e+02	9.976285e-06	7.590976e-09	7.590976e-09
1.186000e+02	1.192000e+02	1.104223e-05	7.986224e-09	7.986224e-09
1.192000e+02	1.198000e+02	1.234158e-05	8.443036e-09	8.443036e-09
1.198000e+02	1.204000e+02	1.378702e-05	8.923770e-09	8.923770e-09
1.204000e+02	1.210000e+02	1.568884e-05	9.519381e-09	9.519381e-09
1.210000e+02	1.216000e+02	1.851208e-05	1.034049e-08	1.034049e-08
1.216000e+02	1.222000e+02	2.258422e-05	1.142131e-08	1.142131e-08
1.222000e+02	1.228000e+02	2.893368e-05	1.292752e-08	1.292752e-08
1.228000e+02	1.234000e+02	3.714505e-05	1.464751e-08	1.464751e-08
1.234000e+02	1.240000e+02	5.460978e-05	1.776022e-08	1.776022e-08
1.240000e+02	1.246000e+02	1.062098e-04	2.476826e-08	2.476826e-08
1.246000e+02	1.252000e+02	3.487948e-03	1.419379e-07	1.419379e-07
1.252000e+02	1.258000e+02	8.448062e-06	6.985407e-09	6.985407e-09
1.258000e+02	1.264000e+02	1.251928e-06	2.689076e-09	2.689076e-09
1.264000e+02	1.270000e+02	5.112965e-07	1.718500e-09	1.718500e-09
1.270000e+02	1.276000e+02	2.761502e-07	1.262949e-09	1.262949e-09
1.276000e+02	1.282000e+02	1.747063e-07	1.004541e-09	1.004541e-09
1.282000e+02	1.288000e+02	1.211860e-07	8.366418e-10	8.366418e-10
1.288000e+02	1.294000e+02	8.777772e-08	7.120417e-10	7.120417e-10
1.294000e+02	1.300000e+02	6.776968e-08	6.256492e-10	6.256492e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.96376825131931428e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.980088e-04	1.000054e-06	1.000054e-06
1.006000e+02	1.012000e+02	6.160682e-04	1.014978e-06	1.014978e-06
1.012000e+02	1.018000e+02	6.403930e-04	1.034867e-06	1.034867e-06
1.018000e+02	1.024000e+02	6.666558e-04	1.056204e-06	1.056204e-06
1.024000e+02	1.030000e+02	6.891590e-04	1.073690e-06	1.073690e-06
1.030000e+02	1.036000e+02	7.163833e-04	1.094712e-06	1.094712e-06
1.036000e+02	1.042000e+02	7.442503e-04	1.115638e-06	1.115638e-06
1.042000e+02	1.048000e+02	7.694303e-04	1.134491e-06	1.134491e-06
1.048000e+02	1.054000e+02	8.058812e-04	1.160917e-06	1.160917e-06
1.054000e+02	1.060000e+02	8.409768e-04	1.186045e-06	1.186045e-06
1.060000e+02	1.066000e+02	8.750298e-04	1.209698e-06	1.209698e-06
1.066000e+02	1.072000e+02	9.098565e-04	1.233690e-06	1.233690e-06
1.072000e+02	1.078000e+02	9.514635e-04	1.261618e-06	1.261618e-06
1.078000e+02	1.084000e+02	9.968402e-04	1.291195e-06	1.291195e-06
1.084000e+02	1.090000e+02	1.032222e-03	1.313899e-06	1.313899e-06
1.090000e+02	1.096000e+02	1.083229e-03	1.346108e-06	1.346108e-06
1.096000e+02	1.102000e+02	1.133139e-03	1.376816e-06	1.376816e-06
1.102000e+02	1.108000e+02	1.185091e-03	1.408036e-06	1.408036e-06
1.108000e+02	1.114000e+02	1.246325e-03	1.443830e-06	1.443830e-06
1.114000e+02	1.120000e+02	1.313089e-03	1.481989e-06	1.481989e-06
1.120000e+02	1.126000e+02	1.378237e-03	1.518465e-06	1.518465e-06
1.126000e+02	1.132000e+02	1.463629e-03	1.564838e-06	1.564838e-06
1.132000e+02	1.138000e+02	1.554046e-03	1.612115e-06	1.612115e-06
1.138000e+02	1.144000e+02	1.657820e-03	1.665199e-06	1.665199e-06
1.144000e+02	1.150000e+02	1.767873e-03	1.719584e-06	1.719584e-06
1.150000e+02	1.156000e+02	1.891967e-03	1.779099e-06	1.779099e-06
1.156000e+02	1.162000e+02	2.036312e-03	1.845715e-06	1.845715e-06
1.162000e+02	1.168000e+02	2.194808e-03	1.916335e-06	1.916335e-06
1.168000e+02	1.174000e+02	2.382468e-03	1.996396e-06	1.996396e-06
1.174000e+02	1.180000e+02	2.609988e-03	2.089658e-06	2.089658e-06
1.180000e+02	1.186000e+02	2.879038e-03	2.194753e-06	2.194753e-06
1.186000e+02	1.192000e+02	3.186575e-03	2.308939e-06	2.308939e-06
1.192000e+02	1.198000e+02	3.561477e-03	2.440947e-06	2.440947e-06
1.198000e+02	1.204000e+02	3.978387e-03	2.579730e-06	2.579730e-06
1.204000e+02	1.210000e+02	4.527170e-03	2.751911e-06	2.751911e-06
1.210000e+02	1.216000e+02	5.341805e-03	2.989239e-06	2.989239e-06
1.216000e+02	1.222000e+02	6.516447e-03	3.301374e-06	3.301374e-06
1.222000e+02	1.228000e+02	8.348173e-03	3.736525e-06	3.736525e-06
1.228000e+02	1.234000e+02	1.071823e-02	4.234162e-06	4.234162e-06
1.234000e+02	1.240000e+02	1.575696e-02	5.133603e-06	5.133603e-06
1.240000e+02	1.246000e+02	3.064987e-02	7.160810e-06	7.160810e-06
1.246000e+02	1.252000e+02	1.006516e+00	4.103399e-05	4.103399e-05
1.252000e+02	1.258000e+02	2.438103e-03	2.019774e-06	2.019774e-06
1.258000e+02	1.264000e+02	3.612828e-04	7.774578e-07	7.774578e-07
1.264000e+02	1.270000e+02	1.474804e-04	4.964972e-07	4.964972e-07
1.270000e+02	1.276000e+02	7.969188e-05	3.651381e-07	3.651381e-07
1.276000e+02	1.282000e+02	5.042497e-05	2.904960e-07	2.904960e-07
1.282000e+02	1.288000e+02	3.498113e-05	2.419792e-07	2.419792e-07
1.288000e+02	1.294000e+02	2.532458e-05	2.057839e-07	2.057839e-07
1.294000e+02	1.300000e+02	1.955722e-05	1.808866e-07	1.808866e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.96376843579469637e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	4.810980e-08	1.276965e-10	1.276965e-10
1.006000e+02	1.012000e+02	4.971750e-08	1.308081e-10	1.308081e-10
1.012000e+02	1.018000e+02	5.153482e-08	1.382529e-10	1.382529e-10
1.018000e+02	1.024000e+02	5.330050e-08	1.374493e-10	1.374493e-10
1.024000e+02	1.030000e+02	5.537918e-08	1.478469e-10	1.478469e-10
1.030000e+02	1.036000e+02	5.721792e-08	1.513820e-10	1.513820e-10
1.036000e+02	1.042000e+02	5.957670e-08	1.543589e-10	1.543589e-10
1.042000e+02	1.048000e+02	6.173692e-08	1.684332e-10	1.684332e-10
1.048000e+02	1.054000e+02	6.489938e-08	1.811199e-10	1.811199e-10
1.054000e+02	1.060000e+02	6.790398e-08	2.064523e-10	2.064523e-10
1.060000e+02	1.066000e+02	7.063968e-08	2.001529e-10	2.001529e-10
1.066000e+02	1.072000e+02	7.399367e-08	2.696607e-10	2.696607e-10
1.072000e+02	1.078000e+02	7.716073e-08	2.282457e-10	2.282457e-10
1.078000e+02	1.084000e+02	8.164767e-08	2.600216e-10	2.600216e-10
1.084000e+02	1.090000e+02	8.436823e-08	2.723610e-10	2.723610e-10
1.090000e+02	1.096000e+02	8.945918e-08	2.939469e-10	2.939469e-10
1.096000e+02	1.102000e+02	9.399780e-08	3.089001e-10	3.089001e-10
1.102000e+02	1.108000e+02	9.885537e-08	3.359331e-10	3.359331e-10
1.108000e+02	1.114000e+02	1.061715e-07	4.171652e-10	4.171652e-10
1.114000e+02	1.120000e+02	1.115482e-07	4.094965e-10	4.094965e-10
1.120000e+02	1.126000e+02	1.189600e-07	5.006979e-10	5.006979e-10
1.126000e+02	1.132000e+02	1.265806e-07	5.373347e-10	5.373347e-10
1.132000e+02	1.138000e+02	1.370293e-07	6.760582e-10	6.760582e-10
1.138000e+02	1.144000e+02	1.497740e-07	8.057297e-10	8.057297e-10
1.144000e+02	1.150000e+02	1.604348e-07	8.866231e-10	8.866231e-10
1.150000e+02	1.156000e+02	1.750355e-07	1.061265e-09	1.061265e-09
1.156000e+02	1.162000e+02	1.936318e-07	1.420164e-09	1.420164e-09
1.162000e+02	1.168000e+02	2.133428e-07	1.494555e-09	1.494555e-09
1.168000e+02	1.174000e+02	2.367832e-07	1.824844e-09	1.824844e-09
1.174000e+02	1.180000e+02	2.652557e-07	2.150480e-09	2.150480e-09
1.180000e+02	1.186000e+02	3.121728e-07	3.801857e-09	3.801857e-09
1.186000e+02	1.192000e+02	3.608962e-07	3.726105e-09	3.726105e-09
1.192000e+02	1.198000e+02	4.339117e-07	4.769264e-09	4.769264e-09
1.198000e+02	1.204000e+02	5.404952e-07	8.495979e-09	8.495979e-09
1.204000e+02	1.210000e+02	6.671942e-07	8.825600e-09	8.825600e-09
1.210000e+02	1.216000e+02	9.116048e-07	1.679808e-08	1.679808e-08
1.216000e+02	1.222000e+02	1.317462e-06	3.058565e-08	3.058565e-08
1.222000e+02	1.228000e+02	2.225043e-06	5.582072e-08	5.582072e-08
1.228000e+02	1.234000e+02	4.133672e-06	1.357341e-07	1.357341e-07
1.234000e+02	1.240000e+02	1.121929e-05	3.719019e-07	3.719019e-07
1.240000e+02	1.246000e+02	8.117072e-05	3.610676e-06	3.610676e-06
1.246000e+02	1.252000e+02	2.008897e+03	4.580909e+00	4.580909e+00
1.252000e+02	1.258000e+02	5.697418e-04	2.267764e-05	2.267764e-05
1.258000e+02	1.264000e+02	8.597898e-06	7.477615e-07	7.477615e-07
1.264000e+02	1.270000e+02	1.269458e-06	1.712877e-07	1.712877e-07
1.270000e+02	1.276000e+02	4.241542e-07	7.960332e-08	7.960332e-08
1.276000e+02	1.282000e+02	1.116017e-07	2.293140e-08	2.293140e-08
1.282000e+02	1.288000e+02	6.226958e-08	1.471824e-08	1.471824e-08
1.288000e+02	1.294000e+02	4.001965e-08	1.625257e-08	1.625257e-08
1.294000e+02	1.300000e+02	7.353625e-09	2.006940e-09	2.006940e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QEDMCATNLO.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.96376808441840173e-10
Title=QED MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.707070e-06	3.066626e-09	3.066626e-09
1.006000e+02	1.012000e+02	1.757627e-06	3.110261e-09	3.110261e-09
1.012000e+02	1.018000e+02	1.821017e-06	3.163230e-09	3.163230e-09
1.018000e+02	1.024000e+02	1.886353e-06	3.219030e-09	3.219030e-09
1.024000e+02	1.030000e+02	1.941865e-06	3.264810e-09	3.264810e-09
1.030000e+02	1.036000e+02	2.015638e-06	3.326221e-09	3.326221e-09
1.036000e+02	1.042000e+02	2.093142e-06	3.387190e-09	3.387190e-09
1.042000e+02	1.048000e+02	2.159098e-06	3.440213e-09	3.440213e-09
1.048000e+02	1.054000e+02	2.257830e-06	3.517157e-09	3.517157e-09
1.054000e+02	1.060000e+02	2.352892e-06	3.587822e-09	3.587822e-09
1.060000e+02	1.066000e+02	2.447332e-06	3.658437e-09	3.658437e-09
1.066000e+02	1.072000e+02	2.540653e-06	3.726983e-09	3.726983e-09
1.072000e+02	1.078000e+02	2.650437e-06	3.806650e-09	3.806650e-09
1.078000e+02	1.084000e+02	2.779282e-06	3.895288e-09	3.895288e-09
1.084000e+02	1.090000e+02	2.878100e-06	3.964627e-09	3.964627e-09
1.090000e+02	1.096000e+02	3.026443e-06	4.064761e-09	4.064761e-09
1.096000e+02	1.102000e+02	3.176767e-06	4.165785e-09	4.165785e-09
1.102000e+02	1.108000e+02	3.334338e-06	4.266976e-09	4.266976e-09
1.108000e+02	1.114000e+02	3.517443e-06	4.381691e-09	4.381691e-09
1.114000e+02	1.120000e+02	3.712437e-06	4.501859e-09	4.501859e-09
1.120000e+02	1.126000e+02	3.896442e-06	4.612339e-09	4.612339e-09
1.126000e+02	1.132000e+02	4.127328e-06	4.745419e-09	4.745419e-09
1.132000e+02	1.138000e+02	4.391460e-06	4.895124e-09	4.895124e-09
1.138000e+02	1.144000e+02	4.681803e-06	5.054156e-09	5.054156e-09
1.144000e+02	1.150000e+02	4.986670e-06	5.216352e-09	5.216352e-09
1.150000e+02	1.156000e+02	5.339528e-06	5.398431e-09	5.398431e-09
1.156000e+02	1.162000e+02	5.748558e-06	5.603067e-09	5.603067e-09
1.162000e+02	1.168000e+02	6.192177e-06	5.814759e-09	5.814759e-09
1.168000e+02	1.174000e+02	6.706125e-06	6.051024e-09	6.051024e-09
1.174000e+02	1.180000e+02	7.327183e-06	6.324329e-09	6.324329e-09
1.180000e+02	1.186000e+02	8.033112e-06	6.621755e-09	6.621755e-09
1.186000e+02	1.192000e+02	8.894098e-06	6.965652e-09	6.965652e-09
1.192000e+02	1.198000e+02	9.941453e-06	7.362580e-09	7.362580e-09
1.198000e+02	1.204000e+02	1.120251e-05	7.814952e-09	7.814952e-09
1.204000e+02	1.210000e+02	1.289758e-05	8.387347e-09	8.387347e-09
1.210000e+02	1.216000e+02	1.511185e-05	9.074981e-09	9.074981e-09
1.216000e+02	1.222000e+02	1.813057e-05	9.928029e-09	9.928029e-09
1.222000e+02	1.228000e+02	2.266080e-05	1.108819e-08	1.108819e-08
1.228000e+02	1.234000e+02	3.007862e-05	1.278715e-08	1.278715e-08
1.234000e+02	1.240000e+02	4.455347e-05	1.557375e-08	1.557375e-08
1.240000e+02	1.246000e+02	8.750337e-05	2.185479e-08	2.185479e-08
1.246000e+02	1.252000e+02	3.022303e-03	1.291852e-07	1.291852e-07
1.252000e+02	1.258000e+02	7.144217e-06	6.278287e-09	6.278287e-09
1.258000e+02	1.264000e+02	1.053791e-06	2.411139e-09	2.411139e-09
1.264000e+02	1.270000e+02	4.289243e-07	1.547970e-09	1.547970e-09
1.270000e+02	1.276000e+02	2.319560e-07	1.132700e-09	1.132700e-09
1.276000e+02	1.282000e+02	1.459097e-07	8.974597e-10	8.974597e-10
1.282000e+02	1.288000e+02	1.015253e-07	7.471148e-10	7.471148e-10
1.288000e+02	1.294000e+02	7.365777e-08	6.367253e-10	6.367253e-10
1.294000e+02	1.300000e+02	5.671088e-08	5.599700e-10	5.599700e-10
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/YFSvsShower/bare_muons/dilepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.4
XLabel=$p^T_{\mu^+\mu^-}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu^+\mu^-}$ (pb)
RatioPlotYMin=0.9601
RatioPlotYMax=1.04
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.936879e-06	2.740489e-09	2.740489e-09
2.000000e+00	4.000000e+00	1.700216e-05	5.085737e-09	5.085737e-09
4.000000e+00	6.000000e+00	3.060113e-05	6.822925e-09	6.822925e-09
6.000000e+00	8.000000e+00	4.159290e-05	7.954475e-09	7.954475e-09
8.000000e+00	1.000000e+01	4.856909e-05	8.595713e-09	8.595713e-09
1.000000e+01	1.200000e+01	5.212510e-05	8.904823e-09	8.904823e-09
1.200000e+01	1.400000e+01	5.326050e-05	9.001286e-09	9.001286e-09
1.400000e+01	1.600000e+01	5.281925e-05	8.963921e-09	8.963921e-09
1.600000e+01	1.800000e+01	5.141235e-05	8.843734e-09	8.843734e-09
1.800000e+01	2.000000e+01	4.939912e-05	8.668849e-09	8.668849e-09
2.000000e+01	2.200000e+01	4.710754e-05	8.465393e-09	8.465393e-09
2.200000e+01	2.400000e+01	4.459782e-05	8.236805e-09	8.236805e-09
2.400000e+01	2.600000e+01	4.205272e-05	7.998323e-09	7.998323e-09
2.600000e+01	2.800000e+01	3.954289e-05	7.755970e-09	7.755970e-09
2.800000e+01	3.000000e+01	3.709422e-05	7.511990e-09	7.511990e-09
3.000000e+01	3.200000e+01	3.473241e-05	7.268912e-09	7.268912e-09
3.200000e+01	3.400000e+01	3.246466e-05	7.027604e-09	7.027604e-09
3.400000e+01	3.600000e+01	3.034374e-05	6.794170e-09	6.794170e-09
3.600000e+01	3.800000e+01	2.834050e-05	6.566072e-09	6.566072e-09
3.800000e+01	4.000000e+01	2.641974e-05	6.339663e-09	6.339663e-09
4.000000e+01	4.200000e+01	2.462224e-05	6.120200e-09	6.120200e-09
4.200000e+01	4.400000e+01	2.295066e-05	5.908803e-09	5.908803e-09
4.400000e+01	4.600000e+01	2.136692e-05	5.701287e-09	5.701287e-09
4.600000e+01	4.800000e+01	1.989878e-05	5.501931e-09	5.501931e-09
4.800000e+01	5.000000e+01	1.850314e-05	5.305481e-09	5.305481e-09
5.000000e+01	5.200000e+01	1.722523e-05	5.118992e-09	5.118992e-09
5.200000e+01	5.400000e+01	1.599723e-05	4.933149e-09	4.933149e-09
5.400000e+01	5.600000e+01	1.488130e-05	4.757978e-09	4.757978e-09
5.600000e+01	5.800000e+01	1.381757e-05	4.584772e-09	4.584772e-09
5.800000e+01	6.000000e+01	1.285303e-05	4.421857e-09	4.421857e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.622639e-03	9.007630e-07	9.007630e-07
2.000000e+00	4.000000e+00	5.588200e-03	1.671606e-06	1.671606e-06
4.000000e+00	6.000000e+00	1.005786e-02	2.242597e-06	2.242597e-06
6.000000e+00	8.000000e+00	1.367062e-02	2.614526e-06	2.614526e-06
8.000000e+00	1.000000e+01	1.596350e-02	2.825283e-06	2.825283e-06
1.000000e+01	1.200000e+01	1.713223e-02	2.926874e-06	2.926874e-06
1.200000e+01	1.400000e+01	1.750543e-02	2.958585e-06	2.958585e-06
1.400000e+01	1.600000e+01	1.736038e-02	2.946299e-06	2.946299e-06
1.600000e+01	1.800000e+01	1.689797e-02	2.906796e-06	2.906796e-06
1.800000e+01	2.000000e+01	1.623632e-02	2.849326e-06	2.849326e-06
2.000000e+01	2.200000e+01	1.548307e-02	2.782435e-06	2.782435e-06
2.200000e+01	2.400000e+01	1.465815e-02	2.707293e-06	2.707293e-06
2.400000e+01	2.600000e+01	1.382165e-02	2.628910e-06	2.628910e-06
2.600000e+01	2.800000e+01	1.299675e-02	2.549256e-06	2.549256e-06
2.800000e+01	3.000000e+01	1.219193e-02	2.469066e-06	2.469066e-06
3.000000e+01	3.200000e+01	1.141567e-02	2.389171e-06	2.389171e-06
3.200000e+01	3.400000e+01	1.067033e-02	2.309861e-06	2.309861e-06
3.400000e+01	3.600000e+01	9.973190e-03	2.233121e-06	2.233121e-06
3.600000e+01	3.800000e+01	9.314795e-03	2.158154e-06	2.158154e-06
3.800000e+01	4.000000e+01	8.683480e-03	2.083733e-06	2.083733e-06
4.000000e+01	4.200000e+01	8.092685e-03	2.011599e-06	2.011599e-06
4.200000e+01	4.400000e+01	7.543255e-03	1.942106e-06	1.942106e-06
4.400000e+01	4.600000e+01	7.022755e-03	1.873914e-06	1.873914e-06
4.600000e+01	4.800000e+01	6.540190e-03	1.808378e-06	1.808378e-06
4.800000e+01	5.000000e+01	6.081515e-03	1.743821e-06	1.743821e-06
5.000000e+01	5.200000e+01	5.661480e-03	1.682520e-06	1.682520e-06
5.200000e+01	5.400000e+01	5.257865e-03	1.621434e-06	1.621434e-06
5.400000e+01	5.600000e+01	4.891096e-03	1.563862e-06	1.563862e-06
5.600000e+01	5.800000e+01	4.541469e-03	1.506929e-06	1.506929e-06
5.800000e+01	6.000000e+01	4.224446e-03	1.453380e-06	1.453380e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.609487e-07	1.092281e-10	1.092281e-10
2.000000e+00	4.000000e+00	5.543115e-07	2.027105e-10	2.027105e-10
4.000000e+00	6.000000e+00	9.972345e-07	2.718678e-10	2.718678e-10
6.000000e+00	8.000000e+00	1.355376e-06	3.169368e-10	3.169368e-10
8.000000e+00	1.000000e+01	1.582925e-06	3.425134e-10	3.425134e-10
1.000000e+01	1.200000e+01	1.699252e-06	3.549026e-10	3.549026e-10
1.200000e+01	1.400000e+01	1.736176e-06	3.587279e-10	3.587279e-10
1.400000e+01	1.600000e+01	1.721883e-06	3.572521e-10	3.572521e-10
1.600000e+01	1.800000e+01	1.675832e-06	3.524343e-10	3.524343e-10
1.800000e+01	2.000000e+01	1.610408e-06	3.454885e-10	3.454885e-10
2.000000e+01	2.200000e+01	1.535173e-06	3.373129e-10	3.373129e-10
2.200000e+01	2.400000e+01	1.453876e-06	3.282643e-10	3.282643e-10
2.400000e+01	2.600000e+01	1.370476e-06	3.186976e-10	3.186976e-10
2.600000e+01	2.800000e+01	1.288843e-06	3.090589e-10	3.090589e-10
2.800000e+01	3.000000e+01	1.208910e-06	2.993270e-10	2.993270e-10
3.000000e+01	3.200000e+01	1.132154e-06	2.896852e-10	2.896852e-10
3.200000e+01	3.400000e+01	1.058086e-06	2.800200e-10	2.800200e-10
3.400000e+01	3.600000e+01	9.889910e-07	2.707445e-10	2.707445e-10
3.600000e+01	3.800000e+01	9.238315e-07	2.616842e-10	2.616842e-10
3.800000e+01	4.000000e+01	8.611240e-07	2.526265e-10	2.526265e-10
4.000000e+01	4.200000e+01	8.024330e-07	2.438561e-10	2.438561e-10
4.200000e+01	4.400000e+01	7.477000e-07	2.353893e-10	2.353893e-10
4.400000e+01	4.600000e+01	6.965535e-07	2.272188e-10	2.272188e-10
4.600000e+01	4.800000e+01	6.484820e-07	2.192241e-10	2.192241e-10
4.800000e+01	5.000000e+01	6.030195e-07	2.114059e-10	2.114059e-10
5.000000e+01	5.200000e+01	5.611505e-07	2.039143e-10	2.039143e-10
5.200000e+01	5.400000e+01	5.217475e-07	1.966667e-10	1.966667e-10
5.400000e+01	5.600000e+01	4.852838e-07	1.896561e-10	1.896561e-10
5.600000e+01	5.800000e+01	4.503483e-07	1.827017e-10	1.827017e-10
5.800000e+01	6.000000e+01	4.189435e-07	1.762127e-10	1.762127e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.728515e-06	2.625162e-09	2.625162e-09
2.000000e+00	4.000000e+00	1.628495e-05	4.871748e-09	4.871748e-09
4.000000e+00	6.000000e+00	2.931004e-05	6.535784e-09	6.535784e-09
6.000000e+00	8.000000e+00	3.983790e-05	7.619674e-09	7.619674e-09
8.000000e+00	1.000000e+01	4.651970e-05	8.233913e-09	8.233913e-09
1.000000e+01	1.200000e+01	4.992579e-05	8.530040e-09	8.530040e-09
1.200000e+01	1.400000e+01	5.101345e-05	8.622463e-09	8.622463e-09
1.400000e+01	1.600000e+01	5.059095e-05	8.586696e-09	8.586696e-09
1.600000e+01	1.800000e+01	4.924378e-05	8.471635e-09	8.471635e-09
1.800000e+01	2.000000e+01	4.731578e-05	8.304168e-09	8.304168e-09
2.000000e+01	2.200000e+01	4.512140e-05	8.109368e-09	8.109368e-09
2.200000e+01	2.400000e+01	4.271782e-05	7.890456e-09	7.890456e-09
2.400000e+01	2.600000e+01	4.028065e-05	7.662131e-09	7.662131e-09
2.600000e+01	2.800000e+01	3.787688e-05	7.430024e-09	7.430024e-09
2.800000e+01	3.000000e+01	3.553180e-05	7.196388e-09	7.196388e-09
3.000000e+01	3.200000e+01	3.326969e-05	6.963571e-09	6.963571e-09
3.200000e+01	3.400000e+01	3.109806e-05	6.732535e-09	6.732535e-09
3.400000e+01	3.600000e+01	2.906658e-05	6.508946e-09	6.508946e-09
3.600000e+01	3.800000e+01	2.714813e-05	6.290535e-09	6.290535e-09
3.800000e+01	4.000000e+01	2.530867e-05	6.073749e-09	6.073749e-09
4.000000e+01	4.200000e+01	2.358735e-05	5.863640e-09	5.863640e-09
4.200000e+01	4.400000e+01	2.198626e-05	5.661168e-09	5.661168e-09
4.400000e+01	4.600000e+01	2.046947e-05	5.462458e-09	5.462458e-09
4.600000e+01	4.800000e+01	1.906337e-05	5.271563e-09	5.271563e-09
4.800000e+01	5.000000e+01	1.772652e-05	5.083397e-09	5.083397e-09
5.000000e+01	5.200000e+01	1.650267e-05	4.904842e-09	4.904842e-09
5.200000e+01	5.400000e+01	1.532642e-05	4.726854e-09	4.726854e-09
5.400000e+01	5.600000e+01	1.425753e-05	4.559086e-09	4.559086e-09
5.600000e+01	5.800000e+01	1.323874e-05	4.393245e-09	4.393245e-09
5.800000e+01	6.000000e+01	1.231474e-05	4.237184e-09	4.237184e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.995160e-06	2.756618e-09	2.756618e-09
2.000000e+00	4.000000e+00	1.721998e-05	5.118210e-09	5.118210e-09
4.000000e+00	6.000000e+00	3.100819e-05	6.868155e-09	6.868155e-09
6.000000e+00	8.000000e+00	4.214209e-05	8.006817e-09	8.006817e-09
8.000000e+00	1.000000e+01	4.918923e-05	8.650415e-09	8.650415e-09
1.000000e+01	1.200000e+01	5.275735e-05	8.958668e-09	8.958668e-09
1.200000e+01	1.400000e+01	5.386530e-05	9.052250e-09	9.052250e-09
1.400000e+01	1.600000e+01	5.337045e-05	9.010570e-09	9.010570e-09
1.600000e+01	1.800000e+01	5.189545e-05	8.885186e-09	8.885186e-09
1.800000e+01	2.000000e+01	4.981096e-05	8.704911e-09	8.704911e-09
2.000000e+01	2.200000e+01	4.744281e-05	8.495463e-09	8.495463e-09
2.200000e+01	2.400000e+01	4.485683e-05	8.260687e-09	8.260687e-09
2.400000e+01	2.600000e+01	4.224259e-05	8.016360e-09	8.016360e-09
2.600000e+01	2.800000e+01	3.966903e-05	7.768330e-09	7.768330e-09
2.800000e+01	3.000000e+01	3.716256e-05	7.518908e-09	7.518908e-09
3.000000e+01	3.200000e+01	3.474276e-05	7.269995e-09	7.269995e-09
3.200000e+01	3.400000e+01	3.243220e-05	7.024091e-09	7.024091e-09
3.400000e+01	3.600000e+01	3.027488e-05	6.786457e-09	6.786457e-09
3.600000e+01	3.800000e+01	2.823948e-05	6.554359e-09	6.554359e-09
3.800000e+01	4.000000e+01	2.629752e-05	6.324980e-09	6.324980e-09
4.000000e+01	4.200000e+01	2.448910e-05	6.103632e-09	6.103632e-09
4.200000e+01	4.400000e+01	2.280613e-05	5.890168e-09	5.890168e-09
4.400000e+01	4.600000e+01	2.122417e-05	5.682209e-09	5.682209e-09
4.600000e+01	4.800000e+01	1.976371e-05	5.483227e-09	5.483227e-09
4.800000e+01	5.000000e+01	1.838143e-05	5.288001e-09	5.288001e-09
5.000000e+01	5.200000e+01	1.712027e-05	5.103371e-09	5.103371e-09
5.200000e+01	5.400000e+01	1.591049e-05	4.919758e-09	4.919758e-09
5.400000e+01	5.600000e+01	1.481255e-05	4.746973e-09	4.746973e-09
5.600000e+01	5.800000e+01	1.376713e-05	4.576396e-09	4.576396e-09
5.800000e+01	6.000000e+01	1.281908e-05	4.416013e-09	4.416013e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.641796e-03	9.060650e-07	9.060650e-07
2.000000e+00	4.000000e+00	5.659790e-03	1.682277e-06	1.682277e-06
4.000000e+00	6.000000e+00	1.019166e-02	2.257464e-06	2.257464e-06
6.000000e+00	8.000000e+00	1.385113e-02	2.631732e-06	2.631732e-06
8.000000e+00	1.000000e+01	1.616732e-02	2.843264e-06	2.843264e-06
1.000000e+01	1.200000e+01	1.734004e-02	2.944571e-06	2.944571e-06
1.200000e+01	1.400000e+01	1.770421e-02	2.975334e-06	2.975334e-06
1.400000e+01	1.600000e+01	1.754155e-02	2.961632e-06	2.961632e-06
1.600000e+01	1.800000e+01	1.705675e-02	2.920420e-06	2.920420e-06
1.800000e+01	2.000000e+01	1.637168e-02	2.861179e-06	2.861179e-06
2.000000e+01	2.200000e+01	1.559326e-02	2.792319e-06	2.792319e-06
2.200000e+01	2.400000e+01	1.474328e-02	2.715143e-06	2.715143e-06
2.400000e+01	2.600000e+01	1.388405e-02	2.634838e-06	2.634838e-06
2.600000e+01	2.800000e+01	1.303821e-02	2.553319e-06	2.553319e-06
2.800000e+01	3.000000e+01	1.221439e-02	2.471338e-06	2.471338e-06
3.000000e+01	3.200000e+01	1.141908e-02	2.389527e-06	2.389527e-06
3.200000e+01	3.400000e+01	1.065966e-02	2.308705e-06	2.308705e-06
3.400000e+01	3.600000e+01	9.950560e-03	2.230585e-06	2.230585e-06
3.600000e+01	3.800000e+01	9.281590e-03	2.154304e-06	2.154304e-06
3.800000e+01	4.000000e+01	8.643300e-03	2.078906e-06	2.078906e-06
4.000000e+01	4.200000e+01	8.048925e-03	2.006152e-06	2.006152e-06
4.200000e+01	4.400000e+01	7.495755e-03	1.935982e-06	1.935982e-06
4.400000e+01	4.600000e+01	6.975840e-03	1.867644e-06	1.867644e-06
4.600000e+01	4.800000e+01	6.495800e-03	1.802232e-06	1.802232e-06
4.800000e+01	5.000000e+01	6.041510e-03	1.738077e-06	1.738077e-06
5.000000e+01	5.200000e+01	5.626985e-03	1.677387e-06	1.677387e-06
5.200000e+01	5.400000e+01	5.229360e-03	1.617034e-06	1.617034e-06
5.400000e+01	5.600000e+01	4.868498e-03	1.560245e-06	1.560245e-06
5.600000e+01	5.800000e+01	4.524889e-03	1.504176e-06	1.504176e-06
5.800000e+01	6.000000e+01	4.213286e-03	1.451459e-06	1.451459e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.628523e-07	1.098746e-10	1.098746e-10
2.000000e+00	4.000000e+00	5.614425e-07	2.040110e-10	2.040110e-10
4.000000e+00	6.000000e+00	1.010527e-06	2.736749e-10	2.736749e-10
6.000000e+00	8.000000e+00	1.373322e-06	3.190290e-10	3.190290e-10
8.000000e+00	1.000000e+01	1.603158e-06	3.446977e-10	3.446977e-10
1.000000e+01	1.200000e+01	1.719838e-06	3.570449e-10	3.570449e-10
1.200000e+01	1.400000e+01	1.755830e-06	3.607510e-10	3.607510e-10
1.400000e+01	1.600000e+01	1.739851e-06	3.591120e-10	3.591120e-10
1.600000e+01	1.800000e+01	1.691524e-06	3.540785e-10	3.540785e-10
1.800000e+01	2.000000e+01	1.623830e-06	3.469245e-10	3.469245e-10
2.000000e+01	2.200000e+01	1.546089e-06	3.385079e-10	3.385079e-10
2.200000e+01	2.400000e+01	1.462358e-06	3.292214e-10	3.292214e-10
2.400000e+01	2.600000e+01	1.376668e-06	3.194165e-10	3.194165e-10
2.600000e+01	2.800000e+01	1.292917e-06	3.095456e-10	3.095456e-10
2.800000e+01	3.000000e+01	1.211119e-06	2.996007e-10	2.996007e-10
3.000000e+01	3.200000e+01	1.132504e-06	2.897321e-10	2.897321e-10
3.200000e+01	3.400000e+01	1.057039e-06	2.798800e-10	2.798800e-10
3.400000e+01	3.600000e+01	9.867680e-07	2.704408e-10	2.704408e-10
3.600000e+01	3.800000e+01	9.204925e-07	2.612074e-10	2.612074e-10
3.800000e+01	4.000000e+01	8.571715e-07	2.520478e-10	2.520478e-10
4.000000e+01	4.200000e+01	7.980220e-07	2.431806e-10	2.431806e-10
4.200000e+01	4.400000e+01	7.429420e-07	2.346365e-10	2.346365e-10
4.400000e+01	4.600000e+01	6.918890e-07	2.264552e-10	2.264552e-10
4.600000e+01	4.800000e+01	6.440875e-07	2.184788e-10	2.184788e-10
4.800000e+01	5.000000e+01	5.990700e-07	2.107127e-10	2.107127e-10
5.000000e+01	5.200000e+01	5.576940e-07	2.032839e-10	2.032839e-10
5.200000e+01	5.400000e+01	5.189110e-07	1.961324e-10	1.961324e-10
5.400000e+01	5.600000e+01	4.830308e-07	1.892161e-10	1.892161e-10
5.600000e+01	5.800000e+01	4.487138e-07	1.823704e-10	1.823704e-10
5.800000e+01	6.000000e+01	4.178065e-07	1.759708e-10	1.759708e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.784348e-06	2.640618e-09	2.640618e-09
2.000000e+00	4.000000e+00	1.649360e-05	4.902861e-09	4.902861e-09
4.000000e+00	6.000000e+00	2.969993e-05	6.579109e-09	6.579109e-09
6.000000e+00	8.000000e+00	4.036390e-05	7.669809e-09	7.669809e-09
8.000000e+00	1.000000e+01	4.711365e-05	8.286311e-09	8.286311e-09
1.000000e+01	1.200000e+01	5.053140e-05	8.581616e-09	8.581616e-09
1.200000e+01	1.400000e+01	5.159275e-05	8.671282e-09	8.671282e-09
1.400000e+01	1.600000e+01	5.111890e-05	8.631385e-09	8.631385e-09
1.600000e+01	1.800000e+01	4.970650e-05	8.511344e-09	8.511344e-09
1.800000e+01	2.000000e+01	4.771024e-05	8.338709e-09	8.338709e-09
2.000000e+01	2.200000e+01	4.544249e-05	8.138166e-09	8.138166e-09
2.200000e+01	2.400000e+01	4.296584e-05	7.913324e-09	7.913324e-09
2.400000e+01	2.600000e+01	4.046246e-05	7.679396e-09	7.679396e-09
2.600000e+01	2.800000e+01	3.799763e-05	7.441850e-09	7.441850e-09
2.800000e+01	3.000000e+01	3.559719e-05	7.202999e-09	7.202999e-09
3.000000e+01	3.200000e+01	3.327951e-05	6.964589e-09	6.964589e-09
3.200000e+01	3.400000e+01	3.106687e-05	6.729147e-09	6.729147e-09
3.400000e+01	3.600000e+01	2.900052e-05	6.501531e-09	6.501531e-09
3.600000e+01	3.800000e+01	2.705122e-05	6.279281e-09	6.279281e-09
3.800000e+01	4.000000e+01	2.519145e-05	6.059647e-09	6.059647e-09
4.000000e+01	4.200000e+01	2.345970e-05	5.847737e-09	5.847737e-09
4.200000e+01	4.400000e+01	2.184770e-05	5.643286e-09	5.643286e-09
4.400000e+01	4.600000e+01	2.033255e-05	5.444137e-09	5.444137e-09
4.600000e+01	4.800000e+01	1.893385e-05	5.253606e-09	5.253606e-09
4.800000e+01	5.000000e+01	1.760981e-05	5.066616e-09	5.066616e-09
5.000000e+01	5.200000e+01	1.640199e-05	4.889842e-09	4.889842e-09
5.200000e+01	5.400000e+01	1.524323e-05	4.713991e-09	4.713991e-09
5.400000e+01	5.600000e+01	1.419156e-05	4.548511e-09	4.548511e-09
5.600000e+01	5.800000e+01	1.319036e-05	4.385202e-09	4.385202e-09
5.800000e+01	6.000000e+01	1.228213e-05	4.231556e-09	4.231556e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.926319e-06	2.734361e-09	2.734361e-09
2.000000e+00	4.000000e+00	1.698216e-05	5.076812e-09	5.076812e-09
4.000000e+00	6.000000e+00	3.056658e-05	6.811112e-09	6.811112e-09
6.000000e+00	8.000000e+00	4.155206e-05	7.941288e-09	7.941288e-09
8.000000e+00	1.000000e+01	4.852872e-05	8.582111e-09	8.582111e-09
1.000000e+01	1.200000e+01	5.206710e-05	8.889478e-09	8.889478e-09
1.200000e+01	1.400000e+01	5.322640e-05	8.987902e-09	8.987902e-09
1.400000e+01	1.600000e+01	5.278515e-05	8.950567e-09	8.950567e-09
1.600000e+01	1.800000e+01	5.132645e-05	8.826027e-09	8.826027e-09
1.800000e+01	2.000000e+01	4.932317e-05	8.652072e-09	8.652072e-09
2.000000e+01	2.200000e+01	4.697098e-05	8.443246e-09	8.443246e-09
2.200000e+01	2.400000e+01	4.445853e-05	8.214330e-09	8.214330e-09
2.400000e+01	2.600000e+01	4.194544e-05	7.978789e-09	7.978789e-09
2.600000e+01	2.800000e+01	3.942804e-05	7.735658e-09	7.735658e-09
2.800000e+01	3.000000e+01	3.698651e-05	7.492319e-09	7.492319e-09
3.000000e+01	3.200000e+01	3.460114e-05	7.246692e-09	7.246692e-09
3.200000e+01	3.400000e+01	3.235638e-05	7.007685e-09	7.007685e-09
3.400000e+01	3.600000e+01	3.022896e-05	6.773393e-09	6.773393e-09
3.600000e+01	3.800000e+01	2.819787e-05	6.541882e-09	6.541882e-09
3.800000e+01	4.000000e+01	2.630092e-05	6.318008e-09	6.318008e-09
4.000000e+01	4.200000e+01	2.451248e-05	6.099416e-09	6.099416e-09
4.200000e+01	4.400000e+01	2.283371e-05	5.886850e-09	5.886850e-09
4.400000e+01	4.600000e+01	2.126340e-05	5.680819e-09	5.680819e-09
4.600000e+01	4.800000e+01	1.977538e-05	5.478442e-09	5.478442e-09
4.800000e+01	5.000000e+01	1.840031e-05	5.284541e-09	5.284541e-09
5.000000e+01	5.200000e+01	1.711581e-05	5.096751e-09	5.096751e-09
5.200000e+01	5.400000e+01	1.591870e-05	4.915282e-09	4.915282e-09
5.400000e+01	5.600000e+01	1.481579e-05	4.741951e-09	4.741951e-09
5.600000e+01	5.800000e+01	1.375451e-05	4.568960e-09	4.568960e-09
5.800000e+01	6.000000e+01	1.278985e-05	4.405827e-09	4.405827e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.622943e-03	9.008361e-07	9.008361e-07
2.000000e+00	4.000000e+00	5.594690e-03	1.672571e-06	1.672571e-06
4.000000e+00	6.000000e+00	1.006999e-02	2.243936e-06	2.243936e-06
6.000000e+00	8.000000e+00	1.368911e-02	2.616277e-06	2.616277e-06
8.000000e+00	1.000000e+01	1.598752e-02	2.827391e-06	2.827391e-06
1.000000e+01	1.200000e+01	1.715319e-02	2.928652e-06	2.928652e-06
1.200000e+01	1.400000e+01	1.753510e-02	2.961071e-06	2.961071e-06
1.400000e+01	1.600000e+01	1.738976e-02	2.948778e-06	2.948778e-06
1.600000e+01	1.800000e+01	1.690917e-02	2.907742e-06	2.907742e-06
1.800000e+01	2.000000e+01	1.624921e-02	2.850432e-06	2.850432e-06
2.000000e+01	2.200000e+01	1.547427e-02	2.781629e-06	2.781629e-06
2.200000e+01	2.400000e+01	1.464657e-02	2.706213e-06	2.706213e-06
2.400000e+01	2.600000e+01	1.381864e-02	2.628614e-06	2.628614e-06
2.600000e+01	2.800000e+01	1.298930e-02	2.548513e-06	2.548513e-06
2.800000e+01	3.000000e+01	1.218494e-02	2.468342e-06	2.468342e-06
3.000000e+01	3.200000e+01	1.139909e-02	2.387418e-06	2.387418e-06
3.200000e+01	3.400000e+01	1.065960e-02	2.308685e-06	2.308685e-06
3.400000e+01	3.600000e+01	9.958710e-03	2.231490e-06	2.231490e-06
3.600000e+01	3.800000e+01	9.289595e-03	2.155223e-06	2.155223e-06
3.800000e+01	4.000000e+01	8.664640e-03	2.081461e-06	2.081461e-06
4.000000e+01	4.200000e+01	8.075465e-03	2.009451e-06	2.009451e-06
4.200000e+01	4.400000e+01	7.522410e-03	1.939422e-06	1.939422e-06
4.400000e+01	4.600000e+01	7.005105e-03	1.871557e-06	1.871557e-06
4.600000e+01	4.800000e+01	6.514850e-03	1.804866e-06	1.804866e-06
4.800000e+01	5.000000e+01	6.061860e-03	1.740993e-06	1.740993e-06
5.000000e+01	5.200000e+01	5.638685e-03	1.679125e-06	1.679125e-06
5.200000e+01	5.400000e+01	5.244300e-03	1.619336e-06	1.619336e-06
5.400000e+01	5.600000e+01	4.880942e-03	1.562227e-06	1.562227e-06
5.600000e+01	5.800000e+01	4.531334e-03	1.505245e-06	1.505245e-06
5.800000e+01	6.000000e+01	4.213515e-03	1.451492e-06	1.451492e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.593738e-07	1.085284e-10	1.085284e-10
2.000000e+00	4.000000e+00	5.496255e-07	2.015596e-10	2.015596e-10
4.000000e+00	6.000000e+00	9.891355e-07	2.704103e-10	2.704103e-10
6.000000e+00	8.000000e+00	1.344592e-06	3.152731e-10	3.152731e-10
8.000000e+00	1.000000e+01	1.570255e-06	3.406987e-10	3.406987e-10
1.000000e+01	1.200000e+01	1.685342e-06	3.529815e-10	3.529815e-10
1.200000e+01	1.400000e+01	1.722936e-06	3.569049e-10	3.569049e-10
1.400000e+01	1.600000e+01	1.708123e-06	3.553511e-10	3.553511e-10
1.600000e+01	1.800000e+01	1.660987e-06	3.504045e-10	3.504045e-10
1.800000e+01	2.000000e+01	1.596614e-06	3.435709e-10	3.435709e-10
2.000000e+01	2.200000e+01	1.520189e-06	3.352335e-10	3.352335e-10
2.200000e+01	2.400000e+01	1.438693e-06	3.261189e-10	3.261189e-10
2.400000e+01	2.600000e+01	1.357511e-06	3.168024e-10	3.168024e-10
2.600000e+01	2.800000e+01	1.276005e-06	3.071316e-10	3.071316e-10
2.800000e+01	3.000000e+01	1.197032e-06	2.974720e-10	2.974720e-10
3.000000e+01	3.200000e+01	1.120277e-06	2.877928e-10	2.877928e-10
3.200000e+01	3.400000e+01	1.047173e-06	2.782429e-10	2.782429e-10
3.400000e+01	3.600000e+01	9.780835e-07	2.688842e-10	2.688842e-10
3.600000e+01	3.800000e+01	9.125820e-07	2.597388e-10	2.597388e-10
3.800000e+01	4.000000e+01	8.515700e-07	2.509168e-10	2.509168e-10
4.000000e+01	4.200000e+01	7.933760e-07	2.421808e-10	2.421808e-10
4.200000e+01	4.400000e+01	7.389520e-07	2.337323e-10	2.337323e-10
4.400000e+01	4.600000e+01	6.880560e-07	2.255206e-10	2.255206e-10
4.600000e+01	4.800000e+01	6.400670e-07	2.175215e-10	2.175215e-10
4.800000e+01	5.000000e+01	5.956615e-07	2.098576e-10	2.098576e-10
5.000000e+01	5.200000e+01	5.538240e-07	2.023388e-10	2.023388e-10
5.200000e+01	5.400000e+01	5.152310e-07	1.951669e-10	1.951669e-10
5.400000e+01	5.600000e+01	4.795844e-07	1.882994e-10	1.882994e-10
5.600000e+01	5.800000e+01	4.451079e-07	1.813954e-10	1.813954e-10
5.800000e+01	6.000000e+01	4.139344e-07	1.749283e-10	1.749283e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.733695e-06	2.629140e-09	2.629140e-09
2.000000e+00	4.000000e+00	1.631817e-05	4.881423e-09	4.881423e-09
4.000000e+00	6.000000e+00	2.937087e-05	6.549030e-09	6.549030e-09
6.000000e+00	8.000000e+00	3.992684e-05	7.636026e-09	7.636026e-09
8.000000e+00	1.000000e+01	4.662946e-05	8.252519e-09	8.252519e-09
1.000000e+01	1.200000e+01	5.002920e-05	8.548481e-09	8.548481e-09
1.200000e+01	1.400000e+01	5.114475e-05	8.643739e-09	8.643739e-09
1.400000e+01	1.600000e+01	5.071990e-05	8.608176e-09	8.608176e-09
1.600000e+01	1.800000e+01	4.931910e-05	8.488993e-09	8.488993e-09
1.800000e+01	2.000000e+01	4.739417e-05	8.321995e-09	8.321995e-09
2.000000e+01	2.200000e+01	4.513446e-05	8.121498e-09	8.121498e-09
2.200000e+01	2.400000e+01	4.272028e-05	7.901573e-09	7.901573e-09
2.400000e+01	2.600000e+01	4.030613e-05	7.675588e-09	7.675588e-09
2.600000e+01	2.800000e+01	3.788715e-05	7.441967e-09	7.441967e-09
2.800000e+01	3.000000e+01	3.554154e-05	7.208004e-09	7.208004e-09
3.000000e+01	3.200000e+01	3.325067e-05	6.972166e-09	6.972166e-09
3.200000e+01	3.400000e+01	3.109313e-05	6.742577e-09	6.742577e-09
3.400000e+01	3.600000e+01	2.904917e-05	6.517340e-09	6.517340e-09
3.600000e+01	3.800000e+01	2.709832e-05	6.294813e-09	6.294813e-09
3.800000e+01	4.000000e+01	2.527541e-05	6.079722e-09	6.079722e-09
4.000000e+01	4.200000e+01	2.355641e-05	5.869519e-09	5.869519e-09
4.200000e+01	4.400000e+01	2.194382e-05	5.665183e-09	5.665183e-09
4.400000e+01	4.600000e+01	2.043522e-05	5.467248e-09	5.467248e-09
4.600000e+01	4.800000e+01	1.900550e-05	5.272675e-09	5.272675e-09
4.800000e+01	5.000000e+01	1.768482e-05	5.086430e-09	5.086430e-09
5.000000e+01	5.200000e+01	1.644993e-05	4.905726e-09	4.905726e-09
5.200000e+01	5.400000e+01	1.530047e-05	4.731396e-09	4.731396e-09
5.400000e+01	5.600000e+01	1.424020e-05	4.564666e-09	4.564666e-09
5.600000e+01	5.800000e+01	1.322044e-05	4.398306e-09	4.398306e-09
5.800000e+01	6.000000e+01	1.229324e-05	4.241279e-09	4.241279e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/YFSvsShower/bare_muons/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
XLabel=$m_{\mu^+ \mu^-}$ (GeV)
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio
RatioPlotYMin=0.8501
RatioPlotYMax=1.1
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.412473e-06	4.159833e-09	4.159833e-09
1.006000e+02	1.012000e+02	3.511958e-06	4.220034e-09	4.220034e-09
1.012000e+02	1.018000e+02	3.633122e-06	4.292213e-09	4.292213e-09
1.018000e+02	1.024000e+02	3.767612e-06	4.370935e-09	4.370935e-09
1.024000e+02	1.030000e+02	3.892050e-06	4.442531e-09	4.442531e-09
1.030000e+02	1.036000e+02	4.054368e-06	4.534223e-09	4.534223e-09
1.036000e+02	1.042000e+02	4.187282e-06	4.607946e-09	4.607946e-09
1.042000e+02	1.048000e+02	4.372997e-06	4.709024e-09	4.709024e-09
1.048000e+02	1.054000e+02	4.535148e-06	4.795534e-09	4.795534e-09
1.054000e+02	1.060000e+02	4.708415e-06	4.886283e-09	4.886283e-09
1.060000e+02	1.066000e+02	4.924480e-06	4.997139e-09	4.997139e-09
1.066000e+02	1.072000e+02	5.126103e-06	5.098412e-09	5.098412e-09
1.072000e+02	1.078000e+02	5.357045e-06	5.211994e-09	5.211994e-09
1.078000e+02	1.084000e+02	5.574662e-06	5.316803e-09	5.316803e-09
1.084000e+02	1.090000e+02	5.843068e-06	5.443294e-09	5.443294e-09
1.090000e+02	1.096000e+02	6.106952e-06	5.564850e-09	5.564850e-09
1.096000e+02	1.102000e+02	6.425863e-06	5.708303e-09	5.708303e-09
1.102000e+02	1.108000e+02	6.734365e-06	5.843722e-09	5.843722e-09
1.108000e+02	1.114000e+02	7.091237e-06	5.996562e-09	5.996562e-09
1.114000e+02	1.120000e+02	7.472420e-06	6.155621e-09	6.155621e-09
1.120000e+02	1.126000e+02	7.882010e-06	6.322076e-09	6.322076e-09
1.126000e+02	1.132000e+02	8.344948e-06	6.505088e-09	6.505088e-09
1.132000e+02	1.138000e+02	8.845783e-06	6.697450e-09	6.697450e-09
1.138000e+02	1.144000e+02	9.415105e-06	6.909615e-09	6.909615e-09
1.144000e+02	1.150000e+02	1.004048e-05	7.135401e-09	7.135401e-09
1.150000e+02	1.156000e+02	1.072369e-05	7.374174e-09	7.374174e-09
1.156000e+02	1.162000e+02	1.151632e-05	7.641842e-09	7.641842e-09
1.162000e+02	1.168000e+02	1.243098e-05	7.939513e-09	7.939513e-09
1.168000e+02	1.174000e+02	1.349492e-05	8.272303e-09	8.272303e-09
1.174000e+02	1.180000e+02	1.467566e-05	8.626609e-09	8.626609e-09
1.180000e+02	1.186000e+02	1.610932e-05	9.038157e-09	9.038157e-09
1.186000e+02	1.192000e+02	1.778173e-05	9.495729e-09	9.495729e-09
1.192000e+02	1.198000e+02	1.982552e-05	1.002660e-08	1.002660e-08
1.198000e+02	1.204000e+02	2.237130e-05	1.065091e-08	1.065091e-08
1.204000e+02	1.210000e+02	2.560683e-05	1.139513e-08	1.139513e-08
1.210000e+02	1.216000e+02	2.983348e-05	1.229966e-08	1.229966e-08
1.216000e+02	1.222000e+02	3.571422e-05	1.345742e-08	1.345742e-08
1.222000e+02	1.228000e+02	4.424645e-05	1.497892e-08	1.497892e-08
1.228000e+02	1.234000e+02	5.829330e-05	1.719296e-08	1.719296e-08
1.234000e+02	1.240000e+02	8.519917e-05	2.078542e-08	2.078542e-08
1.240000e+02	1.246000e+02	1.624125e-04	2.869796e-08	2.869796e-08
1.246000e+02	1.252000e+02	2.795628e-03	1.190641e-07	1.190641e-07
1.252000e+02	1.258000e+02	6.303330e-06	5.653615e-09	5.653615e-09
1.258000e+02	1.264000e+02	9.614878e-07	2.208072e-09	2.208072e-09
1.264000e+02	1.270000e+02	3.955787e-07	1.416308e-09	1.416308e-09
1.270000e+02	1.276000e+02	2.151368e-07	1.044476e-09	1.044476e-09
1.276000e+02	1.282000e+02	1.372533e-07	8.342623e-10	8.342623e-10
1.282000e+02	1.288000e+02	9.560112e-08	6.962620e-10	6.962620e-10
1.288000e+02	1.294000e+02	7.074372e-08	5.989426e-10	5.989426e-10
1.294000e+02	1.300000e+02	5.386787e-08	5.226442e-10	5.226442e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.121605e-03	1.367289e-06	1.367289e-06
1.006000e+02	1.012000e+02	1.154308e-03	1.387084e-06	1.387084e-06
1.012000e+02	1.018000e+02	1.194116e-03	1.410781e-06	1.410781e-06
1.018000e+02	1.024000e+02	1.238337e-03	1.436686e-06	1.436686e-06
1.024000e+02	1.030000e+02	1.279239e-03	1.460220e-06	1.460220e-06
1.030000e+02	1.036000e+02	1.332584e-03	1.490350e-06	1.490350e-06
1.036000e+02	1.042000e+02	1.376253e-03	1.514555e-06	1.514555e-06
1.042000e+02	1.048000e+02	1.437302e-03	1.547791e-06	1.547791e-06
1.048000e+02	1.054000e+02	1.490594e-03	1.576221e-06	1.576221e-06
1.054000e+02	1.060000e+02	1.547543e-03	1.606049e-06	1.606049e-06
1.060000e+02	1.066000e+02	1.618564e-03	1.642495e-06	1.642495e-06
1.066000e+02	1.072000e+02	1.684830e-03	1.675776e-06	1.675776e-06
1.072000e+02	1.078000e+02	1.760728e-03	1.713100e-06	1.713100e-06
1.078000e+02	1.084000e+02	1.832260e-03	1.747558e-06	1.747558e-06
1.084000e+02	1.090000e+02	1.920477e-03	1.789131e-06	1.789131e-06
1.090000e+02	1.096000e+02	2.007220e-03	1.829101e-06	1.829101e-06
1.096000e+02	1.102000e+02	2.112032e-03	1.876241e-06	1.876241e-06
1.102000e+02	1.108000e+02	2.213423e-03	1.920744e-06	1.920744e-06
1.108000e+02	1.114000e+02	2.330688e-03	1.970942e-06	1.970942e-06
1.114000e+02	1.120000e+02	2.456025e-03	2.023289e-06	2.023289e-06
1.120000e+02	1.126000e+02	2.590663e-03	2.078017e-06	2.078017e-06
1.126000e+02	1.132000e+02	2.742802e-03	2.138146e-06	2.138146e-06
1.132000e+02	1.138000e+02	2.907415e-03	2.201374e-06	2.201374e-06
1.138000e+02	1.144000e+02	3.094527e-03	2.271096e-06	2.271096e-06
1.144000e+02	1.150000e+02	3.300103e-03	2.345343e-06	2.345343e-06
1.150000e+02	1.156000e+02	3.524653e-03	2.423817e-06	2.423817e-06
1.156000e+02	1.162000e+02	3.785167e-03	2.511790e-06	2.511790e-06
1.162000e+02	1.168000e+02	4.085778e-03	2.609614e-06	2.609614e-06
1.168000e+02	1.174000e+02	4.435545e-03	2.719065e-06	2.719065e-06
1.174000e+02	1.180000e+02	4.823558e-03	2.835456e-06	2.835456e-06
1.180000e+02	1.186000e+02	5.294815e-03	2.970766e-06	2.970766e-06
1.186000e+02	1.192000e+02	5.844432e-03	3.121108e-06	3.121108e-06
1.192000e+02	1.198000e+02	6.516202e-03	3.295616e-06	3.295616e-06
1.198000e+02	1.204000e+02	7.352968e-03	3.500840e-06	3.500840e-06
1.204000e+02	1.210000e+02	8.416477e-03	3.745494e-06	3.745494e-06
1.210000e+02	1.216000e+02	9.805787e-03	4.042864e-06	4.042864e-06
1.216000e+02	1.222000e+02	1.173863e-02	4.423385e-06	4.423385e-06
1.222000e+02	1.228000e+02	1.454313e-02	4.923542e-06	4.923542e-06
1.228000e+02	1.234000e+02	1.916023e-02	5.651349e-06	5.651349e-06
1.234000e+02	1.240000e+02	2.800415e-02	6.832313e-06	6.832313e-06
1.240000e+02	1.246000e+02	5.338547e-02	9.433751e-06	9.433751e-06
1.246000e+02	1.252000e+02	9.188350e-01	3.913328e-05	3.913328e-05
1.252000e+02	1.258000e+02	2.076623e-03	1.864803e-06	1.864803e-06
1.258000e+02	1.264000e+02	3.171952e-04	7.298042e-07	7.298042e-07
1.264000e+02	1.270000e+02	1.305549e-04	4.683980e-07	4.683980e-07
1.270000e+02	1.276000e+02	7.101465e-05	3.455131e-07	3.455131e-07
1.276000e+02	1.282000e+02	4.530765e-05	2.759889e-07	2.759889e-07
1.282000e+02	1.288000e+02	3.154170e-05	2.301571e-07	2.301571e-07
1.288000e+02	1.294000e+02	2.336712e-05	1.983230e-07	1.983230e-07
1.294000e+02	1.300000e+02	1.777575e-05	1.728108e-07	1.728108e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.111113e-07	1.656536e-10	1.656536e-10
1.006000e+02	1.012000e+02	1.144891e-07	1.681828e-10	1.681828e-10
1.012000e+02	1.018000e+02	1.182834e-07	1.709567e-10	1.709567e-10
1.018000e+02	1.024000e+02	1.226579e-07	1.740367e-10	1.740367e-10
1.024000e+02	1.030000e+02	1.268370e-07	1.770472e-10	1.770472e-10
1.030000e+02	1.036000e+02	1.321830e-07	1.807175e-10	1.807175e-10
1.036000e+02	1.042000e+02	1.362182e-07	1.834316e-10	1.834316e-10
1.042000e+02	1.048000e+02	1.425197e-07	1.876576e-10	1.876576e-10
1.048000e+02	1.054000e+02	1.476215e-07	1.909607e-10	1.909607e-10
1.054000e+02	1.060000e+02	1.533350e-07	1.946122e-10	1.946122e-10
1.060000e+02	1.066000e+02	1.603038e-07	1.990185e-10	1.990185e-10
1.066000e+02	1.072000e+02	1.671112e-07	2.031706e-10	2.031706e-10
1.072000e+02	1.078000e+02	1.744123e-07	2.075541e-10	2.075541e-10
1.078000e+02	1.084000e+02	1.814955e-07	2.117421e-10	2.117421e-10
1.084000e+02	1.090000e+02	1.901590e-07	2.167153e-10	2.167153e-10
1.090000e+02	1.096000e+02	1.988632e-07	2.216210e-10	2.216210e-10
1.096000e+02	1.102000e+02	2.091998e-07	2.272622e-10	2.272622e-10
1.102000e+02	1.108000e+02	2.196242e-07	2.329887e-10	2.329887e-10
1.108000e+02	1.114000e+02	2.309978e-07	2.389317e-10	2.389317e-10
1.114000e+02	1.120000e+02	2.433413e-07	2.451931e-10	2.451931e-10
1.120000e+02	1.126000e+02	2.566598e-07	2.518176e-10	2.518176e-10
1.126000e+02	1.132000e+02	2.714352e-07	2.589191e-10	2.589191e-10
1.132000e+02	1.138000e+02	2.879768e-07	2.667229e-10	2.667229e-10
1.138000e+02	1.144000e+02	3.067228e-07	2.753376e-10	2.753376e-10
1.144000e+02	1.150000e+02	3.268010e-07	2.841162e-10	2.841162e-10
1.150000e+02	1.156000e+02	3.494765e-07	2.938964e-10	2.938964e-10
1.156000e+02	1.162000e+02	3.748502e-07	3.043025e-10	3.043025e-10
1.162000e+02	1.168000e+02	4.047918e-07	3.162309e-10	3.162309e-10
1.168000e+02	1.174000e+02	4.392823e-07	3.294473e-10	3.294473e-10
1.174000e+02	1.180000e+02	4.775850e-07	3.435019e-10	3.435019e-10
1.180000e+02	1.186000e+02	5.237280e-07	3.596722e-10	3.596722e-10
1.186000e+02	1.192000e+02	5.778120e-07	3.777714e-10	3.777714e-10
1.192000e+02	1.198000e+02	6.446502e-07	3.990634e-10	3.990634e-10
1.198000e+02	1.204000e+02	7.277295e-07	4.240242e-10	4.240242e-10
1.204000e+02	1.210000e+02	8.326307e-07	4.535785e-10	4.535785e-10
1.210000e+02	1.216000e+02	9.691725e-07	4.892942e-10	4.892942e-10
1.216000e+02	1.222000e+02	1.160164e-06	5.353444e-10	5.353444e-10
1.222000e+02	1.228000e+02	1.436087e-06	5.956502e-10	5.956502e-10
1.228000e+02	1.234000e+02	1.889475e-06	6.832020e-10	6.832020e-10
1.234000e+02	1.240000e+02	2.755002e-06	8.250177e-10	8.250177e-10
1.240000e+02	1.246000e+02	5.208762e-06	1.134374e-09	1.134374e-09
1.246000e+02	1.252000e+02	9.155267e-05	4.755924e-09	4.755924e-09
1.252000e+02	1.258000e+02	1.753693e-11	1.881662e-14	1.881662e-14
1.258000e+02	1.264000e+02	2.511493e-13	6.097212e-16	6.097212e-16
1.264000e+02	1.270000e+02	3.999833e-14	1.475441e-16	1.475441e-16
1.270000e+02	1.276000e+02	1.176842e-14	5.833893e-17	5.833893e-17
1.276000e+02	1.282000e+02	4.764617e-15	2.944583e-17	2.944583e-17
1.282000e+02	1.288000e+02	2.311550e-15	1.708094e-17	1.708094e-17
1.288000e+02	1.294000e+02	1.270486e-15	1.089829e-17	1.089829e-17
1.294000e+02	1.300000e+02	7.503408e-16	7.365984e-18	7.365984e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.268975e-06	3.985368e-09	3.985368e-09
1.006000e+02	1.012000e+02	3.364247e-06	4.043006e-09	4.043006e-09
1.012000e+02	1.018000e+02	3.480303e-06	4.112143e-09	4.112143e-09
1.018000e+02	1.024000e+02	3.609068e-06	4.187484e-09	4.187484e-09
1.024000e+02	1.030000e+02	3.728350e-06	4.256166e-09	4.256166e-09
1.030000e+02	1.036000e+02	3.883822e-06	4.343989e-09	4.343989e-09
1.036000e+02	1.042000e+02	4.011172e-06	4.414651e-09	4.414651e-09
1.042000e+02	1.048000e+02	4.189110e-06	4.511524e-09	4.511524e-09
1.048000e+02	1.054000e+02	4.344328e-06	4.594285e-09	4.594285e-09
1.054000e+02	1.060000e+02	4.510347e-06	4.681270e-09	4.681270e-09
1.060000e+02	1.066000e+02	4.717423e-06	4.787574e-09	4.787574e-09
1.066000e+02	1.072000e+02	4.910478e-06	4.884510e-09	4.884510e-09
1.072000e+02	1.078000e+02	5.131667e-06	4.993291e-09	4.993291e-09
1.078000e+02	1.084000e+02	5.340210e-06	5.093777e-09	5.093777e-09
1.084000e+02	1.090000e+02	5.597327e-06	5.214962e-09	5.214962e-09
1.090000e+02	1.096000e+02	5.850162e-06	5.331463e-09	5.331463e-09
1.096000e+02	1.102000e+02	6.155600e-06	5.468844e-09	5.468844e-09
1.102000e+02	1.108000e+02	6.450907e-06	5.598390e-09	5.598390e-09
1.108000e+02	1.114000e+02	6.793012e-06	5.745024e-09	5.745024e-09
1.114000e+02	1.120000e+02	7.158040e-06	5.897316e-09	5.897316e-09
1.120000e+02	1.126000e+02	7.550507e-06	6.056872e-09	6.056872e-09
1.126000e+02	1.132000e+02	7.994020e-06	6.232237e-09	6.232237e-09
1.132000e+02	1.138000e+02	8.473652e-06	6.416426e-09	6.416426e-09
1.138000e+02	1.144000e+02	9.019135e-06	6.619773e-09	6.619773e-09
1.144000e+02	1.150000e+02	9.618313e-06	6.836164e-09	6.836164e-09
1.150000e+02	1.156000e+02	1.027256e-05	7.064754e-09	7.064754e-09
1.156000e+02	1.162000e+02	1.103187e-05	7.321208e-09	7.321208e-09
1.162000e+02	1.168000e+02	1.190800e-05	7.606361e-09	7.606361e-09
1.168000e+02	1.174000e+02	1.292754e-05	7.925402e-09	7.925402e-09
1.174000e+02	1.180000e+02	1.405845e-05	8.264739e-09	8.264739e-09
1.180000e+02	1.186000e+02	1.543186e-05	8.659050e-09	8.659050e-09
1.186000e+02	1.192000e+02	1.703398e-05	9.097454e-09	9.097454e-09
1.192000e+02	1.198000e+02	1.899180e-05	9.606043e-09	9.606043e-09
1.198000e+02	1.204000e+02	2.143047e-05	1.020414e-08	1.020414e-08
1.204000e+02	1.210000e+02	2.452967e-05	1.091702e-08	1.091702e-08
1.210000e+02	1.216000e+02	2.857885e-05	1.178374e-08	1.178374e-08
1.216000e+02	1.222000e+02	3.421237e-05	1.289297e-08	1.289297e-08
1.222000e+02	1.228000e+02	4.238582e-05	1.435066e-08	1.435066e-08
1.228000e+02	1.234000e+02	5.584210e-05	1.647186e-08	1.647186e-08
1.234000e+02	1.240000e+02	8.161725e-05	1.991381e-08	1.991381e-08
1.240000e+02	1.246000e+02	1.555882e-04	2.749518e-08	2.749518e-08
1.246000e+02	1.252000e+02	2.677960e-03	1.140656e-07	1.140656e-07
1.252000e+02	1.258000e+02	6.130062e-06	5.498702e-09	5.498702e-09
1.258000e+02	1.264000e+02	9.361548e-07	2.150082e-09	2.150082e-09
1.264000e+02	1.270000e+02	3.855045e-07	1.380354e-09	1.380354e-09
1.270000e+02	1.276000e+02	2.098583e-07	1.018932e-09	1.018932e-09
1.276000e+02	1.282000e+02	1.340264e-07	8.147130e-10	8.147130e-10
1.282000e+02	1.288000e+02	9.343370e-08	6.805286e-10	6.805286e-10
1.288000e+02	1.294000e+02	6.921305e-08	5.860304e-10	5.860304e-10
1.294000e+02	1.300000e+02	5.274175e-08	5.117573e-10	5.117573e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.076427e-06	3.949704e-09	3.949704e-09
1.006000e+02	1.012000e+02	3.176577e-06	4.013478e-09	4.013478e-09
1.012000e+02	1.018000e+02	3.309682e-06	4.096702e-09	4.096702e-09
1.018000e+02	1.024000e+02	3.446747e-06	4.180670e-09	4.180670e-09
1.024000e+02	1.030000e+02	3.578655e-06	4.259918e-09	4.259918e-09
1.030000e+02	1.036000e+02	3.748935e-06	4.360088e-09	4.360088e-09
1.036000e+02	1.042000e+02	3.891102e-06	4.441990e-09	4.441990e-09
1.042000e+02	1.048000e+02	4.081012e-06	4.549097e-09	4.549097e-09
1.048000e+02	1.054000e+02	4.256362e-06	4.645800e-09	4.645800e-09
1.054000e+02	1.060000e+02	4.437672e-06	4.743717e-09	4.743717e-09
1.060000e+02	1.066000e+02	4.653152e-06	4.857523e-09	4.857523e-09
1.066000e+02	1.072000e+02	4.866733e-06	4.967753e-09	4.967753e-09
1.072000e+02	1.078000e+02	5.111458e-06	5.091124e-09	5.091124e-09
1.078000e+02	1.084000e+02	5.338693e-06	5.203059e-09	5.203059e-09
1.084000e+02	1.090000e+02	5.616897e-06	5.336905e-09	5.336905e-09
1.090000e+02	1.096000e+02	5.891672e-06	5.465887e-09	5.465887e-09
1.096000e+02	1.102000e+02	6.221938e-06	5.616996e-09	5.616996e-09
1.102000e+02	1.108000e+02	6.542012e-06	5.759661e-09	5.759661e-09
1.108000e+02	1.114000e+02	6.910658e-06	5.919718e-09	5.919718e-09
1.114000e+02	1.120000e+02	7.305492e-06	6.086476e-09	6.086476e-09
1.120000e+02	1.126000e+02	7.730395e-06	6.260977e-09	6.260977e-09
1.126000e+02	1.132000e+02	8.212387e-06	6.453212e-09	6.453212e-09
1.132000e+02	1.138000e+02	8.722957e-06	6.650789e-09	6.650789e-09
1.138000e+02	1.144000e+02	9.314677e-06	6.872665e-09	6.872665e-09
1.144000e+02	1.150000e+02	9.953090e-06	7.104283e-09	7.104283e-09
1.150000e+02	1.156000e+02	1.066555e-05	7.354158e-09	7.354158e-09
1.156000e+02	1.162000e+02	1.147613e-05	7.628499e-09	7.628499e-09
1.162000e+02	1.168000e+02	1.241353e-05	7.933939e-09	7.933939e-09
1.168000e+02	1.174000e+02	1.350586e-05	8.275654e-09	8.275654e-09
1.174000e+02	1.180000e+02	1.471428e-05	8.637952e-09	8.637952e-09
1.180000e+02	1.186000e+02	1.618419e-05	9.059134e-09	9.059134e-09
1.186000e+02	1.192000e+02	1.788845e-05	9.524178e-09	9.524178e-09
1.192000e+02	1.198000e+02	1.998298e-05	1.006634e-08	1.006634e-08
1.198000e+02	1.204000e+02	2.258873e-05	1.070255e-08	1.070255e-08
1.204000e+02	1.210000e+02	2.589157e-05	1.145831e-08	1.145831e-08
1.210000e+02	1.216000e+02	3.020547e-05	1.237611e-08	1.237611e-08
1.216000e+02	1.222000e+02	3.620317e-05	1.354923e-08	1.354923e-08
1.222000e+02	1.228000e+02	4.490732e-05	1.509037e-08	1.509037e-08
1.228000e+02	1.234000e+02	5.922518e-05	1.732984e-08	1.732984e-08
1.234000e+02	1.240000e+02	8.666102e-05	2.096298e-08	2.096298e-08
1.240000e+02	1.246000e+02	1.653463e-04	2.895600e-08	2.895600e-08
1.246000e+02	1.252000e+02	2.848272e-03	1.201799e-07	1.201799e-07
1.252000e+02	1.258000e+02	6.421092e-06	5.706183e-09	5.706183e-09
1.258000e+02	1.264000e+02	9.799965e-07	2.229223e-09	2.229223e-09
1.264000e+02	1.270000e+02	4.034688e-07	1.430363e-09	1.430363e-09
1.270000e+02	1.276000e+02	2.192543e-07	1.054424e-09	1.054424e-09
1.276000e+02	1.282000e+02	1.397481e-07	8.418104e-10	8.418104e-10
1.282000e+02	1.288000e+02	9.722887e-08	7.021645e-10	7.021645e-10
1.288000e+02	1.294000e+02	7.222948e-08	6.051995e-10	6.051995e-10
1.294000e+02	1.300000e+02	5.485160e-08	5.273948e-10	5.273948e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.011161e-03	1.298235e-06	1.298235e-06
1.006000e+02	1.012000e+02	1.044066e-03	1.319174e-06	1.319174e-06
1.012000e+02	1.018000e+02	1.087810e-03	1.346520e-06	1.346520e-06
1.018000e+02	1.024000e+02	1.132873e-03	1.374143e-06	1.374143e-06
1.024000e+02	1.030000e+02	1.176236e-03	1.400203e-06	1.400203e-06
1.030000e+02	1.036000e+02	1.232196e-03	1.433115e-06	1.433115e-06
1.036000e+02	1.042000e+02	1.278910e-03	1.460014e-06	1.460014e-06
1.042000e+02	1.048000e+02	1.341332e-03	1.495223e-06	1.495223e-06
1.048000e+02	1.054000e+02	1.398971e-03	1.527017e-06	1.527017e-06
1.054000e+02	1.060000e+02	1.458556e-03	1.559190e-06	1.559190e-06
1.060000e+02	1.066000e+02	1.529386e-03	1.596606e-06	1.596606e-06
1.066000e+02	1.072000e+02	1.599582e-03	1.632833e-06	1.632833e-06
1.072000e+02	1.078000e+02	1.680010e-03	1.673371e-06	1.673371e-06
1.078000e+02	1.084000e+02	1.754697e-03	1.710164e-06	1.710164e-06
1.084000e+02	1.090000e+02	1.846145e-03	1.754171e-06	1.754171e-06
1.090000e+02	1.096000e+02	1.936467e-03	1.796576e-06	1.796576e-06
1.096000e+02	1.102000e+02	2.045007e-03	1.846231e-06	1.846231e-06
1.102000e+02	1.108000e+02	2.150200e-03	1.893113e-06	1.893113e-06
1.108000e+02	1.114000e+02	2.271337e-03	1.945684e-06	1.945684e-06
1.114000e+02	1.120000e+02	2.401160e-03	2.000562e-06	2.000562e-06
1.120000e+02	1.126000e+02	2.540823e-03	2.057924e-06	2.057924e-06
1.126000e+02	1.132000e+02	2.699228e-03	2.121093e-06	2.121093e-06
1.132000e+02	1.138000e+02	2.867045e-03	2.186036e-06	2.186036e-06
1.138000e+02	1.144000e+02	3.061518e-03	2.258951e-06	2.258951e-06
1.144000e+02	1.150000e+02	3.271383e-03	2.335117e-06	2.335117e-06
1.150000e+02	1.156000e+02	3.505553e-03	2.417246e-06	2.417246e-06
1.156000e+02	1.162000e+02	3.771962e-03	2.507407e-06	2.507407e-06
1.162000e+02	1.168000e+02	4.080045e-03	2.607784e-06	2.607784e-06
1.168000e+02	1.174000e+02	4.439135e-03	2.720161e-06	2.720161e-06
1.174000e+02	1.180000e+02	4.836247e-03	2.839181e-06	2.839181e-06
1.180000e+02	1.186000e+02	5.319425e-03	2.977664e-06	2.977664e-06
1.186000e+02	1.192000e+02	5.879507e-03	3.130460e-06	3.130460e-06
1.192000e+02	1.198000e+02	6.567960e-03	3.308681e-06	3.308681e-06
1.198000e+02	1.204000e+02	7.424437e-03	3.517814e-06	3.517814e-06
1.204000e+02	1.210000e+02	8.510065e-03	3.766261e-06	3.766261e-06
1.210000e+02	1.216000e+02	9.928047e-03	4.067987e-06	4.067987e-06
1.216000e+02	1.222000e+02	1.189935e-02	4.453562e-06	4.453562e-06
1.222000e+02	1.228000e+02	1.476035e-02	4.960177e-06	4.960177e-06
1.228000e+02	1.234000e+02	1.946653e-02	5.696341e-06	5.696341e-06
1.234000e+02	1.240000e+02	2.848463e-02	6.890672e-06	6.890672e-06
1.240000e+02	1.246000e+02	5.434982e-02	9.518577e-06	9.518577e-06
1.246000e+02	1.252000e+02	9.361373e-01	3.950002e-05	3.950002e-05
1.252000e+02	1.258000e+02	2.115430e-03	1.882156e-06	1.882156e-06
1.258000e+02	1.264000e+02	3.233115e-04	7.368301e-07	7.368301e-07
1.264000e+02	1.270000e+02	1.331548e-04	4.730240e-07	4.730240e-07
1.270000e+02	1.276000e+02	7.237125e-05	3.487854e-07	3.487854e-07
1.276000e+02	1.282000e+02	4.612760e-05	2.784536e-07	2.784536e-07
1.282000e+02	1.288000e+02	3.208000e-05	2.321218e-07	2.321218e-07
1.288000e+02	1.294000e+02	2.385877e-05	2.004058e-07	2.004058e-07
1.294000e+02	1.300000e+02	1.809907e-05	1.743628e-07	1.743628e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.002006e-07	1.573186e-10	1.573186e-10
1.006000e+02	1.012000e+02	1.034791e-07	1.598703e-10	1.598703e-10
1.012000e+02	1.018000e+02	1.076832e-07	1.631001e-10	1.631001e-10
1.018000e+02	1.024000e+02	1.122065e-07	1.664481e-10	1.664481e-10
1.024000e+02	1.030000e+02	1.166535e-07	1.697997e-10	1.697997e-10
1.030000e+02	1.036000e+02	1.222730e-07	1.738356e-10	1.738356e-10
1.036000e+02	1.042000e+02	1.265893e-07	1.768273e-10	1.768273e-10
1.042000e+02	1.048000e+02	1.329696e-07	1.812532e-10	1.812532e-10
1.048000e+02	1.054000e+02	1.385833e-07	1.850283e-10	1.850283e-10
1.054000e+02	1.060000e+02	1.445208e-07	1.889266e-10	1.889266e-10
1.060000e+02	1.066000e+02	1.514674e-07	1.934482e-10	1.934482e-10
1.066000e+02	1.072000e+02	1.586311e-07	1.979338e-10	1.979338e-10
1.072000e+02	1.078000e+02	1.663464e-07	2.026894e-10	2.026894e-10
1.078000e+02	1.084000e+02	1.738128e-07	2.072143e-10	2.072143e-10
1.084000e+02	1.090000e+02	1.828665e-07	2.125374e-10	2.125374e-10
1.090000e+02	1.096000e+02	1.918012e-07	2.176532e-10	2.176532e-10
1.096000e+02	1.102000e+02	2.026035e-07	2.236562e-10	2.236562e-10
1.102000e+02	1.108000e+02	2.133910e-07	2.296761e-10	2.296761e-10
1.108000e+02	1.114000e+02	2.250523e-07	2.358326e-10	2.358326e-10
1.114000e+02	1.120000e+02	2.378692e-07	2.424108e-10	2.424108e-10
1.120000e+02	1.126000e+02	2.517093e-07	2.493718e-10	2.493718e-10
1.126000e+02	1.132000e+02	2.671705e-07	2.568903e-10	2.568903e-10
1.132000e+02	1.138000e+02	2.840060e-07	2.648839e-10	2.648839e-10
1.138000e+02	1.144000e+02	3.034432e-07	2.738556e-10	2.738556e-10
1.144000e+02	1.150000e+02	3.239898e-07	2.829060e-10	2.829060e-10
1.150000e+02	1.156000e+02	3.475298e-07	2.930767e-10	2.930767e-10
1.156000e+02	1.162000e+02	3.735538e-07	3.037761e-10	3.037761e-10
1.162000e+02	1.168000e+02	4.041960e-07	3.159915e-10	3.159915e-10
1.168000e+02	1.174000e+02	4.396040e-07	3.295642e-10	3.295642e-10
1.174000e+02	1.180000e+02	4.788547e-07	3.439709e-10	3.439709e-10
1.180000e+02	1.186000e+02	5.261452e-07	3.604971e-10	3.604971e-10
1.186000e+02	1.192000e+02	5.811502e-07	3.788453e-10	3.788453e-10
1.192000e+02	1.198000e+02	6.497950e-07	4.006554e-10	4.006554e-10
1.198000e+02	1.204000e+02	7.348117e-07	4.260900e-10	4.260900e-10
1.204000e+02	1.210000e+02	8.418660e-07	4.560841e-10	4.560841e-10
1.210000e+02	1.216000e+02	9.812222e-07	4.923287e-10	4.923287e-10
1.216000e+02	1.222000e+02	1.176053e-06	5.389988e-10	5.389988e-10
1.222000e+02	1.228000e+02	1.457575e-06	6.000951e-10	6.000951e-10
1.228000e+02	1.234000e+02	1.919690e-06	6.886496e-10	6.886496e-10
1.234000e+02	1.240000e+02	2.802310e-06	8.320740e-10	8.320740e-10
1.240000e+02	1.246000e+02	5.302665e-06	1.144547e-09	1.144547e-09
1.246000e+02	1.252000e+02	9.327642e-05	4.800485e-09	4.800485e-09
1.252000e+02	1.258000e+02	1.786568e-11	1.899248e-14	1.899248e-14
1.258000e+02	1.264000e+02	2.559895e-13	6.155679e-16	6.155679e-16
1.264000e+02	1.270000e+02	4.079430e-14	1.490007e-16	1.490007e-16
1.270000e+02	1.276000e+02	1.199468e-14	5.889426e-17	5.889426e-17
1.276000e+02	1.282000e+02	4.852202e-15	2.971519e-17	2.971519e-17
1.282000e+02	1.288000e+02	2.351182e-15	1.722609e-17	1.722609e-17
1.288000e+02	1.294000e+02	1.296968e-15	1.101148e-17	1.101148e-17
1.294000e+02	1.300000e+02	7.643185e-16	7.434955e-18	7.434955e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.947018e-06	3.783998e-09	3.783998e-09
1.006000e+02	1.012000e+02	3.042983e-06	3.845131e-09	3.845131e-09
1.012000e+02	1.018000e+02	3.170492e-06	3.924866e-09	3.924866e-09
1.018000e+02	1.024000e+02	3.301718e-06	4.005220e-09	4.005220e-09
1.024000e+02	1.030000e+02	3.428107e-06	4.081176e-09	4.081176e-09
1.030000e+02	1.036000e+02	3.591262e-06	4.177189e-09	4.177189e-09
1.036000e+02	1.042000e+02	3.727425e-06	4.255631e-09	4.255631e-09
1.042000e+02	1.048000e+02	3.909387e-06	4.358286e-09	4.358286e-09
1.048000e+02	1.054000e+02	4.077297e-06	4.450863e-09	4.450863e-09
1.054000e+02	1.060000e+02	4.250945e-06	4.544634e-09	4.544634e-09
1.060000e+02	1.066000e+02	4.457462e-06	4.653770e-09	4.653770e-09
1.066000e+02	1.072000e+02	4.661997e-06	4.759310e-09	4.759310e-09
1.072000e+02	1.078000e+02	4.896430e-06	4.877511e-09	4.877511e-09
1.078000e+02	1.084000e+02	5.114155e-06	4.984794e-09	4.984794e-09
1.084000e+02	1.090000e+02	5.380652e-06	5.113021e-09	5.113021e-09
1.090000e+02	1.096000e+02	5.643938e-06	5.236652e-09	5.236652e-09
1.096000e+02	1.102000e+02	5.960208e-06	5.381328e-09	5.381328e-09
1.102000e+02	1.108000e+02	6.266668e-06	5.517875e-09	5.517875e-09
1.108000e+02	1.114000e+02	6.620025e-06	5.671402e-09	5.671402e-09
1.114000e+02	1.120000e+02	6.998132e-06	5.831069e-09	5.831069e-09
1.120000e+02	1.126000e+02	7.405252e-06	5.998319e-09	5.998319e-09
1.126000e+02	1.132000e+02	7.867003e-06	6.182518e-09	6.182518e-09
1.132000e+02	1.138000e+02	8.355963e-06	6.371702e-09	6.371702e-09
1.138000e+02	1.144000e+02	8.922917e-06	6.584361e-09	6.584361e-09
1.144000e+02	1.150000e+02	9.534577e-06	6.806333e-09	6.806333e-09
1.150000e+02	1.156000e+02	1.021686e-05	7.045570e-09	7.045570e-09
1.156000e+02	1.162000e+02	1.099337e-05	7.308424e-09	7.308424e-09
1.162000e+02	1.168000e+02	1.189132e-05	7.601038e-09	7.601038e-09
1.168000e+02	1.174000e+02	1.293801e-05	7.928607e-09	7.928607e-09
1.174000e+02	1.180000e+02	1.409546e-05	8.275615e-09	8.275615e-09
1.180000e+02	1.186000e+02	1.550354e-05	8.679126e-09	8.679126e-09
1.186000e+02	1.192000e+02	1.713622e-05	9.124709e-09	9.124709e-09
1.192000e+02	1.198000e+02	1.914265e-05	9.644114e-09	9.644114e-09
1.198000e+02	1.204000e+02	2.163875e-05	1.025361e-08	1.025361e-08
1.204000e+02	1.210000e+02	2.480242e-05	1.097755e-08	1.097755e-08
1.210000e+02	1.216000e+02	2.893523e-05	1.185700e-08	1.185700e-08
1.216000e+02	1.222000e+02	3.468072e-05	1.298091e-08	1.298091e-08
1.222000e+02	1.228000e+02	4.301888e-05	1.445742e-08	1.445742e-08
1.228000e+02	1.234000e+02	5.673475e-05	1.660299e-08	1.660299e-08
1.234000e+02	1.240000e+02	8.301762e-05	2.008392e-08	2.008392e-08
1.240000e+02	1.246000e+02	1.583987e-04	2.774241e-08	2.774241e-08
1.246000e+02	1.252000e+02	2.728388e-03	1.151346e-07	1.151346e-07
1.252000e+02	1.258000e+02	6.244600e-06	5.549842e-09	5.549842e-09
1.258000e+02	1.264000e+02	9.541748e-07	2.170676e-09	2.170676e-09
1.264000e+02	1.270000e+02	3.931973e-07	1.394065e-09	1.394065e-09
1.270000e+02	1.276000e+02	2.138755e-07	1.028639e-09	1.028639e-09
1.276000e+02	1.282000e+02	1.364641e-07	8.220935e-10	8.220935e-10
1.282000e+02	1.288000e+02	9.502635e-08	6.863118e-10	6.863118e-10
1.288000e+02	1.294000e+02	7.066563e-08	5.921432e-10	5.921432e-10
1.294000e+02	1.300000e+02	5.370667e-08	5.164246e-10	5.164246e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.262777e-06	4.062821e-09	4.062821e-09
1.006000e+02	1.012000e+02	3.406008e-06	4.151039e-09	4.151039e-09
1.012000e+02	1.018000e+02	3.509208e-06	4.213457e-09	4.213457e-09
1.018000e+02	1.024000e+02	3.636058e-06	4.288934e-09	4.288934e-09
1.024000e+02	1.030000e+02	3.765180e-06	4.364423e-09	4.364423e-09
1.030000e+02	1.036000e+02	3.917113e-06	4.451610e-09	4.451610e-09
1.036000e+02	1.042000e+02	4.059227e-06	4.531643e-09	4.531643e-09
1.042000e+02	1.048000e+02	4.224505e-06	4.622979e-09	4.622979e-09
1.048000e+02	1.054000e+02	4.391590e-06	4.713515e-09	4.713515e-09
1.054000e+02	1.060000e+02	4.587557e-06	4.817534e-09	4.817534e-09
1.060000e+02	1.066000e+02	4.803628e-06	4.929680e-09	4.929680e-09
1.066000e+02	1.072000e+02	4.975642e-06	5.017167e-09	5.017167e-09
1.072000e+02	1.078000e+02	5.188338e-06	5.123281e-09	5.123281e-09
1.078000e+02	1.084000e+02	5.449390e-06	5.250588e-09	5.250588e-09
1.084000e+02	1.090000e+02	5.677663e-06	5.359434e-09	5.359434e-09
1.090000e+02	1.096000e+02	5.957990e-06	5.490145e-09	5.490145e-09
1.096000e+02	1.102000e+02	6.241832e-06	5.619401e-09	5.619401e-09
1.102000e+02	1.108000e+02	6.601607e-06	5.779081e-09	5.779081e-09
1.108000e+02	1.114000e+02	6.943542e-06	5.926857e-09	5.926857e-09
1.114000e+02	1.120000e+02	7.323475e-06	6.086851e-09	6.086851e-09
1.120000e+02	1.126000e+02	7.696145e-06	6.239798e-09	6.239798e-09
1.126000e+02	1.132000e+02	8.182085e-06	6.433778e-09	6.433778e-09
1.132000e+02	1.138000e+02	8.691137e-06	6.630898e-09	6.630898e-09
1.138000e+02	1.144000e+02	9.274200e-06	6.849710e-09	6.849710e-09
1.144000e+02	1.150000e+02	9.893367e-06	7.074667e-09	7.074667e-09
1.150000e+02	1.156000e+02	1.058751e-05	7.318648e-09	7.318648e-09
1.156000e+02	1.162000e+02	1.139107e-05	7.591302e-09	7.591302e-09
1.162000e+02	1.168000e+02	1.230025e-05	7.888437e-09	7.888437e-09
1.168000e+02	1.174000e+02	1.333803e-05	8.214476e-09	8.214476e-09
1.174000e+02	1.180000e+02	1.455277e-05	8.580385e-09	8.580385e-09
1.180000e+02	1.186000e+02	1.594848e-05	8.982424e-09	8.982424e-09
1.186000e+02	1.192000e+02	1.762988e-05	9.444059e-09	9.444059e-09
1.192000e+02	1.198000e+02	1.967343e-05	9.976404e-09	9.976404e-09
1.198000e+02	1.204000e+02	2.222742e-05	1.060422e-08	1.060422e-08
1.204000e+02	1.210000e+02	2.548803e-05	1.135540e-08	1.135540e-08
1.210000e+02	1.216000e+02	2.975115e-05	1.226834e-08	1.226834e-08
1.216000e+02	1.222000e+02	3.558088e-05	1.341660e-08	1.341660e-08
1.222000e+02	1.228000e+02	4.417013e-05	1.494853e-08	1.494853e-08
1.228000e+02	1.234000e+02	5.816598e-05	1.715412e-08	1.715412e-08
1.234000e+02	1.240000e+02	8.490338e-05	2.072509e-08	2.072509e-08
1.240000e+02	1.246000e+02	1.610738e-04	2.854608e-08	2.854608e-08
1.246000e+02	1.252000e+02	2.802720e-03	1.190759e-07	1.190759e-07
1.252000e+02	1.258000e+02	6.573563e-06	5.766794e-09	5.766794e-09
1.258000e+02	1.264000e+02	9.957908e-07	2.244492e-09	2.244492e-09
1.264000e+02	1.270000e+02	4.075410e-07	1.435885e-09	1.435885e-09
1.270000e+02	1.276000e+02	2.231745e-07	1.062567e-09	1.062567e-09
1.276000e+02	1.282000e+02	1.396598e-07	8.405620e-10	8.405620e-10
1.282000e+02	1.288000e+02	9.923305e-08	7.085364e-10	7.085364e-10
1.288000e+02	1.294000e+02	7.266803e-08	6.063255e-10	6.063255e-10
1.294000e+02	1.300000e+02	5.558872e-08	5.303070e-10	5.303070e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.074906e-03	1.338509e-06	1.338509e-06
1.006000e+02	1.012000e+02	1.122103e-03	1.367590e-06	1.367590e-06
1.012000e+02	1.018000e+02	1.156075e-03	1.388106e-06	1.388106e-06
1.018000e+02	1.024000e+02	1.197864e-03	1.412972e-06	1.412972e-06
1.024000e+02	1.030000e+02	1.240404e-03	1.437845e-06	1.437845e-06
1.030000e+02	1.036000e+02	1.290477e-03	1.466602e-06	1.466602e-06
1.036000e+02	1.042000e+02	1.337282e-03	1.492946e-06	1.492946e-06
1.042000e+02	1.048000e+02	1.391741e-03	1.523052e-06	1.523052e-06
1.048000e+02	1.054000e+02	1.446776e-03	1.552862e-06	1.552862e-06
1.054000e+02	1.060000e+02	1.511336e-03	1.587132e-06	1.587132e-06
1.060000e+02	1.066000e+02	1.582557e-03	1.624136e-06	1.624136e-06
1.066000e+02	1.072000e+02	1.639219e-03	1.652949e-06	1.652949e-06
1.072000e+02	1.078000e+02	1.709263e-03	1.687866e-06	1.687866e-06
1.078000e+02	1.084000e+02	1.795290e-03	1.729843e-06	1.729843e-06
1.084000e+02	1.090000e+02	1.870475e-03	1.765675e-06	1.765675e-06
1.090000e+02	1.096000e+02	1.962837e-03	1.808754e-06	1.808754e-06
1.096000e+02	1.102000e+02	2.056362e-03	1.851356e-06	1.851356e-06
1.102000e+02	1.108000e+02	2.174857e-03	1.903922e-06	1.903922e-06
1.108000e+02	1.114000e+02	2.287520e-03	1.952626e-06	1.952626e-06
1.114000e+02	1.120000e+02	2.412672e-03	2.005317e-06	2.005317e-06
1.120000e+02	1.126000e+02	2.535447e-03	2.055708e-06	2.055708e-06
1.126000e+02	1.132000e+02	2.695578e-03	2.119663e-06	2.119663e-06
1.132000e+02	1.138000e+02	2.863250e-03	2.184565e-06	2.184565e-06
1.138000e+02	1.144000e+02	3.055367e-03	2.256687e-06	2.256687e-06
1.144000e+02	1.150000e+02	3.259313e-03	2.330762e-06	2.330762e-06
1.150000e+02	1.156000e+02	3.487988e-03	2.411136e-06	2.411136e-06
1.156000e+02	1.162000e+02	3.752757e-03	2.501001e-06	2.501001e-06
1.162000e+02	1.168000e+02	4.052305e-03	2.598914e-06	2.598914e-06
1.168000e+02	1.174000e+02	4.394128e-03	2.706264e-06	2.706264e-06
1.174000e+02	1.180000e+02	4.794363e-03	2.826856e-06	2.826856e-06
1.180000e+02	1.186000e+02	5.254212e-03	2.959341e-06	2.959341e-06
1.186000e+02	1.192000e+02	5.808128e-03	3.111414e-06	3.111414e-06
1.192000e+02	1.198000e+02	6.481370e-03	3.286798e-06	3.286798e-06
1.198000e+02	1.204000e+02	7.322833e-03	3.493675e-06	3.493675e-06
1.204000e+02	1.210000e+02	8.396975e-03	3.741111e-06	3.741111e-06
1.210000e+02	1.216000e+02	9.801563e-03	4.041960e-06	4.041960e-06
1.216000e+02	1.222000e+02	1.172213e-02	4.420243e-06	4.420243e-06
1.222000e+02	1.228000e+02	1.455187e-02	4.924953e-06	4.924953e-06
1.228000e+02	1.234000e+02	1.916303e-02	5.651713e-06	5.651713e-06
1.234000e+02	1.240000e+02	2.797203e-02	6.828319e-06	6.828319e-06
1.240000e+02	1.246000e+02	5.306852e-02	9.405530e-06	9.405530e-06
1.246000e+02	1.252000e+02	9.233218e-01	3.922859e-05	3.922859e-05
1.252000e+02	1.258000e+02	2.170687e-03	1.906535e-06	1.906535e-06
1.258000e+02	1.264000e+02	3.293128e-04	7.436830e-07	7.436830e-07
1.264000e+02	1.270000e+02	1.347827e-04	4.757980e-07	4.757980e-07
1.270000e+02	1.276000e+02	7.386188e-05	3.524723e-07	3.524723e-07
1.276000e+02	1.282000e+02	4.617805e-05	2.784364e-07	2.784364e-07
1.282000e+02	1.288000e+02	3.283362e-05	2.349428e-07	2.349428e-07
1.288000e+02	1.294000e+02	2.403732e-05	2.009683e-07	2.009683e-07
1.294000e+02	1.300000e+02	1.838090e-05	1.756738e-07	1.756738e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.055213e-07	1.612562e-10	1.612562e-10
1.006000e+02	1.012000e+02	1.100619e-07	1.646696e-10	1.646696e-10
1.012000e+02	1.018000e+02	1.136292e-07	1.673865e-10	1.673865e-10
1.018000e+02	1.024000e+02	1.177956e-07	1.704606e-10	1.704606e-10
1.024000e+02	1.030000e+02	1.217427e-07	1.732348e-10	1.732348e-10
1.030000e+02	1.036000e+02	1.267471e-07	1.767442e-10	1.767442e-10
1.036000e+02	1.042000e+02	1.311958e-07	1.797987e-10	1.797987e-10
1.042000e+02	1.048000e+02	1.366513e-07	1.835129e-10	1.835129e-10
1.048000e+02	1.054000e+02	1.420685e-07	1.870645e-10	1.870645e-10
1.054000e+02	1.060000e+02	1.484149e-07	1.912676e-10	1.912676e-10
1.060000e+02	1.066000e+02	1.553004e-07	1.956263e-10	1.956263e-10
1.066000e+02	1.072000e+02	1.607380e-07	1.989777e-10	1.989777e-10
1.072000e+02	1.078000e+02	1.678782e-07	2.034628e-10	2.034628e-10
1.078000e+02	1.084000e+02	1.762290e-07	2.084180e-10	2.084180e-10
1.084000e+02	1.090000e+02	1.834578e-07	2.126019e-10	2.126019e-10
1.090000e+02	1.096000e+02	1.925850e-07	2.178259e-10	2.178259e-10
1.096000e+02	1.102000e+02	2.019668e-07	2.231258e-10	2.231258e-10
1.102000e+02	1.108000e+02	2.135447e-07	2.294112e-10	2.294112e-10
1.108000e+02	1.114000e+02	2.244430e-07	2.351789e-10	2.351789e-10
1.114000e+02	1.120000e+02	2.367593e-07	2.415399e-10	2.415399e-10
1.120000e+02	1.126000e+02	2.487383e-07	2.475322e-10	2.475322e-10
1.126000e+02	1.132000e+02	2.644135e-07	2.552435e-10	2.552435e-10
1.132000e+02	1.138000e+02	2.809157e-07	2.630941e-10	2.630941e-10
1.138000e+02	1.144000e+02	3.000960e-07	2.719950e-10	2.719950e-10
1.144000e+02	1.150000e+02	3.196088e-07	2.806211e-10	2.806211e-10
1.150000e+02	1.156000e+02	3.424983e-07	2.905475e-10	2.905475e-10
1.156000e+02	1.162000e+02	3.682813e-07	3.012922e-10	3.012922e-10
1.162000e+02	1.168000e+02	3.973218e-07	3.128838e-10	3.128838e-10
1.168000e+02	1.174000e+02	4.309085e-07	3.258624e-10	3.258624e-10
1.174000e+02	1.180000e+02	4.699015e-07	3.402581e-10	3.402581e-10
1.180000e+02	1.186000e+02	5.155533e-07	3.564608e-10	3.564608e-10
1.186000e+02	1.192000e+02	5.694795e-07	3.746350e-10	3.746350e-10
1.192000e+02	1.198000e+02	6.351428e-07	3.955832e-10	3.955832e-10
1.198000e+02	1.204000e+02	7.176527e-07	4.205017e-10	4.205017e-10
1.204000e+02	1.210000e+02	8.231472e-07	4.503890e-10	4.503890e-10
1.210000e+02	1.216000e+02	9.601117e-07	4.864164e-10	4.864164e-10
1.216000e+02	1.222000e+02	1.147422e-06	5.317484e-10	5.317484e-10
1.222000e+02	1.228000e+02	1.423665e-06	5.923414e-10	5.923414e-10
1.228000e+02	1.234000e+02	1.872323e-06	6.792907e-10	6.792907e-10
1.234000e+02	1.240000e+02	2.724997e-06	8.193836e-10	8.193836e-10
1.240000e+02	1.246000e+02	5.129460e-06	1.124197e-09	1.124197e-09
1.246000e+02	1.252000e+02	9.114337e-05	4.739172e-09	4.739172e-09
1.252000e+02	1.258000e+02	1.859650e-11	1.948713e-14	1.948713e-14
1.258000e+02	1.264000e+02	4.234425e-13	1.608986e-13	1.608986e-13
1.264000e+02	1.270000e+02	4.145322e-14	1.504140e-16	1.504140e-16
1.270000e+02	1.276000e+02	1.227779e-14	5.968999e-17	5.968999e-17
1.276000e+02	1.282000e+02	4.870587e-15	2.981008e-17	2.981008e-17
1.282000e+02	1.288000e+02	2.405940e-15	1.742990e-17	1.742990e-17
1.288000e+02	1.294000e+02	1.312061e-15	1.109090e-17	1.109090e-17
1.294000e+02	1.300000e+02	2.817965e-13	2.810193e-13	2.810193e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.135363e-06	3.908941e-09	3.908941e-09
1.006000e+02	1.012000e+02	3.272875e-06	3.993708e-09	3.993708e-09
1.012000e+02	1.018000e+02	3.372057e-06	4.053815e-09	4.053815e-09
1.018000e+02	1.024000e+02	3.494592e-06	4.126935e-09	4.126935e-09
1.024000e+02	1.030000e+02	3.618367e-06	4.198970e-09	4.198970e-09
1.030000e+02	1.036000e+02	3.764655e-06	4.283409e-09	4.283409e-09
1.036000e+02	1.042000e+02	3.900765e-06	4.359916e-09	4.359916e-09
1.042000e+02	1.048000e+02	4.060137e-06	4.447864e-09	4.447864e-09
1.048000e+02	1.054000e+02	4.220403e-06	4.534912e-09	4.534912e-09
1.054000e+02	1.060000e+02	4.408797e-06	4.635257e-09	4.635257e-09
1.060000e+02	1.066000e+02	4.616192e-06	4.742657e-09	4.742657e-09
1.066000e+02	1.072000e+02	4.781467e-06	4.827361e-09	4.827361e-09
1.072000e+02	1.078000e+02	4.985687e-06	4.929145e-09	4.929145e-09
1.078000e+02	1.084000e+02	5.237092e-06	5.051854e-09	5.051854e-09
1.084000e+02	1.090000e+02	5.456510e-06	5.156580e-09	5.156580e-09
1.090000e+02	1.096000e+02	5.725138e-06	5.281911e-09	5.281911e-09
1.096000e+02	1.102000e+02	5.998288e-06	5.406514e-09	5.406514e-09
1.102000e+02	1.108000e+02	6.343342e-06	5.560033e-09	5.560033e-09
1.108000e+02	1.114000e+02	6.672857e-06	5.702285e-09	5.702285e-09
1.114000e+02	1.120000e+02	7.038010e-06	5.856324e-09	5.856324e-09
1.120000e+02	1.126000e+02	7.396478e-06	6.003830e-09	6.003830e-09
1.126000e+02	1.132000e+02	7.863365e-06	6.190405e-09	6.190405e-09
1.132000e+02	1.138000e+02	8.351805e-06	6.379400e-09	6.379400e-09
1.138000e+02	1.144000e+02	8.912258e-06	6.590429e-09	6.590429e-09
1.144000e+02	1.150000e+02	9.507168e-06	6.806231e-09	6.806231e-09
1.150000e+02	1.156000e+02	1.017501e-05	7.041601e-09	7.041601e-09
1.156000e+02	1.162000e+02	1.094692e-05	7.303768e-09	7.303768e-09
1.162000e+02	1.168000e+02	1.182068e-05	7.590083e-09	7.590083e-09
1.168000e+02	1.174000e+02	1.281670e-05	7.902865e-09	7.902865e-09
1.174000e+02	1.180000e+02	1.398496e-05	8.255367e-09	8.255367e-09
1.180000e+02	1.186000e+02	1.532664e-05	8.641946e-09	8.641946e-09
1.186000e+02	1.192000e+02	1.694113e-05	9.086061e-09	9.086061e-09
1.192000e+02	1.198000e+02	1.890620e-05	9.598446e-09	9.598446e-09
1.198000e+02	1.204000e+02	2.136032e-05	1.020253e-08	1.020253e-08
1.204000e+02	1.210000e+02	2.449413e-05	1.092504e-08	1.092504e-08
1.210000e+02	1.216000e+02	2.859053e-05	1.180341e-08	1.180341e-08
1.216000e+02	1.222000e+02	3.419253e-05	1.290783e-08	1.290783e-08
1.222000e+02	1.228000e+02	4.244533e-05	1.438167e-08	1.438167e-08
1.228000e+02	1.234000e+02	5.589710e-05	1.650408e-08	1.650408e-08
1.234000e+02	1.240000e+02	8.158620e-05	1.993896e-08	1.993896e-08
1.240000e+02	1.246000e+02	1.547729e-04	2.746175e-08	2.746175e-08
1.246000e+02	1.252000e+02	2.693595e-03	1.145735e-07	1.145735e-07
1.252000e+02	1.258000e+02	6.249582e-06	5.489237e-09	5.489237e-09
1.258000e+02	1.264000e+02	9.478245e-07	2.139017e-09	2.139017e-09
1.264000e+02	1.270000e+02	3.883740e-07	1.369992e-09	1.369992e-09
1.270000e+02	1.276000e+02	2.128277e-07	1.014624e-09	1.014624e-09
1.276000e+02	1.282000e+02	1.333226e-07	8.032994e-10	8.032994e-10
1.282000e+02	1.288000e+02	9.480022e-08	6.777477e-10	6.777477e-10
1.288000e+02	1.294000e+02	6.947127e-08	5.804292e-10	5.804292e-10
1.294000e+02	1.300000e+02	5.314755e-08	5.080906e-10	5.080906e-10
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/YFSvsShower/bare_muons/one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
XLabel=$p^T_{\mu}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlotYLabel=Ratio
RatioPlotYMin=0.7501
RatioPlotYMax=1.1
LegendTitle=\textbf{Bare muons}
LegendXPos=0.4
LegendYPos=0.4
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.588168e-07	7.388193e-10	7.388193e-10
1.200000e+01	1.400000e+01	1.109929e-06	1.299420e-09	1.299420e-09
1.400000e+01	1.600000e+01	2.056136e-06	1.768593e-09	1.768593e-09
1.600000e+01	1.800000e+01	3.139547e-06	2.185422e-09	2.185422e-09
1.800000e+01	2.000000e+01	4.335524e-06	2.568164e-09	2.568164e-09
2.000000e+01	2.200000e+01	5.639800e-06	2.929097e-09	2.929097e-09
2.200000e+01	2.400000e+01	7.046500e-06	3.274075e-09	3.274075e-09
2.400000e+01	2.600000e+01	8.554645e-06	3.607471e-09	3.607471e-09
2.600000e+01	2.800000e+01	1.016232e-05	3.931864e-09	3.931864e-09
2.800000e+01	3.000000e+01	1.186599e-05	4.248680e-09	4.248680e-09
3.000000e+01	3.200000e+01	1.367834e-05	4.561615e-09	4.561615e-09
3.200000e+01	3.400000e+01	1.560152e-05	4.871754e-09	4.871754e-09
3.400000e+01	3.600000e+01	1.764568e-05	5.181091e-09	5.181091e-09
3.600000e+01	3.800000e+01	1.981981e-05	5.491002e-09	5.491002e-09
3.800000e+01	4.000000e+01	2.211411e-05	5.800116e-09	5.800116e-09
4.000000e+01	4.200000e+01	2.455817e-05	6.112234e-09	6.112234e-09
4.200000e+01	4.400000e+01	2.717206e-05	6.429292e-09	6.429292e-09
4.400000e+01	4.600000e+01	2.997212e-05	6.752438e-09	6.752438e-09
4.600000e+01	4.800000e+01	3.292975e-05	7.077764e-09	7.077764e-09
4.800000e+01	5.000000e+01	3.610646e-05	7.411299e-09	7.411299e-09
5.000000e+01	5.200000e+01	3.944865e-05	7.746722e-09	7.746722e-09
5.200000e+01	5.400000e+01	4.294227e-05	8.082475e-09	8.082475e-09
5.400000e+01	5.600000e+01	4.648872e-05	8.409606e-09	8.409606e-09
5.600000e+01	5.800000e+01	4.983285e-05	8.706825e-09	8.706825e-09
5.800000e+01	6.000000e+01	5.258410e-05	8.943946e-09	8.943946e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.179334e-04	2.428356e-07	2.428356e-07
1.200000e+01	1.400000e+01	3.648041e-04	4.270949e-07	4.270949e-07
1.400000e+01	1.600000e+01	6.757985e-04	5.813048e-07	5.813048e-07
1.600000e+01	1.800000e+01	1.031885e-03	7.183063e-07	7.183063e-07
1.800000e+01	2.000000e+01	1.424987e-03	8.441216e-07	8.441216e-07
2.000000e+01	2.200000e+01	1.853670e-03	9.627540e-07	9.627540e-07
2.200000e+01	2.400000e+01	2.316011e-03	1.076138e-06	1.076138e-06
2.400000e+01	2.600000e+01	2.811702e-03	1.185720e-06	1.185720e-06
2.600000e+01	2.800000e+01	3.340105e-03	1.292341e-06	1.292341e-06
2.800000e+01	3.000000e+01	3.900046e-03	1.396466e-06	1.396466e-06
3.000000e+01	3.200000e+01	4.495734e-03	1.499331e-06	1.499331e-06
3.200000e+01	3.400000e+01	5.127810e-03	1.601257e-06	1.601257e-06
3.400000e+01	3.600000e+01	5.799690e-03	1.702938e-06	1.702938e-06
3.600000e+01	3.800000e+01	6.514280e-03	1.804804e-06	1.804804e-06
3.800000e+01	4.000000e+01	7.268370e-03	1.906408e-06	1.906408e-06
4.000000e+01	4.200000e+01	8.071650e-03	2.008989e-06	2.008989e-06
4.200000e+01	4.400000e+01	8.930790e-03	2.113209e-06	2.113209e-06
4.400000e+01	4.600000e+01	9.851090e-03	2.219417e-06	2.219417e-06
4.600000e+01	4.800000e+01	1.082319e-02	2.326348e-06	2.326348e-06
4.800000e+01	5.000000e+01	1.186730e-02	2.435978e-06	2.435978e-06
5.000000e+01	5.200000e+01	1.296580e-02	2.546225e-06	2.546225e-06
5.200000e+01	5.400000e+01	1.411404e-02	2.656575e-06	2.656575e-06
5.400000e+01	5.600000e+01	1.527967e-02	2.764098e-06	2.764098e-06
5.600000e+01	5.800000e+01	1.637884e-02	2.861796e-06	2.861796e-06
5.800000e+01	6.000000e+01	1.728309e-02	2.939731e-06	2.939731e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.171162e-08	2.946713e-11	2.946713e-11
1.200000e+01	1.400000e+01	3.616083e-08	5.176988e-11	5.176988e-11
1.400000e+01	1.600000e+01	6.690805e-08	7.040510e-11	7.040510e-11
1.600000e+01	1.800000e+01	1.023383e-07	8.709971e-11	8.709971e-11
1.800000e+01	2.000000e+01	1.411721e-07	1.022725e-10	1.022725e-10
2.000000e+01	2.200000e+01	1.836298e-07	1.166365e-10	1.166365e-10
2.200000e+01	2.400000e+01	2.294783e-07	1.304022e-10	1.304022e-10
2.400000e+01	2.600000e+01	2.786294e-07	1.436812e-10	1.436812e-10
2.600000e+01	2.800000e+01	3.311654e-07	1.566600e-10	1.566600e-10
2.800000e+01	3.000000e+01	3.864351e-07	1.692169e-10	1.692169e-10
3.000000e+01	3.200000e+01	4.457889e-07	1.817711e-10	1.817711e-10
3.200000e+01	3.400000e+01	5.083875e-07	1.941078e-10	1.941078e-10
3.400000e+01	3.600000e+01	5.748625e-07	2.063869e-10	2.063869e-10
3.600000e+01	3.800000e+01	6.456295e-07	2.187398e-10	2.187398e-10
3.800000e+01	4.000000e+01	7.206430e-07	2.310941e-10	2.310941e-10
4.000000e+01	4.200000e+01	8.001045e-07	2.435102e-10	2.435102e-10
4.200000e+01	4.400000e+01	8.854340e-07	2.561716e-10	2.561716e-10
4.400000e+01	4.600000e+01	9.768605e-07	2.690821e-10	2.690821e-10
4.600000e+01	4.800000e+01	1.073166e-06	2.820292e-10	2.820292e-10
4.800000e+01	5.000000e+01	1.176928e-06	2.953536e-10	2.953536e-10
5.000000e+01	5.200000e+01	1.285838e-06	3.087099e-10	3.087099e-10
5.200000e+01	5.400000e+01	1.399963e-06	3.221202e-10	3.221202e-10
5.400000e+01	5.600000e+01	1.515487e-06	3.351467e-10	3.351467e-10
5.600000e+01	5.800000e+01	1.624583e-06	3.470008e-10	3.470008e-10
5.800000e+01	6.000000e+01	1.714201e-06	3.564522e-10	3.564522e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.427865e-07	7.059237e-10	7.059237e-10
1.200000e+01	1.400000e+01	1.059777e-06	1.240825e-09	1.240825e-09
1.400000e+01	1.600000e+01	1.962753e-06	1.688413e-09	1.688413e-09
1.600000e+01	1.800000e+01	2.997468e-06	2.086683e-09	2.086683e-09
1.800000e+01	2.000000e+01	4.140831e-06	2.453020e-09	2.453020e-09
2.000000e+01	2.200000e+01	5.388325e-06	2.798693e-09	2.798693e-09
2.200000e+01	2.400000e+01	6.734720e-06	3.129434e-09	3.129434e-09
2.400000e+01	2.600000e+01	8.178730e-06	3.449203e-09	3.449203e-09
2.600000e+01	2.800000e+01	9.718335e-06	3.760359e-09	3.760359e-09
2.800000e+01	3.000000e+01	1.135019e-05	4.064299e-09	4.064299e-09
3.000000e+01	3.200000e+01	1.308636e-05	4.364531e-09	4.364531e-09
3.200000e+01	3.400000e+01	1.492924e-05	4.662198e-09	4.662198e-09
3.400000e+01	3.600000e+01	1.688843e-05	4.959154e-09	4.959154e-09
3.600000e+01	3.800000e+01	1.897230e-05	5.256646e-09	5.256646e-09
3.800000e+01	4.000000e+01	2.117139e-05	5.553344e-09	5.553344e-09
4.000000e+01	4.200000e+01	2.351458e-05	5.853029e-09	5.853029e-09
4.200000e+01	4.400000e+01	2.602083e-05	6.157477e-09	6.157477e-09
4.400000e+01	4.600000e+01	2.870585e-05	6.467791e-09	6.467791e-09
4.600000e+01	4.800000e+01	3.154230e-05	6.780240e-09	6.780240e-09
4.800000e+01	5.000000e+01	3.458882e-05	7.100528e-09	7.100528e-09
5.000000e+01	5.200000e+01	3.779455e-05	7.422700e-09	7.422700e-09
5.200000e+01	5.400000e+01	4.114522e-05	7.745102e-09	7.745102e-09
5.400000e+01	5.600000e+01	4.454700e-05	8.059283e-09	8.059283e-09
5.600000e+01	5.800000e+01	4.775444e-05	8.344666e-09	8.344666e-09
5.800000e+01	6.000000e+01	5.039205e-05	8.572134e-09	8.572134e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.919224e-07	6.664010e-10	6.664010e-10
1.200000e+01	1.400000e+01	1.028572e-06	1.250890e-09	1.250890e-09
1.400000e+01	1.600000e+01	1.962475e-06	1.727842e-09	1.727842e-09
1.600000e+01	1.800000e+01	3.036731e-06	2.149339e-09	2.149339e-09
1.800000e+01	2.000000e+01	4.226705e-06	2.535729e-09	2.535729e-09
2.000000e+01	2.200000e+01	5.527925e-06	2.899899e-09	2.899899e-09
2.200000e+01	2.400000e+01	6.930135e-06	3.246929e-09	3.246929e-09
2.400000e+01	2.600000e+01	8.438260e-06	3.582847e-09	3.582847e-09
2.600000e+01	2.800000e+01	1.004585e-05	3.909266e-09	3.909266e-09
2.800000e+01	3.000000e+01	1.175092e-05	4.228029e-09	4.228029e-09
3.000000e+01	3.200000e+01	1.356541e-05	4.542746e-09	4.542746e-09
3.200000e+01	3.400000e+01	1.549133e-05	4.854519e-09	4.854519e-09
3.400000e+01	3.600000e+01	1.754005e-05	5.165559e-09	5.165559e-09
3.600000e+01	3.800000e+01	1.972211e-05	5.477452e-09	5.477452e-09
3.800000e+01	4.000000e+01	2.202557e-05	5.788493e-09	5.788493e-09
4.000000e+01	4.200000e+01	2.447915e-05	6.102391e-09	6.102391e-09
4.200000e+01	4.400000e+01	2.710873e-05	6.421797e-09	6.421797e-09
4.400000e+01	4.600000e+01	2.992223e-05	6.746816e-09	6.746816e-09
4.600000e+01	4.800000e+01	3.290164e-05	7.074744e-09	7.074744e-09
4.800000e+01	5.000000e+01	3.610716e-05	7.411371e-09	7.411371e-09
5.000000e+01	5.200000e+01	3.948074e-05	7.749873e-09	7.749873e-09
5.200000e+01	5.400000e+01	4.301089e-05	8.088931e-09	8.088931e-09
5.400000e+01	5.600000e+01	4.660640e-05	8.420243e-09	8.420243e-09
5.600000e+01	5.800000e+01	5.001110e-05	8.722382e-09	8.722382e-09
5.800000e+01	6.000000e+01	5.283465e-05	8.965226e-09	8.965226e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.594700e-05	2.190332e-07	2.190332e-07
1.200000e+01	1.400000e+01	3.380625e-04	4.111410e-07	4.111410e-07
1.400000e+01	1.600000e+01	6.450145e-04	5.679106e-07	5.679106e-07
1.600000e+01	1.800000e+01	9.980930e-04	7.064483e-07	7.064483e-07
1.800000e+01	2.000000e+01	1.389221e-03	8.334604e-07	8.334604e-07
2.000000e+01	2.200000e+01	1.816897e-03	9.531553e-07	9.531553e-07
2.200000e+01	2.400000e+01	2.277763e-03	1.067213e-06	1.067213e-06
2.400000e+01	2.600000e+01	2.773447e-03	1.177625e-06	1.177625e-06
2.600000e+01	2.800000e+01	3.301826e-03	1.284916e-06	1.284916e-06
2.800000e+01	3.000000e+01	3.862226e-03	1.389679e-06	1.389679e-06
3.000000e+01	3.200000e+01	4.458618e-03	1.493129e-06	1.493129e-06
3.200000e+01	3.400000e+01	5.091590e-03	1.595592e-06	1.595592e-06
3.400000e+01	3.600000e+01	5.764970e-03	1.697832e-06	1.697832e-06
3.600000e+01	3.800000e+01	6.482165e-03	1.800350e-06	1.800350e-06
3.800000e+01	4.000000e+01	7.239265e-03	1.902588e-06	1.902588e-06
4.000000e+01	4.200000e+01	8.045675e-03	2.005754e-06	2.005754e-06
4.200000e+01	4.400000e+01	8.909975e-03	2.110744e-06	2.110744e-06
4.400000e+01	4.600000e+01	9.834685e-03	2.217568e-06	2.217568e-06
4.600000e+01	4.800000e+01	1.081396e-02	2.325356e-06	2.325356e-06
4.800000e+01	5.000000e+01	1.186754e-02	2.436002e-06	2.436002e-06
5.000000e+01	5.200000e+01	1.297634e-02	2.547260e-06	2.547260e-06
5.200000e+01	5.400000e+01	1.413660e-02	2.658698e-06	2.658698e-06
5.400000e+01	5.600000e+01	1.531835e-02	2.767595e-06	2.767595e-06
5.600000e+01	5.800000e+01	1.643742e-02	2.866910e-06	2.866910e-06
5.800000e+01	6.000000e+01	1.736543e-02	2.946726e-06	2.946726e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.524825e-09	2.657447e-11	2.657447e-11
1.200000e+01	1.400000e+01	3.351044e-08	4.983437e-11	4.983437e-11
1.400000e+01	1.600000e+01	6.384745e-08	6.877300e-11	6.877300e-11
1.600000e+01	1.800000e+01	9.899065e-08	8.566108e-11	8.566108e-11
1.800000e+01	2.000000e+01	1.376314e-07	1.009820e-10	1.009820e-10
2.000000e+01	2.200000e+01	1.799853e-07	1.154773e-10	1.154773e-10
2.200000e+01	2.400000e+01	2.257080e-07	1.293312e-10	1.293312e-10
2.400000e+01	2.600000e+01	2.748227e-07	1.426976e-10	1.426976e-10
2.600000e+01	2.800000e+01	3.273863e-07	1.557643e-10	1.557643e-10
2.800000e+01	3.000000e+01	3.826779e-07	1.683906e-10	1.683906e-10
3.000000e+01	3.200000e+01	4.420935e-07	1.810144e-10	1.810144e-10
3.200000e+01	3.400000e+01	5.047980e-07	1.934196e-10	1.934196e-10
3.400000e+01	3.600000e+01	5.714445e-07	2.057738e-10	2.057738e-10
3.600000e+01	3.800000e+01	6.424480e-07	2.182001e-10	2.182001e-10
3.800000e+01	4.000000e+01	7.177535e-07	2.306300e-10	2.306300e-10
4.000000e+01	4.200000e+01	7.974730e-07	2.431055e-10	2.431055e-10
4.200000e+01	4.400000e+01	8.833730e-07	2.558738e-10	2.558738e-10
4.400000e+01	4.600000e+01	9.751810e-07	2.688487e-10	2.688487e-10
4.600000e+01	4.800000e+01	1.072235e-06	2.819071e-10	2.819071e-10
4.800000e+01	5.000000e+01	1.176947e-06	2.953544e-10	2.953544e-10
5.000000e+01	5.200000e+01	1.286882e-06	3.088352e-10	3.088352e-10
5.200000e+01	5.400000e+01	1.402202e-06	3.223780e-10	3.223780e-10
5.400000e+01	5.600000e+01	1.519353e-06	3.355733e-10	3.355733e-10
5.600000e+01	5.800000e+01	1.630408e-06	3.476222e-10	3.476222e-10
5.800000e+01	6.000000e+01	1.722336e-06	3.572969e-10	3.572969e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.786932e-07	6.363032e-10	6.363032e-10
1.200000e+01	1.400000e+01	9.817770e-07	1.194092e-09	1.194092e-09
1.400000e+01	1.600000e+01	1.872921e-06	1.649131e-09	1.649131e-09
1.600000e+01	1.800000e+01	2.898817e-06	2.051880e-09	2.051880e-09
1.800000e+01	2.000000e+01	4.036378e-06	2.421721e-09	2.421721e-09
2.000000e+01	2.200000e+01	5.280900e-06	2.770507e-09	2.770507e-09
2.200000e+01	2.400000e+01	6.622965e-06	3.103228e-09	3.103228e-09
2.400000e+01	2.600000e+01	8.066945e-06	3.425434e-09	3.425434e-09
2.600000e+01	2.800000e+01	9.606440e-06	3.738544e-09	3.738544e-09
2.800000e+01	3.000000e+01	1.123964e-05	4.044366e-09	4.044366e-09
3.000000e+01	3.200000e+01	1.297787e-05	4.346321e-09	4.346321e-09
3.200000e+01	3.400000e+01	1.482337e-05	4.645568e-09	4.645568e-09
3.400000e+01	3.600000e+01	1.678696e-05	4.944174e-09	4.944174e-09
3.600000e+01	3.800000e+01	1.887844e-05	5.243579e-09	5.243579e-09
3.800000e+01	4.000000e+01	2.108632e-05	5.542132e-09	5.542132e-09
4.000000e+01	4.200000e+01	2.343870e-05	5.843548e-09	5.843548e-09
4.200000e+01	4.400000e+01	2.596000e-05	6.150250e-09	6.150250e-09
4.400000e+01	4.600000e+01	2.865798e-05	6.462383e-09	6.462383e-09
4.600000e+01	4.800000e+01	3.151532e-05	6.777330e-09	6.777330e-09
4.800000e+01	5.000000e+01	3.458948e-05	7.100593e-09	7.100593e-09
5.000000e+01	5.200000e+01	3.782530e-05	7.425719e-09	7.425719e-09
5.200000e+01	5.400000e+01	4.121098e-05	7.751289e-09	7.751289e-09
5.400000e+01	5.600000e+01	4.465988e-05	8.069497e-09	8.069497e-09
5.600000e+01	5.800000e+01	4.792535e-05	8.359595e-09	8.359595e-09
5.800000e+01	6.000000e+01	5.063225e-05	8.592549e-09	8.592549e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.418889e-07	7.203393e-10	7.203393e-10
1.200000e+01	1.400000e+01	1.087665e-06	1.284820e-09	1.284820e-09
1.400000e+01	1.600000e+01	2.026970e-06	1.753954e-09	1.753954e-09
1.600000e+01	1.800000e+01	3.097618e-06	2.168246e-09	2.168246e-09
1.800000e+01	2.000000e+01	4.288866e-06	2.551326e-09	2.551326e-09
2.000000e+01	2.200000e+01	5.578980e-06	2.909860e-09	2.909860e-09
2.200000e+01	2.400000e+01	6.981440e-06	3.255121e-09	3.255121e-09
2.400000e+01	2.600000e+01	8.475850e-06	3.586628e-09	3.586628e-09
2.600000e+01	2.800000e+01	1.006508e-05	3.908438e-09	3.908438e-09
2.800000e+01	3.000000e+01	1.176607e-05	4.225814e-09	4.225814e-09
3.000000e+01	3.200000e+01	1.356950e-05	4.538127e-09	4.538127e-09
3.200000e+01	3.400000e+01	1.548360e-05	4.847643e-09	4.847643e-09
3.400000e+01	3.600000e+01	1.751825e-05	5.156321e-09	5.156321e-09
3.600000e+01	3.800000e+01	1.966903e-05	5.463692e-09	5.463692e-09
3.800000e+01	4.000000e+01	2.196153e-05	5.773324e-09	5.773324e-09
4.000000e+01	4.200000e+01	2.441974e-05	6.087867e-09	6.087867e-09
4.200000e+01	4.400000e+01	2.700861e-05	6.402443e-09	6.402443e-09
4.400000e+01	4.600000e+01	2.979907e-05	6.725058e-09	6.725058e-09
4.600000e+01	4.800000e+01	3.277151e-05	7.052496e-09	7.052496e-09
4.800000e+01	5.000000e+01	3.593639e-05	7.385193e-09	7.385193e-09
5.000000e+01	5.200000e+01	3.930374e-05	7.723455e-09	7.723455e-09
5.200000e+01	5.400000e+01	4.277714e-05	8.057504e-09	8.057504e-09
5.400000e+01	5.600000e+01	4.635264e-05	8.387488e-09	8.387488e-09
5.600000e+01	5.800000e+01	4.970685e-05	8.685659e-09	8.685659e-09
5.800000e+01	6.000000e+01	5.247425e-05	8.924168e-09	8.924168e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.126363e-04	2.373263e-07	2.373263e-07
1.200000e+01	1.400000e+01	3.583239e-04	4.232841e-07	4.232841e-07
1.400000e+01	1.600000e+01	6.677675e-04	5.778352e-07	5.778352e-07
1.600000e+01	1.800000e+01	1.020492e-03	7.143313e-07	7.143313e-07
1.800000e+01	2.000000e+01	1.412941e-03	8.405376e-07	8.405376e-07
2.000000e+01	2.200000e+01	1.837957e-03	9.586536e-07	9.586536e-07
2.200000e+01	2.400000e+01	2.299993e-03	1.072403e-06	1.072403e-06
2.400000e+01	2.600000e+01	2.792323e-03	1.181622e-06	1.181622e-06
2.600000e+01	2.800000e+01	3.315871e-03	1.287635e-06	1.287635e-06
2.800000e+01	3.000000e+01	3.876262e-03	1.392201e-06	1.392201e-06
3.000000e+01	3.200000e+01	4.470387e-03	1.495090e-06	1.495090e-06
3.200000e+01	3.400000e+01	5.100995e-03	1.597070e-06	1.597070e-06
3.400000e+01	3.600000e+01	5.771265e-03	1.698749e-06	1.698749e-06
3.600000e+01	3.800000e+01	6.479825e-03	1.800012e-06	1.800012e-06
3.800000e+01	4.000000e+01	7.235085e-03	1.902027e-06	1.902027e-06
4.000000e+01	4.200000e+01	8.044930e-03	2.005653e-06	2.005653e-06
4.200000e+01	4.400000e+01	8.897830e-03	2.109295e-06	2.109295e-06
4.400000e+01	4.600000e+01	9.817080e-03	2.215564e-06	2.215564e-06
4.600000e+01	4.800000e+01	1.079636e-02	2.323446e-06	2.323446e-06
4.800000e+01	5.000000e+01	1.183901e-02	2.433058e-06	2.433058e-06
5.000000e+01	5.200000e+01	1.294837e-02	2.544499e-06	2.544499e-06
5.200000e+01	5.400000e+01	1.409269e-02	2.654560e-06	2.654560e-06
5.400000e+01	5.600000e+01	1.527057e-02	2.763261e-06	2.763261e-06
5.600000e+01	5.800000e+01	1.637559e-02	2.861493e-06	2.861493e-06
5.800000e+01	6.000000e+01	1.728731e-02	2.940076e-06	2.940076e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.105456e-08	2.857618e-11	2.857618e-11
1.200000e+01	1.400000e+01	3.520161e-08	5.100858e-11	5.100858e-11
1.400000e+01	1.600000e+01	6.568190e-08	6.970308e-11	6.970308e-11
1.600000e+01	1.800000e+01	1.003092e-07	8.612190e-11	8.612190e-11
1.800000e+01	2.000000e+01	1.389180e-07	1.013552e-10	1.013552e-10
2.000000e+01	2.200000e+01	1.806361e-07	1.155556e-10	1.155556e-10
2.200000e+01	2.400000e+01	2.260871e-07	1.292885e-10	1.292885e-10
2.400000e+01	2.600000e+01	2.744103e-07	1.424487e-10	1.424487e-10
2.600000e+01	2.800000e+01	3.259278e-07	1.552313e-10	1.552313e-10
2.800000e+01	3.000000e+01	3.809817e-07	1.678351e-10	1.678351e-10
3.000000e+01	3.200000e+01	4.392651e-07	1.802059e-10	1.802059e-10
3.200000e+01	3.400000e+01	5.010505e-07	1.924569e-10	1.924569e-10
3.400000e+01	3.600000e+01	5.670660e-07	2.047505e-10	2.047505e-10
3.600000e+01	3.800000e+01	6.364195e-07	2.168870e-10	2.168870e-10
3.800000e+01	4.000000e+01	7.109895e-07	2.292793e-10	2.292793e-10
4.000000e+01	4.200000e+01	7.907305e-07	2.417819e-10	2.417819e-10
4.200000e+01	4.400000e+01	8.740810e-07	2.541919e-10	2.541919e-10
4.400000e+01	4.600000e+01	9.644435e-07	2.670207e-10	2.670207e-10
4.600000e+01	4.800000e+01	1.060649e-06	2.800209e-10	2.800209e-10
4.800000e+01	5.000000e+01	1.162942e-06	2.932009e-10	2.932009e-10
5.000000e+01	5.200000e+01	1.271913e-06	3.066397e-10	3.066397e-10
5.200000e+01	5.400000e+01	1.384192e-06	3.198858e-10	3.198858e-10
5.400000e+01	5.600000e+01	1.499675e-06	3.329429e-10	3.329429e-10
5.600000e+01	5.800000e+01	1.608412e-06	3.448035e-10	3.448035e-10
5.800000e+01	6.000000e+01	1.698244e-06	3.543326e-10	3.543326e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.275588e-07	6.907903e-10	6.907903e-10
1.200000e+01	1.400000e+01	1.041467e-06	1.231527e-09	1.231527e-09
1.400000e+01	1.600000e+01	1.940749e-06	1.681207e-09	1.681207e-09
1.600000e+01	1.800000e+01	2.967020e-06	2.078988e-09	2.078988e-09
1.800000e+01	2.000000e+01	4.109420e-06	2.447150e-09	2.447150e-09
2.000000e+01	2.200000e+01	5.346915e-06	2.791937e-09	2.791937e-09
2.200000e+01	2.400000e+01	6.693365e-06	3.124258e-09	3.124258e-09
2.400000e+01	2.600000e+01	8.128760e-06	3.443405e-09	3.443405e-09
2.600000e+01	2.800000e+01	9.655835e-06	3.753486e-09	3.753486e-09
2.800000e+01	3.000000e+01	1.128971e-05	4.059096e-09	4.059096e-09
3.000000e+01	3.200000e+01	1.302248e-05	4.359926e-09	4.359926e-09
3.200000e+01	3.400000e+01	1.486221e-05	4.658021e-09	4.658021e-09
3.400000e+01	3.600000e+01	1.681913e-05	4.955662e-09	4.955662e-09
3.600000e+01	3.800000e+01	1.888686e-05	5.251904e-09	5.251904e-09
3.800000e+01	4.000000e+01	2.109145e-05	5.550568e-09	5.550568e-09
4.000000e+01	4.200000e+01	2.345543e-05	5.853702e-09	5.853702e-09
4.200000e+01	4.400000e+01	2.594628e-05	6.157144e-09	6.157144e-09
4.400000e+01	4.600000e+01	2.863121e-05	6.468228e-09	6.468228e-09
4.600000e+01	4.800000e+01	3.149078e-05	6.784079e-09	6.784079e-09
4.800000e+01	5.000000e+01	3.453562e-05	7.104808e-09	7.104808e-09
5.000000e+01	5.200000e+01	3.777604e-05	7.430856e-09	7.430856e-09
5.200000e+01	5.400000e+01	4.111781e-05	7.752990e-09	7.752990e-09
5.400000e+01	5.600000e+01	4.455871e-05	8.071070e-09	8.071070e-09
5.600000e+01	5.800000e+01	4.778723e-05	8.358518e-09	8.358518e-09
5.800000e+01	6.000000e+01	5.044800e-05	8.588204e-09	8.588204e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/YFSvsShower/dressed_muons/dilepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.4
XLabel=$p^T_{\mu^+\mu^-}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu^+\mu^-}$ (pb)
RatioPlotYMin=0.9601
RatioPlotYMax=1.04
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.905385e-06	2.731734e-09	2.731734e-09
2.000000e+00	4.000000e+00	1.709775e-05	5.100015e-09	5.100015e-09
4.000000e+00	6.000000e+00	3.097839e-05	6.864854e-09	6.864854e-09
6.000000e+00	8.000000e+00	4.214694e-05	8.007278e-09	8.007278e-09
8.000000e+00	1.000000e+01	4.912591e-05	8.644844e-09	8.644844e-09
1.000000e+01	1.200000e+01	5.258730e-05	8.944216e-09	8.944216e-09
1.200000e+01	1.400000e+01	5.358265e-05	9.028465e-09	9.028465e-09
1.400000e+01	1.600000e+01	5.300740e-05	8.979871e-09	8.979871e-09
1.600000e+01	1.800000e+01	5.147550e-05	8.849165e-09	8.849165e-09
1.800000e+01	2.000000e+01	4.935883e-05	8.665314e-09	8.665314e-09
2.000000e+01	2.200000e+01	4.698467e-05	8.454345e-09	8.454345e-09
2.200000e+01	2.400000e+01	4.441110e-05	8.219542e-09	8.219542e-09
2.400000e+01	2.600000e+01	4.182294e-05	7.976442e-09	7.976442e-09
2.600000e+01	2.800000e+01	3.927644e-05	7.729795e-09	7.729795e-09
2.800000e+01	3.000000e+01	3.681727e-05	7.483894e-09	7.483894e-09
3.000000e+01	3.200000e+01	3.445106e-05	7.239411e-09	7.239411e-09
3.200000e+01	3.400000e+01	3.218388e-05	6.997148e-09	6.997148e-09
3.400000e+01	3.600000e+01	3.008054e-05	6.764640e-09	6.764640e-09
3.600000e+01	3.800000e+01	2.809738e-05	6.537848e-09	6.537848e-09
3.800000e+01	4.000000e+01	2.619474e-05	6.312610e-09	6.312610e-09
4.000000e+01	4.200000e+01	2.442526e-05	6.095671e-09	6.095671e-09
4.200000e+01	4.400000e+01	2.278363e-05	5.887262e-09	5.887262e-09
4.400000e+01	4.600000e+01	2.123258e-05	5.683335e-09	5.683335e-09
4.600000e+01	4.800000e+01	1.979198e-05	5.487146e-09	5.487146e-09
4.800000e+01	5.000000e+01	1.842913e-05	5.294858e-09	5.294858e-09
5.000000e+01	5.200000e+01	1.717953e-05	5.112196e-09	5.112196e-09
5.200000e+01	5.400000e+01	1.598148e-05	4.930721e-09	4.930721e-09
5.400000e+01	5.600000e+01	1.488994e-05	4.759359e-09	4.759359e-09
5.600000e+01	5.800000e+01	1.384350e-05	4.589072e-09	4.589072e-09
5.800000e+01	6.000000e+01	1.289232e-05	4.428610e-09	4.428610e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.612287e-03	8.978842e-07	8.978842e-07
2.000000e+00	4.000000e+00	5.619610e-03	1.676296e-06	1.676296e-06
4.000000e+00	6.000000e+00	1.018186e-02	2.256378e-06	2.256378e-06
6.000000e+00	8.000000e+00	1.385273e-02	2.631885e-06	2.631885e-06
8.000000e+00	1.000000e+01	1.614650e-02	2.841432e-06	2.841432e-06
1.000000e+01	1.200000e+01	1.728414e-02	2.939821e-06	2.939821e-06
1.200000e+01	1.400000e+01	1.761131e-02	2.967518e-06	2.967518e-06
1.400000e+01	1.600000e+01	1.742221e-02	2.951539e-06	2.951539e-06
1.600000e+01	1.800000e+01	1.691874e-02	2.908582e-06	2.908582e-06
1.800000e+01	2.000000e+01	1.622306e-02	2.848161e-06	2.848161e-06
2.000000e+01	2.200000e+01	1.544269e-02	2.778807e-06	2.778807e-06
2.200000e+01	2.400000e+01	1.459678e-02	2.701620e-06	2.701620e-06
2.400000e+01	2.600000e+01	1.374613e-02	2.621719e-06	2.621719e-06
2.600000e+01	2.800000e+01	1.290918e-02	2.540654e-06	2.540654e-06
2.800000e+01	3.000000e+01	1.210090e-02	2.459830e-06	2.459830e-06
3.000000e+01	3.200000e+01	1.132319e-02	2.379472e-06	2.379472e-06
3.200000e+01	3.400000e+01	1.057803e-02	2.299849e-06	2.299849e-06
3.400000e+01	3.600000e+01	9.886685e-03	2.223415e-06	2.223415e-06
3.600000e+01	3.800000e+01	9.234890e-03	2.148878e-06	2.148878e-06
3.800000e+01	4.000000e+01	8.609520e-03	2.074840e-06	2.074840e-06
4.000000e+01	4.200000e+01	8.027930e-03	2.003532e-06	2.003532e-06
4.200000e+01	4.400000e+01	7.488365e-03	1.935030e-06	1.935030e-06
4.400000e+01	4.600000e+01	6.978600e-03	1.868012e-06	1.868012e-06
4.600000e+01	4.800000e+01	6.505100e-03	1.803522e-06	1.803522e-06
4.800000e+01	5.000000e+01	6.057185e-03	1.740330e-06	1.740330e-06
5.000000e+01	5.200000e+01	5.646460e-03	1.680285e-06	1.680285e-06
5.200000e+01	5.400000e+01	5.252695e-03	1.620639e-06	1.620639e-06
5.400000e+01	5.600000e+01	4.893941e-03	1.564318e-06	1.564318e-06
5.600000e+01	5.800000e+01	4.549990e-03	1.508342e-06	1.508342e-06
5.800000e+01	6.000000e+01	4.237360e-03	1.455600e-06	1.455600e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.599223e-07	1.088825e-10	1.088825e-10
2.000000e+00	4.000000e+00	5.575230e-07	2.033021e-10	2.033021e-10
4.000000e+00	6.000000e+00	1.009561e-06	2.735471e-10	2.735471e-10
6.000000e+00	8.000000e+00	1.373433e-06	3.190426e-10	3.190426e-10
8.000000e+00	1.000000e+01	1.601064e-06	3.444666e-10	3.444666e-10
1.000000e+01	1.200000e+01	1.714372e-06	3.564766e-10	3.564766e-10
1.200000e+01	1.400000e+01	1.746585e-06	3.597975e-10	3.597975e-10
1.400000e+01	1.600000e+01	1.728013e-06	3.578877e-10	3.578877e-10
1.600000e+01	1.800000e+01	1.677759e-06	3.526371e-10	3.526371e-10
1.800000e+01	2.000000e+01	1.609100e-06	3.453487e-10	3.453487e-10
2.000000e+01	2.200000e+01	1.531300e-06	3.368903e-10	3.368903e-10
2.200000e+01	2.400000e+01	1.447742e-06	3.275718e-10	3.275718e-10
2.400000e+01	2.600000e+01	1.362952e-06	3.178190e-10	3.178190e-10
2.600000e+01	2.800000e+01	1.280153e-06	3.080157e-10	3.080157e-10
2.800000e+01	3.000000e+01	1.199977e-06	2.982253e-10	2.982253e-10
3.000000e+01	3.200000e+01	1.123022e-06	2.885146e-10	2.885146e-10
3.200000e+01	3.400000e+01	1.048944e-06	2.788079e-10	2.788079e-10
3.400000e+01	3.600000e+01	9.803195e-07	2.695508e-10	2.695508e-10
3.600000e+01	3.800000e+01	9.159385e-07	2.605639e-10	2.605639e-10
3.800000e+01	4.000000e+01	8.537455e-07	2.515411e-10	2.515411e-10
4.000000e+01	4.200000e+01	7.960750e-07	2.428944e-10	2.428944e-10
4.200000e+01	4.400000e+01	7.423765e-07	2.345517e-10	2.345517e-10
4.400000e+01	4.600000e+01	6.920760e-07	2.264772e-10	2.264772e-10
4.600000e+01	4.800000e+01	6.449770e-07	2.186336e-10	2.186336e-10
4.800000e+01	5.000000e+01	6.005540e-07	2.109680e-10	2.109680e-10
5.000000e+01	5.200000e+01	5.596230e-07	2.036294e-10	2.036294e-10
5.200000e+01	5.400000e+01	5.212005e-07	1.965606e-10	1.965606e-10
5.400000e+01	5.600000e+01	4.855367e-07	1.897073e-10	1.897073e-10
5.600000e+01	5.800000e+01	4.511752e-07	1.828726e-10	1.828726e-10
5.800000e+01	6.000000e+01	4.202514e-07	1.764943e-10	1.764943e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.698305e-06	2.616773e-09	2.616773e-09
2.000000e+00	4.000000e+00	1.637651e-05	4.885430e-09	4.885430e-09
4.000000e+00	6.000000e+00	2.967162e-05	6.576000e-09	6.576000e-09
6.000000e+00	8.000000e+00	4.036878e-05	7.670298e-09	7.670298e-09
8.000000e+00	1.000000e+01	4.705327e-05	8.281022e-09	8.281022e-09
1.000000e+01	1.200000e+01	5.036865e-05	8.567797e-09	8.567797e-09
1.200000e+01	1.400000e+01	5.132210e-05	8.648522e-09	8.648522e-09
1.400000e+01	1.600000e+01	5.077120e-05	8.601987e-09	8.601987e-09
1.600000e+01	1.800000e+01	4.930440e-05	8.476858e-09	8.476858e-09
1.800000e+01	2.000000e+01	4.727716e-05	8.300776e-09	8.300776e-09
2.000000e+01	2.200000e+01	4.500364e-05	8.098776e-09	8.098776e-09
2.200000e+01	2.400000e+01	4.253891e-05	7.873909e-09	7.873909e-09
2.400000e+01	2.600000e+01	4.006050e-05	7.641158e-09	7.641158e-09
2.600000e+01	2.800000e+01	3.762150e-05	7.404919e-09	7.404919e-09
2.800000e+01	3.000000e+01	3.526632e-05	7.169437e-09	7.169437e-09
3.000000e+01	3.200000e+01	3.300008e-05	6.935285e-09	6.935285e-09
3.200000e+01	3.400000e+01	3.082901e-05	6.703341e-09	6.703341e-09
3.400000e+01	3.600000e+01	2.881438e-05	6.480635e-09	6.480635e-09
3.600000e+01	3.800000e+01	2.691509e-05	6.263462e-09	6.263462e-09
3.800000e+01	4.000000e+01	2.509302e-05	6.047803e-09	6.047803e-09
4.000000e+01	4.200000e+01	2.339847e-05	5.840094e-09	5.840094e-09
4.200000e+01	4.400000e+01	2.182608e-05	5.640488e-09	5.640488e-09
4.400000e+01	4.600000e+01	2.034062e-05	5.445216e-09	5.445216e-09
4.600000e+01	4.800000e+01	1.896089e-05	5.257352e-09	5.257352e-09
4.800000e+01	5.000000e+01	1.765550e-05	5.073184e-09	5.073184e-09
5.000000e+01	5.200000e+01	1.645875e-05	4.898292e-09	4.898292e-09
5.200000e+01	5.400000e+01	1.531123e-05	4.724494e-09	4.724494e-09
5.400000e+01	5.600000e+01	1.426573e-05	4.560384e-09	4.560384e-09
5.600000e+01	5.800000e+01	1.326355e-05	4.397355e-09	4.397355e-09
5.800000e+01	6.000000e+01	1.235228e-05	4.243623e-09	4.243623e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.945743e-06	2.742949e-09	2.742949e-09
2.000000e+00	4.000000e+00	1.725134e-05	5.122870e-09	5.122870e-09
4.000000e+00	6.000000e+00	3.126738e-05	6.896800e-09	6.896800e-09
6.000000e+00	8.000000e+00	4.253811e-05	8.044351e-09	8.044351e-09
8.000000e+00	1.000000e+01	4.956604e-05	8.683483e-09	8.683483e-09
1.000000e+01	1.200000e+01	5.303765e-05	8.982434e-09	8.982434e-09
1.200000e+01	1.400000e+01	5.401540e-05	9.064854e-09	9.064854e-09
1.400000e+01	1.600000e+01	5.340355e-05	9.013364e-09	9.013364e-09
1.600000e+01	1.800000e+01	5.182685e-05	8.879310e-09	8.879310e-09
1.800000e+01	2.000000e+01	4.966240e-05	8.691920e-09	8.691920e-09
2.000000e+01	2.200000e+01	4.723731e-05	8.477045e-09	8.477045e-09
2.200000e+01	2.400000e+01	4.461315e-05	8.238219e-09	8.238219e-09
2.400000e+01	2.600000e+01	4.197821e-05	7.991234e-09	7.991234e-09
2.600000e+01	2.800000e+01	3.938822e-05	7.740786e-09	7.740786e-09
2.800000e+01	3.000000e+01	3.689028e-05	7.491312e-09	7.491312e-09
3.000000e+01	3.200000e+01	3.448408e-05	7.242878e-09	7.242878e-09
3.200000e+01	3.400000e+01	3.218892e-05	6.997696e-09	6.997696e-09
3.400000e+01	3.600000e+01	3.005636e-05	6.761921e-09	6.761921e-09
3.600000e+01	3.800000e+01	2.804905e-05	6.532224e-09	6.532224e-09
3.800000e+01	4.000000e+01	2.612839e-05	6.304609e-09	6.304609e-09
4.000000e+01	4.200000e+01	2.434867e-05	6.086107e-09	6.086107e-09
4.200000e+01	4.400000e+01	2.269514e-05	5.875817e-09	5.875817e-09
4.400000e+01	4.600000e+01	2.114055e-05	5.671005e-09	5.671005e-09
4.600000e+01	4.800000e+01	1.970034e-05	5.474427e-09	5.474427e-09
4.800000e+01	5.000000e+01	1.834281e-05	5.282443e-09	5.282443e-09
5.000000e+01	5.200000e+01	1.710096e-05	5.100493e-09	5.100493e-09
5.200000e+01	5.400000e+01	1.591157e-05	4.919924e-09	4.919924e-09
5.400000e+01	5.600000e+01	1.483064e-05	4.749871e-09	4.749871e-09
5.600000e+01	5.800000e+01	1.379527e-05	4.581072e-09	4.581072e-09
5.800000e+01	6.000000e+01	1.285463e-05	4.422132e-09	4.422132e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.625552e-03	9.015711e-07	9.015711e-07
2.000000e+00	4.000000e+00	5.670095e-03	1.683807e-06	1.683807e-06
4.000000e+00	6.000000e+00	1.027684e-02	2.266878e-06	2.266878e-06
6.000000e+00	8.000000e+00	1.398130e-02	2.644071e-06	2.644071e-06
8.000000e+00	1.000000e+01	1.629117e-02	2.854133e-06	2.854133e-06
1.000000e+01	1.200000e+01	1.743216e-02	2.952383e-06	2.952383e-06
1.200000e+01	1.400000e+01	1.775355e-02	2.979478e-06	2.979478e-06
1.400000e+01	1.600000e+01	1.755241e-02	2.962547e-06	2.962547e-06
1.600000e+01	1.800000e+01	1.703421e-02	2.918491e-06	2.918491e-06
1.800000e+01	2.000000e+01	1.632284e-02	2.856906e-06	2.856906e-06
2.000000e+01	2.200000e+01	1.552573e-02	2.786268e-06	2.786268e-06
2.200000e+01	2.400000e+01	1.466320e-02	2.707760e-06	2.707760e-06
2.400000e+01	2.600000e+01	1.379716e-02	2.626580e-06	2.626580e-06
2.600000e+01	2.800000e+01	1.294591e-02	2.544267e-06	2.544267e-06
2.800000e+01	3.000000e+01	1.212490e-02	2.462267e-06	2.462267e-06
3.000000e+01	3.200000e+01	1.133404e-02	2.380612e-06	2.380612e-06
3.200000e+01	3.400000e+01	1.057969e-02	2.300028e-06	2.300028e-06
3.400000e+01	3.600000e+01	9.878735e-03	2.222519e-06	2.222519e-06
3.600000e+01	3.800000e+01	9.219005e-03	2.147029e-06	2.147029e-06
3.800000e+01	4.000000e+01	8.587715e-03	2.072210e-06	2.072210e-06
4.000000e+01	4.200000e+01	8.002760e-03	2.000389e-06	2.000389e-06
4.200000e+01	4.400000e+01	7.459280e-03	1.931268e-06	1.931268e-06
4.400000e+01	4.600000e+01	6.948355e-03	1.863960e-06	1.863960e-06
4.600000e+01	4.800000e+01	6.474975e-03	1.799342e-06	1.799342e-06
4.800000e+01	5.000000e+01	6.028815e-03	1.736250e-06	1.736250e-06
5.000000e+01	5.200000e+01	5.620635e-03	1.676439e-06	1.676439e-06
5.200000e+01	5.400000e+01	5.229720e-03	1.617092e-06	1.617092e-06
5.400000e+01	5.600000e+01	4.874451e-03	1.561201e-06	1.561201e-06
5.600000e+01	5.800000e+01	4.534140e-03	1.505712e-06	1.505712e-06
5.800000e+01	6.000000e+01	4.224972e-03	1.453471e-06	1.453471e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.612406e-07	1.093323e-10	1.093323e-10
2.000000e+00	4.000000e+00	5.625550e-07	2.042184e-10	2.042184e-10
4.000000e+00	6.000000e+00	1.019008e-06	2.748250e-10	2.748250e-10
6.000000e+00	8.000000e+00	1.386199e-06	3.205219e-10	3.205219e-10
8.000000e+00	1.000000e+01	1.615421e-06	3.460083e-10	3.460083e-10
1.000000e+01	1.200000e+01	1.729034e-06	3.579970e-10	3.579970e-10
1.200000e+01	1.400000e+01	1.760663e-06	3.612444e-10	3.612444e-10
1.400000e+01	1.600000e+01	1.740928e-06	3.592233e-10	3.592233e-10
1.600000e+01	1.800000e+01	1.689156e-06	3.538305e-10	3.538305e-10
1.800000e+01	2.000000e+01	1.619003e-06	3.464100e-10	3.464100e-10
2.000000e+01	2.200000e+01	1.539522e-06	3.377919e-10	3.377919e-10
2.200000e+01	2.400000e+01	1.454309e-06	3.283118e-10	3.283118e-10
2.400000e+01	2.600000e+01	1.368032e-06	3.184116e-10	3.184116e-10
2.600000e+01	2.800000e+01	1.283766e-06	3.084474e-10	3.084474e-10
2.800000e+01	3.000000e+01	1.202358e-06	2.985228e-10	2.985228e-10
3.000000e+01	3.200000e+01	1.124096e-06	2.886536e-10	2.886536e-10
3.200000e+01	3.400000e+01	1.049114e-06	2.788298e-10	2.788298e-10
3.400000e+01	3.600000e+01	9.795620e-07	2.694482e-10	2.694482e-10
3.600000e+01	3.800000e+01	9.143270e-07	2.603301e-10	2.603301e-10
3.800000e+01	4.000000e+01	8.516265e-07	2.512306e-10	2.512306e-10
4.000000e+01	4.200000e+01	7.935005e-07	2.424970e-10	2.424970e-10
4.200000e+01	4.400000e+01	7.394665e-07	2.340900e-10	2.340900e-10
4.400000e+01	4.600000e+01	6.890590e-07	2.259822e-10	2.259822e-10
4.600000e+01	4.800000e+01	6.420290e-07	2.181342e-10	2.181342e-10
4.800000e+01	5.000000e+01	5.977670e-07	2.104792e-10	2.104792e-10
5.000000e+01	5.200000e+01	5.570160e-07	2.031531e-10	2.031531e-10
5.200000e+01	5.400000e+01	5.189340e-07	1.961345e-10	1.961345e-10
5.400000e+01	5.600000e+01	4.835918e-07	1.893278e-10	1.893278e-10
5.600000e+01	5.800000e+01	4.496064e-07	1.825544e-10	1.825544e-10
5.800000e+01	6.000000e+01	4.189896e-07	1.762264e-10	1.762264e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.736966e-06	2.627519e-09	2.627519e-09
2.000000e+00	4.000000e+00	1.652363e-05	4.907326e-09	4.907326e-09
4.000000e+00	6.000000e+00	2.994840e-05	6.606597e-09	6.606597e-09
6.000000e+00	8.000000e+00	4.074343e-05	7.705806e-09	7.705806e-09
8.000000e+00	1.000000e+01	4.747478e-05	8.318027e-09	8.318027e-09
1.000000e+01	1.200000e+01	5.079995e-05	8.604400e-09	8.604400e-09
1.200000e+01	1.400000e+01	5.173660e-05	8.683372e-09	8.683372e-09
1.400000e+01	1.600000e+01	5.115060e-05	8.634063e-09	8.634063e-09
1.600000e+01	1.800000e+01	4.964086e-05	8.505730e-09	8.505730e-09
1.800000e+01	2.000000e+01	4.756789e-05	8.326257e-09	8.326257e-09
2.000000e+01	2.200000e+01	4.524559e-05	8.120513e-09	8.120513e-09
2.200000e+01	2.400000e+01	4.273238e-05	7.891790e-09	7.891790e-09
2.400000e+01	2.600000e+01	4.020915e-05	7.655315e-09	7.655315e-09
2.600000e+01	2.800000e+01	3.772850e-05	7.415433e-09	7.415433e-09
2.800000e+01	3.000000e+01	3.533618e-05	7.176522e-09	7.176522e-09
3.000000e+01	3.200000e+01	3.303162e-05	6.938591e-09	6.938591e-09
3.200000e+01	3.400000e+01	3.083377e-05	6.703848e-09	6.703848e-09
3.400000e+01	3.600000e+01	2.879113e-05	6.478007e-09	6.478007e-09
3.600000e+01	3.800000e+01	2.686869e-05	6.258047e-09	6.258047e-09
3.800000e+01	4.000000e+01	2.502936e-05	6.040114e-09	6.040114e-09
4.000000e+01	4.200000e+01	2.332501e-05	5.830909e-09	5.830909e-09
4.200000e+01	4.400000e+01	2.174124e-05	5.629503e-09	5.629503e-09
4.400000e+01	4.600000e+01	2.025233e-05	5.433369e-09	5.433369e-09
4.600000e+01	4.800000e+01	1.887300e-05	5.245138e-09	5.245138e-09
4.800000e+01	5.000000e+01	1.757273e-05	5.061267e-09	5.061267e-09
5.000000e+01	5.200000e+01	1.638339e-05	4.887054e-09	4.887054e-09
5.200000e+01	5.400000e+01	1.524418e-05	4.714124e-09	4.714124e-09
5.400000e+01	5.600000e+01	1.420884e-05	4.551272e-09	4.551272e-09
5.600000e+01	5.800000e+01	1.321731e-05	4.389675e-09	4.389675e-09
5.800000e+01	6.000000e+01	1.231613e-05	4.237396e-09	4.237396e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.893674e-06	2.725286e-09	2.725286e-09
2.000000e+00	4.000000e+00	1.707539e-05	5.090729e-09	5.090729e-09
4.000000e+00	6.000000e+00	3.094804e-05	6.853483e-09	6.853483e-09
6.000000e+00	8.000000e+00	4.209762e-05	7.993250e-09	7.993250e-09
8.000000e+00	1.000000e+01	4.908122e-05	8.630824e-09	8.630824e-09
1.000000e+01	1.200000e+01	5.252655e-05	8.928616e-09	8.928616e-09
1.200000e+01	1.400000e+01	5.355195e-05	9.015345e-09	9.015345e-09
1.400000e+01	1.600000e+01	5.296435e-05	8.965747e-09	8.965747e-09
1.600000e+01	1.800000e+01	5.138170e-05	8.830776e-09	8.830776e-09
1.800000e+01	2.000000e+01	4.927775e-05	8.648088e-09	8.648088e-09
2.000000e+01	2.200000e+01	4.683947e-05	8.431417e-09	8.431417e-09
2.200000e+01	2.400000e+01	4.426634e-05	8.196557e-09	8.196557e-09
2.400000e+01	2.600000e+01	4.170618e-05	7.956001e-09	7.956001e-09
2.600000e+01	2.800000e+01	3.916417e-05	7.709729e-09	7.709729e-09
2.800000e+01	3.000000e+01	3.671230e-05	7.464496e-09	7.464496e-09
3.000000e+01	3.200000e+01	3.432123e-05	7.217321e-09	7.217321e-09
3.200000e+01	3.400000e+01	3.208110e-05	6.977811e-09	6.977811e-09
3.400000e+01	3.600000e+01	2.996150e-05	6.743362e-09	6.743362e-09
3.600000e+01	3.800000e+01	2.795440e-05	6.513578e-09	6.513578e-09
3.800000e+01	4.000000e+01	2.607809e-05	6.291186e-09	6.291186e-09
4.000000e+01	4.200000e+01	2.431273e-05	6.074514e-09	6.074514e-09
4.200000e+01	4.400000e+01	2.266845e-05	5.865507e-09	5.865507e-09
4.400000e+01	4.600000e+01	2.112476e-05	5.662270e-09	5.662270e-09
4.600000e+01	4.800000e+01	1.967274e-05	5.464206e-09	5.464206e-09
4.800000e+01	5.000000e+01	1.832306e-05	5.273436e-09	5.273436e-09
5.000000e+01	5.200000e+01	1.707301e-05	5.090373e-09	5.090373e-09
5.200000e+01	5.400000e+01	1.590152e-05	4.912629e-09	4.912629e-09
5.400000e+01	5.600000e+01	1.482190e-05	4.742928e-09	4.742928e-09
5.600000e+01	5.800000e+01	1.377999e-05	4.573188e-09	4.573188e-09
5.800000e+01	6.000000e+01	1.282657e-05	4.412147e-09	4.412147e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.612187e-03	8.978455e-07	8.978455e-07
2.000000e+00	4.000000e+00	5.625410e-03	1.677158e-06	1.677158e-06
4.000000e+00	6.000000e+00	1.019567e-02	2.257897e-06	2.257897e-06
6.000000e+00	8.000000e+00	1.386884e-02	2.633396e-06	2.633396e-06
8.000000e+00	1.000000e+01	1.616953e-02	2.843439e-06	2.843439e-06
1.000000e+01	1.200000e+01	1.730457e-02	2.941546e-06	2.941546e-06
1.200000e+01	1.400000e+01	1.764234e-02	2.970109e-06	2.970109e-06
1.400000e+01	1.600000e+01	1.744879e-02	2.953778e-06	2.953778e-06
1.600000e+01	1.800000e+01	1.692738e-02	2.909307e-06	2.909307e-06
1.800000e+01	2.000000e+01	1.623425e-02	2.849122e-06	2.849122e-06
2.000000e+01	2.200000e+01	1.543097e-02	2.777739e-06	2.777739e-06
2.200000e+01	2.400000e+01	1.458324e-02	2.700356e-06	2.700356e-06
2.400000e+01	2.600000e+01	1.373982e-02	2.621104e-06	2.621104e-06
2.600000e+01	2.800000e+01	1.290237e-02	2.539970e-06	2.539970e-06
2.800000e+01	3.000000e+01	1.209459e-02	2.459172e-06	2.459172e-06
3.000000e+01	3.200000e+01	1.130687e-02	2.377741e-06	2.377741e-06
3.200000e+01	3.400000e+01	1.056891e-02	2.298845e-06	2.298845e-06
3.400000e+01	3.600000e+01	9.870600e-03	2.221597e-06	2.221597e-06
3.600000e+01	3.800000e+01	9.209385e-03	2.145899e-06	2.145899e-06
3.800000e+01	4.000000e+01	8.591235e-03	2.072626e-06	2.072626e-06
4.000000e+01	4.200000e+01	8.009660e-03	2.001247e-06	2.001247e-06
4.200000e+01	4.400000e+01	7.467970e-03	1.932393e-06	1.932393e-06
4.400000e+01	4.600000e+01	6.959425e-03	1.865442e-06	1.865442e-06
4.600000e+01	4.800000e+01	6.481040e-03	1.800178e-06	1.800178e-06
4.800000e+01	5.000000e+01	6.036410e-03	1.737336e-06	1.737336e-06
5.000000e+01	5.200000e+01	5.624595e-03	1.677028e-06	1.677028e-06
5.200000e+01	5.400000e+01	5.238640e-03	1.618462e-06	1.618462e-06
5.400000e+01	5.600000e+01	4.882954e-03	1.562549e-06	1.562549e-06
5.600000e+01	5.800000e+01	4.539711e-03	1.506631e-06	1.506631e-06
5.800000e+01	6.000000e+01	4.225619e-03	1.453578e-06	1.453578e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.583355e-07	1.081780e-10	1.081780e-10
2.000000e+00	4.000000e+00	5.526745e-07	2.021198e-10	2.021198e-10
4.000000e+00	6.000000e+00	1.001403e-06	2.720829e-10	2.720829e-10
6.000000e+00	8.000000e+00	1.362257e-06	3.173357e-10	3.173357e-10
8.000000e+00	1.000000e+01	1.588158e-06	3.426362e-10	3.426362e-10
1.000000e+01	1.200000e+01	1.700224e-06	3.545367e-10	3.545367e-10
1.200000e+01	1.400000e+01	1.733625e-06	3.580159e-10	3.580159e-10
1.400000e+01	1.600000e+01	1.713815e-06	3.559413e-10	3.559413e-10
1.600000e+01	1.800000e+01	1.662854e-06	3.506043e-10	3.506043e-10
1.800000e+01	2.000000e+01	1.595219e-06	3.434235e-10	3.434235e-10
2.000000e+01	2.200000e+01	1.516000e-06	3.347731e-10	3.347731e-10
2.200000e+01	2.400000e+01	1.432360e-06	3.253926e-10	3.253926e-10
2.400000e+01	2.600000e+01	1.349885e-06	3.159136e-10	3.159136e-10
2.600000e+01	2.800000e+01	1.267439e-06	3.060976e-10	3.060976e-10
2.800000e+01	3.000000e+01	1.188072e-06	2.963465e-10	2.963465e-10
3.000000e+01	3.200000e+01	1.111116e-06	2.866145e-10	2.866145e-10
3.200000e+01	3.400000e+01	1.038282e-06	2.770614e-10	2.770614e-10
3.400000e+01	3.600000e+01	9.693610e-07	2.676802e-10	2.676802e-10
3.600000e+01	3.800000e+01	9.046825e-07	2.586168e-10	2.586168e-10
3.800000e+01	4.000000e+01	8.443780e-07	2.498533e-10	2.498533e-10
4.000000e+01	4.200000e+01	7.868695e-07	2.411849e-10	2.411849e-10
4.200000e+01	4.400000e+01	7.335750e-07	2.328780e-10	2.328780e-10
4.400000e+01	4.600000e+01	6.835840e-07	2.247874e-10	2.247874e-10
4.600000e+01	4.800000e+01	6.367930e-07	2.169698e-10	2.169698e-10
4.800000e+01	5.000000e+01	5.931275e-07	2.094101e-10	2.094101e-10
5.000000e+01	5.200000e+01	5.523600e-07	2.020665e-10	2.020665e-10
5.200000e+01	5.400000e+01	5.146970e-07	1.950613e-10	1.950613e-10
5.400000e+01	5.600000e+01	4.798276e-07	1.883530e-10	1.883530e-10
5.600000e+01	5.800000e+01	4.459269e-07	1.815611e-10	1.815611e-10
5.800000e+01	6.000000e+01	4.150897e-07	1.751679e-10	1.751679e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.702396e-06	2.620407e-09	2.620407e-09
2.000000e+00	4.000000e+00	1.640794e-05	4.894808e-09	4.894808e-09
4.000000e+00	6.000000e+00	2.973754e-05	6.589769e-09	6.589769e-09
6.000000e+00	8.000000e+00	4.045111e-05	7.685955e-09	7.685955e-09
8.000000e+00	1.000000e+01	4.716059e-05	8.299360e-09	8.299360e-09
1.000000e+01	1.200000e+01	5.047120e-05	8.586137e-09	8.586137e-09
1.200000e+01	1.400000e+01	5.145740e-05	8.670137e-09	8.670137e-09
1.400000e+01	1.600000e+01	5.089225e-05	8.622787e-09	8.622787e-09
1.600000e+01	1.800000e+01	4.937233e-05	8.493590e-09	8.493590e-09
1.800000e+01	2.000000e+01	4.735047e-05	8.318206e-09	8.318206e-09
2.000000e+01	2.200000e+01	4.500821e-05	8.110123e-09	8.110123e-09
2.200000e+01	2.400000e+01	4.253587e-05	7.884507e-09	7.884507e-09
2.400000e+01	2.600000e+01	4.007577e-05	7.653596e-09	7.653596e-09
2.600000e+01	2.800000e+01	3.763350e-05	7.417045e-09	7.417045e-09
2.800000e+01	3.000000e+01	3.527782e-05	7.181198e-09	7.181198e-09
3.000000e+01	3.200000e+01	3.298144e-05	6.943879e-09	6.943879e-09
3.200000e+01	3.400000e+01	3.082847e-05	6.713836e-09	6.713836e-09
3.400000e+01	3.600000e+01	2.879215e-05	6.488442e-09	6.488442e-09
3.600000e+01	3.800000e+01	2.686411e-05	6.267577e-09	6.267577e-09
3.800000e+01	4.000000e+01	2.506118e-05	6.053889e-09	6.053889e-09
4.000000e+01	4.200000e+01	2.336434e-05	5.845526e-09	5.845526e-09
4.200000e+01	4.400000e+01	2.178466e-05	5.644568e-09	5.644568e-09
4.400000e+01	4.600000e+01	2.030177e-05	5.449374e-09	5.449374e-09
4.600000e+01	4.800000e+01	1.890670e-05	5.258902e-09	5.258902e-09
4.800000e+01	5.000000e+01	1.761051e-05	5.075744e-09	5.075744e-09
5.000000e+01	5.200000e+01	1.640865e-05	4.899556e-09	4.899556e-09
5.200000e+01	5.400000e+01	1.528386e-05	4.728834e-09	4.728834e-09
5.400000e+01	5.600000e+01	1.424596e-05	4.565561e-09	4.565561e-09
5.600000e+01	5.800000e+01	1.324478e-05	4.402348e-09	4.402348e-09
5.800000e+01	6.000000e+01	1.232855e-05	4.247402e-09	4.247402e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/YFSvsShower/dressed_muons/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
XLabel=$m_{\mu^+ \mu^-}$ (GeV)
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio
RatioPlotYMin=0.8501
RatioPlotYMax=1.1
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.861877e-06	3.072676e-09	3.072676e-09
1.006000e+02	1.012000e+02	1.918995e-06	3.119451e-09	3.119451e-09
1.012000e+02	1.018000e+02	1.979282e-06	3.168073e-09	3.168073e-09
1.018000e+02	1.024000e+02	2.045280e-06	3.220458e-09	3.220458e-09
1.024000e+02	1.030000e+02	2.117413e-06	3.276756e-09	3.276756e-09
1.030000e+02	1.036000e+02	2.192792e-06	3.334571e-09	3.334571e-09
1.036000e+02	1.042000e+02	2.265228e-06	3.389201e-09	3.389201e-09
1.042000e+02	1.048000e+02	2.345800e-06	3.448949e-09	3.448949e-09
1.048000e+02	1.054000e+02	2.436148e-06	3.514739e-09	3.514739e-09
1.054000e+02	1.060000e+02	2.527855e-06	3.580282e-09	3.580282e-09
1.060000e+02	1.066000e+02	2.643643e-06	3.661362e-09	3.661362e-09
1.066000e+02	1.072000e+02	2.750030e-06	3.734306e-09	3.734306e-09
1.072000e+02	1.078000e+02	2.862182e-06	3.809692e-09	3.809692e-09
1.078000e+02	1.084000e+02	2.971282e-06	3.881622e-09	3.881622e-09
1.084000e+02	1.090000e+02	3.105265e-06	3.968173e-09	3.968173e-09
1.090000e+02	1.096000e+02	3.240327e-06	4.053551e-09	4.053551e-09
1.096000e+02	1.102000e+02	3.421980e-06	4.165624e-09	4.165624e-09
1.102000e+02	1.108000e+02	3.570973e-06	4.255343e-09	4.255343e-09
1.108000e+02	1.114000e+02	3.757743e-06	4.365207e-09	4.365207e-09
1.114000e+02	1.120000e+02	3.947435e-06	4.474028e-09	4.474028e-09
1.120000e+02	1.126000e+02	4.151847e-06	4.588407e-09	4.588407e-09
1.126000e+02	1.132000e+02	4.406287e-06	4.726914e-09	4.726914e-09
1.132000e+02	1.138000e+02	4.662903e-06	4.862610e-09	4.862610e-09
1.138000e+02	1.144000e+02	4.944347e-06	5.007209e-09	5.007209e-09
1.144000e+02	1.150000e+02	5.274755e-06	5.171808e-09	5.171808e-09
1.150000e+02	1.156000e+02	5.630055e-06	5.343152e-09	5.343152e-09
1.156000e+02	1.162000e+02	6.042693e-06	5.535497e-09	5.535497e-09
1.162000e+02	1.168000e+02	6.495638e-06	5.739210e-09	5.739210e-09
1.168000e+02	1.174000e+02	7.061847e-06	5.984123e-09	5.984123e-09
1.174000e+02	1.180000e+02	7.677770e-06	6.239629e-09	6.239629e-09
1.180000e+02	1.186000e+02	8.430363e-06	6.538293e-09	6.538293e-09
1.186000e+02	1.192000e+02	9.310235e-06	6.871026e-09	6.871026e-09
1.192000e+02	1.198000e+02	1.035995e-05	7.248032e-09	7.248032e-09
1.198000e+02	1.204000e+02	1.173768e-05	7.714937e-09	7.714937e-09
1.204000e+02	1.210000e+02	1.343567e-05	8.254124e-09	8.254124e-09
1.210000e+02	1.216000e+02	1.570359e-05	8.923614e-09	8.923614e-09
1.216000e+02	1.222000e+02	1.881402e-05	9.767470e-09	9.767470e-09
1.222000e+02	1.228000e+02	2.341098e-05	1.089560e-08	1.089560e-08
1.228000e+02	1.234000e+02	3.105112e-05	1.254815e-08	1.254815e-08
1.234000e+02	1.240000e+02	4.592463e-05	1.526034e-08	1.526034e-08
1.240000e+02	1.246000e+02	8.991913e-05	2.135342e-08	2.135342e-08
1.246000e+02	1.252000e+02	3.184640e-03	1.270783e-07	1.270783e-07
1.252000e+02	1.258000e+02	7.421062e-06	6.134432e-09	6.134432e-09
1.258000e+02	1.264000e+02	1.094157e-06	2.355489e-09	2.355489e-09
1.264000e+02	1.270000e+02	4.435237e-07	1.499684e-09	1.499684e-09
1.270000e+02	1.276000e+02	2.397863e-07	1.102690e-09	1.102690e-09
1.276000e+02	1.282000e+02	1.514061e-07	8.762195e-10	8.762195e-10
1.282000e+02	1.288000e+02	1.048808e-07	7.292715e-10	7.292715e-10
1.288000e+02	1.294000e+02	7.680340e-08	6.240673e-10	6.240673e-10
1.294000e+02	1.300000e+02	5.857363e-08	5.449946e-10	5.449946e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	6.119532e-04	1.009941e-06	1.009941e-06
1.006000e+02	1.012000e+02	6.307372e-04	1.025341e-06	1.025341e-06
1.012000e+02	1.018000e+02	6.505362e-04	1.041283e-06	1.041283e-06
1.018000e+02	1.024000e+02	6.722452e-04	1.058542e-06	1.058542e-06
1.024000e+02	1.030000e+02	6.959622e-04	1.077066e-06	1.077066e-06
1.030000e+02	1.036000e+02	7.207175e-04	1.096023e-06	1.096023e-06
1.036000e+02	1.042000e+02	7.445280e-04	1.113984e-06	1.113984e-06
1.042000e+02	1.048000e+02	7.710183e-04	1.133641e-06	1.133641e-06
1.048000e+02	1.054000e+02	8.007018e-04	1.155239e-06	1.155239e-06
1.054000e+02	1.060000e+02	8.308435e-04	1.176783e-06	1.176783e-06
1.060000e+02	1.066000e+02	8.689282e-04	1.203490e-06	1.203490e-06
1.066000e+02	1.072000e+02	9.038780e-04	1.227430e-06	1.227430e-06
1.072000e+02	1.078000e+02	9.407345e-04	1.252197e-06	1.252197e-06
1.078000e+02	1.084000e+02	9.765860e-04	1.275826e-06	1.275826e-06
1.084000e+02	1.090000e+02	1.020620e-03	1.304269e-06	1.304269e-06
1.090000e+02	1.096000e+02	1.065025e-03	1.332355e-06	1.332355e-06
1.096000e+02	1.102000e+02	1.124728e-03	1.369189e-06	1.369189e-06
1.102000e+02	1.108000e+02	1.173697e-03	1.398676e-06	1.398676e-06
1.108000e+02	1.114000e+02	1.235064e-03	1.434751e-06	1.434751e-06
1.114000e+02	1.120000e+02	1.297463e-03	1.470609e-06	1.470609e-06
1.120000e+02	1.126000e+02	1.364639e-03	1.508186e-06	1.508186e-06
1.126000e+02	1.132000e+02	1.448250e-03	1.553681e-06	1.553681e-06
1.132000e+02	1.138000e+02	1.532617e-03	1.598319e-06	1.598319e-06
1.138000e+02	1.144000e+02	1.625126e-03	1.645852e-06	1.645852e-06
1.144000e+02	1.150000e+02	1.733710e-03	1.699933e-06	1.699933e-06
1.150000e+02	1.156000e+02	1.850533e-03	1.756315e-06	1.756315e-06
1.156000e+02	1.162000e+02	1.986115e-03	1.819473e-06	1.819473e-06
1.162000e+02	1.168000e+02	2.134973e-03	1.886412e-06	1.886412e-06
1.168000e+02	1.174000e+02	2.321127e-03	1.966977e-06	1.966977e-06
1.174000e+02	1.180000e+02	2.523542e-03	2.050927e-06	2.050927e-06
1.180000e+02	1.186000e+02	2.770933e-03	2.149127e-06	2.149127e-06
1.186000e+02	1.192000e+02	3.060083e-03	2.258440e-06	2.258440e-06
1.192000e+02	1.198000e+02	3.405127e-03	2.382383e-06	2.382383e-06
1.198000e+02	1.204000e+02	3.858010e-03	2.535901e-06	2.535901e-06
1.204000e+02	1.210000e+02	4.416115e-03	2.713131e-06	2.713131e-06
1.210000e+02	1.216000e+02	5.161613e-03	2.933247e-06	2.933247e-06
1.216000e+02	1.222000e+02	6.183983e-03	3.210630e-06	3.210630e-06
1.222000e+02	1.228000e+02	7.695052e-03	3.581517e-06	3.581517e-06
1.228000e+02	1.234000e+02	1.020647e-02	4.124825e-06	4.124825e-06
1.234000e+02	1.240000e+02	1.509582e-02	5.016594e-06	5.016594e-06
1.240000e+02	1.246000e+02	2.955955e-02	7.020436e-06	7.020436e-06
1.246000e+02	1.252000e+02	1.046691e+00	4.176734e-05	4.176734e-05
1.252000e+02	1.258000e+02	2.444745e-03	2.023255e-06	2.023255e-06
1.258000e+02	1.264000e+02	3.609630e-04	7.785283e-07	7.785283e-07
1.264000e+02	1.270000e+02	1.463974e-04	4.960673e-07	4.960673e-07
1.270000e+02	1.276000e+02	7.915088e-05	3.647679e-07	3.647679e-07
1.276000e+02	1.282000e+02	4.995740e-05	2.896783e-07	2.896783e-07
1.282000e+02	1.288000e+02	3.460820e-05	2.411191e-07	2.411191e-07
1.288000e+02	1.294000e+02	2.536202e-05	2.065618e-07	2.065618e-07
1.294000e+02	1.300000e+02	1.933400e-05	1.802759e-07	1.802759e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	6.054230e-08	1.222839e-10	1.222839e-10
1.006000e+02	1.012000e+02	6.250313e-08	1.242827e-10	1.242827e-10
1.012000e+02	1.018000e+02	6.432752e-08	1.260509e-10	1.260509e-10
1.018000e+02	1.024000e+02	6.659663e-08	1.282610e-10	1.282610e-10
1.024000e+02	1.030000e+02	6.891198e-08	1.304800e-10	1.304800e-10
1.030000e+02	1.036000e+02	7.146395e-08	1.328558e-10	1.328558e-10
1.036000e+02	1.042000e+02	7.364725e-08	1.348685e-10	1.348685e-10
1.042000e+02	1.048000e+02	7.639420e-08	1.374110e-10	1.374110e-10
1.048000e+02	1.054000e+02	7.921250e-08	1.398838e-10	1.398838e-10
1.054000e+02	1.060000e+02	8.222388e-08	1.425123e-10	1.425123e-10
1.060000e+02	1.066000e+02	8.609632e-08	1.458515e-10	1.458515e-10
1.066000e+02	1.072000e+02	8.960508e-08	1.487883e-10	1.487883e-10
1.072000e+02	1.078000e+02	9.315362e-08	1.516925e-10	1.516925e-10
1.078000e+02	1.084000e+02	9.671087e-08	1.545692e-10	1.545692e-10
1.084000e+02	1.090000e+02	1.009911e-07	1.579246e-10	1.579246e-10
1.090000e+02	1.096000e+02	1.055873e-07	1.615500e-10	1.615500e-10
1.096000e+02	1.102000e+02	1.113308e-07	1.658002e-10	1.658002e-10
1.102000e+02	1.108000e+02	1.163324e-07	1.695423e-10	1.695423e-10
1.108000e+02	1.114000e+02	1.222369e-07	1.737621e-10	1.737621e-10
1.114000e+02	1.120000e+02	1.284541e-07	1.781563e-10	1.781563e-10
1.120000e+02	1.126000e+02	1.349154e-07	1.825750e-10	1.825750e-10
1.126000e+02	1.132000e+02	1.430341e-07	1.879090e-10	1.879090e-10
1.132000e+02	1.138000e+02	1.514526e-07	1.933866e-10	1.933866e-10
1.138000e+02	1.144000e+02	1.608005e-07	1.993448e-10	1.993448e-10
1.144000e+02	1.150000e+02	1.715150e-07	2.058505e-10	2.058505e-10
1.150000e+02	1.156000e+02	1.831960e-07	2.127799e-10	2.127799e-10
1.156000e+02	1.162000e+02	1.965185e-07	2.203536e-10	2.203536e-10
1.162000e+02	1.168000e+02	2.111570e-07	2.283541e-10	2.283541e-10
1.168000e+02	1.174000e+02	2.297235e-07	2.382876e-10	2.382876e-10
1.174000e+02	1.180000e+02	2.494458e-07	2.482434e-10	2.482434e-10
1.180000e+02	1.186000e+02	2.735607e-07	2.599314e-10	2.599314e-10
1.186000e+02	1.192000e+02	3.020427e-07	2.731443e-10	2.731443e-10
1.192000e+02	1.198000e+02	3.361272e-07	2.881712e-10	2.881712e-10
1.198000e+02	1.204000e+02	3.809095e-07	3.067788e-10	3.067788e-10
1.204000e+02	1.210000e+02	4.356215e-07	3.280777e-10	3.280777e-10
1.210000e+02	1.216000e+02	5.085795e-07	3.544612e-10	3.544612e-10
1.216000e+02	1.222000e+02	6.088090e-07	3.877983e-10	3.877983e-10
1.222000e+02	1.228000e+02	7.561607e-07	4.321800e-10	4.321800e-10
1.228000e+02	1.234000e+02	1.000414e-06	4.971309e-10	4.971309e-10
1.234000e+02	1.240000e+02	1.471776e-06	6.029594e-10	6.029594e-10
1.240000e+02	1.246000e+02	2.832433e-06	8.365397e-10	8.365397e-10
1.246000e+02	1.252000e+02	1.042979e-04	5.076180e-09	5.076180e-09
1.252000e+02	1.258000e+02	2.135460e-11	2.094899e-14	2.094899e-14
1.258000e+02	1.264000e+02	2.938012e-13	6.646403e-16	6.646403e-16
1.264000e+02	1.270000e+02	4.603600e-14	1.594566e-16	1.594566e-16
1.270000e+02	1.276000e+02	1.346769e-14	6.287940e-17	6.287940e-17
1.276000e+02	1.282000e+02	5.384268e-15	3.151407e-17	3.151407e-17
1.282000e+02	1.288000e+02	2.596722e-15	1.822844e-17	1.822844e-17
1.288000e+02	1.294000e+02	1.414626e-15	1.158274e-17	1.158274e-17
1.294000e+02	1.300000e+02	8.349508e-16	7.824520e-18	7.824520e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.783410e-06	2.943521e-09	2.943521e-09
1.006000e+02	1.012000e+02	1.838172e-06	2.988410e-09	2.988410e-09
1.012000e+02	1.018000e+02	1.895887e-06	3.034935e-09	3.034935e-09
1.018000e+02	1.024000e+02	1.959105e-06	3.085120e-09	3.085120e-09
1.024000e+02	1.030000e+02	2.028145e-06	3.138970e-09	3.138970e-09
1.030000e+02	1.036000e+02	2.100425e-06	3.194474e-09	3.194474e-09
1.036000e+02	1.042000e+02	2.169832e-06	3.246841e-09	3.246841e-09
1.042000e+02	1.048000e+02	2.246983e-06	3.304042e-09	3.304042e-09
1.048000e+02	1.054000e+02	2.333453e-06	3.366965e-09	3.366965e-09
1.054000e+02	1.060000e+02	2.421398e-06	3.429897e-09	3.429897e-09
1.060000e+02	1.066000e+02	2.532243e-06	3.507477e-09	3.507477e-09
1.066000e+02	1.072000e+02	2.634157e-06	3.577366e-09	3.577366e-09
1.072000e+02	1.078000e+02	2.741560e-06	3.649554e-09	3.649554e-09
1.078000e+02	1.084000e+02	2.846085e-06	3.718490e-09	3.718490e-09
1.084000e+02	1.090000e+02	2.974460e-06	3.801451e-09	3.801451e-09
1.090000e+02	1.096000e+02	3.103770e-06	3.883162e-09	3.883162e-09
1.096000e+02	1.102000e+02	3.277847e-06	3.990620e-09	3.990620e-09
1.102000e+02	1.108000e+02	3.420443e-06	4.076424e-09	4.076424e-09
1.108000e+02	1.114000e+02	3.599430e-06	4.181773e-09	4.181773e-09
1.114000e+02	1.120000e+02	3.781120e-06	4.286011e-09	4.286011e-09
1.120000e+02	1.126000e+02	3.976948e-06	4.395613e-09	4.395613e-09
1.126000e+02	1.132000e+02	4.220680e-06	4.528310e-09	4.528310e-09
1.132000e+02	1.138000e+02	4.466482e-06	4.658301e-09	4.658301e-09
1.138000e+02	1.144000e+02	4.736015e-06	4.796770e-09	4.796770e-09
1.144000e+02	1.150000e+02	5.052685e-06	4.954629e-09	4.954629e-09
1.150000e+02	1.156000e+02	5.392898e-06	5.118657e-09	5.118657e-09
1.156000e+02	1.162000e+02	5.788055e-06	5.302827e-09	5.302827e-09
1.162000e+02	1.168000e+02	6.221952e-06	5.498012e-09	5.498012e-09
1.168000e+02	1.174000e+02	6.764362e-06	5.732682e-09	5.732682e-09
1.174000e+02	1.180000e+02	7.354372e-06	5.977476e-09	5.977476e-09
1.180000e+02	1.186000e+02	8.075245e-06	6.263574e-09	6.263574e-09
1.186000e+02	1.192000e+02	8.918082e-06	6.582348e-09	6.582348e-09
1.192000e+02	1.198000e+02	9.923538e-06	6.943486e-09	6.943486e-09
1.198000e+02	1.204000e+02	1.124333e-05	7.390837e-09	7.390837e-09
1.204000e+02	1.210000e+02	1.286976e-05	7.907342e-09	7.907342e-09
1.210000e+02	1.216000e+02	1.504218e-05	8.548718e-09	8.548718e-09
1.216000e+02	1.222000e+02	1.802180e-05	9.357221e-09	9.357221e-09
1.222000e+02	1.228000e+02	2.242518e-05	1.043796e-08	1.043796e-08
1.228000e+02	1.234000e+02	2.974393e-05	1.202124e-08	1.202124e-08
1.234000e+02	1.240000e+02	4.399278e-05	1.462002e-08	1.462002e-08
1.240000e+02	1.246000e+02	8.614270e-05	2.045885e-08	2.045885e-08
1.246000e+02	1.252000e+02	3.050613e-03	1.217440e-07	1.217440e-07
1.252000e+02	1.258000e+02	7.217017e-06	5.966301e-09	5.966301e-09
1.258000e+02	1.264000e+02	1.065285e-06	2.293534e-09	2.293534e-09
1.264000e+02	1.270000e+02	4.322053e-07	1.461535e-09	1.461535e-09
1.270000e+02	1.276000e+02	2.338853e-07	1.075640e-09	1.075640e-09
1.276000e+02	1.282000e+02	1.478308e-07	8.555963e-10	8.555963e-10
1.282000e+02	1.288000e+02	1.024890e-07	7.126950e-10	7.126950e-10
1.288000e+02	1.294000e+02	7.513228e-08	6.105371e-10	6.105371e-10
1.294000e+02	1.300000e+02	5.734753e-08	5.336270e-10	5.336270e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.637744e-06	2.881803e-09	2.881803e-09
1.006000e+02	1.012000e+02	1.690030e-06	2.927443e-09	2.927443e-09
1.012000e+02	1.018000e+02	1.758633e-06	2.986269e-09	2.986269e-09
1.018000e+02	1.024000e+02	1.826437e-06	3.043291e-09	3.043291e-09
1.024000e+02	1.030000e+02	1.900887e-06	3.104698e-09	3.104698e-09
1.030000e+02	1.036000e+02	1.979582e-06	3.168312e-09	3.168312e-09
1.036000e+02	1.042000e+02	2.057045e-06	3.229707e-09	3.229707e-09
1.042000e+02	1.048000e+02	2.138087e-06	3.292713e-09	3.292713e-09
1.048000e+02	1.054000e+02	2.235362e-06	3.366783e-09	3.366783e-09
1.054000e+02	1.060000e+02	2.329603e-06	3.437022e-09	3.437022e-09
1.060000e+02	1.066000e+02	2.439413e-06	3.517094e-09	3.517094e-09
1.066000e+02	1.072000e+02	2.551242e-06	3.596806e-09	3.596806e-09
1.072000e+02	1.078000e+02	2.672668e-06	3.681407e-09	3.681407e-09
1.078000e+02	1.084000e+02	2.785023e-06	3.757991e-09	3.757991e-09
1.084000e+02	1.090000e+02	2.921425e-06	3.848918e-09	3.848918e-09
1.090000e+02	1.096000e+02	3.060545e-06	3.939496e-09	3.939496e-09
1.096000e+02	1.102000e+02	3.246975e-06	4.057707e-09	4.057707e-09
1.102000e+02	1.108000e+02	3.399700e-06	4.152040e-09	4.152040e-09
1.108000e+02	1.114000e+02	3.588523e-06	4.265787e-09	4.265787e-09
1.114000e+02	1.120000e+02	3.787763e-06	4.382608e-09	4.382608e-09
1.120000e+02	1.126000e+02	3.997955e-06	4.502567e-09	4.502567e-09
1.126000e+02	1.132000e+02	4.258847e-06	4.647156e-09	4.647156e-09
1.132000e+02	1.138000e+02	4.517197e-06	4.786034e-09	4.786034e-09
1.138000e+02	1.144000e+02	4.807942e-06	4.937656e-09	4.937656e-09
1.144000e+02	1.150000e+02	5.140083e-06	5.105359e-09	5.105359e-09
1.150000e+02	1.156000e+02	5.508735e-06	5.285270e-09	5.285270e-09
1.156000e+02	1.162000e+02	5.927228e-06	5.482356e-09	5.482356e-09
1.162000e+02	1.168000e+02	6.387263e-06	5.691133e-09	5.691133e-09
1.168000e+02	1.174000e+02	6.965698e-06	5.943243e-09	5.943243e-09
1.174000e+02	1.180000e+02	7.590825e-06	6.204199e-09	6.204199e-09
1.180000e+02	1.186000e+02	8.353210e-06	6.508307e-09	6.508307e-09
1.186000e+02	1.192000e+02	9.242017e-06	6.845808e-09	6.845808e-09
1.192000e+02	1.198000e+02	1.031407e-05	7.231962e-09	7.231962e-09
1.198000e+02	1.204000e+02	1.171271e-05	7.706727e-09	7.706727e-09
1.204000e+02	1.210000e+02	1.343765e-05	8.254731e-09	8.254731e-09
1.210000e+02	1.216000e+02	1.574043e-05	8.934073e-09	8.934073e-09
1.216000e+02	1.222000e+02	1.888723e-05	9.786455e-09	9.786455e-09
1.222000e+02	1.228000e+02	2.355240e-05	1.092846e-08	1.092846e-08
1.228000e+02	1.234000e+02	3.129485e-05	1.259731e-08	1.259731e-08
1.234000e+02	1.240000e+02	4.637655e-05	1.533524e-08	1.533524e-08
1.240000e+02	1.246000e+02	9.094267e-05	2.147460e-08	2.147460e-08
1.246000e+02	1.252000e+02	3.225720e-03	1.278953e-07	1.278953e-07
1.252000e+02	1.258000e+02	7.516490e-06	6.173746e-09	6.173746e-09
1.258000e+02	1.264000e+02	1.108928e-06	2.371336e-09	2.371336e-09
1.264000e+02	1.270000e+02	4.495885e-07	1.509902e-09	1.509902e-09
1.270000e+02	1.276000e+02	2.428693e-07	1.109756e-09	1.109756e-09
1.276000e+02	1.282000e+02	1.532366e-07	8.815005e-10	8.815005e-10
1.282000e+02	1.288000e+02	1.061587e-07	7.337009e-10	7.337009e-10
1.288000e+02	1.294000e+02	7.796970e-08	6.287879e-10	6.287879e-10
1.294000e+02	1.300000e+02	5.931397e-08	5.484283e-10	5.484283e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.382903e-04	9.472145e-07	9.472145e-07
1.006000e+02	1.012000e+02	5.554745e-04	9.622130e-07	9.622130e-07
1.012000e+02	1.018000e+02	5.780117e-04	9.815195e-07	9.815195e-07
1.018000e+02	1.024000e+02	6.003122e-04	1.000301e-06	1.000301e-06
1.024000e+02	1.030000e+02	6.247942e-04	1.020513e-06	1.020513e-06
1.030000e+02	1.036000e+02	6.506445e-04	1.041386e-06	1.041386e-06
1.036000e+02	1.042000e+02	6.761065e-04	1.061570e-06	1.061570e-06
1.042000e+02	1.048000e+02	7.027468e-04	1.082287e-06	1.082287e-06
1.048000e+02	1.054000e+02	7.347135e-04	1.106620e-06	1.106620e-06
1.054000e+02	1.060000e+02	7.656835e-04	1.129696e-06	1.129696e-06
1.060000e+02	1.066000e+02	8.018033e-04	1.156075e-06	1.156075e-06
1.066000e+02	1.072000e+02	8.385432e-04	1.182241e-06	1.182241e-06
1.072000e+02	1.078000e+02	8.784477e-04	1.210036e-06	1.210036e-06
1.078000e+02	1.084000e+02	9.153658e-04	1.235187e-06	1.235187e-06
1.084000e+02	1.090000e+02	9.602002e-04	1.265078e-06	1.265078e-06
1.090000e+02	1.096000e+02	1.005940e-03	1.294877e-06	1.294877e-06
1.096000e+02	1.102000e+02	1.067208e-03	1.333718e-06	1.333718e-06
1.102000e+02	1.108000e+02	1.117397e-03	1.364709e-06	1.364709e-06
1.108000e+02	1.114000e+02	1.179445e-03	1.402072e-06	1.402072e-06
1.114000e+02	1.120000e+02	1.244982e-03	1.440562e-06	1.440562e-06
1.120000e+02	1.126000e+02	1.314054e-03	1.479963e-06	1.479963e-06
1.126000e+02	1.132000e+02	1.399789e-03	1.527465e-06	1.527465e-06
1.132000e+02	1.138000e+02	1.484730e-03	1.573155e-06	1.573155e-06
1.138000e+02	1.144000e+02	1.580293e-03	1.622993e-06	1.622993e-06
1.144000e+02	1.150000e+02	1.689447e-03	1.678094e-06	1.678094e-06
1.150000e+02	1.156000e+02	1.810663e-03	1.737296e-06	1.737296e-06
1.156000e+02	1.162000e+02	1.948163e-03	1.802005e-06	1.802005e-06
1.162000e+02	1.168000e+02	2.099358e-03	1.870614e-06	1.870614e-06
1.168000e+02	1.174000e+02	2.289525e-03	1.953542e-06	1.953542e-06
1.174000e+02	1.180000e+02	2.494963e-03	2.039280e-06	2.039280e-06
1.180000e+02	1.186000e+02	2.745573e-03	2.139271e-06	2.139271e-06
1.186000e+02	1.192000e+02	3.037660e-03	2.250151e-06	2.250151e-06
1.192000e+02	1.198000e+02	3.390048e-03	2.377106e-06	2.377106e-06
1.198000e+02	1.204000e+02	3.849807e-03	2.533205e-06	2.533205e-06
1.204000e+02	1.210000e+02	4.416767e-03	2.713332e-06	2.713332e-06
1.210000e+02	1.216000e+02	5.173725e-03	2.936688e-06	2.936688e-06
1.216000e+02	1.222000e+02	6.208050e-03	3.216873e-06	3.216873e-06
1.222000e+02	1.228000e+02	7.741540e-03	3.592323e-06	3.592323e-06
1.228000e+02	1.234000e+02	1.028660e-02	4.140990e-06	4.140990e-06
1.234000e+02	1.240000e+02	1.524437e-02	5.041215e-06	5.041215e-06
1.240000e+02	1.246000e+02	2.989603e-02	7.060284e-06	7.060284e-06
1.246000e+02	1.252000e+02	1.060193e+00	4.203586e-05	4.203586e-05
1.252000e+02	1.258000e+02	2.476198e-03	2.036242e-06	2.036242e-06
1.258000e+02	1.264000e+02	3.658493e-04	7.838084e-07	7.838084e-07
1.264000e+02	1.270000e+02	1.483940e-04	4.994210e-07	4.994210e-07
1.270000e+02	1.276000e+02	8.016750e-05	3.670981e-07	3.670981e-07
1.276000e+02	1.282000e+02	5.055903e-05	2.914038e-07	2.914038e-07
1.282000e+02	1.288000e+02	3.503152e-05	2.426005e-07	2.426005e-07
1.288000e+02	1.294000e+02	2.574867e-05	2.081424e-07	2.081424e-07
1.294000e+02	1.300000e+02	1.957732e-05	1.813971e-07	1.813971e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.326732e-08	1.147094e-10	1.147094e-10
1.006000e+02	1.012000e+02	5.498250e-08	1.165376e-10	1.165376e-10
1.012000e+02	1.018000e+02	5.708457e-08	1.187143e-10	1.187143e-10
1.018000e+02	1.024000e+02	5.942018e-08	1.211370e-10	1.211370e-10
1.024000e+02	1.030000e+02	6.192215e-08	1.237050e-10	1.237050e-10
1.030000e+02	1.036000e+02	6.454820e-08	1.262908e-10	1.262908e-10
1.036000e+02	1.042000e+02	6.688615e-08	1.285365e-10	1.285365e-10
1.042000e+02	1.048000e+02	6.959510e-08	1.311357e-10	1.311357e-10
1.048000e+02	1.054000e+02	7.270658e-08	1.340209e-10	1.340209e-10
1.054000e+02	1.060000e+02	7.579965e-08	1.368369e-10	1.368369e-10
1.060000e+02	1.066000e+02	7.940490e-08	1.400467e-10	1.400467e-10
1.066000e+02	1.072000e+02	8.308345e-08	1.432570e-10	1.432570e-10
1.072000e+02	1.078000e+02	8.694568e-08	1.465370e-10	1.465370e-10
1.078000e+02	1.084000e+02	9.062668e-08	1.496180e-10	1.496180e-10
1.084000e+02	1.090000e+02	9.506565e-08	1.532353e-10	1.532353e-10
1.090000e+02	1.096000e+02	9.967460e-08	1.569580e-10	1.569580e-10
1.096000e+02	1.102000e+02	1.056161e-07	1.614837e-10	1.614837e-10
1.102000e+02	1.108000e+02	1.107700e-07	1.654551e-10	1.654551e-10
1.108000e+02	1.114000e+02	1.166885e-07	1.697732e-10	1.697732e-10
1.114000e+02	1.120000e+02	1.232864e-07	1.745447e-10	1.745447e-10
1.120000e+02	1.126000e+02	1.299000e-07	1.791389e-10	1.791389e-10
1.126000e+02	1.132000e+02	1.382570e-07	1.847572e-10	1.847572e-10
1.132000e+02	1.138000e+02	1.467770e-07	1.903912e-10	1.903912e-10
1.138000e+02	1.144000e+02	1.563449e-07	1.965567e-10	1.965567e-10
1.144000e+02	1.150000e+02	1.671502e-07	2.032303e-10	2.032303e-10
1.150000e+02	1.156000e+02	1.792272e-07	2.104628e-10	2.104628e-10
1.156000e+02	1.162000e+02	1.927327e-07	2.182095e-10	2.182095e-10
1.162000e+02	1.168000e+02	2.076102e-07	2.264238e-10	2.264238e-10
1.168000e+02	1.174000e+02	2.265670e-07	2.366418e-10	2.366418e-10
1.174000e+02	1.180000e+02	2.466005e-07	2.468308e-10	2.468308e-10
1.180000e+02	1.186000e+02	2.710947e-07	2.587638e-10	2.587638e-10
1.186000e+02	1.192000e+02	2.997047e-07	2.720725e-10	2.720725e-10
1.192000e+02	1.198000e+02	3.346260e-07	2.875295e-10	2.875295e-10
1.198000e+02	1.204000e+02	3.800967e-07	3.064590e-10	3.064590e-10
1.204000e+02	1.210000e+02	4.356982e-07	3.281097e-10	3.281097e-10
1.210000e+02	1.216000e+02	5.097362e-07	3.548656e-10	3.548656e-10
1.216000e+02	1.222000e+02	6.111302e-07	3.885363e-10	3.885363e-10
1.222000e+02	1.228000e+02	7.606875e-07	4.334782e-10	4.334782e-10
1.228000e+02	1.234000e+02	1.008247e-06	4.990814e-10	4.990814e-10
1.234000e+02	1.240000e+02	1.486268e-06	6.059245e-10	6.059245e-10
1.240000e+02	1.246000e+02	2.864407e-06	8.412415e-10	8.412415e-10
1.246000e+02	1.252000e+02	1.056429e-04	5.108803e-09	5.108803e-09
1.252000e+02	1.258000e+02	2.163038e-11	2.108433e-14	2.108433e-14
1.258000e+02	1.264000e+02	2.977565e-13	6.690796e-16	6.690796e-16
1.264000e+02	1.270000e+02	4.665837e-14	1.605166e-16	1.605166e-16
1.270000e+02	1.276000e+02	1.364048e-14	6.327791e-17	6.327791e-17
1.276000e+02	1.282000e+02	5.450517e-15	3.170756e-17	3.170756e-17
1.282000e+02	1.288000e+02	2.628498e-15	1.833886e-17	1.833886e-17
1.288000e+02	1.294000e+02	1.435976e-15	1.166963e-17	1.166963e-17
1.294000e+02	1.300000e+02	8.458825e-16	7.876710e-18	7.876710e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.568695e-06	2.760619e-09	2.760619e-09
1.006000e+02	1.012000e+02	1.618853e-06	2.804475e-09	2.804475e-09
1.012000e+02	1.018000e+02	1.684565e-06	2.860823e-09	2.860823e-09
1.018000e+02	1.024000e+02	1.749493e-06	2.915418e-09	2.915418e-09
1.024000e+02	1.030000e+02	1.820705e-06	2.974076e-09	2.974076e-09
1.030000e+02	1.036000e+02	1.896202e-06	3.035208e-09	3.035208e-09
1.036000e+02	1.042000e+02	1.970402e-06	3.094027e-09	3.094027e-09
1.042000e+02	1.048000e+02	2.047990e-06	3.154324e-09	3.154324e-09
1.048000e+02	1.054000e+02	2.141108e-06	3.225194e-09	3.225194e-09
1.054000e+02	1.060000e+02	2.231470e-06	3.292614e-09	3.292614e-09
1.060000e+02	1.066000e+02	2.336587e-06	3.369225e-09	3.369225e-09
1.066000e+02	1.072000e+02	2.443717e-06	3.445605e-09	3.445605e-09
1.072000e+02	1.078000e+02	2.560003e-06	3.526619e-09	3.526619e-09
1.078000e+02	1.084000e+02	2.667658e-06	3.600032e-09	3.600032e-09
1.084000e+02	1.090000e+02	2.798343e-06	3.687180e-09	3.687180e-09
1.090000e+02	1.096000e+02	2.931560e-06	3.773895e-09	3.773895e-09
1.096000e+02	1.102000e+02	3.110167e-06	3.887180e-09	3.887180e-09
1.102000e+02	1.108000e+02	3.256397e-06	3.977475e-09	3.977475e-09
1.108000e+02	1.114000e+02	3.437327e-06	4.086515e-09	4.086515e-09
1.114000e+02	1.120000e+02	3.628145e-06	4.198398e-09	4.198398e-09
1.120000e+02	1.126000e+02	3.829515e-06	4.313351e-09	4.313351e-09
1.126000e+02	1.132000e+02	4.079412e-06	4.451862e-09	4.451862e-09
1.132000e+02	1.138000e+02	4.326878e-06	4.584904e-09	4.584904e-09
1.138000e+02	1.144000e+02	4.605348e-06	4.730129e-09	4.730129e-09
1.144000e+02	1.150000e+02	4.923645e-06	4.890935e-09	4.890935e-09
1.150000e+02	1.156000e+02	5.276678e-06	5.063195e-09	5.063195e-09
1.156000e+02	1.162000e+02	5.677457e-06	5.251920e-09	5.251920e-09
1.162000e+02	1.168000e+02	6.118158e-06	5.451967e-09	5.451967e-09
1.168000e+02	1.174000e+02	6.672243e-06	5.693503e-09	5.693503e-09
1.174000e+02	1.180000e+02	7.271085e-06	5.943533e-09	5.943533e-09
1.180000e+02	1.186000e+02	8.001272e-06	6.234793e-09	6.234793e-09
1.186000e+02	1.192000e+02	8.852725e-06	6.558180e-09	6.558180e-09
1.192000e+02	1.198000e+02	9.879580e-06	6.928089e-09	6.928089e-09
1.198000e+02	1.204000e+02	1.121941e-05	7.382967e-09	7.382967e-09
1.204000e+02	1.210000e+02	1.287161e-05	7.907895e-09	7.907895e-09
1.210000e+02	1.216000e+02	1.507750e-05	8.558758e-09	8.558758e-09
1.216000e+02	1.222000e+02	1.809187e-05	9.375381e-09	9.375381e-09
1.222000e+02	1.228000e+02	2.256060e-05	1.046942e-08	1.046942e-08
1.228000e+02	1.234000e+02	2.997733e-05	1.206829e-08	1.206829e-08
1.234000e+02	1.240000e+02	4.442565e-05	1.469176e-08	1.469176e-08
1.240000e+02	1.246000e+02	8.712322e-05	2.057495e-08	2.057495e-08
1.246000e+02	1.252000e+02	3.089963e-03	1.225266e-07	1.225266e-07
1.252000e+02	1.258000e+02	7.309835e-06	6.004552e-09	6.004552e-09
1.258000e+02	1.264000e+02	1.079657e-06	2.308943e-09	2.308943e-09
1.264000e+02	1.270000e+02	4.381163e-07	1.471497e-09	1.471497e-09
1.270000e+02	1.276000e+02	2.368937e-07	1.082539e-09	1.082539e-09
1.276000e+02	1.282000e+02	1.496191e-07	8.607584e-10	8.607584e-10
1.282000e+02	1.288000e+02	1.037402e-07	7.170418e-10	7.170418e-10
1.288000e+02	1.294000e+02	7.627160e-08	6.151420e-10	6.151420e-10
1.294000e+02	1.300000e+02	5.807255e-08	5.369903e-10	5.369903e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.718272e-06	2.948356e-09	2.948356e-09
1.006000e+02	1.012000e+02	1.798210e-06	3.016159e-09	3.016159e-09
1.012000e+02	1.018000e+02	1.836390e-06	3.048011e-09	3.048011e-09
1.018000e+02	1.024000e+02	1.905188e-06	3.104581e-09	3.104581e-09
1.024000e+02	1.030000e+02	1.972792e-06	3.159183e-09	3.159183e-09
1.030000e+02	1.036000e+02	2.053610e-06	3.223243e-09	3.223243e-09
1.036000e+02	1.042000e+02	2.131460e-06	3.283769e-09	3.283769e-09
1.042000e+02	1.048000e+02	2.202458e-06	3.338011e-09	3.338011e-09
1.048000e+02	1.054000e+02	2.286853e-06	3.401364e-09	3.401364e-09
1.054000e+02	1.060000e+02	2.397008e-06	3.482321e-09	3.482321e-09
1.060000e+02	1.066000e+02	2.500825e-06	3.556933e-09	3.556933e-09
1.066000e+02	1.072000e+02	2.591185e-06	3.620622e-09	3.620622e-09
1.072000e+02	1.078000e+02	2.694353e-06	3.691997e-09	3.691997e-09
1.078000e+02	1.084000e+02	2.839417e-06	3.790081e-09	3.790081e-09
1.084000e+02	1.090000e+02	2.933732e-06	3.852514e-09	3.852514e-09
1.090000e+02	1.096000e+02	3.081345e-06	3.948245e-09	3.948245e-09
1.096000e+02	1.102000e+02	3.216593e-06	4.033964e-09	4.033964e-09
1.102000e+02	1.108000e+02	3.419810e-06	4.159441e-09	4.159441e-09
1.108000e+02	1.114000e+02	3.591635e-06	4.262654e-09	4.262654e-09
1.114000e+02	1.120000e+02	3.767117e-06	4.365546e-09	4.365546e-09
1.120000e+02	1.126000e+02	3.965472e-06	4.479004e-09	4.479004e-09
1.126000e+02	1.132000e+02	4.211553e-06	4.615887e-09	4.615887e-09
1.132000e+02	1.138000e+02	4.472833e-06	4.756915e-09	4.756915e-09
1.138000e+02	1.144000e+02	4.782057e-06	4.918598e-09	4.918598e-09
1.144000e+02	1.150000e+02	5.086682e-06	5.072842e-09	5.072842e-09
1.150000e+02	1.156000e+02	5.454237e-06	5.252922e-09	5.252922e-09
1.156000e+02	1.162000e+02	5.853172e-06	5.441637e-09	5.441637e-09
1.162000e+02	1.168000e+02	6.324437e-06	5.656461e-09	5.656461e-09
1.168000e+02	1.174000e+02	6.865435e-06	5.893429e-09	5.893429e-09
1.174000e+02	1.180000e+02	7.520312e-06	6.168108e-09	6.168108e-09
1.180000e+02	1.186000e+02	8.220948e-06	6.449040e-09	6.449040e-09
1.186000e+02	1.192000e+02	9.091012e-06	6.781724e-09	6.781724e-09
1.192000e+02	1.198000e+02	1.015368e-05	7.167138e-09	7.167138e-09
1.198000e+02	1.204000e+02	1.150307e-05	7.628532e-09	7.628532e-09
1.204000e+02	1.210000e+02	1.323947e-05	8.184068e-09	8.184068e-09
1.210000e+02	1.216000e+02	1.549432e-05	8.853607e-09	8.853607e-09
1.216000e+02	1.222000e+02	1.860482e-05	9.701672e-09	9.701672e-09
1.222000e+02	1.228000e+02	2.322482e-05	1.083953e-08	1.083953e-08
1.228000e+02	1.234000e+02	3.081217e-05	1.248519e-08	1.248519e-08
1.234000e+02	1.240000e+02	4.561307e-05	1.519073e-08	1.519073e-08
1.240000e+02	1.246000e+02	8.971543e-05	2.130432e-08	2.130432e-08
1.246000e+02	1.252000e+02	3.191370e-03	1.270640e-07	1.270640e-07
1.252000e+02	1.258000e+02	7.637773e-06	6.216092e-09	6.216092e-09
1.258000e+02	1.264000e+02	1.127660e-06	2.388488e-09	2.388488e-09
1.264000e+02	1.270000e+02	4.589965e-07	1.523838e-09	1.523838e-09
1.270000e+02	1.276000e+02	2.485152e-07	1.121271e-09	1.121271e-09
1.276000e+02	1.282000e+02	1.551101e-07	8.858376e-10	8.858376e-10
1.282000e+02	1.288000e+02	1.093157e-07	7.436615e-10	7.436615e-10
1.288000e+02	1.294000e+02	7.980635e-08	6.354080e-10	6.354080e-10
1.294000e+02	1.300000e+02	6.094118e-08	5.552512e-10	5.552512e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.660828e-04	9.713613e-07	9.713613e-07
1.006000e+02	1.012000e+02	5.924133e-04	9.936870e-07	9.936870e-07
1.012000e+02	1.018000e+02	6.049812e-04	1.004154e-06	1.004154e-06
1.018000e+02	1.024000e+02	6.276502e-04	1.022802e-06	1.022802e-06
1.024000e+02	1.030000e+02	6.499277e-04	1.040804e-06	1.040804e-06
1.030000e+02	1.036000e+02	6.765632e-04	1.061933e-06	1.061933e-06
1.036000e+02	1.042000e+02	7.021920e-04	1.081832e-06	1.081832e-06
1.042000e+02	1.048000e+02	7.255895e-04	1.099719e-06	1.099719e-06
1.048000e+02	1.054000e+02	7.533883e-04	1.120580e-06	1.120580e-06
1.054000e+02	1.060000e+02	7.896667e-04	1.147226e-06	1.147226e-06
1.060000e+02	1.066000e+02	8.239037e-04	1.171883e-06	1.171883e-06
1.066000e+02	1.072000e+02	8.536590e-04	1.192837e-06	1.192837e-06
1.072000e+02	1.078000e+02	8.876543e-04	1.216365e-06	1.216365e-06
1.078000e+02	1.084000e+02	9.354457e-04	1.248681e-06	1.248681e-06
1.084000e+02	1.090000e+02	9.665027e-04	1.269220e-06	1.269220e-06
1.090000e+02	1.096000e+02	1.015137e-03	1.300768e-06	1.300768e-06
1.096000e+02	1.102000e+02	1.059697e-03	1.329013e-06	1.329013e-06
1.102000e+02	1.108000e+02	1.126638e-03	1.370337e-06	1.370337e-06
1.108000e+02	1.114000e+02	1.183257e-03	1.404362e-06	1.404362e-06
1.114000e+02	1.120000e+02	1.241054e-03	1.438235e-06	1.438235e-06
1.120000e+02	1.126000e+02	1.306412e-03	1.475632e-06	1.475632e-06
1.126000e+02	1.132000e+02	1.387496e-03	1.520752e-06	1.520752e-06
1.132000e+02	1.138000e+02	1.473563e-03	1.567195e-06	1.567195e-06
1.138000e+02	1.144000e+02	1.575450e-03	1.620485e-06	1.620485e-06
1.144000e+02	1.150000e+02	1.675788e-03	1.671270e-06	1.671270e-06
1.150000e+02	1.156000e+02	1.796882e-03	1.730606e-06	1.730606e-06
1.156000e+02	1.162000e+02	1.928333e-03	1.792813e-06	1.792813e-06
1.162000e+02	1.168000e+02	2.083585e-03	1.863580e-06	1.863580e-06
1.168000e+02	1.174000e+02	2.261808e-03	1.941639e-06	1.941639e-06
1.174000e+02	1.180000e+02	2.477565e-03	2.032145e-06	2.032145e-06
1.180000e+02	1.186000e+02	2.708410e-03	2.124723e-06	2.124723e-06
1.186000e+02	1.192000e+02	2.995067e-03	2.234346e-06	2.234346e-06
1.192000e+02	1.198000e+02	3.345157e-03	2.361317e-06	2.361317e-06
1.198000e+02	1.204000e+02	3.789738e-03	2.513349e-06	2.513349e-06
1.204000e+02	1.210000e+02	4.361808e-03	2.696386e-06	2.696386e-06
1.210000e+02	1.216000e+02	5.104698e-03	2.916993e-06	2.916993e-06
1.216000e+02	1.222000e+02	6.129533e-03	3.196456e-06	3.196456e-06
1.222000e+02	1.228000e+02	7.651650e-03	3.571354e-06	3.571354e-06
1.228000e+02	1.234000e+02	1.015159e-02	4.113691e-06	4.113691e-06
1.234000e+02	1.240000e+02	1.502829e-02	5.005271e-06	5.005271e-06
1.240000e+02	1.246000e+02	2.956070e-02	7.020332e-06	7.020332e-06
1.246000e+02	1.252000e+02	1.051358e+00	4.186021e-05	4.186021e-05
1.252000e+02	1.258000e+02	2.521992e-03	2.054938e-06	2.054938e-06
1.258000e+02	1.264000e+02	3.729060e-04	7.913420e-07	7.913420e-07
1.264000e+02	1.270000e+02	1.518086e-04	5.049842e-07	5.049842e-07
1.270000e+02	1.276000e+02	8.223987e-05	3.718863e-07	3.718863e-07
1.276000e+02	1.282000e+02	5.128617e-05	2.934299e-07	2.934299e-07
1.282000e+02	1.288000e+02	3.616682e-05	2.465606e-07	2.465606e-07
1.288000e+02	1.294000e+02	2.639722e-05	2.105921e-07	2.105921e-07
1.294000e+02	1.300000e+02	2.015748e-05	1.840288e-07	1.840288e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.559118e-08	1.170924e-10	1.170924e-10
1.006000e+02	1.012000e+02	5.798033e-08	1.195128e-10	1.195128e-10
1.012000e+02	1.018000e+02	5.942488e-08	1.210730e-10	1.210730e-10
1.018000e+02	1.024000e+02	6.174458e-08	1.234100e-10	1.234100e-10
1.024000e+02	1.030000e+02	6.372442e-08	1.253258e-10	1.253258e-10
1.030000e+02	1.036000e+02	6.646108e-08	1.279993e-10	1.279993e-10
1.036000e+02	1.042000e+02	6.894015e-08	1.303773e-10	1.303773e-10
1.042000e+02	1.048000e+02	7.127137e-08	1.325645e-10	1.325645e-10
1.048000e+02	1.054000e+02	7.394028e-08	1.349675e-10	1.349675e-10
1.054000e+02	1.060000e+02	7.745735e-08	1.381583e-10	1.381583e-10
1.060000e+02	1.066000e+02	8.070545e-08	1.409960e-10	1.409960e-10
1.066000e+02	1.072000e+02	8.365257e-08	1.435601e-10	1.435601e-10
1.072000e+02	1.078000e+02	8.711125e-08	1.465762e-10	1.465762e-10
1.078000e+02	1.084000e+02	9.176027e-08	1.503764e-10	1.503764e-10
1.084000e+02	1.090000e+02	9.474447e-08	1.527749e-10	1.527749e-10
1.090000e+02	1.096000e+02	9.958390e-08	1.566696e-10	1.566696e-10
1.096000e+02	1.102000e+02	1.040031e-07	1.601097e-10	1.601097e-10
1.102000e+02	1.108000e+02	1.105595e-07	1.650858e-10	1.650858e-10
1.108000e+02	1.114000e+02	1.159894e-07	1.690687e-10	1.690687e-10
1.114000e+02	1.120000e+02	1.216394e-07	1.731125e-10	1.731125e-10
1.120000e+02	1.126000e+02	1.281662e-07	1.776879e-10	1.776879e-10
1.126000e+02	1.132000e+02	1.358923e-07	1.829526e-10	1.829526e-10
1.132000e+02	1.138000e+02	1.442253e-07	1.884802e-10	1.884802e-10
1.138000e+02	1.144000e+02	1.545152e-07	1.951452e-10	1.951452e-10
1.144000e+02	1.150000e+02	1.642451e-07	2.011843e-10	2.011843e-10
1.150000e+02	1.156000e+02	1.761477e-07	2.083570e-10	2.083570e-10
1.156000e+02	1.162000e+02	1.890640e-07	2.159048e-10	2.159048e-10
1.162000e+02	1.168000e+02	2.039582e-07	2.241660e-10	2.241660e-10
1.168000e+02	1.174000e+02	2.213927e-07	2.335730e-10	2.335730e-10
1.174000e+02	1.180000e+02	2.423452e-07	2.442991e-10	2.442991e-10
1.180000e+02	1.186000e+02	2.653842e-07	2.557707e-10	2.557707e-10
1.186000e+02	1.192000e+02	2.931177e-07	2.687974e-10	2.687974e-10
1.192000e+02	1.198000e+02	3.270333e-07	2.838524e-10	2.838524e-10
1.198000e+02	1.204000e+02	3.703738e-07	3.020916e-10	3.020916e-10
1.204000e+02	1.210000e+02	4.260333e-07	3.239846e-10	3.239846e-10
1.210000e+02	1.216000e+02	4.983523e-07	3.504029e-10	3.504029e-10
1.216000e+02	1.222000e+02	5.977908e-07	3.838532e-10	3.838532e-10
1.222000e+02	1.228000e+02	7.451022e-07	4.285421e-10	4.285421e-10
1.228000e+02	1.234000e+02	9.858092e-07	4.929240e-10	4.929240e-10
1.234000e+02	1.240000e+02	1.450490e-06	5.978059e-10	5.978059e-10
1.240000e+02	1.246000e+02	2.803875e-06	8.312019e-10	8.312019e-10
1.246000e+02	1.252000e+02	1.037872e-04	5.057214e-09	5.057214e-09
1.252000e+02	1.258000e+02	4.078202e-11	2.115612e-12	2.115612e-12
1.258000e+02	1.264000e+02	4.098488e-11	3.207355e-12	3.207355e-12
1.264000e+02	1.270000e+02	4.678117e-11	3.362362e-12	3.362362e-12
1.270000e+02	1.276000e+02	3.818393e-11	3.088623e-12	3.088623e-12
1.276000e+02	1.282000e+02	3.043845e-11	2.765393e-12	2.765393e-12
1.282000e+02	1.288000e+02	2.655600e-11	2.519830e-12	2.519830e-12
1.288000e+02	1.294000e+02	1.953863e-11	2.189408e-12	2.189408e-12
1.294000e+02	1.300000e+02	1.572441e-11	2.003124e-12	2.003124e-12
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.650886e-06	2.836268e-09	2.836268e-09
1.006000e+02	1.012000e+02	1.727838e-06	2.901457e-09	2.901457e-09
1.012000e+02	1.018000e+02	1.764485e-06	2.932565e-09	2.932565e-09
1.018000e+02	1.024000e+02	1.830902e-06	2.987019e-09	2.987019e-09
1.024000e+02	1.030000e+02	1.895560e-06	3.039031e-09	3.039031e-09
1.030000e+02	1.036000e+02	1.973372e-06	3.101173e-09	3.101173e-09
1.036000e+02	1.042000e+02	2.048185e-06	3.159150e-09	3.159150e-09
1.042000e+02	1.048000e+02	2.116338e-06	3.211488e-09	3.211488e-09
1.048000e+02	1.054000e+02	2.197190e-06	3.271848e-09	3.271848e-09
1.054000e+02	1.060000e+02	2.303430e-06	3.349877e-09	3.349877e-09
1.060000e+02	1.066000e+02	2.402968e-06	3.421490e-09	3.421490e-09
1.066000e+02	1.072000e+02	2.490383e-06	3.483660e-09	3.483660e-09
1.072000e+02	1.078000e+02	2.588902e-06	3.551716e-09	3.551716e-09
1.078000e+02	1.084000e+02	2.728847e-06	3.646475e-09	3.646475e-09
1.084000e+02	1.090000e+02	2.819213e-06	3.706358e-09	3.706358e-09
1.090000e+02	1.096000e+02	2.960978e-06	3.798224e-09	3.798224e-09
1.096000e+02	1.102000e+02	3.090643e-06	3.880674e-09	3.880674e-09
1.102000e+02	1.108000e+02	3.285425e-06	4.001280e-09	4.001280e-09
1.108000e+02	1.114000e+02	3.451147e-06	4.100752e-09	4.100752e-09
1.114000e+02	1.120000e+02	3.619710e-06	4.199439e-09	4.199439e-09
1.120000e+02	1.126000e+02	3.810600e-06	4.309392e-09	4.309392e-09
1.126000e+02	1.132000e+02	4.047132e-06	4.441130e-09	4.441130e-09
1.132000e+02	1.138000e+02	4.297270e-06	4.575647e-09	4.575647e-09
1.138000e+02	1.144000e+02	4.594930e-06	4.731935e-09	4.731935e-09
1.144000e+02	1.150000e+02	4.887287e-06	4.879786e-09	4.879786e-09
1.150000e+02	1.156000e+02	5.241302e-06	5.053574e-09	5.053574e-09
1.156000e+02	1.162000e+02	5.624638e-06	5.235007e-09	5.235007e-09
1.162000e+02	1.168000e+02	6.077508e-06	5.442163e-09	5.442163e-09
1.168000e+02	1.174000e+02	6.596290e-06	5.669149e-09	5.669149e-09
1.174000e+02	1.180000e+02	7.226347e-06	5.933984e-09	5.933984e-09
1.180000e+02	1.186000e+02	7.900153e-06	6.204215e-09	6.204215e-09
1.186000e+02	1.192000e+02	8.734792e-06	6.524056e-09	6.524056e-09
1.192000e+02	1.198000e+02	9.756168e-06	6.894843e-09	6.894843e-09
1.198000e+02	1.204000e+02	1.105332e-05	7.338892e-09	7.338892e-09
1.204000e+02	1.210000e+02	1.272149e-05	7.873055e-09	7.873055e-09
1.210000e+02	1.216000e+02	1.488835e-05	8.517086e-09	8.517086e-09
1.216000e+02	1.222000e+02	1.787633e-05	9.332656e-09	9.332656e-09
1.222000e+02	1.228000e+02	2.231567e-05	1.042707e-08	1.042707e-08
1.228000e+02	1.234000e+02	2.960590e-05	1.201037e-08	1.201037e-08
1.234000e+02	1.240000e+02	4.382348e-05	1.461221e-08	1.461221e-08
1.240000e+02	1.246000e+02	8.618510e-05	2.048977e-08	2.048977e-08
1.246000e+02	1.252000e+02	3.067147e-03	1.222610e-07	1.222610e-07
1.252000e+02	1.258000e+02	7.261055e-06	5.916714e-09	5.916714e-09
1.258000e+02	1.264000e+02	1.073153e-06	2.276257e-09	2.276257e-09
1.264000e+02	1.270000e+02	4.370697e-07	1.453844e-09	1.453844e-09
1.270000e+02	1.276000e+02	2.366923e-07	1.070698e-09	1.070698e-09
1.276000e+02	1.282000e+02	1.478047e-07	8.464744e-10	8.464744e-10
1.282000e+02	1.288000e+02	1.042831e-07	7.113491e-10	7.113491e-10
1.288000e+02	1.294000e+02	7.615157e-08	6.082536e-10	6.082536e-10
1.294000e+02	1.300000e+02	5.822055e-08	5.319195e-10	5.319195e-10
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/YFSvsShower/dressed_muons/one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.4
LegendYPos=0.4
XLabel=$p^T_{\mu}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlot=1
RatioPlotYMin=0.7501
RatioPlotYMax=1.1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.132946e-07	6.903644e-10	6.903644e-10
1.200000e+01	1.400000e+01	1.035551e-06	1.255127e-09	1.255127e-09
1.400000e+01	1.600000e+01	1.951979e-06	1.723215e-09	1.723215e-09
1.600000e+01	1.800000e+01	3.005644e-06	2.138310e-09	2.138310e-09
1.800000e+01	2.000000e+01	4.172590e-06	2.519444e-09	2.519444e-09
2.000000e+01	2.200000e+01	5.445765e-06	2.878269e-09	2.878269e-09
2.200000e+01	2.400000e+01	6.825030e-06	3.222212e-09	3.222212e-09
2.400000e+01	2.600000e+01	8.307935e-06	3.555072e-09	3.555072e-09
2.600000e+01	2.800000e+01	9.887070e-06	3.878249e-09	3.878249e-09
2.800000e+01	3.000000e+01	1.156757e-05	4.194913e-09	4.194913e-09
3.000000e+01	3.200000e+01	1.335713e-05	4.507736e-09	4.507736e-09
3.200000e+01	3.400000e+01	1.525796e-05	4.817815e-09	4.817815e-09
3.400000e+01	3.600000e+01	1.728890e-05	5.128443e-09	5.128443e-09
3.600000e+01	3.800000e+01	1.944565e-05	5.438925e-09	5.438925e-09
3.800000e+01	4.000000e+01	2.173074e-05	5.749620e-09	5.749620e-09
4.000000e+01	4.200000e+01	2.417069e-05	6.063821e-09	6.063821e-09
4.200000e+01	4.400000e+01	2.678726e-05	6.383604e-09	6.383604e-09
4.400000e+01	4.600000e+01	2.959314e-05	6.709613e-09	6.709613e-09
4.600000e+01	4.800000e+01	3.256913e-05	7.038903e-09	7.038903e-09
4.800000e+01	5.000000e+01	3.577271e-05	7.376968e-09	7.376968e-09
5.000000e+01	5.200000e+01	3.915928e-05	7.718258e-09	7.718258e-09
5.200000e+01	5.400000e+01	4.270626e-05	8.060234e-09	8.060234e-09
5.400000e+01	5.600000e+01	4.633160e-05	8.395383e-09	8.395383e-09
5.600000e+01	5.800000e+01	4.976631e-05	8.701009e-09	8.701009e-09
5.800000e+01	6.000000e+01	5.260980e-05	8.946132e-09	8.946132e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.029711e-04	2.269084e-07	2.269084e-07
1.200000e+01	1.400000e+01	3.403583e-04	4.125371e-07	4.125371e-07
1.400000e+01	1.600000e+01	6.415645e-04	5.663901e-07	5.663901e-07
1.600000e+01	1.800000e+01	9.878755e-04	7.028231e-07	7.028231e-07
1.800000e+01	2.000000e+01	1.371434e-03	8.281073e-07	8.281073e-07
2.000000e+01	2.200000e+01	1.789894e-03	9.460461e-07	9.460461e-07
2.200000e+01	2.400000e+01	2.243217e-03	1.059089e-06	1.059089e-06
2.400000e+01	2.600000e+01	2.730612e-03	1.168496e-06	1.168496e-06
2.600000e+01	2.800000e+01	3.249635e-03	1.274719e-06	1.274719e-06
2.800000e+01	3.000000e+01	3.801958e-03	1.378793e-06	1.378793e-06
3.000000e+01	3.200000e+01	4.390156e-03	1.481620e-06	1.481620e-06
3.200000e+01	3.400000e+01	5.014890e-03	1.583528e-06	1.583528e-06
3.400000e+01	3.600000e+01	5.682425e-03	1.685634e-06	1.685634e-06
3.600000e+01	3.800000e+01	6.391300e-03	1.787688e-06	1.787688e-06
3.800000e+01	4.000000e+01	7.142370e-03	1.889814e-06	1.889814e-06
4.000000e+01	4.200000e+01	7.944295e-03	1.993077e-06	1.993077e-06
4.200000e+01	4.400000e+01	8.804310e-03	2.098191e-06	2.098191e-06
4.400000e+01	4.600000e+01	9.726530e-03	2.205342e-06	2.205342e-06
4.600000e+01	4.800000e+01	1.070466e-02	2.313574e-06	2.313574e-06
4.800000e+01	5.000000e+01	1.175761e-02	2.424693e-06	2.424693e-06
5.000000e+01	5.200000e+01	1.287068e-02	2.536868e-06	2.536868e-06
5.200000e+01	5.400000e+01	1.403647e-02	2.649265e-06	2.649265e-06
5.400000e+01	5.600000e+01	1.522803e-02	2.759424e-06	2.759424e-06
5.600000e+01	5.800000e+01	1.635697e-02	2.859886e-06	2.859886e-06
5.800000e+01	6.000000e+01	1.729154e-02	2.940451e-06	2.940451e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.021763e-08	2.752085e-11	2.752085e-11
1.200000e+01	1.400000e+01	3.374503e-08	5.001255e-11	5.001255e-11
1.400000e+01	1.600000e+01	6.351395e-08	6.859619e-11	6.859619e-11
1.600000e+01	1.800000e+01	9.794595e-08	8.520459e-11	8.520459e-11
1.800000e+01	2.000000e+01	1.358797e-07	1.003389e-10	1.003389e-10
2.000000e+01	2.200000e+01	1.773233e-07	1.146178e-10	1.146178e-10
2.200000e+01	2.400000e+01	2.222564e-07	1.283343e-10	1.283343e-10
2.400000e+01	2.600000e+01	2.706253e-07	1.416069e-10	1.416069e-10
2.600000e+01	2.800000e+01	3.221713e-07	1.545158e-10	1.545158e-10
2.800000e+01	3.000000e+01	3.767420e-07	1.670862e-10	1.670862e-10
3.000000e+01	3.200000e+01	4.352691e-07	1.796093e-10	1.796093e-10
3.200000e+01	3.400000e+01	4.971371e-07	1.919417e-10	1.919417e-10
3.400000e+01	3.600000e+01	5.632605e-07	2.042972e-10	2.042972e-10
3.600000e+01	3.800000e+01	6.334270e-07	2.166622e-10	2.166622e-10
3.800000e+01	4.000000e+01	7.080555e-07	2.290640e-10	2.290640e-10
4.000000e+01	4.200000e+01	7.874860e-07	2.415851e-10	2.415851e-10
4.200000e+01	4.400000e+01	8.728795e-07	2.543474e-10	2.543474e-10
4.400000e+01	4.600000e+01	9.645885e-07	2.673911e-10	2.673911e-10
4.600000e+01	4.800000e+01	1.061444e-06	2.804829e-10	2.804829e-10
4.800000e+01	5.000000e+01	1.166048e-06	2.939833e-10	2.939833e-10
5.000000e+01	5.200000e+01	1.276390e-06	3.075746e-10	3.075746e-10
5.200000e+01	5.400000e+01	1.392175e-06	3.212161e-10	3.212161e-10
5.400000e+01	5.600000e+01	1.510381e-06	3.345822e-10	3.345822e-10
5.600000e+01	5.800000e+01	1.622455e-06	3.467744e-10	3.467744e-10
5.800000e+01	6.000000e+01	1.715057e-06	3.565438e-10	3.565438e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.991839e-07	6.593806e-10	6.593806e-10
1.200000e+01	1.400000e+01	9.885480e-07	1.198273e-09	1.198273e-09
1.400000e+01	1.600000e+01	1.863003e-06	1.644807e-09	1.644807e-09
1.600000e+01	1.800000e+01	2.869177e-06	2.041379e-09	2.041379e-09
1.800000e+01	2.000000e+01	3.984681e-06	2.406161e-09	2.406161e-09
2.000000e+01	2.200000e+01	5.202330e-06	2.749799e-09	2.749799e-09
2.200000e+01	2.400000e+01	6.522425e-06	3.079565e-09	3.079565e-09
2.400000e+01	2.600000e+01	7.942170e-06	3.398802e-09	3.398802e-09
2.600000e+01	2.800000e+01	9.454425e-06	3.708813e-09	3.708813e-09
2.800000e+01	3.000000e+01	1.106400e-05	4.012596e-09	4.012596e-09
3.000000e+01	3.200000e+01	1.277832e-05	4.312729e-09	4.312729e-09
3.200000e+01	3.400000e+01	1.459975e-05	4.610343e-09	4.610343e-09
3.400000e+01	3.600000e+01	1.654621e-05	4.908536e-09	4.908536e-09
3.600000e+01	3.800000e+01	1.861342e-05	5.206590e-09	5.206590e-09
3.800000e+01	4.000000e+01	2.080367e-05	5.504812e-09	5.504812e-09
4.000000e+01	4.200000e+01	2.314282e-05	5.806479e-09	5.806479e-09
4.200000e+01	4.400000e+01	2.565169e-05	6.113563e-09	6.113563e-09
4.400000e+01	4.600000e+01	2.834223e-05	6.426618e-09	6.426618e-09
4.600000e+01	4.800000e+01	3.119627e-05	6.742878e-09	6.742878e-09
4.800000e+01	5.000000e+01	3.426858e-05	7.067524e-09	7.067524e-09
5.000000e+01	5.200000e+01	3.751696e-05	7.395353e-09	7.395353e-09
5.200000e+01	5.400000e+01	4.091887e-05	7.723744e-09	7.723744e-09
5.400000e+01	5.600000e+01	4.439637e-05	8.045639e-09	8.045639e-09
5.600000e+01	5.800000e+01	4.769084e-05	8.339120e-09	8.339120e-09
5.800000e+01	6.000000e+01	5.041715e-05	8.574309e-09	8.574309e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.614318e-07	6.306394e-10	6.306394e-10
1.200000e+01	1.400000e+01	9.734245e-07	1.216895e-09	1.216895e-09
1.400000e+01	1.600000e+01	1.880904e-06	1.691551e-09	1.691551e-09
1.600000e+01	1.800000e+01	2.927542e-06	2.110345e-09	2.110345e-09
1.800000e+01	2.000000e+01	4.089275e-06	2.494164e-09	2.494164e-09
2.000000e+01	2.200000e+01	5.359395e-06	2.855353e-09	2.855353e-09
2.200000e+01	2.400000e+01	6.733130e-06	3.200445e-09	3.200445e-09
2.400000e+01	2.600000e+01	8.212815e-06	3.534662e-09	3.534662e-09
2.600000e+01	2.800000e+01	9.788800e-06	3.858928e-09	3.858928e-09
2.800000e+01	3.000000e+01	1.146654e-05	4.176555e-09	4.176555e-09
3.000000e+01	3.200000e+01	1.325413e-05	4.490323e-09	4.490323e-09
3.200000e+01	3.400000e+01	1.515230e-05	4.801106e-09	4.801106e-09
3.400000e+01	3.600000e+01	1.718047e-05	5.112336e-09	5.112336e-09
3.600000e+01	3.800000e+01	1.933864e-05	5.423940e-09	5.423940e-09
3.800000e+01	4.000000e+01	2.162540e-05	5.735667e-09	5.735667e-09
4.000000e+01	4.200000e+01	2.406746e-05	6.050859e-09	6.050859e-09
4.200000e+01	4.400000e+01	2.669090e-05	6.372113e-09	6.372113e-09
4.400000e+01	4.600000e+01	2.950122e-05	6.699185e-09	6.699185e-09
4.600000e+01	4.800000e+01	3.249084e-05	7.030437e-09	7.030437e-09
4.800000e+01	5.000000e+01	3.571362e-05	7.370872e-09	7.370872e-09
5.000000e+01	5.200000e+01	3.912157e-05	7.714540e-09	7.714540e-09
5.200000e+01	5.400000e+01	4.269587e-05	8.059254e-09	8.059254e-09
5.400000e+01	5.600000e+01	4.636269e-05	8.398199e-09	8.398199e-09
5.600000e+01	5.800000e+01	4.985117e-05	8.708424e-09	8.708424e-09
5.800000e+01	6.000000e+01	5.276425e-05	8.959251e-09	8.959251e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	8.592505e-05	2.072771e-07	2.072771e-07
1.200000e+01	1.400000e+01	3.199369e-04	3.999670e-07	3.999670e-07
1.400000e+01	1.600000e+01	6.182050e-04	5.559838e-07	5.559838e-07
1.600000e+01	1.800000e+01	9.622070e-04	6.936328e-07	6.936328e-07
1.800000e+01	2.000000e+01	1.344051e-03	8.197992e-07	8.197992e-07
2.000000e+01	2.200000e+01	1.761506e-03	9.385133e-07	9.385133e-07
2.200000e+01	2.400000e+01	2.213008e-03	1.051932e-06	1.051932e-06
2.400000e+01	2.600000e+01	2.699348e-03	1.161786e-06	1.161786e-06
2.600000e+01	2.800000e+01	3.217341e-03	1.268371e-06	1.268371e-06
2.800000e+01	3.000000e+01	3.768755e-03	1.372759e-06	1.372759e-06
3.000000e+01	3.200000e+01	4.356304e-03	1.475897e-06	1.475897e-06
3.200000e+01	3.400000e+01	4.980166e-03	1.578036e-06	1.578036e-06
3.400000e+01	3.600000e+01	5.646785e-03	1.680339e-06	1.680339e-06
3.600000e+01	3.800000e+01	6.356130e-03	1.782762e-06	1.782762e-06
3.800000e+01	4.000000e+01	7.107745e-03	1.885227e-06	1.885227e-06
4.000000e+01	4.200000e+01	7.910365e-03	1.988817e-06	1.988817e-06
4.200000e+01	4.400000e+01	8.772635e-03	2.094412e-06	2.094412e-06
4.400000e+01	4.600000e+01	9.696315e-03	2.201913e-06	2.201913e-06
4.600000e+01	4.800000e+01	1.067894e-02	2.310793e-06	2.310793e-06
4.800000e+01	5.000000e+01	1.173819e-02	2.422691e-06	2.422691e-06
5.000000e+01	5.200000e+01	1.285830e-02	2.535646e-06	2.535646e-06
5.200000e+01	5.400000e+01	1.403306e-02	2.648944e-06	2.648944e-06
5.400000e+01	5.600000e+01	1.523825e-02	2.760349e-06	2.760349e-06
5.600000e+01	5.800000e+01	1.638486e-02	2.862323e-06	2.862323e-06
5.800000e+01	6.000000e+01	1.734230e-02	2.944763e-06	2.944763e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	8.526725e-09	2.514424e-11	2.514424e-11
1.200000e+01	1.400000e+01	3.172371e-08	4.849138e-11	4.849138e-11
1.400000e+01	1.600000e+01	6.118770e-08	6.732487e-11	6.732487e-11
1.600000e+01	1.800000e+01	9.541175e-08	8.409457e-11	8.409457e-11
1.800000e+01	2.000000e+01	1.331656e-07	9.933040e-11	9.933040e-11
2.000000e+01	2.200000e+01	1.745194e-07	1.137134e-10	1.137134e-10
2.200000e+01	2.400000e+01	2.192796e-07	1.274757e-10	1.274757e-10
2.400000e+01	2.600000e+01	2.675057e-07	1.407879e-10	1.407879e-10
2.600000e+01	2.800000e+01	3.189703e-07	1.537457e-10	1.537457e-10
2.800000e+01	3.000000e+01	3.734625e-07	1.663569e-10	1.663569e-10
3.000000e+01	3.200000e+01	4.319007e-07	1.789124e-10	1.789124e-10
3.200000e+01	3.400000e+01	4.936903e-07	1.912736e-10	1.912736e-10
3.400000e+01	3.600000e+01	5.597555e-07	2.036623e-10	2.036623e-10
3.600000e+01	3.800000e+01	6.299475e-07	2.160669e-10	2.160669e-10
3.800000e+01	4.000000e+01	7.046150e-07	2.285068e-10	2.285068e-10
4.000000e+01	4.200000e+01	7.840910e-07	2.410603e-10	2.410603e-10
4.200000e+01	4.400000e+01	8.697140e-07	2.538857e-10	2.538857e-10
4.400000e+01	4.600000e+01	9.615715e-07	2.669713e-10	2.669713e-10
4.600000e+01	4.800000e+01	1.058867e-06	2.801434e-10	2.801434e-10
4.800000e+01	5.000000e+01	1.164103e-06	2.937356e-10	2.937356e-10
5.000000e+01	5.200000e+01	1.275179e-06	3.074285e-10	3.074285e-10
5.200000e+01	5.400000e+01	1.391823e-06	3.211753e-10	3.211753e-10
5.400000e+01	5.600000e+01	1.511454e-06	3.347017e-10	3.347017e-10
5.600000e+01	5.800000e+01	1.625220e-06	3.470695e-10	3.470695e-10
5.800000e+01	6.000000e+01	1.720065e-06	3.570649e-10	3.570649e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.495151e-07	6.019952e-10	6.019952e-10
1.200000e+01	1.400000e+01	9.290100e-07	1.161480e-09	1.161480e-09
1.400000e+01	1.600000e+01	1.794855e-06	1.614298e-09	1.614298e-09
1.600000e+01	1.800000e+01	2.794265e-06	2.014420e-09	2.014420e-09
1.800000e+01	2.000000e+01	3.904730e-06	2.381777e-09	2.381777e-09
2.000000e+01	2.200000e+01	5.119415e-06	2.727685e-09	2.727685e-09
2.200000e+01	2.400000e+01	6.434190e-06	3.058562e-09	3.058562e-09
2.400000e+01	2.600000e+01	7.850840e-06	3.379114e-09	3.379114e-09
2.600000e+01	2.800000e+01	9.360070e-06	3.690179e-09	3.690179e-09
2.800000e+01	3.000000e+01	1.096699e-05	3.994892e-09	3.994892e-09
3.000000e+01	3.200000e+01	1.267943e-05	4.295944e-09	4.295944e-09
3.200000e+01	3.400000e+01	1.449832e-05	4.594241e-09	4.594241e-09
3.400000e+01	3.600000e+01	1.644213e-05	4.893023e-09	4.893023e-09
3.600000e+01	3.800000e+01	1.851071e-05	5.192160e-09	5.192160e-09
3.800000e+01	4.000000e+01	2.070258e-05	5.491384e-09	5.491384e-09
4.000000e+01	4.200000e+01	2.304380e-05	5.794016e-09	5.794016e-09
4.200000e+01	4.400000e+01	2.555926e-05	6.102516e-09	6.102516e-09
4.400000e+01	4.600000e+01	2.825411e-05	6.416605e-09	6.416605e-09
4.600000e+01	4.800000e+01	3.112122e-05	6.734751e-09	6.734751e-09
4.800000e+01	5.000000e+01	3.421197e-05	7.061682e-09	7.061682e-09
5.000000e+01	5.200000e+01	3.748084e-05	7.391791e-09	7.391791e-09
5.200000e+01	5.400000e+01	4.090893e-05	7.722809e-09	7.722809e-09
5.400000e+01	5.600000e+01	4.442624e-05	8.048351e-09	8.048351e-09
5.600000e+01	5.800000e+01	4.777224e-05	8.346242e-09	8.346242e-09
5.800000e+01	6.000000e+01	5.056525e-05	8.586900e-09	8.586900e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.975838e-07	6.720465e-10	6.720465e-10
1.200000e+01	1.400000e+01	1.013508e-06	1.240247e-09	1.240247e-09
1.400000e+01	1.600000e+01	1.924879e-06	1.709214e-09	1.709214e-09
1.600000e+01	1.800000e+01	2.964465e-06	2.121132e-09	2.121132e-09
1.800000e+01	2.000000e+01	4.125968e-06	2.502405e-09	2.502405e-09
2.000000e+01	2.200000e+01	5.387645e-06	2.859527e-09	2.859527e-09
2.200000e+01	2.400000e+01	6.763140e-06	3.203826e-09	3.203826e-09
2.400000e+01	2.600000e+01	8.229120e-06	3.534039e-09	3.534039e-09
2.600000e+01	2.800000e+01	9.790485e-06	3.854755e-09	3.854755e-09
2.800000e+01	3.000000e+01	1.146545e-05	4.171481e-09	4.171481e-09
3.000000e+01	3.200000e+01	1.324822e-05	4.484082e-09	4.484082e-09
3.200000e+01	3.400000e+01	1.514087e-05	4.793692e-09	4.793692e-09
3.400000e+01	3.600000e+01	1.716135e-05	5.103526e-09	5.103526e-09
3.600000e+01	3.800000e+01	1.929422e-05	5.411384e-09	5.411384e-09
3.800000e+01	4.000000e+01	2.157882e-05	5.722799e-09	5.722799e-09
4.000000e+01	4.200000e+01	2.403032e-05	6.039131e-09	6.039131e-09
4.200000e+01	4.400000e+01	2.662173e-05	6.356424e-09	6.356424e-09
4.400000e+01	4.600000e+01	2.941664e-05	6.681766e-09	6.681766e-09
4.600000e+01	4.800000e+01	3.240760e-05	7.013230e-09	7.013230e-09
4.800000e+01	5.000000e+01	3.560475e-05	7.351037e-09	7.351037e-09
5.000000e+01	5.200000e+01	3.900910e-05	7.694451e-09	7.694451e-09
5.200000e+01	5.400000e+01	4.253902e-05	8.035047e-09	8.035047e-09
5.400000e+01	5.600000e+01	4.618996e-05	8.372756e-09	8.372756e-09
5.600000e+01	5.800000e+01	4.963530e-05	8.679405e-09	8.679405e-09
5.800000e+01	6.000000e+01	5.249970e-05	8.926333e-09	8.926333e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.803985e-05	2.214156e-07	2.214156e-07
1.200000e+01	1.400000e+01	3.338925e-04	4.085978e-07	4.085978e-07
1.400000e+01	1.600000e+01	6.341330e-04	5.630932e-07	5.630932e-07
1.600000e+01	1.800000e+01	9.766255e-04	6.988101e-07	6.988101e-07
1.800000e+01	2.000000e+01	1.359274e-03	8.244199e-07	8.244199e-07
2.000000e+01	2.200000e+01	1.774924e-03	9.420723e-07	9.420723e-07
2.200000e+01	2.400000e+01	2.228078e-03	1.055506e-06	1.055506e-06
2.400000e+01	2.600000e+01	2.711035e-03	1.164294e-06	1.164294e-06
2.600000e+01	2.800000e+01	3.225408e-03	1.269949e-06	1.269949e-06
2.800000e+01	3.000000e+01	3.777226e-03	1.374300e-06	1.374300e-06
3.000000e+01	3.200000e+01	4.364545e-03	1.477284e-06	1.477284e-06
3.200000e+01	3.400000e+01	4.988085e-03	1.579295e-06	1.579295e-06
3.400000e+01	3.600000e+01	5.653690e-03	1.681357e-06	1.681357e-06
3.600000e+01	3.800000e+01	6.356345e-03	1.782778e-06	1.782778e-06
3.800000e+01	4.000000e+01	7.109010e-03	1.885382e-06	1.885382e-06
4.000000e+01	4.200000e+01	7.916630e-03	1.989595e-06	1.989595e-06
4.200000e+01	4.400000e+01	8.770375e-03	2.094134e-06	2.094134e-06
4.400000e+01	4.600000e+01	9.691090e-03	2.201301e-06	2.201301e-06
4.600000e+01	4.800000e+01	1.067647e-02	2.310511e-06	2.310511e-06
4.800000e+01	5.000000e+01	1.172976e-02	2.421805e-06	2.421805e-06
5.000000e+01	5.200000e+01	1.285131e-02	2.534945e-06	2.534945e-06
5.200000e+01	5.400000e+01	1.401423e-02	2.647158e-06	2.647158e-06
5.400000e+01	5.600000e+01	1.521699e-02	2.758411e-06	2.758411e-06
5.600000e+01	5.800000e+01	1.635202e-02	2.859432e-06	2.859432e-06
5.800000e+01	6.000000e+01	1.729569e-02	2.940788e-06	2.940788e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.622770e-09	2.665869e-11	2.665869e-11
1.200000e+01	1.400000e+01	3.279821e-08	4.923477e-11	4.923477e-11
1.400000e+01	1.600000e+01	6.238050e-08	6.792755e-11	6.792755e-11
1.600000e+01	1.800000e+01	9.598510e-08	8.424479e-11	8.424479e-11
1.800000e+01	2.000000e+01	1.336553e-07	9.941885e-11	9.941885e-11
2.000000e+01	2.200000e+01	1.744325e-07	1.135534e-10	1.135534e-10
2.200000e+01	2.400000e+01	2.190335e-07	1.272555e-10	1.272555e-10
2.400000e+01	2.600000e+01	2.664242e-07	1.403603e-10	1.403603e-10
2.600000e+01	2.800000e+01	3.170731e-07	1.531117e-10	1.531117e-10
2.800000e+01	3.000000e+01	3.712753e-07	1.656855e-10	1.656855e-10
3.000000e+01	3.200000e+01	4.288431e-07	1.780560e-10	1.780560e-10
3.200000e+01	3.400000e+01	4.899921e-07	1.903233e-10	1.903233e-10
3.400000e+01	3.600000e+01	5.555385e-07	2.026582e-10	2.026582e-10
3.600000e+01	3.800000e+01	6.242460e-07	2.148005e-10	2.148005e-10
3.800000e+01	4.000000e+01	6.985925e-07	2.272703e-10	2.272703e-10
4.000000e+01	4.200000e+01	7.781625e-07	2.398569e-10	2.398569e-10
4.200000e+01	4.400000e+01	8.615940e-07	2.523724e-10	2.523724e-10
4.400000e+01	4.600000e+01	9.520140e-07	2.652917e-10	2.652917e-10
4.600000e+01	4.800000e+01	1.048833e-06	2.784539e-10	2.784539e-10
4.800000e+01	5.000000e+01	1.152284e-06	2.918526e-10	2.918526e-10
5.000000e+01	5.200000e+01	1.262399e-06	3.054897e-10	3.054897e-10
5.200000e+01	5.400000e+01	1.376496e-06	3.189983e-10	3.189983e-10
5.400000e+01	5.600000e+01	1.494506e-06	3.323715e-10	3.323715e-10
5.600000e+01	5.800000e+01	1.606094e-06	3.445574e-10	3.445574e-10
5.800000e+01	6.000000e+01	1.699134e-06	3.544312e-10	3.544312e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.850053e-07	6.442220e-10	6.442220e-10
1.200000e+01	1.400000e+01	9.702360e-07	1.188513e-09	1.188513e-09
1.400000e+01	1.600000e+01	1.842648e-06	1.638004e-09	1.638004e-09
1.600000e+01	1.800000e+01	2.839010e-06	2.033503e-09	2.033503e-09
1.800000e+01	2.000000e+01	3.952777e-06	2.399902e-09	2.399902e-09
2.000000e+01	2.200000e+01	5.162935e-06	2.743319e-09	2.743319e-09
2.200000e+01	2.400000e+01	6.483435e-06	3.074717e-09	3.074717e-09
2.400000e+01	2.600000e+01	7.891485e-06	3.392639e-09	3.392639e-09
2.600000e+01	2.800000e+01	9.391770e-06	3.701664e-09	3.701664e-09
2.800000e+01	3.000000e+01	1.100057e-05	4.006649e-09	4.006649e-09
3.000000e+01	3.200000e+01	1.271336e-05	4.307699e-09	4.307699e-09
3.200000e+01	3.400000e+01	1.453250e-05	4.605935e-09	4.605935e-09
3.400000e+01	3.600000e+01	1.647570e-05	4.904716e-09	4.904716e-09
3.600000e+01	3.800000e+01	1.852614e-05	5.201387e-09	5.201387e-09
3.800000e+01	4.000000e+01	2.072313e-05	5.501761e-09	5.501761e-09
4.000000e+01	4.200000e+01	2.308057e-05	5.806623e-09	5.806623e-09
4.200000e+01	4.400000e+01	2.557385e-05	6.112708e-09	6.112708e-09
4.400000e+01	4.600000e+01	2.826318e-05	6.426457e-09	6.426457e-09
4.600000e+01	4.800000e+01	3.114048e-05	6.746141e-09	6.746141e-09
4.800000e+01	5.000000e+01	3.421639e-05	7.071858e-09	7.071858e-09
5.000000e+01	5.200000e+01	3.749250e-05	7.402878e-09	7.402878e-09
5.200000e+01	5.400000e+01	4.088851e-05	7.731282e-09	7.731282e-09
5.400000e+01	5.600000e+01	4.440243e-05	8.056862e-09	8.056862e-09
5.600000e+01	5.800000e+01	4.771840e-05	8.352527e-09	8.352527e-09
5.800000e+01	6.000000e+01	5.047300e-05	8.590336e-09	8.590336e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/bare/dilepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.5
XLabel=$p^T_{\mu^+\mu^-}$ [GeV]
YLabel=d$\sigma/$d$p^T_{\mu^+\mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.9401
RatioPlot1YMax=1.06
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.9401
RatioPlot2YMax=1.06
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.936879e-06	2.740489e-09	2.740489e-09
2.000000e+00	4.000000e+00	1.700216e-05	5.085737e-09	5.085737e-09
4.000000e+00	6.000000e+00	3.060113e-05	6.822925e-09	6.822925e-09
6.000000e+00	8.000000e+00	4.159290e-05	7.954475e-09	7.954475e-09
8.000000e+00	1.000000e+01	4.856909e-05	8.595713e-09	8.595713e-09
1.000000e+01	1.200000e+01	5.212510e-05	8.904823e-09	8.904823e-09
1.200000e+01	1.400000e+01	5.326050e-05	9.001286e-09	9.001286e-09
1.400000e+01	1.600000e+01	5.281925e-05	8.963921e-09	8.963921e-09
1.600000e+01	1.800000e+01	5.141235e-05	8.843734e-09	8.843734e-09
1.800000e+01	2.000000e+01	4.939912e-05	8.668849e-09	8.668849e-09
2.000000e+01	2.200000e+01	4.710754e-05	8.465393e-09	8.465393e-09
2.200000e+01	2.400000e+01	4.459782e-05	8.236805e-09	8.236805e-09
2.400000e+01	2.600000e+01	4.205272e-05	7.998323e-09	7.998323e-09
2.600000e+01	2.800000e+01	3.954289e-05	7.755970e-09	7.755970e-09
2.800000e+01	3.000000e+01	3.709422e-05	7.511990e-09	7.511990e-09
3.000000e+01	3.200000e+01	3.473241e-05	7.268912e-09	7.268912e-09
3.200000e+01	3.400000e+01	3.246466e-05	7.027604e-09	7.027604e-09
3.400000e+01	3.600000e+01	3.034374e-05	6.794170e-09	6.794170e-09
3.600000e+01	3.800000e+01	2.834050e-05	6.566072e-09	6.566072e-09
3.800000e+01	4.000000e+01	2.641974e-05	6.339663e-09	6.339663e-09
4.000000e+01	4.200000e+01	2.462224e-05	6.120200e-09	6.120200e-09
4.200000e+01	4.400000e+01	2.295066e-05	5.908803e-09	5.908803e-09
4.400000e+01	4.600000e+01	2.136692e-05	5.701287e-09	5.701287e-09
4.600000e+01	4.800000e+01	1.989878e-05	5.501931e-09	5.501931e-09
4.800000e+01	5.000000e+01	1.850314e-05	5.305481e-09	5.305481e-09
5.000000e+01	5.200000e+01	1.722523e-05	5.118992e-09	5.118992e-09
5.200000e+01	5.400000e+01	1.599723e-05	4.933149e-09	4.933149e-09
5.400000e+01	5.600000e+01	1.488130e-05	4.757978e-09	4.757978e-09
5.600000e+01	5.800000e+01	1.381757e-05	4.584772e-09	4.584772e-09
5.800000e+01	6.000000e+01	1.285303e-05	4.421857e-09	4.421857e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.622639e-03	9.007630e-07	9.007630e-07
2.000000e+00	4.000000e+00	5.588200e-03	1.671606e-06	1.671606e-06
4.000000e+00	6.000000e+00	1.005786e-02	2.242597e-06	2.242597e-06
6.000000e+00	8.000000e+00	1.367062e-02	2.614526e-06	2.614526e-06
8.000000e+00	1.000000e+01	1.596350e-02	2.825283e-06	2.825283e-06
1.000000e+01	1.200000e+01	1.713223e-02	2.926874e-06	2.926874e-06
1.200000e+01	1.400000e+01	1.750543e-02	2.958585e-06	2.958585e-06
1.400000e+01	1.600000e+01	1.736038e-02	2.946299e-06	2.946299e-06
1.600000e+01	1.800000e+01	1.689797e-02	2.906796e-06	2.906796e-06
1.800000e+01	2.000000e+01	1.623632e-02	2.849326e-06	2.849326e-06
2.000000e+01	2.200000e+01	1.548307e-02	2.782435e-06	2.782435e-06
2.200000e+01	2.400000e+01	1.465815e-02	2.707293e-06	2.707293e-06
2.400000e+01	2.600000e+01	1.382165e-02	2.628910e-06	2.628910e-06
2.600000e+01	2.800000e+01	1.299675e-02	2.549256e-06	2.549256e-06
2.800000e+01	3.000000e+01	1.219193e-02	2.469066e-06	2.469066e-06
3.000000e+01	3.200000e+01	1.141567e-02	2.389171e-06	2.389171e-06
3.200000e+01	3.400000e+01	1.067033e-02	2.309861e-06	2.309861e-06
3.400000e+01	3.600000e+01	9.973190e-03	2.233121e-06	2.233121e-06
3.600000e+01	3.800000e+01	9.314795e-03	2.158154e-06	2.158154e-06
3.800000e+01	4.000000e+01	8.683480e-03	2.083733e-06	2.083733e-06
4.000000e+01	4.200000e+01	8.092685e-03	2.011599e-06	2.011599e-06
4.200000e+01	4.400000e+01	7.543255e-03	1.942106e-06	1.942106e-06
4.400000e+01	4.600000e+01	7.022755e-03	1.873914e-06	1.873914e-06
4.600000e+01	4.800000e+01	6.540190e-03	1.808378e-06	1.808378e-06
4.800000e+01	5.000000e+01	6.081515e-03	1.743821e-06	1.743821e-06
5.000000e+01	5.200000e+01	5.661480e-03	1.682520e-06	1.682520e-06
5.200000e+01	5.400000e+01	5.257865e-03	1.621434e-06	1.621434e-06
5.400000e+01	5.600000e+01	4.891096e-03	1.563862e-06	1.563862e-06
5.600000e+01	5.800000e+01	4.541469e-03	1.506929e-06	1.506929e-06
5.800000e+01	6.000000e+01	4.224446e-03	1.453380e-06	1.453380e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.609487e-07	1.092281e-10	1.092281e-10
2.000000e+00	4.000000e+00	5.543115e-07	2.027105e-10	2.027105e-10
4.000000e+00	6.000000e+00	9.972345e-07	2.718678e-10	2.718678e-10
6.000000e+00	8.000000e+00	1.355376e-06	3.169368e-10	3.169368e-10
8.000000e+00	1.000000e+01	1.582925e-06	3.425134e-10	3.425134e-10
1.000000e+01	1.200000e+01	1.699252e-06	3.549026e-10	3.549026e-10
1.200000e+01	1.400000e+01	1.736176e-06	3.587279e-10	3.587279e-10
1.400000e+01	1.600000e+01	1.721883e-06	3.572521e-10	3.572521e-10
1.600000e+01	1.800000e+01	1.675832e-06	3.524343e-10	3.524343e-10
1.800000e+01	2.000000e+01	1.610408e-06	3.454885e-10	3.454885e-10
2.000000e+01	2.200000e+01	1.535173e-06	3.373129e-10	3.373129e-10
2.200000e+01	2.400000e+01	1.453876e-06	3.282643e-10	3.282643e-10
2.400000e+01	2.600000e+01	1.370476e-06	3.186976e-10	3.186976e-10
2.600000e+01	2.800000e+01	1.288843e-06	3.090589e-10	3.090589e-10
2.800000e+01	3.000000e+01	1.208910e-06	2.993270e-10	2.993270e-10
3.000000e+01	3.200000e+01	1.132154e-06	2.896852e-10	2.896852e-10
3.200000e+01	3.400000e+01	1.058086e-06	2.800200e-10	2.800200e-10
3.400000e+01	3.600000e+01	9.889910e-07	2.707445e-10	2.707445e-10
3.600000e+01	3.800000e+01	9.238315e-07	2.616842e-10	2.616842e-10
3.800000e+01	4.000000e+01	8.611240e-07	2.526265e-10	2.526265e-10
4.000000e+01	4.200000e+01	8.024330e-07	2.438561e-10	2.438561e-10
4.200000e+01	4.400000e+01	7.477000e-07	2.353893e-10	2.353893e-10
4.400000e+01	4.600000e+01	6.965535e-07	2.272188e-10	2.272188e-10
4.600000e+01	4.800000e+01	6.484820e-07	2.192241e-10	2.192241e-10
4.800000e+01	5.000000e+01	6.030195e-07	2.114059e-10	2.114059e-10
5.000000e+01	5.200000e+01	5.611505e-07	2.039143e-10	2.039143e-10
5.200000e+01	5.400000e+01	5.217475e-07	1.966667e-10	1.966667e-10
5.400000e+01	5.600000e+01	4.852838e-07	1.896561e-10	1.896561e-10
5.600000e+01	5.800000e+01	4.503483e-07	1.827017e-10	1.827017e-10
5.800000e+01	6.000000e+01	4.189435e-07	1.762127e-10	1.762127e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.728515e-06	2.625162e-09	2.625162e-09
2.000000e+00	4.000000e+00	1.628495e-05	4.871748e-09	4.871748e-09
4.000000e+00	6.000000e+00	2.931004e-05	6.535784e-09	6.535784e-09
6.000000e+00	8.000000e+00	3.983790e-05	7.619674e-09	7.619674e-09
8.000000e+00	1.000000e+01	4.651970e-05	8.233913e-09	8.233913e-09
1.000000e+01	1.200000e+01	4.992579e-05	8.530040e-09	8.530040e-09
1.200000e+01	1.400000e+01	5.101345e-05	8.622463e-09	8.622463e-09
1.400000e+01	1.600000e+01	5.059095e-05	8.586696e-09	8.586696e-09
1.600000e+01	1.800000e+01	4.924378e-05	8.471635e-09	8.471635e-09
1.800000e+01	2.000000e+01	4.731578e-05	8.304168e-09	8.304168e-09
2.000000e+01	2.200000e+01	4.512140e-05	8.109368e-09	8.109368e-09
2.200000e+01	2.400000e+01	4.271782e-05	7.890456e-09	7.890456e-09
2.400000e+01	2.600000e+01	4.028065e-05	7.662131e-09	7.662131e-09
2.600000e+01	2.800000e+01	3.787688e-05	7.430024e-09	7.430024e-09
2.800000e+01	3.000000e+01	3.553180e-05	7.196388e-09	7.196388e-09
3.000000e+01	3.200000e+01	3.326969e-05	6.963571e-09	6.963571e-09
3.200000e+01	3.400000e+01	3.109806e-05	6.732535e-09	6.732535e-09
3.400000e+01	3.600000e+01	2.906658e-05	6.508946e-09	6.508946e-09
3.600000e+01	3.800000e+01	2.714813e-05	6.290535e-09	6.290535e-09
3.800000e+01	4.000000e+01	2.530867e-05	6.073749e-09	6.073749e-09
4.000000e+01	4.200000e+01	2.358735e-05	5.863640e-09	5.863640e-09
4.200000e+01	4.400000e+01	2.198626e-05	5.661168e-09	5.661168e-09
4.400000e+01	4.600000e+01	2.046947e-05	5.462458e-09	5.462458e-09
4.600000e+01	4.800000e+01	1.906337e-05	5.271563e-09	5.271563e-09
4.800000e+01	5.000000e+01	1.772652e-05	5.083397e-09	5.083397e-09
5.000000e+01	5.200000e+01	1.650267e-05	4.904842e-09	4.904842e-09
5.200000e+01	5.400000e+01	1.532642e-05	4.726854e-09	4.726854e-09
5.400000e+01	5.600000e+01	1.425753e-05	4.559086e-09	4.559086e-09
5.600000e+01	5.800000e+01	1.323874e-05	4.393245e-09	4.393245e-09
5.800000e+01	6.000000e+01	1.231474e-05	4.237184e-09	4.237184e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.995160e-06	2.756618e-09	2.756618e-09
2.000000e+00	4.000000e+00	1.721998e-05	5.118210e-09	5.118210e-09
4.000000e+00	6.000000e+00	3.100819e-05	6.868155e-09	6.868155e-09
6.000000e+00	8.000000e+00	4.214209e-05	8.006817e-09	8.006817e-09
8.000000e+00	1.000000e+01	4.918923e-05	8.650415e-09	8.650415e-09
1.000000e+01	1.200000e+01	5.275735e-05	8.958668e-09	8.958668e-09
1.200000e+01	1.400000e+01	5.386530e-05	9.052250e-09	9.052250e-09
1.400000e+01	1.600000e+01	5.337045e-05	9.010570e-09	9.010570e-09
1.600000e+01	1.800000e+01	5.189545e-05	8.885186e-09	8.885186e-09
1.800000e+01	2.000000e+01	4.981096e-05	8.704911e-09	8.704911e-09
2.000000e+01	2.200000e+01	4.744281e-05	8.495463e-09	8.495463e-09
2.200000e+01	2.400000e+01	4.485683e-05	8.260687e-09	8.260687e-09
2.400000e+01	2.600000e+01	4.224259e-05	8.016360e-09	8.016360e-09
2.600000e+01	2.800000e+01	3.966903e-05	7.768330e-09	7.768330e-09
2.800000e+01	3.000000e+01	3.716256e-05	7.518908e-09	7.518908e-09
3.000000e+01	3.200000e+01	3.474276e-05	7.269995e-09	7.269995e-09
3.200000e+01	3.400000e+01	3.243220e-05	7.024091e-09	7.024091e-09
3.400000e+01	3.600000e+01	3.027488e-05	6.786457e-09	6.786457e-09
3.600000e+01	3.800000e+01	2.823948e-05	6.554359e-09	6.554359e-09
3.800000e+01	4.000000e+01	2.629752e-05	6.324980e-09	6.324980e-09
4.000000e+01	4.200000e+01	2.448910e-05	6.103632e-09	6.103632e-09
4.200000e+01	4.400000e+01	2.280613e-05	5.890168e-09	5.890168e-09
4.400000e+01	4.600000e+01	2.122417e-05	5.682209e-09	5.682209e-09
4.600000e+01	4.800000e+01	1.976371e-05	5.483227e-09	5.483227e-09
4.800000e+01	5.000000e+01	1.838143e-05	5.288001e-09	5.288001e-09
5.000000e+01	5.200000e+01	1.712027e-05	5.103371e-09	5.103371e-09
5.200000e+01	5.400000e+01	1.591049e-05	4.919758e-09	4.919758e-09
5.400000e+01	5.600000e+01	1.481255e-05	4.746973e-09	4.746973e-09
5.600000e+01	5.800000e+01	1.376713e-05	4.576396e-09	4.576396e-09
5.800000e+01	6.000000e+01	1.281908e-05	4.416013e-09	4.416013e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.641796e-03	9.060650e-07	9.060650e-07
2.000000e+00	4.000000e+00	5.659790e-03	1.682277e-06	1.682277e-06
4.000000e+00	6.000000e+00	1.019166e-02	2.257464e-06	2.257464e-06
6.000000e+00	8.000000e+00	1.385113e-02	2.631732e-06	2.631732e-06
8.000000e+00	1.000000e+01	1.616732e-02	2.843264e-06	2.843264e-06
1.000000e+01	1.200000e+01	1.734004e-02	2.944571e-06	2.944571e-06
1.200000e+01	1.400000e+01	1.770421e-02	2.975334e-06	2.975334e-06
1.400000e+01	1.600000e+01	1.754155e-02	2.961632e-06	2.961632e-06
1.600000e+01	1.800000e+01	1.705675e-02	2.920420e-06	2.920420e-06
1.800000e+01	2.000000e+01	1.637168e-02	2.861179e-06	2.861179e-06
2.000000e+01	2.200000e+01	1.559326e-02	2.792319e-06	2.792319e-06
2.200000e+01	2.400000e+01	1.474328e-02	2.715143e-06	2.715143e-06
2.400000e+01	2.600000e+01	1.388405e-02	2.634838e-06	2.634838e-06
2.600000e+01	2.800000e+01	1.303821e-02	2.553319e-06	2.553319e-06
2.800000e+01	3.000000e+01	1.221439e-02	2.471338e-06	2.471338e-06
3.000000e+01	3.200000e+01	1.141908e-02	2.389527e-06	2.389527e-06
3.200000e+01	3.400000e+01	1.065966e-02	2.308705e-06	2.308705e-06
3.400000e+01	3.600000e+01	9.950560e-03	2.230585e-06	2.230585e-06
3.600000e+01	3.800000e+01	9.281590e-03	2.154304e-06	2.154304e-06
3.800000e+01	4.000000e+01	8.643300e-03	2.078906e-06	2.078906e-06
4.000000e+01	4.200000e+01	8.048925e-03	2.006152e-06	2.006152e-06
4.200000e+01	4.400000e+01	7.495755e-03	1.935982e-06	1.935982e-06
4.400000e+01	4.600000e+01	6.975840e-03	1.867644e-06	1.867644e-06
4.600000e+01	4.800000e+01	6.495800e-03	1.802232e-06	1.802232e-06
4.800000e+01	5.000000e+01	6.041510e-03	1.738077e-06	1.738077e-06
5.000000e+01	5.200000e+01	5.626985e-03	1.677387e-06	1.677387e-06
5.200000e+01	5.400000e+01	5.229360e-03	1.617034e-06	1.617034e-06
5.400000e+01	5.600000e+01	4.868498e-03	1.560245e-06	1.560245e-06
5.600000e+01	5.800000e+01	4.524889e-03	1.504176e-06	1.504176e-06
5.800000e+01	6.000000e+01	4.213286e-03	1.451459e-06	1.451459e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.628523e-07	1.098746e-10	1.098746e-10
2.000000e+00	4.000000e+00	5.614425e-07	2.040110e-10	2.040110e-10
4.000000e+00	6.000000e+00	1.010527e-06	2.736749e-10	2.736749e-10
6.000000e+00	8.000000e+00	1.373322e-06	3.190290e-10	3.190290e-10
8.000000e+00	1.000000e+01	1.603158e-06	3.446977e-10	3.446977e-10
1.000000e+01	1.200000e+01	1.719838e-06	3.570449e-10	3.570449e-10
1.200000e+01	1.400000e+01	1.755830e-06	3.607510e-10	3.607510e-10
1.400000e+01	1.600000e+01	1.739851e-06	3.591120e-10	3.591120e-10
1.600000e+01	1.800000e+01	1.691524e-06	3.540785e-10	3.540785e-10
1.800000e+01	2.000000e+01	1.623830e-06	3.469245e-10	3.469245e-10
2.000000e+01	2.200000e+01	1.546089e-06	3.385079e-10	3.385079e-10
2.200000e+01	2.400000e+01	1.462358e-06	3.292214e-10	3.292214e-10
2.400000e+01	2.600000e+01	1.376668e-06	3.194165e-10	3.194165e-10
2.600000e+01	2.800000e+01	1.292917e-06	3.095456e-10	3.095456e-10
2.800000e+01	3.000000e+01	1.211119e-06	2.996007e-10	2.996007e-10
3.000000e+01	3.200000e+01	1.132504e-06	2.897321e-10	2.897321e-10
3.200000e+01	3.400000e+01	1.057039e-06	2.798800e-10	2.798800e-10
3.400000e+01	3.600000e+01	9.867680e-07	2.704408e-10	2.704408e-10
3.600000e+01	3.800000e+01	9.204925e-07	2.612074e-10	2.612074e-10
3.800000e+01	4.000000e+01	8.571715e-07	2.520478e-10	2.520478e-10
4.000000e+01	4.200000e+01	7.980220e-07	2.431806e-10	2.431806e-10
4.200000e+01	4.400000e+01	7.429420e-07	2.346365e-10	2.346365e-10
4.400000e+01	4.600000e+01	6.918890e-07	2.264552e-10	2.264552e-10
4.600000e+01	4.800000e+01	6.440875e-07	2.184788e-10	2.184788e-10
4.800000e+01	5.000000e+01	5.990700e-07	2.107127e-10	2.107127e-10
5.000000e+01	5.200000e+01	5.576940e-07	2.032839e-10	2.032839e-10
5.200000e+01	5.400000e+01	5.189110e-07	1.961324e-10	1.961324e-10
5.400000e+01	5.600000e+01	4.830308e-07	1.892161e-10	1.892161e-10
5.600000e+01	5.800000e+01	4.487138e-07	1.823704e-10	1.823704e-10
5.800000e+01	6.000000e+01	4.178065e-07	1.759708e-10	1.759708e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.784348e-06	2.640618e-09	2.640618e-09
2.000000e+00	4.000000e+00	1.649360e-05	4.902861e-09	4.902861e-09
4.000000e+00	6.000000e+00	2.969993e-05	6.579109e-09	6.579109e-09
6.000000e+00	8.000000e+00	4.036390e-05	7.669809e-09	7.669809e-09
8.000000e+00	1.000000e+01	4.711365e-05	8.286311e-09	8.286311e-09
1.000000e+01	1.200000e+01	5.053140e-05	8.581616e-09	8.581616e-09
1.200000e+01	1.400000e+01	5.159275e-05	8.671282e-09	8.671282e-09
1.400000e+01	1.600000e+01	5.111890e-05	8.631385e-09	8.631385e-09
1.600000e+01	1.800000e+01	4.970650e-05	8.511344e-09	8.511344e-09
1.800000e+01	2.000000e+01	4.771024e-05	8.338709e-09	8.338709e-09
2.000000e+01	2.200000e+01	4.544249e-05	8.138166e-09	8.138166e-09
2.200000e+01	2.400000e+01	4.296584e-05	7.913324e-09	7.913324e-09
2.400000e+01	2.600000e+01	4.046246e-05	7.679396e-09	7.679396e-09
2.600000e+01	2.800000e+01	3.799763e-05	7.441850e-09	7.441850e-09
2.800000e+01	3.000000e+01	3.559719e-05	7.202999e-09	7.202999e-09
3.000000e+01	3.200000e+01	3.327951e-05	6.964589e-09	6.964589e-09
3.200000e+01	3.400000e+01	3.106687e-05	6.729147e-09	6.729147e-09
3.400000e+01	3.600000e+01	2.900052e-05	6.501531e-09	6.501531e-09
3.600000e+01	3.800000e+01	2.705122e-05	6.279281e-09	6.279281e-09
3.800000e+01	4.000000e+01	2.519145e-05	6.059647e-09	6.059647e-09
4.000000e+01	4.200000e+01	2.345970e-05	5.847737e-09	5.847737e-09
4.200000e+01	4.400000e+01	2.184770e-05	5.643286e-09	5.643286e-09
4.400000e+01	4.600000e+01	2.033255e-05	5.444137e-09	5.444137e-09
4.600000e+01	4.800000e+01	1.893385e-05	5.253606e-09	5.253606e-09
4.800000e+01	5.000000e+01	1.760981e-05	5.066616e-09	5.066616e-09
5.000000e+01	5.200000e+01	1.640199e-05	4.889842e-09	4.889842e-09
5.200000e+01	5.400000e+01	1.524323e-05	4.713991e-09	4.713991e-09
5.400000e+01	5.600000e+01	1.419156e-05	4.548511e-09	4.548511e-09
5.600000e+01	5.800000e+01	1.319036e-05	4.385202e-09	4.385202e-09
5.800000e+01	6.000000e+01	1.228213e-05	4.231556e-09	4.231556e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.926319e-06	2.734361e-09	2.734361e-09
2.000000e+00	4.000000e+00	1.698216e-05	5.076812e-09	5.076812e-09
4.000000e+00	6.000000e+00	3.056658e-05	6.811112e-09	6.811112e-09
6.000000e+00	8.000000e+00	4.155206e-05	7.941288e-09	7.941288e-09
8.000000e+00	1.000000e+01	4.852872e-05	8.582111e-09	8.582111e-09
1.000000e+01	1.200000e+01	5.206710e-05	8.889478e-09	8.889478e-09
1.200000e+01	1.400000e+01	5.322640e-05	8.987902e-09	8.987902e-09
1.400000e+01	1.600000e+01	5.278515e-05	8.950567e-09	8.950567e-09
1.600000e+01	1.800000e+01	5.132645e-05	8.826027e-09	8.826027e-09
1.800000e+01	2.000000e+01	4.932317e-05	8.652072e-09	8.652072e-09
2.000000e+01	2.200000e+01	4.697098e-05	8.443246e-09	8.443246e-09
2.200000e+01	2.400000e+01	4.445853e-05	8.214330e-09	8.214330e-09
2.400000e+01	2.600000e+01	4.194544e-05	7.978789e-09	7.978789e-09
2.600000e+01	2.800000e+01	3.942804e-05	7.735658e-09	7.735658e-09
2.800000e+01	3.000000e+01	3.698651e-05	7.492319e-09	7.492319e-09
3.000000e+01	3.200000e+01	3.460114e-05	7.246692e-09	7.246692e-09
3.200000e+01	3.400000e+01	3.235638e-05	7.007685e-09	7.007685e-09
3.400000e+01	3.600000e+01	3.022896e-05	6.773393e-09	6.773393e-09
3.600000e+01	3.800000e+01	2.819787e-05	6.541882e-09	6.541882e-09
3.800000e+01	4.000000e+01	2.630092e-05	6.318008e-09	6.318008e-09
4.000000e+01	4.200000e+01	2.451248e-05	6.099416e-09	6.099416e-09
4.200000e+01	4.400000e+01	2.283371e-05	5.886850e-09	5.886850e-09
4.400000e+01	4.600000e+01	2.126340e-05	5.680819e-09	5.680819e-09
4.600000e+01	4.800000e+01	1.977538e-05	5.478442e-09	5.478442e-09
4.800000e+01	5.000000e+01	1.840031e-05	5.284541e-09	5.284541e-09
5.000000e+01	5.200000e+01	1.711581e-05	5.096751e-09	5.096751e-09
5.200000e+01	5.400000e+01	1.591870e-05	4.915282e-09	4.915282e-09
5.400000e+01	5.600000e+01	1.481579e-05	4.741951e-09	4.741951e-09
5.600000e+01	5.800000e+01	1.375451e-05	4.568960e-09	4.568960e-09
5.800000e+01	6.000000e+01	1.278985e-05	4.405827e-09	4.405827e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.622943e-03	9.008361e-07	9.008361e-07
2.000000e+00	4.000000e+00	5.594690e-03	1.672571e-06	1.672571e-06
4.000000e+00	6.000000e+00	1.006999e-02	2.243936e-06	2.243936e-06
6.000000e+00	8.000000e+00	1.368911e-02	2.616277e-06	2.616277e-06
8.000000e+00	1.000000e+01	1.598752e-02	2.827391e-06	2.827391e-06
1.000000e+01	1.200000e+01	1.715319e-02	2.928652e-06	2.928652e-06
1.200000e+01	1.400000e+01	1.753510e-02	2.961071e-06	2.961071e-06
1.400000e+01	1.600000e+01	1.738976e-02	2.948778e-06	2.948778e-06
1.600000e+01	1.800000e+01	1.690917e-02	2.907742e-06	2.907742e-06
1.800000e+01	2.000000e+01	1.624921e-02	2.850432e-06	2.850432e-06
2.000000e+01	2.200000e+01	1.547427e-02	2.781629e-06	2.781629e-06
2.200000e+01	2.400000e+01	1.464657e-02	2.706213e-06	2.706213e-06
2.400000e+01	2.600000e+01	1.381864e-02	2.628614e-06	2.628614e-06
2.600000e+01	2.800000e+01	1.298930e-02	2.548513e-06	2.548513e-06
2.800000e+01	3.000000e+01	1.218494e-02	2.468342e-06	2.468342e-06
3.000000e+01	3.200000e+01	1.139909e-02	2.387418e-06	2.387418e-06
3.200000e+01	3.400000e+01	1.065960e-02	2.308685e-06	2.308685e-06
3.400000e+01	3.600000e+01	9.958710e-03	2.231490e-06	2.231490e-06
3.600000e+01	3.800000e+01	9.289595e-03	2.155223e-06	2.155223e-06
3.800000e+01	4.000000e+01	8.664640e-03	2.081461e-06	2.081461e-06
4.000000e+01	4.200000e+01	8.075465e-03	2.009451e-06	2.009451e-06
4.200000e+01	4.400000e+01	7.522410e-03	1.939422e-06	1.939422e-06
4.400000e+01	4.600000e+01	7.005105e-03	1.871557e-06	1.871557e-06
4.600000e+01	4.800000e+01	6.514850e-03	1.804866e-06	1.804866e-06
4.800000e+01	5.000000e+01	6.061860e-03	1.740993e-06	1.740993e-06
5.000000e+01	5.200000e+01	5.638685e-03	1.679125e-06	1.679125e-06
5.200000e+01	5.400000e+01	5.244300e-03	1.619336e-06	1.619336e-06
5.400000e+01	5.600000e+01	4.880942e-03	1.562227e-06	1.562227e-06
5.600000e+01	5.800000e+01	4.531334e-03	1.505245e-06	1.505245e-06
5.800000e+01	6.000000e+01	4.213515e-03	1.451492e-06	1.451492e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.593738e-07	1.085284e-10	1.085284e-10
2.000000e+00	4.000000e+00	5.496255e-07	2.015596e-10	2.015596e-10
4.000000e+00	6.000000e+00	9.891355e-07	2.704103e-10	2.704103e-10
6.000000e+00	8.000000e+00	1.344592e-06	3.152731e-10	3.152731e-10
8.000000e+00	1.000000e+01	1.570255e-06	3.406987e-10	3.406987e-10
1.000000e+01	1.200000e+01	1.685342e-06	3.529815e-10	3.529815e-10
1.200000e+01	1.400000e+01	1.722936e-06	3.569049e-10	3.569049e-10
1.400000e+01	1.600000e+01	1.708123e-06	3.553511e-10	3.553511e-10
1.600000e+01	1.800000e+01	1.660987e-06	3.504045e-10	3.504045e-10
1.800000e+01	2.000000e+01	1.596614e-06	3.435709e-10	3.435709e-10
2.000000e+01	2.200000e+01	1.520189e-06	3.352335e-10	3.352335e-10
2.200000e+01	2.400000e+01	1.438693e-06	3.261189e-10	3.261189e-10
2.400000e+01	2.600000e+01	1.357511e-06	3.168024e-10	3.168024e-10
2.600000e+01	2.800000e+01	1.276005e-06	3.071316e-10	3.071316e-10
2.800000e+01	3.000000e+01	1.197032e-06	2.974720e-10	2.974720e-10
3.000000e+01	3.200000e+01	1.120277e-06	2.877928e-10	2.877928e-10
3.200000e+01	3.400000e+01	1.047173e-06	2.782429e-10	2.782429e-10
3.400000e+01	3.600000e+01	9.780835e-07	2.688842e-10	2.688842e-10
3.600000e+01	3.800000e+01	9.125820e-07	2.597388e-10	2.597388e-10
3.800000e+01	4.000000e+01	8.515700e-07	2.509168e-10	2.509168e-10
4.000000e+01	4.200000e+01	7.933760e-07	2.421808e-10	2.421808e-10
4.200000e+01	4.400000e+01	7.389520e-07	2.337323e-10	2.337323e-10
4.400000e+01	4.600000e+01	6.880560e-07	2.255206e-10	2.255206e-10
4.600000e+01	4.800000e+01	6.400670e-07	2.175215e-10	2.175215e-10
4.800000e+01	5.000000e+01	5.956615e-07	2.098576e-10	2.098576e-10
5.000000e+01	5.200000e+01	5.538240e-07	2.023388e-10	2.023388e-10
5.200000e+01	5.400000e+01	5.152310e-07	1.951669e-10	1.951669e-10
5.400000e+01	5.600000e+01	4.795844e-07	1.882994e-10	1.882994e-10
5.600000e+01	5.800000e+01	4.451079e-07	1.813954e-10	1.813954e-10
5.800000e+01	6.000000e+01	4.139344e-07	1.749283e-10	1.749283e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.733695e-06	2.629140e-09	2.629140e-09
2.000000e+00	4.000000e+00	1.631817e-05	4.881423e-09	4.881423e-09
4.000000e+00	6.000000e+00	2.937087e-05	6.549030e-09	6.549030e-09
6.000000e+00	8.000000e+00	3.992684e-05	7.636026e-09	7.636026e-09
8.000000e+00	1.000000e+01	4.662946e-05	8.252519e-09	8.252519e-09
1.000000e+01	1.200000e+01	5.002920e-05	8.548481e-09	8.548481e-09
1.200000e+01	1.400000e+01	5.114475e-05	8.643739e-09	8.643739e-09
1.400000e+01	1.600000e+01	5.071990e-05	8.608176e-09	8.608176e-09
1.600000e+01	1.800000e+01	4.931910e-05	8.488993e-09	8.488993e-09
1.800000e+01	2.000000e+01	4.739417e-05	8.321995e-09	8.321995e-09
2.000000e+01	2.200000e+01	4.513446e-05	8.121498e-09	8.121498e-09
2.200000e+01	2.400000e+01	4.272028e-05	7.901573e-09	7.901573e-09
2.400000e+01	2.600000e+01	4.030613e-05	7.675588e-09	7.675588e-09
2.600000e+01	2.800000e+01	3.788715e-05	7.441967e-09	7.441967e-09
2.800000e+01	3.000000e+01	3.554154e-05	7.208004e-09	7.208004e-09
3.000000e+01	3.200000e+01	3.325067e-05	6.972166e-09	6.972166e-09
3.200000e+01	3.400000e+01	3.109313e-05	6.742577e-09	6.742577e-09
3.400000e+01	3.600000e+01	2.904917e-05	6.517340e-09	6.517340e-09
3.600000e+01	3.800000e+01	2.709832e-05	6.294813e-09	6.294813e-09
3.800000e+01	4.000000e+01	2.527541e-05	6.079722e-09	6.079722e-09
4.000000e+01	4.200000e+01	2.355641e-05	5.869519e-09	5.869519e-09
4.200000e+01	4.400000e+01	2.194382e-05	5.665183e-09	5.665183e-09
4.400000e+01	4.600000e+01	2.043522e-05	5.467248e-09	5.467248e-09
4.600000e+01	4.800000e+01	1.900550e-05	5.272675e-09	5.272675e-09
4.800000e+01	5.000000e+01	1.768482e-05	5.086430e-09	5.086430e-09
5.000000e+01	5.200000e+01	1.644993e-05	4.905726e-09	4.905726e-09
5.200000e+01	5.400000e+01	1.530047e-05	4.731396e-09	4.731396e-09
5.400000e+01	5.600000e+01	1.424020e-05	4.564666e-09	4.564666e-09
5.600000e+01	5.800000e+01	1.322044e-05	4.398306e-09	4.398306e-09
5.800000e+01	6.000000e+01	1.229324e-05	4.241279e-09	4.241279e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968980907e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.898244e-06	2.726559e-09	2.726559e-09
2.000000e+00	4.000000e+00	1.732037e-05	5.127117e-09	5.127117e-09
4.000000e+00	6.000000e+00	3.161172e-05	6.926577e-09	6.926577e-09
6.000000e+00	8.000000e+00	4.302527e-05	8.080838e-09	8.080838e-09
8.000000e+00	1.000000e+01	5.002385e-05	8.713312e-09	8.713312e-09
1.000000e+01	1.200000e+01	5.339825e-05	9.002396e-09	9.002396e-09
1.200000e+01	1.400000e+01	5.421085e-05	9.070634e-09	9.070634e-09
1.400000e+01	1.600000e+01	5.346750e-05	9.008234e-09	9.008234e-09
1.600000e+01	1.800000e+01	5.176490e-05	8.863643e-09	8.863643e-09
1.800000e+01	2.000000e+01	4.947530e-05	8.665405e-09	8.665405e-09
2.000000e+01	2.200000e+01	4.696420e-05	8.442636e-09	8.442636e-09
2.200000e+01	2.400000e+01	4.431421e-05	8.200986e-09	8.200986e-09
2.400000e+01	2.600000e+01	4.163198e-05	7.948920e-09	7.948920e-09
2.600000e+01	2.800000e+01	3.902214e-05	7.695736e-09	7.695736e-09
2.800000e+01	3.000000e+01	3.650093e-05	7.442977e-09	7.442977e-09
3.000000e+01	3.200000e+01	3.409950e-05	7.193970e-09	7.193970e-09
3.200000e+01	3.400000e+01	3.181884e-05	6.949232e-09	6.949232e-09
3.400000e+01	3.600000e+01	2.969364e-05	6.713151e-09	6.713151e-09
3.600000e+01	3.800000e+01	2.771746e-05	6.485916e-09	6.485916e-09
3.800000e+01	4.000000e+01	2.583076e-05	6.261282e-09	6.261282e-09
4.000000e+01	4.200000e+01	2.407640e-05	6.044917e-09	6.044917e-09
4.200000e+01	4.400000e+01	2.245286e-05	5.837547e-09	5.837547e-09
4.400000e+01	4.600000e+01	2.092676e-05	5.635670e-09	5.635670e-09
4.600000e+01	4.800000e+01	1.951355e-05	5.442054e-09	5.442054e-09
4.800000e+01	5.000000e+01	1.818872e-05	5.254067e-09	5.254067e-09
5.000000e+01	5.200000e+01	1.697180e-05	5.075264e-09	5.075264e-09
5.200000e+01	5.400000e+01	1.581624e-05	4.899438e-09	4.899438e-09
5.400000e+01	5.600000e+01	1.475426e-05	4.732093e-09	4.732093e-09
5.600000e+01	5.800000e+01	1.373842e-05	4.566285e-09	4.566285e-09
5.800000e+01	6.000000e+01	1.281921e-05	4.410880e-09	4.410880e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957851776547657e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.613715e-03	8.982835e-07	8.982835e-07
2.000000e+00	4.000000e+00	5.706110e-03	1.689143e-06	1.689143e-06
4.000000e+00	6.000000e+00	1.041431e-02	2.281975e-06	2.281975e-06
6.000000e+00	8.000000e+00	1.417448e-02	2.662260e-06	2.662260e-06
8.000000e+00	1.000000e+01	1.648008e-02	2.870614e-06	2.870614e-06
1.000000e+01	1.200000e+01	1.759172e-02	2.965849e-06	2.965849e-06
1.200000e+01	1.400000e+01	1.785945e-02	2.988334e-06	2.988334e-06
1.400000e+01	1.600000e+01	1.761452e-02	2.967766e-06	2.967766e-06
1.600000e+01	1.800000e+01	1.705364e-02	2.920141e-06	2.920141e-06
1.800000e+01	2.000000e+01	1.629935e-02	2.854831e-06	2.854831e-06
2.000000e+01	2.200000e+01	1.547206e-02	2.781434e-06	2.781434e-06
2.200000e+01	2.400000e+01	1.459905e-02	2.701825e-06	2.701825e-06
2.400000e+01	2.600000e+01	1.371537e-02	2.618770e-06	2.618770e-06
2.600000e+01	2.800000e+01	1.285557e-02	2.535359e-06	2.535359e-06
2.800000e+01	3.000000e+01	1.202497e-02	2.452082e-06	2.452082e-06
3.000000e+01	3.200000e+01	1.123384e-02	2.370052e-06	2.370052e-06
3.200000e+01	3.400000e+01	1.048251e-02	2.289429e-06	2.289429e-06
3.400000e+01	3.600000e+01	9.782365e-03	2.211646e-06	2.211646e-06
3.600000e+01	3.800000e+01	9.131315e-03	2.136781e-06	2.136781e-06
3.800000e+01	4.000000e+01	8.509765e-03	2.062778e-06	2.062778e-06
4.000000e+01	4.200000e+01	7.931780e-03	1.991489e-06	1.991489e-06
4.200000e+01	4.400000e+01	7.396900e-03	1.923165e-06	1.923165e-06
4.400000e+01	4.600000e+01	6.894160e-03	1.856665e-06	1.856665e-06
4.600000e+01	4.800000e+01	6.428595e-03	1.792880e-06	1.792880e-06
4.800000e+01	5.000000e+01	5.992165e-03	1.730960e-06	1.730960e-06
5.000000e+01	5.200000e+01	5.591220e-03	1.672035e-06	1.672035e-06
5.200000e+01	5.400000e+01	5.210545e-03	1.614117e-06	1.614117e-06
5.400000e+01	5.600000e+01	4.860685e-03	1.558986e-06	1.558986e-06
5.600000e+01	5.800000e+01	4.526027e-03	1.504362e-06	1.504362e-06
5.800000e+01	6.000000e+01	4.223180e-03	1.453154e-06	1.453154e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957838292827865e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.585802e-07	1.082746e-10	1.082746e-10
2.000000e+00	4.000000e+00	5.606190e-07	2.035970e-10	2.035970e-10
4.000000e+00	6.000000e+00	1.023298e-06	2.750524e-10	2.750524e-10
6.000000e+00	8.000000e+00	1.392274e-06	3.208067e-10	3.208067e-10
8.000000e+00	1.000000e+01	1.619281e-06	3.460014e-10	3.460014e-10
1.000000e+01	1.200000e+01	1.728170e-06	3.574280e-10	3.574280e-10
1.200000e+01	1.400000e+01	1.754437e-06	3.601292e-10	3.601292e-10
1.400000e+01	1.600000e+01	1.730798e-06	3.577147e-10	3.577147e-10
1.600000e+01	1.800000e+01	1.675760e-06	3.519937e-10	3.519937e-10
1.800000e+01	2.000000e+01	1.601371e-06	3.440682e-10	3.440682e-10
2.000000e+01	2.200000e+01	1.519869e-06	3.352078e-10	3.352078e-10
2.200000e+01	2.400000e+01	1.434436e-06	3.256534e-10	3.256534e-10
2.400000e+01	2.600000e+01	1.347307e-06	3.156008e-10	3.156008e-10
2.600000e+01	2.800000e+01	1.262799e-06	3.055254e-10	3.055254e-10
2.800000e+01	3.000000e+01	1.181349e-06	2.955236e-10	2.955236e-10
3.000000e+01	3.200000e+01	1.103506e-06	2.856152e-10	2.856152e-10
3.200000e+01	3.400000e+01	1.029721e-06	2.758914e-10	2.758914e-10
3.400000e+01	3.600000e+01	9.610805e-07	2.665570e-10	2.665570e-10
3.600000e+01	3.800000e+01	8.971675e-07	2.575369e-10	2.575369e-10
3.800000e+01	4.000000e+01	8.358935e-07	2.485812e-10	2.485812e-10
4.000000e+01	4.200000e+01	7.791710e-07	2.400018e-10	2.400018e-10
4.200000e+01	4.400000e+01	7.264790e-07	2.317346e-10	2.317346e-10
4.400000e+01	4.600000e+01	6.772575e-07	2.237505e-10	2.237505e-10
4.600000e+01	4.800000e+01	6.315530e-07	2.160760e-10	2.160760e-10
4.800000e+01	5.000000e+01	5.886385e-07	2.085918e-10	2.085918e-10
5.000000e+01	5.200000e+01	5.490285e-07	2.014466e-10	2.014466e-10
5.200000e+01	5.400000e+01	5.117980e-07	1.945073e-10	1.945073e-10
5.400000e+01	5.600000e+01	4.776311e-07	1.879107e-10	1.879107e-10
5.600000e+01	5.800000e+01	4.446070e-07	1.813051e-10	1.813051e-10
5.800000e+01	6.000000e+01	4.149672e-07	1.751523e-10	1.751523e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99957821557002415e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.706815e-06	2.620303e-09	2.620303e-09
2.000000e+00	4.000000e+00	1.664322e-05	4.927227e-09	4.927227e-09
4.000000e+00	6.000000e+00	3.037566e-05	6.656491e-09	6.656491e-09
6.000000e+00	8.000000e+00	4.134246e-05	7.765652e-09	7.765652e-09
8.000000e+00	1.000000e+01	4.806740e-05	8.373469e-09	8.373469e-09
1.000000e+01	1.200000e+01	5.130995e-05	8.651300e-09	8.651300e-09
1.200000e+01	1.400000e+01	5.209060e-05	8.716854e-09	8.716854e-09
1.400000e+01	1.600000e+01	5.137675e-05	8.656955e-09	8.656955e-09
1.600000e+01	1.800000e+01	4.974109e-05	8.518069e-09	8.518069e-09
1.800000e+01	2.000000e+01	4.754114e-05	8.327582e-09	8.327582e-09
2.000000e+01	2.200000e+01	4.512838e-05	8.113533e-09	8.113533e-09
2.200000e+01	2.400000e+01	4.258225e-05	7.881356e-09	7.881356e-09
2.400000e+01	2.600000e+01	4.000518e-05	7.639177e-09	7.639177e-09
2.600000e+01	2.800000e+01	3.749785e-05	7.395967e-09	7.395967e-09
2.800000e+01	3.000000e+01	3.507547e-05	7.153127e-09	7.153127e-09
3.000000e+01	3.200000e+01	3.276819e-05	6.913899e-09	6.913899e-09
3.200000e+01	3.400000e+01	3.057684e-05	6.678750e-09	6.678750e-09
3.400000e+01	3.600000e+01	2.853523e-05	6.452006e-09	6.452006e-09
3.600000e+01	3.800000e+01	2.663631e-05	6.233653e-09	6.233653e-09
3.800000e+01	4.000000e+01	2.482349e-05	6.017828e-09	6.017828e-09
4.000000e+01	4.200000e+01	2.313809e-05	5.810017e-09	5.810017e-09
4.200000e+01	4.400000e+01	2.157807e-05	5.610773e-09	5.610773e-09
4.400000e+01	4.600000e+01	2.011174e-05	5.416826e-09	5.416826e-09
4.600000e+01	4.800000e+01	1.875403e-05	5.230858e-09	5.230858e-09
4.800000e+01	5.000000e+01	1.748105e-05	5.050252e-09	5.050252e-09
5.000000e+01	5.200000e+01	1.631167e-05	4.878447e-09	4.878447e-09
5.200000e+01	5.400000e+01	1.520139e-05	4.709549e-09	4.709549e-09
5.400000e+01	5.600000e+01	1.418114e-05	4.548836e-09	4.548836e-09
5.600000e+01	5.800000e+01	1.320492e-05	4.389505e-09	4.389505e-09
5.800000e+01	6.000000e+01	1.232172e-05	4.240228e-09	4.240228e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/bare/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.0725
LegendYPos=0.925
YMax=1e-2
XLabel=$m_{\mu^+ \mu^-}$ [GeV]
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotDrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlotYMin=0.8501
RatioPlotYMax=1.1
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.412473e-06	4.159833e-09	4.159833e-09
1.006000e+02	1.012000e+02	3.511958e-06	4.220034e-09	4.220034e-09
1.012000e+02	1.018000e+02	3.633122e-06	4.292213e-09	4.292213e-09
1.018000e+02	1.024000e+02	3.767612e-06	4.370935e-09	4.370935e-09
1.024000e+02	1.030000e+02	3.892050e-06	4.442531e-09	4.442531e-09
1.030000e+02	1.036000e+02	4.054368e-06	4.534223e-09	4.534223e-09
1.036000e+02	1.042000e+02	4.187282e-06	4.607946e-09	4.607946e-09
1.042000e+02	1.048000e+02	4.372997e-06	4.709024e-09	4.709024e-09
1.048000e+02	1.054000e+02	4.535148e-06	4.795534e-09	4.795534e-09
1.054000e+02	1.060000e+02	4.708415e-06	4.886283e-09	4.886283e-09
1.060000e+02	1.066000e+02	4.924480e-06	4.997139e-09	4.997139e-09
1.066000e+02	1.072000e+02	5.126103e-06	5.098412e-09	5.098412e-09
1.072000e+02	1.078000e+02	5.357045e-06	5.211994e-09	5.211994e-09
1.078000e+02	1.084000e+02	5.574662e-06	5.316803e-09	5.316803e-09
1.084000e+02	1.090000e+02	5.843068e-06	5.443294e-09	5.443294e-09
1.090000e+02	1.096000e+02	6.106952e-06	5.564850e-09	5.564850e-09
1.096000e+02	1.102000e+02	6.425863e-06	5.708303e-09	5.708303e-09
1.102000e+02	1.108000e+02	6.734365e-06	5.843722e-09	5.843722e-09
1.108000e+02	1.114000e+02	7.091237e-06	5.996562e-09	5.996562e-09
1.114000e+02	1.120000e+02	7.472420e-06	6.155621e-09	6.155621e-09
1.120000e+02	1.126000e+02	7.882010e-06	6.322076e-09	6.322076e-09
1.126000e+02	1.132000e+02	8.344948e-06	6.505088e-09	6.505088e-09
1.132000e+02	1.138000e+02	8.845783e-06	6.697450e-09	6.697450e-09
1.138000e+02	1.144000e+02	9.415105e-06	6.909615e-09	6.909615e-09
1.144000e+02	1.150000e+02	1.004048e-05	7.135401e-09	7.135401e-09
1.150000e+02	1.156000e+02	1.072369e-05	7.374174e-09	7.374174e-09
1.156000e+02	1.162000e+02	1.151632e-05	7.641842e-09	7.641842e-09
1.162000e+02	1.168000e+02	1.243098e-05	7.939513e-09	7.939513e-09
1.168000e+02	1.174000e+02	1.349492e-05	8.272303e-09	8.272303e-09
1.174000e+02	1.180000e+02	1.467566e-05	8.626609e-09	8.626609e-09
1.180000e+02	1.186000e+02	1.610932e-05	9.038157e-09	9.038157e-09
1.186000e+02	1.192000e+02	1.778173e-05	9.495729e-09	9.495729e-09
1.192000e+02	1.198000e+02	1.982552e-05	1.002660e-08	1.002660e-08
1.198000e+02	1.204000e+02	2.237130e-05	1.065091e-08	1.065091e-08
1.204000e+02	1.210000e+02	2.560683e-05	1.139513e-08	1.139513e-08
1.210000e+02	1.216000e+02	2.983348e-05	1.229966e-08	1.229966e-08
1.216000e+02	1.222000e+02	3.571422e-05	1.345742e-08	1.345742e-08
1.222000e+02	1.228000e+02	4.424645e-05	1.497892e-08	1.497892e-08
1.228000e+02	1.234000e+02	5.829330e-05	1.719296e-08	1.719296e-08
1.234000e+02	1.240000e+02	8.519917e-05	2.078542e-08	2.078542e-08
1.240000e+02	1.246000e+02	1.624125e-04	2.869796e-08	2.869796e-08
1.246000e+02	1.252000e+02	2.795628e-03	1.190641e-07	1.190641e-07
1.252000e+02	1.258000e+02	6.303330e-06	5.653615e-09	5.653615e-09
1.258000e+02	1.264000e+02	9.614878e-07	2.208072e-09	2.208072e-09
1.264000e+02	1.270000e+02	3.955787e-07	1.416308e-09	1.416308e-09
1.270000e+02	1.276000e+02	2.151368e-07	1.044476e-09	1.044476e-09
1.276000e+02	1.282000e+02	1.372533e-07	8.342623e-10	8.342623e-10
1.282000e+02	1.288000e+02	9.560112e-08	6.962620e-10	6.962620e-10
1.288000e+02	1.294000e+02	7.074372e-08	5.989426e-10	5.989426e-10
1.294000e+02	1.300000e+02	5.386787e-08	5.226442e-10	5.226442e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.121605e-03	1.367289e-06	1.367289e-06
1.006000e+02	1.012000e+02	1.154308e-03	1.387084e-06	1.387084e-06
1.012000e+02	1.018000e+02	1.194116e-03	1.410781e-06	1.410781e-06
1.018000e+02	1.024000e+02	1.238337e-03	1.436686e-06	1.436686e-06
1.024000e+02	1.030000e+02	1.279239e-03	1.460220e-06	1.460220e-06
1.030000e+02	1.036000e+02	1.332584e-03	1.490350e-06	1.490350e-06
1.036000e+02	1.042000e+02	1.376253e-03	1.514555e-06	1.514555e-06
1.042000e+02	1.048000e+02	1.437302e-03	1.547791e-06	1.547791e-06
1.048000e+02	1.054000e+02	1.490594e-03	1.576221e-06	1.576221e-06
1.054000e+02	1.060000e+02	1.547543e-03	1.606049e-06	1.606049e-06
1.060000e+02	1.066000e+02	1.618564e-03	1.642495e-06	1.642495e-06
1.066000e+02	1.072000e+02	1.684830e-03	1.675776e-06	1.675776e-06
1.072000e+02	1.078000e+02	1.760728e-03	1.713100e-06	1.713100e-06
1.078000e+02	1.084000e+02	1.832260e-03	1.747558e-06	1.747558e-06
1.084000e+02	1.090000e+02	1.920477e-03	1.789131e-06	1.789131e-06
1.090000e+02	1.096000e+02	2.007220e-03	1.829101e-06	1.829101e-06
1.096000e+02	1.102000e+02	2.112032e-03	1.876241e-06	1.876241e-06
1.102000e+02	1.108000e+02	2.213423e-03	1.920744e-06	1.920744e-06
1.108000e+02	1.114000e+02	2.330688e-03	1.970942e-06	1.970942e-06
1.114000e+02	1.120000e+02	2.456025e-03	2.023289e-06	2.023289e-06
1.120000e+02	1.126000e+02	2.590663e-03	2.078017e-06	2.078017e-06
1.126000e+02	1.132000e+02	2.742802e-03	2.138146e-06	2.138146e-06
1.132000e+02	1.138000e+02	2.907415e-03	2.201374e-06	2.201374e-06
1.138000e+02	1.144000e+02	3.094527e-03	2.271096e-06	2.271096e-06
1.144000e+02	1.150000e+02	3.300103e-03	2.345343e-06	2.345343e-06
1.150000e+02	1.156000e+02	3.524653e-03	2.423817e-06	2.423817e-06
1.156000e+02	1.162000e+02	3.785167e-03	2.511790e-06	2.511790e-06
1.162000e+02	1.168000e+02	4.085778e-03	2.609614e-06	2.609614e-06
1.168000e+02	1.174000e+02	4.435545e-03	2.719065e-06	2.719065e-06
1.174000e+02	1.180000e+02	4.823558e-03	2.835456e-06	2.835456e-06
1.180000e+02	1.186000e+02	5.294815e-03	2.970766e-06	2.970766e-06
1.186000e+02	1.192000e+02	5.844432e-03	3.121108e-06	3.121108e-06
1.192000e+02	1.198000e+02	6.516202e-03	3.295616e-06	3.295616e-06
1.198000e+02	1.204000e+02	7.352968e-03	3.500840e-06	3.500840e-06
1.204000e+02	1.210000e+02	8.416477e-03	3.745494e-06	3.745494e-06
1.210000e+02	1.216000e+02	9.805787e-03	4.042864e-06	4.042864e-06
1.216000e+02	1.222000e+02	1.173863e-02	4.423385e-06	4.423385e-06
1.222000e+02	1.228000e+02	1.454313e-02	4.923542e-06	4.923542e-06
1.228000e+02	1.234000e+02	1.916023e-02	5.651349e-06	5.651349e-06
1.234000e+02	1.240000e+02	2.800415e-02	6.832313e-06	6.832313e-06
1.240000e+02	1.246000e+02	5.338547e-02	9.433751e-06	9.433751e-06
1.246000e+02	1.252000e+02	9.188350e-01	3.913328e-05	3.913328e-05
1.252000e+02	1.258000e+02	2.076623e-03	1.864803e-06	1.864803e-06
1.258000e+02	1.264000e+02	3.171952e-04	7.298042e-07	7.298042e-07
1.264000e+02	1.270000e+02	1.305549e-04	4.683980e-07	4.683980e-07
1.270000e+02	1.276000e+02	7.101465e-05	3.455131e-07	3.455131e-07
1.276000e+02	1.282000e+02	4.530765e-05	2.759889e-07	2.759889e-07
1.282000e+02	1.288000e+02	3.154170e-05	2.301571e-07	2.301571e-07
1.288000e+02	1.294000e+02	2.336712e-05	1.983230e-07	1.983230e-07
1.294000e+02	1.300000e+02	1.777575e-05	1.728108e-07	1.728108e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.111113e-07	1.656536e-10	1.656536e-10
1.006000e+02	1.012000e+02	1.144891e-07	1.681828e-10	1.681828e-10
1.012000e+02	1.018000e+02	1.182834e-07	1.709567e-10	1.709567e-10
1.018000e+02	1.024000e+02	1.226579e-07	1.740367e-10	1.740367e-10
1.024000e+02	1.030000e+02	1.268370e-07	1.770472e-10	1.770472e-10
1.030000e+02	1.036000e+02	1.321830e-07	1.807175e-10	1.807175e-10
1.036000e+02	1.042000e+02	1.362182e-07	1.834316e-10	1.834316e-10
1.042000e+02	1.048000e+02	1.425197e-07	1.876576e-10	1.876576e-10
1.048000e+02	1.054000e+02	1.476215e-07	1.909607e-10	1.909607e-10
1.054000e+02	1.060000e+02	1.533350e-07	1.946122e-10	1.946122e-10
1.060000e+02	1.066000e+02	1.603038e-07	1.990185e-10	1.990185e-10
1.066000e+02	1.072000e+02	1.671112e-07	2.031706e-10	2.031706e-10
1.072000e+02	1.078000e+02	1.744123e-07	2.075541e-10	2.075541e-10
1.078000e+02	1.084000e+02	1.814955e-07	2.117421e-10	2.117421e-10
1.084000e+02	1.090000e+02	1.901590e-07	2.167153e-10	2.167153e-10
1.090000e+02	1.096000e+02	1.988632e-07	2.216210e-10	2.216210e-10
1.096000e+02	1.102000e+02	2.091998e-07	2.272622e-10	2.272622e-10
1.102000e+02	1.108000e+02	2.196242e-07	2.329887e-10	2.329887e-10
1.108000e+02	1.114000e+02	2.309978e-07	2.389317e-10	2.389317e-10
1.114000e+02	1.120000e+02	2.433413e-07	2.451931e-10	2.451931e-10
1.120000e+02	1.126000e+02	2.566598e-07	2.518176e-10	2.518176e-10
1.126000e+02	1.132000e+02	2.714352e-07	2.589191e-10	2.589191e-10
1.132000e+02	1.138000e+02	2.879768e-07	2.667229e-10	2.667229e-10
1.138000e+02	1.144000e+02	3.067228e-07	2.753376e-10	2.753376e-10
1.144000e+02	1.150000e+02	3.268010e-07	2.841162e-10	2.841162e-10
1.150000e+02	1.156000e+02	3.494765e-07	2.938964e-10	2.938964e-10
1.156000e+02	1.162000e+02	3.748502e-07	3.043025e-10	3.043025e-10
1.162000e+02	1.168000e+02	4.047918e-07	3.162309e-10	3.162309e-10
1.168000e+02	1.174000e+02	4.392823e-07	3.294473e-10	3.294473e-10
1.174000e+02	1.180000e+02	4.775850e-07	3.435019e-10	3.435019e-10
1.180000e+02	1.186000e+02	5.237280e-07	3.596722e-10	3.596722e-10
1.186000e+02	1.192000e+02	5.778120e-07	3.777714e-10	3.777714e-10
1.192000e+02	1.198000e+02	6.446502e-07	3.990634e-10	3.990634e-10
1.198000e+02	1.204000e+02	7.277295e-07	4.240242e-10	4.240242e-10
1.204000e+02	1.210000e+02	8.326307e-07	4.535785e-10	4.535785e-10
1.210000e+02	1.216000e+02	9.691725e-07	4.892942e-10	4.892942e-10
1.216000e+02	1.222000e+02	1.160164e-06	5.353444e-10	5.353444e-10
1.222000e+02	1.228000e+02	1.436087e-06	5.956502e-10	5.956502e-10
1.228000e+02	1.234000e+02	1.889475e-06	6.832020e-10	6.832020e-10
1.234000e+02	1.240000e+02	2.755002e-06	8.250177e-10	8.250177e-10
1.240000e+02	1.246000e+02	5.208762e-06	1.134374e-09	1.134374e-09
1.246000e+02	1.252000e+02	9.155267e-05	4.755924e-09	4.755924e-09
1.252000e+02	1.258000e+02	1.753693e-11	1.881662e-14	1.881662e-14
1.258000e+02	1.264000e+02	2.511493e-13	6.097212e-16	6.097212e-16
1.264000e+02	1.270000e+02	3.999833e-14	1.475441e-16	1.475441e-16
1.270000e+02	1.276000e+02	1.176842e-14	5.833893e-17	5.833893e-17
1.276000e+02	1.282000e+02	4.764617e-15	2.944583e-17	2.944583e-17
1.282000e+02	1.288000e+02	2.311550e-15	1.708094e-17	1.708094e-17
1.288000e+02	1.294000e+02	1.270486e-15	1.089829e-17	1.089829e-17
1.294000e+02	1.300000e+02	7.503408e-16	7.365984e-18	7.365984e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.268975e-06	3.985368e-09	3.985368e-09
1.006000e+02	1.012000e+02	3.364247e-06	4.043006e-09	4.043006e-09
1.012000e+02	1.018000e+02	3.480303e-06	4.112143e-09	4.112143e-09
1.018000e+02	1.024000e+02	3.609068e-06	4.187484e-09	4.187484e-09
1.024000e+02	1.030000e+02	3.728350e-06	4.256166e-09	4.256166e-09
1.030000e+02	1.036000e+02	3.883822e-06	4.343989e-09	4.343989e-09
1.036000e+02	1.042000e+02	4.011172e-06	4.414651e-09	4.414651e-09
1.042000e+02	1.048000e+02	4.189110e-06	4.511524e-09	4.511524e-09
1.048000e+02	1.054000e+02	4.344328e-06	4.594285e-09	4.594285e-09
1.054000e+02	1.060000e+02	4.510347e-06	4.681270e-09	4.681270e-09
1.060000e+02	1.066000e+02	4.717423e-06	4.787574e-09	4.787574e-09
1.066000e+02	1.072000e+02	4.910478e-06	4.884510e-09	4.884510e-09
1.072000e+02	1.078000e+02	5.131667e-06	4.993291e-09	4.993291e-09
1.078000e+02	1.084000e+02	5.340210e-06	5.093777e-09	5.093777e-09
1.084000e+02	1.090000e+02	5.597327e-06	5.214962e-09	5.214962e-09
1.090000e+02	1.096000e+02	5.850162e-06	5.331463e-09	5.331463e-09
1.096000e+02	1.102000e+02	6.155600e-06	5.468844e-09	5.468844e-09
1.102000e+02	1.108000e+02	6.450907e-06	5.598390e-09	5.598390e-09
1.108000e+02	1.114000e+02	6.793012e-06	5.745024e-09	5.745024e-09
1.114000e+02	1.120000e+02	7.158040e-06	5.897316e-09	5.897316e-09
1.120000e+02	1.126000e+02	7.550507e-06	6.056872e-09	6.056872e-09
1.126000e+02	1.132000e+02	7.994020e-06	6.232237e-09	6.232237e-09
1.132000e+02	1.138000e+02	8.473652e-06	6.416426e-09	6.416426e-09
1.138000e+02	1.144000e+02	9.019135e-06	6.619773e-09	6.619773e-09
1.144000e+02	1.150000e+02	9.618313e-06	6.836164e-09	6.836164e-09
1.150000e+02	1.156000e+02	1.027256e-05	7.064754e-09	7.064754e-09
1.156000e+02	1.162000e+02	1.103187e-05	7.321208e-09	7.321208e-09
1.162000e+02	1.168000e+02	1.190800e-05	7.606361e-09	7.606361e-09
1.168000e+02	1.174000e+02	1.292754e-05	7.925402e-09	7.925402e-09
1.174000e+02	1.180000e+02	1.405845e-05	8.264739e-09	8.264739e-09
1.180000e+02	1.186000e+02	1.543186e-05	8.659050e-09	8.659050e-09
1.186000e+02	1.192000e+02	1.703398e-05	9.097454e-09	9.097454e-09
1.192000e+02	1.198000e+02	1.899180e-05	9.606043e-09	9.606043e-09
1.198000e+02	1.204000e+02	2.143047e-05	1.020414e-08	1.020414e-08
1.204000e+02	1.210000e+02	2.452967e-05	1.091702e-08	1.091702e-08
1.210000e+02	1.216000e+02	2.857885e-05	1.178374e-08	1.178374e-08
1.216000e+02	1.222000e+02	3.421237e-05	1.289297e-08	1.289297e-08
1.222000e+02	1.228000e+02	4.238582e-05	1.435066e-08	1.435066e-08
1.228000e+02	1.234000e+02	5.584210e-05	1.647186e-08	1.647186e-08
1.234000e+02	1.240000e+02	8.161725e-05	1.991381e-08	1.991381e-08
1.240000e+02	1.246000e+02	1.555882e-04	2.749518e-08	2.749518e-08
1.246000e+02	1.252000e+02	2.677960e-03	1.140656e-07	1.140656e-07
1.252000e+02	1.258000e+02	6.130062e-06	5.498702e-09	5.498702e-09
1.258000e+02	1.264000e+02	9.361548e-07	2.150082e-09	2.150082e-09
1.264000e+02	1.270000e+02	3.855045e-07	1.380354e-09	1.380354e-09
1.270000e+02	1.276000e+02	2.098583e-07	1.018932e-09	1.018932e-09
1.276000e+02	1.282000e+02	1.340264e-07	8.147130e-10	8.147130e-10
1.282000e+02	1.288000e+02	9.343370e-08	6.805286e-10	6.805286e-10
1.288000e+02	1.294000e+02	6.921305e-08	5.860304e-10	5.860304e-10
1.294000e+02	1.300000e+02	5.274175e-08	5.117573e-10	5.117573e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.076427e-06	3.949704e-09	3.949704e-09
1.006000e+02	1.012000e+02	3.176577e-06	4.013478e-09	4.013478e-09
1.012000e+02	1.018000e+02	3.309682e-06	4.096702e-09	4.096702e-09
1.018000e+02	1.024000e+02	3.446747e-06	4.180670e-09	4.180670e-09
1.024000e+02	1.030000e+02	3.578655e-06	4.259918e-09	4.259918e-09
1.030000e+02	1.036000e+02	3.748935e-06	4.360088e-09	4.360088e-09
1.036000e+02	1.042000e+02	3.891102e-06	4.441990e-09	4.441990e-09
1.042000e+02	1.048000e+02	4.081012e-06	4.549097e-09	4.549097e-09
1.048000e+02	1.054000e+02	4.256362e-06	4.645800e-09	4.645800e-09
1.054000e+02	1.060000e+02	4.437672e-06	4.743717e-09	4.743717e-09
1.060000e+02	1.066000e+02	4.653152e-06	4.857523e-09	4.857523e-09
1.066000e+02	1.072000e+02	4.866733e-06	4.967753e-09	4.967753e-09
1.072000e+02	1.078000e+02	5.111458e-06	5.091124e-09	5.091124e-09
1.078000e+02	1.084000e+02	5.338693e-06	5.203059e-09	5.203059e-09
1.084000e+02	1.090000e+02	5.616897e-06	5.336905e-09	5.336905e-09
1.090000e+02	1.096000e+02	5.891672e-06	5.465887e-09	5.465887e-09
1.096000e+02	1.102000e+02	6.221938e-06	5.616996e-09	5.616996e-09
1.102000e+02	1.108000e+02	6.542012e-06	5.759661e-09	5.759661e-09
1.108000e+02	1.114000e+02	6.910658e-06	5.919718e-09	5.919718e-09
1.114000e+02	1.120000e+02	7.305492e-06	6.086476e-09	6.086476e-09
1.120000e+02	1.126000e+02	7.730395e-06	6.260977e-09	6.260977e-09
1.126000e+02	1.132000e+02	8.212387e-06	6.453212e-09	6.453212e-09
1.132000e+02	1.138000e+02	8.722957e-06	6.650789e-09	6.650789e-09
1.138000e+02	1.144000e+02	9.314677e-06	6.872665e-09	6.872665e-09
1.144000e+02	1.150000e+02	9.953090e-06	7.104283e-09	7.104283e-09
1.150000e+02	1.156000e+02	1.066555e-05	7.354158e-09	7.354158e-09
1.156000e+02	1.162000e+02	1.147613e-05	7.628499e-09	7.628499e-09
1.162000e+02	1.168000e+02	1.241353e-05	7.933939e-09	7.933939e-09
1.168000e+02	1.174000e+02	1.350586e-05	8.275654e-09	8.275654e-09
1.174000e+02	1.180000e+02	1.471428e-05	8.637952e-09	8.637952e-09
1.180000e+02	1.186000e+02	1.618419e-05	9.059134e-09	9.059134e-09
1.186000e+02	1.192000e+02	1.788845e-05	9.524178e-09	9.524178e-09
1.192000e+02	1.198000e+02	1.998298e-05	1.006634e-08	1.006634e-08
1.198000e+02	1.204000e+02	2.258873e-05	1.070255e-08	1.070255e-08
1.204000e+02	1.210000e+02	2.589157e-05	1.145831e-08	1.145831e-08
1.210000e+02	1.216000e+02	3.020547e-05	1.237611e-08	1.237611e-08
1.216000e+02	1.222000e+02	3.620317e-05	1.354923e-08	1.354923e-08
1.222000e+02	1.228000e+02	4.490732e-05	1.509037e-08	1.509037e-08
1.228000e+02	1.234000e+02	5.922518e-05	1.732984e-08	1.732984e-08
1.234000e+02	1.240000e+02	8.666102e-05	2.096298e-08	2.096298e-08
1.240000e+02	1.246000e+02	1.653463e-04	2.895600e-08	2.895600e-08
1.246000e+02	1.252000e+02	2.848272e-03	1.201799e-07	1.201799e-07
1.252000e+02	1.258000e+02	6.421092e-06	5.706183e-09	5.706183e-09
1.258000e+02	1.264000e+02	9.799965e-07	2.229223e-09	2.229223e-09
1.264000e+02	1.270000e+02	4.034688e-07	1.430363e-09	1.430363e-09
1.270000e+02	1.276000e+02	2.192543e-07	1.054424e-09	1.054424e-09
1.276000e+02	1.282000e+02	1.397481e-07	8.418104e-10	8.418104e-10
1.282000e+02	1.288000e+02	9.722887e-08	7.021645e-10	7.021645e-10
1.288000e+02	1.294000e+02	7.222948e-08	6.051995e-10	6.051995e-10
1.294000e+02	1.300000e+02	5.485160e-08	5.273948e-10	5.273948e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.011161e-03	1.298235e-06	1.298235e-06
1.006000e+02	1.012000e+02	1.044066e-03	1.319174e-06	1.319174e-06
1.012000e+02	1.018000e+02	1.087810e-03	1.346520e-06	1.346520e-06
1.018000e+02	1.024000e+02	1.132873e-03	1.374143e-06	1.374143e-06
1.024000e+02	1.030000e+02	1.176236e-03	1.400203e-06	1.400203e-06
1.030000e+02	1.036000e+02	1.232196e-03	1.433115e-06	1.433115e-06
1.036000e+02	1.042000e+02	1.278910e-03	1.460014e-06	1.460014e-06
1.042000e+02	1.048000e+02	1.341332e-03	1.495223e-06	1.495223e-06
1.048000e+02	1.054000e+02	1.398971e-03	1.527017e-06	1.527017e-06
1.054000e+02	1.060000e+02	1.458556e-03	1.559190e-06	1.559190e-06
1.060000e+02	1.066000e+02	1.529386e-03	1.596606e-06	1.596606e-06
1.066000e+02	1.072000e+02	1.599582e-03	1.632833e-06	1.632833e-06
1.072000e+02	1.078000e+02	1.680010e-03	1.673371e-06	1.673371e-06
1.078000e+02	1.084000e+02	1.754697e-03	1.710164e-06	1.710164e-06
1.084000e+02	1.090000e+02	1.846145e-03	1.754171e-06	1.754171e-06
1.090000e+02	1.096000e+02	1.936467e-03	1.796576e-06	1.796576e-06
1.096000e+02	1.102000e+02	2.045007e-03	1.846231e-06	1.846231e-06
1.102000e+02	1.108000e+02	2.150200e-03	1.893113e-06	1.893113e-06
1.108000e+02	1.114000e+02	2.271337e-03	1.945684e-06	1.945684e-06
1.114000e+02	1.120000e+02	2.401160e-03	2.000562e-06	2.000562e-06
1.120000e+02	1.126000e+02	2.540823e-03	2.057924e-06	2.057924e-06
1.126000e+02	1.132000e+02	2.699228e-03	2.121093e-06	2.121093e-06
1.132000e+02	1.138000e+02	2.867045e-03	2.186036e-06	2.186036e-06
1.138000e+02	1.144000e+02	3.061518e-03	2.258951e-06	2.258951e-06
1.144000e+02	1.150000e+02	3.271383e-03	2.335117e-06	2.335117e-06
1.150000e+02	1.156000e+02	3.505553e-03	2.417246e-06	2.417246e-06
1.156000e+02	1.162000e+02	3.771962e-03	2.507407e-06	2.507407e-06
1.162000e+02	1.168000e+02	4.080045e-03	2.607784e-06	2.607784e-06
1.168000e+02	1.174000e+02	4.439135e-03	2.720161e-06	2.720161e-06
1.174000e+02	1.180000e+02	4.836247e-03	2.839181e-06	2.839181e-06
1.180000e+02	1.186000e+02	5.319425e-03	2.977664e-06	2.977664e-06
1.186000e+02	1.192000e+02	5.879507e-03	3.130460e-06	3.130460e-06
1.192000e+02	1.198000e+02	6.567960e-03	3.308681e-06	3.308681e-06
1.198000e+02	1.204000e+02	7.424437e-03	3.517814e-06	3.517814e-06
1.204000e+02	1.210000e+02	8.510065e-03	3.766261e-06	3.766261e-06
1.210000e+02	1.216000e+02	9.928047e-03	4.067987e-06	4.067987e-06
1.216000e+02	1.222000e+02	1.189935e-02	4.453562e-06	4.453562e-06
1.222000e+02	1.228000e+02	1.476035e-02	4.960177e-06	4.960177e-06
1.228000e+02	1.234000e+02	1.946653e-02	5.696341e-06	5.696341e-06
1.234000e+02	1.240000e+02	2.848463e-02	6.890672e-06	6.890672e-06
1.240000e+02	1.246000e+02	5.434982e-02	9.518577e-06	9.518577e-06
1.246000e+02	1.252000e+02	9.361373e-01	3.950002e-05	3.950002e-05
1.252000e+02	1.258000e+02	2.115430e-03	1.882156e-06	1.882156e-06
1.258000e+02	1.264000e+02	3.233115e-04	7.368301e-07	7.368301e-07
1.264000e+02	1.270000e+02	1.331548e-04	4.730240e-07	4.730240e-07
1.270000e+02	1.276000e+02	7.237125e-05	3.487854e-07	3.487854e-07
1.276000e+02	1.282000e+02	4.612760e-05	2.784536e-07	2.784536e-07
1.282000e+02	1.288000e+02	3.208000e-05	2.321218e-07	2.321218e-07
1.288000e+02	1.294000e+02	2.385877e-05	2.004058e-07	2.004058e-07
1.294000e+02	1.300000e+02	1.809907e-05	1.743628e-07	1.743628e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.002006e-07	1.573186e-10	1.573186e-10
1.006000e+02	1.012000e+02	1.034791e-07	1.598703e-10	1.598703e-10
1.012000e+02	1.018000e+02	1.076832e-07	1.631001e-10	1.631001e-10
1.018000e+02	1.024000e+02	1.122065e-07	1.664481e-10	1.664481e-10
1.024000e+02	1.030000e+02	1.166535e-07	1.697997e-10	1.697997e-10
1.030000e+02	1.036000e+02	1.222730e-07	1.738356e-10	1.738356e-10
1.036000e+02	1.042000e+02	1.265893e-07	1.768273e-10	1.768273e-10
1.042000e+02	1.048000e+02	1.329696e-07	1.812532e-10	1.812532e-10
1.048000e+02	1.054000e+02	1.385833e-07	1.850283e-10	1.850283e-10
1.054000e+02	1.060000e+02	1.445208e-07	1.889266e-10	1.889266e-10
1.060000e+02	1.066000e+02	1.514674e-07	1.934482e-10	1.934482e-10
1.066000e+02	1.072000e+02	1.586311e-07	1.979338e-10	1.979338e-10
1.072000e+02	1.078000e+02	1.663464e-07	2.026894e-10	2.026894e-10
1.078000e+02	1.084000e+02	1.738128e-07	2.072143e-10	2.072143e-10
1.084000e+02	1.090000e+02	1.828665e-07	2.125374e-10	2.125374e-10
1.090000e+02	1.096000e+02	1.918012e-07	2.176532e-10	2.176532e-10
1.096000e+02	1.102000e+02	2.026035e-07	2.236562e-10	2.236562e-10
1.102000e+02	1.108000e+02	2.133910e-07	2.296761e-10	2.296761e-10
1.108000e+02	1.114000e+02	2.250523e-07	2.358326e-10	2.358326e-10
1.114000e+02	1.120000e+02	2.378692e-07	2.424108e-10	2.424108e-10
1.120000e+02	1.126000e+02	2.517093e-07	2.493718e-10	2.493718e-10
1.126000e+02	1.132000e+02	2.671705e-07	2.568903e-10	2.568903e-10
1.132000e+02	1.138000e+02	2.840060e-07	2.648839e-10	2.648839e-10
1.138000e+02	1.144000e+02	3.034432e-07	2.738556e-10	2.738556e-10
1.144000e+02	1.150000e+02	3.239898e-07	2.829060e-10	2.829060e-10
1.150000e+02	1.156000e+02	3.475298e-07	2.930767e-10	2.930767e-10
1.156000e+02	1.162000e+02	3.735538e-07	3.037761e-10	3.037761e-10
1.162000e+02	1.168000e+02	4.041960e-07	3.159915e-10	3.159915e-10
1.168000e+02	1.174000e+02	4.396040e-07	3.295642e-10	3.295642e-10
1.174000e+02	1.180000e+02	4.788547e-07	3.439709e-10	3.439709e-10
1.180000e+02	1.186000e+02	5.261452e-07	3.604971e-10	3.604971e-10
1.186000e+02	1.192000e+02	5.811502e-07	3.788453e-10	3.788453e-10
1.192000e+02	1.198000e+02	6.497950e-07	4.006554e-10	4.006554e-10
1.198000e+02	1.204000e+02	7.348117e-07	4.260900e-10	4.260900e-10
1.204000e+02	1.210000e+02	8.418660e-07	4.560841e-10	4.560841e-10
1.210000e+02	1.216000e+02	9.812222e-07	4.923287e-10	4.923287e-10
1.216000e+02	1.222000e+02	1.176053e-06	5.389988e-10	5.389988e-10
1.222000e+02	1.228000e+02	1.457575e-06	6.000951e-10	6.000951e-10
1.228000e+02	1.234000e+02	1.919690e-06	6.886496e-10	6.886496e-10
1.234000e+02	1.240000e+02	2.802310e-06	8.320740e-10	8.320740e-10
1.240000e+02	1.246000e+02	5.302665e-06	1.144547e-09	1.144547e-09
1.246000e+02	1.252000e+02	9.327642e-05	4.800485e-09	4.800485e-09
1.252000e+02	1.258000e+02	1.786568e-11	1.899248e-14	1.899248e-14
1.258000e+02	1.264000e+02	2.559895e-13	6.155679e-16	6.155679e-16
1.264000e+02	1.270000e+02	4.079430e-14	1.490007e-16	1.490007e-16
1.270000e+02	1.276000e+02	1.199468e-14	5.889426e-17	5.889426e-17
1.276000e+02	1.282000e+02	4.852202e-15	2.971519e-17	2.971519e-17
1.282000e+02	1.288000e+02	2.351182e-15	1.722609e-17	1.722609e-17
1.288000e+02	1.294000e+02	1.296968e-15	1.101148e-17	1.101148e-17
1.294000e+02	1.300000e+02	7.643185e-16	7.434955e-18	7.434955e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.947018e-06	3.783998e-09	3.783998e-09
1.006000e+02	1.012000e+02	3.042983e-06	3.845131e-09	3.845131e-09
1.012000e+02	1.018000e+02	3.170492e-06	3.924866e-09	3.924866e-09
1.018000e+02	1.024000e+02	3.301718e-06	4.005220e-09	4.005220e-09
1.024000e+02	1.030000e+02	3.428107e-06	4.081176e-09	4.081176e-09
1.030000e+02	1.036000e+02	3.591262e-06	4.177189e-09	4.177189e-09
1.036000e+02	1.042000e+02	3.727425e-06	4.255631e-09	4.255631e-09
1.042000e+02	1.048000e+02	3.909387e-06	4.358286e-09	4.358286e-09
1.048000e+02	1.054000e+02	4.077297e-06	4.450863e-09	4.450863e-09
1.054000e+02	1.060000e+02	4.250945e-06	4.544634e-09	4.544634e-09
1.060000e+02	1.066000e+02	4.457462e-06	4.653770e-09	4.653770e-09
1.066000e+02	1.072000e+02	4.661997e-06	4.759310e-09	4.759310e-09
1.072000e+02	1.078000e+02	4.896430e-06	4.877511e-09	4.877511e-09
1.078000e+02	1.084000e+02	5.114155e-06	4.984794e-09	4.984794e-09
1.084000e+02	1.090000e+02	5.380652e-06	5.113021e-09	5.113021e-09
1.090000e+02	1.096000e+02	5.643938e-06	5.236652e-09	5.236652e-09
1.096000e+02	1.102000e+02	5.960208e-06	5.381328e-09	5.381328e-09
1.102000e+02	1.108000e+02	6.266668e-06	5.517875e-09	5.517875e-09
1.108000e+02	1.114000e+02	6.620025e-06	5.671402e-09	5.671402e-09
1.114000e+02	1.120000e+02	6.998132e-06	5.831069e-09	5.831069e-09
1.120000e+02	1.126000e+02	7.405252e-06	5.998319e-09	5.998319e-09
1.126000e+02	1.132000e+02	7.867003e-06	6.182518e-09	6.182518e-09
1.132000e+02	1.138000e+02	8.355963e-06	6.371702e-09	6.371702e-09
1.138000e+02	1.144000e+02	8.922917e-06	6.584361e-09	6.584361e-09
1.144000e+02	1.150000e+02	9.534577e-06	6.806333e-09	6.806333e-09
1.150000e+02	1.156000e+02	1.021686e-05	7.045570e-09	7.045570e-09
1.156000e+02	1.162000e+02	1.099337e-05	7.308424e-09	7.308424e-09
1.162000e+02	1.168000e+02	1.189132e-05	7.601038e-09	7.601038e-09
1.168000e+02	1.174000e+02	1.293801e-05	7.928607e-09	7.928607e-09
1.174000e+02	1.180000e+02	1.409546e-05	8.275615e-09	8.275615e-09
1.180000e+02	1.186000e+02	1.550354e-05	8.679126e-09	8.679126e-09
1.186000e+02	1.192000e+02	1.713622e-05	9.124709e-09	9.124709e-09
1.192000e+02	1.198000e+02	1.914265e-05	9.644114e-09	9.644114e-09
1.198000e+02	1.204000e+02	2.163875e-05	1.025361e-08	1.025361e-08
1.204000e+02	1.210000e+02	2.480242e-05	1.097755e-08	1.097755e-08
1.210000e+02	1.216000e+02	2.893523e-05	1.185700e-08	1.185700e-08
1.216000e+02	1.222000e+02	3.468072e-05	1.298091e-08	1.298091e-08
1.222000e+02	1.228000e+02	4.301888e-05	1.445742e-08	1.445742e-08
1.228000e+02	1.234000e+02	5.673475e-05	1.660299e-08	1.660299e-08
1.234000e+02	1.240000e+02	8.301762e-05	2.008392e-08	2.008392e-08
1.240000e+02	1.246000e+02	1.583987e-04	2.774241e-08	2.774241e-08
1.246000e+02	1.252000e+02	2.728388e-03	1.151346e-07	1.151346e-07
1.252000e+02	1.258000e+02	6.244600e-06	5.549842e-09	5.549842e-09
1.258000e+02	1.264000e+02	9.541748e-07	2.170676e-09	2.170676e-09
1.264000e+02	1.270000e+02	3.931973e-07	1.394065e-09	1.394065e-09
1.270000e+02	1.276000e+02	2.138755e-07	1.028639e-09	1.028639e-09
1.276000e+02	1.282000e+02	1.364641e-07	8.220935e-10	8.220935e-10
1.282000e+02	1.288000e+02	9.502635e-08	6.863118e-10	6.863118e-10
1.288000e+02	1.294000e+02	7.066563e-08	5.921432e-10	5.921432e-10
1.294000e+02	1.300000e+02	5.370667e-08	5.164246e-10	5.164246e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.262777e-06	4.062821e-09	4.062821e-09
1.006000e+02	1.012000e+02	3.406008e-06	4.151039e-09	4.151039e-09
1.012000e+02	1.018000e+02	3.509208e-06	4.213457e-09	4.213457e-09
1.018000e+02	1.024000e+02	3.636058e-06	4.288934e-09	4.288934e-09
1.024000e+02	1.030000e+02	3.765180e-06	4.364423e-09	4.364423e-09
1.030000e+02	1.036000e+02	3.917113e-06	4.451610e-09	4.451610e-09
1.036000e+02	1.042000e+02	4.059227e-06	4.531643e-09	4.531643e-09
1.042000e+02	1.048000e+02	4.224505e-06	4.622979e-09	4.622979e-09
1.048000e+02	1.054000e+02	4.391590e-06	4.713515e-09	4.713515e-09
1.054000e+02	1.060000e+02	4.587557e-06	4.817534e-09	4.817534e-09
1.060000e+02	1.066000e+02	4.803628e-06	4.929680e-09	4.929680e-09
1.066000e+02	1.072000e+02	4.975642e-06	5.017167e-09	5.017167e-09
1.072000e+02	1.078000e+02	5.188338e-06	5.123281e-09	5.123281e-09
1.078000e+02	1.084000e+02	5.449390e-06	5.250588e-09	5.250588e-09
1.084000e+02	1.090000e+02	5.677663e-06	5.359434e-09	5.359434e-09
1.090000e+02	1.096000e+02	5.957990e-06	5.490145e-09	5.490145e-09
1.096000e+02	1.102000e+02	6.241832e-06	5.619401e-09	5.619401e-09
1.102000e+02	1.108000e+02	6.601607e-06	5.779081e-09	5.779081e-09
1.108000e+02	1.114000e+02	6.943542e-06	5.926857e-09	5.926857e-09
1.114000e+02	1.120000e+02	7.323475e-06	6.086851e-09	6.086851e-09
1.120000e+02	1.126000e+02	7.696145e-06	6.239798e-09	6.239798e-09
1.126000e+02	1.132000e+02	8.182085e-06	6.433778e-09	6.433778e-09
1.132000e+02	1.138000e+02	8.691137e-06	6.630898e-09	6.630898e-09
1.138000e+02	1.144000e+02	9.274200e-06	6.849710e-09	6.849710e-09
1.144000e+02	1.150000e+02	9.893367e-06	7.074667e-09	7.074667e-09
1.150000e+02	1.156000e+02	1.058751e-05	7.318648e-09	7.318648e-09
1.156000e+02	1.162000e+02	1.139107e-05	7.591302e-09	7.591302e-09
1.162000e+02	1.168000e+02	1.230025e-05	7.888437e-09	7.888437e-09
1.168000e+02	1.174000e+02	1.333803e-05	8.214476e-09	8.214476e-09
1.174000e+02	1.180000e+02	1.455277e-05	8.580385e-09	8.580385e-09
1.180000e+02	1.186000e+02	1.594848e-05	8.982424e-09	8.982424e-09
1.186000e+02	1.192000e+02	1.762988e-05	9.444059e-09	9.444059e-09
1.192000e+02	1.198000e+02	1.967343e-05	9.976404e-09	9.976404e-09
1.198000e+02	1.204000e+02	2.222742e-05	1.060422e-08	1.060422e-08
1.204000e+02	1.210000e+02	2.548803e-05	1.135540e-08	1.135540e-08
1.210000e+02	1.216000e+02	2.975115e-05	1.226834e-08	1.226834e-08
1.216000e+02	1.222000e+02	3.558088e-05	1.341660e-08	1.341660e-08
1.222000e+02	1.228000e+02	4.417013e-05	1.494853e-08	1.494853e-08
1.228000e+02	1.234000e+02	5.816598e-05	1.715412e-08	1.715412e-08
1.234000e+02	1.240000e+02	8.490338e-05	2.072509e-08	2.072509e-08
1.240000e+02	1.246000e+02	1.610738e-04	2.854608e-08	2.854608e-08
1.246000e+02	1.252000e+02	2.802720e-03	1.190759e-07	1.190759e-07
1.252000e+02	1.258000e+02	6.573563e-06	5.766794e-09	5.766794e-09
1.258000e+02	1.264000e+02	9.957908e-07	2.244492e-09	2.244492e-09
1.264000e+02	1.270000e+02	4.075410e-07	1.435885e-09	1.435885e-09
1.270000e+02	1.276000e+02	2.231745e-07	1.062567e-09	1.062567e-09
1.276000e+02	1.282000e+02	1.396598e-07	8.405620e-10	8.405620e-10
1.282000e+02	1.288000e+02	9.923305e-08	7.085364e-10	7.085364e-10
1.288000e+02	1.294000e+02	7.266803e-08	6.063255e-10	6.063255e-10
1.294000e+02	1.300000e+02	5.558872e-08	5.303070e-10	5.303070e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.074906e-03	1.338509e-06	1.338509e-06
1.006000e+02	1.012000e+02	1.122103e-03	1.367590e-06	1.367590e-06
1.012000e+02	1.018000e+02	1.156075e-03	1.388106e-06	1.388106e-06
1.018000e+02	1.024000e+02	1.197864e-03	1.412972e-06	1.412972e-06
1.024000e+02	1.030000e+02	1.240404e-03	1.437845e-06	1.437845e-06
1.030000e+02	1.036000e+02	1.290477e-03	1.466602e-06	1.466602e-06
1.036000e+02	1.042000e+02	1.337282e-03	1.492946e-06	1.492946e-06
1.042000e+02	1.048000e+02	1.391741e-03	1.523052e-06	1.523052e-06
1.048000e+02	1.054000e+02	1.446776e-03	1.552862e-06	1.552862e-06
1.054000e+02	1.060000e+02	1.511336e-03	1.587132e-06	1.587132e-06
1.060000e+02	1.066000e+02	1.582557e-03	1.624136e-06	1.624136e-06
1.066000e+02	1.072000e+02	1.639219e-03	1.652949e-06	1.652949e-06
1.072000e+02	1.078000e+02	1.709263e-03	1.687866e-06	1.687866e-06
1.078000e+02	1.084000e+02	1.795290e-03	1.729843e-06	1.729843e-06
1.084000e+02	1.090000e+02	1.870475e-03	1.765675e-06	1.765675e-06
1.090000e+02	1.096000e+02	1.962837e-03	1.808754e-06	1.808754e-06
1.096000e+02	1.102000e+02	2.056362e-03	1.851356e-06	1.851356e-06
1.102000e+02	1.108000e+02	2.174857e-03	1.903922e-06	1.903922e-06
1.108000e+02	1.114000e+02	2.287520e-03	1.952626e-06	1.952626e-06
1.114000e+02	1.120000e+02	2.412672e-03	2.005317e-06	2.005317e-06
1.120000e+02	1.126000e+02	2.535447e-03	2.055708e-06	2.055708e-06
1.126000e+02	1.132000e+02	2.695578e-03	2.119663e-06	2.119663e-06
1.132000e+02	1.138000e+02	2.863250e-03	2.184565e-06	2.184565e-06
1.138000e+02	1.144000e+02	3.055367e-03	2.256687e-06	2.256687e-06
1.144000e+02	1.150000e+02	3.259313e-03	2.330762e-06	2.330762e-06
1.150000e+02	1.156000e+02	3.487988e-03	2.411136e-06	2.411136e-06
1.156000e+02	1.162000e+02	3.752757e-03	2.501001e-06	2.501001e-06
1.162000e+02	1.168000e+02	4.052305e-03	2.598914e-06	2.598914e-06
1.168000e+02	1.174000e+02	4.394128e-03	2.706264e-06	2.706264e-06
1.174000e+02	1.180000e+02	4.794363e-03	2.826856e-06	2.826856e-06
1.180000e+02	1.186000e+02	5.254212e-03	2.959341e-06	2.959341e-06
1.186000e+02	1.192000e+02	5.808128e-03	3.111414e-06	3.111414e-06
1.192000e+02	1.198000e+02	6.481370e-03	3.286798e-06	3.286798e-06
1.198000e+02	1.204000e+02	7.322833e-03	3.493675e-06	3.493675e-06
1.204000e+02	1.210000e+02	8.396975e-03	3.741111e-06	3.741111e-06
1.210000e+02	1.216000e+02	9.801563e-03	4.041960e-06	4.041960e-06
1.216000e+02	1.222000e+02	1.172213e-02	4.420243e-06	4.420243e-06
1.222000e+02	1.228000e+02	1.455187e-02	4.924953e-06	4.924953e-06
1.228000e+02	1.234000e+02	1.916303e-02	5.651713e-06	5.651713e-06
1.234000e+02	1.240000e+02	2.797203e-02	6.828319e-06	6.828319e-06
1.240000e+02	1.246000e+02	5.306852e-02	9.405530e-06	9.405530e-06
1.246000e+02	1.252000e+02	9.233218e-01	3.922859e-05	3.922859e-05
1.252000e+02	1.258000e+02	2.170687e-03	1.906535e-06	1.906535e-06
1.258000e+02	1.264000e+02	3.293128e-04	7.436830e-07	7.436830e-07
1.264000e+02	1.270000e+02	1.347827e-04	4.757980e-07	4.757980e-07
1.270000e+02	1.276000e+02	7.386188e-05	3.524723e-07	3.524723e-07
1.276000e+02	1.282000e+02	4.617805e-05	2.784364e-07	2.784364e-07
1.282000e+02	1.288000e+02	3.283362e-05	2.349428e-07	2.349428e-07
1.288000e+02	1.294000e+02	2.403732e-05	2.009683e-07	2.009683e-07
1.294000e+02	1.300000e+02	1.838090e-05	1.756738e-07	1.756738e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.055213e-07	1.612562e-10	1.612562e-10
1.006000e+02	1.012000e+02	1.100619e-07	1.646696e-10	1.646696e-10
1.012000e+02	1.018000e+02	1.136292e-07	1.673865e-10	1.673865e-10
1.018000e+02	1.024000e+02	1.177956e-07	1.704606e-10	1.704606e-10
1.024000e+02	1.030000e+02	1.217427e-07	1.732348e-10	1.732348e-10
1.030000e+02	1.036000e+02	1.267471e-07	1.767442e-10	1.767442e-10
1.036000e+02	1.042000e+02	1.311958e-07	1.797987e-10	1.797987e-10
1.042000e+02	1.048000e+02	1.366513e-07	1.835129e-10	1.835129e-10
1.048000e+02	1.054000e+02	1.420685e-07	1.870645e-10	1.870645e-10
1.054000e+02	1.060000e+02	1.484149e-07	1.912676e-10	1.912676e-10
1.060000e+02	1.066000e+02	1.553004e-07	1.956263e-10	1.956263e-10
1.066000e+02	1.072000e+02	1.607380e-07	1.989777e-10	1.989777e-10
1.072000e+02	1.078000e+02	1.678782e-07	2.034628e-10	2.034628e-10
1.078000e+02	1.084000e+02	1.762290e-07	2.084180e-10	2.084180e-10
1.084000e+02	1.090000e+02	1.834578e-07	2.126019e-10	2.126019e-10
1.090000e+02	1.096000e+02	1.925850e-07	2.178259e-10	2.178259e-10
1.096000e+02	1.102000e+02	2.019668e-07	2.231258e-10	2.231258e-10
1.102000e+02	1.108000e+02	2.135447e-07	2.294112e-10	2.294112e-10
1.108000e+02	1.114000e+02	2.244430e-07	2.351789e-10	2.351789e-10
1.114000e+02	1.120000e+02	2.367593e-07	2.415399e-10	2.415399e-10
1.120000e+02	1.126000e+02	2.487383e-07	2.475322e-10	2.475322e-10
1.126000e+02	1.132000e+02	2.644135e-07	2.552435e-10	2.552435e-10
1.132000e+02	1.138000e+02	2.809157e-07	2.630941e-10	2.630941e-10
1.138000e+02	1.144000e+02	3.000960e-07	2.719950e-10	2.719950e-10
1.144000e+02	1.150000e+02	3.196088e-07	2.806211e-10	2.806211e-10
1.150000e+02	1.156000e+02	3.424983e-07	2.905475e-10	2.905475e-10
1.156000e+02	1.162000e+02	3.682813e-07	3.012922e-10	3.012922e-10
1.162000e+02	1.168000e+02	3.973218e-07	3.128838e-10	3.128838e-10
1.168000e+02	1.174000e+02	4.309085e-07	3.258624e-10	3.258624e-10
1.174000e+02	1.180000e+02	4.699015e-07	3.402581e-10	3.402581e-10
1.180000e+02	1.186000e+02	5.155533e-07	3.564608e-10	3.564608e-10
1.186000e+02	1.192000e+02	5.694795e-07	3.746350e-10	3.746350e-10
1.192000e+02	1.198000e+02	6.351428e-07	3.955832e-10	3.955832e-10
1.198000e+02	1.204000e+02	7.176527e-07	4.205017e-10	4.205017e-10
1.204000e+02	1.210000e+02	8.231472e-07	4.503890e-10	4.503890e-10
1.210000e+02	1.216000e+02	9.601117e-07	4.864164e-10	4.864164e-10
1.216000e+02	1.222000e+02	1.147422e-06	5.317484e-10	5.317484e-10
1.222000e+02	1.228000e+02	1.423665e-06	5.923414e-10	5.923414e-10
1.228000e+02	1.234000e+02	1.872323e-06	6.792907e-10	6.792907e-10
1.234000e+02	1.240000e+02	2.724997e-06	8.193836e-10	8.193836e-10
1.240000e+02	1.246000e+02	5.129460e-06	1.124197e-09	1.124197e-09
1.246000e+02	1.252000e+02	9.114337e-05	4.739172e-09	4.739172e-09
1.252000e+02	1.258000e+02	1.859650e-11	1.948713e-14	1.948713e-14
1.258000e+02	1.264000e+02	4.234425e-13	1.608986e-13	1.608986e-13
1.264000e+02	1.270000e+02	4.145322e-14	1.504140e-16	1.504140e-16
1.270000e+02	1.276000e+02	1.227779e-14	5.968999e-17	5.968999e-17
1.276000e+02	1.282000e+02	4.870587e-15	2.981008e-17	2.981008e-17
1.282000e+02	1.288000e+02	2.405940e-15	1.742990e-17	1.742990e-17
1.288000e+02	1.294000e+02	1.312061e-15	1.109090e-17	1.109090e-17
1.294000e+02	1.300000e+02	2.817965e-13	2.810193e-13	2.810193e-13
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.135363e-06	3.908941e-09	3.908941e-09
1.006000e+02	1.012000e+02	3.272875e-06	3.993708e-09	3.993708e-09
1.012000e+02	1.018000e+02	3.372057e-06	4.053815e-09	4.053815e-09
1.018000e+02	1.024000e+02	3.494592e-06	4.126935e-09	4.126935e-09
1.024000e+02	1.030000e+02	3.618367e-06	4.198970e-09	4.198970e-09
1.030000e+02	1.036000e+02	3.764655e-06	4.283409e-09	4.283409e-09
1.036000e+02	1.042000e+02	3.900765e-06	4.359916e-09	4.359916e-09
1.042000e+02	1.048000e+02	4.060137e-06	4.447864e-09	4.447864e-09
1.048000e+02	1.054000e+02	4.220403e-06	4.534912e-09	4.534912e-09
1.054000e+02	1.060000e+02	4.408797e-06	4.635257e-09	4.635257e-09
1.060000e+02	1.066000e+02	4.616192e-06	4.742657e-09	4.742657e-09
1.066000e+02	1.072000e+02	4.781467e-06	4.827361e-09	4.827361e-09
1.072000e+02	1.078000e+02	4.985687e-06	4.929145e-09	4.929145e-09
1.078000e+02	1.084000e+02	5.237092e-06	5.051854e-09	5.051854e-09
1.084000e+02	1.090000e+02	5.456510e-06	5.156580e-09	5.156580e-09
1.090000e+02	1.096000e+02	5.725138e-06	5.281911e-09	5.281911e-09
1.096000e+02	1.102000e+02	5.998288e-06	5.406514e-09	5.406514e-09
1.102000e+02	1.108000e+02	6.343342e-06	5.560033e-09	5.560033e-09
1.108000e+02	1.114000e+02	6.672857e-06	5.702285e-09	5.702285e-09
1.114000e+02	1.120000e+02	7.038010e-06	5.856324e-09	5.856324e-09
1.120000e+02	1.126000e+02	7.396478e-06	6.003830e-09	6.003830e-09
1.126000e+02	1.132000e+02	7.863365e-06	6.190405e-09	6.190405e-09
1.132000e+02	1.138000e+02	8.351805e-06	6.379400e-09	6.379400e-09
1.138000e+02	1.144000e+02	8.912258e-06	6.590429e-09	6.590429e-09
1.144000e+02	1.150000e+02	9.507168e-06	6.806231e-09	6.806231e-09
1.150000e+02	1.156000e+02	1.017501e-05	7.041601e-09	7.041601e-09
1.156000e+02	1.162000e+02	1.094692e-05	7.303768e-09	7.303768e-09
1.162000e+02	1.168000e+02	1.182068e-05	7.590083e-09	7.590083e-09
1.168000e+02	1.174000e+02	1.281670e-05	7.902865e-09	7.902865e-09
1.174000e+02	1.180000e+02	1.398496e-05	8.255367e-09	8.255367e-09
1.180000e+02	1.186000e+02	1.532664e-05	8.641946e-09	8.641946e-09
1.186000e+02	1.192000e+02	1.694113e-05	9.086061e-09	9.086061e-09
1.192000e+02	1.198000e+02	1.890620e-05	9.598446e-09	9.598446e-09
1.198000e+02	1.204000e+02	2.136032e-05	1.020253e-08	1.020253e-08
1.204000e+02	1.210000e+02	2.449413e-05	1.092504e-08	1.092504e-08
1.210000e+02	1.216000e+02	2.859053e-05	1.180341e-08	1.180341e-08
1.216000e+02	1.222000e+02	3.419253e-05	1.290783e-08	1.290783e-08
1.222000e+02	1.228000e+02	4.244533e-05	1.438167e-08	1.438167e-08
1.228000e+02	1.234000e+02	5.589710e-05	1.650408e-08	1.650408e-08
1.234000e+02	1.240000e+02	8.158620e-05	1.993896e-08	1.993896e-08
1.240000e+02	1.246000e+02	1.547729e-04	2.746175e-08	2.746175e-08
1.246000e+02	1.252000e+02	2.693595e-03	1.145735e-07	1.145735e-07
1.252000e+02	1.258000e+02	6.249582e-06	5.489237e-09	5.489237e-09
1.258000e+02	1.264000e+02	9.478245e-07	2.139017e-09	2.139017e-09
1.264000e+02	1.270000e+02	3.883740e-07	1.369992e-09	1.369992e-09
1.270000e+02	1.276000e+02	2.128277e-07	1.014624e-09	1.014624e-09
1.276000e+02	1.282000e+02	1.333226e-07	8.032994e-10	8.032994e-10
1.282000e+02	1.288000e+02	9.480022e-08	6.777477e-10	6.777477e-10
1.288000e+02	1.294000e+02	6.947127e-08	5.804292e-10	5.804292e-10
1.294000e+02	1.300000e+02	5.314755e-08	5.080906e-10	5.080906e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968980907e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.145032e-09	1.041720e-10	1.041720e-10
1.006000e+02	1.012000e+02	2.413162e-09	1.104911e-10	1.104911e-10
1.012000e+02	1.018000e+02	2.600347e-09	1.146963e-10	1.146963e-10
1.018000e+02	1.024000e+02	2.645877e-09	1.156961e-10	1.156961e-10
1.024000e+02	1.030000e+02	2.661055e-09	1.160275e-10	1.160275e-10
1.030000e+02	1.036000e+02	2.640818e-09	1.155855e-10	1.155855e-10
1.036000e+02	1.042000e+02	3.091073e-09	1.250514e-10	1.250514e-10
1.042000e+02	1.048000e+02	3.445205e-09	1.320206e-10	1.320206e-10
1.048000e+02	1.054000e+02	3.298493e-09	1.291790e-10	1.291790e-10
1.054000e+02	1.060000e+02	3.753807e-09	1.378066e-10	1.378066e-10
1.060000e+02	1.066000e+02	3.723453e-09	1.372483e-10	1.372483e-10
1.066000e+02	1.072000e+02	4.158530e-09	1.450454e-10	1.450454e-10
1.072000e+02	1.078000e+02	4.629020e-09	1.530307e-10	1.530307e-10
1.078000e+02	1.084000e+02	4.871855e-09	1.569933e-10	1.569933e-10
1.084000e+02	1.090000e+02	5.301873e-09	1.637754e-10	1.637754e-10
1.090000e+02	1.096000e+02	5.671182e-09	1.693834e-10	1.693834e-10
1.096000e+02	1.102000e+02	6.617223e-09	1.829666e-10	1.829666e-10
1.102000e+02	1.108000e+02	6.693108e-09	1.840128e-10	1.840128e-10
1.108000e+02	1.114000e+02	7.285015e-09	1.919770e-10	1.919770e-10
1.114000e+02	1.120000e+02	7.988222e-09	2.010292e-10	2.010292e-10
1.120000e+02	1.126000e+02	8.736960e-09	2.102394e-10	2.102394e-10
1.126000e+02	1.132000e+02	9.551465e-09	2.198209e-10	2.198209e-10
1.132000e+02	1.138000e+02	1.107930e-08	2.367500e-10	2.367500e-10
1.138000e+02	1.144000e+02	1.191404e-08	2.455067e-10	2.455067e-10
1.144000e+02	1.150000e+02	1.321421e-08	2.585560e-10	2.585560e-10
1.150000e+02	1.156000e+02	1.524288e-08	2.776947e-10	2.776947e-10
1.156000e+02	1.162000e+02	1.735757e-08	2.963319e-10	2.963319e-10
1.162000e+02	1.168000e+02	1.940142e-08	3.132930e-10	3.132930e-10
1.168000e+02	1.174000e+02	2.270497e-08	3.389178e-10	3.389178e-10
1.174000e+02	1.180000e+02	2.668137e-08	3.673991e-10	3.673991e-10
1.180000e+02	1.186000e+02	3.178088e-08	4.009747e-10	4.009747e-10
1.186000e+02	1.192000e+02	3.820080e-08	4.396127e-10	4.396127e-10
1.192000e+02	1.198000e+02	4.721602e-08	4.887408e-10	4.887408e-10
1.198000e+02	1.204000e+02	5.946900e-08	5.485033e-10	5.485033e-10
1.204000e+02	1.210000e+02	7.752977e-08	6.262796e-10	6.262796e-10
1.210000e+02	1.216000e+02	1.050965e-07	7.291689e-10	7.291689e-10
1.216000e+02	1.222000e+02	1.512501e-07	8.747457e-10	8.747457e-10
1.222000e+02	1.228000e+02	2.334645e-07	1.086787e-09	1.086787e-09
1.228000e+02	1.234000e+02	4.083707e-07	1.437346e-09	1.437346e-09
1.234000e+02	1.240000e+02	8.969978e-07	2.130246e-09	2.130246e-09
1.240000e+02	1.246000e+02	3.583368e-06	4.257746e-09	4.257746e-09
1.246000e+02	1.252000e+02	3.640470e-03	1.357103e-07	1.357103e-07
1.252000e+02	1.258000e+02	8.996135e-06	6.746244e-09	6.746244e-09
1.258000e+02	1.264000e+02	1.286372e-06	2.551040e-09	2.551040e-09
1.264000e+02	1.270000e+02	5.153895e-07	1.614737e-09	1.614737e-09
1.270000e+02	1.276000e+02	2.763602e-07	1.182420e-09	1.182420e-09
1.276000e+02	1.282000e+02	1.712485e-07	9.307806e-10	9.307806e-10
1.282000e+02	1.288000e+02	1.187255e-07	7.750077e-10	7.750077e-10
1.288000e+02	1.294000e+02	8.743030e-08	6.650664e-10	6.650664e-10
1.294000e+02	1.300000e+02	6.662753e-08	5.805785e-10	5.805785e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957851776547657e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	7.116367e-07	3.467962e-08	3.467962e-08
1.006000e+02	1.012000e+02	8.016328e-07	3.685402e-08	3.685402e-08
1.012000e+02	1.018000e+02	8.632970e-07	3.822287e-08	3.822287e-08
1.018000e+02	1.024000e+02	8.749632e-07	3.833172e-08	3.833172e-08
1.024000e+02	1.030000e+02	8.816295e-07	3.854849e-08	3.854849e-08
1.030000e+02	1.036000e+02	8.782963e-07	3.862047e-08	3.862047e-08
1.036000e+02	1.042000e+02	1.021624e-06	4.139740e-08	4.139740e-08
1.042000e+02	1.048000e+02	1.143285e-06	4.396783e-08	4.396783e-08
1.048000e+02	1.054000e+02	1.094954e-06	4.304209e-08	4.304209e-08
1.054000e+02	1.060000e+02	1.244948e-06	4.585412e-08	4.585412e-08
1.060000e+02	1.066000e+02	1.243281e-06	4.612590e-08	4.612590e-08
1.066000e+02	1.072000e+02	1.376609e-06	4.812973e-08	4.812973e-08
1.072000e+02	1.078000e+02	1.541602e-06	5.123259e-08	5.123259e-08
1.078000e+02	1.084000e+02	1.611599e-06	5.203946e-08	5.203946e-08
1.084000e+02	1.090000e+02	1.758260e-06	5.449032e-08	5.449032e-08
1.090000e+02	1.096000e+02	1.878253e-06	5.624609e-08	5.624609e-08
1.096000e+02	1.102000e+02	2.193242e-06	6.082507e-08	6.082507e-08
1.102000e+02	1.108000e+02	2.213240e-06	6.096190e-08	6.096190e-08
1.108000e+02	1.114000e+02	2.414898e-06	6.383303e-08	6.383303e-08
1.114000e+02	1.120000e+02	2.658222e-06	6.722398e-08	6.722398e-08
1.120000e+02	1.126000e+02	2.904878e-06	7.021495e-08	7.021495e-08
1.126000e+02	1.132000e+02	3.163200e-06	7.298855e-08	7.298855e-08
1.132000e+02	1.138000e+02	3.679845e-06	7.894814e-08	7.894814e-08
1.138000e+02	1.144000e+02	3.961500e-06	8.200264e-08	8.200264e-08
1.144000e+02	1.150000e+02	4.373148e-06	8.576092e-08	8.576092e-08
1.150000e+02	1.156000e+02	5.048120e-06	9.220662e-08	9.220662e-08
1.156000e+02	1.162000e+02	5.759757e-06	9.868164e-08	9.868164e-08
1.162000e+02	1.168000e+02	6.429728e-06	1.041323e-07	1.041323e-07
1.168000e+02	1.174000e+02	7.524683e-06	1.126526e-07	1.126526e-07
1.174000e+02	1.180000e+02	8.829628e-06	1.218554e-07	1.218554e-07
1.180000e+02	1.186000e+02	1.053622e-05	1.333485e-07	1.333485e-07
1.186000e+02	1.192000e+02	1.265947e-05	1.461102e-07	1.461102e-07
1.192000e+02	1.198000e+02	1.564601e-05	1.624226e-07	1.624226e-07
1.198000e+02	1.204000e+02	1.970417e-05	1.822543e-07	1.822543e-07
1.204000e+02	1.210000e+02	2.569058e-05	2.081245e-07	2.081245e-07
1.210000e+02	1.216000e+02	3.480520e-05	2.421101e-07	2.421101e-07
1.216000e+02	1.222000e+02	5.009788e-05	2.905141e-07	2.905141e-07
1.222000e+02	1.228000e+02	7.738840e-05	3.613441e-07	3.613441e-07
1.228000e+02	1.234000e+02	1.352726e-04	4.774122e-07	4.774122e-07
1.234000e+02	1.240000e+02	2.970742e-04	7.073597e-07	7.073597e-07
1.240000e+02	1.246000e+02	1.185875e-03	1.412233e-06	1.412233e-06
1.246000e+02	1.252000e+02	1.199308e+00	4.470864e-05	4.470864e-05
1.252000e+02	1.258000e+02	2.970542e-03	2.230219e-06	2.230219e-06
1.258000e+02	1.264000e+02	4.252220e-04	8.447029e-07	8.447029e-07
1.264000e+02	1.270000e+02	1.704778e-04	5.351903e-07	5.351903e-07
1.270000e+02	1.276000e+02	9.140782e-05	3.918699e-07	3.918699e-07
1.276000e+02	1.282000e+02	5.663262e-05	3.084014e-07	3.084014e-07
1.282000e+02	1.288000e+02	3.926002e-05	2.567586e-07	2.567586e-07
1.288000e+02	1.294000e+02	2.890878e-05	2.203062e-07	2.203062e-07
1.294000e+02	1.300000e+02	2.203073e-05	1.923241e-07	1.923241e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957838292827865e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.319363e-19	1.612421e-20	1.612421e-20
1.006000e+02	1.012000e+02	4.041452e-19	1.850946e-20	1.850946e-20
1.012000e+02	1.018000e+02	4.699850e-19	2.073540e-20	2.073540e-20
1.018000e+02	1.024000e+02	5.193698e-19	2.271697e-20	2.271697e-20
1.024000e+02	1.030000e+02	5.658143e-19	2.467739e-20	2.467739e-20
1.030000e+02	1.036000e+02	6.104087e-19	2.672433e-20	2.672433e-20
1.036000e+02	1.042000e+02	7.771122e-19	3.144758e-20	3.144758e-20
1.042000e+02	1.048000e+02	9.436000e-19	3.617039e-20	3.617039e-20
1.048000e+02	1.054000e+02	9.854027e-19	3.860349e-20	3.860349e-20
1.054000e+02	1.060000e+02	1.224327e-18	4.496145e-20	4.496145e-20
1.060000e+02	1.066000e+02	1.328822e-18	4.899656e-20	4.899656e-20
1.066000e+02	1.072000e+02	1.628160e-18	5.680813e-20	5.680813e-20
1.072000e+02	1.078000e+02	1.991135e-18	6.585118e-20	6.585118e-20
1.078000e+02	1.084000e+02	2.305410e-18	7.432023e-20	7.432023e-20
1.084000e+02	1.090000e+02	2.773267e-18	8.570186e-20	8.570186e-20
1.090000e+02	1.096000e+02	3.283843e-18	9.812205e-20	9.812205e-20
1.096000e+02	1.102000e+02	4.252713e-18	1.176388e-19	1.176388e-19
1.102000e+02	1.108000e+02	4.790208e-18	1.317625e-19	1.317625e-19
1.108000e+02	1.114000e+02	5.818075e-18	1.534029e-19	1.534029e-19
1.114000e+02	1.120000e+02	7.151550e-18	1.800764e-19	1.800764e-19
1.120000e+02	1.126000e+02	8.796465e-18	2.117963e-19	2.117963e-19
1.126000e+02	1.132000e+02	1.086178e-17	2.501392e-19	2.501392e-19
1.132000e+02	1.138000e+02	1.432381e-17	3.062939e-19	3.062939e-19
1.138000e+02	1.144000e+02	1.757755e-17	3.624858e-19	3.624858e-19
1.144000e+02	1.150000e+02	2.237805e-17	4.382278e-19	4.382278e-19
1.150000e+02	1.156000e+02	2.981680e-17	5.437077e-19	5.437077e-19
1.156000e+02	1.162000e+02	3.963158e-17	6.772807e-19	6.772807e-19
1.162000e+02	1.168000e+02	5.191355e-17	8.392723e-19	8.392723e-19
1.168000e+02	1.174000e+02	7.230555e-17	1.080698e-18	1.080698e-18
1.174000e+02	1.180000e+02	1.019377e-16	1.405729e-18	1.405729e-18
1.180000e+02	1.186000e+02	1.477530e-16	1.867416e-18	1.867416e-18
1.186000e+02	1.192000e+02	2.197965e-16	2.534535e-18	2.534535e-18
1.192000e+02	1.198000e+02	3.426003e-16	3.554916e-18	3.554916e-18
1.198000e+02	1.204000e+02	5.574442e-16	5.156826e-18	5.156826e-18
1.204000e+02	1.210000e+02	9.685720e-16	7.854229e-18	7.854229e-18
1.210000e+02	1.216000e+02	1.824825e-15	1.272461e-17	1.272461e-17
1.216000e+02	1.222000e+02	3.854630e-15	2.244687e-17	2.244687e-17
1.222000e+02	1.228000e+02	9.483095e-15	4.460097e-17	4.460097e-17
1.228000e+02	1.234000e+02	3.009350e-14	1.077592e-16	1.077592e-16
1.234000e+02	1.240000e+02	1.551025e-13	3.813342e-16	3.813342e-16
1.240000e+02	1.246000e+02	3.072432e-12	4.038522e-15	4.038522e-15
1.246000e+02	1.252000e+02	1.184014e-04	5.401546e-09	5.401546e-09
1.252000e+02	1.258000e+02	2.676245e-11	2.364512e-14	2.364512e-14
1.258000e+02	1.264000e+02	3.552713e-13	7.361905e-16	7.361905e-16
1.264000e+02	1.270000e+02	5.490950e-14	1.753024e-16	1.753024e-16
1.270000e+02	1.276000e+02	1.593100e-14	6.886081e-17	6.886081e-17
1.276000e+02	1.282000e+02	6.254903e-15	3.421370e-17	3.421370e-17
1.282000e+02	1.288000e+02	3.012850e-15	1.975112e-17	1.975112e-17
1.288000e+02	1.294000e+02	1.649497e-15	1.258552e-17	1.258552e-17
1.294000e+02	1.300000e+02	9.735662e-16	8.502723e-18	8.502723e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99957821557002415e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.922985e-09	9.341513e-11	9.341513e-11
1.006000e+02	1.012000e+02	2.173665e-09	9.955712e-11	9.955712e-11
1.012000e+02	1.018000e+02	2.341718e-09	1.033169e-10	1.033169e-10
1.018000e+02	1.024000e+02	2.386827e-09	1.043956e-10	1.043956e-10
1.024000e+02	1.030000e+02	2.404373e-09	1.048657e-10	1.048657e-10
1.030000e+02	1.036000e+02	2.387543e-09	1.045255e-10	1.045255e-10
1.036000e+02	1.042000e+02	2.807232e-09	1.136014e-10	1.136014e-10
1.042000e+02	1.048000e+02	3.127412e-09	1.198699e-10	1.198699e-10
1.048000e+02	1.054000e+02	3.005963e-09	1.177464e-10	1.177464e-10
1.054000e+02	1.060000e+02	3.424265e-09	1.257354e-10	1.257354e-10
1.060000e+02	1.066000e+02	3.400067e-09	1.253545e-10	1.253545e-10
1.066000e+02	1.072000e+02	3.807910e-09	1.328435e-10	1.328435e-10
1.072000e+02	1.078000e+02	4.240532e-09	1.402132e-10	1.402132e-10
1.078000e+02	1.084000e+02	4.475462e-09	1.442468e-10	1.442468e-10
1.084000e+02	1.090000e+02	4.873457e-09	1.505658e-10	1.505658e-10
1.090000e+02	1.096000e+02	5.231970e-09	1.562972e-10	1.562972e-10
1.096000e+02	1.102000e+02	6.107233e-09	1.688945e-10	1.688945e-10
1.102000e+02	1.108000e+02	6.189140e-09	1.701841e-10	1.701841e-10
1.108000e+02	1.114000e+02	6.740132e-09	1.776456e-10	1.776456e-10
1.114000e+02	1.120000e+02	7.400145e-09	1.862565e-10	1.862565e-10
1.120000e+02	1.126000e+02	8.109090e-09	1.951603e-10	1.951603e-10
1.126000e+02	1.132000e+02	8.870295e-09	2.041710e-10	2.041710e-10
1.132000e+02	1.138000e+02	1.030218e-08	2.201732e-10	2.201732e-10
1.138000e+02	1.144000e+02	1.110158e-08	2.287938e-10	2.287938e-10
1.144000e+02	1.150000e+02	1.233454e-08	2.413768e-10	2.413768e-10
1.150000e+02	1.156000e+02	1.424211e-08	2.594917e-10	2.594917e-10
1.156000e+02	1.162000e+02	1.623953e-08	2.772761e-10	2.772761e-10
1.162000e+02	1.168000e+02	1.817517e-08	2.935242e-10	2.935242e-10
1.168000e+02	1.174000e+02	2.129367e-08	3.178860e-10	3.178860e-10
1.174000e+02	1.180000e+02	2.505547e-08	3.450474e-10	3.450474e-10
1.180000e+02	1.186000e+02	2.987912e-08	3.770203e-10	3.770203e-10
1.186000e+02	1.192000e+02	3.596137e-08	4.138812e-10	4.138812e-10
1.192000e+02	1.198000e+02	4.449977e-08	4.606699e-10	4.606699e-10
1.198000e+02	1.204000e+02	5.612900e-08	5.177459e-10	5.177459e-10
1.204000e+02	1.210000e+02	7.324048e-08	5.916850e-10	5.916850e-10
1.210000e+02	1.216000e+02	9.940467e-08	6.897417e-10	6.897417e-10
1.216000e+02	1.222000e+02	1.432135e-07	8.283380e-10	8.283380e-10
1.222000e+02	1.228000e+02	2.213127e-07	1.030309e-09	1.030309e-09
1.228000e+02	1.234000e+02	3.875135e-07	1.364050e-09	1.364050e-09
1.234000e+02	1.240000e+02	8.520912e-07	2.023768e-09	2.023768e-09
1.240000e+02	1.246000e+02	3.407600e-06	4.049226e-09	4.049226e-09
1.246000e+02	1.252000e+02	3.498790e-03	1.304439e-07	1.304439e-07
1.252000e+02	1.258000e+02	8.552802e-06	6.414363e-09	6.414363e-09
1.258000e+02	1.264000e+02	1.224322e-06	2.428207e-09	2.428207e-09
1.264000e+02	1.270000e+02	4.910075e-07	1.538485e-09	1.538485e-09
1.270000e+02	1.276000e+02	2.635595e-07	1.127756e-09	1.127756e-09
1.276000e+02	1.282000e+02	1.634703e-07	8.885853e-10	8.885853e-10
1.282000e+02	1.288000e+02	1.134400e-07	7.405711e-10	7.405711e-10
1.288000e+02	1.294000e+02	8.359723e-08	6.359667e-10	6.359667e-10
1.294000e+02	1.300000e+02	6.376123e-08	5.556538e-10	5.556538e-10
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/bare/one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.4
LegendYPos=0.45
LegendTitle=\textbf{Bare muons}
XLabel=$p^T_{\mu}$ [GeV]
YLabel=d$\sigma/$d$p^T_{\mu}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.921
RatioPlot1YMax=1.08
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.901
RatioPlot2YMax=1.4
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.588168e-07	7.388193e-10	7.388193e-10
1.200000e+01	1.400000e+01	1.109929e-06	1.299420e-09	1.299420e-09
1.400000e+01	1.600000e+01	2.056136e-06	1.768593e-09	1.768593e-09
1.600000e+01	1.800000e+01	3.139547e-06	2.185422e-09	2.185422e-09
1.800000e+01	2.000000e+01	4.335524e-06	2.568164e-09	2.568164e-09
2.000000e+01	2.200000e+01	5.639800e-06	2.929097e-09	2.929097e-09
2.200000e+01	2.400000e+01	7.046500e-06	3.274075e-09	3.274075e-09
2.400000e+01	2.600000e+01	8.554645e-06	3.607471e-09	3.607471e-09
2.600000e+01	2.800000e+01	1.016232e-05	3.931864e-09	3.931864e-09
2.800000e+01	3.000000e+01	1.186599e-05	4.248680e-09	4.248680e-09
3.000000e+01	3.200000e+01	1.367834e-05	4.561615e-09	4.561615e-09
3.200000e+01	3.400000e+01	1.560152e-05	4.871754e-09	4.871754e-09
3.400000e+01	3.600000e+01	1.764568e-05	5.181091e-09	5.181091e-09
3.600000e+01	3.800000e+01	1.981981e-05	5.491002e-09	5.491002e-09
3.800000e+01	4.000000e+01	2.211411e-05	5.800116e-09	5.800116e-09
4.000000e+01	4.200000e+01	2.455817e-05	6.112234e-09	6.112234e-09
4.200000e+01	4.400000e+01	2.717206e-05	6.429292e-09	6.429292e-09
4.400000e+01	4.600000e+01	2.997212e-05	6.752438e-09	6.752438e-09
4.600000e+01	4.800000e+01	3.292975e-05	7.077764e-09	7.077764e-09
4.800000e+01	5.000000e+01	3.610646e-05	7.411299e-09	7.411299e-09
5.000000e+01	5.200000e+01	3.944865e-05	7.746722e-09	7.746722e-09
5.200000e+01	5.400000e+01	4.294227e-05	8.082475e-09	8.082475e-09
5.400000e+01	5.600000e+01	4.648872e-05	8.409606e-09	8.409606e-09
5.600000e+01	5.800000e+01	4.983285e-05	8.706825e-09	8.706825e-09
5.800000e+01	6.000000e+01	5.258410e-05	8.943946e-09	8.943946e-09
6.000000e+01	6.200000e+01	5.440145e-05	9.097186e-09	9.097186e-09
6.200000e+01	6.400000e+01	5.654020e-05	9.274288e-09	9.274288e-09
6.400000e+01	6.600000e+01	5.628845e-05	9.253618e-09	9.253618e-09
6.600000e+01	6.800000e+01	5.180665e-05	8.877578e-09	8.877578e-09
6.800000e+01	7.000000e+01	4.580531e-05	8.347566e-09	8.347566e-09
7.000000e+01	7.200000e+01	3.985403e-05	7.786422e-09	7.786422e-09
7.200000e+01	7.400000e+01	3.452516e-05	7.247191e-09	7.247191e-09
7.400000e+01	7.600000e+01	2.987046e-05	6.740977e-09	6.740977e-09
7.600000e+01	7.800000e+01	2.587822e-05	6.274355e-09	6.274355e-09
7.800000e+01	8.000000e+01	2.246581e-05	5.846054e-09	5.846054e-09
8.000000e+01	8.200000e+01	1.953905e-05	5.451972e-09	5.451972e-09
8.200000e+01	8.400000e+01	1.702072e-05	5.088512e-09	5.088512e-09
8.400000e+01	8.600000e+01	1.485392e-05	4.753598e-09	4.753598e-09
8.600000e+01	8.800000e+01	1.297673e-05	4.443083e-09	4.443083e-09
8.800000e+01	9.000000e+01	1.134662e-05	4.154656e-09	4.154656e-09
9.000000e+01	9.200000e+01	9.933845e-06	3.887413e-09	3.887413e-09
9.200000e+01	9.400000e+01	8.713840e-06	3.640883e-09	3.640883e-09
9.400000e+01	9.600000e+01	7.629755e-06	3.406882e-09	3.406882e-09
9.600000e+01	9.800000e+01	6.672320e-06	3.185960e-09	3.185960e-09
9.800000e+01	1.000000e+02	5.845675e-06	2.982079e-09	2.982079e-09
1.000000e+02	1.020000e+02	5.108190e-06	2.787631e-09	2.787631e-09
1.020000e+02	1.040000e+02	4.469647e-06	2.607585e-09	2.607585e-09
1.040000e+02	1.060000e+02	3.901102e-06	2.436102e-09	2.436102e-09
1.060000e+02	1.080000e+02	3.404130e-06	2.275648e-09	2.275648e-09
1.080000e+02	1.100000e+02	2.966064e-06	2.124184e-09	2.124184e-09
1.100000e+02	1.120000e+02	2.582916e-06	1.982244e-09	1.982244e-09
1.120000e+02	1.140000e+02	2.243232e-06	1.847307e-09	1.847307e-09
1.140000e+02	1.160000e+02	1.947103e-06	1.721061e-09	1.721061e-09
1.160000e+02	1.180000e+02	1.678885e-06	1.598131e-09	1.598131e-09
1.180000e+02	1.200000e+02	1.448809e-06	1.484593e-09	1.484593e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.179334e-04	2.428356e-07	2.428356e-07
1.200000e+01	1.400000e+01	3.648041e-04	4.270949e-07	4.270949e-07
1.400000e+01	1.600000e+01	6.757985e-04	5.813048e-07	5.813048e-07
1.600000e+01	1.800000e+01	1.031885e-03	7.183063e-07	7.183063e-07
1.800000e+01	2.000000e+01	1.424987e-03	8.441216e-07	8.441216e-07
2.000000e+01	2.200000e+01	1.853670e-03	9.627540e-07	9.627540e-07
2.200000e+01	2.400000e+01	2.316011e-03	1.076138e-06	1.076138e-06
2.400000e+01	2.600000e+01	2.811702e-03	1.185720e-06	1.185720e-06
2.600000e+01	2.800000e+01	3.340105e-03	1.292341e-06	1.292341e-06
2.800000e+01	3.000000e+01	3.900046e-03	1.396466e-06	1.396466e-06
3.000000e+01	3.200000e+01	4.495734e-03	1.499331e-06	1.499331e-06
3.200000e+01	3.400000e+01	5.127810e-03	1.601257e-06	1.601257e-06
3.400000e+01	3.600000e+01	5.799690e-03	1.702938e-06	1.702938e-06
3.600000e+01	3.800000e+01	6.514280e-03	1.804804e-06	1.804804e-06
3.800000e+01	4.000000e+01	7.268370e-03	1.906408e-06	1.906408e-06
4.000000e+01	4.200000e+01	8.071650e-03	2.008989e-06	2.008989e-06
4.200000e+01	4.400000e+01	8.930790e-03	2.113209e-06	2.113209e-06
4.400000e+01	4.600000e+01	9.851090e-03	2.219417e-06	2.219417e-06
4.600000e+01	4.800000e+01	1.082319e-02	2.326348e-06	2.326348e-06
4.800000e+01	5.000000e+01	1.186730e-02	2.435978e-06	2.435978e-06
5.000000e+01	5.200000e+01	1.296580e-02	2.546225e-06	2.546225e-06
5.200000e+01	5.400000e+01	1.411404e-02	2.656575e-06	2.656575e-06
5.400000e+01	5.600000e+01	1.527967e-02	2.764098e-06	2.764098e-06
5.600000e+01	5.800000e+01	1.637884e-02	2.861796e-06	2.861796e-06
5.800000e+01	6.000000e+01	1.728309e-02	2.939731e-06	2.939731e-06
6.000000e+01	6.200000e+01	1.788038e-02	2.990092e-06	2.990092e-06
6.200000e+01	6.400000e+01	1.858337e-02	3.048311e-06	3.048311e-06
6.400000e+01	6.600000e+01	1.850059e-02	3.041508e-06	3.041508e-06
6.600000e+01	6.800000e+01	1.702749e-02	2.917902e-06	2.917902e-06
6.800000e+01	7.000000e+01	1.505504e-02	2.743704e-06	2.743704e-06
7.000000e+01	7.200000e+01	1.309901e-02	2.559267e-06	2.559267e-06
7.200000e+01	7.400000e+01	1.134750e-02	2.382016e-06	2.382016e-06
7.400000e+01	7.600000e+01	9.817635e-03	2.215635e-06	2.215635e-06
7.600000e+01	7.800000e+01	8.505495e-03	2.062268e-06	2.062268e-06
7.800000e+01	8.000000e+01	7.383925e-03	1.921494e-06	1.921494e-06
8.000000e+01	8.200000e+01	6.421950e-03	1.791954e-06	1.791954e-06
8.200000e+01	8.400000e+01	5.594265e-03	1.672502e-06	1.672502e-06
8.400000e+01	8.600000e+01	4.882089e-03	1.562419e-06	1.562419e-06
8.600000e+01	8.800000e+01	4.265103e-03	1.460358e-06	1.460358e-06
8.800000e+01	9.000000e+01	3.729331e-03	1.365558e-06	1.365558e-06
9.000000e+01	9.200000e+01	3.264993e-03	1.277720e-06	1.277720e-06
9.200000e+01	9.400000e+01	2.863990e-03	1.196679e-06	1.196679e-06
9.400000e+01	9.600000e+01	2.507692e-03	1.119775e-06	1.119775e-06
9.600000e+01	9.800000e+01	2.193003e-03	1.047158e-06	1.047158e-06
9.800000e+01	1.000000e+02	1.921322e-03	9.801575e-07	9.801575e-07
1.000000e+02	1.020000e+02	1.678930e-03	9.162457e-07	9.162457e-07
1.020000e+02	1.040000e+02	1.469047e-03	8.570591e-07	8.570591e-07
1.040000e+02	1.060000e+02	1.282186e-03	8.006989e-07	8.006989e-07
1.060000e+02	1.080000e+02	1.118849e-03	7.479646e-07	7.479646e-07
1.080000e+02	1.100000e+02	9.748640e-04	6.981769e-07	6.981769e-07
1.100000e+02	1.120000e+02	8.489325e-04	6.515226e-07	6.515226e-07
1.120000e+02	1.140000e+02	7.372895e-04	6.071740e-07	6.071740e-07
1.140000e+02	1.160000e+02	6.399650e-04	5.656856e-07	5.656856e-07
1.160000e+02	1.180000e+02	5.518075e-04	5.252792e-07	5.252792e-07
1.180000e+02	1.200000e+02	4.761882e-04	4.879629e-07	4.879629e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.171162e-08	2.946713e-11	2.946713e-11
1.200000e+01	1.400000e+01	3.616083e-08	5.176988e-11	5.176988e-11
1.400000e+01	1.600000e+01	6.690805e-08	7.040510e-11	7.040510e-11
1.600000e+01	1.800000e+01	1.023383e-07	8.709971e-11	8.709971e-11
1.800000e+01	2.000000e+01	1.411721e-07	1.022725e-10	1.022725e-10
2.000000e+01	2.200000e+01	1.836298e-07	1.166365e-10	1.166365e-10
2.200000e+01	2.400000e+01	2.294783e-07	1.304022e-10	1.304022e-10
2.400000e+01	2.600000e+01	2.786294e-07	1.436812e-10	1.436812e-10
2.600000e+01	2.800000e+01	3.311654e-07	1.566600e-10	1.566600e-10
2.800000e+01	3.000000e+01	3.864351e-07	1.692169e-10	1.692169e-10
3.000000e+01	3.200000e+01	4.457889e-07	1.817711e-10	1.817711e-10
3.200000e+01	3.400000e+01	5.083875e-07	1.941078e-10	1.941078e-10
3.400000e+01	3.600000e+01	5.748625e-07	2.063869e-10	2.063869e-10
3.600000e+01	3.800000e+01	6.456295e-07	2.187398e-10	2.187398e-10
3.800000e+01	4.000000e+01	7.206430e-07	2.310941e-10	2.310941e-10
4.000000e+01	4.200000e+01	8.001045e-07	2.435102e-10	2.435102e-10
4.200000e+01	4.400000e+01	8.854340e-07	2.561716e-10	2.561716e-10
4.400000e+01	4.600000e+01	9.768605e-07	2.690821e-10	2.690821e-10
4.600000e+01	4.800000e+01	1.073166e-06	2.820292e-10	2.820292e-10
4.800000e+01	5.000000e+01	1.176928e-06	2.953536e-10	2.953536e-10
5.000000e+01	5.200000e+01	1.285838e-06	3.087099e-10	3.087099e-10
5.200000e+01	5.400000e+01	1.399963e-06	3.221202e-10	3.221202e-10
5.400000e+01	5.600000e+01	1.515487e-06	3.351467e-10	3.351467e-10
5.600000e+01	5.800000e+01	1.624583e-06	3.470008e-10	3.470008e-10
5.800000e+01	6.000000e+01	1.714201e-06	3.564522e-10	3.564522e-10
6.000000e+01	6.200000e+01	1.773541e-06	3.625643e-10	3.625643e-10
6.200000e+01	6.400000e+01	1.843145e-06	3.696151e-10	3.696151e-10
6.400000e+01	6.600000e+01	1.835186e-06	3.688306e-10	3.688306e-10
6.600000e+01	6.800000e+01	1.689320e-06	3.538630e-10	3.538630e-10
6.800000e+01	7.000000e+01	1.493214e-06	3.326896e-10	3.326896e-10
7.000000e+01	7.200000e+01	1.299221e-06	3.103115e-10	3.103115e-10
7.200000e+01	7.400000e+01	1.125455e-06	2.888258e-10	2.888258e-10
7.400000e+01	7.600000e+01	9.737585e-07	2.686373e-10	2.686373e-10
7.600000e+01	7.800000e+01	8.434105e-07	2.500185e-10	2.500185e-10
7.800000e+01	8.000000e+01	7.321345e-07	2.329445e-10	2.329445e-10
8.000000e+01	8.200000e+01	6.368135e-07	2.172485e-10	2.172485e-10
8.200000e+01	8.400000e+01	5.546940e-07	2.027477e-10	2.027477e-10
8.400000e+01	8.600000e+01	4.840848e-07	1.894037e-10	1.894037e-10
8.600000e+01	8.800000e+01	4.231174e-07	1.770971e-10	1.770971e-10
8.800000e+01	9.000000e+01	3.700029e-07	1.656087e-10	1.656087e-10
9.000000e+01	9.200000e+01	3.236720e-07	1.548867e-10	1.548867e-10
9.200000e+01	9.400000e+01	2.840846e-07	1.451214e-10	1.451214e-10
9.400000e+01	9.600000e+01	2.486507e-07	1.357471e-10	1.357471e-10
9.600000e+01	9.800000e+01	2.175610e-07	1.269920e-10	1.269920e-10
9.800000e+01	1.000000e+02	1.906040e-07	1.188636e-10	1.188636e-10
1.000000e+02	1.020000e+02	1.666254e-07	1.111465e-10	1.111465e-10
1.020000e+02	1.040000e+02	1.457671e-07	1.039390e-10	1.039390e-10
1.040000e+02	1.060000e+02	1.271190e-07	9.705312e-11	9.705312e-11
1.060000e+02	1.080000e+02	1.110156e-07	9.072079e-11	9.072079e-11
1.080000e+02	1.100000e+02	9.671050e-08	8.466900e-11	8.466900e-11
1.100000e+02	1.120000e+02	8.420975e-08	7.900438e-11	7.900438e-11
1.120000e+02	1.140000e+02	7.310430e-08	7.360664e-11	7.360664e-11
1.140000e+02	1.160000e+02	6.348430e-08	6.862357e-11	6.862357e-11
1.160000e+02	1.180000e+02	5.476140e-08	6.370230e-11	6.370230e-11
1.180000e+02	1.200000e+02	4.723340e-08	5.917371e-11	5.917371e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.427865e-07	7.059237e-10	7.059237e-10
1.200000e+01	1.400000e+01	1.059777e-06	1.240825e-09	1.240825e-09
1.400000e+01	1.600000e+01	1.962753e-06	1.688413e-09	1.688413e-09
1.600000e+01	1.800000e+01	2.997468e-06	2.086683e-09	2.086683e-09
1.800000e+01	2.000000e+01	4.140831e-06	2.453020e-09	2.453020e-09
2.000000e+01	2.200000e+01	5.388325e-06	2.798693e-09	2.798693e-09
2.200000e+01	2.400000e+01	6.734720e-06	3.129434e-09	3.129434e-09
2.400000e+01	2.600000e+01	8.178730e-06	3.449203e-09	3.449203e-09
2.600000e+01	2.800000e+01	9.718335e-06	3.760359e-09	3.760359e-09
2.800000e+01	3.000000e+01	1.135019e-05	4.064299e-09	4.064299e-09
3.000000e+01	3.200000e+01	1.308636e-05	4.364531e-09	4.364531e-09
3.200000e+01	3.400000e+01	1.492924e-05	4.662198e-09	4.662198e-09
3.400000e+01	3.600000e+01	1.688843e-05	4.959154e-09	4.959154e-09
3.600000e+01	3.800000e+01	1.897230e-05	5.256646e-09	5.256646e-09
3.800000e+01	4.000000e+01	2.117139e-05	5.553344e-09	5.553344e-09
4.000000e+01	4.200000e+01	2.351458e-05	5.853029e-09	5.853029e-09
4.200000e+01	4.400000e+01	2.602083e-05	6.157477e-09	6.157477e-09
4.400000e+01	4.600000e+01	2.870585e-05	6.467791e-09	6.467791e-09
4.600000e+01	4.800000e+01	3.154230e-05	6.780240e-09	6.780240e-09
4.800000e+01	5.000000e+01	3.458882e-05	7.100528e-09	7.100528e-09
5.000000e+01	5.200000e+01	3.779455e-05	7.422700e-09	7.422700e-09
5.200000e+01	5.400000e+01	4.114522e-05	7.745102e-09	7.745102e-09
5.400000e+01	5.600000e+01	4.454700e-05	8.059283e-09	8.059283e-09
5.600000e+01	5.800000e+01	4.775444e-05	8.344666e-09	8.344666e-09
5.800000e+01	6.000000e+01	5.039205e-05	8.572134e-09	8.572134e-09
6.000000e+01	6.200000e+01	5.213120e-05	8.718604e-09	8.718604e-09
6.200000e+01	6.400000e+01	5.417160e-05	8.886836e-09	8.886836e-09
6.400000e+01	6.600000e+01	5.392350e-05	8.865888e-09	8.865888e-09
6.600000e+01	6.800000e+01	4.962828e-05	8.505317e-09	8.505317e-09
6.800000e+01	7.000000e+01	4.388041e-05	7.997737e-09	7.997737e-09
7.000000e+01	7.200000e+01	3.818134e-05	7.460533e-09	7.460533e-09
7.200000e+01	7.400000e+01	3.307794e-05	6.944260e-09	6.944260e-09
7.400000e+01	7.600000e+01	2.862028e-05	6.459650e-09	6.459650e-09
7.600000e+01	7.800000e+01	2.479682e-05	6.012919e-09	6.012919e-09
7.800000e+01	8.000000e+01	2.152826e-05	5.602801e-09	5.602801e-09
8.000000e+01	8.200000e+01	1.872496e-05	5.225490e-09	5.225490e-09
8.200000e+01	8.400000e+01	1.631227e-05	4.877349e-09	4.877349e-09
8.400000e+01	8.600000e+01	1.423653e-05	4.556619e-09	4.556619e-09
8.600000e+01	8.800000e+01	1.243809e-05	4.259229e-09	4.259229e-09
8.800000e+01	9.000000e+01	1.087610e-05	3.982906e-09	3.982906e-09
9.000000e+01	9.200000e+01	9.522430e-06	3.726920e-09	3.726920e-09
9.200000e+01	9.400000e+01	8.353315e-06	3.490726e-09	3.490726e-09
9.400000e+01	9.600000e+01	7.314405e-06	3.266525e-09	3.266525e-09
9.600000e+01	9.800000e+01	6.396840e-06	3.054851e-09	3.054851e-09
9.800000e+01	1.000000e+02	5.604570e-06	2.859489e-09	2.859489e-09
1.000000e+02	1.020000e+02	4.897712e-06	2.673156e-09	2.673156e-09
1.020000e+02	1.040000e+02	4.285711e-06	2.500642e-09	2.500642e-09
1.040000e+02	1.060000e+02	3.740664e-06	2.336257e-09	2.336257e-09
1.060000e+02	1.080000e+02	3.264316e-06	2.182508e-09	2.182508e-09
1.080000e+02	1.100000e+02	2.844389e-06	2.037352e-09	2.037352e-09
1.100000e+02	1.120000e+02	2.477091e-06	1.901319e-09	1.901319e-09
1.120000e+02	1.140000e+02	2.151367e-06	1.771929e-09	1.771929e-09
1.140000e+02	1.160000e+02	1.867482e-06	1.650942e-09	1.650942e-09
1.160000e+02	1.180000e+02	1.610294e-06	1.533083e-09	1.533083e-09
1.180000e+02	1.200000e+02	1.389658e-06	1.424209e-09	1.424209e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.919224e-07	6.664010e-10	6.664010e-10
1.200000e+01	1.400000e+01	1.028572e-06	1.250890e-09	1.250890e-09
1.400000e+01	1.600000e+01	1.962475e-06	1.727842e-09	1.727842e-09
1.600000e+01	1.800000e+01	3.036731e-06	2.149339e-09	2.149339e-09
1.800000e+01	2.000000e+01	4.226705e-06	2.535729e-09	2.535729e-09
2.000000e+01	2.200000e+01	5.527925e-06	2.899899e-09	2.899899e-09
2.200000e+01	2.400000e+01	6.930135e-06	3.246929e-09	3.246929e-09
2.400000e+01	2.600000e+01	8.438260e-06	3.582847e-09	3.582847e-09
2.600000e+01	2.800000e+01	1.004585e-05	3.909266e-09	3.909266e-09
2.800000e+01	3.000000e+01	1.175092e-05	4.228029e-09	4.228029e-09
3.000000e+01	3.200000e+01	1.356541e-05	4.542746e-09	4.542746e-09
3.200000e+01	3.400000e+01	1.549133e-05	4.854519e-09	4.854519e-09
3.400000e+01	3.600000e+01	1.754005e-05	5.165559e-09	5.165559e-09
3.600000e+01	3.800000e+01	1.972211e-05	5.477452e-09	5.477452e-09
3.800000e+01	4.000000e+01	2.202557e-05	5.788493e-09	5.788493e-09
4.000000e+01	4.200000e+01	2.447915e-05	6.102391e-09	6.102391e-09
4.200000e+01	4.400000e+01	2.710873e-05	6.421797e-09	6.421797e-09
4.400000e+01	4.600000e+01	2.992223e-05	6.746816e-09	6.746816e-09
4.600000e+01	4.800000e+01	3.290164e-05	7.074744e-09	7.074744e-09
4.800000e+01	5.000000e+01	3.610716e-05	7.411371e-09	7.411371e-09
5.000000e+01	5.200000e+01	3.948074e-05	7.749873e-09	7.749873e-09
5.200000e+01	5.400000e+01	4.301089e-05	8.088931e-09	8.088931e-09
5.400000e+01	5.600000e+01	4.660640e-05	8.420243e-09	8.420243e-09
5.600000e+01	5.800000e+01	5.001110e-05	8.722382e-09	8.722382e-09
5.800000e+01	6.000000e+01	5.283465e-05	8.965226e-09	8.965226e-09
6.000000e+01	6.200000e+01	5.474270e-05	9.125677e-09	9.125677e-09
6.200000e+01	6.400000e+01	5.698645e-05	9.310815e-09	9.310815e-09
6.400000e+01	6.600000e+01	5.680595e-05	9.296057e-09	9.296057e-09
6.600000e+01	6.800000e+01	5.233010e-05	8.922318e-09	8.922318e-09
6.800000e+01	7.000000e+01	4.628939e-05	8.391558e-09	8.391558e-09
7.000000e+01	7.200000e+01	4.029246e-05	7.829135e-09	7.829135e-09
7.200000e+01	7.400000e+01	3.491396e-05	7.287884e-09	7.287884e-09
7.400000e+01	7.600000e+01	3.021431e-05	6.779664e-09	6.779664e-09
7.600000e+01	7.800000e+01	2.618177e-05	6.311048e-09	6.311048e-09
7.800000e+01	8.000000e+01	2.273442e-05	5.880901e-09	5.880901e-09
8.000000e+01	8.200000e+01	1.977543e-05	5.484852e-09	5.484852e-09
8.200000e+01	8.400000e+01	1.722911e-05	5.119568e-09	5.119568e-09
8.400000e+01	8.600000e+01	1.503974e-05	4.783239e-09	4.783239e-09
8.600000e+01	8.800000e+01	1.314077e-05	4.471079e-09	4.471079e-09
8.800000e+01	9.000000e+01	1.149024e-05	4.180868e-09	4.180868e-09
9.000000e+01	9.200000e+01	1.006117e-05	3.912246e-09	3.912246e-09
9.200000e+01	9.400000e+01	8.827040e-06	3.664456e-09	3.664456e-09
9.400000e+01	9.600000e+01	7.729865e-06	3.429161e-09	3.429161e-09
9.600000e+01	9.800000e+01	6.760205e-06	3.206874e-09	3.206874e-09
9.800000e+01	1.000000e+02	5.923440e-06	3.001849e-09	3.001849e-09
1.000000e+02	1.020000e+02	5.176655e-06	2.806251e-09	2.806251e-09
1.020000e+02	1.040000e+02	4.530035e-06	2.625141e-09	2.625141e-09
1.040000e+02	1.060000e+02	3.953974e-06	2.452555e-09	2.452555e-09
1.060000e+02	1.080000e+02	3.450689e-06	2.291157e-09	2.291157e-09
1.080000e+02	1.100000e+02	3.007485e-06	2.138965e-09	2.138965e-09
1.100000e+02	1.120000e+02	2.618854e-06	1.995986e-09	1.995986e-09
1.120000e+02	1.140000e+02	2.274743e-06	1.860237e-09	1.860237e-09
1.140000e+02	1.160000e+02	1.974609e-06	1.733176e-09	1.733176e-09
1.160000e+02	1.180000e+02	1.702795e-06	1.609470e-09	1.609470e-09
1.180000e+02	1.200000e+02	1.469076e-06	1.494941e-09	1.494941e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.594700e-05	2.190332e-07	2.190332e-07
1.200000e+01	1.400000e+01	3.380625e-04	4.111410e-07	4.111410e-07
1.400000e+01	1.600000e+01	6.450145e-04	5.679106e-07	5.679106e-07
1.600000e+01	1.800000e+01	9.980930e-04	7.064483e-07	7.064483e-07
1.800000e+01	2.000000e+01	1.389221e-03	8.334604e-07	8.334604e-07
2.000000e+01	2.200000e+01	1.816897e-03	9.531553e-07	9.531553e-07
2.200000e+01	2.400000e+01	2.277763e-03	1.067213e-06	1.067213e-06
2.400000e+01	2.600000e+01	2.773447e-03	1.177625e-06	1.177625e-06
2.600000e+01	2.800000e+01	3.301826e-03	1.284916e-06	1.284916e-06
2.800000e+01	3.000000e+01	3.862226e-03	1.389679e-06	1.389679e-06
3.000000e+01	3.200000e+01	4.458618e-03	1.493129e-06	1.493129e-06
3.200000e+01	3.400000e+01	5.091590e-03	1.595592e-06	1.595592e-06
3.400000e+01	3.600000e+01	5.764970e-03	1.697832e-06	1.697832e-06
3.600000e+01	3.800000e+01	6.482165e-03	1.800350e-06	1.800350e-06
3.800000e+01	4.000000e+01	7.239265e-03	1.902588e-06	1.902588e-06
4.000000e+01	4.200000e+01	8.045675e-03	2.005754e-06	2.005754e-06
4.200000e+01	4.400000e+01	8.909975e-03	2.110744e-06	2.110744e-06
4.400000e+01	4.600000e+01	9.834685e-03	2.217568e-06	2.217568e-06
4.600000e+01	4.800000e+01	1.081396e-02	2.325356e-06	2.325356e-06
4.800000e+01	5.000000e+01	1.186754e-02	2.436002e-06	2.436002e-06
5.000000e+01	5.200000e+01	1.297634e-02	2.547260e-06	2.547260e-06
5.200000e+01	5.400000e+01	1.413660e-02	2.658698e-06	2.658698e-06
5.400000e+01	5.600000e+01	1.531835e-02	2.767595e-06	2.767595e-06
5.600000e+01	5.800000e+01	1.643742e-02	2.866910e-06	2.866910e-06
5.800000e+01	6.000000e+01	1.736543e-02	2.946726e-06	2.946726e-06
6.000000e+01	6.200000e+01	1.799254e-02	2.999455e-06	2.999455e-06
6.200000e+01	6.400000e+01	1.873003e-02	3.060317e-06	3.060317e-06
6.400000e+01	6.600000e+01	1.867068e-02	3.055458e-06	3.055458e-06
6.600000e+01	6.800000e+01	1.719954e-02	2.932606e-06	2.932606e-06
6.800000e+01	7.000000e+01	1.521415e-02	2.758165e-06	2.758165e-06
7.000000e+01	7.200000e+01	1.324311e-02	2.573307e-06	2.573307e-06
7.200000e+01	7.400000e+01	1.147529e-02	2.395391e-06	2.395391e-06
7.400000e+01	7.600000e+01	9.930645e-03	2.228350e-06	2.228350e-06
7.600000e+01	7.800000e+01	8.605270e-03	2.074329e-06	2.074329e-06
7.800000e+01	8.000000e+01	7.472215e-03	1.932948e-06	1.932948e-06
8.000000e+01	8.200000e+01	6.499640e-03	1.802761e-06	1.802761e-06
8.200000e+01	8.400000e+01	5.662755e-03	1.682709e-06	1.682709e-06
8.400000e+01	8.600000e+01	4.943164e-03	1.572162e-06	1.572162e-06
8.600000e+01	8.800000e+01	4.319021e-03	1.469559e-06	1.469559e-06
8.800000e+01	9.000000e+01	3.776538e-03	1.374173e-06	1.374173e-06
9.000000e+01	9.200000e+01	3.306840e-03	1.285883e-06	1.285883e-06
9.200000e+01	9.400000e+01	2.901195e-03	1.204427e-06	1.204427e-06
9.400000e+01	9.600000e+01	2.540598e-03	1.127098e-06	1.127098e-06
9.600000e+01	9.800000e+01	2.221890e-03	1.054032e-06	1.054032e-06
9.800000e+01	1.000000e+02	1.946882e-03	9.866552e-07	9.866552e-07
1.000000e+02	1.020000e+02	1.701432e-03	9.223649e-07	9.223649e-07
1.020000e+02	1.040000e+02	1.488896e-03	8.628295e-07	8.628295e-07
1.040000e+02	1.060000e+02	1.299562e-03	8.061058e-07	8.061058e-07
1.060000e+02	1.080000e+02	1.134152e-03	7.530627e-07	7.530627e-07
1.080000e+02	1.100000e+02	9.884780e-04	7.030356e-07	7.030356e-07
1.100000e+02	1.120000e+02	8.607450e-04	6.560400e-07	6.560400e-07
1.120000e+02	1.140000e+02	7.476470e-04	6.114244e-07	6.114244e-07
1.140000e+02	1.160000e+02	6.490060e-04	5.696679e-07	5.696679e-07
1.160000e+02	1.180000e+02	5.596655e-04	5.290059e-07	5.290059e-07
1.180000e+02	1.200000e+02	4.828499e-04	4.913649e-07	4.913649e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.524825e-09	2.657447e-11	2.657447e-11
1.200000e+01	1.400000e+01	3.351044e-08	4.983437e-11	4.983437e-11
1.400000e+01	1.600000e+01	6.384745e-08	6.877300e-11	6.877300e-11
1.600000e+01	1.800000e+01	9.899065e-08	8.566108e-11	8.566108e-11
1.800000e+01	2.000000e+01	1.376314e-07	1.009820e-10	1.009820e-10
2.000000e+01	2.200000e+01	1.799853e-07	1.154773e-10	1.154773e-10
2.200000e+01	2.400000e+01	2.257080e-07	1.293312e-10	1.293312e-10
2.400000e+01	2.600000e+01	2.748227e-07	1.426976e-10	1.426976e-10
2.600000e+01	2.800000e+01	3.273863e-07	1.557643e-10	1.557643e-10
2.800000e+01	3.000000e+01	3.826779e-07	1.683906e-10	1.683906e-10
3.000000e+01	3.200000e+01	4.420935e-07	1.810144e-10	1.810144e-10
3.200000e+01	3.400000e+01	5.047980e-07	1.934196e-10	1.934196e-10
3.400000e+01	3.600000e+01	5.714445e-07	2.057738e-10	2.057738e-10
3.600000e+01	3.800000e+01	6.424480e-07	2.182001e-10	2.182001e-10
3.800000e+01	4.000000e+01	7.177535e-07	2.306300e-10	2.306300e-10
4.000000e+01	4.200000e+01	7.974730e-07	2.431055e-10	2.431055e-10
4.200000e+01	4.400000e+01	8.833730e-07	2.558738e-10	2.558738e-10
4.400000e+01	4.600000e+01	9.751810e-07	2.688487e-10	2.688487e-10
4.600000e+01	4.800000e+01	1.072235e-06	2.819071e-10	2.819071e-10
4.800000e+01	5.000000e+01	1.176947e-06	2.953544e-10	2.953544e-10
5.000000e+01	5.200000e+01	1.286882e-06	3.088352e-10	3.088352e-10
5.200000e+01	5.400000e+01	1.402202e-06	3.223780e-10	3.223780e-10
5.400000e+01	5.600000e+01	1.519353e-06	3.355733e-10	3.355733e-10
5.600000e+01	5.800000e+01	1.630408e-06	3.476222e-10	3.476222e-10
5.800000e+01	6.000000e+01	1.722336e-06	3.572969e-10	3.572969e-10
6.000000e+01	6.200000e+01	1.784734e-06	3.637080e-10	3.637080e-10
6.200000e+01	6.400000e+01	1.857637e-06	3.710621e-10	3.710621e-10
6.400000e+01	6.600000e+01	1.852030e-06	3.705179e-10	3.705179e-10
6.600000e+01	6.800000e+01	1.706367e-06	3.556449e-10	3.556449e-10
6.800000e+01	7.000000e+01	1.509023e-06	3.344462e-10	3.344462e-10
7.000000e+01	7.200000e+01	1.313518e-06	3.120141e-10	3.120141e-10
7.200000e+01	7.400000e+01	1.138096e-06	2.904430e-10	2.904430e-10
7.400000e+01	7.600000e+01	9.849460e-07	2.701753e-10	2.701753e-10
7.600000e+01	7.800000e+01	8.532895e-07	2.514790e-10	2.514790e-10
7.800000e+01	8.000000e+01	7.408970e-07	2.343358e-10	2.343358e-10
8.000000e+01	8.200000e+01	6.445380e-07	2.185618e-10	2.185618e-10
8.200000e+01	8.400000e+01	5.614845e-07	2.039838e-10	2.039838e-10
8.400000e+01	8.600000e+01	4.901333e-07	1.905829e-10	1.905829e-10
8.600000e+01	8.800000e+01	4.284701e-07	1.782137e-10	1.782137e-10
8.800000e+01	9.000000e+01	3.746911e-07	1.666557e-10	1.666557e-10
9.000000e+01	9.200000e+01	3.278282e-07	1.558786e-10	1.558786e-10
9.200000e+01	9.400000e+01	2.877805e-07	1.460620e-10	1.460620e-10
9.400000e+01	9.600000e+01	2.518991e-07	1.366296e-10	1.366296e-10
9.600000e+01	9.800000e+01	2.204242e-07	1.278240e-10	1.278240e-10
9.800000e+01	1.000000e+02	1.931294e-07	1.196483e-10	1.196483e-10
1.000000e+02	1.020000e+02	1.688549e-07	1.118883e-10	1.118883e-10
1.020000e+02	1.040000e+02	1.477443e-07	1.046413e-10	1.046413e-10
1.040000e+02	1.060000e+02	1.288371e-07	9.770585e-11	9.770585e-11
1.060000e+02	1.080000e+02	1.125473e-07	9.134744e-11	9.134744e-11
1.080000e+02	1.100000e+02	9.805695e-08	8.525595e-11	8.525595e-11
1.100000e+02	1.120000e+02	8.539415e-08	7.956097e-11	7.956097e-11
1.120000e+02	1.140000e+02	7.413350e-08	7.412336e-11	7.412336e-11
1.140000e+02	1.160000e+02	6.437015e-08	6.909654e-11	6.909654e-11
1.160000e+02	1.180000e+02	5.554935e-08	6.415922e-11	6.415922e-11
1.180000e+02	1.200000e+02	4.789638e-08	5.958869e-11	5.958869e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.786932e-07	6.363032e-10	6.363032e-10
1.200000e+01	1.400000e+01	9.817770e-07	1.194092e-09	1.194092e-09
1.400000e+01	1.600000e+01	1.872921e-06	1.649131e-09	1.649131e-09
1.600000e+01	1.800000e+01	2.898817e-06	2.051880e-09	2.051880e-09
1.800000e+01	2.000000e+01	4.036378e-06	2.421721e-09	2.421721e-09
2.000000e+01	2.200000e+01	5.280900e-06	2.770507e-09	2.770507e-09
2.200000e+01	2.400000e+01	6.622965e-06	3.103228e-09	3.103228e-09
2.400000e+01	2.600000e+01	8.066945e-06	3.425434e-09	3.425434e-09
2.600000e+01	2.800000e+01	9.606440e-06	3.738544e-09	3.738544e-09
2.800000e+01	3.000000e+01	1.123964e-05	4.044366e-09	4.044366e-09
3.000000e+01	3.200000e+01	1.297787e-05	4.346321e-09	4.346321e-09
3.200000e+01	3.400000e+01	1.482337e-05	4.645568e-09	4.645568e-09
3.400000e+01	3.600000e+01	1.678696e-05	4.944174e-09	4.944174e-09
3.600000e+01	3.800000e+01	1.887844e-05	5.243579e-09	5.243579e-09
3.800000e+01	4.000000e+01	2.108632e-05	5.542132e-09	5.542132e-09
4.000000e+01	4.200000e+01	2.343870e-05	5.843548e-09	5.843548e-09
4.200000e+01	4.400000e+01	2.596000e-05	6.150250e-09	6.150250e-09
4.400000e+01	4.600000e+01	2.865798e-05	6.462383e-09	6.462383e-09
4.600000e+01	4.800000e+01	3.151532e-05	6.777330e-09	6.777330e-09
4.800000e+01	5.000000e+01	3.458948e-05	7.100593e-09	7.100593e-09
5.000000e+01	5.200000e+01	3.782530e-05	7.425719e-09	7.425719e-09
5.200000e+01	5.400000e+01	4.121098e-05	7.751289e-09	7.751289e-09
5.400000e+01	5.600000e+01	4.465988e-05	8.069497e-09	8.069497e-09
5.600000e+01	5.800000e+01	4.792535e-05	8.359595e-09	8.359595e-09
5.800000e+01	6.000000e+01	5.063225e-05	8.592549e-09	8.592549e-09
6.000000e+01	6.200000e+01	5.245820e-05	8.745905e-09	8.745905e-09
6.200000e+01	6.400000e+01	5.459910e-05	8.921824e-09	8.921824e-09
6.400000e+01	6.600000e+01	5.441905e-05	8.906517e-09	8.906517e-09
6.600000e+01	6.800000e+01	5.012955e-05	8.548150e-09	8.548150e-09
6.800000e+01	7.000000e+01	4.434397e-05	8.039854e-09	8.039854e-09
7.000000e+01	7.200000e+01	3.860125e-05	7.501433e-09	7.501433e-09
7.200000e+01	7.400000e+01	3.345035e-05	6.983233e-09	6.983233e-09
7.400000e+01	7.600000e+01	2.894965e-05	6.496701e-09	6.496701e-09
7.600000e+01	7.800000e+01	2.508761e-05	6.048062e-09	6.048062e-09
7.800000e+01	8.000000e+01	2.178562e-05	5.636184e-09	5.636184e-09
8.000000e+01	8.200000e+01	1.895144e-05	5.256991e-09	5.256991e-09
8.200000e+01	8.400000e+01	1.651196e-05	4.907107e-09	4.907107e-09
8.400000e+01	8.600000e+01	1.441462e-05	4.585029e-09	4.585029e-09
8.600000e+01	8.800000e+01	1.259530e-05	4.286056e-09	4.286056e-09
8.800000e+01	9.000000e+01	1.101375e-05	4.008028e-09	4.008028e-09
9.000000e+01	9.200000e+01	9.644490e-06	3.750730e-09	3.750730e-09
9.200000e+01	9.400000e+01	8.461830e-06	3.513325e-09	3.513325e-09
9.400000e+01	9.600000e+01	7.410370e-06	3.287882e-09	3.287882e-09
9.600000e+01	9.800000e+01	6.481095e-06	3.074902e-09	3.074902e-09
9.800000e+01	1.000000e+02	5.679130e-06	2.878447e-09	2.878447e-09
1.000000e+02	1.020000e+02	4.963356e-06	2.691010e-09	2.691010e-09
1.020000e+02	1.040000e+02	4.343607e-06	2.517475e-09	2.517475e-09
1.040000e+02	1.060000e+02	3.791361e-06	2.352035e-09	2.352035e-09
1.060000e+02	1.080000e+02	3.308950e-06	2.197373e-09	2.197373e-09
1.080000e+02	1.100000e+02	2.884108e-06	2.051526e-09	2.051526e-09
1.100000e+02	1.120000e+02	2.511550e-06	1.914496e-09	1.914496e-09
1.120000e+02	1.140000e+02	2.181584e-06	1.784328e-09	1.784328e-09
1.140000e+02	1.160000e+02	1.893869e-06	1.662567e-09	1.662567e-09
1.160000e+02	1.180000e+02	1.633224e-06	1.543958e-09	1.543958e-09
1.180000e+02	1.200000e+02	1.409094e-06	1.434134e-09	1.434134e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.418889e-07	7.203393e-10	7.203393e-10
1.200000e+01	1.400000e+01	1.087665e-06	1.284820e-09	1.284820e-09
1.400000e+01	1.600000e+01	2.026970e-06	1.753954e-09	1.753954e-09
1.600000e+01	1.800000e+01	3.097618e-06	2.168246e-09	2.168246e-09
1.800000e+01	2.000000e+01	4.288866e-06	2.551326e-09	2.551326e-09
2.000000e+01	2.200000e+01	5.578980e-06	2.909860e-09	2.909860e-09
2.200000e+01	2.400000e+01	6.981440e-06	3.255121e-09	3.255121e-09
2.400000e+01	2.600000e+01	8.475850e-06	3.586628e-09	3.586628e-09
2.600000e+01	2.800000e+01	1.006508e-05	3.908438e-09	3.908438e-09
2.800000e+01	3.000000e+01	1.176607e-05	4.225814e-09	4.225814e-09
3.000000e+01	3.200000e+01	1.356950e-05	4.538127e-09	4.538127e-09
3.200000e+01	3.400000e+01	1.548360e-05	4.847643e-09	4.847643e-09
3.400000e+01	3.600000e+01	1.751825e-05	5.156321e-09	5.156321e-09
3.600000e+01	3.800000e+01	1.966903e-05	5.463692e-09	5.463692e-09
3.800000e+01	4.000000e+01	2.196153e-05	5.773324e-09	5.773324e-09
4.000000e+01	4.200000e+01	2.441974e-05	6.087867e-09	6.087867e-09
4.200000e+01	4.400000e+01	2.700861e-05	6.402443e-09	6.402443e-09
4.400000e+01	4.600000e+01	2.979907e-05	6.725058e-09	6.725058e-09
4.600000e+01	4.800000e+01	3.277151e-05	7.052496e-09	7.052496e-09
4.800000e+01	5.000000e+01	3.593639e-05	7.385193e-09	7.385193e-09
5.000000e+01	5.200000e+01	3.930374e-05	7.723455e-09	7.723455e-09
5.200000e+01	5.400000e+01	4.277714e-05	8.057504e-09	8.057504e-09
5.400000e+01	5.600000e+01	4.635264e-05	8.387488e-09	8.387488e-09
5.600000e+01	5.800000e+01	4.970685e-05	8.685659e-09	8.685659e-09
5.800000e+01	6.000000e+01	5.247425e-05	8.924168e-09	8.924168e-09
6.000000e+01	6.200000e+01	5.432750e-05	9.080390e-09	9.080390e-09
6.200000e+01	6.400000e+01	5.645760e-05	9.256691e-09	9.256691e-09
6.400000e+01	6.600000e+01	5.625870e-05	9.240373e-09	9.240373e-09
6.600000e+01	6.800000e+01	5.177505e-05	8.864515e-09	8.864515e-09
6.800000e+01	7.000000e+01	4.577573e-05	8.335129e-09	8.335129e-09
7.000000e+01	7.200000e+01	3.984717e-05	7.776665e-09	7.776665e-09
7.200000e+01	7.400000e+01	3.450735e-05	7.236866e-09	7.236866e-09
7.400000e+01	7.600000e+01	2.987147e-05	6.733222e-09	6.733222e-09
7.600000e+01	7.800000e+01	2.588134e-05	6.267408e-09	6.267408e-09
7.800000e+01	8.000000e+01	2.246745e-05	5.839443e-09	5.839443e-09
8.000000e+01	8.200000e+01	1.953288e-05	5.444747e-09	5.444747e-09
8.200000e+01	8.400000e+01	1.702085e-05	5.082593e-09	5.082593e-09
8.400000e+01	8.600000e+01	1.485873e-05	4.748818e-09	4.748818e-09
8.600000e+01	8.800000e+01	1.297706e-05	4.437954e-09	4.437954e-09
8.800000e+01	9.000000e+01	1.136141e-05	4.152511e-09	4.152511e-09
9.000000e+01	9.200000e+01	9.935605e-06	3.883218e-09	3.883218e-09
9.200000e+01	9.400000e+01	8.705220e-06	3.634834e-09	3.634834e-09
9.400000e+01	9.600000e+01	7.627715e-06	3.402451e-09	3.402451e-09
9.600000e+01	9.800000e+01	6.683860e-06	3.184992e-09	3.184992e-09
9.800000e+01	1.000000e+02	5.854865e-06	2.980939e-09	2.980939e-09
1.000000e+02	1.020000e+02	5.114785e-06	2.786175e-09	2.786175e-09
1.020000e+02	1.040000e+02	4.473363e-06	2.605624e-09	2.605624e-09
1.040000e+02	1.060000e+02	3.905634e-06	2.434671e-09	2.434671e-09
1.060000e+02	1.080000e+02	3.407579e-06	2.274142e-09	2.274142e-09
1.080000e+02	1.100000e+02	2.973595e-06	2.124396e-09	2.124396e-09
1.100000e+02	1.120000e+02	2.589415e-06	1.982419e-09	1.982419e-09
1.120000e+02	1.140000e+02	2.246281e-06	1.846404e-09	1.846404e-09
1.140000e+02	1.160000e+02	1.946830e-06	1.718931e-09	1.718931e-09
1.160000e+02	1.180000e+02	1.685057e-06	1.599197e-09	1.599197e-09
1.180000e+02	1.200000e+02	1.450794e-06	1.483876e-09	1.483876e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.126363e-04	2.373263e-07	2.373263e-07
1.200000e+01	1.400000e+01	3.583239e-04	4.232841e-07	4.232841e-07
1.400000e+01	1.600000e+01	6.677675e-04	5.778352e-07	5.778352e-07
1.600000e+01	1.800000e+01	1.020492e-03	7.143313e-07	7.143313e-07
1.800000e+01	2.000000e+01	1.412941e-03	8.405376e-07	8.405376e-07
2.000000e+01	2.200000e+01	1.837957e-03	9.586536e-07	9.586536e-07
2.200000e+01	2.400000e+01	2.299993e-03	1.072403e-06	1.072403e-06
2.400000e+01	2.600000e+01	2.792323e-03	1.181622e-06	1.181622e-06
2.600000e+01	2.800000e+01	3.315871e-03	1.287635e-06	1.287635e-06
2.800000e+01	3.000000e+01	3.876262e-03	1.392201e-06	1.392201e-06
3.000000e+01	3.200000e+01	4.470387e-03	1.495090e-06	1.495090e-06
3.200000e+01	3.400000e+01	5.100995e-03	1.597070e-06	1.597070e-06
3.400000e+01	3.600000e+01	5.771265e-03	1.698749e-06	1.698749e-06
3.600000e+01	3.800000e+01	6.479825e-03	1.800012e-06	1.800012e-06
3.800000e+01	4.000000e+01	7.235085e-03	1.902027e-06	1.902027e-06
4.000000e+01	4.200000e+01	8.044930e-03	2.005653e-06	2.005653e-06
4.200000e+01	4.400000e+01	8.897830e-03	2.109295e-06	2.109295e-06
4.400000e+01	4.600000e+01	9.817080e-03	2.215564e-06	2.215564e-06
4.600000e+01	4.800000e+01	1.079636e-02	2.323446e-06	2.323446e-06
4.800000e+01	5.000000e+01	1.183901e-02	2.433058e-06	2.433058e-06
5.000000e+01	5.200000e+01	1.294837e-02	2.544499e-06	2.544499e-06
5.200000e+01	5.400000e+01	1.409269e-02	2.654560e-06	2.654560e-06
5.400000e+01	5.600000e+01	1.527057e-02	2.763261e-06	2.763261e-06
5.600000e+01	5.800000e+01	1.637559e-02	2.861493e-06	2.861493e-06
5.800000e+01	6.000000e+01	1.728731e-02	2.940076e-06	2.940076e-06
6.000000e+01	6.200000e+01	1.789784e-02	2.991541e-06	2.991541e-06
6.200000e+01	6.400000e+01	1.859961e-02	3.049629e-06	3.049629e-06
6.400000e+01	6.600000e+01	1.853406e-02	3.044243e-06	3.044243e-06
6.600000e+01	6.800000e+01	1.705693e-02	2.920411e-06	2.920411e-06
6.800000e+01	7.000000e+01	1.508051e-02	2.746010e-06	2.746010e-06
7.000000e+01	7.200000e+01	1.312738e-02	2.562021e-06	2.562021e-06
7.200000e+01	7.400000e+01	1.136820e-02	2.384182e-06	2.384182e-06
7.400000e+01	7.600000e+01	9.840945e-03	2.218257e-06	2.218257e-06
7.600000e+01	7.800000e+01	8.526430e-03	2.064798e-06	2.064798e-06
7.800000e+01	8.000000e+01	7.401750e-03	1.923807e-06	1.923807e-06
8.000000e+01	8.200000e+01	6.434955e-03	1.793764e-06	1.793764e-06
8.200000e+01	8.400000e+01	5.607395e-03	1.674457e-06	1.674457e-06
8.400000e+01	8.600000e+01	4.895110e-03	1.564499e-06	1.564499e-06
8.600000e+01	8.800000e+01	4.275185e-03	1.462075e-06	1.462075e-06
8.800000e+01	9.000000e+01	3.742938e-03	1.368044e-06	1.368044e-06
9.000000e+01	9.200000e+01	3.273210e-03	1.279322e-06	1.279322e-06
9.200000e+01	9.400000e+01	2.867862e-03	1.197488e-06	1.197488e-06
9.400000e+01	9.600000e+01	2.512898e-03	1.120937e-06	1.120937e-06
9.600000e+01	9.800000e+01	2.201942e-03	1.049289e-06	1.049289e-06
9.800000e+01	1.000000e+02	1.928840e-03	9.820668e-07	9.820668e-07
1.000000e+02	1.020000e+02	1.685029e-03	9.179040e-07	9.179040e-07
1.020000e+02	1.040000e+02	1.473722e-03	8.584252e-07	8.584252e-07
1.040000e+02	1.060000e+02	1.286689e-03	8.021068e-07	8.021068e-07
1.060000e+02	1.080000e+02	1.122601e-03	7.492134e-07	7.492134e-07
1.080000e+02	1.100000e+02	9.796225e-04	6.998741e-07	6.998741e-07
1.100000e+02	1.120000e+02	8.530645e-04	6.531074e-07	6.531074e-07
1.120000e+02	1.140000e+02	7.400215e-04	6.082968e-07	6.082968e-07
1.140000e+02	1.160000e+02	6.413660e-04	5.662972e-07	5.662972e-07
1.160000e+02	1.180000e+02	5.551285e-04	5.268524e-07	5.268524e-07
1.180000e+02	1.200000e+02	4.779544e-04	4.888631e-07	4.888631e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.105456e-08	2.857618e-11	2.857618e-11
1.200000e+01	1.400000e+01	3.520161e-08	5.100858e-11	5.100858e-11
1.400000e+01	1.600000e+01	6.568190e-08	6.970308e-11	6.970308e-11
1.600000e+01	1.800000e+01	1.003092e-07	8.612190e-11	8.612190e-11
1.800000e+01	2.000000e+01	1.389180e-07	1.013552e-10	1.013552e-10
2.000000e+01	2.200000e+01	1.806361e-07	1.155556e-10	1.155556e-10
2.200000e+01	2.400000e+01	2.260871e-07	1.292885e-10	1.292885e-10
2.400000e+01	2.600000e+01	2.744103e-07	1.424487e-10	1.424487e-10
2.600000e+01	2.800000e+01	3.259278e-07	1.552313e-10	1.552313e-10
2.800000e+01	3.000000e+01	3.809817e-07	1.678351e-10	1.678351e-10
3.000000e+01	3.200000e+01	4.392651e-07	1.802059e-10	1.802059e-10
3.200000e+01	3.400000e+01	5.010505e-07	1.924569e-10	1.924569e-10
3.400000e+01	3.600000e+01	5.670660e-07	2.047505e-10	2.047505e-10
3.600000e+01	3.800000e+01	6.364195e-07	2.168870e-10	2.168870e-10
3.800000e+01	4.000000e+01	7.109895e-07	2.292793e-10	2.292793e-10
4.000000e+01	4.200000e+01	7.907305e-07	2.417819e-10	2.417819e-10
4.200000e+01	4.400000e+01	8.740810e-07	2.541919e-10	2.541919e-10
4.400000e+01	4.600000e+01	9.644435e-07	2.670207e-10	2.670207e-10
4.600000e+01	4.800000e+01	1.060649e-06	2.800209e-10	2.800209e-10
4.800000e+01	5.000000e+01	1.162942e-06	2.932009e-10	2.932009e-10
5.000000e+01	5.200000e+01	1.271913e-06	3.066397e-10	3.066397e-10
5.200000e+01	5.400000e+01	1.384192e-06	3.198858e-10	3.198858e-10
5.400000e+01	5.600000e+01	1.499675e-06	3.329429e-10	3.329429e-10
5.600000e+01	5.800000e+01	1.608412e-06	3.448035e-10	3.448035e-10
5.800000e+01	6.000000e+01	1.698244e-06	3.543326e-10	3.543326e-10
6.000000e+01	6.200000e+01	1.757869e-06	3.604786e-10	3.604786e-10
6.200000e+01	6.400000e+01	1.827477e-06	3.675622e-10	3.675622e-10
6.400000e+01	6.600000e+01	1.820992e-06	3.669158e-10	3.669158e-10
6.600000e+01	6.800000e+01	1.675900e-06	3.520028e-10	3.520028e-10
6.800000e+01	7.000000e+01	1.481663e-06	3.309669e-10	3.309669e-10
7.000000e+01	7.200000e+01	1.289303e-06	3.087018e-10	3.087018e-10
7.200000e+01	7.400000e+01	1.116915e-06	2.873557e-10	2.873557e-10
7.400000e+01	7.600000e+01	9.667080e-07	2.673296e-10	2.673296e-10
7.600000e+01	7.800000e+01	8.375695e-07	2.488343e-10	2.488343e-10
7.800000e+01	8.000000e+01	7.273005e-07	2.318963e-10	2.318963e-10
8.000000e+01	8.200000e+01	6.320230e-07	2.161582e-10	2.161582e-10
8.200000e+01	8.400000e+01	5.508100e-07	2.017927e-10	2.017927e-10
8.400000e+01	8.600000e+01	4.808831e-07	1.885506e-10	1.885506e-10
8.600000e+01	8.800000e+01	4.199266e-07	1.761975e-10	1.761975e-10
8.800000e+01	9.000000e+01	3.677477e-07	1.648894e-10	1.648894e-10
9.000000e+01	9.200000e+01	3.215824e-07	1.542006e-10	1.542006e-10
9.200000e+01	9.400000e+01	2.817500e-07	1.443095e-10	1.443095e-10
9.400000e+01	9.600000e+01	2.468378e-07	1.350868e-10	1.350868e-10
9.600000e+01	9.800000e+01	2.162614e-07	1.264298e-10	1.264298e-10
9.800000e+01	1.000000e+02	1.895210e-07	1.183649e-10	1.183649e-10
1.000000e+02	1.020000e+02	1.655303e-07	1.106237e-10	1.106237e-10
1.020000e+02	1.040000e+02	1.447433e-07	1.034373e-10	1.034373e-10
1.040000e+02	1.060000e+02	1.263421e-07	9.663536e-11	9.663536e-11
1.060000e+02	1.080000e+02	1.102627e-07	9.028480e-11	9.028480e-11
1.080000e+02	1.100000e+02	9.606260e-08	8.424555e-11	8.424555e-11
1.100000e+02	1.120000e+02	8.371395e-08	7.865215e-11	7.865215e-11
1.120000e+02	1.140000e+02	7.267425e-08	7.329461e-11	7.329461e-11
1.140000e+02	1.160000e+02	6.301165e-08	6.824013e-11	6.824013e-11
1.160000e+02	1.180000e+02	5.448910e-08	6.346580e-11	6.346580e-11
1.180000e+02	1.200000e+02	4.694943e-08	5.890734e-11	5.890734e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.275588e-07	6.907903e-10	6.907903e-10
1.200000e+01	1.400000e+01	1.041467e-06	1.231527e-09	1.231527e-09
1.400000e+01	1.600000e+01	1.940749e-06	1.681207e-09	1.681207e-09
1.600000e+01	1.800000e+01	2.967020e-06	2.078988e-09	2.078988e-09
1.800000e+01	2.000000e+01	4.109420e-06	2.447150e-09	2.447150e-09
2.000000e+01	2.200000e+01	5.346915e-06	2.791937e-09	2.791937e-09
2.200000e+01	2.400000e+01	6.693365e-06	3.124258e-09	3.124258e-09
2.400000e+01	2.600000e+01	8.128760e-06	3.443405e-09	3.443405e-09
2.600000e+01	2.800000e+01	9.655835e-06	3.753486e-09	3.753486e-09
2.800000e+01	3.000000e+01	1.128971e-05	4.059096e-09	4.059096e-09
3.000000e+01	3.200000e+01	1.302248e-05	4.359926e-09	4.359926e-09
3.200000e+01	3.400000e+01	1.486221e-05	4.658021e-09	4.658021e-09
3.400000e+01	3.600000e+01	1.681913e-05	4.955662e-09	4.955662e-09
3.600000e+01	3.800000e+01	1.888686e-05	5.251904e-09	5.251904e-09
3.800000e+01	4.000000e+01	2.109145e-05	5.550568e-09	5.550568e-09
4.000000e+01	4.200000e+01	2.345543e-05	5.853702e-09	5.853702e-09
4.200000e+01	4.400000e+01	2.594628e-05	6.157144e-09	6.157144e-09
4.400000e+01	4.600000e+01	2.863121e-05	6.468228e-09	6.468228e-09
4.600000e+01	4.800000e+01	3.149078e-05	6.784079e-09	6.784079e-09
4.800000e+01	5.000000e+01	3.453562e-05	7.104808e-09	7.104808e-09
5.000000e+01	5.200000e+01	3.777604e-05	7.430856e-09	7.430856e-09
5.200000e+01	5.400000e+01	4.111781e-05	7.752990e-09	7.752990e-09
5.400000e+01	5.600000e+01	4.455871e-05	8.071070e-09	8.071070e-09
5.600000e+01	5.800000e+01	4.778723e-05	8.358518e-09	8.358518e-09
5.800000e+01	6.000000e+01	5.044800e-05	8.588204e-09	8.588204e-09
6.000000e+01	6.200000e+01	5.222645e-05	8.738212e-09	8.738212e-09
6.200000e+01	6.400000e+01	5.426520e-05	8.906263e-09	8.906263e-09
6.400000e+01	6.600000e+01	5.406785e-05	8.889847e-09	8.889847e-09
6.600000e+01	6.800000e+01	4.975767e-05	8.528488e-09	8.528488e-09
6.800000e+01	7.000000e+01	4.399354e-05	8.019975e-09	8.019975e-09
7.000000e+01	7.200000e+01	3.829758e-05	7.483435e-09	7.483435e-09
7.200000e+01	7.400000e+01	3.316857e-05	6.964952e-09	6.964952e-09
7.400000e+01	7.600000e+01	2.871317e-05	6.480818e-09	6.480818e-09
7.600000e+01	7.800000e+01	2.487928e-05	6.033138e-09	6.033138e-09
7.800000e+01	8.000000e+01	2.159914e-05	5.621784e-09	5.621784e-09
8.000000e+01	8.200000e+01	1.877950e-05	5.242416e-09	5.242416e-09
8.200000e+01	8.400000e+01	1.636527e-05	4.894199e-09	4.894199e-09
8.400000e+01	8.600000e+01	1.428746e-05	4.573185e-09	4.573185e-09
8.600000e+01	8.800000e+01	1.247843e-05	4.274172e-09	4.274172e-09
8.800000e+01	9.000000e+01	1.092523e-05	3.999524e-09	3.999524e-09
9.000000e+01	9.200000e+01	9.554355e-06	3.740429e-09	3.740429e-09
9.200000e+01	9.400000e+01	8.371490e-06	3.501367e-09	3.501367e-09
9.400000e+01	9.600000e+01	7.336365e-06	3.277907e-09	3.277907e-09
9.600000e+01	9.800000e+01	6.428820e-06	3.068637e-09	3.068637e-09
9.800000e+01	1.000000e+02	5.631360e-06	2.872111e-09	2.872111e-09
1.000000e+02	1.020000e+02	4.919746e-06	2.684691e-09	2.684691e-09
1.020000e+02	1.040000e+02	4.303028e-06	2.510849e-09	2.510849e-09
1.040000e+02	1.060000e+02	3.756949e-06	2.346167e-09	2.346167e-09
1.060000e+02	1.080000e+02	3.277762e-06	2.191571e-09	2.191571e-09
1.080000e+02	1.100000e+02	2.860532e-06	2.047418e-09	2.047418e-09
1.100000e+02	1.120000e+02	2.491141e-06	1.910624e-09	1.910624e-09
1.120000e+02	1.140000e+02	2.161069e-06	1.779664e-09	1.779664e-09
1.140000e+02	1.160000e+02	1.873080e-06	1.657034e-09	1.657034e-09
1.160000e+02	1.180000e+02	1.621315e-06	1.541637e-09	1.541637e-09
1.180000e+02	1.200000e+02	1.395992e-06	1.430586e-09	1.430586e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968980907e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.756994e-07	5.163923e-10	5.163923e-10
1.200000e+01	1.400000e+01	8.496300e-07	1.135559e-09	1.135559e-09
1.400000e+01	1.600000e+01	1.725507e-06	1.618278e-09	1.618278e-09
1.600000e+01	1.800000e+01	2.734629e-06	2.037248e-09	2.037248e-09
1.800000e+01	2.000000e+01	3.868647e-06	2.423116e-09	2.423116e-09
2.000000e+01	2.200000e+01	5.104480e-06	2.783367e-09	2.783367e-09
2.200000e+01	2.400000e+01	6.446145e-06	3.127841e-09	3.127841e-09
2.400000e+01	2.600000e+01	7.896240e-06	3.461822e-09	3.461822e-09
2.600000e+01	2.800000e+01	9.437095e-06	3.784546e-09	3.784546e-09
2.800000e+01	3.000000e+01	1.108395e-05	4.101493e-09	4.101493e-09
3.000000e+01	3.200000e+01	1.284015e-05	4.414482e-09	4.414482e-09
3.200000e+01	3.400000e+01	1.471510e-05	4.725810e-09	4.725810e-09
3.400000e+01	3.600000e+01	1.669823e-05	5.034193e-09	5.034193e-09
3.600000e+01	3.800000e+01	1.883558e-05	5.346679e-09	5.346679e-09
3.800000e+01	4.000000e+01	2.108160e-05	5.656481e-09	5.656481e-09
4.000000e+01	4.200000e+01	2.349476e-05	5.971455e-09	5.971455e-09
4.200000e+01	4.400000e+01	2.607637e-05	6.290980e-09	6.290980e-09
4.400000e+01	4.600000e+01	2.886016e-05	6.618263e-09	6.618263e-09
4.600000e+01	4.800000e+01	3.181633e-05	6.948959e-09	6.948959e-09
4.800000e+01	5.000000e+01	3.501365e-05	7.289762e-09	7.289762e-09
5.000000e+01	5.200000e+01	3.838466e-05	7.632618e-09	7.632618e-09
5.200000e+01	5.400000e+01	4.193160e-05	7.977473e-09	7.977473e-09
5.400000e+01	5.600000e+01	4.558586e-05	8.317824e-09	8.317824e-09
5.600000e+01	5.800000e+01	4.912028e-05	8.634259e-09	8.634259e-09
5.800000e+01	6.000000e+01	5.211905e-05	8.893911e-09	8.893911e-09
6.000000e+01	6.200000e+01	5.430320e-05	9.078359e-09	9.078359e-09
6.200000e+01	6.400000e+01	5.718070e-05	9.315784e-09	9.315784e-09
6.400000e+01	6.600000e+01	5.783415e-05	9.368862e-09	9.368862e-09
6.600000e+01	6.800000e+01	5.370605e-05	9.028304e-09	9.028304e-09
6.800000e+01	7.000000e+01	4.770680e-05	8.509122e-09	8.509122e-09
7.000000e+01	7.200000e+01	4.164956e-05	7.950599e-09	7.950599e-09
7.200000e+01	7.400000e+01	3.614331e-05	7.406425e-09	7.406425e-09
7.400000e+01	7.600000e+01	3.132918e-05	6.895555e-09	6.895555e-09
7.600000e+01	7.800000e+01	2.718621e-05	6.423459e-09	6.423459e-09
7.800000e+01	8.000000e+01	2.362782e-05	5.988341e-09	5.988341e-09
8.000000e+01	8.200000e+01	2.057177e-05	5.587667e-09	5.587667e-09
8.200000e+01	8.400000e+01	1.793967e-05	5.217974e-09	5.217974e-09
8.400000e+01	8.600000e+01	1.567134e-05	4.876944e-09	4.876944e-09
8.600000e+01	8.800000e+01	1.370621e-05	4.560929e-09	4.560929e-09
8.800000e+01	9.000000e+01	1.199759e-05	4.267186e-09	4.267186e-09
9.000000e+01	9.200000e+01	1.051855e-05	3.995512e-09	3.995512e-09
9.200000e+01	9.400000e+01	9.226365e-06	3.742053e-09	3.742053e-09
9.400000e+01	9.600000e+01	8.097450e-06	3.505652e-09	3.505652e-09
9.600000e+01	9.800000e+01	7.093585e-06	3.281161e-09	3.281161e-09
9.800000e+01	1.000000e+02	6.218340e-06	3.072075e-09	3.072075e-09
1.000000e+02	1.020000e+02	5.443245e-06	2.874244e-09	2.874244e-09
1.020000e+02	1.040000e+02	4.766271e-06	2.689577e-09	2.689577e-09
1.040000e+02	1.060000e+02	4.164018e-06	2.513917e-09	2.513917e-09
1.060000e+02	1.080000e+02	3.638418e-06	2.349909e-09	2.349909e-09
1.080000e+02	1.100000e+02	3.176993e-06	2.195850e-09	2.195850e-09
1.100000e+02	1.120000e+02	2.768917e-06	2.049980e-09	2.049980e-09
1.120000e+02	1.140000e+02	2.406702e-06	1.911199e-09	1.911199e-09
1.140000e+02	1.160000e+02	2.091757e-06	1.781765e-09	1.781765e-09
1.160000e+02	1.180000e+02	1.807131e-06	1.656111e-09	1.656111e-09
1.180000e+02	1.200000e+02	1.559481e-06	1.538454e-09	1.538454e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957851776547657e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.788305e-05	1.701258e-07	1.701258e-07
1.200000e+01	1.400000e+01	2.799037e-04	3.741075e-07	3.741075e-07
1.400000e+01	1.600000e+01	5.684645e-04	5.331527e-07	5.331527e-07
1.600000e+01	1.800000e+01	9.009120e-04	6.711792e-07	6.711792e-07
1.800000e+01	2.000000e+01	1.274503e-03	7.982988e-07	7.982988e-07
2.000000e+01	2.200000e+01	1.681640e-03	9.169834e-07	9.169834e-07
2.200000e+01	2.400000e+01	2.123641e-03	1.030469e-06	1.030469e-06
2.400000e+01	2.600000e+01	2.601352e-03	1.140491e-06	1.140491e-06
2.600000e+01	2.800000e+01	3.108997e-03	1.246826e-06	1.246826e-06
2.800000e+01	3.000000e+01	3.651524e-03	1.351232e-06	1.351232e-06
3.000000e+01	3.200000e+01	4.230119e-03	1.454361e-06	1.454361e-06
3.200000e+01	3.400000e+01	4.847805e-03	1.556926e-06	1.556926e-06
3.400000e+01	3.600000e+01	5.501115e-03	1.658515e-06	1.658515e-06
3.600000e+01	3.800000e+01	6.205270e-03	1.761470e-06	1.761470e-06
3.800000e+01	4.000000e+01	6.945185e-03	1.863528e-06	1.863528e-06
4.000000e+01	4.200000e+01	7.740190e-03	1.967297e-06	1.967297e-06
4.200000e+01	4.400000e+01	8.590680e-03	2.072561e-06	2.072561e-06
4.400000e+01	4.600000e+01	9.507795e-03	2.180390e-06	2.180390e-06
4.600000e+01	4.800000e+01	1.048167e-02	2.289333e-06	2.289333e-06
4.800000e+01	5.000000e+01	1.153501e-02	2.401614e-06	2.401614e-06
5.000000e+01	5.200000e+01	1.264560e-02	2.514576e-06	2.514576e-06
5.200000e+01	5.400000e+01	1.381410e-02	2.628185e-06	2.628185e-06
5.400000e+01	5.600000e+01	1.501798e-02	2.740316e-06	2.740316e-06
5.600000e+01	5.800000e+01	1.618239e-02	2.844570e-06	2.844570e-06
5.800000e+01	6.000000e+01	1.717030e-02	2.930110e-06	2.930110e-06
6.000000e+01	6.200000e+01	1.788982e-02	2.990866e-06	2.990866e-06
6.200000e+01	6.400000e+01	1.883784e-02	3.069098e-06	3.069098e-06
6.400000e+01	6.600000e+01	1.905310e-02	3.086579e-06	3.086579e-06
6.600000e+01	6.800000e+01	1.769306e-02	2.974368e-06	2.974368e-06
6.800000e+01	7.000000e+01	1.571665e-02	2.803323e-06	2.803323e-06
7.000000e+01	7.200000e+01	1.372118e-02	2.619328e-06	2.619328e-06
7.200000e+01	7.400000e+01	1.190715e-02	2.440042e-06	2.440042e-06
7.400000e+01	7.600000e+01	1.032119e-02	2.271741e-06	2.271741e-06
7.600000e+01	7.800000e+01	8.956290e-03	2.116202e-06	2.116202e-06
7.800000e+01	8.000000e+01	7.784005e-03	1.972852e-06	1.972852e-06
8.000000e+01	8.200000e+01	6.777205e-03	1.840847e-06	1.840847e-06
8.200000e+01	8.400000e+01	5.910085e-03	1.719055e-06	1.719055e-06
8.400000e+01	8.600000e+01	5.162810e-03	1.606705e-06	1.606705e-06
8.600000e+01	8.800000e+01	4.515409e-03	1.502594e-06	1.502594e-06
8.800000e+01	9.000000e+01	3.952522e-03	1.405824e-06	1.405824e-06
9.000000e+01	9.200000e+01	3.465250e-03	1.316314e-06	1.316314e-06
9.200000e+01	9.400000e+01	3.039544e-03	1.232808e-06	1.232808e-06
9.400000e+01	9.600000e+01	2.667631e-03	1.154925e-06	1.154925e-06
9.600000e+01	9.800000e+01	2.336926e-03	1.080973e-06	1.080973e-06
9.800000e+01	1.000000e+02	2.048586e-03	1.012093e-06	1.012093e-06
1.000000e+02	1.020000e+02	1.793234e-03	9.469146e-07	9.469146e-07
1.020000e+02	1.040000e+02	1.570215e-03	8.860806e-07	8.860806e-07
1.040000e+02	1.060000e+02	1.371800e-03	8.282036e-07	8.282036e-07
1.060000e+02	1.080000e+02	1.198641e-03	7.741668e-07	7.741668e-07
1.080000e+02	1.100000e+02	1.046638e-03	7.234224e-07	7.234224e-07
1.100000e+02	1.120000e+02	9.121975e-04	6.753621e-07	6.753621e-07
1.120000e+02	1.140000e+02	7.928650e-04	6.296366e-07	6.296366e-07
1.140000e+02	1.160000e+02	6.891120e-04	5.869983e-07	5.869983e-07
1.160000e+02	1.180000e+02	5.953510e-04	5.456111e-07	5.456111e-07
1.180000e+02	1.200000e+02	5.137575e-04	5.068395e-07	5.068395e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957838292827865e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.684420e-09	2.049349e-11	2.049349e-11
1.200000e+01	1.400000e+01	2.755318e-08	4.513529e-11	4.513529e-11
1.400000e+01	1.600000e+01	5.587525e-08	6.426873e-11	6.426873e-11
1.600000e+01	1.800000e+01	8.866060e-08	8.098918e-11	8.098918e-11
1.800000e+01	2.000000e+01	1.252932e-07	9.624643e-11	9.624643e-11
2.000000e+01	2.200000e+01	1.653099e-07	1.105559e-10	1.105559e-10
2.200000e+01	2.400000e+01	2.088101e-07	1.242727e-10	1.242727e-10
2.400000e+01	2.600000e+01	2.557285e-07	1.374942e-10	1.374942e-10
2.600000e+01	2.800000e+01	3.055848e-07	1.503181e-10	1.503181e-10
2.800000e+01	3.000000e+01	3.588431e-07	1.628631e-10	1.628631e-10
3.000000e+01	3.200000e+01	4.158339e-07	1.753432e-10	1.753432e-10
3.200000e+01	3.400000e+01	4.764789e-07	1.876840e-10	1.876840e-10
3.400000e+01	3.600000e+01	5.405275e-07	1.998978e-10	1.998978e-10
3.600000e+01	3.800000e+01	6.096225e-07	2.122963e-10	2.122963e-10
3.800000e+01	4.000000e+01	6.822205e-07	2.245640e-10	2.245640e-10
4.000000e+01	4.200000e+01	7.602985e-07	2.370835e-10	2.370835e-10
4.200000e+01	4.400000e+01	8.439345e-07	2.497742e-10	2.497742e-10
4.400000e+01	4.600000e+01	9.342760e-07	2.628254e-10	2.628254e-10
4.600000e+01	4.800000e+01	1.029739e-06	2.759274e-10	2.759274e-10
4.800000e+01	5.000000e+01	1.133153e-06	2.894332e-10	2.894332e-10
5.000000e+01	5.200000e+01	1.242469e-06	3.030804e-10	3.030804e-10
5.200000e+01	5.400000e+01	1.356680e-06	3.166763e-10	3.166763e-10
5.400000e+01	5.600000e+01	1.475278e-06	3.302296e-10	3.302296e-10
5.600000e+01	5.800000e+01	1.589448e-06	3.427714e-10	3.427714e-10
5.800000e+01	6.000000e+01	1.686509e-06	3.530863e-10	3.530863e-10
6.000000e+01	6.200000e+01	1.757241e-06	3.604127e-10	3.604127e-10
6.200000e+01	6.400000e+01	1.850798e-06	3.698948e-10	3.698948e-10
6.400000e+01	6.600000e+01	1.871920e-06	3.720113e-10	3.720113e-10
6.600000e+01	6.800000e+01	1.738580e-06	3.585268e-10	3.585268e-10
6.800000e+01	7.000000e+01	1.544048e-06	3.378653e-10	3.378653e-10
7.000000e+01	7.200000e+01	1.348055e-06	3.156748e-10	3.156748e-10
7.200000e+01	7.400000e+01	1.169679e-06	2.940647e-10	2.940647e-10
7.400000e+01	7.600000e+01	1.014025e-06	2.737926e-10	2.737926e-10
7.600000e+01	7.800000e+01	8.796000e-07	2.549875e-10	2.549875e-10
7.800000e+01	8.000000e+01	7.644590e-07	2.377215e-10	2.377215e-10
8.000000e+01	8.200000e+01	6.660500e-07	2.219315e-10	2.219315e-10
8.200000e+01	8.400000e+01	5.804380e-07	2.071352e-10	2.071352e-10
8.400000e+01	8.600000e+01	5.069745e-07	1.935691e-10	1.935691e-10
8.600000e+01	8.800000e+01	4.436027e-07	1.810873e-10	1.810873e-10
8.800000e+01	9.000000e+01	3.882709e-07	1.694214e-10	1.694214e-10
9.000000e+01	9.200000e+01	3.404099e-07	1.586310e-10	1.586310e-10
9.200000e+01	9.400000e+01	2.985348e-07	1.485624e-10	1.485624e-10
9.400000e+01	9.600000e+01	2.619786e-07	1.391565e-10	1.391565e-10
9.600000e+01	9.800000e+01	2.295553e-07	1.302676e-10	1.302676e-10
9.800000e+01	1.000000e+02	2.011919e-07	1.219523e-10	1.219523e-10
1.000000e+02	1.020000e+02	1.761185e-07	1.141190e-10	1.141190e-10
1.020000e+02	1.040000e+02	1.541597e-07	1.067353e-10	1.067353e-10
1.040000e+02	1.060000e+02	1.347502e-07	9.981259e-11	9.981259e-11
1.060000e+02	1.080000e+02	1.176838e-07	9.328124e-11	9.328124e-11
1.080000e+02	1.100000e+02	1.027629e-07	8.715787e-11	8.715787e-11
1.100000e+02	1.120000e+02	8.960850e-08	8.139370e-11	8.139370e-11
1.120000e+02	1.140000e+02	7.789380e-08	7.588027e-11	7.588027e-11
1.140000e+02	1.160000e+02	6.766060e-08	7.072825e-11	7.072825e-11
1.160000e+02	1.180000e+02	5.845050e-08	6.572026e-11	6.572026e-11
1.180000e+02	1.200000e+02	5.044670e-08	6.106703e-11	6.106703e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99957821557002415e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.680414e-07	4.939369e-10	4.939369e-10
1.200000e+01	1.400000e+01	8.130105e-07	1.086694e-09	1.086694e-09
1.400000e+01	1.600000e+01	1.651330e-06	1.548819e-09	1.548819e-09
1.600000e+01	1.800000e+01	2.618246e-06	1.950681e-09	1.950681e-09
1.800000e+01	2.000000e+01	3.705437e-06	2.321056e-09	2.321056e-09
2.000000e+01	2.200000e+01	4.890968e-06	2.667136e-09	2.667136e-09
2.200000e+01	2.400000e+01	6.178840e-06	2.998355e-09	2.998355e-09
2.400000e+01	2.600000e+01	7.571405e-06	3.319655e-09	3.319655e-09
2.600000e+01	2.800000e+01	9.051635e-06	3.630235e-09	3.630235e-09
2.800000e+01	3.000000e+01	1.063377e-05	3.935203e-09	3.935203e-09
3.000000e+01	3.200000e+01	1.232107e-05	4.236343e-09	4.236343e-09
3.200000e+01	3.400000e+01	1.412316e-05	4.536063e-09	4.536063e-09
3.400000e+01	3.600000e+01	1.602977e-05	4.833055e-09	4.833055e-09
3.600000e+01	3.800000e+01	1.808494e-05	5.134026e-09	5.134026e-09
3.800000e+01	4.000000e+01	2.024479e-05	5.432419e-09	5.432419e-09
4.000000e+01	4.200000e+01	2.256600e-05	5.735909e-09	5.735909e-09
4.200000e+01	4.400000e+01	2.504960e-05	6.043829e-09	6.043829e-09
4.400000e+01	4.600000e+01	2.772816e-05	6.359283e-09	6.359283e-09
4.600000e+01	4.800000e+01	3.057228e-05	6.677913e-09	6.677913e-09
4.800000e+01	5.000000e+01	3.364903e-05	7.006381e-09	7.006381e-09
5.000000e+01	5.200000e+01	3.689292e-05	7.336782e-09	7.336782e-09
5.200000e+01	5.400000e+01	4.030596e-05	7.669056e-09	7.669056e-09
5.400000e+01	5.600000e+01	4.382311e-05	7.997115e-09	7.997115e-09
5.600000e+01	5.800000e+01	4.722460e-05	8.302042e-09	8.302042e-09
5.800000e+01	6.000000e+01	5.010975e-05	8.552093e-09	8.552093e-09
6.000000e+01	6.200000e+01	5.220690e-05	8.728995e-09	8.728995e-09
6.200000e+01	6.400000e+01	5.496190e-05	8.955415e-09	8.955415e-09
6.400000e+01	6.600000e+01	5.558190e-05	9.005118e-09	9.005118e-09
6.600000e+01	6.800000e+01	5.161280e-05	8.677498e-09	8.677498e-09
6.800000e+01	7.000000e+01	4.584905e-05	8.178797e-09	8.178797e-09
7.000000e+01	7.200000e+01	4.002986e-05	7.642379e-09	7.642379e-09
7.200000e+01	7.400000e+01	3.473994e-05	7.119761e-09	7.119761e-09
7.400000e+01	7.600000e+01	3.011479e-05	6.629125e-09	6.629125e-09
7.600000e+01	7.800000e+01	2.613380e-05	6.175609e-09	6.175609e-09
7.800000e+01	8.000000e+01	2.271457e-05	5.757643e-09	5.757643e-09
8.000000e+01	8.200000e+01	1.977809e-05	5.372809e-09	5.372809e-09
8.200000e+01	8.400000e+01	1.724831e-05	5.017559e-09	5.017559e-09
8.400000e+01	8.600000e+01	1.506841e-05	4.689950e-09	4.689950e-09
8.600000e+01	8.800000e+01	1.317959e-05	4.386295e-09	4.386295e-09
8.800000e+01	9.000000e+01	1.153709e-05	4.103969e-09	4.103969e-09
9.000000e+01	9.200000e+01	1.011534e-05	3.842891e-09	3.842891e-09
9.200000e+01	9.400000e+01	8.873050e-06	3.599266e-09	3.599266e-09
9.400000e+01	9.600000e+01	7.787775e-06	3.372066e-09	3.372066e-09
9.600000e+01	9.800000e+01	6.822580e-06	3.156262e-09	3.156262e-09
9.800000e+01	1.000000e+02	5.981015e-06	2.955261e-09	2.955261e-09
1.000000e+02	1.020000e+02	5.235760e-06	2.765091e-09	2.765091e-09
1.020000e+02	1.040000e+02	4.584667e-06	2.587482e-09	2.587482e-09
1.040000e+02	1.060000e+02	4.005618e-06	2.418651e-09	2.418651e-09
1.060000e+02	1.080000e+02	3.500159e-06	2.260955e-09	2.260955e-09
1.080000e+02	1.100000e+02	3.056336e-06	2.112781e-09	2.112781e-09
1.100000e+02	1.120000e+02	2.663890e-06	1.972529e-09	1.972529e-09
1.120000e+02	1.140000e+02	2.315520e-06	1.839077e-09	1.839077e-09
1.140000e+02	1.160000e+02	2.012516e-06	1.714539e-09	1.714539e-09
1.160000e+02	1.180000e+02	1.738843e-06	1.593785e-09	1.593785e-09
1.180000e+02	1.200000e+02	1.500604e-06	1.480611e-09	1.480611e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/cmpShowers/bare_muons/dilepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.3
XLabel=$p^T_{\mu^+\mu^-}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu^+\mu^-}$ (pb)
RatioPlotYMin=0.9
RatioPlotYMax=1.1
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968978798e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.918994e-06	8.640379e-09	8.640379e-09
2.000000e+00	4.000000e+00	1.695432e-05	1.604113e-08	1.604113e-08
4.000000e+00	6.000000e+00	3.054116e-05	2.152967e-08	2.152967e-08
6.000000e+00	8.000000e+00	4.158786e-05	2.512337e-08	2.512337e-08
8.000000e+00	1.000000e+01	4.853343e-05	2.714033e-08	2.714033e-08
1.000000e+01	1.200000e+01	5.196875e-05	2.808444e-08	2.808444e-08
1.200000e+01	1.400000e+01	5.316595e-05	2.840609e-08	2.840609e-08
1.400000e+01	1.600000e+01	5.281810e-05	2.831300e-08	2.831300e-08
1.600000e+01	1.800000e+01	5.137535e-05	2.792364e-08	2.792364e-08
1.800000e+01	2.000000e+01	4.932306e-05	2.736022e-08	2.736022e-08
2.000000e+01	2.200000e+01	4.699185e-05	2.670582e-08	2.670582e-08
2.200000e+01	2.400000e+01	4.452933e-05	2.599667e-08	2.599667e-08
2.400000e+01	2.600000e+01	4.191229e-05	2.522118e-08	2.522118e-08
2.600000e+01	2.800000e+01	3.937453e-05	2.444569e-08	2.444569e-08
2.800000e+01	3.000000e+01	3.696498e-05	2.368590e-08	2.368590e-08
3.000000e+01	3.200000e+01	3.466250e-05	2.293636e-08	2.293636e-08
3.200000e+01	3.400000e+01	3.243481e-05	2.218709e-08	2.218709e-08
3.400000e+01	3.600000e+01	3.033187e-05	2.145578e-08	2.145578e-08
3.600000e+01	3.800000e+01	2.818711e-05	2.068330e-08	2.068330e-08
3.800000e+01	4.000000e+01	2.628373e-05	1.997276e-08	1.997276e-08
4.000000e+01	4.200000e+01	2.447049e-05	1.927152e-08	1.927152e-08
4.200000e+01	4.400000e+01	2.277374e-05	1.859138e-08	1.859138e-08
4.400000e+01	4.600000e+01	2.125748e-05	1.796183e-08	1.796183e-08
4.600000e+01	4.800000e+01	1.980766e-05	1.733848e-08	1.733848e-08
4.800000e+01	5.000000e+01	1.839565e-05	1.670907e-08	1.670907e-08
5.000000e+01	5.200000e+01	1.712554e-05	1.612192e-08	1.612192e-08
5.200000e+01	5.400000e+01	1.593184e-05	1.554990e-08	1.554990e-08
5.400000e+01	5.600000e+01	1.479996e-05	1.498735e-08	1.498735e-08
5.600000e+01	5.800000e+01	1.373224e-05	1.443661e-08	1.443661e-08
5.800000e+01	6.000000e+01	1.276345e-05	1.391806e-08	1.391806e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957701789214267e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.620556e-03	2.846645e-06	2.846645e-06
2.000000e+00	4.000000e+00	5.585450e-03	5.284695e-06	5.284695e-06
4.000000e+00	6.000000e+00	1.006160e-02	7.092977e-06	7.092977e-06
6.000000e+00	8.000000e+00	1.370080e-02	8.276867e-06	8.276867e-06
8.000000e+00	1.000000e+01	1.598922e-02	8.941560e-06	8.941560e-06
1.000000e+01	1.200000e+01	1.712069e-02	9.252374e-06	9.252374e-06
1.200000e+01	1.400000e+01	1.751506e-02	9.358306e-06	9.358306e-06
1.400000e+01	1.600000e+01	1.740061e-02	9.327761e-06	9.327761e-06
1.600000e+01	1.800000e+01	1.692522e-02	9.199418e-06	9.199418e-06
1.800000e+01	2.000000e+01	1.624923e-02	9.013895e-06	9.013895e-06
2.000000e+01	2.200000e+01	1.548120e-02	8.798280e-06	8.798280e-06
2.200000e+01	2.400000e+01	1.466989e-02	8.564606e-06	8.564606e-06
2.400000e+01	2.600000e+01	1.380779e-02	8.309188e-06	8.309188e-06
2.600000e+01	2.800000e+01	1.297167e-02	8.053633e-06	8.053633e-06
2.800000e+01	3.000000e+01	1.217810e-02	7.803552e-06	7.803552e-06
3.000000e+01	3.200000e+01	1.141934e-02	7.556410e-06	7.556410e-06
3.200000e+01	3.400000e+01	1.068538e-02	7.309480e-06	7.309480e-06
3.400000e+01	3.600000e+01	9.992555e-03	7.068531e-06	7.068531e-06
3.600000e+01	3.800000e+01	9.286035e-03	6.814101e-06	6.814101e-06
3.800000e+01	4.000000e+01	8.659005e-03	6.580036e-06	6.580036e-06
4.000000e+01	4.200000e+01	8.061625e-03	6.348990e-06	6.348990e-06
4.200000e+01	4.400000e+01	7.502675e-03	6.124959e-06	6.124959e-06
4.400000e+01	4.600000e+01	7.003150e-03	5.917546e-06	5.917546e-06
4.600000e+01	4.800000e+01	6.525505e-03	5.712176e-06	5.712176e-06
4.800000e+01	5.000000e+01	6.060315e-03	5.504791e-06	5.504791e-06
5.000000e+01	5.200000e+01	5.641910e-03	5.311396e-06	5.311396e-06
5.200000e+01	5.400000e+01	5.248600e-03	5.122858e-06	5.122858e-06
5.400000e+01	5.600000e+01	4.875704e-03	4.937518e-06	4.937518e-06
5.600000e+01	5.800000e+01	4.524009e-03	4.756168e-06	4.756168e-06
5.800000e+01	6.000000e+01	4.204857e-03	4.585346e-06	4.585346e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957812118760576e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.592235e-07	3.431017e-10	3.431017e-10
2.000000e+00	4.000000e+00	5.493595e-07	6.374053e-10	6.374053e-10
4.000000e+00	6.000000e+00	9.883510e-07	8.548871e-10	8.548871e-10
6.000000e+00	8.000000e+00	1.345396e-06	9.972451e-10	9.972451e-10
8.000000e+00	1.000000e+01	1.570422e-06	1.077423e-09	1.077423e-09
1.000000e+01	1.200000e+01	1.682364e-06	1.115244e-09	1.115244e-09
1.200000e+01	1.400000e+01	1.720832e-06	1.127890e-09	1.127890e-09
1.400000e+01	1.600000e+01	1.708617e-06	1.123905e-09	1.123905e-09
1.600000e+01	1.800000e+01	1.663807e-06	1.109214e-09	1.109214e-09
1.800000e+01	2.000000e+01	1.596674e-06	1.086565e-09	1.086565e-09
2.000000e+01	2.200000e+01	1.520216e-06	1.060071e-09	1.060071e-09
2.200000e+01	2.400000e+01	1.441938e-06	1.032625e-09	1.032625e-09
2.400000e+01	2.600000e+01	1.357039e-06	1.001698e-09	1.001698e-09
2.600000e+01	2.800000e+01	1.273829e-06	9.703475e-10	9.703475e-10
2.800000e+01	3.000000e+01	1.196231e-06	9.404379e-10	9.404379e-10
3.000000e+01	3.200000e+01	1.123228e-06	9.113956e-10	9.113956e-10
3.200000e+01	3.400000e+01	1.050537e-06	8.814041e-10	8.814041e-10
3.400000e+01	3.600000e+01	9.812135e-07	8.516845e-10	8.516845e-10
3.600000e+01	3.800000e+01	9.118640e-07	8.209504e-10	8.209504e-10
3.800000e+01	4.000000e+01	8.510815e-07	7.931997e-10	7.931997e-10
4.000000e+01	4.200000e+01	7.921785e-07	7.654293e-10	7.654293e-10
4.200000e+01	4.400000e+01	7.368025e-07	7.379468e-10	7.379468e-10
4.400000e+01	4.600000e+01	6.877995e-07	7.130033e-10	7.130033e-10
4.600000e+01	4.800000e+01	6.408915e-07	6.882727e-10	6.882727e-10
4.800000e+01	5.000000e+01	5.954360e-07	6.635405e-10	6.635405e-10
5.000000e+01	5.200000e+01	5.544630e-07	6.402214e-10	6.402214e-10
5.200000e+01	5.400000e+01	5.157770e-07	6.175020e-10	6.175020e-10
5.400000e+01	5.600000e+01	4.784895e-07	5.945589e-10	5.945589e-10
5.600000e+01	5.800000e+01	4.443408e-07	5.730242e-10	5.730242e-10
5.800000e+01	6.000000e+01	4.129363e-07	5.523726e-10	5.523726e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99957748952088510e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.726575e-06	8.307787e-09	8.307787e-09
2.000000e+00	4.000000e+00	1.629160e-05	1.542362e-08	1.542362e-08
4.000000e+00	6.000000e+00	2.934550e-05	2.070058e-08	2.070058e-08
6.000000e+00	8.000000e+00	3.996027e-05	2.415702e-08	2.415702e-08
8.000000e+00	1.000000e+01	4.663532e-05	2.609851e-08	2.609851e-08
1.000000e+01	1.200000e+01	4.993591e-05	2.700800e-08	2.700800e-08
1.200000e+01	1.400000e+01	5.108710e-05	2.731838e-08	2.731838e-08
1.400000e+01	1.600000e+01	5.075255e-05	2.723036e-08	2.723036e-08
1.600000e+01	1.800000e+01	4.936818e-05	2.685827e-08	2.685827e-08
1.800000e+01	2.000000e+01	4.739781e-05	2.631763e-08	2.631763e-08
2.000000e+01	2.200000e+01	4.515729e-05	2.568923e-08	2.568923e-08
2.200000e+01	2.400000e+01	4.278967e-05	2.500793e-08	2.500793e-08
2.400000e+01	2.600000e+01	4.027486e-05	2.426270e-08	2.426270e-08
2.600000e+01	2.800000e+01	3.783763e-05	2.351821e-08	2.351821e-08
2.800000e+01	3.000000e+01	3.552086e-05	2.278725e-08	2.278725e-08
3.000000e+01	3.200000e+01	3.331000e-05	2.206885e-08	2.206885e-08
3.200000e+01	3.400000e+01	3.117029e-05	2.134981e-08	2.134981e-08
3.400000e+01	3.600000e+01	2.914962e-05	2.064513e-08	2.064513e-08
3.600000e+01	3.800000e+01	2.708901e-05	1.990372e-08	1.990372e-08
3.800000e+01	4.000000e+01	2.525796e-05	1.922086e-08	1.922086e-08
4.000000e+01	4.200000e+01	2.351616e-05	1.854577e-08	1.854577e-08
4.200000e+01	4.400000e+01	2.188646e-05	1.789095e-08	1.789095e-08
4.400000e+01	4.600000e+01	2.042925e-05	1.728648e-08	1.728648e-08
4.600000e+01	4.800000e+01	1.903728e-05	1.668735e-08	1.668735e-08
4.800000e+01	5.000000e+01	1.767857e-05	1.608202e-08	1.608202e-08
5.000000e+01	5.200000e+01	1.645953e-05	1.551814e-08	1.551814e-08
5.200000e+01	5.400000e+01	1.531213e-05	1.496787e-08	1.496787e-08
5.400000e+01	5.600000e+01	1.422421e-05	1.442728e-08	1.442728e-08
5.600000e+01	5.800000e+01	1.319840e-05	1.389600e-08	1.389600e-08
5.800000e+01	6.000000e+01	1.226912e-05	1.339892e-08	1.339892e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99956680022836084e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.887269e-06	8.612465e-09	8.612465e-09
2.000000e+00	4.000000e+00	1.731998e-05	1.621317e-08	1.621317e-08
4.000000e+00	6.000000e+00	3.164771e-05	2.191622e-08	2.191622e-08
6.000000e+00	8.000000e+00	4.300106e-05	2.554665e-08	2.554665e-08
8.000000e+00	1.000000e+01	4.995666e-05	2.753538e-08	2.753538e-08
1.000000e+01	1.200000e+01	5.341690e-05	2.847303e-08	2.847303e-08
1.200000e+01	1.400000e+01	5.422340e-05	2.868717e-08	2.868717e-08
1.400000e+01	1.600000e+01	5.344990e-05	2.848183e-08	2.848183e-08
1.600000e+01	1.800000e+01	5.176820e-05	2.803018e-08	2.803018e-08
1.800000e+01	2.000000e+01	4.943481e-05	2.739118e-08	2.739118e-08
2.000000e+01	2.200000e+01	4.692134e-05	2.668576e-08	2.668576e-08
2.200000e+01	2.400000e+01	4.420371e-05	2.590143e-08	2.590143e-08
2.400000e+01	2.600000e+01	4.159237e-05	2.512472e-08	2.512472e-08
2.600000e+01	2.800000e+01	3.900074e-05	2.432936e-08	2.432936e-08
2.800000e+01	3.000000e+01	3.645500e-05	2.352193e-08	2.352193e-08
3.000000e+01	3.200000e+01	3.414598e-05	2.276482e-08	2.276482e-08
3.200000e+01	3.400000e+01	3.185872e-05	2.198915e-08	2.198915e-08
3.400000e+01	3.600000e+01	2.973406e-05	2.124328e-08	2.124328e-08
3.600000e+01	3.800000e+01	2.774269e-05	2.051959e-08	2.051959e-08
3.800000e+01	4.000000e+01	2.591490e-05	1.983212e-08	1.983212e-08
4.000000e+01	4.200000e+01	2.412647e-05	1.913556e-08	1.913556e-08
4.200000e+01	4.400000e+01	2.251239e-05	1.848439e-08	1.848439e-08
4.400000e+01	4.600000e+01	2.095232e-05	1.783243e-08	1.783243e-08
4.600000e+01	4.800000e+01	1.956230e-05	1.723075e-08	1.723075e-08
4.800000e+01	5.000000e+01	1.822900e-05	1.663320e-08	1.663320e-08
5.000000e+01	5.200000e+01	1.700908e-05	1.606700e-08	1.606700e-08
5.200000e+01	5.400000e+01	1.582215e-05	1.549627e-08	1.549627e-08
5.400000e+01	5.600000e+01	1.476748e-05	1.497089e-08	1.497089e-08
5.600000e+01	5.800000e+01	1.371215e-05	1.442604e-08	1.442604e-08
5.800000e+01	6.000000e+01	1.277314e-05	1.392333e-08	1.392333e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99956801866159313e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.610085e-03	2.837398e-06	2.837398e-06
2.000000e+00	4.000000e+00	5.705980e-03	5.341470e-06	5.341470e-06
4.000000e+00	6.000000e+00	1.042616e-02	7.220341e-06	7.220341e-06
6.000000e+00	8.000000e+00	1.416643e-02	8.416364e-06	8.416364e-06
8.000000e+00	1.000000e+01	1.645797e-02	9.071604e-06	9.071604e-06
1.000000e+01	1.200000e+01	1.759789e-02	9.380489e-06	9.380489e-06
1.200000e+01	1.400000e+01	1.786366e-02	9.451096e-06	9.451096e-06
1.400000e+01	1.600000e+01	1.760881e-02	9.383418e-06	9.383418e-06
1.600000e+01	1.800000e+01	1.705470e-02	9.234553e-06	9.234553e-06
1.800000e+01	2.000000e+01	1.628610e-02	9.024138e-06	9.024138e-06
2.000000e+01	2.200000e+01	1.545794e-02	8.791644e-06	8.791644e-06
2.200000e+01	2.400000e+01	1.456264e-02	8.533248e-06	8.533248e-06
2.400000e+01	2.600000e+01	1.370236e-02	8.277376e-06	8.277376e-06
2.600000e+01	2.800000e+01	1.284858e-02	8.015359e-06	8.015359e-06
2.800000e+01	3.000000e+01	1.200985e-02	7.749300e-06	7.749300e-06
3.000000e+01	3.200000e+01	1.124914e-02	7.499848e-06	7.499848e-06
3.200000e+01	3.400000e+01	1.049566e-02	7.244358e-06	7.244358e-06
3.400000e+01	3.600000e+01	9.795695e-03	6.998612e-06	6.998612e-06
3.600000e+01	3.800000e+01	9.139670e-03	6.760213e-06	6.760213e-06
3.800000e+01	4.000000e+01	8.537450e-03	6.533651e-06	6.533651e-06
4.000000e+01	4.200000e+01	7.948285e-03	6.304195e-06	6.304195e-06
4.200000e+01	4.400000e+01	7.416550e-03	6.089680e-06	6.089680e-06
4.400000e+01	4.600000e+01	6.902540e-03	5.874821e-06	5.874821e-06
4.600000e+01	4.800000e+01	6.444665e-03	5.676676e-06	5.676676e-06
4.800000e+01	5.000000e+01	6.005450e-03	5.479849e-06	5.479849e-06
5.000000e+01	5.200000e+01	5.603530e-03	5.293276e-06	5.293276e-06
5.200000e+01	5.400000e+01	5.212530e-03	5.105289e-06	5.105289e-06
5.400000e+01	5.600000e+01	4.865085e-03	4.932218e-06	4.932218e-06
5.600000e+01	5.800000e+01	4.517350e-03	4.752623e-06	4.752623e-06
5.800000e+01	6.000000e+01	4.208008e-03	4.587018e-06	4.587018e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99956722574278004e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.585794e-07	3.425242e-10	3.425242e-10
2.000000e+00	4.000000e+00	5.605890e-07	6.438010e-10	6.438010e-10
4.000000e+00	6.000000e+00	1.024828e-06	8.703791e-10	8.703791e-10
6.000000e+00	8.000000e+00	1.391650e-06	1.014305e-09	1.014305e-09
8.000000e+00	1.000000e+01	1.617347e-06	1.093547e-09	1.093547e-09
1.000000e+01	1.200000e+01	1.728605e-06	1.130383e-09	1.130383e-09
1.200000e+01	1.400000e+01	1.755315e-06	1.139178e-09	1.139178e-09
1.400000e+01	1.600000e+01	1.729708e-06	1.130816e-09	1.130816e-09
1.600000e+01	1.800000e+01	1.676228e-06	1.113313e-09	1.113313e-09
1.800000e+01	2.000000e+01	1.600010e-06	1.087582e-09	1.087582e-09
2.000000e+01	2.200000e+01	1.518362e-06	1.059461e-09	1.059461e-09
2.200000e+01	2.400000e+01	1.430366e-06	1.028277e-09	1.028277e-09
2.400000e+01	2.600000e+01	1.346451e-06	9.977392e-10	9.977392e-10
2.600000e+01	2.800000e+01	1.262922e-06	9.663091e-10	9.663091e-10
2.800000e+01	3.000000e+01	1.180670e-06	9.342943e-10	9.342943e-10
3.000000e+01	3.200000e+01	1.104944e-06	9.038281e-10	9.038281e-10
3.200000e+01	3.400000e+01	1.031423e-06	8.733386e-10	8.733386e-10
3.400000e+01	3.600000e+01	9.621385e-07	8.432949e-10	8.432949e-10
3.600000e+01	3.800000e+01	8.973500e-07	8.143731e-10	8.143731e-10
3.800000e+01	4.000000e+01	8.389775e-07	7.875398e-10	7.875398e-10
4.000000e+01	4.200000e+01	7.813180e-07	7.600390e-10	7.600390e-10
4.200000e+01	4.400000e+01	7.291830e-07	7.343746e-10	7.343746e-10
4.400000e+01	4.600000e+01	6.779795e-07	7.078872e-10	7.078872e-10
4.600000e+01	4.800000e+01	6.323085e-07	6.836050e-10	6.836050e-10
4.800000e+01	5.000000e+01	5.908150e-07	6.609718e-10	6.609718e-10
5.000000e+01	5.200000e+01	5.502395e-07	6.378358e-10	6.378358e-10
5.200000e+01	5.400000e+01	5.117975e-07	6.150894e-10	6.150894e-10
5.400000e+01	5.600000e+01	4.780978e-07	5.944596e-10	5.944596e-10
5.600000e+01	5.800000e+01	4.433069e-07	5.724120e-10	5.724120e-10
5.800000e+01	6.000000e+01	4.129677e-07	5.524428e-10	5.524428e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dilepton_pt
ScaledBy=9.99956772052263030e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.696285e-06	8.276846e-09	8.276846e-09
2.000000e+00	4.000000e+00	1.664297e-05	1.558119e-08	1.558119e-08
4.000000e+00	6.000000e+00	3.041027e-05	2.106166e-08	2.106166e-08
6.000000e+00	8.000000e+00	4.131922e-05	2.455025e-08	2.455025e-08
8.000000e+00	1.000000e+01	4.800269e-05	2.646137e-08	2.646137e-08
1.000000e+01	1.200000e+01	5.132790e-05	2.736261e-08	2.736261e-08
1.200000e+01	1.400000e+01	5.210275e-05	2.756834e-08	2.756834e-08
1.400000e+01	1.600000e+01	5.135955e-05	2.737104e-08	2.737104e-08
1.600000e+01	1.800000e+01	4.974437e-05	2.693741e-08	2.693741e-08
1.800000e+01	2.000000e+01	4.750263e-05	2.632357e-08	2.632357e-08
2.000000e+01	2.200000e+01	4.508737e-05	2.564563e-08	2.564563e-08
2.200000e+01	2.400000e+01	4.247571e-05	2.489173e-08	2.489173e-08
2.400000e+01	2.600000e+01	3.996698e-05	2.414563e-08	2.414563e-08
2.600000e+01	2.800000e+01	3.747750e-05	2.338181e-08	2.338181e-08
2.800000e+01	3.000000e+01	3.503165e-05	2.260612e-08	2.260612e-08
3.000000e+01	3.200000e+01	3.281300e-05	2.187866e-08	2.187866e-08
3.200000e+01	3.400000e+01	3.061525e-05	2.113335e-08	2.113335e-08
3.400000e+01	3.600000e+01	2.857435e-05	2.041710e-08	2.041710e-08
3.600000e+01	3.800000e+01	2.666032e-05	1.972133e-08	1.972133e-08
3.800000e+01	4.000000e+01	2.490406e-05	1.906077e-08	1.906077e-08
4.000000e+01	4.200000e+01	2.318669e-05	1.839236e-08	1.839236e-08
4.200000e+01	4.400000e+01	2.163556e-05	1.776655e-08	1.776655e-08
4.400000e+01	4.600000e+01	2.013642e-05	1.714006e-08	1.714006e-08
4.600000e+01	4.800000e+01	1.880082e-05	1.656203e-08	1.656203e-08
4.800000e+01	5.000000e+01	1.752014e-05	1.598833e-08	1.598833e-08
5.000000e+01	5.200000e+01	1.634748e-05	1.544392e-08	1.544392e-08
5.200000e+01	5.400000e+01	1.520686e-05	1.489547e-08	1.489547e-08
5.400000e+01	5.600000e+01	1.419383e-05	1.439111e-08	1.439111e-08
5.600000e+01	5.800000e+01	1.317959e-05	1.386747e-08	1.386747e-08
5.800000e+01	6.000000e+01	1.227749e-05	1.338471e-08	1.338471e-08
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/cmpShowers/bare_muons/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
XLabel=$m_{\mu^+ \mu^-}$ (GeV)
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlot=0
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968978798e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.278408e-06	1.287851e-08	1.287851e-08
1.006000e+02	1.012000e+02	3.424970e-06	1.316323e-08	1.316323e-08
1.012000e+02	1.018000e+02	3.559388e-06	1.341905e-08	1.341905e-08
1.018000e+02	1.024000e+02	3.603807e-06	1.350252e-08	1.350252e-08
1.024000e+02	1.030000e+02	3.854887e-06	1.396496e-08	1.396496e-08
1.030000e+02	1.036000e+02	3.874313e-06	1.400011e-08	1.400011e-08
1.036000e+02	1.042000e+02	4.076877e-06	1.436143e-08	1.436143e-08
1.042000e+02	1.048000e+02	4.134803e-06	1.446310e-08	1.446310e-08
1.048000e+02	1.054000e+02	4.398328e-06	1.491687e-08	1.491687e-08
1.054000e+02	1.060000e+02	4.542460e-06	1.515932e-08	1.515932e-08
1.060000e+02	1.066000e+02	4.817418e-06	1.561138e-08	1.561138e-08
1.066000e+02	1.072000e+02	5.005008e-06	1.591243e-08	1.591243e-08
1.072000e+02	1.078000e+02	5.171855e-06	1.617548e-08	1.617548e-08
1.078000e+02	1.084000e+02	5.426173e-06	1.656841e-08	1.656841e-08
1.084000e+02	1.090000e+02	5.681857e-06	1.695427e-08	1.695427e-08
1.090000e+02	1.096000e+02	5.962735e-06	1.736827e-08	1.736827e-08
1.096000e+02	1.102000e+02	6.235317e-06	1.776083e-08	1.776083e-08
1.102000e+02	1.108000e+02	6.586818e-06	1.825458e-08	1.825458e-08
1.108000e+02	1.114000e+02	7.013345e-06	1.883634e-08	1.883634e-08
1.114000e+02	1.120000e+02	7.357410e-06	1.929285e-08	1.929285e-08
1.120000e+02	1.126000e+02	7.667023e-06	1.969461e-08	1.969461e-08
1.126000e+02	1.132000e+02	8.166553e-06	2.032607e-08	2.032607e-08
1.132000e+02	1.138000e+02	8.696943e-06	2.097574e-08	2.097574e-08
1.138000e+02	1.144000e+02	9.286928e-06	2.167554e-08	2.167554e-08
1.144000e+02	1.150000e+02	9.846862e-06	2.231942e-08	2.231942e-08
1.150000e+02	1.156000e+02	1.061862e-05	2.317758e-08	2.317758e-08
1.156000e+02	1.162000e+02	1.139569e-05	2.401067e-08	2.401067e-08
1.162000e+02	1.168000e+02	1.240547e-05	2.505190e-08	2.505190e-08
1.168000e+02	1.174000e+02	1.329606e-05	2.593556e-08	2.593556e-08
1.174000e+02	1.180000e+02	1.451155e-05	2.709511e-08	2.709511e-08
1.180000e+02	1.186000e+02	1.587304e-05	2.833766e-08	2.833766e-08
1.186000e+02	1.192000e+02	1.757965e-05	2.982216e-08	2.982216e-08
1.192000e+02	1.198000e+02	1.976517e-05	3.162162e-08	3.162162e-08
1.198000e+02	1.204000e+02	2.224485e-05	3.354661e-08	3.354661e-08
1.204000e+02	1.210000e+02	2.548087e-05	3.590385e-08	3.590385e-08
1.210000e+02	1.216000e+02	2.965680e-05	3.873433e-08	3.873433e-08
1.216000e+02	1.222000e+02	3.567782e-05	4.248475e-08	4.248475e-08
1.222000e+02	1.228000e+02	4.410875e-05	4.723853e-08	4.723853e-08
1.228000e+02	1.234000e+02	5.817540e-05	5.425050e-08	5.425050e-08
1.234000e+02	1.240000e+02	8.484555e-05	6.551618e-08	6.551618e-08
1.240000e+02	1.246000e+02	1.611219e-04	9.028410e-08	9.028410e-08
1.246000e+02	1.252000e+02	2.802770e-03	3.765544e-07	3.765544e-07
1.252000e+02	1.258000e+02	6.578218e-06	1.824265e-08	1.824265e-08
1.258000e+02	1.264000e+02	9.930387e-07	7.087893e-09	7.087893e-09
1.264000e+02	1.270000e+02	4.079608e-07	4.543006e-09	4.543006e-09
1.270000e+02	1.276000e+02	2.247730e-07	3.372144e-09	3.372144e-09
1.276000e+02	1.282000e+02	1.378082e-07	2.640411e-09	2.640411e-09
1.282000e+02	1.288000e+02	9.875243e-08	2.235157e-09	2.235157e-09
1.288000e+02	1.294000e+02	7.386197e-08	1.933056e-09	1.933056e-09
1.294000e+02	1.300000e+02	5.585178e-08	1.680941e-09	1.680941e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957701789214267e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.080088e-03	4.243051e-06	4.243051e-06
1.006000e+02	1.012000e+02	1.128369e-03	4.336834e-06	4.336834e-06
1.012000e+02	1.018000e+02	1.172600e-03	4.420817e-06	4.420817e-06
1.018000e+02	1.024000e+02	1.187333e-03	4.448875e-06	4.448875e-06
1.024000e+02	1.030000e+02	1.269946e-03	4.600651e-06	4.600651e-06
1.030000e+02	1.036000e+02	1.276313e-03	4.612047e-06	4.612047e-06
1.036000e+02	1.042000e+02	1.343060e-03	4.731167e-06	4.731167e-06
1.042000e+02	1.048000e+02	1.362192e-03	4.764920e-06	4.764920e-06
1.048000e+02	1.054000e+02	1.448955e-03	4.914142e-06	4.914142e-06
1.054000e+02	1.060000e+02	1.496487e-03	4.994258e-06	4.994258e-06
1.060000e+02	1.066000e+02	1.587050e-03	5.143090e-06	5.143090e-06
1.066000e+02	1.072000e+02	1.648914e-03	5.242578e-06	5.242578e-06
1.072000e+02	1.078000e+02	1.703845e-03	5.329071e-06	5.329071e-06
1.078000e+02	1.084000e+02	1.787658e-03	5.458655e-06	5.458655e-06
1.084000e+02	1.090000e+02	1.871903e-03	5.585833e-06	5.585833e-06
1.090000e+02	1.096000e+02	1.964333e-03	5.721766e-06	5.721766e-06
1.096000e+02	1.102000e+02	2.054263e-03	5.851652e-06	5.851652e-06
1.102000e+02	1.108000e+02	2.170008e-03	6.014081e-06	6.014081e-06
1.108000e+02	1.114000e+02	2.310452e-03	6.205448e-06	6.205448e-06
1.114000e+02	1.120000e+02	2.423930e-03	6.356355e-06	6.356355e-06
1.120000e+02	1.126000e+02	2.525810e-03	6.488242e-06	6.488242e-06
1.126000e+02	1.132000e+02	2.690487e-03	6.696689e-06	6.696689e-06
1.132000e+02	1.138000e+02	2.865128e-03	6.910389e-06	6.910389e-06
1.138000e+02	1.144000e+02	3.059537e-03	7.141088e-06	7.141088e-06
1.144000e+02	1.150000e+02	3.244180e-03	7.353807e-06	7.353807e-06
1.150000e+02	1.156000e+02	3.498252e-03	7.635920e-06	7.635920e-06
1.156000e+02	1.162000e+02	3.754308e-03	7.910557e-06	7.910557e-06
1.162000e+02	1.168000e+02	4.086960e-03	8.253540e-06	8.253540e-06
1.168000e+02	1.174000e+02	4.380298e-03	8.544472e-06	8.544472e-06
1.174000e+02	1.180000e+02	4.780715e-03	8.926439e-06	8.926439e-06
1.180000e+02	1.186000e+02	5.229278e-03	9.335885e-06	9.335885e-06
1.186000e+02	1.192000e+02	5.791522e-03	9.824977e-06	9.824977e-06
1.192000e+02	1.198000e+02	6.511575e-03	1.041793e-05	1.041793e-05
1.198000e+02	1.204000e+02	7.328573e-03	1.105230e-05	1.105230e-05
1.204000e+02	1.210000e+02	8.394628e-03	1.182881e-05	1.182881e-05
1.210000e+02	1.216000e+02	9.770520e-03	1.276160e-05	1.276160e-05
1.216000e+02	1.222000e+02	1.175399e-02	1.399692e-05	1.399692e-05
1.222000e+02	1.228000e+02	1.453164e-02	1.556323e-05	1.556323e-05
1.228000e+02	1.234000e+02	1.916607e-02	1.787365e-05	1.787365e-05
1.234000e+02	1.240000e+02	2.795293e-02	2.158564e-05	2.158564e-05
1.240000e+02	1.246000e+02	5.308465e-02	2.974759e-05	2.974759e-05
1.246000e+02	1.252000e+02	9.233378e-01	1.240528e-04	1.240528e-04
1.252000e+02	1.258000e+02	2.172108e-03	6.030637e-06	6.030637e-06
1.258000e+02	1.264000e+02	3.284528e-04	2.349014e-06	2.349014e-06
1.264000e+02	1.270000e+02	1.348776e-04	1.504651e-06	1.504651e-06
1.270000e+02	1.276000e+02	7.426353e-05	1.115749e-06	1.115749e-06
1.276000e+02	1.282000e+02	4.563140e-05	8.765092e-07	8.765092e-07
1.282000e+02	1.288000e+02	3.271528e-05	7.425242e-07	7.425242e-07
1.288000e+02	1.294000e+02	2.439897e-05	6.394171e-07	6.394171e-07
1.294000e+02	1.300000e+02	1.851588e-05	5.589934e-07	5.589934e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957812118760576e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.057010e-07	5.103425e-10	5.103425e-10
1.006000e+02	1.012000e+02	1.111024e-07	5.235858e-10	5.235858e-10
1.012000e+02	1.018000e+02	1.150060e-07	5.319487e-10	5.319487e-10
1.018000e+02	1.024000e+02	1.170914e-07	5.372109e-10	5.372109e-10
1.024000e+02	1.030000e+02	1.245137e-07	5.536626e-10	5.536626e-10
1.030000e+02	1.036000e+02	1.250781e-07	5.549046e-10	5.549046e-10
1.036000e+02	1.042000e+02	1.317142e-07	5.698318e-10	5.698318e-10
1.042000e+02	1.048000e+02	1.335423e-07	5.736779e-10	5.736779e-10
1.048000e+02	1.054000e+02	1.430153e-07	5.943140e-10	5.943140e-10
1.054000e+02	1.060000e+02	1.466116e-07	6.005070e-10	6.005070e-10
1.060000e+02	1.066000e+02	1.563003e-07	6.210323e-10	6.210323e-10
1.066000e+02	1.072000e+02	1.614411e-07	6.307445e-10	6.307445e-10
1.072000e+02	1.078000e+02	1.675008e-07	6.423473e-10	6.423473e-10
1.078000e+02	1.084000e+02	1.749017e-07	6.560098e-10	6.560098e-10
1.084000e+02	1.090000e+02	1.837200e-07	6.727638e-10	6.727638e-10
1.090000e+02	1.096000e+02	1.923592e-07	6.878463e-10	6.878463e-10
1.096000e+02	1.102000e+02	2.012952e-07	7.039196e-10	7.039196e-10
1.102000e+02	1.108000e+02	2.137327e-07	7.263065e-10	7.263065e-10
1.108000e+02	1.114000e+02	2.263537e-07	7.465437e-10	7.465437e-10
1.114000e+02	1.120000e+02	2.380610e-07	7.661524e-10	7.661524e-10
1.120000e+02	1.126000e+02	2.469882e-07	7.795595e-10	7.795595e-10
1.126000e+02	1.132000e+02	2.646847e-07	8.081661e-10	8.081661e-10
1.132000e+02	1.138000e+02	2.811833e-07	8.322478e-10	8.322478e-10
1.138000e+02	1.144000e+02	3.005750e-07	8.606614e-10	8.606614e-10
1.144000e+02	1.150000e+02	3.177295e-07	8.846429e-10	8.846429e-10
1.150000e+02	1.156000e+02	3.432668e-07	9.197729e-10	9.197729e-10
1.156000e+02	1.162000e+02	3.675248e-07	9.515060e-10	9.515060e-10
1.162000e+02	1.168000e+02	4.019790e-07	9.961200e-10	9.961200e-10
1.168000e+02	1.174000e+02	4.279867e-07	1.026204e-09	1.026204e-09
1.174000e+02	1.180000e+02	4.684912e-07	1.074412e-09	1.074412e-09
1.180000e+02	1.186000e+02	5.127163e-07	1.123841e-09	1.123841e-09
1.186000e+02	1.192000e+02	5.676152e-07	1.182451e-09	1.182451e-09
1.192000e+02	1.198000e+02	6.386377e-07	1.254542e-09	1.254542e-09
1.198000e+02	1.204000e+02	7.189245e-07	1.330896e-09	1.330896e-09
1.204000e+02	1.210000e+02	8.207972e-07	1.421585e-09	1.421585e-09
1.210000e+02	1.216000e+02	9.566297e-07	1.535616e-09	1.535616e-09
1.216000e+02	1.222000e+02	1.152487e-06	1.685441e-09	1.685441e-09
1.222000e+02	1.228000e+02	1.419039e-06	1.869724e-09	1.869724e-09
1.228000e+02	1.234000e+02	1.871780e-06	2.147876e-09	2.147876e-09
1.234000e+02	1.240000e+02	2.722425e-06	2.589738e-09	2.589738e-09
1.240000e+02	1.246000e+02	5.129482e-06	3.554886e-09	3.554886e-09
1.246000e+02	1.252000e+02	9.115913e-05	1.498836e-08	1.498836e-08
1.252000e+02	1.258000e+02	1.858525e-11	6.156106e-14	6.156106e-14
1.258000e+02	1.264000e+02	2.621223e-13	1.976614e-15	1.976614e-15
1.264000e+02	1.270000e+02	4.183537e-14	4.798021e-16	4.798021e-16
1.270000e+02	1.276000e+02	1.248876e-14	1.909951e-16	1.909951e-16
1.276000e+02	1.282000e+02	4.836180e-15	9.416364e-17	9.416364e-17
1.282000e+02	1.288000e+02	2.412230e-15	5.542184e-17	5.542184e-17
1.288000e+02	1.294000e+02	1.344639e-15	3.565924e-17	3.565924e-17
1.294000e+02	1.300000e+02	7.891220e-16	2.402469e-17	2.402469e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99957748952088510e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.149463e-06	1.238765e-08	1.238765e-08
1.006000e+02	1.012000e+02	3.291167e-06	1.266365e-08	1.266365e-08
1.012000e+02	1.018000e+02	3.419283e-06	1.290920e-08	1.290920e-08
1.018000e+02	1.024000e+02	3.463260e-06	1.299092e-08	1.299092e-08
1.024000e+02	1.030000e+02	3.704115e-06	1.343517e-08	1.343517e-08
1.030000e+02	1.036000e+02	3.724070e-06	1.347459e-08	1.347459e-08
1.036000e+02	1.042000e+02	3.917505e-06	1.381547e-08	1.381547e-08
1.042000e+02	1.048000e+02	3.975138e-06	1.391995e-08	1.391995e-08
1.048000e+02	1.054000e+02	4.226842e-06	1.435634e-08	1.435634e-08
1.054000e+02	1.060000e+02	4.365828e-06	1.458606e-08	1.458606e-08
1.060000e+02	1.066000e+02	4.628342e-06	1.501811e-08	1.501811e-08
1.066000e+02	1.072000e+02	4.811780e-06	1.532026e-08	1.532026e-08
1.072000e+02	1.078000e+02	4.970100e-06	1.556200e-08	1.556200e-08
1.078000e+02	1.084000e+02	5.214812e-06	1.594093e-08	1.594093e-08
1.084000e+02	1.090000e+02	5.462013e-06	1.631512e-08	1.631512e-08
1.090000e+02	1.096000e+02	5.731107e-06	1.671226e-08	1.671226e-08
1.096000e+02	1.102000e+02	5.992050e-06	1.708806e-08	1.708806e-08
1.102000e+02	1.108000e+02	6.328790e-06	1.756203e-08	1.756203e-08
1.108000e+02	1.114000e+02	6.736010e-06	1.811801e-08	1.811801e-08
1.114000e+02	1.120000e+02	7.070428e-06	1.856120e-08	1.856120e-08
1.120000e+02	1.126000e+02	7.368043e-06	1.894895e-08	1.894895e-08
1.126000e+02	1.132000e+02	7.848323e-06	1.955663e-08	1.955663e-08
1.132000e+02	1.138000e+02	8.356505e-06	2.018143e-08	2.018143e-08
1.138000e+02	1.144000e+02	8.923915e-06	2.085267e-08	2.085267e-08
1.144000e+02	1.150000e+02	9.463413e-06	2.147795e-08	2.147795e-08
1.150000e+02	1.156000e+02	1.020512e-05	2.230039e-08	2.230039e-08
1.156000e+02	1.162000e+02	1.095139e-05	2.310226e-08	2.310226e-08
1.162000e+02	1.168000e+02	1.192046e-05	2.410152e-08	2.410152e-08
1.168000e+02	1.174000e+02	1.277790e-05	2.495304e-08	2.495304e-08
1.174000e+02	1.180000e+02	1.394557e-05	2.606670e-08	2.606670e-08
1.180000e+02	1.186000e+02	1.525321e-05	2.726161e-08	2.726161e-08
1.186000e+02	1.192000e+02	1.689298e-05	2.869147e-08	2.869147e-08
1.192000e+02	1.198000e+02	1.899370e-05	3.042629e-08	3.042629e-08
1.198000e+02	1.204000e+02	2.137983e-05	3.227759e-08	3.227759e-08
1.204000e+02	1.210000e+02	2.448795e-05	3.454183e-08	3.454183e-08
1.210000e+02	1.216000e+02	2.850022e-05	3.726927e-08	3.726927e-08
1.216000e+02	1.222000e+02	3.428850e-05	4.087524e-08	4.087524e-08
1.222000e+02	1.228000e+02	4.238505e-05	4.544708e-08	4.544708e-08
1.228000e+02	1.234000e+02	5.590855e-05	5.219368e-08	5.219368e-08
1.234000e+02	1.240000e+02	8.152753e-05	6.302539e-08	6.302539e-08
1.240000e+02	1.246000e+02	1.548245e-04	8.685222e-08	8.685222e-08
1.246000e+02	1.252000e+02	2.693673e-03	3.623258e-07	3.623258e-07
1.252000e+02	1.258000e+02	6.258397e-06	1.737595e-08	1.737595e-08
1.258000e+02	1.264000e+02	9.470883e-07	6.766802e-09	6.766802e-09
1.264000e+02	1.270000e+02	3.901712e-07	4.349159e-09	4.349159e-09
1.270000e+02	1.276000e+02	2.151640e-07	3.231267e-09	3.231267e-09
1.276000e+02	1.282000e+02	1.320238e-07	2.535746e-09	2.535746e-09
1.282000e+02	1.288000e+02	9.491282e-08	2.150791e-09	2.150791e-09
1.288000e+02	1.294000e+02	7.115753e-08	1.862449e-09	1.862449e-09
1.294000e+02	1.300000e+02	5.390068e-08	1.622404e-09	1.622404e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99956680022836084e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.276565e-09	3.393702e-10	3.393702e-10
1.006000e+02	1.012000e+02	2.681287e-09	3.683031e-10	3.683031e-10
1.012000e+02	1.018000e+02	2.175385e-09	3.317430e-10	3.317430e-10
1.018000e+02	1.024000e+02	2.782468e-09	3.751879e-10	3.751879e-10
1.024000e+02	1.030000e+02	2.377745e-09	3.468298e-10	3.468298e-10
1.030000e+02	1.036000e+02	2.630697e-09	3.648120e-10	3.648120e-10
1.036000e+02	1.042000e+02	3.035420e-09	3.918710e-10	3.918710e-10
1.042000e+02	1.048000e+02	3.237782e-09	4.047226e-10	4.047226e-10
1.048000e+02	1.054000e+02	3.136600e-09	3.983486e-10	3.983486e-10
1.054000e+02	1.060000e+02	4.047227e-09	4.524936e-10	4.524936e-10
1.060000e+02	1.066000e+02	3.237782e-09	4.047226e-10	4.047226e-10
1.066000e+02	1.072000e+02	4.300178e-09	4.664198e-10	4.664198e-10
1.072000e+02	1.078000e+02	4.957852e-09	5.008187e-10	5.008187e-10
1.078000e+02	1.084000e+02	4.198997e-09	4.608998e-10	4.608998e-10
1.084000e+02	1.090000e+02	5.109623e-09	5.084265e-10	5.084265e-10
1.090000e+02	1.096000e+02	5.767297e-09	5.401569e-10	5.401569e-10
1.096000e+02	1.102000e+02	6.677923e-09	5.812386e-10	5.812386e-10
1.102000e+02	1.108000e+02	6.627333e-09	5.790327e-10	5.790327e-10
1.108000e+02	1.114000e+02	6.930875e-09	5.921446e-10	5.921446e-10
1.114000e+02	1.120000e+02	9.055668e-09	6.768524e-10	6.768524e-10
1.120000e+02	1.126000e+02	8.499175e-09	6.557256e-10	6.557256e-10
1.126000e+02	1.132000e+02	1.016865e-08	7.172416e-10	7.172416e-10
1.132000e+02	1.138000e+02	1.204050e-08	7.804696e-10	7.804696e-10
1.138000e+02	1.144000e+02	1.133223e-08	7.571667e-10	7.571667e-10
1.144000e+02	1.150000e+02	1.279935e-08	8.046883e-10	8.046883e-10
1.150000e+02	1.156000e+02	1.457001e-08	8.585463e-10	8.585463e-10
1.156000e+02	1.162000e+02	1.679598e-08	9.217996e-10	9.217996e-10
1.162000e+02	1.168000e+02	1.917373e-08	9.848886e-10	9.848886e-10
1.168000e+02	1.174000e+02	2.362568e-08	1.093266e-09	1.093266e-09
1.174000e+02	1.180000e+02	2.605402e-08	1.148077e-09	1.148077e-09
1.180000e+02	1.186000e+02	3.344020e-08	1.300673e-09	1.300673e-09
1.186000e+02	1.192000e+02	3.698153e-08	1.367811e-09	1.367811e-09
1.192000e+02	1.198000e+02	4.704900e-08	1.542798e-09	1.542798e-09
1.198000e+02	1.204000e+02	6.131548e-08	1.761241e-09	1.761241e-09
1.204000e+02	1.210000e+02	7.881973e-08	1.996877e-09	1.996877e-09
1.210000e+02	1.216000e+02	1.064927e-07	2.321098e-09	2.321098e-09
1.216000e+02	1.222000e+02	1.514674e-07	2.768174e-09	2.768174e-09
1.222000e+02	1.228000e+02	2.331202e-07	3.434185e-09	3.434185e-09
1.228000e+02	1.234000e+02	4.067462e-07	4.536235e-09	4.536235e-09
1.234000e+02	1.240000e+02	8.928180e-07	6.720712e-09	6.720712e-09
1.240000e+02	1.246000e+02	3.585893e-06	1.346891e-08	1.346891e-08
1.246000e+02	1.252000e+02	3.640535e-03	4.291571e-07	4.291571e-07
1.252000e+02	1.258000e+02	8.989042e-06	2.132507e-08	2.132507e-08
1.258000e+02	1.264000e+02	1.287321e-06	8.070070e-09	8.070070e-09
1.264000e+02	1.270000e+02	5.156167e-07	5.107369e-09	5.107369e-09
1.270000e+02	1.276000e+02	2.783985e-07	3.752902e-09	3.752902e-09
1.276000e+02	1.282000e+02	1.685163e-07	2.919811e-09	2.919811e-09
1.282000e+02	1.288000e+02	1.190896e-07	2.454543e-09	2.454543e-09
1.288000e+02	1.294000e+02	8.908957e-08	2.122986e-09	2.122986e-09
1.294000e+02	1.300000e+02	6.526152e-08	1.817031e-09	1.817031e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99956801866159313e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	7.499677e-07	1.117986e-07	1.117986e-07
1.006000e+02	1.012000e+02	8.832952e-07	1.213299e-07	1.213299e-07
1.012000e+02	1.018000e+02	7.333017e-07	1.130340e-07	1.130340e-07
1.018000e+02	1.024000e+02	9.332930e-07	1.269241e-07	1.269241e-07
1.024000e+02	1.030000e+02	7.999655e-07	1.178460e-07	1.178460e-07
1.030000e+02	1.036000e+02	8.666292e-07	1.201799e-07	1.201799e-07
1.036000e+02	1.042000e+02	9.999568e-07	1.290939e-07	1.290939e-07
1.042000e+02	1.048000e+02	1.083287e-06	1.364167e-07	1.364167e-07
1.048000e+02	1.054000e+02	1.049955e-06	1.343652e-07	1.343652e-07
1.054000e+02	1.060000e+02	1.333276e-06	1.490648e-07	1.490648e-07
1.060000e+02	1.066000e+02	1.116619e-06	1.423939e-07	1.423939e-07
1.066000e+02	1.072000e+02	1.449937e-06	1.589830e-07	1.589830e-07
1.072000e+02	1.078000e+02	1.649929e-06	1.674907e-07	1.674907e-07
1.078000e+02	1.084000e+02	1.383273e-06	1.518340e-07	1.518340e-07
1.084000e+02	1.090000e+02	1.699927e-06	1.699600e-07	1.699600e-07
1.090000e+02	1.096000e+02	1.916583e-06	1.802698e-07	1.802698e-07
1.096000e+02	1.102000e+02	2.199905e-06	1.914772e-07	1.914772e-07
1.102000e+02	1.108000e+02	2.216572e-06	1.950699e-07	1.950699e-07
1.108000e+02	1.114000e+02	2.299900e-06	1.971941e-07	1.971941e-07
1.114000e+02	1.120000e+02	3.016537e-06	2.266814e-07	2.266814e-07
1.120000e+02	1.126000e+02	2.799878e-06	2.160154e-07	2.160154e-07
1.126000e+02	1.132000e+02	3.366522e-06	2.380373e-07	2.380373e-07
1.132000e+02	1.138000e+02	3.966495e-06	2.571097e-07	2.571097e-07
1.138000e+02	1.144000e+02	3.799837e-06	2.560271e-07	2.560271e-07
1.144000e+02	1.150000e+02	4.216485e-06	2.650881e-07	2.650881e-07
1.150000e+02	1.156000e+02	4.799793e-06	2.828305e-07	2.828305e-07
1.156000e+02	1.162000e+02	5.566427e-06	3.063997e-07	3.063997e-07
1.162000e+02	1.168000e+02	6.333060e-06	3.257329e-07	3.257329e-07
1.168000e+02	1.174000e+02	7.799663e-06	3.613091e-07	3.613091e-07
1.174000e+02	1.180000e+02	8.616295e-06	3.804073e-07	3.804073e-07
1.180000e+02	1.186000e+02	1.113285e-05	4.352334e-07	4.352334e-07
1.186000e+02	1.192000e+02	1.228280e-05	4.561114e-07	4.561114e-07
1.192000e+02	1.198000e+02	1.559933e-05	5.131380e-07	5.131380e-07
1.198000e+02	1.204000e+02	2.036578e-05	5.873417e-07	5.873417e-07
1.204000e+02	1.210000e+02	2.609887e-05	6.628774e-07	6.628774e-07
1.210000e+02	1.216000e+02	3.531513e-05	7.722289e-07	7.722289e-07
1.216000e+02	1.222000e+02	5.024783e-05	9.214626e-07	9.214626e-07
1.222000e+02	1.228000e+02	7.716333e-05	1.139395e-06	1.139395e-06
1.228000e+02	1.234000e+02	1.348442e-04	1.508521e-06	1.508521e-06
1.234000e+02	1.240000e+02	2.953872e-04	2.228257e-06	2.228257e-06
1.240000e+02	1.246000e+02	1.187015e-03	4.469147e-06	4.469147e-06
1.246000e+02	1.252000e+02	1.199331e+00	1.413825e-04	1.413825e-04
1.252000e+02	1.258000e+02	2.968038e-03	7.049202e-06	7.049202e-06
1.258000e+02	1.264000e+02	4.257483e-04	2.674145e-06	2.674145e-06
1.264000e+02	1.270000e+02	1.707593e-04	1.695837e-06	1.695837e-06
1.270000e+02	1.276000e+02	9.211268e-05	1.244378e-06	1.244378e-06
1.276000e+02	1.282000e+02	5.579758e-05	9.692076e-07	9.692076e-07
1.282000e+02	1.288000e+02	3.941497e-05	8.142471e-07	8.142471e-07
1.288000e+02	1.294000e+02	2.948207e-05	7.041240e-07	7.041240e-07
1.294000e+02	1.300000e+02	2.156573e-05	6.013614e-07	6.013614e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99956722574278004e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.317547e-19	4.946752e-20	4.946752e-20
1.006000e+02	1.012000e+02	4.227198e-19	5.808251e-20	5.808251e-20
1.012000e+02	1.018000e+02	3.704437e-19	5.650297e-20	5.650297e-20
1.018000e+02	1.024000e+02	5.143098e-19	6.937148e-20	6.937148e-20
1.024000e+02	1.030000e+02	4.772747e-19	6.963799e-20	6.963799e-20
1.030000e+02	1.036000e+02	5.746493e-19	7.971083e-20	7.971083e-20
1.036000e+02	1.042000e+02	7.224837e-19	9.330096e-20	9.330096e-20
1.042000e+02	1.048000e+02	8.398432e-19	1.050157e-19	1.050157e-19
1.048000e+02	1.054000e+02	8.911962e-19	1.132174e-19	1.132174e-19
1.054000e+02	1.060000e+02	1.256718e-18	1.405515e-19	1.405515e-19
1.060000e+02	1.066000e+02	1.101277e-18	1.376990e-19	1.376990e-19
1.066000e+02	1.072000e+02	1.614596e-18	1.751962e-19	1.751962e-19
1.072000e+02	1.078000e+02	2.047345e-18	2.068845e-19	2.068845e-19
1.078000e+02	1.084000e+02	1.905752e-18	2.092792e-19	2.092792e-19
1.084000e+02	1.090000e+02	2.561895e-18	2.550381e-19	2.550381e-19
1.090000e+02	1.096000e+02	3.213832e-18	3.011450e-19	3.011450e-19
1.096000e+02	1.102000e+02	4.132133e-18	3.598319e-19	3.598319e-19
1.102000e+02	1.108000e+02	4.585648e-18	4.008677e-19	4.008677e-19
1.108000e+02	1.114000e+02	5.335400e-18	4.561009e-19	4.561009e-19
1.114000e+02	1.120000e+02	7.865798e-18	5.882840e-19	5.882840e-19
1.120000e+02	1.126000e+02	8.297087e-18	6.405228e-19	6.405228e-19
1.126000e+02	1.132000e+02	1.120458e-17	7.908740e-19	7.908740e-19
1.132000e+02	1.138000e+02	1.509218e-17	9.789459e-19	9.789459e-19
1.138000e+02	1.144000e+02	1.626607e-17	1.087603e-18	1.087603e-18
1.144000e+02	1.150000e+02	2.113783e-17	1.330036e-18	1.330036e-18
1.150000e+02	1.156000e+02	2.785352e-17	1.642868e-18	1.642868e-18
1.156000e+02	1.162000e+02	3.757713e-17	2.064319e-18	2.064319e-18
1.162000e+02	1.168000e+02	5.037053e-17	2.590384e-18	2.590384e-18
1.168000e+02	1.174000e+02	7.384110e-17	3.421081e-18	3.421081e-18
1.174000e+02	1.180000e+02	9.785213e-17	4.318014e-18	4.318014e-18
1.180000e+02	1.186000e+02	1.534318e-16	5.977785e-18	5.977785e-18
1.186000e+02	1.192000e+02	2.094298e-16	7.762717e-18	7.762717e-18
1.192000e+02	1.198000e+02	3.375672e-16	1.109748e-17	1.109748e-17
1.198000e+02	1.204000e+02	5.687420e-16	1.638737e-17	1.638737e-17
1.204000e+02	1.210000e+02	9.761698e-16	2.482565e-17	2.482565e-17
1.210000e+02	1.216000e+02	1.830718e-15	4.010086e-17	4.010086e-17
1.216000e+02	1.222000e+02	3.826677e-15	7.041916e-17	7.041916e-17
1.222000e+02	1.228000e+02	9.414807e-15	1.401098e-16	1.401098e-16
1.228000e+02	1.234000e+02	2.983022e-14	3.384457e-16	3.384457e-16
1.234000e+02	1.240000e+02	1.539795e-13	1.200480e-15	1.200480e-15
1.240000e+02	1.246000e+02	3.067960e-12	1.274831e-14	1.274831e-14
1.246000e+02	1.252000e+02	1.184105e-04	1.708206e-08	1.708206e-08
1.252000e+02	1.258000e+02	2.667872e-11	7.458610e-14	7.458610e-14
1.258000e+02	1.264000e+02	3.568482e-13	2.336659e-15	2.336659e-15
1.264000e+02	1.270000e+02	5.533787e-14	5.584194e-16	5.584194e-16
1.270000e+02	1.276000e+02	1.613396e-14	2.197441e-16	2.197441e-16
1.276000e+02	1.282000e+02	6.191897e-15	1.079767e-16	1.079767e-16
1.282000e+02	1.288000e+02	3.049925e-15	6.313491e-17	6.313491e-17
1.288000e+02	1.294000e+02	1.696752e-15	4.056062e-17	4.056062e-17
1.294000e+02	1.300000e+02	9.659253e-16	2.695481e-17	2.695481e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/dressed_dilepton_m_inv
ScaledBy=9.99956772052263030e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.970040e-09	2.937476e-10	2.937476e-10
1.006000e+02	1.012000e+02	2.309663e-09	3.173263e-10	3.173263e-10
1.012000e+02	1.018000e+02	1.882150e-09	2.870805e-10	2.870805e-10
1.018000e+02	1.024000e+02	2.415008e-09	3.257039e-10	3.257039e-10
1.024000e+02	1.030000e+02	2.064300e-09	3.011744e-10	3.011744e-10
1.030000e+02	1.036000e+02	2.290230e-09	3.176677e-10	3.176677e-10
1.036000e+02	1.042000e+02	2.651313e-09	3.423375e-10	3.423375e-10
1.042000e+02	1.048000e+02	2.848825e-09	3.562116e-10	3.562116e-10
1.048000e+02	1.054000e+02	2.774493e-09	3.524306e-10	3.524306e-10
1.054000e+02	1.060000e+02	3.580325e-09	4.003727e-10	4.003727e-10
1.060000e+02	1.066000e+02	2.868815e-09	3.586715e-10	3.586715e-10
1.066000e+02	1.072000e+02	3.819628e-09	4.143591e-10	4.143591e-10
1.072000e+02	1.078000e+02	4.416182e-09	4.461856e-10	4.461856e-10
1.078000e+02	1.084000e+02	3.752980e-09	4.120007e-10	4.120007e-10
1.084000e+02	1.090000e+02	4.561727e-09	4.539589e-10	4.539589e-10
1.090000e+02	1.096000e+02	5.189153e-09	4.861385e-10	4.861385e-10
1.096000e+02	1.102000e+02	5.992020e-09	5.215879e-10	5.215879e-10
1.102000e+02	1.108000e+02	5.989343e-09	5.233826e-10	5.233826e-10
1.108000e+02	1.114000e+02	6.257515e-09	5.346824e-10	5.346824e-10
1.114000e+02	1.120000e+02	8.209010e-09	6.136399e-10	6.136399e-10
1.120000e+02	1.126000e+02	7.719912e-09	5.956919e-10	5.956919e-10
1.126000e+02	1.132000e+02	9.260197e-09	6.532481e-10	6.532481e-10
1.132000e+02	1.138000e+02	1.098724e-08	7.122845e-10	7.122845e-10
1.138000e+02	1.144000e+02	1.037965e-08	6.936253e-10	6.936253e-10
1.144000e+02	1.150000e+02	1.174044e-08	7.382240e-10	7.382240e-10
1.150000e+02	1.156000e+02	1.339640e-08	7.894682e-10	7.894682e-10
1.156000e+02	1.162000e+02	1.546247e-08	8.486957e-10	8.486957e-10
1.162000e+02	1.168000e+02	1.770202e-08	9.093716e-10	9.093716e-10
1.168000e+02	1.174000e+02	2.186517e-08	1.011897e-09	1.011897e-09
1.174000e+02	1.180000e+02	2.417940e-08	1.065572e-09	1.065572e-09
1.180000e+02	1.186000e+02	3.107535e-08	1.208822e-09	1.208822e-09
1.186000e+02	1.192000e+02	3.446980e-08	1.275038e-09	1.275038e-09
1.192000e+02	1.198000e+02	4.393278e-08	1.440763e-09	1.440763e-09
1.198000e+02	1.204000e+02	5.740490e-08	1.649065e-09	1.649065e-09
1.204000e+02	1.210000e+02	7.392088e-08	1.872936e-09	1.872936e-09
1.210000e+02	1.216000e+02	1.001549e-07	2.183163e-09	2.183163e-09
1.216000e+02	1.222000e+02	1.426890e-07	2.607985e-09	2.607985e-09
1.222000e+02	1.228000e+02	2.200747e-07	3.242280e-09	3.242280e-09
1.228000e+02	1.234000e+02	3.847780e-07	4.291593e-09	4.291593e-09
1.234000e+02	1.240000e+02	8.462847e-07	6.370952e-09	6.370952e-09
1.240000e+02	1.246000e+02	3.406392e-06	1.279573e-08	1.279573e-08
1.246000e+02	1.252000e+02	3.498842e-03	4.125023e-07	4.125023e-07
1.252000e+02	1.258000e+02	8.551205e-06	2.028819e-08	2.028819e-08
1.258000e+02	1.264000e+02	1.227376e-06	7.694980e-09	7.694980e-09
1.264000e+02	1.270000e+02	4.925953e-07	4.879773e-09	4.879773e-09
1.270000e+02	1.276000e+02	2.665667e-07	3.593724e-09	3.593724e-09
1.276000e+02	1.282000e+02	1.616811e-07	2.801658e-09	2.801658e-09
1.282000e+02	1.288000e+02	1.144813e-07	2.359758e-09	2.359758e-09
1.288000e+02	1.294000e+02	8.578787e-08	2.044493e-09	2.044493e-09
1.294000e+02	1.300000e+02	6.295443e-08	1.752966e-09	1.752966e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/cmpShowers/bare_muons/one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.5
LegendYPos=0.3
XLabel=$p^T_{\mu}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlot=1
RatioPlotYMin=0.401
RatioPlotYMax=1.09
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Bare muons}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968978798e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.402103e-07	2.272314e-09	2.272314e-09
1.200000e+01	1.400000e+01	1.081673e-06	4.051750e-09	4.051750e-09
1.400000e+01	1.600000e+01	2.034128e-06	5.556276e-09	5.556276e-09
1.600000e+01	1.800000e+01	3.101656e-06	6.861064e-09	6.861064e-09
1.800000e+01	2.000000e+01	4.286351e-06	8.065634e-09	8.065634e-09
2.000000e+01	2.200000e+01	5.586605e-06	9.208070e-09	9.208070e-09
2.200000e+01	2.400000e+01	6.970180e-06	1.028529e-08	1.028529e-08
2.400000e+01	2.600000e+01	8.445990e-06	1.132192e-08	1.132192e-08
2.600000e+01	2.800000e+01	1.006834e-05	1.236157e-08	1.236157e-08
2.800000e+01	3.000000e+01	1.176553e-05	1.336289e-08	1.336289e-08
3.000000e+01	3.200000e+01	1.357599e-05	1.435425e-08	1.435425e-08
3.200000e+01	3.400000e+01	1.550954e-05	1.534243e-08	1.534243e-08
3.400000e+01	3.600000e+01	1.749955e-05	1.629702e-08	1.629702e-08
3.600000e+01	3.800000e+01	1.968850e-05	1.728626e-08	1.728626e-08
3.800000e+01	4.000000e+01	2.194702e-05	1.825082e-08	1.825082e-08
4.000000e+01	4.200000e+01	2.446177e-05	1.926808e-08	1.926808e-08
4.200000e+01	4.400000e+01	2.700255e-05	2.024403e-08	2.024403e-08
4.400000e+01	4.600000e+01	2.978147e-05	2.126022e-08	2.126022e-08
4.600000e+01	4.800000e+01	3.278332e-05	2.230597e-08	2.230597e-08
4.800000e+01	5.000000e+01	3.590134e-05	2.334264e-08	2.334264e-08
5.000000e+01	5.200000e+01	3.928671e-05	2.441842e-08	2.441842e-08
5.200000e+01	5.400000e+01	4.283521e-05	2.549735e-08	2.549735e-08
5.400000e+01	5.600000e+01	4.630129e-05	2.650887e-08	2.650887e-08
5.600000e+01	5.800000e+01	4.968906e-05	2.746155e-08	2.746155e-08
5.800000e+01	6.000000e+01	5.247895e-05	2.822196e-08	2.822196e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957701789214267e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.120803e-04	7.486171e-07	7.486171e-07
1.200000e+01	1.400000e+01	3.563599e-04	1.334906e-06	1.334906e-06
1.400000e+01	1.600000e+01	6.701115e-04	1.830442e-06	1.830442e-06
1.600000e+01	1.800000e+01	1.021817e-03	2.260369e-06	2.260369e-06
1.800000e+01	2.000000e+01	1.412111e-03	2.657226e-06	2.657226e-06
2.000000e+01	2.200000e+01	1.840467e-03	3.033595e-06	3.033595e-06
2.200000e+01	2.400000e+01	2.296273e-03	3.388477e-06	3.388477e-06
2.400000e+01	2.600000e+01	2.782492e-03	3.730043e-06	3.730043e-06
2.600000e+01	2.800000e+01	3.316924e-03	4.072477e-06	4.072477e-06
2.800000e+01	3.000000e+01	3.876076e-03	4.402410e-06	4.402410e-06
3.000000e+01	3.200000e+01	4.472501e-03	4.728981e-06	4.728981e-06
3.200000e+01	3.400000e+01	5.109540e-03	5.054604e-06	5.054604e-06
3.400000e+01	3.600000e+01	5.765085e-03	5.369022e-06	5.369022e-06
3.600000e+01	3.800000e+01	6.486275e-03	5.695002e-06	5.695002e-06
3.800000e+01	4.000000e+01	7.230285e-03	6.012720e-06	6.012720e-06
4.000000e+01	4.200000e+01	8.058750e-03	6.347858e-06	6.347858e-06
4.200000e+01	4.400000e+01	8.895770e-03	6.669355e-06	6.669355e-06
4.400000e+01	4.600000e+01	9.811330e-03	7.004211e-06	7.004211e-06
4.600000e+01	4.800000e+01	1.080030e-02	7.348767e-06	7.348767e-06
4.800000e+01	5.000000e+01	1.182751e-02	7.690289e-06	7.690289e-06
5.000000e+01	5.200000e+01	1.294277e-02	8.044675e-06	8.044675e-06
5.200000e+01	5.400000e+01	1.411176e-02	8.400095e-06	8.400095e-06
5.400000e+01	5.600000e+01	1.525365e-02	8.733358e-06	8.733358e-06
5.600000e+01	5.800000e+01	1.636971e-02	9.047201e-06	9.047201e-06
5.800000e+01	6.000000e+01	1.728893e-02	9.297801e-06	9.297801e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957812118760576e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.106386e-08	9.060437e-11	9.060437e-11
1.200000e+01	1.400000e+01	3.502458e-08	1.609377e-10	1.609377e-10
1.400000e+01	1.600000e+01	6.590275e-08	2.207298e-10	2.207298e-10
1.600000e+01	1.800000e+01	1.004605e-07	2.726245e-10	2.726245e-10
1.800000e+01	2.000000e+01	1.388488e-07	3.205262e-10	3.205262e-10
2.000000e+01	2.200000e+01	1.807371e-07	3.655009e-10	3.655009e-10
2.200000e+01	2.400000e+01	2.257147e-07	4.085021e-10	4.085021e-10
2.400000e+01	2.600000e+01	2.736784e-07	4.498698e-10	4.498698e-10
2.600000e+01	2.800000e+01	3.263077e-07	4.912278e-10	4.912278e-10
2.800000e+01	3.000000e+01	3.810308e-07	5.308893e-10	5.308893e-10
3.000000e+01	3.200000e+01	4.393933e-07	5.699704e-10	5.699704e-10
3.200000e+01	3.400000e+01	5.020225e-07	6.091330e-10	6.091330e-10
3.400000e+01	3.600000e+01	5.665990e-07	6.472100e-10	6.472100e-10
3.600000e+01	3.800000e+01	6.372870e-07	6.863918e-10	6.863918e-10
3.800000e+01	4.000000e+01	7.103165e-07	7.246382e-10	7.246382e-10
4.000000e+01	4.200000e+01	7.917030e-07	7.649189e-10	7.649189e-10
4.200000e+01	4.400000e+01	8.742010e-07	8.039807e-10	8.039807e-10
4.400000e+01	4.600000e+01	9.643430e-07	8.445419e-10	8.445419e-10
4.600000e+01	4.800000e+01	1.059677e-06	8.848237e-10	8.848237e-10
4.800000e+01	5.000000e+01	1.161709e-06	9.267102e-10	9.267102e-10
5.000000e+01	5.200000e+01	1.271093e-06	9.692771e-10	9.692771e-10
5.200000e+01	5.400000e+01	1.386292e-06	1.012393e-09	1.012393e-09
5.400000e+01	5.600000e+01	1.498174e-06	1.052385e-09	1.052385e-09
5.600000e+01	5.800000e+01	1.607519e-06	1.089997e-09	1.089997e-09
5.800000e+01	6.000000e+01	1.698798e-06	1.120804e-09	1.120804e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99957748952088510e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.259131e-07	2.179310e-09	2.179310e-09
1.200000e+01	1.400000e+01	1.035637e-06	3.884131e-09	3.884131e-09
1.400000e+01	1.600000e+01	1.947766e-06	5.326760e-09	5.326760e-09
1.600000e+01	1.800000e+01	2.970778e-06	6.578167e-09	6.578167e-09
1.800000e+01	2.000000e+01	4.107342e-06	7.737357e-09	7.737357e-09
2.000000e+01	2.200000e+01	5.354535e-06	8.835180e-09	8.835180e-09
2.200000e+01	2.400000e+01	6.682030e-06	9.871217e-09	9.871217e-09
2.400000e+01	2.600000e+01	8.100965e-06	1.087049e-08	1.087049e-08
2.600000e+01	2.800000e+01	9.658295e-06	1.187197e-08	1.187197e-08
2.800000e+01	3.000000e+01	1.129036e-05	1.283645e-08	1.283645e-08
3.000000e+01	3.200000e+01	1.302844e-05	1.379038e-08	1.379038e-08
3.200000e+01	3.400000e+01	1.488769e-05	1.474262e-08	1.474262e-08
3.400000e+01	3.600000e+01	1.680097e-05	1.566343e-08	1.566343e-08
3.600000e+01	3.800000e+01	1.890487e-05	1.661663e-08	1.661663e-08
3.800000e+01	4.000000e+01	2.107847e-05	1.754612e-08	1.754612e-08
4.000000e+01	4.200000e+01	2.349651e-05	1.852775e-08	1.852775e-08
4.200000e+01	4.400000e+01	2.594169e-05	1.946872e-08	1.946872e-08
4.400000e+01	4.600000e+01	2.861309e-05	2.044794e-08	2.044794e-08
4.600000e+01	4.800000e+01	3.150255e-05	2.145673e-08	2.145673e-08
4.800000e+01	5.000000e+01	3.450335e-05	2.245700e-08	2.245700e-08
5.000000e+01	5.200000e+01	3.776018e-05	2.349367e-08	2.349367e-08
5.200000e+01	5.400000e+01	4.117366e-05	2.453375e-08	2.453375e-08
5.400000e+01	5.600000e+01	4.450925e-05	2.550889e-08	2.550889e-08
5.600000e+01	5.800000e+01	4.776990e-05	2.642688e-08	2.642688e-08
5.800000e+01	6.000000e+01	5.045420e-05	2.716056e-08	2.716056e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99956680022836084e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.754928e-07	1.632014e-09	1.632014e-09
1.200000e+01	1.400000e+01	8.522395e-07	3.596460e-09	3.596460e-09
1.400000e+01	1.600000e+01	1.730007e-06	5.124107e-09	5.124107e-09
1.600000e+01	1.800000e+01	2.737812e-06	6.446088e-09	6.446088e-09
1.800000e+01	2.000000e+01	3.866852e-06	7.660782e-09	7.660782e-09
2.000000e+01	2.200000e+01	5.107140e-06	8.804064e-09	8.804064e-09
2.200000e+01	2.400000e+01	6.450375e-06	9.894339e-09	9.894339e-09
2.400000e+01	2.600000e+01	7.891895e-06	1.094422e-08	1.094422e-08
2.600000e+01	2.800000e+01	9.441415e-06	1.197052e-08	1.197052e-08
2.800000e+01	3.000000e+01	1.107705e-05	1.296601e-08	1.296601e-08
3.000000e+01	3.200000e+01	1.282430e-05	1.395119e-08	1.395119e-08
3.200000e+01	3.400000e+01	1.473262e-05	1.495321e-08	1.495321e-08
3.400000e+01	3.600000e+01	1.669508e-05	1.591801e-08	1.591801e-08
3.600000e+01	3.800000e+01	1.884498e-05	1.691189e-08	1.691189e-08
3.800000e+01	4.000000e+01	2.107027e-05	1.788255e-08	1.788255e-08
4.000000e+01	4.200000e+01	2.351735e-05	1.889247e-08	1.889247e-08
4.200000e+01	4.400000e+01	2.604868e-05	1.988325e-08	1.988325e-08
4.400000e+01	4.600000e+01	2.880123e-05	2.090739e-08	2.090739e-08
4.600000e+01	4.800000e+01	3.181305e-05	2.197339e-08	2.197339e-08
4.800000e+01	5.000000e+01	3.495768e-05	2.303381e-08	2.303381e-08
5.000000e+01	5.200000e+01	3.837059e-05	2.413202e-08	2.413202e-08
5.200000e+01	5.400000e+01	4.192177e-05	2.522401e-08	2.522401e-08
5.400000e+01	5.600000e+01	4.558533e-05	2.630310e-08	2.630310e-08
5.600000e+01	5.800000e+01	4.916336e-05	2.731587e-08	2.731587e-08
5.800000e+01	6.000000e+01	5.210975e-05	2.812250e-08	2.812250e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99956801866159313e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.781250e-05	5.376337e-07	5.376337e-07
1.200000e+01	1.400000e+01	2.807529e-04	1.184780e-06	1.184780e-06
1.400000e+01	1.600000e+01	5.699405e-04	1.688144e-06	1.688144e-06
1.600000e+01	1.800000e+01	9.019960e-04	2.123814e-06	2.123814e-06
1.800000e+01	2.000000e+01	1.273925e-03	2.523896e-06	2.523896e-06
2.000000e+01	2.200000e+01	1.682497e-03	2.900461e-06	2.900461e-06
2.200000e+01	2.400000e+01	2.125043e-03	3.259717e-06	3.259717e-06
2.400000e+01	2.600000e+01	2.599942e-03	3.605600e-06	3.605600e-06
2.600000e+01	2.800000e+01	3.110390e-03	3.943651e-06	3.943651e-06
2.800000e+01	3.000000e+01	3.649318e-03	4.271756e-06	4.271756e-06
3.000000e+01	3.200000e+01	4.224877e-03	4.596219e-06	4.596219e-06
3.200000e+01	3.400000e+01	4.853586e-03	4.926371e-06	4.926371e-06
3.400000e+01	3.600000e+01	5.500085e-03	5.244197e-06	5.244197e-06
3.600000e+01	3.800000e+01	6.208325e-03	5.571593e-06	5.571593e-06
3.800000e+01	4.000000e+01	6.941460e-03	5.891409e-06	5.891409e-06
4.000000e+01	4.200000e+01	7.747660e-03	6.224157e-06	6.224157e-06
4.200000e+01	4.400000e+01	8.581625e-03	6.550609e-06	6.550609e-06
4.400000e+01	4.600000e+01	9.488415e-03	6.887991e-06	6.887991e-06
4.600000e+01	4.800000e+01	1.048065e-02	7.239195e-06	7.239195e-06
4.800000e+01	5.000000e+01	1.151665e-02	7.588569e-06	7.588569e-06
5.000000e+01	5.200000e+01	1.264103e-02	7.950388e-06	7.950388e-06
5.200000e+01	5.400000e+01	1.381087e-02	8.310071e-06	8.310071e-06
5.400000e+01	5.600000e+01	1.501775e-02	8.665535e-06	8.665535e-06
5.600000e+01	5.800000e+01	1.619652e-02	8.999206e-06	8.999206e-06
5.800000e+01	6.000000e+01	1.716723e-02	9.264982e-06	9.264982e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99956722574278004e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.657485e-09	6.461439e-11	6.461439e-11
1.200000e+01	1.400000e+01	2.756755e-08	1.426718e-10	1.426718e-10
1.400000e+01	1.600000e+01	5.596210e-08	2.033314e-10	2.033314e-10
1.600000e+01	1.800000e+01	8.847900e-08	2.558624e-10	2.558624e-10
1.800000e+01	2.000000e+01	1.250508e-07	3.040331e-10	3.040331e-10
2.000000e+01	2.200000e+01	1.654291e-07	3.498090e-10	3.498090e-10
2.200000e+01	2.400000e+01	2.090072e-07	3.931336e-10	3.931336e-10
2.400000e+01	2.600000e+01	2.556327e-07	4.348099e-10	4.348099e-10
2.600000e+01	2.800000e+01	3.057132e-07	4.754895e-10	4.754895e-10
2.800000e+01	3.000000e+01	3.587894e-07	5.150944e-10	5.150944e-10
3.000000e+01	3.200000e+01	4.155184e-07	5.543544e-10	5.543544e-10
3.200000e+01	3.400000e+01	4.775045e-07	5.942605e-10	5.942605e-10
3.400000e+01	3.600000e+01	5.404795e-07	6.319472e-10	6.319472e-10
3.600000e+01	3.800000e+01	6.105075e-07	6.719916e-10	6.719916e-10
3.800000e+01	4.000000e+01	6.821870e-07	7.101429e-10	7.101429e-10
4.000000e+01	4.200000e+01	7.611190e-07	7.500323e-10	7.500323e-10
4.200000e+01	4.400000e+01	8.432985e-07	7.895774e-10	7.895774e-10
4.400000e+01	4.600000e+01	9.318760e-07	8.300373e-10	8.300373e-10
4.600000e+01	4.800000e+01	1.029943e-06	8.726719e-10	8.726719e-10
4.800000e+01	5.000000e+01	1.130950e-06	9.144314e-10	9.144314e-10
5.000000e+01	5.200000e+01	1.242524e-06	9.584214e-10	9.584214e-10
5.200000e+01	5.400000e+01	1.356231e-06	1.001260e-09	1.001260e-09
5.400000e+01	5.600000e+01	1.475163e-06	1.044123e-09	1.044123e-09
5.600000e+01	5.800000e+01	1.590854e-06	1.084447e-09	1.084447e-09
5.800000e+01	6.000000e+01	1.686583e-06	1.116645e-09	1.116645e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu/one_lepton_pt
ScaledBy=9.99956772052263030e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.678307e-07	1.560989e-09	1.560989e-09
1.200000e+01	1.400000e+01	8.155285e-07	3.441756e-09	3.441756e-09
1.400000e+01	1.600000e+01	1.655568e-06	4.903970e-09	4.903970e-09
1.600000e+01	1.800000e+01	2.621100e-06	6.171764e-09	6.171764e-09
1.800000e+01	2.000000e+01	3.703597e-06	7.337907e-09	7.337907e-09
2.000000e+01	2.200000e+01	4.893440e-06	8.436283e-09	8.436283e-09
2.200000e+01	2.400000e+01	6.182890e-06	9.484735e-09	9.484735e-09
2.400000e+01	2.600000e+01	7.567335e-06	1.049493e-08	1.049493e-08
2.600000e+01	2.800000e+01	9.055680e-06	1.148230e-08	1.148230e-08
2.800000e+01	3.000000e+01	1.062696e-05	1.244012e-08	1.244012e-08
3.000000e+01	3.200000e+01	1.230596e-05	1.338833e-08	1.338833e-08
3.200000e+01	3.400000e+01	1.414008e-05	1.435292e-08	1.435292e-08
3.400000e+01	3.600000e+01	1.602652e-05	1.528179e-08	1.528179e-08
3.600000e+01	3.800000e+01	1.809373e-05	1.623905e-08	1.623905e-08
3.800000e+01	4.000000e+01	2.023401e-05	1.717428e-08	1.717428e-08
4.000000e+01	4.200000e+01	2.258754e-05	1.814713e-08	1.814713e-08
4.200000e+01	4.400000e+01	2.502290e-05	1.910204e-08	1.910204e-08
4.400000e+01	4.600000e+01	2.767112e-05	2.008896e-08	2.008896e-08
4.600000e+01	4.800000e+01	3.056939e-05	2.111651e-08	2.111651e-08
4.800000e+01	5.000000e+01	3.359536e-05	2.213848e-08	2.213848e-08
5.000000e+01	5.200000e+01	3.687966e-05	2.319685e-08	2.319685e-08
5.200000e+01	5.400000e+01	4.029676e-05	2.424898e-08	2.424898e-08
5.400000e+01	5.600000e+01	4.382254e-05	2.528891e-08	2.528891e-08
5.600000e+01	5.800000e+01	4.726563e-05	2.626464e-08	2.626464e-08
5.800000e+01	6.000000e+01	5.010035e-05	2.704143e-08	2.704143e-08
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/cmpShowers/dressed_muons/dilepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.3
XLabel=$p^T_{\mu^+\mu^-}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu^+\mu^-}$ (pb)
RatioPlotYMin=0.9
RatioPlotYMax=1.1
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968978798e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.889991e-06	8.614868e-09	8.614868e-09
2.000000e+00	4.000000e+00	1.703748e-05	1.608042e-08	1.608042e-08
4.000000e+00	6.000000e+00	3.094141e-05	2.167028e-08	2.167028e-08
6.000000e+00	8.000000e+00	4.213492e-05	2.528807e-08	2.528807e-08
8.000000e+00	1.000000e+01	4.908237e-05	2.729338e-08	2.729338e-08
1.000000e+01	1.200000e+01	5.242535e-05	2.820755e-08	2.820755e-08
1.200000e+01	1.400000e+01	5.348825e-05	2.849206e-08	2.849206e-08
1.400000e+01	1.600000e+01	5.299445e-05	2.836024e-08	2.836024e-08
1.600000e+01	1.800000e+01	5.142570e-05	2.793731e-08	2.793731e-08
1.800000e+01	2.000000e+01	4.928873e-05	2.735070e-08	2.735070e-08
2.000000e+01	2.200000e+01	4.685077e-05	2.666570e-08	2.666570e-08
2.200000e+01	2.400000e+01	4.434046e-05	2.594148e-08	2.594148e-08
2.400000e+01	2.600000e+01	4.166522e-05	2.514673e-08	2.514673e-08
2.600000e+01	2.800000e+01	3.912763e-05	2.436893e-08	2.436893e-08
2.800000e+01	3.000000e+01	3.669265e-05	2.359849e-08	2.359849e-08
3.000000e+01	3.200000e+01	3.436442e-05	2.283753e-08	2.283753e-08
3.200000e+01	3.400000e+01	3.217247e-05	2.209718e-08	2.209718e-08
3.400000e+01	3.600000e+01	3.004669e-05	2.135467e-08	2.135467e-08
3.600000e+01	3.800000e+01	2.794468e-05	2.059417e-08	2.059417e-08
3.800000e+01	4.000000e+01	2.607100e-05	1.989178e-08	1.989178e-08
4.000000e+01	4.200000e+01	2.426232e-05	1.918937e-08	1.918937e-08
4.200000e+01	4.400000e+01	2.262172e-05	1.852923e-08	1.852923e-08
4.400000e+01	4.600000e+01	2.112287e-05	1.790487e-08	1.790487e-08
4.600000e+01	4.800000e+01	1.970147e-05	1.729195e-08	1.729195e-08
4.800000e+01	5.000000e+01	1.832037e-05	1.667485e-08	1.667485e-08
5.000000e+01	5.200000e+01	1.708204e-05	1.610143e-08	1.610143e-08
5.200000e+01	5.400000e+01	1.590984e-05	1.553916e-08	1.553916e-08
5.400000e+01	5.600000e+01	1.480438e-05	1.498959e-08	1.498959e-08
5.600000e+01	5.800000e+01	1.375952e-05	1.445094e-08	1.445094e-08
5.800000e+01	6.000000e+01	1.280198e-05	1.393905e-08	1.393905e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957701789214267e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.610997e-03	2.838229e-06	2.838229e-06
2.000000e+00	4.000000e+00	5.612870e-03	5.297674e-06	5.297674e-06
4.000000e+00	6.000000e+00	1.019349e-02	7.139335e-06	7.139335e-06
6.000000e+00	8.000000e+00	1.388104e-02	8.331139e-06	8.331139e-06
8.000000e+00	1.000000e+01	1.617001e-02	8.991944e-06	8.991944e-06
1.000000e+01	1.200000e+01	1.727117e-02	9.292966e-06	9.292966e-06
1.200000e+01	1.400000e+01	1.762123e-02	9.386619e-06	9.386619e-06
1.400000e+01	1.600000e+01	1.745869e-02	9.343302e-06	9.343302e-06
1.600000e+01	1.800000e+01	1.694185e-02	9.203962e-06	9.203962e-06
1.800000e+01	2.000000e+01	1.623795e-02	9.010778e-06	9.010778e-06
2.000000e+01	2.200000e+01	1.543471e-02	8.785055e-06	8.785055e-06
2.200000e+01	2.400000e+01	1.460764e-02	8.546400e-06	8.546400e-06
2.400000e+01	2.600000e+01	1.372638e-02	8.284642e-06	8.284642e-06
2.600000e+01	2.800000e+01	1.289034e-02	8.028351e-06	8.028351e-06
2.800000e+01	3.000000e+01	1.208838e-02	7.774744e-06	7.774744e-06
3.000000e+01	3.200000e+01	1.132113e-02	7.523832e-06	7.523832e-06
3.200000e+01	3.400000e+01	1.059893e-02	7.279847e-06	7.279847e-06
3.400000e+01	3.600000e+01	9.898595e-03	7.035215e-06	7.035215e-06
3.600000e+01	3.800000e+01	9.206185e-03	6.784749e-06	6.784749e-06
3.800000e+01	4.000000e+01	8.588925e-03	6.553360e-06	6.553360e-06
4.000000e+01	4.200000e+01	7.993040e-03	6.321924e-06	6.321924e-06
4.200000e+01	4.400000e+01	7.452575e-03	6.104461e-06	6.104461e-06
4.400000e+01	4.600000e+01	6.958815e-03	5.898796e-06	5.898796e-06
4.600000e+01	4.800000e+01	6.490520e-03	5.696839e-06	5.696839e-06
4.800000e+01	5.000000e+01	6.035515e-03	5.493519e-06	5.493519e-06
5.000000e+01	5.200000e+01	5.627595e-03	5.304668e-06	5.304668e-06
5.200000e+01	5.400000e+01	5.241330e-03	5.119290e-06	5.119290e-06
5.400000e+01	5.600000e+01	4.877154e-03	4.938247e-06	4.938247e-06
5.600000e+01	5.800000e+01	4.532983e-03	4.760873e-06	4.760873e-06
5.800000e+01	6.000000e+01	4.217526e-03	4.592226e-06	4.592226e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957812118760576e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.582080e-07	3.419952e-10	3.419952e-10
2.000000e+00	4.000000e+00	5.521390e-07	6.390213e-10	6.390213e-10
4.000000e+00	6.000000e+00	1.001398e-06	8.605042e-10	8.605042e-10
6.000000e+00	8.000000e+00	1.363195e-06	1.003825e-09	1.003825e-09
8.000000e+00	1.000000e+01	1.587762e-06	1.083324e-09	1.083324e-09
1.000000e+01	1.200000e+01	1.697708e-06	1.120415e-09	1.120415e-09
1.200000e+01	1.400000e+01	1.730864e-06	1.131100e-09	1.131100e-09
1.400000e+01	1.600000e+01	1.714268e-06	1.125762e-09	1.125762e-09
1.600000e+01	1.800000e+01	1.665450e-06	1.109779e-09	1.109779e-09
1.800000e+01	2.000000e+01	1.595514e-06	1.086137e-09	1.086137e-09
2.000000e+01	2.200000e+01	1.515839e-06	1.058582e-09	1.058582e-09
2.200000e+01	2.400000e+01	1.435840e-06	1.030393e-09	1.030393e-09
2.400000e+01	2.600000e+01	1.348910e-06	9.986839e-10	9.986839e-10
2.600000e+01	2.800000e+01	1.265900e-06	9.673431e-10	9.673431e-10
2.800000e+01	3.000000e+01	1.187282e-06	9.368611e-10	9.368611e-10
3.000000e+01	3.200000e+01	1.113292e-06	9.073548e-10	9.073548e-10
3.200000e+01	3.400000e+01	1.041862e-06	8.777493e-10	8.777493e-10
3.400000e+01	3.600000e+01	9.721545e-07	8.477988e-10	8.477988e-10
3.600000e+01	3.800000e+01	9.041260e-07	8.175416e-10	8.175416e-10
3.800000e+01	4.000000e+01	8.440405e-07	7.898441e-10	7.898441e-10
4.000000e+01	4.200000e+01	7.855595e-07	7.621996e-10	7.621996e-10
4.200000e+01	4.400000e+01	7.320160e-07	7.355630e-10	7.355630e-10
4.400000e+01	4.600000e+01	6.836660e-07	7.108905e-10	7.108905e-10
4.600000e+01	4.800000e+01	6.374665e-07	6.864335e-10	6.864335e-10
4.800000e+01	5.000000e+01	5.930925e-07	6.622439e-10	6.622439e-10
5.000000e+01	5.200000e+01	5.530110e-07	6.393927e-10	6.393927e-10
5.200000e+01	5.400000e+01	5.150020e-07	6.170450e-10	6.170450e-10
5.400000e+01	5.600000e+01	4.787194e-07	5.946835e-10	5.946835e-10
5.600000e+01	5.800000e+01	4.452392e-07	5.735717e-10	5.735717e-10
5.800000e+01	6.000000e+01	4.140095e-07	5.530513e-10	5.530513e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99957748952088510e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.698777e-06	8.283162e-09	8.283162e-09
2.000000e+00	4.000000e+00	1.637190e-05	1.546161e-08	1.546161e-08
4.000000e+00	6.000000e+00	2.973051e-05	2.083559e-08	2.083559e-08
6.000000e+00	8.000000e+00	4.048608e-05	2.431565e-08	2.431565e-08
8.000000e+00	1.000000e+01	4.716271e-05	2.624570e-08	2.624570e-08
1.000000e+01	1.200000e+01	5.037525e-05	2.712651e-08	2.712651e-08
1.200000e+01	1.400000e+01	5.139710e-05	2.740112e-08	2.740112e-08
1.400000e+01	1.600000e+01	5.092205e-05	2.727543e-08	2.727543e-08
1.600000e+01	1.800000e+01	4.941665e-05	2.687096e-08	2.687096e-08
1.800000e+01	2.000000e+01	4.736478e-05	2.630868e-08	2.630868e-08
2.000000e+01	2.200000e+01	4.502164e-05	2.565056e-08	2.565056e-08
2.200000e+01	2.400000e+01	4.260815e-05	2.495516e-08	2.495516e-08
2.400000e+01	2.600000e+01	4.003682e-05	2.419062e-08	2.419062e-08
2.600000e+01	2.800000e+01	3.760037e-05	2.344451e-08	2.344451e-08
2.800000e+01	3.000000e+01	3.525883e-05	2.270353e-08	2.270353e-08
3.000000e+01	3.200000e+01	3.302326e-05	2.197351e-08	2.197351e-08
3.200000e+01	3.400000e+01	3.091761e-05	2.126291e-08	2.126291e-08
3.400000e+01	3.600000e+01	2.887531e-05	2.054799e-08	2.054799e-08
3.600000e+01	3.800000e+01	2.685556e-05	1.981781e-08	1.981781e-08
3.800000e+01	4.000000e+01	2.505424e-05	1.914331e-08	1.914331e-08
4.000000e+01	4.200000e+01	2.331585e-05	1.846694e-08	1.846694e-08
4.200000e+01	4.400000e+01	2.174043e-05	1.783098e-08	1.783098e-08
4.400000e+01	4.600000e+01	2.029932e-05	1.723179e-08	1.723179e-08
4.600000e+01	4.800000e+01	1.893405e-05	1.664200e-08	1.664200e-08
4.800000e+01	5.000000e+01	1.760706e-05	1.604931e-08	1.604931e-08
5.000000e+01	5.200000e+01	1.641739e-05	1.549797e-08	1.549797e-08
5.200000e+01	5.400000e+01	1.529110e-05	1.495769e-08	1.495769e-08
5.400000e+01	5.600000e+01	1.422818e-05	1.442946e-08	1.442946e-08
5.600000e+01	5.800000e+01	1.322487e-05	1.390978e-08	1.390978e-08
5.800000e+01	6.000000e+01	1.230578e-05	1.341840e-08	1.341840e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99956680022836084e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.887269e-06	8.612465e-09	8.612465e-09
2.000000e+00	4.000000e+00	1.731998e-05	1.621317e-08	1.621317e-08
4.000000e+00	6.000000e+00	3.164771e-05	2.191622e-08	2.191622e-08
6.000000e+00	8.000000e+00	4.300106e-05	2.554665e-08	2.554665e-08
8.000000e+00	1.000000e+01	4.995666e-05	2.753538e-08	2.753538e-08
1.000000e+01	1.200000e+01	5.341690e-05	2.847303e-08	2.847303e-08
1.200000e+01	1.400000e+01	5.422340e-05	2.868717e-08	2.868717e-08
1.400000e+01	1.600000e+01	5.344990e-05	2.848183e-08	2.848183e-08
1.600000e+01	1.800000e+01	5.176820e-05	2.803018e-08	2.803018e-08
1.800000e+01	2.000000e+01	4.943481e-05	2.739118e-08	2.739118e-08
2.000000e+01	2.200000e+01	4.692134e-05	2.668576e-08	2.668576e-08
2.200000e+01	2.400000e+01	4.420371e-05	2.590143e-08	2.590143e-08
2.400000e+01	2.600000e+01	4.159237e-05	2.512472e-08	2.512472e-08
2.600000e+01	2.800000e+01	3.900074e-05	2.432936e-08	2.432936e-08
2.800000e+01	3.000000e+01	3.645500e-05	2.352193e-08	2.352193e-08
3.000000e+01	3.200000e+01	3.414598e-05	2.276482e-08	2.276482e-08
3.200000e+01	3.400000e+01	3.185872e-05	2.198915e-08	2.198915e-08
3.400000e+01	3.600000e+01	2.973406e-05	2.124328e-08	2.124328e-08
3.600000e+01	3.800000e+01	2.774269e-05	2.051959e-08	2.051959e-08
3.800000e+01	4.000000e+01	2.591490e-05	1.983212e-08	1.983212e-08
4.000000e+01	4.200000e+01	2.412647e-05	1.913556e-08	1.913556e-08
4.200000e+01	4.400000e+01	2.251239e-05	1.848439e-08	1.848439e-08
4.400000e+01	4.600000e+01	2.095232e-05	1.783243e-08	1.783243e-08
4.600000e+01	4.800000e+01	1.956230e-05	1.723075e-08	1.723075e-08
4.800000e+01	5.000000e+01	1.822900e-05	1.663320e-08	1.663320e-08
5.000000e+01	5.200000e+01	1.700908e-05	1.606700e-08	1.606700e-08
5.200000e+01	5.400000e+01	1.582215e-05	1.549627e-08	1.549627e-08
5.400000e+01	5.600000e+01	1.476748e-05	1.497089e-08	1.497089e-08
5.600000e+01	5.800000e+01	1.371215e-05	1.442604e-08	1.442604e-08
5.800000e+01	6.000000e+01	1.277314e-05	1.392333e-08	1.392333e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99956801866159313e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.610085e-03	2.837398e-06	2.837398e-06
2.000000e+00	4.000000e+00	5.705980e-03	5.341470e-06	5.341470e-06
4.000000e+00	6.000000e+00	1.042616e-02	7.220341e-06	7.220341e-06
6.000000e+00	8.000000e+00	1.416643e-02	8.416364e-06	8.416364e-06
8.000000e+00	1.000000e+01	1.645797e-02	9.071604e-06	9.071604e-06
1.000000e+01	1.200000e+01	1.759789e-02	9.380489e-06	9.380489e-06
1.200000e+01	1.400000e+01	1.786366e-02	9.451096e-06	9.451096e-06
1.400000e+01	1.600000e+01	1.760881e-02	9.383418e-06	9.383418e-06
1.600000e+01	1.800000e+01	1.705470e-02	9.234553e-06	9.234553e-06
1.800000e+01	2.000000e+01	1.628610e-02	9.024138e-06	9.024138e-06
2.000000e+01	2.200000e+01	1.545794e-02	8.791644e-06	8.791644e-06
2.200000e+01	2.400000e+01	1.456264e-02	8.533248e-06	8.533248e-06
2.400000e+01	2.600000e+01	1.370236e-02	8.277376e-06	8.277376e-06
2.600000e+01	2.800000e+01	1.284858e-02	8.015359e-06	8.015359e-06
2.800000e+01	3.000000e+01	1.200985e-02	7.749300e-06	7.749300e-06
3.000000e+01	3.200000e+01	1.124914e-02	7.499848e-06	7.499848e-06
3.200000e+01	3.400000e+01	1.049566e-02	7.244358e-06	7.244358e-06
3.400000e+01	3.600000e+01	9.795695e-03	6.998612e-06	6.998612e-06
3.600000e+01	3.800000e+01	9.139670e-03	6.760213e-06	6.760213e-06
3.800000e+01	4.000000e+01	8.537450e-03	6.533651e-06	6.533651e-06
4.000000e+01	4.200000e+01	7.948285e-03	6.304195e-06	6.304195e-06
4.200000e+01	4.400000e+01	7.416550e-03	6.089680e-06	6.089680e-06
4.400000e+01	4.600000e+01	6.902540e-03	5.874821e-06	5.874821e-06
4.600000e+01	4.800000e+01	6.444665e-03	5.676676e-06	5.676676e-06
4.800000e+01	5.000000e+01	6.005450e-03	5.479849e-06	5.479849e-06
5.000000e+01	5.200000e+01	5.603530e-03	5.293276e-06	5.293276e-06
5.200000e+01	5.400000e+01	5.212530e-03	5.105289e-06	5.105289e-06
5.400000e+01	5.600000e+01	4.865085e-03	4.932218e-06	4.932218e-06
5.600000e+01	5.800000e+01	4.517350e-03	4.752623e-06	4.752623e-06
5.800000e+01	6.000000e+01	4.208008e-03	4.587018e-06	4.587018e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99956722574278004e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.585794e-07	3.425242e-10	3.425242e-10
2.000000e+00	4.000000e+00	5.605890e-07	6.438010e-10	6.438010e-10
4.000000e+00	6.000000e+00	1.024828e-06	8.703791e-10	8.703791e-10
6.000000e+00	8.000000e+00	1.391650e-06	1.014305e-09	1.014305e-09
8.000000e+00	1.000000e+01	1.617347e-06	1.093547e-09	1.093547e-09
1.000000e+01	1.200000e+01	1.728605e-06	1.130383e-09	1.130383e-09
1.200000e+01	1.400000e+01	1.755315e-06	1.139178e-09	1.139178e-09
1.400000e+01	1.600000e+01	1.729708e-06	1.130816e-09	1.130816e-09
1.600000e+01	1.800000e+01	1.676228e-06	1.113313e-09	1.113313e-09
1.800000e+01	2.000000e+01	1.600010e-06	1.087582e-09	1.087582e-09
2.000000e+01	2.200000e+01	1.518362e-06	1.059461e-09	1.059461e-09
2.200000e+01	2.400000e+01	1.430366e-06	1.028277e-09	1.028277e-09
2.400000e+01	2.600000e+01	1.346451e-06	9.977392e-10	9.977392e-10
2.600000e+01	2.800000e+01	1.262922e-06	9.663091e-10	9.663091e-10
2.800000e+01	3.000000e+01	1.180670e-06	9.342943e-10	9.342943e-10
3.000000e+01	3.200000e+01	1.104944e-06	9.038281e-10	9.038281e-10
3.200000e+01	3.400000e+01	1.031423e-06	8.733386e-10	8.733386e-10
3.400000e+01	3.600000e+01	9.621385e-07	8.432949e-10	8.432949e-10
3.600000e+01	3.800000e+01	8.973500e-07	8.143731e-10	8.143731e-10
3.800000e+01	4.000000e+01	8.389775e-07	7.875398e-10	7.875398e-10
4.000000e+01	4.200000e+01	7.813180e-07	7.600390e-10	7.600390e-10
4.200000e+01	4.400000e+01	7.291830e-07	7.343746e-10	7.343746e-10
4.400000e+01	4.600000e+01	6.779795e-07	7.078872e-10	7.078872e-10
4.600000e+01	4.800000e+01	6.323085e-07	6.836050e-10	6.836050e-10
4.800000e+01	5.000000e+01	5.908150e-07	6.609718e-10	6.609718e-10
5.000000e+01	5.200000e+01	5.502395e-07	6.378358e-10	6.378358e-10
5.200000e+01	5.400000e+01	5.117975e-07	6.150894e-10	6.150894e-10
5.400000e+01	5.600000e+01	4.780978e-07	5.944596e-10	5.944596e-10
5.600000e+01	5.800000e+01	4.433069e-07	5.724120e-10	5.724120e-10
5.800000e+01	6.000000e+01	4.129677e-07	5.524428e-10	5.524428e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99956772052263030e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.696285e-06	8.276846e-09	8.276846e-09
2.000000e+00	4.000000e+00	1.664297e-05	1.558119e-08	1.558119e-08
4.000000e+00	6.000000e+00	3.041027e-05	2.106166e-08	2.106166e-08
6.000000e+00	8.000000e+00	4.131922e-05	2.455025e-08	2.455025e-08
8.000000e+00	1.000000e+01	4.800269e-05	2.646137e-08	2.646137e-08
1.000000e+01	1.200000e+01	5.132790e-05	2.736261e-08	2.736261e-08
1.200000e+01	1.400000e+01	5.210275e-05	2.756834e-08	2.756834e-08
1.400000e+01	1.600000e+01	5.135955e-05	2.737104e-08	2.737104e-08
1.600000e+01	1.800000e+01	4.974437e-05	2.693741e-08	2.693741e-08
1.800000e+01	2.000000e+01	4.750263e-05	2.632357e-08	2.632357e-08
2.000000e+01	2.200000e+01	4.508737e-05	2.564563e-08	2.564563e-08
2.200000e+01	2.400000e+01	4.247571e-05	2.489173e-08	2.489173e-08
2.400000e+01	2.600000e+01	3.996698e-05	2.414563e-08	2.414563e-08
2.600000e+01	2.800000e+01	3.747750e-05	2.338181e-08	2.338181e-08
2.800000e+01	3.000000e+01	3.503165e-05	2.260612e-08	2.260612e-08
3.000000e+01	3.200000e+01	3.281300e-05	2.187866e-08	2.187866e-08
3.200000e+01	3.400000e+01	3.061525e-05	2.113335e-08	2.113335e-08
3.400000e+01	3.600000e+01	2.857435e-05	2.041710e-08	2.041710e-08
3.600000e+01	3.800000e+01	2.666032e-05	1.972133e-08	1.972133e-08
3.800000e+01	4.000000e+01	2.490406e-05	1.906077e-08	1.906077e-08
4.000000e+01	4.200000e+01	2.318669e-05	1.839236e-08	1.839236e-08
4.200000e+01	4.400000e+01	2.163556e-05	1.776655e-08	1.776655e-08
4.400000e+01	4.600000e+01	2.013642e-05	1.714006e-08	1.714006e-08
4.600000e+01	4.800000e+01	1.880082e-05	1.656203e-08	1.656203e-08
4.800000e+01	5.000000e+01	1.752014e-05	1.598833e-08	1.598833e-08
5.000000e+01	5.200000e+01	1.634748e-05	1.544392e-08	1.544392e-08
5.200000e+01	5.400000e+01	1.520686e-05	1.489547e-08	1.489547e-08
5.400000e+01	5.600000e+01	1.419383e-05	1.439111e-08	1.439111e-08
5.600000e+01	5.800000e+01	1.317959e-05	1.386747e-08	1.386747e-08
5.800000e+01	6.000000e+01	1.227749e-05	1.338471e-08	1.338471e-08
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/cmpShowers/dressed_muons/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.9
XLabel=$m_{\mu^+ \mu^-}$ (GeV)
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlot=0
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968978798e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.751035e-06	9.411989e-09	9.411989e-09
1.006000e+02	1.012000e+02	1.833852e-06	9.631990e-09	9.631990e-09
1.012000e+02	1.018000e+02	1.878370e-06	9.748205e-09	9.748205e-09
1.018000e+02	1.024000e+02	1.882115e-06	9.757914e-09	9.757914e-09
1.024000e+02	1.030000e+02	1.992807e-06	1.004076e-08	1.004076e-08
1.030000e+02	1.036000e+02	2.034797e-06	1.014599e-08	1.014599e-08
1.036000e+02	1.042000e+02	2.132587e-06	1.038693e-08	1.038693e-08
1.042000e+02	1.048000e+02	2.155100e-06	1.044162e-08	1.044162e-08
1.048000e+02	1.054000e+02	2.290833e-06	1.076542e-08	1.076542e-08
1.054000e+02	1.060000e+02	2.385488e-06	1.098557e-08	1.098557e-08
1.060000e+02	1.066000e+02	2.515455e-06	1.128086e-08	1.128086e-08
1.066000e+02	1.072000e+02	2.634848e-06	1.154548e-08	1.154548e-08
1.072000e+02	1.078000e+02	2.674258e-06	1.163150e-08	1.163150e-08
1.078000e+02	1.084000e+02	2.806198e-06	1.191498e-08	1.191498e-08
1.084000e+02	1.090000e+02	2.932573e-06	1.218031e-08	1.218031e-08
1.090000e+02	1.096000e+02	3.129218e-06	1.258206e-08	1.258206e-08
1.096000e+02	1.102000e+02	3.203687e-06	1.273090e-08	1.273090e-08
1.102000e+02	1.108000e+02	3.430382e-06	1.317362e-08	1.317362e-08
1.108000e+02	1.114000e+02	3.611748e-06	1.351739e-08	1.351739e-08
1.114000e+02	1.120000e+02	3.793823e-06	1.385392e-08	1.385392e-08
1.120000e+02	1.126000e+02	3.946557e-06	1.413003e-08	1.413003e-08
1.126000e+02	1.132000e+02	4.193842e-06	1.456599e-08	1.456599e-08
1.132000e+02	1.138000e+02	4.497890e-06	1.508476e-08	1.508476e-08
1.138000e+02	1.144000e+02	4.770017e-06	1.553438e-08	1.553438e-08
1.144000e+02	1.150000e+02	5.073710e-06	1.602127e-08	1.602127e-08
1.150000e+02	1.156000e+02	5.455162e-06	1.661261e-08	1.661261e-08
1.156000e+02	1.162000e+02	5.821740e-06	1.716171e-08	1.716171e-08
1.162000e+02	1.168000e+02	6.391185e-06	1.798145e-08	1.798145e-08
1.168000e+02	1.174000e+02	6.760900e-06	1.849423e-08	1.849423e-08
1.174000e+02	1.180000e+02	7.468862e-06	1.943843e-08	1.943843e-08
1.180000e+02	1.186000e+02	8.147380e-06	2.030220e-08	2.030220e-08
1.186000e+02	1.192000e+02	9.069642e-06	2.142047e-08	2.142047e-08
1.192000e+02	1.198000e+02	1.014818e-05	2.265834e-08	2.265834e-08
1.198000e+02	1.204000e+02	1.157078e-05	2.419443e-08	2.419443e-08
1.204000e+02	1.210000e+02	1.325908e-05	2.589946e-08	2.589946e-08
1.210000e+02	1.216000e+02	1.546574e-05	2.797173e-08	2.797173e-08
1.216000e+02	1.222000e+02	1.860467e-05	3.067926e-08	3.067926e-08
1.222000e+02	1.228000e+02	2.326920e-05	3.431032e-08	3.431032e-08
1.228000e+02	1.234000e+02	3.092768e-05	3.955557e-08	3.955557e-08
1.234000e+02	1.240000e+02	4.559995e-05	4.803040e-08	4.803040e-08
1.240000e+02	1.246000e+02	8.984817e-05	6.741997e-08	6.741997e-08
1.246000e+02	1.252000e+02	3.191263e-03	4.018050e-07	4.018050e-07
1.252000e+02	1.258000e+02	7.641020e-06	1.966119e-08	1.966119e-08
1.258000e+02	1.264000e+02	1.126698e-06	7.549842e-09	7.549842e-09
1.264000e+02	1.270000e+02	4.570842e-07	4.808749e-09	4.808749e-09
1.270000e+02	1.276000e+02	2.505742e-07	3.560428e-09	3.560428e-09
1.276000e+02	1.282000e+02	1.515688e-07	2.769102e-09	2.769102e-09
1.282000e+02	1.288000e+02	1.075046e-07	2.332101e-09	2.332101e-09
1.288000e+02	1.294000e+02	8.175407e-08	2.033708e-09	2.033708e-09
1.294000e+02	1.300000e+02	5.994960e-08	1.741515e-09	1.741515e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957701789214267e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.768590e-04	3.100720e-06	3.100720e-06
1.006000e+02	1.012000e+02	6.041912e-04	3.173586e-06	3.173586e-06
1.012000e+02	1.018000e+02	6.188238e-04	3.211605e-06	3.211605e-06
1.018000e+02	1.024000e+02	6.200738e-04	3.214933e-06	3.214933e-06
1.024000e+02	1.030000e+02	6.565222e-04	3.307973e-06	3.307973e-06
1.030000e+02	1.036000e+02	6.703217e-04	3.342388e-06	3.342388e-06
1.036000e+02	1.042000e+02	7.025370e-04	3.421762e-06	3.421762e-06
1.042000e+02	1.048000e+02	7.100200e-04	3.440260e-06	3.440260e-06
1.048000e+02	1.054000e+02	7.546847e-04	3.546562e-06	3.546562e-06
1.054000e+02	1.060000e+02	7.859002e-04	3.619316e-06	3.619316e-06
1.060000e+02	1.066000e+02	8.286650e-04	3.716248e-06	3.716248e-06
1.066000e+02	1.072000e+02	8.681133e-04	3.804186e-06	3.804186e-06
1.072000e+02	1.078000e+02	8.810293e-04	3.832084e-06	3.832084e-06
1.078000e+02	1.084000e+02	9.245108e-04	3.925568e-06	3.925568e-06
1.084000e+02	1.090000e+02	9.661925e-04	4.013280e-06	4.013280e-06
1.090000e+02	1.096000e+02	1.030873e-03	4.145003e-06	4.145003e-06
1.096000e+02	1.102000e+02	1.055472e-03	4.194429e-06	4.194429e-06
1.102000e+02	1.108000e+02	1.130086e-03	4.339875e-06	4.339875e-06
1.108000e+02	1.114000e+02	1.189833e-03	4.453119e-06	4.453119e-06
1.114000e+02	1.120000e+02	1.249897e-03	4.564435e-06	4.564435e-06
1.120000e+02	1.126000e+02	1.300178e-03	4.655206e-06	4.655206e-06
1.126000e+02	1.132000e+02	1.381675e-03	4.798987e-06	4.798987e-06
1.132000e+02	1.138000e+02	1.481804e-03	4.969699e-06	4.969699e-06
1.138000e+02	1.144000e+02	1.571533e-03	5.118214e-06	5.118214e-06
1.144000e+02	1.150000e+02	1.671563e-03	5.278507e-06	5.278507e-06
1.150000e+02	1.156000e+02	1.797190e-03	5.473139e-06	5.473139e-06
1.156000e+02	1.162000e+02	1.918002e-03	5.654234e-06	5.654234e-06
1.162000e+02	1.168000e+02	2.105545e-03	5.924040e-06	5.924040e-06
1.168000e+02	1.174000e+02	2.227388e-03	6.093159e-06	6.093159e-06
1.174000e+02	1.180000e+02	2.460547e-03	6.403916e-06	6.403916e-06
1.180000e+02	1.186000e+02	2.684153e-03	6.688763e-06	6.688763e-06
1.186000e+02	1.192000e+02	2.987990e-03	7.057183e-06	7.057183e-06
1.192000e+02	1.198000e+02	3.343358e-03	7.465160e-06	7.465160e-06
1.198000e+02	1.204000e+02	3.812005e-03	7.971139e-06	7.971139e-06
1.204000e+02	1.210000e+02	4.368265e-03	8.533021e-06	8.533021e-06
1.210000e+02	1.216000e+02	5.095302e-03	9.215885e-06	9.215885e-06
1.216000e+02	1.222000e+02	6.129373e-03	1.010777e-05	1.010777e-05
1.222000e+02	1.228000e+02	7.666292e-03	1.130445e-05	1.130445e-05
1.228000e+02	1.234000e+02	1.018972e-02	1.303313e-05	1.303313e-05
1.234000e+02	1.240000e+02	1.502370e-02	1.582536e-05	1.582536e-05
1.240000e+02	1.246000e+02	2.960498e-02	2.221727e-05	2.221727e-05
1.246000e+02	1.252000e+02	1.051322e+00	1.323714e-04	1.323714e-04
1.252000e+02	1.258000e+02	2.523027e-03	6.499511e-06	6.499511e-06
1.258000e+02	1.264000e+02	3.726175e-04	2.501671e-06	2.501671e-06
1.264000e+02	1.270000e+02	1.512436e-04	1.594629e-06	1.594629e-06
1.270000e+02	1.276000e+02	8.281317e-05	1.178579e-06	1.178579e-06
1.276000e+02	1.282000e+02	5.014788e-05	9.181417e-07	9.181417e-07
1.282000e+02	1.288000e+02	3.559850e-05	7.742051e-07	7.742051e-07
1.288000e+02	1.294000e+02	2.703218e-05	6.736843e-07	6.736843e-07
1.294000e+02	1.300000e+02	1.986583e-05	5.787674e-07	5.787674e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957812118760576e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.654193e-08	3.734806e-10	3.734806e-10
1.006000e+02	1.012000e+02	5.987897e-08	3.848276e-10	3.848276e-10
1.012000e+02	1.018000e+02	6.074897e-08	3.865856e-10	3.865856e-10
1.018000e+02	1.024000e+02	6.112583e-08	3.881811e-10	3.881811e-10
1.024000e+02	1.030000e+02	6.430043e-08	3.979640e-10	3.979640e-10
1.030000e+02	1.036000e+02	6.588992e-08	4.026576e-10	4.026576e-10
1.036000e+02	1.042000e+02	6.899120e-08	4.127149e-10	4.127149e-10
1.042000e+02	1.048000e+02	6.942262e-08	4.134584e-10	4.134584e-10
1.048000e+02	1.054000e+02	7.423343e-08	4.278427e-10	4.278427e-10
1.054000e+02	1.060000e+02	7.695220e-08	4.351043e-10	4.351043e-10
1.060000e+02	1.066000e+02	8.120365e-08	4.473156e-10	4.473156e-10
1.066000e+02	1.072000e+02	8.478523e-08	4.566575e-10	4.566575e-10
1.072000e+02	1.078000e+02	8.651787e-08	4.617735e-10	4.617735e-10
1.078000e+02	1.084000e+02	9.049760e-08	4.718925e-10	4.718925e-10
1.084000e+02	1.090000e+02	9.476822e-08	4.831089e-10	4.831089e-10
1.090000e+02	1.096000e+02	1.012531e-07	4.994190e-10	4.994190e-10
1.096000e+02	1.102000e+02	1.033326e-07	5.043953e-10	5.043953e-10
1.102000e+02	1.108000e+02	1.112262e-07	5.240058e-10	5.240058e-10
1.108000e+02	1.114000e+02	1.167939e-07	5.365970e-10	5.365970e-10
1.114000e+02	1.120000e+02	1.228964e-07	5.505813e-10	5.505813e-10
1.120000e+02	1.126000e+02	1.272903e-07	5.595241e-10	5.595241e-10
1.126000e+02	1.132000e+02	1.358964e-07	5.792138e-10	5.792138e-10
1.132000e+02	1.138000e+02	1.450539e-07	5.974127e-10	5.974127e-10
1.138000e+02	1.144000e+02	1.544742e-07	6.169421e-10	6.169421e-10
1.144000e+02	1.150000e+02	1.632960e-07	6.341609e-10	6.341609e-10
1.150000e+02	1.156000e+02	1.760508e-07	6.587149e-10	6.587149e-10
1.156000e+02	1.162000e+02	1.877332e-07	6.801830e-10	6.801830e-10
1.162000e+02	1.168000e+02	2.072568e-07	7.155621e-10	7.155621e-10
1.168000e+02	1.174000e+02	2.174105e-07	7.313240e-10	7.313240e-10
1.174000e+02	1.180000e+02	2.407682e-07	7.702220e-10	7.702220e-10
1.180000e+02	1.186000e+02	2.629802e-07	8.051487e-10	8.051487e-10
1.186000e+02	1.192000e+02	2.928888e-07	8.496785e-10	8.496785e-10
1.192000e+02	1.198000e+02	3.264385e-07	8.966146e-10	8.966146e-10
1.198000e+02	1.204000e+02	3.728607e-07	9.582904e-10	9.582904e-10
1.204000e+02	1.210000e+02	4.249852e-07	1.022842e-09	1.022842e-09
1.210000e+02	1.216000e+02	4.968525e-07	1.106327e-09	1.106327e-09
1.216000e+02	1.222000e+02	5.987610e-07	1.214950e-09	1.214950e-09
1.222000e+02	1.228000e+02	7.449057e-07	1.354396e-09	1.354396e-09
1.228000e+02	1.234000e+02	9.886610e-07	1.560928e-09	1.560928e-09
1.234000e+02	1.240000e+02	1.450112e-06	1.890071e-09	1.890071e-09
1.240000e+02	1.246000e+02	2.806868e-06	2.629813e-09	2.629813e-09
1.246000e+02	1.252000e+02	1.037917e-04	1.599299e-08	1.599299e-08
1.252000e+02	1.258000e+02	5.736568e-11	9.742769e-12	9.742769e-12
1.258000e+02	1.264000e+02	5.452003e-11	1.143795e-11	1.143795e-11
1.264000e+02	1.270000e+02	3.386412e-11	9.592756e-12	9.592756e-12
1.270000e+02	1.276000e+02	3.700220e-11	9.075878e-12	9.075878e-12
1.276000e+02	1.282000e+02	3.713893e-11	1.011625e-11	1.011625e-11
1.282000e+02	1.288000e+02	3.331383e-11	8.919514e-12	8.919514e-12
1.288000e+02	1.294000e+02	1.643517e-11	6.205848e-12	6.205848e-12
1.294000e+02	1.300000e+02	6.751877e-12	3.880283e-12	3.880283e-12
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99957748952088510e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.682335e-06	9.050864e-09	9.050864e-09
1.006000e+02	1.012000e+02	1.762133e-06	9.263553e-09	9.263553e-09
1.012000e+02	1.018000e+02	1.804057e-06	9.375941e-09	9.375941e-09
1.018000e+02	1.024000e+02	1.808500e-06	9.389498e-09	9.389498e-09
1.024000e+02	1.030000e+02	1.914985e-06	9.659755e-09	9.659755e-09
1.030000e+02	1.036000e+02	1.955223e-06	9.761560e-09	9.761560e-09
1.036000e+02	1.042000e+02	2.048637e-06	9.989852e-09	9.989852e-09
1.042000e+02	1.048000e+02	2.071978e-06	1.005097e-08	1.005097e-08
1.048000e+02	1.054000e+02	2.200488e-06	1.035726e-08	1.035726e-08
1.054000e+02	1.060000e+02	2.293010e-06	1.056971e-08	1.056971e-08
1.060000e+02	1.066000e+02	2.416033e-06	1.085153e-08	1.085153e-08
1.066000e+02	1.072000e+02	2.533897e-06	1.112507e-08	1.112507e-08
1.072000e+02	1.078000e+02	2.570035e-06	1.118840e-08	1.118840e-08
1.078000e+02	1.084000e+02	2.696608e-06	1.146440e-08	1.146440e-08
1.084000e+02	1.090000e+02	2.818412e-06	1.171901e-08	1.171901e-08
1.090000e+02	1.096000e+02	3.007958e-06	1.210789e-08	1.210789e-08
1.096000e+02	1.102000e+02	3.078472e-06	1.224868e-08	1.224868e-08
1.102000e+02	1.108000e+02	3.296648e-06	1.267573e-08	1.267573e-08
1.108000e+02	1.114000e+02	3.468785e-06	1.300016e-08	1.300016e-08
1.114000e+02	1.120000e+02	3.645193e-06	1.332561e-08	1.332561e-08
1.120000e+02	1.126000e+02	3.792830e-06	1.359812e-08	1.359812e-08
1.126000e+02	1.132000e+02	4.030315e-06	1.401350e-08	1.401350e-08
1.132000e+02	1.138000e+02	4.321825e-06	1.451464e-08	1.451464e-08
1.138000e+02	1.144000e+02	4.584037e-06	1.494558e-08	1.494558e-08
1.144000e+02	1.150000e+02	4.875050e-06	1.541474e-08	1.541474e-08
1.150000e+02	1.156000e+02	5.241248e-06	1.597889e-08	1.597889e-08
1.156000e+02	1.162000e+02	5.594833e-06	1.651405e-08	1.651405e-08
1.162000e+02	1.168000e+02	6.140015e-06	1.729497e-08	1.729497e-08
1.168000e+02	1.174000e+02	6.496897e-06	1.779061e-08	1.779061e-08
1.174000e+02	1.180000e+02	7.177130e-06	1.869851e-08	1.869851e-08
1.180000e+02	1.186000e+02	7.826392e-06	1.953035e-08	1.953035e-08
1.186000e+02	1.192000e+02	8.715328e-06	2.060596e-08	2.060596e-08
1.192000e+02	1.198000e+02	9.749437e-06	2.179969e-08	2.179969e-08
1.198000e+02	1.204000e+02	1.111863e-05	2.327651e-08	2.327651e-08
1.204000e+02	1.210000e+02	1.274129e-05	2.491294e-08	2.491294e-08
1.210000e+02	1.216000e+02	1.486015e-05	2.690594e-08	2.690594e-08
1.216000e+02	1.222000e+02	1.787667e-05	2.950842e-08	2.950842e-08
1.222000e+02	1.228000e+02	2.235715e-05	3.300387e-08	3.300387e-08
1.228000e+02	1.234000e+02	2.971568e-05	3.804756e-08	3.804756e-08
1.234000e+02	1.240000e+02	4.380975e-05	4.619626e-08	4.619626e-08
1.240000e+02	1.246000e+02	8.631695e-05	6.484169e-08	6.484169e-08
1.246000e+02	1.252000e+02	3.067080e-03	3.866251e-07	3.866251e-07
1.252000e+02	1.258000e+02	7.268985e-06	1.872767e-08	1.872767e-08
1.258000e+02	1.264000e+02	1.073811e-06	7.206685e-09	7.206685e-09
1.264000e+02	1.270000e+02	4.369720e-07	4.603774e-09	4.603774e-09
1.270000e+02	1.276000e+02	2.392240e-07	3.411972e-09	3.411972e-09
1.276000e+02	1.282000e+02	1.448949e-07	2.658153e-09	2.658153e-09
1.282000e+02	1.288000e+02	1.030042e-07	2.243236e-09	2.243236e-09
1.288000e+02	1.294000e+02	7.866542e-08	1.959821e-09	1.959821e-09
1.294000e+02	1.300000e+02	5.773450e-08	1.680131e-09	1.680131e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99956680022836084e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.276565e-09	3.393702e-10	3.393702e-10
1.006000e+02	1.012000e+02	2.681287e-09	3.683031e-10	3.683031e-10
1.012000e+02	1.018000e+02	2.175385e-09	3.317430e-10	3.317430e-10
1.018000e+02	1.024000e+02	2.782468e-09	3.751879e-10	3.751879e-10
1.024000e+02	1.030000e+02	2.377745e-09	3.468298e-10	3.468298e-10
1.030000e+02	1.036000e+02	2.630697e-09	3.648120e-10	3.648120e-10
1.036000e+02	1.042000e+02	3.035420e-09	3.918710e-10	3.918710e-10
1.042000e+02	1.048000e+02	3.237782e-09	4.047226e-10	4.047226e-10
1.048000e+02	1.054000e+02	3.136600e-09	3.983486e-10	3.983486e-10
1.054000e+02	1.060000e+02	4.047227e-09	4.524936e-10	4.524936e-10
1.060000e+02	1.066000e+02	3.237782e-09	4.047226e-10	4.047226e-10
1.066000e+02	1.072000e+02	4.300178e-09	4.664198e-10	4.664198e-10
1.072000e+02	1.078000e+02	4.957852e-09	5.008187e-10	5.008187e-10
1.078000e+02	1.084000e+02	4.198997e-09	4.608998e-10	4.608998e-10
1.084000e+02	1.090000e+02	5.109623e-09	5.084265e-10	5.084265e-10
1.090000e+02	1.096000e+02	5.767297e-09	5.401569e-10	5.401569e-10
1.096000e+02	1.102000e+02	6.677923e-09	5.812386e-10	5.812386e-10
1.102000e+02	1.108000e+02	6.627333e-09	5.790327e-10	5.790327e-10
1.108000e+02	1.114000e+02	6.930875e-09	5.921446e-10	5.921446e-10
1.114000e+02	1.120000e+02	9.055668e-09	6.768524e-10	6.768524e-10
1.120000e+02	1.126000e+02	8.499175e-09	6.557256e-10	6.557256e-10
1.126000e+02	1.132000e+02	1.016865e-08	7.172416e-10	7.172416e-10
1.132000e+02	1.138000e+02	1.204050e-08	7.804696e-10	7.804696e-10
1.138000e+02	1.144000e+02	1.133223e-08	7.571667e-10	7.571667e-10
1.144000e+02	1.150000e+02	1.279935e-08	8.046883e-10	8.046883e-10
1.150000e+02	1.156000e+02	1.457001e-08	8.585463e-10	8.585463e-10
1.156000e+02	1.162000e+02	1.679598e-08	9.217996e-10	9.217996e-10
1.162000e+02	1.168000e+02	1.917373e-08	9.848886e-10	9.848886e-10
1.168000e+02	1.174000e+02	2.362568e-08	1.093266e-09	1.093266e-09
1.174000e+02	1.180000e+02	2.605402e-08	1.148077e-09	1.148077e-09
1.180000e+02	1.186000e+02	3.344020e-08	1.300673e-09	1.300673e-09
1.186000e+02	1.192000e+02	3.698153e-08	1.367811e-09	1.367811e-09
1.192000e+02	1.198000e+02	4.704900e-08	1.542798e-09	1.542798e-09
1.198000e+02	1.204000e+02	6.131548e-08	1.761241e-09	1.761241e-09
1.204000e+02	1.210000e+02	7.881973e-08	1.996877e-09	1.996877e-09
1.210000e+02	1.216000e+02	1.064927e-07	2.321098e-09	2.321098e-09
1.216000e+02	1.222000e+02	1.514674e-07	2.768174e-09	2.768174e-09
1.222000e+02	1.228000e+02	2.331202e-07	3.434185e-09	3.434185e-09
1.228000e+02	1.234000e+02	4.067462e-07	4.536235e-09	4.536235e-09
1.234000e+02	1.240000e+02	8.928180e-07	6.720712e-09	6.720712e-09
1.240000e+02	1.246000e+02	3.585893e-06	1.346891e-08	1.346891e-08
1.246000e+02	1.252000e+02	3.640535e-03	4.291571e-07	4.291571e-07
1.252000e+02	1.258000e+02	8.989042e-06	2.132507e-08	2.132507e-08
1.258000e+02	1.264000e+02	1.287321e-06	8.070070e-09	8.070070e-09
1.264000e+02	1.270000e+02	5.156167e-07	5.107369e-09	5.107369e-09
1.270000e+02	1.276000e+02	2.783985e-07	3.752902e-09	3.752902e-09
1.276000e+02	1.282000e+02	1.685163e-07	2.919811e-09	2.919811e-09
1.282000e+02	1.288000e+02	1.190896e-07	2.454543e-09	2.454543e-09
1.288000e+02	1.294000e+02	8.908957e-08	2.122986e-09	2.122986e-09
1.294000e+02	1.300000e+02	6.526152e-08	1.817031e-09	1.817031e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99956801866159313e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	7.499677e-07	1.117986e-07	1.117986e-07
1.006000e+02	1.012000e+02	8.832952e-07	1.213299e-07	1.213299e-07
1.012000e+02	1.018000e+02	7.333017e-07	1.130340e-07	1.130340e-07
1.018000e+02	1.024000e+02	9.332930e-07	1.269241e-07	1.269241e-07
1.024000e+02	1.030000e+02	7.999655e-07	1.178460e-07	1.178460e-07
1.030000e+02	1.036000e+02	8.666292e-07	1.201799e-07	1.201799e-07
1.036000e+02	1.042000e+02	9.999568e-07	1.290939e-07	1.290939e-07
1.042000e+02	1.048000e+02	1.083287e-06	1.364167e-07	1.364167e-07
1.048000e+02	1.054000e+02	1.049955e-06	1.343652e-07	1.343652e-07
1.054000e+02	1.060000e+02	1.333276e-06	1.490648e-07	1.490648e-07
1.060000e+02	1.066000e+02	1.116619e-06	1.423939e-07	1.423939e-07
1.066000e+02	1.072000e+02	1.449937e-06	1.589830e-07	1.589830e-07
1.072000e+02	1.078000e+02	1.649929e-06	1.674907e-07	1.674907e-07
1.078000e+02	1.084000e+02	1.383273e-06	1.518340e-07	1.518340e-07
1.084000e+02	1.090000e+02	1.699927e-06	1.699600e-07	1.699600e-07
1.090000e+02	1.096000e+02	1.916583e-06	1.802698e-07	1.802698e-07
1.096000e+02	1.102000e+02	2.199905e-06	1.914772e-07	1.914772e-07
1.102000e+02	1.108000e+02	2.216572e-06	1.950699e-07	1.950699e-07
1.108000e+02	1.114000e+02	2.299900e-06	1.971941e-07	1.971941e-07
1.114000e+02	1.120000e+02	3.016537e-06	2.266814e-07	2.266814e-07
1.120000e+02	1.126000e+02	2.799878e-06	2.160154e-07	2.160154e-07
1.126000e+02	1.132000e+02	3.366522e-06	2.380373e-07	2.380373e-07
1.132000e+02	1.138000e+02	3.966495e-06	2.571097e-07	2.571097e-07
1.138000e+02	1.144000e+02	3.799837e-06	2.560271e-07	2.560271e-07
1.144000e+02	1.150000e+02	4.216485e-06	2.650881e-07	2.650881e-07
1.150000e+02	1.156000e+02	4.799793e-06	2.828305e-07	2.828305e-07
1.156000e+02	1.162000e+02	5.566427e-06	3.063997e-07	3.063997e-07
1.162000e+02	1.168000e+02	6.333060e-06	3.257329e-07	3.257329e-07
1.168000e+02	1.174000e+02	7.799663e-06	3.613091e-07	3.613091e-07
1.174000e+02	1.180000e+02	8.616295e-06	3.804073e-07	3.804073e-07
1.180000e+02	1.186000e+02	1.113285e-05	4.352334e-07	4.352334e-07
1.186000e+02	1.192000e+02	1.228280e-05	4.561114e-07	4.561114e-07
1.192000e+02	1.198000e+02	1.559933e-05	5.131380e-07	5.131380e-07
1.198000e+02	1.204000e+02	2.036578e-05	5.873417e-07	5.873417e-07
1.204000e+02	1.210000e+02	2.609887e-05	6.628774e-07	6.628774e-07
1.210000e+02	1.216000e+02	3.531513e-05	7.722289e-07	7.722289e-07
1.216000e+02	1.222000e+02	5.024783e-05	9.214626e-07	9.214626e-07
1.222000e+02	1.228000e+02	7.716333e-05	1.139395e-06	1.139395e-06
1.228000e+02	1.234000e+02	1.348442e-04	1.508521e-06	1.508521e-06
1.234000e+02	1.240000e+02	2.953872e-04	2.228257e-06	2.228257e-06
1.240000e+02	1.246000e+02	1.187015e-03	4.469147e-06	4.469147e-06
1.246000e+02	1.252000e+02	1.199331e+00	1.413825e-04	1.413825e-04
1.252000e+02	1.258000e+02	2.968038e-03	7.049202e-06	7.049202e-06
1.258000e+02	1.264000e+02	4.257483e-04	2.674145e-06	2.674145e-06
1.264000e+02	1.270000e+02	1.707593e-04	1.695837e-06	1.695837e-06
1.270000e+02	1.276000e+02	9.211268e-05	1.244378e-06	1.244378e-06
1.276000e+02	1.282000e+02	5.579758e-05	9.692076e-07	9.692076e-07
1.282000e+02	1.288000e+02	3.941497e-05	8.142471e-07	8.142471e-07
1.288000e+02	1.294000e+02	2.948207e-05	7.041240e-07	7.041240e-07
1.294000e+02	1.300000e+02	2.156573e-05	6.013614e-07	6.013614e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99956722574278004e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.317547e-19	4.946752e-20	4.946752e-20
1.006000e+02	1.012000e+02	4.227198e-19	5.808251e-20	5.808251e-20
1.012000e+02	1.018000e+02	3.704437e-19	5.650297e-20	5.650297e-20
1.018000e+02	1.024000e+02	5.143098e-19	6.937148e-20	6.937148e-20
1.024000e+02	1.030000e+02	4.772747e-19	6.963799e-20	6.963799e-20
1.030000e+02	1.036000e+02	5.746493e-19	7.971083e-20	7.971083e-20
1.036000e+02	1.042000e+02	7.224837e-19	9.330096e-20	9.330096e-20
1.042000e+02	1.048000e+02	8.398432e-19	1.050157e-19	1.050157e-19
1.048000e+02	1.054000e+02	8.911962e-19	1.132174e-19	1.132174e-19
1.054000e+02	1.060000e+02	1.256718e-18	1.405515e-19	1.405515e-19
1.060000e+02	1.066000e+02	1.101277e-18	1.376990e-19	1.376990e-19
1.066000e+02	1.072000e+02	1.614596e-18	1.751962e-19	1.751962e-19
1.072000e+02	1.078000e+02	2.047345e-18	2.068845e-19	2.068845e-19
1.078000e+02	1.084000e+02	1.905752e-18	2.092792e-19	2.092792e-19
1.084000e+02	1.090000e+02	2.561895e-18	2.550381e-19	2.550381e-19
1.090000e+02	1.096000e+02	3.213832e-18	3.011450e-19	3.011450e-19
1.096000e+02	1.102000e+02	4.132133e-18	3.598319e-19	3.598319e-19
1.102000e+02	1.108000e+02	4.585648e-18	4.008677e-19	4.008677e-19
1.108000e+02	1.114000e+02	5.335400e-18	4.561009e-19	4.561009e-19
1.114000e+02	1.120000e+02	7.865798e-18	5.882840e-19	5.882840e-19
1.120000e+02	1.126000e+02	8.297087e-18	6.405228e-19	6.405228e-19
1.126000e+02	1.132000e+02	1.120458e-17	7.908740e-19	7.908740e-19
1.132000e+02	1.138000e+02	1.509218e-17	9.789459e-19	9.789459e-19
1.138000e+02	1.144000e+02	1.626607e-17	1.087603e-18	1.087603e-18
1.144000e+02	1.150000e+02	2.113783e-17	1.330036e-18	1.330036e-18
1.150000e+02	1.156000e+02	2.785352e-17	1.642868e-18	1.642868e-18
1.156000e+02	1.162000e+02	3.757713e-17	2.064319e-18	2.064319e-18
1.162000e+02	1.168000e+02	5.037053e-17	2.590384e-18	2.590384e-18
1.168000e+02	1.174000e+02	7.384110e-17	3.421081e-18	3.421081e-18
1.174000e+02	1.180000e+02	9.785213e-17	4.318014e-18	4.318014e-18
1.180000e+02	1.186000e+02	1.534318e-16	5.977785e-18	5.977785e-18
1.186000e+02	1.192000e+02	2.094298e-16	7.762717e-18	7.762717e-18
1.192000e+02	1.198000e+02	3.375672e-16	1.109748e-17	1.109748e-17
1.198000e+02	1.204000e+02	5.687420e-16	1.638737e-17	1.638737e-17
1.204000e+02	1.210000e+02	9.761698e-16	2.482565e-17	2.482565e-17
1.210000e+02	1.216000e+02	1.830718e-15	4.010086e-17	4.010086e-17
1.216000e+02	1.222000e+02	3.826677e-15	7.041916e-17	7.041916e-17
1.222000e+02	1.228000e+02	9.414807e-15	1.401098e-16	1.401098e-16
1.228000e+02	1.234000e+02	2.983022e-14	3.384457e-16	3.384457e-16
1.234000e+02	1.240000e+02	1.539795e-13	1.200480e-15	1.200480e-15
1.240000e+02	1.246000e+02	3.067960e-12	1.274831e-14	1.274831e-14
1.246000e+02	1.252000e+02	1.184105e-04	1.708206e-08	1.708206e-08
1.252000e+02	1.258000e+02	2.667872e-11	7.458610e-14	7.458610e-14
1.258000e+02	1.264000e+02	3.568482e-13	2.336659e-15	2.336659e-15
1.264000e+02	1.270000e+02	5.533787e-14	5.584194e-16	5.584194e-16
1.270000e+02	1.276000e+02	1.613396e-14	2.197441e-16	2.197441e-16
1.276000e+02	1.282000e+02	6.191897e-15	1.079767e-16	1.079767e-16
1.282000e+02	1.288000e+02	3.049925e-15	6.313491e-17	6.313491e-17
1.288000e+02	1.294000e+02	1.696752e-15	4.056062e-17	4.056062e-17
1.294000e+02	1.300000e+02	9.659253e-16	2.695481e-17	2.695481e-17
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99956772052263030e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.970040e-09	2.937476e-10	2.937476e-10
1.006000e+02	1.012000e+02	2.309663e-09	3.173263e-10	3.173263e-10
1.012000e+02	1.018000e+02	1.882150e-09	2.870805e-10	2.870805e-10
1.018000e+02	1.024000e+02	2.415008e-09	3.257039e-10	3.257039e-10
1.024000e+02	1.030000e+02	2.064300e-09	3.011744e-10	3.011744e-10
1.030000e+02	1.036000e+02	2.290230e-09	3.176677e-10	3.176677e-10
1.036000e+02	1.042000e+02	2.651313e-09	3.423375e-10	3.423375e-10
1.042000e+02	1.048000e+02	2.848825e-09	3.562116e-10	3.562116e-10
1.048000e+02	1.054000e+02	2.774493e-09	3.524306e-10	3.524306e-10
1.054000e+02	1.060000e+02	3.580325e-09	4.003727e-10	4.003727e-10
1.060000e+02	1.066000e+02	2.868815e-09	3.586715e-10	3.586715e-10
1.066000e+02	1.072000e+02	3.819628e-09	4.143591e-10	4.143591e-10
1.072000e+02	1.078000e+02	4.416182e-09	4.461856e-10	4.461856e-10
1.078000e+02	1.084000e+02	3.752980e-09	4.120007e-10	4.120007e-10
1.084000e+02	1.090000e+02	4.561727e-09	4.539589e-10	4.539589e-10
1.090000e+02	1.096000e+02	5.189153e-09	4.861385e-10	4.861385e-10
1.096000e+02	1.102000e+02	5.992020e-09	5.215879e-10	5.215879e-10
1.102000e+02	1.108000e+02	5.989343e-09	5.233826e-10	5.233826e-10
1.108000e+02	1.114000e+02	6.257515e-09	5.346824e-10	5.346824e-10
1.114000e+02	1.120000e+02	8.209010e-09	6.136399e-10	6.136399e-10
1.120000e+02	1.126000e+02	7.719912e-09	5.956919e-10	5.956919e-10
1.126000e+02	1.132000e+02	9.260197e-09	6.532481e-10	6.532481e-10
1.132000e+02	1.138000e+02	1.098724e-08	7.122845e-10	7.122845e-10
1.138000e+02	1.144000e+02	1.037965e-08	6.936253e-10	6.936253e-10
1.144000e+02	1.150000e+02	1.174044e-08	7.382240e-10	7.382240e-10
1.150000e+02	1.156000e+02	1.339640e-08	7.894682e-10	7.894682e-10
1.156000e+02	1.162000e+02	1.546247e-08	8.486957e-10	8.486957e-10
1.162000e+02	1.168000e+02	1.770202e-08	9.093716e-10	9.093716e-10
1.168000e+02	1.174000e+02	2.186517e-08	1.011897e-09	1.011897e-09
1.174000e+02	1.180000e+02	2.417940e-08	1.065572e-09	1.065572e-09
1.180000e+02	1.186000e+02	3.107535e-08	1.208822e-09	1.208822e-09
1.186000e+02	1.192000e+02	3.446980e-08	1.275038e-09	1.275038e-09
1.192000e+02	1.198000e+02	4.393278e-08	1.440763e-09	1.440763e-09
1.198000e+02	1.204000e+02	5.740490e-08	1.649065e-09	1.649065e-09
1.204000e+02	1.210000e+02	7.392088e-08	1.872936e-09	1.872936e-09
1.210000e+02	1.216000e+02	1.001549e-07	2.183163e-09	2.183163e-09
1.216000e+02	1.222000e+02	1.426890e-07	2.607985e-09	2.607985e-09
1.222000e+02	1.228000e+02	2.200747e-07	3.242280e-09	3.242280e-09
1.228000e+02	1.234000e+02	3.847780e-07	4.291593e-09	4.291593e-09
1.234000e+02	1.240000e+02	8.462847e-07	6.370952e-09	6.370952e-09
1.240000e+02	1.246000e+02	3.406392e-06	1.279573e-08	1.279573e-08
1.246000e+02	1.252000e+02	3.498842e-03	4.125023e-07	4.125023e-07
1.252000e+02	1.258000e+02	8.551205e-06	2.028819e-08	2.028819e-08
1.258000e+02	1.264000e+02	1.227376e-06	7.694980e-09	7.694980e-09
1.264000e+02	1.270000e+02	4.925953e-07	4.879773e-09	4.879773e-09
1.270000e+02	1.276000e+02	2.665667e-07	3.593724e-09	3.593724e-09
1.276000e+02	1.282000e+02	1.616811e-07	2.801658e-09	2.801658e-09
1.282000e+02	1.288000e+02	1.144813e-07	2.359758e-09	2.359758e-09
1.288000e+02	1.294000e+02	8.578787e-08	2.044493e-09	2.044493e-09
1.294000e+02	1.300000e+02	6.295443e-08	1.752966e-09	1.752966e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/cmpShowers/dressed_muons/one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.5
LegendYPos=0.3
XLabel=$p^T_{\mu}$ (GeV)
YLabel=d$\sigma/$d$p^T_{\mu}$ (pb)
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlotYLabel=Ratio
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968978798e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.971679e-07	2.123712e-09	2.123712e-09
1.200000e+01	1.400000e+01	1.008580e-06	3.912459e-09	3.912459e-09
1.400000e+01	1.600000e+01	1.930939e-06	5.413509e-09	5.413509e-09
1.600000e+01	1.800000e+01	2.970769e-06	6.714738e-09	6.714738e-09
1.800000e+01	2.000000e+01	4.125702e-06	7.913043e-09	7.913043e-09
2.000000e+01	2.200000e+01	5.391050e-06	9.045473e-09	9.045473e-09
2.200000e+01	2.400000e+01	6.755970e-06	1.012601e-08	1.012601e-08
2.400000e+01	2.600000e+01	8.192275e-06	1.115056e-08	1.115056e-08
2.600000e+01	2.800000e+01	9.795920e-06	1.219319e-08	1.219319e-08
2.800000e+01	3.000000e+01	1.146398e-05	1.319053e-08	1.319053e-08
3.000000e+01	3.200000e+01	1.325504e-05	1.418356e-08	1.418356e-08
3.200000e+01	3.400000e+01	1.516296e-05	1.517003e-08	1.517003e-08
3.400000e+01	3.600000e+01	1.714137e-05	1.612937e-08	1.612937e-08
3.600000e+01	3.800000e+01	1.931138e-05	1.711990e-08	1.711990e-08
3.800000e+01	4.000000e+01	2.156439e-05	1.809103e-08	1.809103e-08
4.000000e+01	4.200000e+01	2.406593e-05	1.911155e-08	1.911155e-08
4.200000e+01	4.400000e+01	2.661365e-05	2.009772e-08	2.009772e-08
4.400000e+01	4.600000e+01	2.940389e-05	2.112501e-08	2.112501e-08
4.600000e+01	4.800000e+01	3.241813e-05	2.218138e-08	2.218138e-08
4.800000e+01	5.000000e+01	3.555668e-05	2.323032e-08	2.323032e-08
5.000000e+01	5.200000e+01	3.900586e-05	2.433098e-08	2.433098e-08
5.200000e+01	5.400000e+01	4.261180e-05	2.543077e-08	2.543077e-08
5.400000e+01	5.600000e+01	4.615176e-05	2.646603e-08	2.646603e-08
5.600000e+01	5.800000e+01	4.961992e-05	2.744244e-08	2.744244e-08
5.800000e+01	6.000000e+01	5.250030e-05	2.822770e-08	2.822770e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957701789214267e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.790085e-05	6.996667e-07	6.996667e-07
1.200000e+01	1.400000e+01	3.322810e-04	1.289025e-06	1.289025e-06
1.400000e+01	1.600000e+01	6.361180e-04	1.783411e-06	1.783411e-06
1.600000e+01	1.800000e+01	9.786985e-04	2.212167e-06	2.212167e-06
1.800000e+01	2.000000e+01	1.359187e-03	2.606962e-06	2.606962e-06
2.000000e+01	2.200000e+01	1.776045e-03	2.980033e-06	2.980033e-06
2.200000e+01	2.400000e+01	2.225701e-03	3.335998e-06	3.335998e-06
2.400000e+01	2.600000e+01	2.698896e-03	3.673569e-06	3.673569e-06
2.600000e+01	2.800000e+01	3.227169e-03	4.016990e-06	4.016990e-06
2.800000e+01	3.000000e+01	3.776735e-03	4.345633e-06	4.345633e-06
3.000000e+01	3.200000e+01	4.366750e-03	4.672722e-06	4.672722e-06
3.200000e+01	3.400000e+01	4.995368e-03	4.997823e-06	4.997823e-06
3.400000e+01	3.600000e+01	5.647075e-03	5.313777e-06	5.313777e-06
3.600000e+01	3.800000e+01	6.362035e-03	5.640197e-06	5.640197e-06
3.800000e+01	4.000000e+01	7.104230e-03	5.960076e-06	5.960076e-06
4.000000e+01	4.200000e+01	7.928330e-03	6.296271e-06	6.296271e-06
4.200000e+01	4.400000e+01	8.767650e-03	6.621155e-06	6.621155e-06
4.400000e+01	4.600000e+01	9.686940e-03	6.959670e-06	6.959670e-06
4.600000e+01	4.800000e+01	1.068000e-02	7.307732e-06	7.307732e-06
4.800000e+01	5.000000e+01	1.171394e-02	7.653271e-06	7.653271e-06
5.000000e+01	5.200000e+01	1.285027e-02	8.015901e-06	8.015901e-06
5.200000e+01	5.400000e+01	1.403813e-02	8.378137e-06	8.378137e-06
5.400000e+01	5.600000e+01	1.520440e-02	8.719247e-06	8.719247e-06
5.600000e+01	5.800000e+01	1.634693e-02	9.040902e-06	9.040902e-06
5.800000e+01	6.000000e+01	1.729596e-02	9.299695e-06	9.299695e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957812118760576e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.640740e-09	8.456255e-11	8.456255e-11
1.200000e+01	1.400000e+01	3.266024e-08	1.554571e-10	1.554571e-10
1.400000e+01	1.600000e+01	6.258170e-08	2.150658e-10	2.150658e-10
1.600000e+01	1.800000e+01	9.618410e-08	2.667186e-10	2.667186e-10
1.800000e+01	2.000000e+01	1.337035e-07	3.145506e-10	3.145506e-10
2.000000e+01	2.200000e+01	1.743919e-07	3.590214e-10	3.590214e-10
2.200000e+01	2.400000e+01	2.188381e-07	4.022273e-10	4.022273e-10
2.400000e+01	2.600000e+01	2.655018e-07	4.431179e-10	4.431179e-10
2.600000e+01	2.800000e+01	3.175957e-07	4.846363e-10	4.846363e-10
2.800000e+01	3.000000e+01	3.713992e-07	5.241620e-10	5.241620e-10
3.000000e+01	3.200000e+01	4.290067e-07	5.632100e-10	5.632100e-10
3.200000e+01	3.400000e+01	4.908368e-07	6.022854e-10	6.022854e-10
3.400000e+01	3.600000e+01	5.549365e-07	6.404859e-10	6.404859e-10
3.600000e+01	3.800000e+01	6.249000e-07	6.796560e-10	6.796560e-10
3.800000e+01	4.000000e+01	6.981085e-07	7.184445e-10	7.184445e-10
4.000000e+01	4.200000e+01	7.788965e-07	7.587164e-10	7.587164e-10
4.200000e+01	4.400000e+01	8.615170e-07	7.980731e-10	7.980731e-10
4.400000e+01	4.600000e+01	9.521370e-07	8.391922e-10	8.391922e-10
4.600000e+01	4.800000e+01	1.047839e-06	8.798611e-10	8.798611e-10
4.800000e+01	5.000000e+01	1.150626e-06	9.222970e-10	9.222970e-10
5.000000e+01	5.200000e+01	1.261948e-06	9.657874e-10	9.657874e-10
5.200000e+01	5.400000e+01	1.378967e-06	1.009689e-09	1.009689e-09
5.400000e+01	5.600000e+01	1.493436e-06	1.050740e-09	1.050740e-09
5.600000e+01	5.800000e+01	1.605268e-06	1.089249e-09	1.089249e-09
5.800000e+01	6.000000e+01	1.699871e-06	1.121199e-09	1.121199e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99957748952088510e-09
Title=QCD+QED shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.845815e-07	2.035992e-09	2.035992e-09
1.200000e+01	1.400000e+01	9.654560e-07	3.749789e-09	3.749789e-09
1.400000e+01	1.600000e+01	1.848709e-06	5.188711e-09	5.188711e-09
1.600000e+01	1.800000e+01	2.844904e-06	6.437028e-09	6.437028e-09
1.800000e+01	2.000000e+01	3.952981e-06	7.590109e-09	7.590109e-09
2.000000e+01	2.200000e+01	5.166425e-06	8.678116e-09	8.678116e-09
2.200000e+01	2.400000e+01	6.475885e-06	9.717403e-09	9.717403e-09
2.400000e+01	2.600000e+01	7.857155e-06	1.070520e-08	1.070520e-08
2.600000e+01	2.800000e+01	9.396060e-06	1.170926e-08	1.170926e-08
2.800000e+01	3.000000e+01	1.100031e-05	1.267018e-08	1.267018e-08
3.000000e+01	3.200000e+01	1.271940e-05	1.362525e-08	1.362525e-08
3.200000e+01	3.400000e+01	1.455422e-05	1.457630e-08	1.457630e-08
3.400000e+01	3.600000e+01	1.645654e-05	1.550162e-08	1.550162e-08
3.600000e+01	3.800000e+01	1.854219e-05	1.645606e-08	1.645606e-08
3.800000e+01	4.000000e+01	2.071026e-05	1.739170e-08	1.739170e-08
4.000000e+01	4.200000e+01	2.311556e-05	1.837631e-08	1.837631e-08
4.200000e+01	4.400000e+01	2.556691e-05	1.932753e-08	1.932753e-08
4.400000e+01	4.600000e+01	2.824947e-05	2.031762e-08	2.031762e-08
4.600000e+01	4.800000e+01	3.115112e-05	2.133641e-08	2.133641e-08
4.800000e+01	5.000000e+01	3.417177e-05	2.234854e-08	2.234854e-08
5.000000e+01	5.200000e+01	3.749023e-05	2.340941e-08	2.340941e-08
5.200000e+01	5.400000e+01	4.095858e-05	2.446946e-08	2.446946e-08
5.400000e+01	5.600000e+01	4.436554e-05	2.546751e-08	2.546751e-08
5.600000e+01	5.800000e+01	4.770349e-05	2.640886e-08	2.640886e-08
5.800000e+01	6.000000e+01	5.047505e-05	2.716631e-08	2.716631e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99956680022836084e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.754928e-07	1.632014e-09	1.632014e-09
1.200000e+01	1.400000e+01	8.522395e-07	3.596460e-09	3.596460e-09
1.400000e+01	1.600000e+01	1.730007e-06	5.124107e-09	5.124107e-09
1.600000e+01	1.800000e+01	2.737812e-06	6.446088e-09	6.446088e-09
1.800000e+01	2.000000e+01	3.866852e-06	7.660782e-09	7.660782e-09
2.000000e+01	2.200000e+01	5.107140e-06	8.804064e-09	8.804064e-09
2.200000e+01	2.400000e+01	6.450375e-06	9.894339e-09	9.894339e-09
2.400000e+01	2.600000e+01	7.891895e-06	1.094422e-08	1.094422e-08
2.600000e+01	2.800000e+01	9.441415e-06	1.197052e-08	1.197052e-08
2.800000e+01	3.000000e+01	1.107705e-05	1.296601e-08	1.296601e-08
3.000000e+01	3.200000e+01	1.282430e-05	1.395119e-08	1.395119e-08
3.200000e+01	3.400000e+01	1.473262e-05	1.495321e-08	1.495321e-08
3.400000e+01	3.600000e+01	1.669508e-05	1.591801e-08	1.591801e-08
3.600000e+01	3.800000e+01	1.884498e-05	1.691189e-08	1.691189e-08
3.800000e+01	4.000000e+01	2.107027e-05	1.788255e-08	1.788255e-08
4.000000e+01	4.200000e+01	2.351735e-05	1.889247e-08	1.889247e-08
4.200000e+01	4.400000e+01	2.604868e-05	1.988325e-08	1.988325e-08
4.400000e+01	4.600000e+01	2.880123e-05	2.090739e-08	2.090739e-08
4.600000e+01	4.800000e+01	3.181305e-05	2.197339e-08	2.197339e-08
4.800000e+01	5.000000e+01	3.495768e-05	2.303381e-08	2.303381e-08
5.000000e+01	5.200000e+01	3.837059e-05	2.413202e-08	2.413202e-08
5.200000e+01	5.400000e+01	4.192177e-05	2.522401e-08	2.522401e-08
5.400000e+01	5.600000e+01	4.558533e-05	2.630310e-08	2.630310e-08
5.600000e+01	5.800000e+01	4.916336e-05	2.731587e-08	2.731587e-08
5.800000e+01	6.000000e+01	5.210975e-05	2.812250e-08	2.812250e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99956801866159313e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.781250e-05	5.376337e-07	5.376337e-07
1.200000e+01	1.400000e+01	2.807529e-04	1.184780e-06	1.184780e-06
1.400000e+01	1.600000e+01	5.699405e-04	1.688144e-06	1.688144e-06
1.600000e+01	1.800000e+01	9.019960e-04	2.123814e-06	2.123814e-06
1.800000e+01	2.000000e+01	1.273925e-03	2.523896e-06	2.523896e-06
2.000000e+01	2.200000e+01	1.682497e-03	2.900461e-06	2.900461e-06
2.200000e+01	2.400000e+01	2.125043e-03	3.259717e-06	3.259717e-06
2.400000e+01	2.600000e+01	2.599942e-03	3.605600e-06	3.605600e-06
2.600000e+01	2.800000e+01	3.110390e-03	3.943651e-06	3.943651e-06
2.800000e+01	3.000000e+01	3.649318e-03	4.271756e-06	4.271756e-06
3.000000e+01	3.200000e+01	4.224877e-03	4.596219e-06	4.596219e-06
3.200000e+01	3.400000e+01	4.853586e-03	4.926371e-06	4.926371e-06
3.400000e+01	3.600000e+01	5.500085e-03	5.244197e-06	5.244197e-06
3.600000e+01	3.800000e+01	6.208325e-03	5.571593e-06	5.571593e-06
3.800000e+01	4.000000e+01	6.941460e-03	5.891409e-06	5.891409e-06
4.000000e+01	4.200000e+01	7.747660e-03	6.224157e-06	6.224157e-06
4.200000e+01	4.400000e+01	8.581625e-03	6.550609e-06	6.550609e-06
4.400000e+01	4.600000e+01	9.488415e-03	6.887991e-06	6.887991e-06
4.600000e+01	4.800000e+01	1.048065e-02	7.239195e-06	7.239195e-06
4.800000e+01	5.000000e+01	1.151665e-02	7.588569e-06	7.588569e-06
5.000000e+01	5.200000e+01	1.264103e-02	7.950388e-06	7.950388e-06
5.200000e+01	5.400000e+01	1.381087e-02	8.310071e-06	8.310071e-06
5.400000e+01	5.600000e+01	1.501775e-02	8.665535e-06	8.665535e-06
5.600000e+01	5.800000e+01	1.619652e-02	8.999206e-06	8.999206e-06
5.800000e+01	6.000000e+01	1.716723e-02	9.264982e-06	9.264982e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99956722574278004e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.657485e-09	6.461439e-11	6.461439e-11
1.200000e+01	1.400000e+01	2.756755e-08	1.426718e-10	1.426718e-10
1.400000e+01	1.600000e+01	5.596210e-08	2.033314e-10	2.033314e-10
1.600000e+01	1.800000e+01	8.847900e-08	2.558624e-10	2.558624e-10
1.800000e+01	2.000000e+01	1.250508e-07	3.040331e-10	3.040331e-10
2.000000e+01	2.200000e+01	1.654291e-07	3.498090e-10	3.498090e-10
2.200000e+01	2.400000e+01	2.090072e-07	3.931336e-10	3.931336e-10
2.400000e+01	2.600000e+01	2.556327e-07	4.348099e-10	4.348099e-10
2.600000e+01	2.800000e+01	3.057132e-07	4.754895e-10	4.754895e-10
2.800000e+01	3.000000e+01	3.587894e-07	5.150944e-10	5.150944e-10
3.000000e+01	3.200000e+01	4.155184e-07	5.543544e-10	5.543544e-10
3.200000e+01	3.400000e+01	4.775045e-07	5.942605e-10	5.942605e-10
3.400000e+01	3.600000e+01	5.404795e-07	6.319472e-10	6.319472e-10
3.600000e+01	3.800000e+01	6.105075e-07	6.719916e-10	6.719916e-10
3.800000e+01	4.000000e+01	6.821870e-07	7.101429e-10	7.101429e-10
4.000000e+01	4.200000e+01	7.611190e-07	7.500323e-10	7.500323e-10
4.200000e+01	4.400000e+01	8.432985e-07	7.895774e-10	7.895774e-10
4.400000e+01	4.600000e+01	9.318760e-07	8.300373e-10	8.300373e-10
4.600000e+01	4.800000e+01	1.029943e-06	8.726719e-10	8.726719e-10
4.800000e+01	5.000000e+01	1.130950e-06	9.144314e-10	9.144314e-10
5.000000e+01	5.200000e+01	1.242524e-06	9.584214e-10	9.584214e-10
5.200000e+01	5.400000e+01	1.356231e-06	1.001260e-09	1.001260e-09
5.400000e+01	5.600000e+01	1.475163e-06	1.044123e-09	1.044123e-09
5.600000e+01	5.800000e+01	1.590854e-06	1.084447e-09	1.084447e-09
5.800000e+01	6.000000e+01	1.686583e-06	1.116645e-09	1.116645e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOQCDshower-highStats.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99956772052263030e-09
Title=QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.678307e-07	1.560989e-09	1.560989e-09
1.200000e+01	1.400000e+01	8.155285e-07	3.441756e-09	3.441756e-09
1.400000e+01	1.600000e+01	1.655568e-06	4.903970e-09	4.903970e-09
1.600000e+01	1.800000e+01	2.621100e-06	6.171764e-09	6.171764e-09
1.800000e+01	2.000000e+01	3.703597e-06	7.337907e-09	7.337907e-09
2.000000e+01	2.200000e+01	4.893440e-06	8.436283e-09	8.436283e-09
2.200000e+01	2.400000e+01	6.182890e-06	9.484735e-09	9.484735e-09
2.400000e+01	2.600000e+01	7.567335e-06	1.049493e-08	1.049493e-08
2.600000e+01	2.800000e+01	9.055680e-06	1.148230e-08	1.148230e-08
2.800000e+01	3.000000e+01	1.062696e-05	1.244012e-08	1.244012e-08
3.000000e+01	3.200000e+01	1.230596e-05	1.338833e-08	1.338833e-08
3.200000e+01	3.400000e+01	1.414008e-05	1.435292e-08	1.435292e-08
3.400000e+01	3.600000e+01	1.602652e-05	1.528179e-08	1.528179e-08
3.600000e+01	3.800000e+01	1.809373e-05	1.623905e-08	1.623905e-08
3.800000e+01	4.000000e+01	2.023401e-05	1.717428e-08	1.717428e-08
4.000000e+01	4.200000e+01	2.258754e-05	1.814713e-08	1.814713e-08
4.200000e+01	4.400000e+01	2.502290e-05	1.910204e-08	1.910204e-08
4.400000e+01	4.600000e+01	2.767112e-05	2.008896e-08	2.008896e-08
4.600000e+01	4.800000e+01	3.056939e-05	2.111651e-08	2.111651e-08
4.800000e+01	5.000000e+01	3.359536e-05	2.213848e-08	2.213848e-08
5.000000e+01	5.200000e+01	3.687966e-05	2.319685e-08	2.319685e-08
5.200000e+01	5.400000e+01	4.029676e-05	2.424898e-08	2.424898e-08
5.400000e+01	5.600000e+01	4.382254e-05	2.528891e-08	2.528891e-08
5.600000e+01	5.800000e+01	4.726563e-05	2.626464e-08	2.626464e-08
5.800000e+01	6.000000e+01	5.010035e-05	2.704143e-08	2.704143e-08
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/dressed/dilepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.1
LegendYPos=0.5
XLabel=$p^T_{\mu^+\mu^-}$ [GeV]
YLabel=d$\sigma/$d$p^T_{\mu^+\mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.9401
RatioPlot1YMax=1.06
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.9401
RatioPlot2YMax=1.06
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.905385e-06	2.731734e-09	2.731734e-09
2.000000e+00	4.000000e+00	1.709775e-05	5.100015e-09	5.100015e-09
4.000000e+00	6.000000e+00	3.097839e-05	6.864854e-09	6.864854e-09
6.000000e+00	8.000000e+00	4.214694e-05	8.007278e-09	8.007278e-09
8.000000e+00	1.000000e+01	4.912591e-05	8.644844e-09	8.644844e-09
1.000000e+01	1.200000e+01	5.258730e-05	8.944216e-09	8.944216e-09
1.200000e+01	1.400000e+01	5.358265e-05	9.028465e-09	9.028465e-09
1.400000e+01	1.600000e+01	5.300740e-05	8.979871e-09	8.979871e-09
1.600000e+01	1.800000e+01	5.147550e-05	8.849165e-09	8.849165e-09
1.800000e+01	2.000000e+01	4.935883e-05	8.665314e-09	8.665314e-09
2.000000e+01	2.200000e+01	4.698467e-05	8.454345e-09	8.454345e-09
2.200000e+01	2.400000e+01	4.441110e-05	8.219542e-09	8.219542e-09
2.400000e+01	2.600000e+01	4.182294e-05	7.976442e-09	7.976442e-09
2.600000e+01	2.800000e+01	3.927644e-05	7.729795e-09	7.729795e-09
2.800000e+01	3.000000e+01	3.681727e-05	7.483894e-09	7.483894e-09
3.000000e+01	3.200000e+01	3.445106e-05	7.239411e-09	7.239411e-09
3.200000e+01	3.400000e+01	3.218388e-05	6.997148e-09	6.997148e-09
3.400000e+01	3.600000e+01	3.008054e-05	6.764640e-09	6.764640e-09
3.600000e+01	3.800000e+01	2.809738e-05	6.537848e-09	6.537848e-09
3.800000e+01	4.000000e+01	2.619474e-05	6.312610e-09	6.312610e-09
4.000000e+01	4.200000e+01	2.442526e-05	6.095671e-09	6.095671e-09
4.200000e+01	4.400000e+01	2.278363e-05	5.887262e-09	5.887262e-09
4.400000e+01	4.600000e+01	2.123258e-05	5.683335e-09	5.683335e-09
4.600000e+01	4.800000e+01	1.979198e-05	5.487146e-09	5.487146e-09
4.800000e+01	5.000000e+01	1.842913e-05	5.294858e-09	5.294858e-09
5.000000e+01	5.200000e+01	1.717953e-05	5.112196e-09	5.112196e-09
5.200000e+01	5.400000e+01	1.598148e-05	4.930721e-09	4.930721e-09
5.400000e+01	5.600000e+01	1.488994e-05	4.759359e-09	4.759359e-09
5.600000e+01	5.800000e+01	1.384350e-05	4.589072e-09	4.589072e-09
5.800000e+01	6.000000e+01	1.289232e-05	4.428610e-09	4.428610e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.612287e-03	8.978842e-07	8.978842e-07
2.000000e+00	4.000000e+00	5.619610e-03	1.676296e-06	1.676296e-06
4.000000e+00	6.000000e+00	1.018186e-02	2.256378e-06	2.256378e-06
6.000000e+00	8.000000e+00	1.385273e-02	2.631885e-06	2.631885e-06
8.000000e+00	1.000000e+01	1.614650e-02	2.841432e-06	2.841432e-06
1.000000e+01	1.200000e+01	1.728414e-02	2.939821e-06	2.939821e-06
1.200000e+01	1.400000e+01	1.761131e-02	2.967518e-06	2.967518e-06
1.400000e+01	1.600000e+01	1.742221e-02	2.951539e-06	2.951539e-06
1.600000e+01	1.800000e+01	1.691874e-02	2.908582e-06	2.908582e-06
1.800000e+01	2.000000e+01	1.622306e-02	2.848161e-06	2.848161e-06
2.000000e+01	2.200000e+01	1.544269e-02	2.778807e-06	2.778807e-06
2.200000e+01	2.400000e+01	1.459678e-02	2.701620e-06	2.701620e-06
2.400000e+01	2.600000e+01	1.374613e-02	2.621719e-06	2.621719e-06
2.600000e+01	2.800000e+01	1.290918e-02	2.540654e-06	2.540654e-06
2.800000e+01	3.000000e+01	1.210090e-02	2.459830e-06	2.459830e-06
3.000000e+01	3.200000e+01	1.132319e-02	2.379472e-06	2.379472e-06
3.200000e+01	3.400000e+01	1.057803e-02	2.299849e-06	2.299849e-06
3.400000e+01	3.600000e+01	9.886685e-03	2.223415e-06	2.223415e-06
3.600000e+01	3.800000e+01	9.234890e-03	2.148878e-06	2.148878e-06
3.800000e+01	4.000000e+01	8.609520e-03	2.074840e-06	2.074840e-06
4.000000e+01	4.200000e+01	8.027930e-03	2.003532e-06	2.003532e-06
4.200000e+01	4.400000e+01	7.488365e-03	1.935030e-06	1.935030e-06
4.400000e+01	4.600000e+01	6.978600e-03	1.868012e-06	1.868012e-06
4.600000e+01	4.800000e+01	6.505100e-03	1.803522e-06	1.803522e-06
4.800000e+01	5.000000e+01	6.057185e-03	1.740330e-06	1.740330e-06
5.000000e+01	5.200000e+01	5.646460e-03	1.680285e-06	1.680285e-06
5.200000e+01	5.400000e+01	5.252695e-03	1.620639e-06	1.620639e-06
5.400000e+01	5.600000e+01	4.893941e-03	1.564318e-06	1.564318e-06
5.600000e+01	5.800000e+01	4.549990e-03	1.508342e-06	1.508342e-06
5.800000e+01	6.000000e+01	4.237360e-03	1.455600e-06	1.455600e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.599223e-07	1.088825e-10	1.088825e-10
2.000000e+00	4.000000e+00	5.575230e-07	2.033021e-10	2.033021e-10
4.000000e+00	6.000000e+00	1.009561e-06	2.735471e-10	2.735471e-10
6.000000e+00	8.000000e+00	1.373433e-06	3.190426e-10	3.190426e-10
8.000000e+00	1.000000e+01	1.601064e-06	3.444666e-10	3.444666e-10
1.000000e+01	1.200000e+01	1.714372e-06	3.564766e-10	3.564766e-10
1.200000e+01	1.400000e+01	1.746585e-06	3.597975e-10	3.597975e-10
1.400000e+01	1.600000e+01	1.728013e-06	3.578877e-10	3.578877e-10
1.600000e+01	1.800000e+01	1.677759e-06	3.526371e-10	3.526371e-10
1.800000e+01	2.000000e+01	1.609100e-06	3.453487e-10	3.453487e-10
2.000000e+01	2.200000e+01	1.531300e-06	3.368903e-10	3.368903e-10
2.200000e+01	2.400000e+01	1.447742e-06	3.275718e-10	3.275718e-10
2.400000e+01	2.600000e+01	1.362952e-06	3.178190e-10	3.178190e-10
2.600000e+01	2.800000e+01	1.280153e-06	3.080157e-10	3.080157e-10
2.800000e+01	3.000000e+01	1.199977e-06	2.982253e-10	2.982253e-10
3.000000e+01	3.200000e+01	1.123022e-06	2.885146e-10	2.885146e-10
3.200000e+01	3.400000e+01	1.048944e-06	2.788079e-10	2.788079e-10
3.400000e+01	3.600000e+01	9.803195e-07	2.695508e-10	2.695508e-10
3.600000e+01	3.800000e+01	9.159385e-07	2.605639e-10	2.605639e-10
3.800000e+01	4.000000e+01	8.537455e-07	2.515411e-10	2.515411e-10
4.000000e+01	4.200000e+01	7.960750e-07	2.428944e-10	2.428944e-10
4.200000e+01	4.400000e+01	7.423765e-07	2.345517e-10	2.345517e-10
4.400000e+01	4.600000e+01	6.920760e-07	2.264772e-10	2.264772e-10
4.600000e+01	4.800000e+01	6.449770e-07	2.186336e-10	2.186336e-10
4.800000e+01	5.000000e+01	6.005540e-07	2.109680e-10	2.109680e-10
5.000000e+01	5.200000e+01	5.596230e-07	2.036294e-10	2.036294e-10
5.200000e+01	5.400000e+01	5.212005e-07	1.965606e-10	1.965606e-10
5.400000e+01	5.600000e+01	4.855367e-07	1.897073e-10	1.897073e-10
5.600000e+01	5.800000e+01	4.511752e-07	1.828726e-10	1.828726e-10
5.800000e+01	6.000000e+01	4.202514e-07	1.764943e-10	1.764943e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.698305e-06	2.616773e-09	2.616773e-09
2.000000e+00	4.000000e+00	1.637651e-05	4.885430e-09	4.885430e-09
4.000000e+00	6.000000e+00	2.967162e-05	6.576000e-09	6.576000e-09
6.000000e+00	8.000000e+00	4.036878e-05	7.670298e-09	7.670298e-09
8.000000e+00	1.000000e+01	4.705327e-05	8.281022e-09	8.281022e-09
1.000000e+01	1.200000e+01	5.036865e-05	8.567797e-09	8.567797e-09
1.200000e+01	1.400000e+01	5.132210e-05	8.648522e-09	8.648522e-09
1.400000e+01	1.600000e+01	5.077120e-05	8.601987e-09	8.601987e-09
1.600000e+01	1.800000e+01	4.930440e-05	8.476858e-09	8.476858e-09
1.800000e+01	2.000000e+01	4.727716e-05	8.300776e-09	8.300776e-09
2.000000e+01	2.200000e+01	4.500364e-05	8.098776e-09	8.098776e-09
2.200000e+01	2.400000e+01	4.253891e-05	7.873909e-09	7.873909e-09
2.400000e+01	2.600000e+01	4.006050e-05	7.641158e-09	7.641158e-09
2.600000e+01	2.800000e+01	3.762150e-05	7.404919e-09	7.404919e-09
2.800000e+01	3.000000e+01	3.526632e-05	7.169437e-09	7.169437e-09
3.000000e+01	3.200000e+01	3.300008e-05	6.935285e-09	6.935285e-09
3.200000e+01	3.400000e+01	3.082901e-05	6.703341e-09	6.703341e-09
3.400000e+01	3.600000e+01	2.881438e-05	6.480635e-09	6.480635e-09
3.600000e+01	3.800000e+01	2.691509e-05	6.263462e-09	6.263462e-09
3.800000e+01	4.000000e+01	2.509302e-05	6.047803e-09	6.047803e-09
4.000000e+01	4.200000e+01	2.339847e-05	5.840094e-09	5.840094e-09
4.200000e+01	4.400000e+01	2.182608e-05	5.640488e-09	5.640488e-09
4.400000e+01	4.600000e+01	2.034062e-05	5.445216e-09	5.445216e-09
4.600000e+01	4.800000e+01	1.896089e-05	5.257352e-09	5.257352e-09
4.800000e+01	5.000000e+01	1.765550e-05	5.073184e-09	5.073184e-09
5.000000e+01	5.200000e+01	1.645875e-05	4.898292e-09	4.898292e-09
5.200000e+01	5.400000e+01	1.531123e-05	4.724494e-09	4.724494e-09
5.400000e+01	5.600000e+01	1.426573e-05	4.560384e-09	4.560384e-09
5.600000e+01	5.800000e+01	1.326355e-05	4.397355e-09	4.397355e-09
5.800000e+01	6.000000e+01	1.235228e-05	4.243623e-09	4.243623e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.945743e-06	2.742949e-09	2.742949e-09
2.000000e+00	4.000000e+00	1.725134e-05	5.122870e-09	5.122870e-09
4.000000e+00	6.000000e+00	3.126738e-05	6.896800e-09	6.896800e-09
6.000000e+00	8.000000e+00	4.253811e-05	8.044351e-09	8.044351e-09
8.000000e+00	1.000000e+01	4.956604e-05	8.683483e-09	8.683483e-09
1.000000e+01	1.200000e+01	5.303765e-05	8.982434e-09	8.982434e-09
1.200000e+01	1.400000e+01	5.401540e-05	9.064854e-09	9.064854e-09
1.400000e+01	1.600000e+01	5.340355e-05	9.013364e-09	9.013364e-09
1.600000e+01	1.800000e+01	5.182685e-05	8.879310e-09	8.879310e-09
1.800000e+01	2.000000e+01	4.966240e-05	8.691920e-09	8.691920e-09
2.000000e+01	2.200000e+01	4.723731e-05	8.477045e-09	8.477045e-09
2.200000e+01	2.400000e+01	4.461315e-05	8.238219e-09	8.238219e-09
2.400000e+01	2.600000e+01	4.197821e-05	7.991234e-09	7.991234e-09
2.600000e+01	2.800000e+01	3.938822e-05	7.740786e-09	7.740786e-09
2.800000e+01	3.000000e+01	3.689028e-05	7.491312e-09	7.491312e-09
3.000000e+01	3.200000e+01	3.448408e-05	7.242878e-09	7.242878e-09
3.200000e+01	3.400000e+01	3.218892e-05	6.997696e-09	6.997696e-09
3.400000e+01	3.600000e+01	3.005636e-05	6.761921e-09	6.761921e-09
3.600000e+01	3.800000e+01	2.804905e-05	6.532224e-09	6.532224e-09
3.800000e+01	4.000000e+01	2.612839e-05	6.304609e-09	6.304609e-09
4.000000e+01	4.200000e+01	2.434867e-05	6.086107e-09	6.086107e-09
4.200000e+01	4.400000e+01	2.269514e-05	5.875817e-09	5.875817e-09
4.400000e+01	4.600000e+01	2.114055e-05	5.671005e-09	5.671005e-09
4.600000e+01	4.800000e+01	1.970034e-05	5.474427e-09	5.474427e-09
4.800000e+01	5.000000e+01	1.834281e-05	5.282443e-09	5.282443e-09
5.000000e+01	5.200000e+01	1.710096e-05	5.100493e-09	5.100493e-09
5.200000e+01	5.400000e+01	1.591157e-05	4.919924e-09	4.919924e-09
5.400000e+01	5.600000e+01	1.483064e-05	4.749871e-09	4.749871e-09
5.600000e+01	5.800000e+01	1.379527e-05	4.581072e-09	4.581072e-09
5.800000e+01	6.000000e+01	1.285463e-05	4.422132e-09	4.422132e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.625552e-03	9.015711e-07	9.015711e-07
2.000000e+00	4.000000e+00	5.670095e-03	1.683807e-06	1.683807e-06
4.000000e+00	6.000000e+00	1.027684e-02	2.266878e-06	2.266878e-06
6.000000e+00	8.000000e+00	1.398130e-02	2.644071e-06	2.644071e-06
8.000000e+00	1.000000e+01	1.629117e-02	2.854133e-06	2.854133e-06
1.000000e+01	1.200000e+01	1.743216e-02	2.952383e-06	2.952383e-06
1.200000e+01	1.400000e+01	1.775355e-02	2.979478e-06	2.979478e-06
1.400000e+01	1.600000e+01	1.755241e-02	2.962547e-06	2.962547e-06
1.600000e+01	1.800000e+01	1.703421e-02	2.918491e-06	2.918491e-06
1.800000e+01	2.000000e+01	1.632284e-02	2.856906e-06	2.856906e-06
2.000000e+01	2.200000e+01	1.552573e-02	2.786268e-06	2.786268e-06
2.200000e+01	2.400000e+01	1.466320e-02	2.707760e-06	2.707760e-06
2.400000e+01	2.600000e+01	1.379716e-02	2.626580e-06	2.626580e-06
2.600000e+01	2.800000e+01	1.294591e-02	2.544267e-06	2.544267e-06
2.800000e+01	3.000000e+01	1.212490e-02	2.462267e-06	2.462267e-06
3.000000e+01	3.200000e+01	1.133404e-02	2.380612e-06	2.380612e-06
3.200000e+01	3.400000e+01	1.057969e-02	2.300028e-06	2.300028e-06
3.400000e+01	3.600000e+01	9.878735e-03	2.222519e-06	2.222519e-06
3.600000e+01	3.800000e+01	9.219005e-03	2.147029e-06	2.147029e-06
3.800000e+01	4.000000e+01	8.587715e-03	2.072210e-06	2.072210e-06
4.000000e+01	4.200000e+01	8.002760e-03	2.000389e-06	2.000389e-06
4.200000e+01	4.400000e+01	7.459280e-03	1.931268e-06	1.931268e-06
4.400000e+01	4.600000e+01	6.948355e-03	1.863960e-06	1.863960e-06
4.600000e+01	4.800000e+01	6.474975e-03	1.799342e-06	1.799342e-06
4.800000e+01	5.000000e+01	6.028815e-03	1.736250e-06	1.736250e-06
5.000000e+01	5.200000e+01	5.620635e-03	1.676439e-06	1.676439e-06
5.200000e+01	5.400000e+01	5.229720e-03	1.617092e-06	1.617092e-06
5.400000e+01	5.600000e+01	4.874451e-03	1.561201e-06	1.561201e-06
5.600000e+01	5.800000e+01	4.534140e-03	1.505712e-06	1.505712e-06
5.800000e+01	6.000000e+01	4.224972e-03	1.453471e-06	1.453471e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.612406e-07	1.093323e-10	1.093323e-10
2.000000e+00	4.000000e+00	5.625550e-07	2.042184e-10	2.042184e-10
4.000000e+00	6.000000e+00	1.019008e-06	2.748250e-10	2.748250e-10
6.000000e+00	8.000000e+00	1.386199e-06	3.205219e-10	3.205219e-10
8.000000e+00	1.000000e+01	1.615421e-06	3.460083e-10	3.460083e-10
1.000000e+01	1.200000e+01	1.729034e-06	3.579970e-10	3.579970e-10
1.200000e+01	1.400000e+01	1.760663e-06	3.612444e-10	3.612444e-10
1.400000e+01	1.600000e+01	1.740928e-06	3.592233e-10	3.592233e-10
1.600000e+01	1.800000e+01	1.689156e-06	3.538305e-10	3.538305e-10
1.800000e+01	2.000000e+01	1.619003e-06	3.464100e-10	3.464100e-10
2.000000e+01	2.200000e+01	1.539522e-06	3.377919e-10	3.377919e-10
2.200000e+01	2.400000e+01	1.454309e-06	3.283118e-10	3.283118e-10
2.400000e+01	2.600000e+01	1.368032e-06	3.184116e-10	3.184116e-10
2.600000e+01	2.800000e+01	1.283766e-06	3.084474e-10	3.084474e-10
2.800000e+01	3.000000e+01	1.202358e-06	2.985228e-10	2.985228e-10
3.000000e+01	3.200000e+01	1.124096e-06	2.886536e-10	2.886536e-10
3.200000e+01	3.400000e+01	1.049114e-06	2.788298e-10	2.788298e-10
3.400000e+01	3.600000e+01	9.795620e-07	2.694482e-10	2.694482e-10
3.600000e+01	3.800000e+01	9.143270e-07	2.603301e-10	2.603301e-10
3.800000e+01	4.000000e+01	8.516265e-07	2.512306e-10	2.512306e-10
4.000000e+01	4.200000e+01	7.935005e-07	2.424970e-10	2.424970e-10
4.200000e+01	4.400000e+01	7.394665e-07	2.340900e-10	2.340900e-10
4.400000e+01	4.600000e+01	6.890590e-07	2.259822e-10	2.259822e-10
4.600000e+01	4.800000e+01	6.420290e-07	2.181342e-10	2.181342e-10
4.800000e+01	5.000000e+01	5.977670e-07	2.104792e-10	2.104792e-10
5.000000e+01	5.200000e+01	5.570160e-07	2.031531e-10	2.031531e-10
5.200000e+01	5.400000e+01	5.189340e-07	1.961345e-10	1.961345e-10
5.400000e+01	5.600000e+01	4.835918e-07	1.893278e-10	1.893278e-10
5.600000e+01	5.800000e+01	4.496064e-07	1.825544e-10	1.825544e-10
5.800000e+01	6.000000e+01	4.189896e-07	1.762264e-10	1.762264e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.736966e-06	2.627519e-09	2.627519e-09
2.000000e+00	4.000000e+00	1.652363e-05	4.907326e-09	4.907326e-09
4.000000e+00	6.000000e+00	2.994840e-05	6.606597e-09	6.606597e-09
6.000000e+00	8.000000e+00	4.074343e-05	7.705806e-09	7.705806e-09
8.000000e+00	1.000000e+01	4.747478e-05	8.318027e-09	8.318027e-09
1.000000e+01	1.200000e+01	5.079995e-05	8.604400e-09	8.604400e-09
1.200000e+01	1.400000e+01	5.173660e-05	8.683372e-09	8.683372e-09
1.400000e+01	1.600000e+01	5.115060e-05	8.634063e-09	8.634063e-09
1.600000e+01	1.800000e+01	4.964086e-05	8.505730e-09	8.505730e-09
1.800000e+01	2.000000e+01	4.756789e-05	8.326257e-09	8.326257e-09
2.000000e+01	2.200000e+01	4.524559e-05	8.120513e-09	8.120513e-09
2.200000e+01	2.400000e+01	4.273238e-05	7.891790e-09	7.891790e-09
2.400000e+01	2.600000e+01	4.020915e-05	7.655315e-09	7.655315e-09
2.600000e+01	2.800000e+01	3.772850e-05	7.415433e-09	7.415433e-09
2.800000e+01	3.000000e+01	3.533618e-05	7.176522e-09	7.176522e-09
3.000000e+01	3.200000e+01	3.303162e-05	6.938591e-09	6.938591e-09
3.200000e+01	3.400000e+01	3.083377e-05	6.703848e-09	6.703848e-09
3.400000e+01	3.600000e+01	2.879113e-05	6.478007e-09	6.478007e-09
3.600000e+01	3.800000e+01	2.686869e-05	6.258047e-09	6.258047e-09
3.800000e+01	4.000000e+01	2.502936e-05	6.040114e-09	6.040114e-09
4.000000e+01	4.200000e+01	2.332501e-05	5.830909e-09	5.830909e-09
4.200000e+01	4.400000e+01	2.174124e-05	5.629503e-09	5.629503e-09
4.400000e+01	4.600000e+01	2.025233e-05	5.433369e-09	5.433369e-09
4.600000e+01	4.800000e+01	1.887300e-05	5.245138e-09	5.245138e-09
4.800000e+01	5.000000e+01	1.757273e-05	5.061267e-09	5.061267e-09
5.000000e+01	5.200000e+01	1.638339e-05	4.887054e-09	4.887054e-09
5.200000e+01	5.400000e+01	1.524418e-05	4.714124e-09	4.714124e-09
5.400000e+01	5.600000e+01	1.420884e-05	4.551272e-09	4.551272e-09
5.600000e+01	5.800000e+01	1.321731e-05	4.389675e-09	4.389675e-09
5.800000e+01	6.000000e+01	1.231613e-05	4.237396e-09	4.237396e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.893674e-06	2.725286e-09	2.725286e-09
2.000000e+00	4.000000e+00	1.707539e-05	5.090729e-09	5.090729e-09
4.000000e+00	6.000000e+00	3.094804e-05	6.853483e-09	6.853483e-09
6.000000e+00	8.000000e+00	4.209762e-05	7.993250e-09	7.993250e-09
8.000000e+00	1.000000e+01	4.908122e-05	8.630824e-09	8.630824e-09
1.000000e+01	1.200000e+01	5.252655e-05	8.928616e-09	8.928616e-09
1.200000e+01	1.400000e+01	5.355195e-05	9.015345e-09	9.015345e-09
1.400000e+01	1.600000e+01	5.296435e-05	8.965747e-09	8.965747e-09
1.600000e+01	1.800000e+01	5.138170e-05	8.830776e-09	8.830776e-09
1.800000e+01	2.000000e+01	4.927775e-05	8.648088e-09	8.648088e-09
2.000000e+01	2.200000e+01	4.683947e-05	8.431417e-09	8.431417e-09
2.200000e+01	2.400000e+01	4.426634e-05	8.196557e-09	8.196557e-09
2.400000e+01	2.600000e+01	4.170618e-05	7.956001e-09	7.956001e-09
2.600000e+01	2.800000e+01	3.916417e-05	7.709729e-09	7.709729e-09
2.800000e+01	3.000000e+01	3.671230e-05	7.464496e-09	7.464496e-09
3.000000e+01	3.200000e+01	3.432123e-05	7.217321e-09	7.217321e-09
3.200000e+01	3.400000e+01	3.208110e-05	6.977811e-09	6.977811e-09
3.400000e+01	3.600000e+01	2.996150e-05	6.743362e-09	6.743362e-09
3.600000e+01	3.800000e+01	2.795440e-05	6.513578e-09	6.513578e-09
3.800000e+01	4.000000e+01	2.607809e-05	6.291186e-09	6.291186e-09
4.000000e+01	4.200000e+01	2.431273e-05	6.074514e-09	6.074514e-09
4.200000e+01	4.400000e+01	2.266845e-05	5.865507e-09	5.865507e-09
4.400000e+01	4.600000e+01	2.112476e-05	5.662270e-09	5.662270e-09
4.600000e+01	4.800000e+01	1.967274e-05	5.464206e-09	5.464206e-09
4.800000e+01	5.000000e+01	1.832306e-05	5.273436e-09	5.273436e-09
5.000000e+01	5.200000e+01	1.707301e-05	5.090373e-09	5.090373e-09
5.200000e+01	5.400000e+01	1.590152e-05	4.912629e-09	4.912629e-09
5.400000e+01	5.600000e+01	1.482190e-05	4.742928e-09	4.742928e-09
5.600000e+01	5.800000e+01	1.377999e-05	4.573188e-09	4.573188e-09
5.800000e+01	6.000000e+01	1.282657e-05	4.412147e-09	4.412147e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.612187e-03	8.978455e-07	8.978455e-07
2.000000e+00	4.000000e+00	5.625410e-03	1.677158e-06	1.677158e-06
4.000000e+00	6.000000e+00	1.019567e-02	2.257897e-06	2.257897e-06
6.000000e+00	8.000000e+00	1.386884e-02	2.633396e-06	2.633396e-06
8.000000e+00	1.000000e+01	1.616953e-02	2.843439e-06	2.843439e-06
1.000000e+01	1.200000e+01	1.730457e-02	2.941546e-06	2.941546e-06
1.200000e+01	1.400000e+01	1.764234e-02	2.970109e-06	2.970109e-06
1.400000e+01	1.600000e+01	1.744879e-02	2.953778e-06	2.953778e-06
1.600000e+01	1.800000e+01	1.692738e-02	2.909307e-06	2.909307e-06
1.800000e+01	2.000000e+01	1.623425e-02	2.849122e-06	2.849122e-06
2.000000e+01	2.200000e+01	1.543097e-02	2.777739e-06	2.777739e-06
2.200000e+01	2.400000e+01	1.458324e-02	2.700356e-06	2.700356e-06
2.400000e+01	2.600000e+01	1.373982e-02	2.621104e-06	2.621104e-06
2.600000e+01	2.800000e+01	1.290237e-02	2.539970e-06	2.539970e-06
2.800000e+01	3.000000e+01	1.209459e-02	2.459172e-06	2.459172e-06
3.000000e+01	3.200000e+01	1.130687e-02	2.377741e-06	2.377741e-06
3.200000e+01	3.400000e+01	1.056891e-02	2.298845e-06	2.298845e-06
3.400000e+01	3.600000e+01	9.870600e-03	2.221597e-06	2.221597e-06
3.600000e+01	3.800000e+01	9.209385e-03	2.145899e-06	2.145899e-06
3.800000e+01	4.000000e+01	8.591235e-03	2.072626e-06	2.072626e-06
4.000000e+01	4.200000e+01	8.009660e-03	2.001247e-06	2.001247e-06
4.200000e+01	4.400000e+01	7.467970e-03	1.932393e-06	1.932393e-06
4.400000e+01	4.600000e+01	6.959425e-03	1.865442e-06	1.865442e-06
4.600000e+01	4.800000e+01	6.481040e-03	1.800178e-06	1.800178e-06
4.800000e+01	5.000000e+01	6.036410e-03	1.737336e-06	1.737336e-06
5.000000e+01	5.200000e+01	5.624595e-03	1.677028e-06	1.677028e-06
5.200000e+01	5.400000e+01	5.238640e-03	1.618462e-06	1.618462e-06
5.400000e+01	5.600000e+01	4.882954e-03	1.562549e-06	1.562549e-06
5.600000e+01	5.800000e+01	4.539711e-03	1.506631e-06	1.506631e-06
5.800000e+01	6.000000e+01	4.225619e-03	1.453578e-06	1.453578e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.583355e-07	1.081780e-10	1.081780e-10
2.000000e+00	4.000000e+00	5.526745e-07	2.021198e-10	2.021198e-10
4.000000e+00	6.000000e+00	1.001403e-06	2.720829e-10	2.720829e-10
6.000000e+00	8.000000e+00	1.362257e-06	3.173357e-10	3.173357e-10
8.000000e+00	1.000000e+01	1.588158e-06	3.426362e-10	3.426362e-10
1.000000e+01	1.200000e+01	1.700224e-06	3.545367e-10	3.545367e-10
1.200000e+01	1.400000e+01	1.733625e-06	3.580159e-10	3.580159e-10
1.400000e+01	1.600000e+01	1.713815e-06	3.559413e-10	3.559413e-10
1.600000e+01	1.800000e+01	1.662854e-06	3.506043e-10	3.506043e-10
1.800000e+01	2.000000e+01	1.595219e-06	3.434235e-10	3.434235e-10
2.000000e+01	2.200000e+01	1.516000e-06	3.347731e-10	3.347731e-10
2.200000e+01	2.400000e+01	1.432360e-06	3.253926e-10	3.253926e-10
2.400000e+01	2.600000e+01	1.349885e-06	3.159136e-10	3.159136e-10
2.600000e+01	2.800000e+01	1.267439e-06	3.060976e-10	3.060976e-10
2.800000e+01	3.000000e+01	1.188072e-06	2.963465e-10	2.963465e-10
3.000000e+01	3.200000e+01	1.111116e-06	2.866145e-10	2.866145e-10
3.200000e+01	3.400000e+01	1.038282e-06	2.770614e-10	2.770614e-10
3.400000e+01	3.600000e+01	9.693610e-07	2.676802e-10	2.676802e-10
3.600000e+01	3.800000e+01	9.046825e-07	2.586168e-10	2.586168e-10
3.800000e+01	4.000000e+01	8.443780e-07	2.498533e-10	2.498533e-10
4.000000e+01	4.200000e+01	7.868695e-07	2.411849e-10	2.411849e-10
4.200000e+01	4.400000e+01	7.335750e-07	2.328780e-10	2.328780e-10
4.400000e+01	4.600000e+01	6.835840e-07	2.247874e-10	2.247874e-10
4.600000e+01	4.800000e+01	6.367930e-07	2.169698e-10	2.169698e-10
4.800000e+01	5.000000e+01	5.931275e-07	2.094101e-10	2.094101e-10
5.000000e+01	5.200000e+01	5.523600e-07	2.020665e-10	2.020665e-10
5.200000e+01	5.400000e+01	5.146970e-07	1.950613e-10	1.950613e-10
5.400000e+01	5.600000e+01	4.798276e-07	1.883530e-10	1.883530e-10
5.600000e+01	5.800000e+01	4.459269e-07	1.815611e-10	1.815611e-10
5.800000e+01	6.000000e+01	4.150897e-07	1.751679e-10	1.751679e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.702396e-06	2.620407e-09	2.620407e-09
2.000000e+00	4.000000e+00	1.640794e-05	4.894808e-09	4.894808e-09
4.000000e+00	6.000000e+00	2.973754e-05	6.589769e-09	6.589769e-09
6.000000e+00	8.000000e+00	4.045111e-05	7.685955e-09	7.685955e-09
8.000000e+00	1.000000e+01	4.716059e-05	8.299360e-09	8.299360e-09
1.000000e+01	1.200000e+01	5.047120e-05	8.586137e-09	8.586137e-09
1.200000e+01	1.400000e+01	5.145740e-05	8.670137e-09	8.670137e-09
1.400000e+01	1.600000e+01	5.089225e-05	8.622787e-09	8.622787e-09
1.600000e+01	1.800000e+01	4.937233e-05	8.493590e-09	8.493590e-09
1.800000e+01	2.000000e+01	4.735047e-05	8.318206e-09	8.318206e-09
2.000000e+01	2.200000e+01	4.500821e-05	8.110123e-09	8.110123e-09
2.200000e+01	2.400000e+01	4.253587e-05	7.884507e-09	7.884507e-09
2.400000e+01	2.600000e+01	4.007577e-05	7.653596e-09	7.653596e-09
2.600000e+01	2.800000e+01	3.763350e-05	7.417045e-09	7.417045e-09
2.800000e+01	3.000000e+01	3.527782e-05	7.181198e-09	7.181198e-09
3.000000e+01	3.200000e+01	3.298144e-05	6.943879e-09	6.943879e-09
3.200000e+01	3.400000e+01	3.082847e-05	6.713836e-09	6.713836e-09
3.400000e+01	3.600000e+01	2.879215e-05	6.488442e-09	6.488442e-09
3.600000e+01	3.800000e+01	2.686411e-05	6.267577e-09	6.267577e-09
3.800000e+01	4.000000e+01	2.506118e-05	6.053889e-09	6.053889e-09
4.000000e+01	4.200000e+01	2.336434e-05	5.845526e-09	5.845526e-09
4.200000e+01	4.400000e+01	2.178466e-05	5.644568e-09	5.644568e-09
4.400000e+01	4.600000e+01	2.030177e-05	5.449374e-09	5.449374e-09
4.600000e+01	4.800000e+01	1.890670e-05	5.258902e-09	5.258902e-09
4.800000e+01	5.000000e+01	1.761051e-05	5.075744e-09	5.075744e-09
5.000000e+01	5.200000e+01	1.640865e-05	4.899556e-09	4.899556e-09
5.200000e+01	5.400000e+01	1.528386e-05	4.728834e-09	4.728834e-09
5.400000e+01	5.600000e+01	1.424596e-05	4.565561e-09	4.565561e-09
5.600000e+01	5.800000e+01	1.324478e-05	4.402348e-09	4.402348e-09
5.800000e+01	6.000000e+01	1.232855e-05	4.247402e-09	4.247402e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968980907e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.898244e-06	2.726559e-09	2.726559e-09
2.000000e+00	4.000000e+00	1.732037e-05	5.127117e-09	5.127117e-09
4.000000e+00	6.000000e+00	3.161172e-05	6.926577e-09	6.926577e-09
6.000000e+00	8.000000e+00	4.302527e-05	8.080838e-09	8.080838e-09
8.000000e+00	1.000000e+01	5.002385e-05	8.713312e-09	8.713312e-09
1.000000e+01	1.200000e+01	5.339825e-05	9.002396e-09	9.002396e-09
1.200000e+01	1.400000e+01	5.421085e-05	9.070634e-09	9.070634e-09
1.400000e+01	1.600000e+01	5.346750e-05	9.008234e-09	9.008234e-09
1.600000e+01	1.800000e+01	5.176490e-05	8.863643e-09	8.863643e-09
1.800000e+01	2.000000e+01	4.947530e-05	8.665405e-09	8.665405e-09
2.000000e+01	2.200000e+01	4.696420e-05	8.442636e-09	8.442636e-09
2.200000e+01	2.400000e+01	4.431421e-05	8.200986e-09	8.200986e-09
2.400000e+01	2.600000e+01	4.163198e-05	7.948920e-09	7.948920e-09
2.600000e+01	2.800000e+01	3.902214e-05	7.695736e-09	7.695736e-09
2.800000e+01	3.000000e+01	3.650093e-05	7.442977e-09	7.442977e-09
3.000000e+01	3.200000e+01	3.409950e-05	7.193970e-09	7.193970e-09
3.200000e+01	3.400000e+01	3.181884e-05	6.949232e-09	6.949232e-09
3.400000e+01	3.600000e+01	2.969364e-05	6.713151e-09	6.713151e-09
3.600000e+01	3.800000e+01	2.771746e-05	6.485916e-09	6.485916e-09
3.800000e+01	4.000000e+01	2.583076e-05	6.261282e-09	6.261282e-09
4.000000e+01	4.200000e+01	2.407640e-05	6.044917e-09	6.044917e-09
4.200000e+01	4.400000e+01	2.245286e-05	5.837547e-09	5.837547e-09
4.400000e+01	4.600000e+01	2.092676e-05	5.635670e-09	5.635670e-09
4.600000e+01	4.800000e+01	1.951355e-05	5.442054e-09	5.442054e-09
4.800000e+01	5.000000e+01	1.818872e-05	5.254067e-09	5.254067e-09
5.000000e+01	5.200000e+01	1.697180e-05	5.075264e-09	5.075264e-09
5.200000e+01	5.400000e+01	1.581624e-05	4.899438e-09	4.899438e-09
5.400000e+01	5.600000e+01	1.475426e-05	4.732093e-09	4.732093e-09
5.600000e+01	5.800000e+01	1.373842e-05	4.566285e-09	4.566285e-09
5.800000e+01	6.000000e+01	1.281921e-05	4.410880e-09	4.410880e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__NTrials]
ScaledBy=9.99957851776547657e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.613715e-03	8.982835e-07	8.982835e-07
2.000000e+00	4.000000e+00	5.706110e-03	1.689143e-06	1.689143e-06
4.000000e+00	6.000000e+00	1.041431e-02	2.281975e-06	2.281975e-06
6.000000e+00	8.000000e+00	1.417448e-02	2.662260e-06	2.662260e-06
8.000000e+00	1.000000e+01	1.648008e-02	2.870614e-06	2.870614e-06
1.000000e+01	1.200000e+01	1.759172e-02	2.965849e-06	2.965849e-06
1.200000e+01	1.400000e+01	1.785945e-02	2.988334e-06	2.988334e-06
1.400000e+01	1.600000e+01	1.761452e-02	2.967766e-06	2.967766e-06
1.600000e+01	1.800000e+01	1.705364e-02	2.920141e-06	2.920141e-06
1.800000e+01	2.000000e+01	1.629935e-02	2.854831e-06	2.854831e-06
2.000000e+01	2.200000e+01	1.547206e-02	2.781434e-06	2.781434e-06
2.200000e+01	2.400000e+01	1.459905e-02	2.701825e-06	2.701825e-06
2.400000e+01	2.600000e+01	1.371537e-02	2.618770e-06	2.618770e-06
2.600000e+01	2.800000e+01	1.285557e-02	2.535359e-06	2.535359e-06
2.800000e+01	3.000000e+01	1.202497e-02	2.452082e-06	2.452082e-06
3.000000e+01	3.200000e+01	1.123384e-02	2.370052e-06	2.370052e-06
3.200000e+01	3.400000e+01	1.048251e-02	2.289429e-06	2.289429e-06
3.400000e+01	3.600000e+01	9.782365e-03	2.211646e-06	2.211646e-06
3.600000e+01	3.800000e+01	9.131315e-03	2.136781e-06	2.136781e-06
3.800000e+01	4.000000e+01	8.509765e-03	2.062778e-06	2.062778e-06
4.000000e+01	4.200000e+01	7.931780e-03	1.991489e-06	1.991489e-06
4.200000e+01	4.400000e+01	7.396900e-03	1.923165e-06	1.923165e-06
4.400000e+01	4.600000e+01	6.894160e-03	1.856665e-06	1.856665e-06
4.600000e+01	4.800000e+01	6.428595e-03	1.792880e-06	1.792880e-06
4.800000e+01	5.000000e+01	5.992165e-03	1.730960e-06	1.730960e-06
5.000000e+01	5.200000e+01	5.591220e-03	1.672035e-06	1.672035e-06
5.200000e+01	5.400000e+01	5.210545e-03	1.614117e-06	1.614117e-06
5.400000e+01	5.600000e+01	4.860685e-03	1.558986e-06	1.558986e-06
5.600000e+01	5.800000e+01	4.526027e-03	1.504362e-06	1.504362e-06
5.800000e+01	6.000000e+01	4.223180e-03	1.453154e-06	1.453154e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957838292827865e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.585802e-07	1.082746e-10	1.082746e-10
2.000000e+00	4.000000e+00	5.606190e-07	2.035970e-10	2.035970e-10
4.000000e+00	6.000000e+00	1.023298e-06	2.750524e-10	2.750524e-10
6.000000e+00	8.000000e+00	1.392274e-06	3.208067e-10	3.208067e-10
8.000000e+00	1.000000e+01	1.619281e-06	3.460014e-10	3.460014e-10
1.000000e+01	1.200000e+01	1.728170e-06	3.574280e-10	3.574280e-10
1.200000e+01	1.400000e+01	1.754437e-06	3.601292e-10	3.601292e-10
1.400000e+01	1.600000e+01	1.730798e-06	3.577147e-10	3.577147e-10
1.600000e+01	1.800000e+01	1.675760e-06	3.519937e-10	3.519937e-10
1.800000e+01	2.000000e+01	1.601371e-06	3.440682e-10	3.440682e-10
2.000000e+01	2.200000e+01	1.519869e-06	3.352078e-10	3.352078e-10
2.200000e+01	2.400000e+01	1.434436e-06	3.256534e-10	3.256534e-10
2.400000e+01	2.600000e+01	1.347307e-06	3.156008e-10	3.156008e-10
2.600000e+01	2.800000e+01	1.262799e-06	3.055254e-10	3.055254e-10
2.800000e+01	3.000000e+01	1.181349e-06	2.955236e-10	2.955236e-10
3.000000e+01	3.200000e+01	1.103506e-06	2.856152e-10	2.856152e-10
3.200000e+01	3.400000e+01	1.029721e-06	2.758914e-10	2.758914e-10
3.400000e+01	3.600000e+01	9.610805e-07	2.665570e-10	2.665570e-10
3.600000e+01	3.800000e+01	8.971675e-07	2.575369e-10	2.575369e-10
3.800000e+01	4.000000e+01	8.358935e-07	2.485812e-10	2.485812e-10
4.000000e+01	4.200000e+01	7.791710e-07	2.400018e-10	2.400018e-10
4.200000e+01	4.400000e+01	7.264790e-07	2.317346e-10	2.317346e-10
4.400000e+01	4.600000e+01	6.772575e-07	2.237505e-10	2.237505e-10
4.600000e+01	4.800000e+01	6.315530e-07	2.160760e-10	2.160760e-10
4.800000e+01	5.000000e+01	5.886385e-07	2.085918e-10	2.085918e-10
5.000000e+01	5.200000e+01	5.490285e-07	2.014466e-10	2.014466e-10
5.200000e+01	5.400000e+01	5.117980e-07	1.945073e-10	1.945073e-10
5.400000e+01	5.600000e+01	4.776311e-07	1.879107e-10	1.879107e-10
5.600000e+01	5.800000e+01	4.446070e-07	1.813051e-10	1.813051e-10
5.800000e+01	6.000000e+01	4.149672e-07	1.751523e-10	1.751523e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dilepton_pt
ScaledBy=9.99957821557002415e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.706815e-06	2.620303e-09	2.620303e-09
2.000000e+00	4.000000e+00	1.664322e-05	4.927227e-09	4.927227e-09
4.000000e+00	6.000000e+00	3.037566e-05	6.656491e-09	6.656491e-09
6.000000e+00	8.000000e+00	4.134246e-05	7.765652e-09	7.765652e-09
8.000000e+00	1.000000e+01	4.806740e-05	8.373469e-09	8.373469e-09
1.000000e+01	1.200000e+01	5.130995e-05	8.651300e-09	8.651300e-09
1.200000e+01	1.400000e+01	5.209060e-05	8.716854e-09	8.716854e-09
1.400000e+01	1.600000e+01	5.137675e-05	8.656955e-09	8.656955e-09
1.600000e+01	1.800000e+01	4.974109e-05	8.518069e-09	8.518069e-09
1.800000e+01	2.000000e+01	4.754114e-05	8.327582e-09	8.327582e-09
2.000000e+01	2.200000e+01	4.512838e-05	8.113533e-09	8.113533e-09
2.200000e+01	2.400000e+01	4.258225e-05	7.881356e-09	7.881356e-09
2.400000e+01	2.600000e+01	4.000518e-05	7.639177e-09	7.639177e-09
2.600000e+01	2.800000e+01	3.749785e-05	7.395967e-09	7.395967e-09
2.800000e+01	3.000000e+01	3.507547e-05	7.153127e-09	7.153127e-09
3.000000e+01	3.200000e+01	3.276819e-05	6.913899e-09	6.913899e-09
3.200000e+01	3.400000e+01	3.057684e-05	6.678750e-09	6.678750e-09
3.400000e+01	3.600000e+01	2.853523e-05	6.452006e-09	6.452006e-09
3.600000e+01	3.800000e+01	2.663631e-05	6.233653e-09	6.233653e-09
3.800000e+01	4.000000e+01	2.482349e-05	6.017828e-09	6.017828e-09
4.000000e+01	4.200000e+01	2.313809e-05	5.810017e-09	5.810017e-09
4.200000e+01	4.400000e+01	2.157807e-05	5.610773e-09	5.610773e-09
4.400000e+01	4.600000e+01	2.011174e-05	5.416826e-09	5.416826e-09
4.600000e+01	4.800000e+01	1.875403e-05	5.230858e-09	5.230858e-09
4.800000e+01	5.000000e+01	1.748105e-05	5.050252e-09	5.050252e-09
5.000000e+01	5.200000e+01	1.631167e-05	4.878447e-09	4.878447e-09
5.200000e+01	5.400000e+01	1.520139e-05	4.709549e-09	4.709549e-09
5.400000e+01	5.600000e+01	1.418114e-05	4.548836e-09	4.548836e-09
5.600000e+01	5.800000e+01	1.320492e-05	4.389505e-09	4.389505e-09
5.800000e+01	6.000000e+01	1.232172e-05	4.240228e-09	4.240228e-09
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/dressed/dressed_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.0725
LegendYPos=0.925
XLabel=$m_{\mu^+ \mu^-}$ [GeV]
YLabel=d$\sigma/$d$m_{\mu^+ \mu^-}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlotDrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
RatioPlotYLabel=Ratio to YFS
RatioPlotYMin=0.8501
RatioPlotYMax=1.1
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.861877e-06	3.072676e-09	3.072676e-09
1.006000e+02	1.012000e+02	1.918995e-06	3.119451e-09	3.119451e-09
1.012000e+02	1.018000e+02	1.979282e-06	3.168073e-09	3.168073e-09
1.018000e+02	1.024000e+02	2.045280e-06	3.220458e-09	3.220458e-09
1.024000e+02	1.030000e+02	2.117413e-06	3.276756e-09	3.276756e-09
1.030000e+02	1.036000e+02	2.192792e-06	3.334571e-09	3.334571e-09
1.036000e+02	1.042000e+02	2.265228e-06	3.389201e-09	3.389201e-09
1.042000e+02	1.048000e+02	2.345800e-06	3.448949e-09	3.448949e-09
1.048000e+02	1.054000e+02	2.436148e-06	3.514739e-09	3.514739e-09
1.054000e+02	1.060000e+02	2.527855e-06	3.580282e-09	3.580282e-09
1.060000e+02	1.066000e+02	2.643643e-06	3.661362e-09	3.661362e-09
1.066000e+02	1.072000e+02	2.750030e-06	3.734306e-09	3.734306e-09
1.072000e+02	1.078000e+02	2.862182e-06	3.809692e-09	3.809692e-09
1.078000e+02	1.084000e+02	2.971282e-06	3.881622e-09	3.881622e-09
1.084000e+02	1.090000e+02	3.105265e-06	3.968173e-09	3.968173e-09
1.090000e+02	1.096000e+02	3.240327e-06	4.053551e-09	4.053551e-09
1.096000e+02	1.102000e+02	3.421980e-06	4.165624e-09	4.165624e-09
1.102000e+02	1.108000e+02	3.570973e-06	4.255343e-09	4.255343e-09
1.108000e+02	1.114000e+02	3.757743e-06	4.365207e-09	4.365207e-09
1.114000e+02	1.120000e+02	3.947435e-06	4.474028e-09	4.474028e-09
1.120000e+02	1.126000e+02	4.151847e-06	4.588407e-09	4.588407e-09
1.126000e+02	1.132000e+02	4.406287e-06	4.726914e-09	4.726914e-09
1.132000e+02	1.138000e+02	4.662903e-06	4.862610e-09	4.862610e-09
1.138000e+02	1.144000e+02	4.944347e-06	5.007209e-09	5.007209e-09
1.144000e+02	1.150000e+02	5.274755e-06	5.171808e-09	5.171808e-09
1.150000e+02	1.156000e+02	5.630055e-06	5.343152e-09	5.343152e-09
1.156000e+02	1.162000e+02	6.042693e-06	5.535497e-09	5.535497e-09
1.162000e+02	1.168000e+02	6.495638e-06	5.739210e-09	5.739210e-09
1.168000e+02	1.174000e+02	7.061847e-06	5.984123e-09	5.984123e-09
1.174000e+02	1.180000e+02	7.677770e-06	6.239629e-09	6.239629e-09
1.180000e+02	1.186000e+02	8.430363e-06	6.538293e-09	6.538293e-09
1.186000e+02	1.192000e+02	9.310235e-06	6.871026e-09	6.871026e-09
1.192000e+02	1.198000e+02	1.035995e-05	7.248032e-09	7.248032e-09
1.198000e+02	1.204000e+02	1.173768e-05	7.714937e-09	7.714937e-09
1.204000e+02	1.210000e+02	1.343567e-05	8.254124e-09	8.254124e-09
1.210000e+02	1.216000e+02	1.570359e-05	8.923614e-09	8.923614e-09
1.216000e+02	1.222000e+02	1.881402e-05	9.767470e-09	9.767470e-09
1.222000e+02	1.228000e+02	2.341098e-05	1.089560e-08	1.089560e-08
1.228000e+02	1.234000e+02	3.105112e-05	1.254815e-08	1.254815e-08
1.234000e+02	1.240000e+02	4.592463e-05	1.526034e-08	1.526034e-08
1.240000e+02	1.246000e+02	8.991913e-05	2.135342e-08	2.135342e-08
1.246000e+02	1.252000e+02	3.184640e-03	1.270783e-07	1.270783e-07
1.252000e+02	1.258000e+02	7.421062e-06	6.134432e-09	6.134432e-09
1.258000e+02	1.264000e+02	1.094157e-06	2.355489e-09	2.355489e-09
1.264000e+02	1.270000e+02	4.435237e-07	1.499684e-09	1.499684e-09
1.270000e+02	1.276000e+02	2.397863e-07	1.102690e-09	1.102690e-09
1.276000e+02	1.282000e+02	1.514061e-07	8.762195e-10	8.762195e-10
1.282000e+02	1.288000e+02	1.048808e-07	7.292715e-10	7.292715e-10
1.288000e+02	1.294000e+02	7.680340e-08	6.240673e-10	6.240673e-10
1.294000e+02	1.300000e+02	5.857363e-08	5.449946e-10	5.449946e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	6.119532e-04	1.009941e-06	1.009941e-06
1.006000e+02	1.012000e+02	6.307372e-04	1.025341e-06	1.025341e-06
1.012000e+02	1.018000e+02	6.505362e-04	1.041283e-06	1.041283e-06
1.018000e+02	1.024000e+02	6.722452e-04	1.058542e-06	1.058542e-06
1.024000e+02	1.030000e+02	6.959622e-04	1.077066e-06	1.077066e-06
1.030000e+02	1.036000e+02	7.207175e-04	1.096023e-06	1.096023e-06
1.036000e+02	1.042000e+02	7.445280e-04	1.113984e-06	1.113984e-06
1.042000e+02	1.048000e+02	7.710183e-04	1.133641e-06	1.133641e-06
1.048000e+02	1.054000e+02	8.007018e-04	1.155239e-06	1.155239e-06
1.054000e+02	1.060000e+02	8.308435e-04	1.176783e-06	1.176783e-06
1.060000e+02	1.066000e+02	8.689282e-04	1.203490e-06	1.203490e-06
1.066000e+02	1.072000e+02	9.038780e-04	1.227430e-06	1.227430e-06
1.072000e+02	1.078000e+02	9.407345e-04	1.252197e-06	1.252197e-06
1.078000e+02	1.084000e+02	9.765860e-04	1.275826e-06	1.275826e-06
1.084000e+02	1.090000e+02	1.020620e-03	1.304269e-06	1.304269e-06
1.090000e+02	1.096000e+02	1.065025e-03	1.332355e-06	1.332355e-06
1.096000e+02	1.102000e+02	1.124728e-03	1.369189e-06	1.369189e-06
1.102000e+02	1.108000e+02	1.173697e-03	1.398676e-06	1.398676e-06
1.108000e+02	1.114000e+02	1.235064e-03	1.434751e-06	1.434751e-06
1.114000e+02	1.120000e+02	1.297463e-03	1.470609e-06	1.470609e-06
1.120000e+02	1.126000e+02	1.364639e-03	1.508186e-06	1.508186e-06
1.126000e+02	1.132000e+02	1.448250e-03	1.553681e-06	1.553681e-06
1.132000e+02	1.138000e+02	1.532617e-03	1.598319e-06	1.598319e-06
1.138000e+02	1.144000e+02	1.625126e-03	1.645852e-06	1.645852e-06
1.144000e+02	1.150000e+02	1.733710e-03	1.699933e-06	1.699933e-06
1.150000e+02	1.156000e+02	1.850533e-03	1.756315e-06	1.756315e-06
1.156000e+02	1.162000e+02	1.986115e-03	1.819473e-06	1.819473e-06
1.162000e+02	1.168000e+02	2.134973e-03	1.886412e-06	1.886412e-06
1.168000e+02	1.174000e+02	2.321127e-03	1.966977e-06	1.966977e-06
1.174000e+02	1.180000e+02	2.523542e-03	2.050927e-06	2.050927e-06
1.180000e+02	1.186000e+02	2.770933e-03	2.149127e-06	2.149127e-06
1.186000e+02	1.192000e+02	3.060083e-03	2.258440e-06	2.258440e-06
1.192000e+02	1.198000e+02	3.405127e-03	2.382383e-06	2.382383e-06
1.198000e+02	1.204000e+02	3.858010e-03	2.535901e-06	2.535901e-06
1.204000e+02	1.210000e+02	4.416115e-03	2.713131e-06	2.713131e-06
1.210000e+02	1.216000e+02	5.161613e-03	2.933247e-06	2.933247e-06
1.216000e+02	1.222000e+02	6.183983e-03	3.210630e-06	3.210630e-06
1.222000e+02	1.228000e+02	7.695052e-03	3.581517e-06	3.581517e-06
1.228000e+02	1.234000e+02	1.020647e-02	4.124825e-06	4.124825e-06
1.234000e+02	1.240000e+02	1.509582e-02	5.016594e-06	5.016594e-06
1.240000e+02	1.246000e+02	2.955955e-02	7.020436e-06	7.020436e-06
1.246000e+02	1.252000e+02	1.046691e+00	4.176734e-05	4.176734e-05
1.252000e+02	1.258000e+02	2.444745e-03	2.023255e-06	2.023255e-06
1.258000e+02	1.264000e+02	3.609630e-04	7.785283e-07	7.785283e-07
1.264000e+02	1.270000e+02	1.463974e-04	4.960673e-07	4.960673e-07
1.270000e+02	1.276000e+02	7.915088e-05	3.647679e-07	3.647679e-07
1.276000e+02	1.282000e+02	4.995740e-05	2.896783e-07	2.896783e-07
1.282000e+02	1.288000e+02	3.460820e-05	2.411191e-07	2.411191e-07
1.288000e+02	1.294000e+02	2.536202e-05	2.065618e-07	2.065618e-07
1.294000e+02	1.300000e+02	1.933400e-05	1.802759e-07	1.802759e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	6.054230e-08	1.222839e-10	1.222839e-10
1.006000e+02	1.012000e+02	6.250313e-08	1.242827e-10	1.242827e-10
1.012000e+02	1.018000e+02	6.432752e-08	1.260509e-10	1.260509e-10
1.018000e+02	1.024000e+02	6.659663e-08	1.282610e-10	1.282610e-10
1.024000e+02	1.030000e+02	6.891198e-08	1.304800e-10	1.304800e-10
1.030000e+02	1.036000e+02	7.146395e-08	1.328558e-10	1.328558e-10
1.036000e+02	1.042000e+02	7.364725e-08	1.348685e-10	1.348685e-10
1.042000e+02	1.048000e+02	7.639420e-08	1.374110e-10	1.374110e-10
1.048000e+02	1.054000e+02	7.921250e-08	1.398838e-10	1.398838e-10
1.054000e+02	1.060000e+02	8.222388e-08	1.425123e-10	1.425123e-10
1.060000e+02	1.066000e+02	8.609632e-08	1.458515e-10	1.458515e-10
1.066000e+02	1.072000e+02	8.960508e-08	1.487883e-10	1.487883e-10
1.072000e+02	1.078000e+02	9.315362e-08	1.516925e-10	1.516925e-10
1.078000e+02	1.084000e+02	9.671087e-08	1.545692e-10	1.545692e-10
1.084000e+02	1.090000e+02	1.009911e-07	1.579246e-10	1.579246e-10
1.090000e+02	1.096000e+02	1.055873e-07	1.615500e-10	1.615500e-10
1.096000e+02	1.102000e+02	1.113308e-07	1.658002e-10	1.658002e-10
1.102000e+02	1.108000e+02	1.163324e-07	1.695423e-10	1.695423e-10
1.108000e+02	1.114000e+02	1.222369e-07	1.737621e-10	1.737621e-10
1.114000e+02	1.120000e+02	1.284541e-07	1.781563e-10	1.781563e-10
1.120000e+02	1.126000e+02	1.349154e-07	1.825750e-10	1.825750e-10
1.126000e+02	1.132000e+02	1.430341e-07	1.879090e-10	1.879090e-10
1.132000e+02	1.138000e+02	1.514526e-07	1.933866e-10	1.933866e-10
1.138000e+02	1.144000e+02	1.608005e-07	1.993448e-10	1.993448e-10
1.144000e+02	1.150000e+02	1.715150e-07	2.058505e-10	2.058505e-10
1.150000e+02	1.156000e+02	1.831960e-07	2.127799e-10	2.127799e-10
1.156000e+02	1.162000e+02	1.965185e-07	2.203536e-10	2.203536e-10
1.162000e+02	1.168000e+02	2.111570e-07	2.283541e-10	2.283541e-10
1.168000e+02	1.174000e+02	2.297235e-07	2.382876e-10	2.382876e-10
1.174000e+02	1.180000e+02	2.494458e-07	2.482434e-10	2.482434e-10
1.180000e+02	1.186000e+02	2.735607e-07	2.599314e-10	2.599314e-10
1.186000e+02	1.192000e+02	3.020427e-07	2.731443e-10	2.731443e-10
1.192000e+02	1.198000e+02	3.361272e-07	2.881712e-10	2.881712e-10
1.198000e+02	1.204000e+02	3.809095e-07	3.067788e-10	3.067788e-10
1.204000e+02	1.210000e+02	4.356215e-07	3.280777e-10	3.280777e-10
1.210000e+02	1.216000e+02	5.085795e-07	3.544612e-10	3.544612e-10
1.216000e+02	1.222000e+02	6.088090e-07	3.877983e-10	3.877983e-10
1.222000e+02	1.228000e+02	7.561607e-07	4.321800e-10	4.321800e-10
1.228000e+02	1.234000e+02	1.000414e-06	4.971309e-10	4.971309e-10
1.234000e+02	1.240000e+02	1.471776e-06	6.029594e-10	6.029594e-10
1.240000e+02	1.246000e+02	2.832433e-06	8.365397e-10	8.365397e-10
1.246000e+02	1.252000e+02	1.042979e-04	5.076180e-09	5.076180e-09
1.252000e+02	1.258000e+02	2.135460e-11	2.094899e-14	2.094899e-14
1.258000e+02	1.264000e+02	2.938012e-13	6.646403e-16	6.646403e-16
1.264000e+02	1.270000e+02	4.603600e-14	1.594566e-16	1.594566e-16
1.270000e+02	1.276000e+02	1.346769e-14	6.287940e-17	6.287940e-17
1.276000e+02	1.282000e+02	5.384268e-15	3.151407e-17	3.151407e-17
1.282000e+02	1.288000e+02	2.596722e-15	1.822844e-17	1.822844e-17
1.288000e+02	1.294000e+02	1.414626e-15	1.158274e-17	1.158274e-17
1.294000e+02	1.300000e+02	8.349508e-16	7.824520e-18	7.824520e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.783410e-06	2.943521e-09	2.943521e-09
1.006000e+02	1.012000e+02	1.838172e-06	2.988410e-09	2.988410e-09
1.012000e+02	1.018000e+02	1.895887e-06	3.034935e-09	3.034935e-09
1.018000e+02	1.024000e+02	1.959105e-06	3.085120e-09	3.085120e-09
1.024000e+02	1.030000e+02	2.028145e-06	3.138970e-09	3.138970e-09
1.030000e+02	1.036000e+02	2.100425e-06	3.194474e-09	3.194474e-09
1.036000e+02	1.042000e+02	2.169832e-06	3.246841e-09	3.246841e-09
1.042000e+02	1.048000e+02	2.246983e-06	3.304042e-09	3.304042e-09
1.048000e+02	1.054000e+02	2.333453e-06	3.366965e-09	3.366965e-09
1.054000e+02	1.060000e+02	2.421398e-06	3.429897e-09	3.429897e-09
1.060000e+02	1.066000e+02	2.532243e-06	3.507477e-09	3.507477e-09
1.066000e+02	1.072000e+02	2.634157e-06	3.577366e-09	3.577366e-09
1.072000e+02	1.078000e+02	2.741560e-06	3.649554e-09	3.649554e-09
1.078000e+02	1.084000e+02	2.846085e-06	3.718490e-09	3.718490e-09
1.084000e+02	1.090000e+02	2.974460e-06	3.801451e-09	3.801451e-09
1.090000e+02	1.096000e+02	3.103770e-06	3.883162e-09	3.883162e-09
1.096000e+02	1.102000e+02	3.277847e-06	3.990620e-09	3.990620e-09
1.102000e+02	1.108000e+02	3.420443e-06	4.076424e-09	4.076424e-09
1.108000e+02	1.114000e+02	3.599430e-06	4.181773e-09	4.181773e-09
1.114000e+02	1.120000e+02	3.781120e-06	4.286011e-09	4.286011e-09
1.120000e+02	1.126000e+02	3.976948e-06	4.395613e-09	4.395613e-09
1.126000e+02	1.132000e+02	4.220680e-06	4.528310e-09	4.528310e-09
1.132000e+02	1.138000e+02	4.466482e-06	4.658301e-09	4.658301e-09
1.138000e+02	1.144000e+02	4.736015e-06	4.796770e-09	4.796770e-09
1.144000e+02	1.150000e+02	5.052685e-06	4.954629e-09	4.954629e-09
1.150000e+02	1.156000e+02	5.392898e-06	5.118657e-09	5.118657e-09
1.156000e+02	1.162000e+02	5.788055e-06	5.302827e-09	5.302827e-09
1.162000e+02	1.168000e+02	6.221952e-06	5.498012e-09	5.498012e-09
1.168000e+02	1.174000e+02	6.764362e-06	5.732682e-09	5.732682e-09
1.174000e+02	1.180000e+02	7.354372e-06	5.977476e-09	5.977476e-09
1.180000e+02	1.186000e+02	8.075245e-06	6.263574e-09	6.263574e-09
1.186000e+02	1.192000e+02	8.918082e-06	6.582348e-09	6.582348e-09
1.192000e+02	1.198000e+02	9.923538e-06	6.943486e-09	6.943486e-09
1.198000e+02	1.204000e+02	1.124333e-05	7.390837e-09	7.390837e-09
1.204000e+02	1.210000e+02	1.286976e-05	7.907342e-09	7.907342e-09
1.210000e+02	1.216000e+02	1.504218e-05	8.548718e-09	8.548718e-09
1.216000e+02	1.222000e+02	1.802180e-05	9.357221e-09	9.357221e-09
1.222000e+02	1.228000e+02	2.242518e-05	1.043796e-08	1.043796e-08
1.228000e+02	1.234000e+02	2.974393e-05	1.202124e-08	1.202124e-08
1.234000e+02	1.240000e+02	4.399278e-05	1.462002e-08	1.462002e-08
1.240000e+02	1.246000e+02	8.614270e-05	2.045885e-08	2.045885e-08
1.246000e+02	1.252000e+02	3.050613e-03	1.217440e-07	1.217440e-07
1.252000e+02	1.258000e+02	7.217017e-06	5.966301e-09	5.966301e-09
1.258000e+02	1.264000e+02	1.065285e-06	2.293534e-09	2.293534e-09
1.264000e+02	1.270000e+02	4.322053e-07	1.461535e-09	1.461535e-09
1.270000e+02	1.276000e+02	2.338853e-07	1.075640e-09	1.075640e-09
1.276000e+02	1.282000e+02	1.478308e-07	8.555963e-10	8.555963e-10
1.282000e+02	1.288000e+02	1.024890e-07	7.126950e-10	7.126950e-10
1.288000e+02	1.294000e+02	7.513228e-08	6.105371e-10	6.105371e-10
1.294000e+02	1.300000e+02	5.734753e-08	5.336270e-10	5.336270e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.637744e-06	2.881803e-09	2.881803e-09
1.006000e+02	1.012000e+02	1.690030e-06	2.927443e-09	2.927443e-09
1.012000e+02	1.018000e+02	1.758633e-06	2.986269e-09	2.986269e-09
1.018000e+02	1.024000e+02	1.826437e-06	3.043291e-09	3.043291e-09
1.024000e+02	1.030000e+02	1.900887e-06	3.104698e-09	3.104698e-09
1.030000e+02	1.036000e+02	1.979582e-06	3.168312e-09	3.168312e-09
1.036000e+02	1.042000e+02	2.057045e-06	3.229707e-09	3.229707e-09
1.042000e+02	1.048000e+02	2.138087e-06	3.292713e-09	3.292713e-09
1.048000e+02	1.054000e+02	2.235362e-06	3.366783e-09	3.366783e-09
1.054000e+02	1.060000e+02	2.329603e-06	3.437022e-09	3.437022e-09
1.060000e+02	1.066000e+02	2.439413e-06	3.517094e-09	3.517094e-09
1.066000e+02	1.072000e+02	2.551242e-06	3.596806e-09	3.596806e-09
1.072000e+02	1.078000e+02	2.672668e-06	3.681407e-09	3.681407e-09
1.078000e+02	1.084000e+02	2.785023e-06	3.757991e-09	3.757991e-09
1.084000e+02	1.090000e+02	2.921425e-06	3.848918e-09	3.848918e-09
1.090000e+02	1.096000e+02	3.060545e-06	3.939496e-09	3.939496e-09
1.096000e+02	1.102000e+02	3.246975e-06	4.057707e-09	4.057707e-09
1.102000e+02	1.108000e+02	3.399700e-06	4.152040e-09	4.152040e-09
1.108000e+02	1.114000e+02	3.588523e-06	4.265787e-09	4.265787e-09
1.114000e+02	1.120000e+02	3.787763e-06	4.382608e-09	4.382608e-09
1.120000e+02	1.126000e+02	3.997955e-06	4.502567e-09	4.502567e-09
1.126000e+02	1.132000e+02	4.258847e-06	4.647156e-09	4.647156e-09
1.132000e+02	1.138000e+02	4.517197e-06	4.786034e-09	4.786034e-09
1.138000e+02	1.144000e+02	4.807942e-06	4.937656e-09	4.937656e-09
1.144000e+02	1.150000e+02	5.140083e-06	5.105359e-09	5.105359e-09
1.150000e+02	1.156000e+02	5.508735e-06	5.285270e-09	5.285270e-09
1.156000e+02	1.162000e+02	5.927228e-06	5.482356e-09	5.482356e-09
1.162000e+02	1.168000e+02	6.387263e-06	5.691133e-09	5.691133e-09
1.168000e+02	1.174000e+02	6.965698e-06	5.943243e-09	5.943243e-09
1.174000e+02	1.180000e+02	7.590825e-06	6.204199e-09	6.204199e-09
1.180000e+02	1.186000e+02	8.353210e-06	6.508307e-09	6.508307e-09
1.186000e+02	1.192000e+02	9.242017e-06	6.845808e-09	6.845808e-09
1.192000e+02	1.198000e+02	1.031407e-05	7.231962e-09	7.231962e-09
1.198000e+02	1.204000e+02	1.171271e-05	7.706727e-09	7.706727e-09
1.204000e+02	1.210000e+02	1.343765e-05	8.254731e-09	8.254731e-09
1.210000e+02	1.216000e+02	1.574043e-05	8.934073e-09	8.934073e-09
1.216000e+02	1.222000e+02	1.888723e-05	9.786455e-09	9.786455e-09
1.222000e+02	1.228000e+02	2.355240e-05	1.092846e-08	1.092846e-08
1.228000e+02	1.234000e+02	3.129485e-05	1.259731e-08	1.259731e-08
1.234000e+02	1.240000e+02	4.637655e-05	1.533524e-08	1.533524e-08
1.240000e+02	1.246000e+02	9.094267e-05	2.147460e-08	2.147460e-08
1.246000e+02	1.252000e+02	3.225720e-03	1.278953e-07	1.278953e-07
1.252000e+02	1.258000e+02	7.516490e-06	6.173746e-09	6.173746e-09
1.258000e+02	1.264000e+02	1.108928e-06	2.371336e-09	2.371336e-09
1.264000e+02	1.270000e+02	4.495885e-07	1.509902e-09	1.509902e-09
1.270000e+02	1.276000e+02	2.428693e-07	1.109756e-09	1.109756e-09
1.276000e+02	1.282000e+02	1.532366e-07	8.815005e-10	8.815005e-10
1.282000e+02	1.288000e+02	1.061587e-07	7.337009e-10	7.337009e-10
1.288000e+02	1.294000e+02	7.796970e-08	6.287879e-10	6.287879e-10
1.294000e+02	1.300000e+02	5.931397e-08	5.484283e-10	5.484283e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.382903e-04	9.472145e-07	9.472145e-07
1.006000e+02	1.012000e+02	5.554745e-04	9.622130e-07	9.622130e-07
1.012000e+02	1.018000e+02	5.780117e-04	9.815195e-07	9.815195e-07
1.018000e+02	1.024000e+02	6.003122e-04	1.000301e-06	1.000301e-06
1.024000e+02	1.030000e+02	6.247942e-04	1.020513e-06	1.020513e-06
1.030000e+02	1.036000e+02	6.506445e-04	1.041386e-06	1.041386e-06
1.036000e+02	1.042000e+02	6.761065e-04	1.061570e-06	1.061570e-06
1.042000e+02	1.048000e+02	7.027468e-04	1.082287e-06	1.082287e-06
1.048000e+02	1.054000e+02	7.347135e-04	1.106620e-06	1.106620e-06
1.054000e+02	1.060000e+02	7.656835e-04	1.129696e-06	1.129696e-06
1.060000e+02	1.066000e+02	8.018033e-04	1.156075e-06	1.156075e-06
1.066000e+02	1.072000e+02	8.385432e-04	1.182241e-06	1.182241e-06
1.072000e+02	1.078000e+02	8.784477e-04	1.210036e-06	1.210036e-06
1.078000e+02	1.084000e+02	9.153658e-04	1.235187e-06	1.235187e-06
1.084000e+02	1.090000e+02	9.602002e-04	1.265078e-06	1.265078e-06
1.090000e+02	1.096000e+02	1.005940e-03	1.294877e-06	1.294877e-06
1.096000e+02	1.102000e+02	1.067208e-03	1.333718e-06	1.333718e-06
1.102000e+02	1.108000e+02	1.117397e-03	1.364709e-06	1.364709e-06
1.108000e+02	1.114000e+02	1.179445e-03	1.402072e-06	1.402072e-06
1.114000e+02	1.120000e+02	1.244982e-03	1.440562e-06	1.440562e-06
1.120000e+02	1.126000e+02	1.314054e-03	1.479963e-06	1.479963e-06
1.126000e+02	1.132000e+02	1.399789e-03	1.527465e-06	1.527465e-06
1.132000e+02	1.138000e+02	1.484730e-03	1.573155e-06	1.573155e-06
1.138000e+02	1.144000e+02	1.580293e-03	1.622993e-06	1.622993e-06
1.144000e+02	1.150000e+02	1.689447e-03	1.678094e-06	1.678094e-06
1.150000e+02	1.156000e+02	1.810663e-03	1.737296e-06	1.737296e-06
1.156000e+02	1.162000e+02	1.948163e-03	1.802005e-06	1.802005e-06
1.162000e+02	1.168000e+02	2.099358e-03	1.870614e-06	1.870614e-06
1.168000e+02	1.174000e+02	2.289525e-03	1.953542e-06	1.953542e-06
1.174000e+02	1.180000e+02	2.494963e-03	2.039280e-06	2.039280e-06
1.180000e+02	1.186000e+02	2.745573e-03	2.139271e-06	2.139271e-06
1.186000e+02	1.192000e+02	3.037660e-03	2.250151e-06	2.250151e-06
1.192000e+02	1.198000e+02	3.390048e-03	2.377106e-06	2.377106e-06
1.198000e+02	1.204000e+02	3.849807e-03	2.533205e-06	2.533205e-06
1.204000e+02	1.210000e+02	4.416767e-03	2.713332e-06	2.713332e-06
1.210000e+02	1.216000e+02	5.173725e-03	2.936688e-06	2.936688e-06
1.216000e+02	1.222000e+02	6.208050e-03	3.216873e-06	3.216873e-06
1.222000e+02	1.228000e+02	7.741540e-03	3.592323e-06	3.592323e-06
1.228000e+02	1.234000e+02	1.028660e-02	4.140990e-06	4.140990e-06
1.234000e+02	1.240000e+02	1.524437e-02	5.041215e-06	5.041215e-06
1.240000e+02	1.246000e+02	2.989603e-02	7.060284e-06	7.060284e-06
1.246000e+02	1.252000e+02	1.060193e+00	4.203586e-05	4.203586e-05
1.252000e+02	1.258000e+02	2.476198e-03	2.036242e-06	2.036242e-06
1.258000e+02	1.264000e+02	3.658493e-04	7.838084e-07	7.838084e-07
1.264000e+02	1.270000e+02	1.483940e-04	4.994210e-07	4.994210e-07
1.270000e+02	1.276000e+02	8.016750e-05	3.670981e-07	3.670981e-07
1.276000e+02	1.282000e+02	5.055903e-05	2.914038e-07	2.914038e-07
1.282000e+02	1.288000e+02	3.503152e-05	2.426005e-07	2.426005e-07
1.288000e+02	1.294000e+02	2.574867e-05	2.081424e-07	2.081424e-07
1.294000e+02	1.300000e+02	1.957732e-05	1.813971e-07	1.813971e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.326732e-08	1.147094e-10	1.147094e-10
1.006000e+02	1.012000e+02	5.498250e-08	1.165376e-10	1.165376e-10
1.012000e+02	1.018000e+02	5.708457e-08	1.187143e-10	1.187143e-10
1.018000e+02	1.024000e+02	5.942018e-08	1.211370e-10	1.211370e-10
1.024000e+02	1.030000e+02	6.192215e-08	1.237050e-10	1.237050e-10
1.030000e+02	1.036000e+02	6.454820e-08	1.262908e-10	1.262908e-10
1.036000e+02	1.042000e+02	6.688615e-08	1.285365e-10	1.285365e-10
1.042000e+02	1.048000e+02	6.959510e-08	1.311357e-10	1.311357e-10
1.048000e+02	1.054000e+02	7.270658e-08	1.340209e-10	1.340209e-10
1.054000e+02	1.060000e+02	7.579965e-08	1.368369e-10	1.368369e-10
1.060000e+02	1.066000e+02	7.940490e-08	1.400467e-10	1.400467e-10
1.066000e+02	1.072000e+02	8.308345e-08	1.432570e-10	1.432570e-10
1.072000e+02	1.078000e+02	8.694568e-08	1.465370e-10	1.465370e-10
1.078000e+02	1.084000e+02	9.062668e-08	1.496180e-10	1.496180e-10
1.084000e+02	1.090000e+02	9.506565e-08	1.532353e-10	1.532353e-10
1.090000e+02	1.096000e+02	9.967460e-08	1.569580e-10	1.569580e-10
1.096000e+02	1.102000e+02	1.056161e-07	1.614837e-10	1.614837e-10
1.102000e+02	1.108000e+02	1.107700e-07	1.654551e-10	1.654551e-10
1.108000e+02	1.114000e+02	1.166885e-07	1.697732e-10	1.697732e-10
1.114000e+02	1.120000e+02	1.232864e-07	1.745447e-10	1.745447e-10
1.120000e+02	1.126000e+02	1.299000e-07	1.791389e-10	1.791389e-10
1.126000e+02	1.132000e+02	1.382570e-07	1.847572e-10	1.847572e-10
1.132000e+02	1.138000e+02	1.467770e-07	1.903912e-10	1.903912e-10
1.138000e+02	1.144000e+02	1.563449e-07	1.965567e-10	1.965567e-10
1.144000e+02	1.150000e+02	1.671502e-07	2.032303e-10	2.032303e-10
1.150000e+02	1.156000e+02	1.792272e-07	2.104628e-10	2.104628e-10
1.156000e+02	1.162000e+02	1.927327e-07	2.182095e-10	2.182095e-10
1.162000e+02	1.168000e+02	2.076102e-07	2.264238e-10	2.264238e-10
1.168000e+02	1.174000e+02	2.265670e-07	2.366418e-10	2.366418e-10
1.174000e+02	1.180000e+02	2.466005e-07	2.468308e-10	2.468308e-10
1.180000e+02	1.186000e+02	2.710947e-07	2.587638e-10	2.587638e-10
1.186000e+02	1.192000e+02	2.997047e-07	2.720725e-10	2.720725e-10
1.192000e+02	1.198000e+02	3.346260e-07	2.875295e-10	2.875295e-10
1.198000e+02	1.204000e+02	3.800967e-07	3.064590e-10	3.064590e-10
1.204000e+02	1.210000e+02	4.356982e-07	3.281097e-10	3.281097e-10
1.210000e+02	1.216000e+02	5.097362e-07	3.548656e-10	3.548656e-10
1.216000e+02	1.222000e+02	6.111302e-07	3.885363e-10	3.885363e-10
1.222000e+02	1.228000e+02	7.606875e-07	4.334782e-10	4.334782e-10
1.228000e+02	1.234000e+02	1.008247e-06	4.990814e-10	4.990814e-10
1.234000e+02	1.240000e+02	1.486268e-06	6.059245e-10	6.059245e-10
1.240000e+02	1.246000e+02	2.864407e-06	8.412415e-10	8.412415e-10
1.246000e+02	1.252000e+02	1.056429e-04	5.108803e-09	5.108803e-09
1.252000e+02	1.258000e+02	2.163038e-11	2.108433e-14	2.108433e-14
1.258000e+02	1.264000e+02	2.977565e-13	6.690796e-16	6.690796e-16
1.264000e+02	1.270000e+02	4.665837e-14	1.605166e-16	1.605166e-16
1.270000e+02	1.276000e+02	1.364048e-14	6.327791e-17	6.327791e-17
1.276000e+02	1.282000e+02	5.450517e-15	3.170756e-17	3.170756e-17
1.282000e+02	1.288000e+02	2.628498e-15	1.833886e-17	1.833886e-17
1.288000e+02	1.294000e+02	1.435976e-15	1.166963e-17	1.166963e-17
1.294000e+02	1.300000e+02	8.458825e-16	7.876710e-18	7.876710e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.568695e-06	2.760619e-09	2.760619e-09
1.006000e+02	1.012000e+02	1.618853e-06	2.804475e-09	2.804475e-09
1.012000e+02	1.018000e+02	1.684565e-06	2.860823e-09	2.860823e-09
1.018000e+02	1.024000e+02	1.749493e-06	2.915418e-09	2.915418e-09
1.024000e+02	1.030000e+02	1.820705e-06	2.974076e-09	2.974076e-09
1.030000e+02	1.036000e+02	1.896202e-06	3.035208e-09	3.035208e-09
1.036000e+02	1.042000e+02	1.970402e-06	3.094027e-09	3.094027e-09
1.042000e+02	1.048000e+02	2.047990e-06	3.154324e-09	3.154324e-09
1.048000e+02	1.054000e+02	2.141108e-06	3.225194e-09	3.225194e-09
1.054000e+02	1.060000e+02	2.231470e-06	3.292614e-09	3.292614e-09
1.060000e+02	1.066000e+02	2.336587e-06	3.369225e-09	3.369225e-09
1.066000e+02	1.072000e+02	2.443717e-06	3.445605e-09	3.445605e-09
1.072000e+02	1.078000e+02	2.560003e-06	3.526619e-09	3.526619e-09
1.078000e+02	1.084000e+02	2.667658e-06	3.600032e-09	3.600032e-09
1.084000e+02	1.090000e+02	2.798343e-06	3.687180e-09	3.687180e-09
1.090000e+02	1.096000e+02	2.931560e-06	3.773895e-09	3.773895e-09
1.096000e+02	1.102000e+02	3.110167e-06	3.887180e-09	3.887180e-09
1.102000e+02	1.108000e+02	3.256397e-06	3.977475e-09	3.977475e-09
1.108000e+02	1.114000e+02	3.437327e-06	4.086515e-09	4.086515e-09
1.114000e+02	1.120000e+02	3.628145e-06	4.198398e-09	4.198398e-09
1.120000e+02	1.126000e+02	3.829515e-06	4.313351e-09	4.313351e-09
1.126000e+02	1.132000e+02	4.079412e-06	4.451862e-09	4.451862e-09
1.132000e+02	1.138000e+02	4.326878e-06	4.584904e-09	4.584904e-09
1.138000e+02	1.144000e+02	4.605348e-06	4.730129e-09	4.730129e-09
1.144000e+02	1.150000e+02	4.923645e-06	4.890935e-09	4.890935e-09
1.150000e+02	1.156000e+02	5.276678e-06	5.063195e-09	5.063195e-09
1.156000e+02	1.162000e+02	5.677457e-06	5.251920e-09	5.251920e-09
1.162000e+02	1.168000e+02	6.118158e-06	5.451967e-09	5.451967e-09
1.168000e+02	1.174000e+02	6.672243e-06	5.693503e-09	5.693503e-09
1.174000e+02	1.180000e+02	7.271085e-06	5.943533e-09	5.943533e-09
1.180000e+02	1.186000e+02	8.001272e-06	6.234793e-09	6.234793e-09
1.186000e+02	1.192000e+02	8.852725e-06	6.558180e-09	6.558180e-09
1.192000e+02	1.198000e+02	9.879580e-06	6.928089e-09	6.928089e-09
1.198000e+02	1.204000e+02	1.121941e-05	7.382967e-09	7.382967e-09
1.204000e+02	1.210000e+02	1.287161e-05	7.907895e-09	7.907895e-09
1.210000e+02	1.216000e+02	1.507750e-05	8.558758e-09	8.558758e-09
1.216000e+02	1.222000e+02	1.809187e-05	9.375381e-09	9.375381e-09
1.222000e+02	1.228000e+02	2.256060e-05	1.046942e-08	1.046942e-08
1.228000e+02	1.234000e+02	2.997733e-05	1.206829e-08	1.206829e-08
1.234000e+02	1.240000e+02	4.442565e-05	1.469176e-08	1.469176e-08
1.240000e+02	1.246000e+02	8.712322e-05	2.057495e-08	2.057495e-08
1.246000e+02	1.252000e+02	3.089963e-03	1.225266e-07	1.225266e-07
1.252000e+02	1.258000e+02	7.309835e-06	6.004552e-09	6.004552e-09
1.258000e+02	1.264000e+02	1.079657e-06	2.308943e-09	2.308943e-09
1.264000e+02	1.270000e+02	4.381163e-07	1.471497e-09	1.471497e-09
1.270000e+02	1.276000e+02	2.368937e-07	1.082539e-09	1.082539e-09
1.276000e+02	1.282000e+02	1.496191e-07	8.607584e-10	8.607584e-10
1.282000e+02	1.288000e+02	1.037402e-07	7.170418e-10	7.170418e-10
1.288000e+02	1.294000e+02	7.627160e-08	6.151420e-10	6.151420e-10
1.294000e+02	1.300000e+02	5.807255e-08	5.369903e-10	5.369903e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.718272e-06	2.948356e-09	2.948356e-09
1.006000e+02	1.012000e+02	1.798210e-06	3.016159e-09	3.016159e-09
1.012000e+02	1.018000e+02	1.836390e-06	3.048011e-09	3.048011e-09
1.018000e+02	1.024000e+02	1.905188e-06	3.104581e-09	3.104581e-09
1.024000e+02	1.030000e+02	1.972792e-06	3.159183e-09	3.159183e-09
1.030000e+02	1.036000e+02	2.053610e-06	3.223243e-09	3.223243e-09
1.036000e+02	1.042000e+02	2.131460e-06	3.283769e-09	3.283769e-09
1.042000e+02	1.048000e+02	2.202458e-06	3.338011e-09	3.338011e-09
1.048000e+02	1.054000e+02	2.286853e-06	3.401364e-09	3.401364e-09
1.054000e+02	1.060000e+02	2.397008e-06	3.482321e-09	3.482321e-09
1.060000e+02	1.066000e+02	2.500825e-06	3.556933e-09	3.556933e-09
1.066000e+02	1.072000e+02	2.591185e-06	3.620622e-09	3.620622e-09
1.072000e+02	1.078000e+02	2.694353e-06	3.691997e-09	3.691997e-09
1.078000e+02	1.084000e+02	2.839417e-06	3.790081e-09	3.790081e-09
1.084000e+02	1.090000e+02	2.933732e-06	3.852514e-09	3.852514e-09
1.090000e+02	1.096000e+02	3.081345e-06	3.948245e-09	3.948245e-09
1.096000e+02	1.102000e+02	3.216593e-06	4.033964e-09	4.033964e-09
1.102000e+02	1.108000e+02	3.419810e-06	4.159441e-09	4.159441e-09
1.108000e+02	1.114000e+02	3.591635e-06	4.262654e-09	4.262654e-09
1.114000e+02	1.120000e+02	3.767117e-06	4.365546e-09	4.365546e-09
1.120000e+02	1.126000e+02	3.965472e-06	4.479004e-09	4.479004e-09
1.126000e+02	1.132000e+02	4.211553e-06	4.615887e-09	4.615887e-09
1.132000e+02	1.138000e+02	4.472833e-06	4.756915e-09	4.756915e-09
1.138000e+02	1.144000e+02	4.782057e-06	4.918598e-09	4.918598e-09
1.144000e+02	1.150000e+02	5.086682e-06	5.072842e-09	5.072842e-09
1.150000e+02	1.156000e+02	5.454237e-06	5.252922e-09	5.252922e-09
1.156000e+02	1.162000e+02	5.853172e-06	5.441637e-09	5.441637e-09
1.162000e+02	1.168000e+02	6.324437e-06	5.656461e-09	5.656461e-09
1.168000e+02	1.174000e+02	6.865435e-06	5.893429e-09	5.893429e-09
1.174000e+02	1.180000e+02	7.520312e-06	6.168108e-09	6.168108e-09
1.180000e+02	1.186000e+02	8.220948e-06	6.449040e-09	6.449040e-09
1.186000e+02	1.192000e+02	9.091012e-06	6.781724e-09	6.781724e-09
1.192000e+02	1.198000e+02	1.015368e-05	7.167138e-09	7.167138e-09
1.198000e+02	1.204000e+02	1.150307e-05	7.628532e-09	7.628532e-09
1.204000e+02	1.210000e+02	1.323947e-05	8.184068e-09	8.184068e-09
1.210000e+02	1.216000e+02	1.549432e-05	8.853607e-09	8.853607e-09
1.216000e+02	1.222000e+02	1.860482e-05	9.701672e-09	9.701672e-09
1.222000e+02	1.228000e+02	2.322482e-05	1.083953e-08	1.083953e-08
1.228000e+02	1.234000e+02	3.081217e-05	1.248519e-08	1.248519e-08
1.234000e+02	1.240000e+02	4.561307e-05	1.519073e-08	1.519073e-08
1.240000e+02	1.246000e+02	8.971543e-05	2.130432e-08	2.130432e-08
1.246000e+02	1.252000e+02	3.191370e-03	1.270640e-07	1.270640e-07
1.252000e+02	1.258000e+02	7.637773e-06	6.216092e-09	6.216092e-09
1.258000e+02	1.264000e+02	1.127660e-06	2.388488e-09	2.388488e-09
1.264000e+02	1.270000e+02	4.589965e-07	1.523838e-09	1.523838e-09
1.270000e+02	1.276000e+02	2.485152e-07	1.121271e-09	1.121271e-09
1.276000e+02	1.282000e+02	1.551101e-07	8.858376e-10	8.858376e-10
1.282000e+02	1.288000e+02	1.093157e-07	7.436615e-10	7.436615e-10
1.288000e+02	1.294000e+02	7.980635e-08	6.354080e-10	6.354080e-10
1.294000e+02	1.300000e+02	6.094118e-08	5.552512e-10	5.552512e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.660828e-04	9.713613e-07	9.713613e-07
1.006000e+02	1.012000e+02	5.924133e-04	9.936870e-07	9.936870e-07
1.012000e+02	1.018000e+02	6.049812e-04	1.004154e-06	1.004154e-06
1.018000e+02	1.024000e+02	6.276502e-04	1.022802e-06	1.022802e-06
1.024000e+02	1.030000e+02	6.499277e-04	1.040804e-06	1.040804e-06
1.030000e+02	1.036000e+02	6.765632e-04	1.061933e-06	1.061933e-06
1.036000e+02	1.042000e+02	7.021920e-04	1.081832e-06	1.081832e-06
1.042000e+02	1.048000e+02	7.255895e-04	1.099719e-06	1.099719e-06
1.048000e+02	1.054000e+02	7.533883e-04	1.120580e-06	1.120580e-06
1.054000e+02	1.060000e+02	7.896667e-04	1.147226e-06	1.147226e-06
1.060000e+02	1.066000e+02	8.239037e-04	1.171883e-06	1.171883e-06
1.066000e+02	1.072000e+02	8.536590e-04	1.192837e-06	1.192837e-06
1.072000e+02	1.078000e+02	8.876543e-04	1.216365e-06	1.216365e-06
1.078000e+02	1.084000e+02	9.354457e-04	1.248681e-06	1.248681e-06
1.084000e+02	1.090000e+02	9.665027e-04	1.269220e-06	1.269220e-06
1.090000e+02	1.096000e+02	1.015137e-03	1.300768e-06	1.300768e-06
1.096000e+02	1.102000e+02	1.059697e-03	1.329013e-06	1.329013e-06
1.102000e+02	1.108000e+02	1.126638e-03	1.370337e-06	1.370337e-06
1.108000e+02	1.114000e+02	1.183257e-03	1.404362e-06	1.404362e-06
1.114000e+02	1.120000e+02	1.241054e-03	1.438235e-06	1.438235e-06
1.120000e+02	1.126000e+02	1.306412e-03	1.475632e-06	1.475632e-06
1.126000e+02	1.132000e+02	1.387496e-03	1.520752e-06	1.520752e-06
1.132000e+02	1.138000e+02	1.473563e-03	1.567195e-06	1.567195e-06
1.138000e+02	1.144000e+02	1.575450e-03	1.620485e-06	1.620485e-06
1.144000e+02	1.150000e+02	1.675788e-03	1.671270e-06	1.671270e-06
1.150000e+02	1.156000e+02	1.796882e-03	1.730606e-06	1.730606e-06
1.156000e+02	1.162000e+02	1.928333e-03	1.792813e-06	1.792813e-06
1.162000e+02	1.168000e+02	2.083585e-03	1.863580e-06	1.863580e-06
1.168000e+02	1.174000e+02	2.261808e-03	1.941639e-06	1.941639e-06
1.174000e+02	1.180000e+02	2.477565e-03	2.032145e-06	2.032145e-06
1.180000e+02	1.186000e+02	2.708410e-03	2.124723e-06	2.124723e-06
1.186000e+02	1.192000e+02	2.995067e-03	2.234346e-06	2.234346e-06
1.192000e+02	1.198000e+02	3.345157e-03	2.361317e-06	2.361317e-06
1.198000e+02	1.204000e+02	3.789738e-03	2.513349e-06	2.513349e-06
1.204000e+02	1.210000e+02	4.361808e-03	2.696386e-06	2.696386e-06
1.210000e+02	1.216000e+02	5.104698e-03	2.916993e-06	2.916993e-06
1.216000e+02	1.222000e+02	6.129533e-03	3.196456e-06	3.196456e-06
1.222000e+02	1.228000e+02	7.651650e-03	3.571354e-06	3.571354e-06
1.228000e+02	1.234000e+02	1.015159e-02	4.113691e-06	4.113691e-06
1.234000e+02	1.240000e+02	1.502829e-02	5.005271e-06	5.005271e-06
1.240000e+02	1.246000e+02	2.956070e-02	7.020332e-06	7.020332e-06
1.246000e+02	1.252000e+02	1.051358e+00	4.186021e-05	4.186021e-05
1.252000e+02	1.258000e+02	2.521992e-03	2.054938e-06	2.054938e-06
1.258000e+02	1.264000e+02	3.729060e-04	7.913420e-07	7.913420e-07
1.264000e+02	1.270000e+02	1.518086e-04	5.049842e-07	5.049842e-07
1.270000e+02	1.276000e+02	8.223987e-05	3.718863e-07	3.718863e-07
1.276000e+02	1.282000e+02	5.128617e-05	2.934299e-07	2.934299e-07
1.282000e+02	1.288000e+02	3.616682e-05	2.465606e-07	2.465606e-07
1.288000e+02	1.294000e+02	2.639722e-05	2.105921e-07	2.105921e-07
1.294000e+02	1.300000e+02	2.015748e-05	1.840288e-07	1.840288e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	5.559118e-08	1.170924e-10	1.170924e-10
1.006000e+02	1.012000e+02	5.798033e-08	1.195128e-10	1.195128e-10
1.012000e+02	1.018000e+02	5.942488e-08	1.210730e-10	1.210730e-10
1.018000e+02	1.024000e+02	6.174458e-08	1.234100e-10	1.234100e-10
1.024000e+02	1.030000e+02	6.372442e-08	1.253258e-10	1.253258e-10
1.030000e+02	1.036000e+02	6.646108e-08	1.279993e-10	1.279993e-10
1.036000e+02	1.042000e+02	6.894015e-08	1.303773e-10	1.303773e-10
1.042000e+02	1.048000e+02	7.127137e-08	1.325645e-10	1.325645e-10
1.048000e+02	1.054000e+02	7.394028e-08	1.349675e-10	1.349675e-10
1.054000e+02	1.060000e+02	7.745735e-08	1.381583e-10	1.381583e-10
1.060000e+02	1.066000e+02	8.070545e-08	1.409960e-10	1.409960e-10
1.066000e+02	1.072000e+02	8.365257e-08	1.435601e-10	1.435601e-10
1.072000e+02	1.078000e+02	8.711125e-08	1.465762e-10	1.465762e-10
1.078000e+02	1.084000e+02	9.176027e-08	1.503764e-10	1.503764e-10
1.084000e+02	1.090000e+02	9.474447e-08	1.527749e-10	1.527749e-10
1.090000e+02	1.096000e+02	9.958390e-08	1.566696e-10	1.566696e-10
1.096000e+02	1.102000e+02	1.040031e-07	1.601097e-10	1.601097e-10
1.102000e+02	1.108000e+02	1.105595e-07	1.650858e-10	1.650858e-10
1.108000e+02	1.114000e+02	1.159894e-07	1.690687e-10	1.690687e-10
1.114000e+02	1.120000e+02	1.216394e-07	1.731125e-10	1.731125e-10
1.120000e+02	1.126000e+02	1.281662e-07	1.776879e-10	1.776879e-10
1.126000e+02	1.132000e+02	1.358923e-07	1.829526e-10	1.829526e-10
1.132000e+02	1.138000e+02	1.442253e-07	1.884802e-10	1.884802e-10
1.138000e+02	1.144000e+02	1.545152e-07	1.951452e-10	1.951452e-10
1.144000e+02	1.150000e+02	1.642451e-07	2.011843e-10	2.011843e-10
1.150000e+02	1.156000e+02	1.761477e-07	2.083570e-10	2.083570e-10
1.156000e+02	1.162000e+02	1.890640e-07	2.159048e-10	2.159048e-10
1.162000e+02	1.168000e+02	2.039582e-07	2.241660e-10	2.241660e-10
1.168000e+02	1.174000e+02	2.213927e-07	2.335730e-10	2.335730e-10
1.174000e+02	1.180000e+02	2.423452e-07	2.442991e-10	2.442991e-10
1.180000e+02	1.186000e+02	2.653842e-07	2.557707e-10	2.557707e-10
1.186000e+02	1.192000e+02	2.931177e-07	2.687974e-10	2.687974e-10
1.192000e+02	1.198000e+02	3.270333e-07	2.838524e-10	2.838524e-10
1.198000e+02	1.204000e+02	3.703738e-07	3.020916e-10	3.020916e-10
1.204000e+02	1.210000e+02	4.260333e-07	3.239846e-10	3.239846e-10
1.210000e+02	1.216000e+02	4.983523e-07	3.504029e-10	3.504029e-10
1.216000e+02	1.222000e+02	5.977908e-07	3.838532e-10	3.838532e-10
1.222000e+02	1.228000e+02	7.451022e-07	4.285421e-10	4.285421e-10
1.228000e+02	1.234000e+02	9.858092e-07	4.929240e-10	4.929240e-10
1.234000e+02	1.240000e+02	1.450490e-06	5.978059e-10	5.978059e-10
1.240000e+02	1.246000e+02	2.803875e-06	8.312019e-10	8.312019e-10
1.246000e+02	1.252000e+02	1.037872e-04	5.057214e-09	5.057214e-09
1.252000e+02	1.258000e+02	4.078202e-11	2.115612e-12	2.115612e-12
1.258000e+02	1.264000e+02	4.098488e-11	3.207355e-12	3.207355e-12
1.264000e+02	1.270000e+02	4.678117e-11	3.362362e-12	3.362362e-12
1.270000e+02	1.276000e+02	3.818393e-11	3.088623e-12	3.088623e-12
1.276000e+02	1.282000e+02	3.043845e-11	2.765393e-12	2.765393e-12
1.282000e+02	1.288000e+02	2.655600e-11	2.519830e-12	2.519830e-12
1.288000e+02	1.294000e+02	1.953863e-11	2.189408e-12	2.189408e-12
1.294000e+02	1.300000e+02	1.572441e-11	2.003124e-12	2.003124e-12
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.650886e-06	2.836268e-09	2.836268e-09
1.006000e+02	1.012000e+02	1.727838e-06	2.901457e-09	2.901457e-09
1.012000e+02	1.018000e+02	1.764485e-06	2.932565e-09	2.932565e-09
1.018000e+02	1.024000e+02	1.830902e-06	2.987019e-09	2.987019e-09
1.024000e+02	1.030000e+02	1.895560e-06	3.039031e-09	3.039031e-09
1.030000e+02	1.036000e+02	1.973372e-06	3.101173e-09	3.101173e-09
1.036000e+02	1.042000e+02	2.048185e-06	3.159150e-09	3.159150e-09
1.042000e+02	1.048000e+02	2.116338e-06	3.211488e-09	3.211488e-09
1.048000e+02	1.054000e+02	2.197190e-06	3.271848e-09	3.271848e-09
1.054000e+02	1.060000e+02	2.303430e-06	3.349877e-09	3.349877e-09
1.060000e+02	1.066000e+02	2.402968e-06	3.421490e-09	3.421490e-09
1.066000e+02	1.072000e+02	2.490383e-06	3.483660e-09	3.483660e-09
1.072000e+02	1.078000e+02	2.588902e-06	3.551716e-09	3.551716e-09
1.078000e+02	1.084000e+02	2.728847e-06	3.646475e-09	3.646475e-09
1.084000e+02	1.090000e+02	2.819213e-06	3.706358e-09	3.706358e-09
1.090000e+02	1.096000e+02	2.960978e-06	3.798224e-09	3.798224e-09
1.096000e+02	1.102000e+02	3.090643e-06	3.880674e-09	3.880674e-09
1.102000e+02	1.108000e+02	3.285425e-06	4.001280e-09	4.001280e-09
1.108000e+02	1.114000e+02	3.451147e-06	4.100752e-09	4.100752e-09
1.114000e+02	1.120000e+02	3.619710e-06	4.199439e-09	4.199439e-09
1.120000e+02	1.126000e+02	3.810600e-06	4.309392e-09	4.309392e-09
1.126000e+02	1.132000e+02	4.047132e-06	4.441130e-09	4.441130e-09
1.132000e+02	1.138000e+02	4.297270e-06	4.575647e-09	4.575647e-09
1.138000e+02	1.144000e+02	4.594930e-06	4.731935e-09	4.731935e-09
1.144000e+02	1.150000e+02	4.887287e-06	4.879786e-09	4.879786e-09
1.150000e+02	1.156000e+02	5.241302e-06	5.053574e-09	5.053574e-09
1.156000e+02	1.162000e+02	5.624638e-06	5.235007e-09	5.235007e-09
1.162000e+02	1.168000e+02	6.077508e-06	5.442163e-09	5.442163e-09
1.168000e+02	1.174000e+02	6.596290e-06	5.669149e-09	5.669149e-09
1.174000e+02	1.180000e+02	7.226347e-06	5.933984e-09	5.933984e-09
1.180000e+02	1.186000e+02	7.900153e-06	6.204215e-09	6.204215e-09
1.186000e+02	1.192000e+02	8.734792e-06	6.524056e-09	6.524056e-09
1.192000e+02	1.198000e+02	9.756168e-06	6.894843e-09	6.894843e-09
1.198000e+02	1.204000e+02	1.105332e-05	7.338892e-09	7.338892e-09
1.204000e+02	1.210000e+02	1.272149e-05	7.873055e-09	7.873055e-09
1.210000e+02	1.216000e+02	1.488835e-05	8.517086e-09	8.517086e-09
1.216000e+02	1.222000e+02	1.787633e-05	9.332656e-09	9.332656e-09
1.222000e+02	1.228000e+02	2.231567e-05	1.042707e-08	1.042707e-08
1.228000e+02	1.234000e+02	2.960590e-05	1.201037e-08	1.201037e-08
1.234000e+02	1.240000e+02	4.382348e-05	1.461221e-08	1.461221e-08
1.240000e+02	1.246000e+02	8.618510e-05	2.048977e-08	2.048977e-08
1.246000e+02	1.252000e+02	3.067147e-03	1.222610e-07	1.222610e-07
1.252000e+02	1.258000e+02	7.261055e-06	5.916714e-09	5.916714e-09
1.258000e+02	1.264000e+02	1.073153e-06	2.276257e-09	2.276257e-09
1.264000e+02	1.270000e+02	4.370697e-07	1.453844e-09	1.453844e-09
1.270000e+02	1.276000e+02	2.366923e-07	1.070698e-09	1.070698e-09
1.276000e+02	1.282000e+02	1.478047e-07	8.464744e-10	8.464744e-10
1.282000e+02	1.288000e+02	1.042831e-07	7.113491e-10	7.113491e-10
1.288000e+02	1.294000e+02	7.615157e-08	6.082536e-10	6.082536e-10
1.294000e+02	1.300000e+02	5.822055e-08	5.319195e-10	5.319195e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968980907e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	2.145032e-09	1.041720e-10	1.041720e-10
1.006000e+02	1.012000e+02	2.413162e-09	1.104911e-10	1.104911e-10
1.012000e+02	1.018000e+02	2.600347e-09	1.146963e-10	1.146963e-10
1.018000e+02	1.024000e+02	2.645877e-09	1.156961e-10	1.156961e-10
1.024000e+02	1.030000e+02	2.661055e-09	1.160275e-10	1.160275e-10
1.030000e+02	1.036000e+02	2.640818e-09	1.155855e-10	1.155855e-10
1.036000e+02	1.042000e+02	3.091073e-09	1.250514e-10	1.250514e-10
1.042000e+02	1.048000e+02	3.445205e-09	1.320206e-10	1.320206e-10
1.048000e+02	1.054000e+02	3.298493e-09	1.291790e-10	1.291790e-10
1.054000e+02	1.060000e+02	3.753807e-09	1.378066e-10	1.378066e-10
1.060000e+02	1.066000e+02	3.723453e-09	1.372483e-10	1.372483e-10
1.066000e+02	1.072000e+02	4.158530e-09	1.450454e-10	1.450454e-10
1.072000e+02	1.078000e+02	4.629020e-09	1.530307e-10	1.530307e-10
1.078000e+02	1.084000e+02	4.871855e-09	1.569933e-10	1.569933e-10
1.084000e+02	1.090000e+02	5.301873e-09	1.637754e-10	1.637754e-10
1.090000e+02	1.096000e+02	5.671182e-09	1.693834e-10	1.693834e-10
1.096000e+02	1.102000e+02	6.617223e-09	1.829666e-10	1.829666e-10
1.102000e+02	1.108000e+02	6.693108e-09	1.840128e-10	1.840128e-10
1.108000e+02	1.114000e+02	7.285015e-09	1.919770e-10	1.919770e-10
1.114000e+02	1.120000e+02	7.988222e-09	2.010292e-10	2.010292e-10
1.120000e+02	1.126000e+02	8.736960e-09	2.102394e-10	2.102394e-10
1.126000e+02	1.132000e+02	9.551465e-09	2.198209e-10	2.198209e-10
1.132000e+02	1.138000e+02	1.107930e-08	2.367500e-10	2.367500e-10
1.138000e+02	1.144000e+02	1.191404e-08	2.455067e-10	2.455067e-10
1.144000e+02	1.150000e+02	1.321421e-08	2.585560e-10	2.585560e-10
1.150000e+02	1.156000e+02	1.524288e-08	2.776947e-10	2.776947e-10
1.156000e+02	1.162000e+02	1.735757e-08	2.963319e-10	2.963319e-10
1.162000e+02	1.168000e+02	1.940142e-08	3.132930e-10	3.132930e-10
1.168000e+02	1.174000e+02	2.270497e-08	3.389178e-10	3.389178e-10
1.174000e+02	1.180000e+02	2.668137e-08	3.673991e-10	3.673991e-10
1.180000e+02	1.186000e+02	3.178088e-08	4.009747e-10	4.009747e-10
1.186000e+02	1.192000e+02	3.820080e-08	4.396127e-10	4.396127e-10
1.192000e+02	1.198000e+02	4.721602e-08	4.887408e-10	4.887408e-10
1.198000e+02	1.204000e+02	5.946900e-08	5.485033e-10	5.485033e-10
1.204000e+02	1.210000e+02	7.752977e-08	6.262796e-10	6.262796e-10
1.210000e+02	1.216000e+02	1.050965e-07	7.291689e-10	7.291689e-10
1.216000e+02	1.222000e+02	1.512501e-07	8.747457e-10	8.747457e-10
1.222000e+02	1.228000e+02	2.334645e-07	1.086787e-09	1.086787e-09
1.228000e+02	1.234000e+02	4.083707e-07	1.437346e-09	1.437346e-09
1.234000e+02	1.240000e+02	8.969978e-07	2.130246e-09	2.130246e-09
1.240000e+02	1.246000e+02	3.583368e-06	4.257746e-09	4.257746e-09
1.246000e+02	1.252000e+02	3.640470e-03	1.357103e-07	1.357103e-07
1.252000e+02	1.258000e+02	8.996135e-06	6.746244e-09	6.746244e-09
1.258000e+02	1.264000e+02	1.286372e-06	2.551040e-09	2.551040e-09
1.264000e+02	1.270000e+02	5.153895e-07	1.614737e-09	1.614737e-09
1.270000e+02	1.276000e+02	2.763602e-07	1.182420e-09	1.182420e-09
1.276000e+02	1.282000e+02	1.712485e-07	9.307806e-10	9.307806e-10
1.282000e+02	1.288000e+02	1.187255e-07	7.750077e-10	7.750077e-10
1.288000e+02	1.294000e+02	8.743030e-08	6.650664e-10	6.650664e-10
1.294000e+02	1.300000e+02	6.662753e-08	5.805785e-10	5.805785e-10
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__NTrials]
ScaledBy=9.99957851776547657e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	7.116367e-07	3.467962e-08	3.467962e-08
1.006000e+02	1.012000e+02	8.016328e-07	3.685402e-08	3.685402e-08
1.012000e+02	1.018000e+02	8.632970e-07	3.822287e-08	3.822287e-08
1.018000e+02	1.024000e+02	8.749632e-07	3.833172e-08	3.833172e-08
1.024000e+02	1.030000e+02	8.816295e-07	3.854849e-08	3.854849e-08
1.030000e+02	1.036000e+02	8.782963e-07	3.862047e-08	3.862047e-08
1.036000e+02	1.042000e+02	1.021624e-06	4.139740e-08	4.139740e-08
1.042000e+02	1.048000e+02	1.143285e-06	4.396783e-08	4.396783e-08
1.048000e+02	1.054000e+02	1.094954e-06	4.304209e-08	4.304209e-08
1.054000e+02	1.060000e+02	1.244948e-06	4.585412e-08	4.585412e-08
1.060000e+02	1.066000e+02	1.243281e-06	4.612590e-08	4.612590e-08
1.066000e+02	1.072000e+02	1.376609e-06	4.812973e-08	4.812973e-08
1.072000e+02	1.078000e+02	1.541602e-06	5.123259e-08	5.123259e-08
1.078000e+02	1.084000e+02	1.611599e-06	5.203946e-08	5.203946e-08
1.084000e+02	1.090000e+02	1.758260e-06	5.449032e-08	5.449032e-08
1.090000e+02	1.096000e+02	1.878253e-06	5.624609e-08	5.624609e-08
1.096000e+02	1.102000e+02	2.193242e-06	6.082507e-08	6.082507e-08
1.102000e+02	1.108000e+02	2.213240e-06	6.096190e-08	6.096190e-08
1.108000e+02	1.114000e+02	2.414898e-06	6.383303e-08	6.383303e-08
1.114000e+02	1.120000e+02	2.658222e-06	6.722398e-08	6.722398e-08
1.120000e+02	1.126000e+02	2.904878e-06	7.021495e-08	7.021495e-08
1.126000e+02	1.132000e+02	3.163200e-06	7.298855e-08	7.298855e-08
1.132000e+02	1.138000e+02	3.679845e-06	7.894814e-08	7.894814e-08
1.138000e+02	1.144000e+02	3.961500e-06	8.200264e-08	8.200264e-08
1.144000e+02	1.150000e+02	4.373148e-06	8.576092e-08	8.576092e-08
1.150000e+02	1.156000e+02	5.048120e-06	9.220662e-08	9.220662e-08
1.156000e+02	1.162000e+02	5.759757e-06	9.868164e-08	9.868164e-08
1.162000e+02	1.168000e+02	6.429728e-06	1.041323e-07	1.041323e-07
1.168000e+02	1.174000e+02	7.524683e-06	1.126526e-07	1.126526e-07
1.174000e+02	1.180000e+02	8.829628e-06	1.218554e-07	1.218554e-07
1.180000e+02	1.186000e+02	1.053622e-05	1.333485e-07	1.333485e-07
1.186000e+02	1.192000e+02	1.265947e-05	1.461102e-07	1.461102e-07
1.192000e+02	1.198000e+02	1.564601e-05	1.624226e-07	1.624226e-07
1.198000e+02	1.204000e+02	1.970417e-05	1.822543e-07	1.822543e-07
1.204000e+02	1.210000e+02	2.569058e-05	2.081245e-07	2.081245e-07
1.210000e+02	1.216000e+02	3.480520e-05	2.421101e-07	2.421101e-07
1.216000e+02	1.222000e+02	5.009788e-05	2.905141e-07	2.905141e-07
1.222000e+02	1.228000e+02	7.738840e-05	3.613441e-07	3.613441e-07
1.228000e+02	1.234000e+02	1.352726e-04	4.774122e-07	4.774122e-07
1.234000e+02	1.240000e+02	2.970742e-04	7.073597e-07	7.073597e-07
1.240000e+02	1.246000e+02	1.185875e-03	1.412233e-06	1.412233e-06
1.246000e+02	1.252000e+02	1.199308e+00	4.470864e-05	4.470864e-05
1.252000e+02	1.258000e+02	2.970542e-03	2.230219e-06	2.230219e-06
1.258000e+02	1.264000e+02	4.252220e-04	8.447029e-07	8.447029e-07
1.264000e+02	1.270000e+02	1.704778e-04	5.351903e-07	5.351903e-07
1.270000e+02	1.276000e+02	9.140782e-05	3.918699e-07	3.918699e-07
1.276000e+02	1.282000e+02	5.663262e-05	3.084014e-07	3.084014e-07
1.282000e+02	1.288000e+02	3.926002e-05	2.567586e-07	2.567586e-07
1.288000e+02	1.294000e+02	2.890878e-05	2.203062e-07	2.203062e-07
1.294000e+02	1.300000e+02	2.203073e-05	1.923241e-07	1.923241e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv[EXTRA__MEWeight]
ScaledBy=9.99957838292827865e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	3.319363e-19	1.612421e-20	1.612421e-20
1.006000e+02	1.012000e+02	4.041452e-19	1.850946e-20	1.850946e-20
1.012000e+02	1.018000e+02	4.699850e-19	2.073540e-20	2.073540e-20
1.018000e+02	1.024000e+02	5.193698e-19	2.271697e-20	2.271697e-20
1.024000e+02	1.030000e+02	5.658143e-19	2.467739e-20	2.467739e-20
1.030000e+02	1.036000e+02	6.104087e-19	2.672433e-20	2.672433e-20
1.036000e+02	1.042000e+02	7.771122e-19	3.144758e-20	3.144758e-20
1.042000e+02	1.048000e+02	9.436000e-19	3.617039e-20	3.617039e-20
1.048000e+02	1.054000e+02	9.854027e-19	3.860349e-20	3.860349e-20
1.054000e+02	1.060000e+02	1.224327e-18	4.496145e-20	4.496145e-20
1.060000e+02	1.066000e+02	1.328822e-18	4.899656e-20	4.899656e-20
1.066000e+02	1.072000e+02	1.628160e-18	5.680813e-20	5.680813e-20
1.072000e+02	1.078000e+02	1.991135e-18	6.585118e-20	6.585118e-20
1.078000e+02	1.084000e+02	2.305410e-18	7.432023e-20	7.432023e-20
1.084000e+02	1.090000e+02	2.773267e-18	8.570186e-20	8.570186e-20
1.090000e+02	1.096000e+02	3.283843e-18	9.812205e-20	9.812205e-20
1.096000e+02	1.102000e+02	4.252713e-18	1.176388e-19	1.176388e-19
1.102000e+02	1.108000e+02	4.790208e-18	1.317625e-19	1.317625e-19
1.108000e+02	1.114000e+02	5.818075e-18	1.534029e-19	1.534029e-19
1.114000e+02	1.120000e+02	7.151550e-18	1.800764e-19	1.800764e-19
1.120000e+02	1.126000e+02	8.796465e-18	2.117963e-19	2.117963e-19
1.126000e+02	1.132000e+02	1.086178e-17	2.501392e-19	2.501392e-19
1.132000e+02	1.138000e+02	1.432381e-17	3.062939e-19	3.062939e-19
1.138000e+02	1.144000e+02	1.757755e-17	3.624858e-19	3.624858e-19
1.144000e+02	1.150000e+02	2.237805e-17	4.382278e-19	4.382278e-19
1.150000e+02	1.156000e+02	2.981680e-17	5.437077e-19	5.437077e-19
1.156000e+02	1.162000e+02	3.963158e-17	6.772807e-19	6.772807e-19
1.162000e+02	1.168000e+02	5.191355e-17	8.392723e-19	8.392723e-19
1.168000e+02	1.174000e+02	7.230555e-17	1.080698e-18	1.080698e-18
1.174000e+02	1.180000e+02	1.019377e-16	1.405729e-18	1.405729e-18
1.180000e+02	1.186000e+02	1.477530e-16	1.867416e-18	1.867416e-18
1.186000e+02	1.192000e+02	2.197965e-16	2.534535e-18	2.534535e-18
1.192000e+02	1.198000e+02	3.426003e-16	3.554916e-18	3.554916e-18
1.198000e+02	1.204000e+02	5.574442e-16	5.156826e-18	5.156826e-18
1.204000e+02	1.210000e+02	9.685720e-16	7.854229e-18	7.854229e-18
1.210000e+02	1.216000e+02	1.824825e-15	1.272461e-17	1.272461e-17
1.216000e+02	1.222000e+02	3.854630e-15	2.244687e-17	2.244687e-17
1.222000e+02	1.228000e+02	9.483095e-15	4.460097e-17	4.460097e-17
1.228000e+02	1.234000e+02	3.009350e-14	1.077592e-16	1.077592e-16
1.234000e+02	1.240000e+02	1.551025e-13	3.813342e-16	3.813342e-16
1.240000e+02	1.246000e+02	3.072432e-12	4.038522e-15	4.038522e-15
1.246000e+02	1.252000e+02	1.184014e-04	5.401546e-09	5.401546e-09
1.252000e+02	1.258000e+02	2.676245e-11	2.364512e-14	2.364512e-14
1.258000e+02	1.264000e+02	3.552713e-13	7.361905e-16	7.361905e-16
1.264000e+02	1.270000e+02	5.490950e-14	1.753024e-16	1.753024e-16
1.270000e+02	1.276000e+02	1.593100e-14	6.886081e-17	6.886081e-17
1.276000e+02	1.282000e+02	6.254903e-15	3.421370e-17	3.421370e-17
1.282000e+02	1.288000e+02	3.012850e-15	1.975112e-17	1.975112e-17
1.288000e+02	1.294000e+02	1.649497e-15	1.258552e-17	1.258552e-17
1.294000e+02	1.300000e+02	9.735662e-16	8.502723e-18	8.502723e-18
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower.yoda.gz/PHOTONSPLITTERmu_0_1/dressed_dilepton_m_inv
ScaledBy=9.99957821557002415e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.006000e+02	1.922985e-09	9.341513e-11	9.341513e-11
1.006000e+02	1.012000e+02	2.173665e-09	9.955712e-11	9.955712e-11
1.012000e+02	1.018000e+02	2.341718e-09	1.033169e-10	1.033169e-10
1.018000e+02	1.024000e+02	2.386827e-09	1.043956e-10	1.043956e-10
1.024000e+02	1.030000e+02	2.404373e-09	1.048657e-10	1.048657e-10
1.030000e+02	1.036000e+02	2.387543e-09	1.045255e-10	1.045255e-10
1.036000e+02	1.042000e+02	2.807232e-09	1.136014e-10	1.136014e-10
1.042000e+02	1.048000e+02	3.127412e-09	1.198699e-10	1.198699e-10
1.048000e+02	1.054000e+02	3.005963e-09	1.177464e-10	1.177464e-10
1.054000e+02	1.060000e+02	3.424265e-09	1.257354e-10	1.257354e-10
1.060000e+02	1.066000e+02	3.400067e-09	1.253545e-10	1.253545e-10
1.066000e+02	1.072000e+02	3.807910e-09	1.328435e-10	1.328435e-10
1.072000e+02	1.078000e+02	4.240532e-09	1.402132e-10	1.402132e-10
1.078000e+02	1.084000e+02	4.475462e-09	1.442468e-10	1.442468e-10
1.084000e+02	1.090000e+02	4.873457e-09	1.505658e-10	1.505658e-10
1.090000e+02	1.096000e+02	5.231970e-09	1.562972e-10	1.562972e-10
1.096000e+02	1.102000e+02	6.107233e-09	1.688945e-10	1.688945e-10
1.102000e+02	1.108000e+02	6.189140e-09	1.701841e-10	1.701841e-10
1.108000e+02	1.114000e+02	6.740132e-09	1.776456e-10	1.776456e-10
1.114000e+02	1.120000e+02	7.400145e-09	1.862565e-10	1.862565e-10
1.120000e+02	1.126000e+02	8.109090e-09	1.951603e-10	1.951603e-10
1.126000e+02	1.132000e+02	8.870295e-09	2.041710e-10	2.041710e-10
1.132000e+02	1.138000e+02	1.030218e-08	2.201732e-10	2.201732e-10
1.138000e+02	1.144000e+02	1.110158e-08	2.287938e-10	2.287938e-10
1.144000e+02	1.150000e+02	1.233454e-08	2.413768e-10	2.413768e-10
1.150000e+02	1.156000e+02	1.424211e-08	2.594917e-10	2.594917e-10
1.156000e+02	1.162000e+02	1.623953e-08	2.772761e-10	2.772761e-10
1.162000e+02	1.168000e+02	1.817517e-08	2.935242e-10	2.935242e-10
1.168000e+02	1.174000e+02	2.129367e-08	3.178860e-10	3.178860e-10
1.174000e+02	1.180000e+02	2.505547e-08	3.450474e-10	3.450474e-10
1.180000e+02	1.186000e+02	2.987912e-08	3.770203e-10	3.770203e-10
1.186000e+02	1.192000e+02	3.596137e-08	4.138812e-10	4.138812e-10
1.192000e+02	1.198000e+02	4.449977e-08	4.606699e-10	4.606699e-10
1.198000e+02	1.204000e+02	5.612900e-08	5.177459e-10	5.177459e-10
1.204000e+02	1.210000e+02	7.324048e-08	5.916850e-10	5.916850e-10
1.210000e+02	1.216000e+02	9.940467e-08	6.897417e-10	6.897417e-10
1.216000e+02	1.222000e+02	1.432135e-07	8.283380e-10	8.283380e-10
1.222000e+02	1.228000e+02	2.213127e-07	1.030309e-09	1.030309e-09
1.228000e+02	1.234000e+02	3.875135e-07	1.364050e-09	1.364050e-09
1.234000e+02	1.240000e+02	8.520912e-07	2.023768e-09	2.023768e-09
1.240000e+02	1.246000e+02	3.407600e-06	4.049226e-09	4.049226e-09
1.246000e+02	1.252000e+02	3.498790e-03	1.304439e-07	1.304439e-07
1.252000e+02	1.258000e+02	8.552802e-06	6.414363e-09	6.414363e-09
1.258000e+02	1.264000e+02	1.224322e-06	2.428207e-09	2.428207e-09
1.264000e+02	1.270000e+02	4.910075e-07	1.538485e-09	1.538485e-09
1.270000e+02	1.276000e+02	2.635595e-07	1.127756e-09	1.127756e-09
1.276000e+02	1.282000e+02	1.634703e-07	8.885853e-10	8.885853e-10
1.282000e+02	1.288000e+02	1.134400e-07	7.405711e-10	7.405711e-10
1.288000e+02	1.294000e+02	8.359723e-08	6.359667e-10	6.359667e-10
1.294000e+02	1.300000e+02	6.376123e-08	5.556538e-10	5.556538e-10
# END HISTO1D



==> img/plots/ggmumu-QEDPSchapter/dressed/one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$gg \to H \to \mu^+ \mu^-$ 13 TeV
LegendXPos=0.4
LegendYPos=0.45
LegendTitle=\textbf{Dressed muons, $\Delta R = 0.1$}
XLabel=$p^T_{\mu}$ [GeV]
YLabel=d$\sigma/$d$p^T_{\mu}$ [pb/GeV]
DrawOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
LegendOnly=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt  //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.921
RatioPlot1YMax=1.08
RatioPlot2=1
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
RatioPlot2YLabel=Ratio to QCD shower
RatioPlot2YMin=0.901
RatioPlot2YMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	3.132946e-07	6.903644e-10	6.903644e-10
1.200000e+01	1.400000e+01	1.035551e-06	1.255127e-09	1.255127e-09
1.400000e+01	1.600000e+01	1.951979e-06	1.723215e-09	1.723215e-09
1.600000e+01	1.800000e+01	3.005644e-06	2.138310e-09	2.138310e-09
1.800000e+01	2.000000e+01	4.172590e-06	2.519444e-09	2.519444e-09
2.000000e+01	2.200000e+01	5.445765e-06	2.878269e-09	2.878269e-09
2.200000e+01	2.400000e+01	6.825030e-06	3.222212e-09	3.222212e-09
2.400000e+01	2.600000e+01	8.307935e-06	3.555072e-09	3.555072e-09
2.600000e+01	2.800000e+01	9.887070e-06	3.878249e-09	3.878249e-09
2.800000e+01	3.000000e+01	1.156757e-05	4.194913e-09	4.194913e-09
3.000000e+01	3.200000e+01	1.335713e-05	4.507736e-09	4.507736e-09
3.200000e+01	3.400000e+01	1.525796e-05	4.817815e-09	4.817815e-09
3.400000e+01	3.600000e+01	1.728890e-05	5.128443e-09	5.128443e-09
3.600000e+01	3.800000e+01	1.944565e-05	5.438925e-09	5.438925e-09
3.800000e+01	4.000000e+01	2.173074e-05	5.749620e-09	5.749620e-09
4.000000e+01	4.200000e+01	2.417069e-05	6.063821e-09	6.063821e-09
4.200000e+01	4.400000e+01	2.678726e-05	6.383604e-09	6.383604e-09
4.400000e+01	4.600000e+01	2.959314e-05	6.709613e-09	6.709613e-09
4.600000e+01	4.800000e+01	3.256913e-05	7.038903e-09	7.038903e-09
4.800000e+01	5.000000e+01	3.577271e-05	7.376968e-09	7.376968e-09
5.000000e+01	5.200000e+01	3.915928e-05	7.718258e-09	7.718258e-09
5.200000e+01	5.400000e+01	4.270626e-05	8.060234e-09	8.060234e-09
5.400000e+01	5.600000e+01	4.633160e-05	8.395383e-09	8.395383e-09
5.600000e+01	5.800000e+01	4.976631e-05	8.701009e-09	8.701009e-09
5.800000e+01	6.000000e+01	5.260980e-05	8.946132e-09	8.946132e-09
6.000000e+01	6.200000e+01	5.450370e-05	9.105732e-09	9.105732e-09
6.200000e+01	6.400000e+01	5.673820e-05	9.290514e-09	9.290514e-09
6.400000e+01	6.600000e+01	5.670605e-05	9.287881e-09	9.287881e-09
6.600000e+01	6.800000e+01	5.234285e-05	8.923402e-09	8.923402e-09
6.800000e+01	7.000000e+01	4.636907e-05	8.398777e-09	8.398777e-09
7.000000e+01	7.200000e+01	4.040126e-05	7.839699e-09	7.839699e-09
7.200000e+01	7.400000e+01	3.504427e-05	7.301472e-09	7.301472e-09
7.400000e+01	7.600000e+01	3.034849e-05	6.794702e-09	6.794702e-09
7.600000e+01	7.800000e+01	2.631860e-05	6.327517e-09	6.327517e-09
7.800000e+01	8.000000e+01	2.286632e-05	5.897936e-09	5.897936e-09
8.000000e+01	8.200000e+01	1.990630e-05	5.502970e-09	5.502970e-09
8.200000e+01	8.400000e+01	1.735462e-05	5.138181e-09	5.138181e-09
8.400000e+01	8.600000e+01	1.515749e-05	4.801927e-09	4.801927e-09
8.600000e+01	8.800000e+01	1.325049e-05	4.489706e-09	4.489706e-09
8.800000e+01	9.000000e+01	1.159712e-05	4.200269e-09	4.200269e-09
9.000000e+01	9.200000e+01	1.016350e-05	3.932091e-09	3.932091e-09
9.200000e+01	9.400000e+01	8.921685e-06	3.684049e-09	3.684049e-09
9.400000e+01	9.600000e+01	7.822015e-06	3.449541e-09	3.449541e-09
9.600000e+01	9.800000e+01	6.844620e-06	3.226833e-09	3.226833e-09
9.800000e+01	1.000000e+02	6.002005e-06	3.021691e-09	3.021691e-09
1.000000e+02	1.020000e+02	5.252195e-06	2.826652e-09	2.826652e-09
1.020000e+02	1.040000e+02	4.600575e-06	2.645501e-09	2.645501e-09
1.040000e+02	1.060000e+02	4.018668e-06	2.472538e-09	2.472538e-09
1.060000e+02	1.080000e+02	3.509534e-06	2.310610e-09	2.310610e-09
1.080000e+02	1.100000e+02	3.059624e-06	2.157426e-09	2.157426e-09
1.100000e+02	1.120000e+02	2.669646e-06	2.015249e-09	2.015249e-09
1.120000e+02	1.140000e+02	2.319830e-06	1.878581e-09	1.878581e-09
1.140000e+02	1.160000e+02	2.016290e-06	1.751372e-09	1.751372e-09
1.160000e+02	1.180000e+02	1.740195e-06	1.627049e-09	1.627049e-09
1.180000e+02	1.200000e+02	1.503142e-06	1.512174e-09	1.512174e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.029711e-04	2.269084e-07	2.269084e-07
1.200000e+01	1.400000e+01	3.403583e-04	4.125371e-07	4.125371e-07
1.400000e+01	1.600000e+01	6.415645e-04	5.663901e-07	5.663901e-07
1.600000e+01	1.800000e+01	9.878755e-04	7.028231e-07	7.028231e-07
1.800000e+01	2.000000e+01	1.371434e-03	8.281073e-07	8.281073e-07
2.000000e+01	2.200000e+01	1.789894e-03	9.460461e-07	9.460461e-07
2.200000e+01	2.400000e+01	2.243217e-03	1.059089e-06	1.059089e-06
2.400000e+01	2.600000e+01	2.730612e-03	1.168496e-06	1.168496e-06
2.600000e+01	2.800000e+01	3.249635e-03	1.274719e-06	1.274719e-06
2.800000e+01	3.000000e+01	3.801958e-03	1.378793e-06	1.378793e-06
3.000000e+01	3.200000e+01	4.390156e-03	1.481620e-06	1.481620e-06
3.200000e+01	3.400000e+01	5.014890e-03	1.583528e-06	1.583528e-06
3.400000e+01	3.600000e+01	5.682425e-03	1.685634e-06	1.685634e-06
3.600000e+01	3.800000e+01	6.391300e-03	1.787688e-06	1.787688e-06
3.800000e+01	4.000000e+01	7.142370e-03	1.889814e-06	1.889814e-06
4.000000e+01	4.200000e+01	7.944295e-03	1.993077e-06	1.993077e-06
4.200000e+01	4.400000e+01	8.804310e-03	2.098191e-06	2.098191e-06
4.400000e+01	4.600000e+01	9.726530e-03	2.205342e-06	2.205342e-06
4.600000e+01	4.800000e+01	1.070466e-02	2.313574e-06	2.313574e-06
4.800000e+01	5.000000e+01	1.175761e-02	2.424693e-06	2.424693e-06
5.000000e+01	5.200000e+01	1.287068e-02	2.536868e-06	2.536868e-06
5.200000e+01	5.400000e+01	1.403647e-02	2.649265e-06	2.649265e-06
5.400000e+01	5.600000e+01	1.522803e-02	2.759424e-06	2.759424e-06
5.600000e+01	5.800000e+01	1.635697e-02	2.859886e-06	2.859886e-06
5.800000e+01	6.000000e+01	1.729154e-02	2.940451e-06	2.940451e-06
6.000000e+01	6.200000e+01	1.791399e-02	2.992902e-06	2.992902e-06
6.200000e+01	6.400000e+01	1.864845e-02	3.053644e-06	3.053644e-06
6.400000e+01	6.600000e+01	1.863783e-02	3.052766e-06	3.052766e-06
6.600000e+01	6.800000e+01	1.720374e-02	2.932966e-06	2.932966e-06
6.800000e+01	7.000000e+01	1.524034e-02	2.760536e-06	2.760536e-06
7.000000e+01	7.200000e+01	1.327887e-02	2.576777e-06	2.576777e-06
7.200000e+01	7.400000e+01	1.151813e-02	2.399860e-06	2.399860e-06
7.400000e+01	7.600000e+01	9.974755e-03	2.233295e-06	2.233295e-06
7.600000e+01	7.800000e+01	8.650235e-03	2.079740e-06	2.079740e-06
7.800000e+01	8.000000e+01	7.515565e-03	1.938546e-06	1.938546e-06
8.000000e+01	8.200000e+01	6.542650e-03	1.808714e-06	1.808714e-06
8.200000e+01	8.400000e+01	5.704010e-03	1.688827e-06	1.688827e-06
8.400000e+01	8.600000e+01	4.981866e-03	1.578304e-06	1.578304e-06
8.600000e+01	8.800000e+01	4.355087e-03	1.475684e-06	1.475684e-06
8.800000e+01	9.000000e+01	3.811668e-03	1.380550e-06	1.380550e-06
9.000000e+01	9.200000e+01	3.340472e-03	1.292405e-06	1.292405e-06
9.200000e+01	9.400000e+01	2.932302e-03	1.210866e-06	1.210866e-06
9.400000e+01	9.600000e+01	2.570883e-03	1.133796e-06	1.133796e-06
9.600000e+01	9.800000e+01	2.249637e-03	1.060595e-06	1.060595e-06
9.800000e+01	1.000000e+02	1.972699e-03	9.931731e-07	9.931731e-07
1.000000e+02	1.020000e+02	1.726263e-03	9.290724e-07	9.290724e-07
1.020000e+02	1.040000e+02	1.512079e-03	8.695206e-07	8.695206e-07
1.040000e+02	1.060000e+02	1.320826e-03	8.126734e-07	8.126734e-07
1.060000e+02	1.080000e+02	1.153493e-03	7.594572e-07	7.594572e-07
1.080000e+02	1.100000e+02	1.005614e-03	7.091026e-07	7.091026e-07
1.100000e+02	1.120000e+02	8.774375e-04	6.623700e-07	6.623700e-07
1.120000e+02	1.140000e+02	7.624655e-04	6.174532e-07	6.174532e-07
1.140000e+02	1.160000e+02	6.627060e-04	5.756499e-07	5.756499e-07
1.160000e+02	1.180000e+02	5.719585e-04	5.347843e-07	5.347843e-07
1.180000e+02	1.200000e+02	4.940463e-04	4.970290e-07	4.970290e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.021763e-08	2.752085e-11	2.752085e-11
1.200000e+01	1.400000e+01	3.374503e-08	5.001255e-11	5.001255e-11
1.400000e+01	1.600000e+01	6.351395e-08	6.859619e-11	6.859619e-11
1.600000e+01	1.800000e+01	9.794595e-08	8.520459e-11	8.520459e-11
1.800000e+01	2.000000e+01	1.358797e-07	1.003389e-10	1.003389e-10
2.000000e+01	2.200000e+01	1.773233e-07	1.146178e-10	1.146178e-10
2.200000e+01	2.400000e+01	2.222564e-07	1.283343e-10	1.283343e-10
2.400000e+01	2.600000e+01	2.706253e-07	1.416069e-10	1.416069e-10
2.600000e+01	2.800000e+01	3.221713e-07	1.545158e-10	1.545158e-10
2.800000e+01	3.000000e+01	3.767420e-07	1.670862e-10	1.670862e-10
3.000000e+01	3.200000e+01	4.352691e-07	1.796093e-10	1.796093e-10
3.200000e+01	3.400000e+01	4.971371e-07	1.919417e-10	1.919417e-10
3.400000e+01	3.600000e+01	5.632605e-07	2.042972e-10	2.042972e-10
3.600000e+01	3.800000e+01	6.334270e-07	2.166622e-10	2.166622e-10
3.800000e+01	4.000000e+01	7.080555e-07	2.290640e-10	2.290640e-10
4.000000e+01	4.200000e+01	7.874860e-07	2.415851e-10	2.415851e-10
4.200000e+01	4.400000e+01	8.728795e-07	2.543474e-10	2.543474e-10
4.400000e+01	4.600000e+01	9.645885e-07	2.673911e-10	2.673911e-10
4.600000e+01	4.800000e+01	1.061444e-06	2.804829e-10	2.804829e-10
4.800000e+01	5.000000e+01	1.166048e-06	2.939833e-10	2.939833e-10
5.000000e+01	5.200000e+01	1.276390e-06	3.075746e-10	3.075746e-10
5.200000e+01	5.400000e+01	1.392175e-06	3.212161e-10	3.212161e-10
5.400000e+01	5.600000e+01	1.510381e-06	3.345822e-10	3.345822e-10
5.600000e+01	5.800000e+01	1.622455e-06	3.467744e-10	3.467744e-10
5.800000e+01	6.000000e+01	1.715057e-06	3.565438e-10	3.565438e-10
6.000000e+01	6.200000e+01	1.776797e-06	3.628969e-10	3.628969e-10
6.200000e+01	6.400000e+01	1.849607e-06	3.702589e-10	3.702589e-10
6.400000e+01	6.600000e+01	1.848762e-06	3.701915e-10	3.701915e-10
6.600000e+01	6.800000e+01	1.706767e-06	3.556849e-10	3.556849e-10
6.800000e+01	7.000000e+01	1.511742e-06	3.347555e-10	3.347555e-10
7.000000e+01	7.200000e+01	1.317018e-06	3.124257e-10	3.124257e-10
7.200000e+01	7.400000e+01	1.142386e-06	2.909895e-10	2.909895e-10
7.400000e+01	7.600000e+01	9.893545e-07	2.707796e-10	2.707796e-10
7.600000e+01	7.800000e+01	8.577025e-07	2.521251e-10	2.521251e-10
7.800000e+01	8.000000e+01	7.453040e-07	2.350371e-10	2.350371e-10
8.000000e+01	8.200000e+01	6.488190e-07	2.192881e-10	2.192881e-10
8.200000e+01	8.400000e+01	5.655740e-07	2.047296e-10	2.047296e-10
8.400000e+01	8.600000e+01	4.939408e-07	1.913166e-10	1.913166e-10
8.600000e+01	8.800000e+01	4.320236e-07	1.789515e-10	1.789515e-10
8.800000e+01	9.000000e+01	3.781595e-07	1.674233e-10	1.674233e-10
9.000000e+01	9.200000e+01	3.311976e-07	1.566746e-10	1.566746e-10
9.200000e+01	9.400000e+01	2.908531e-07	1.468386e-10	1.468386e-10
9.400000e+01	9.600000e+01	2.549139e-07	1.374464e-10	1.374464e-10
9.600000e+01	9.800000e+01	2.231659e-07	1.286137e-10	1.286137e-10
9.800000e+01	1.000000e+02	1.957229e-07	1.204532e-10	1.204532e-10
1.000000e+02	1.020000e+02	1.713231e-07	1.127044e-10	1.127044e-10
1.020000e+02	1.040000e+02	1.500780e-07	1.054694e-10	1.054694e-10
1.040000e+02	1.060000e+02	1.309617e-07	9.850916e-11	9.850916e-11
1.060000e+02	1.080000e+02	1.144454e-07	9.211079e-11	9.211079e-11
1.080000e+02	1.100000e+02	9.973420e-08	8.597933e-11	8.597933e-11
1.100000e+02	1.120000e+02	8.702625e-08	8.031581e-11	8.031581e-11
1.120000e+02	1.140000e+02	7.559555e-08	7.484643e-11	7.484643e-11
1.140000e+02	1.160000e+02	6.574690e-08	6.983842e-11	6.983842e-11
1.160000e+02	1.180000e+02	5.676125e-08	6.485478e-11	6.485478e-11
1.180000e+02	1.200000e+02	4.897984e-08	6.025566e-11	6.025566e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.991839e-07	6.593806e-10	6.593806e-10
1.200000e+01	1.400000e+01	9.885480e-07	1.198273e-09	1.198273e-09
1.400000e+01	1.600000e+01	1.863003e-06	1.644807e-09	1.644807e-09
1.600000e+01	1.800000e+01	2.869177e-06	2.041379e-09	2.041379e-09
1.800000e+01	2.000000e+01	3.984681e-06	2.406161e-09	2.406161e-09
2.000000e+01	2.200000e+01	5.202330e-06	2.749799e-09	2.749799e-09
2.200000e+01	2.400000e+01	6.522425e-06	3.079565e-09	3.079565e-09
2.400000e+01	2.600000e+01	7.942170e-06	3.398802e-09	3.398802e-09
2.600000e+01	2.800000e+01	9.454425e-06	3.708813e-09	3.708813e-09
2.800000e+01	3.000000e+01	1.106400e-05	4.012596e-09	4.012596e-09
3.000000e+01	3.200000e+01	1.277832e-05	4.312729e-09	4.312729e-09
3.200000e+01	3.400000e+01	1.459975e-05	4.610343e-09	4.610343e-09
3.400000e+01	3.600000e+01	1.654621e-05	4.908536e-09	4.908536e-09
3.600000e+01	3.800000e+01	1.861342e-05	5.206590e-09	5.206590e-09
3.800000e+01	4.000000e+01	2.080367e-05	5.504812e-09	5.504812e-09
4.000000e+01	4.200000e+01	2.314282e-05	5.806479e-09	5.806479e-09
4.200000e+01	4.400000e+01	2.565169e-05	6.113563e-09	6.113563e-09
4.400000e+01	4.600000e+01	2.834223e-05	6.426618e-09	6.426618e-09
4.600000e+01	4.800000e+01	3.119627e-05	6.742878e-09	6.742878e-09
4.800000e+01	5.000000e+01	3.426858e-05	7.067524e-09	7.067524e-09
5.000000e+01	5.200000e+01	3.751696e-05	7.395353e-09	7.395353e-09
5.200000e+01	5.400000e+01	4.091887e-05	7.723744e-09	7.723744e-09
5.400000e+01	5.600000e+01	4.439637e-05	8.045639e-09	8.045639e-09
5.600000e+01	5.800000e+01	4.769084e-05	8.339120e-09	8.339120e-09
5.800000e+01	6.000000e+01	5.041715e-05	8.574309e-09	8.574309e-09
6.000000e+01	6.200000e+01	5.222995e-05	8.726924e-09	8.726924e-09
6.200000e+01	6.400000e+01	5.436235e-05	8.902553e-09	8.902553e-09
6.400000e+01	6.600000e+01	5.432425e-05	8.898829e-09	8.898829e-09
6.600000e+01	6.800000e+01	5.014230e-05	8.549282e-09	8.549282e-09
6.800000e+01	7.000000e+01	4.442060e-05	8.046827e-09	8.046827e-09
7.000000e+01	7.200000e+01	3.870570e-05	7.511598e-09	7.511598e-09
7.200000e+01	7.400000e+01	3.357526e-05	6.996263e-09	6.996263e-09
7.400000e+01	7.600000e+01	2.907821e-05	6.511112e-09	6.511112e-09
7.600000e+01	7.800000e+01	2.521875e-05	6.063854e-09	6.063854e-09
7.800000e+01	8.000000e+01	2.191190e-05	5.652482e-09	5.652482e-09
8.000000e+01	8.200000e+01	1.907682e-05	5.274346e-09	5.274346e-09
8.200000e+01	8.400000e+01	1.663224e-05	4.924947e-09	4.924947e-09
8.400000e+01	8.600000e+01	1.452740e-05	4.602920e-09	4.602920e-09
8.600000e+01	8.800000e+01	1.270044e-05	4.303905e-09	4.303905e-09
8.800000e+01	9.000000e+01	1.111615e-05	4.026609e-09	4.026609e-09
9.000000e+01	9.200000e+01	9.742480e-06	3.769717e-09	3.769717e-09
9.200000e+01	9.400000e+01	8.552515e-06	3.532093e-09	3.532093e-09
9.400000e+01	9.600000e+01	7.498660e-06	3.307398e-09	3.307398e-09
9.600000e+01	9.800000e+01	6.562005e-06	3.094033e-09	3.094033e-09
9.800000e+01	1.000000e+02	5.754395e-06	2.897444e-09	2.897444e-09
1.000000e+02	1.020000e+02	5.035775e-06	2.710569e-09	2.710569e-09
1.020000e+02	1.040000e+02	4.411196e-06	2.536971e-09	2.536971e-09
1.040000e+02	1.060000e+02	3.853389e-06	2.371196e-09	2.371196e-09
1.060000e+02	1.080000e+02	3.365380e-06	2.216032e-09	2.216032e-09
1.080000e+02	1.100000e+02	2.934087e-06	2.069217e-09	2.069217e-09
1.100000e+02	1.120000e+02	2.560254e-06	1.932967e-09	1.932967e-09
1.120000e+02	1.140000e+02	2.224821e-06	1.801922e-09	1.801922e-09
1.140000e+02	1.160000e+02	1.933816e-06	1.679996e-09	1.679996e-09
1.160000e+02	1.180000e+02	1.669083e-06	1.560809e-09	1.560809e-09
1.180000e+02	1.200000e+02	1.441773e-06	1.450670e-09	1.450670e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99948134539288844e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.614318e-07	6.306394e-10	6.306394e-10
1.200000e+01	1.400000e+01	9.734245e-07	1.216895e-09	1.216895e-09
1.400000e+01	1.600000e+01	1.880904e-06	1.691551e-09	1.691551e-09
1.600000e+01	1.800000e+01	2.927542e-06	2.110345e-09	2.110345e-09
1.800000e+01	2.000000e+01	4.089275e-06	2.494164e-09	2.494164e-09
2.000000e+01	2.200000e+01	5.359395e-06	2.855353e-09	2.855353e-09
2.200000e+01	2.400000e+01	6.733130e-06	3.200445e-09	3.200445e-09
2.400000e+01	2.600000e+01	8.212815e-06	3.534662e-09	3.534662e-09
2.600000e+01	2.800000e+01	9.788800e-06	3.858928e-09	3.858928e-09
2.800000e+01	3.000000e+01	1.146654e-05	4.176555e-09	4.176555e-09
3.000000e+01	3.200000e+01	1.325413e-05	4.490323e-09	4.490323e-09
3.200000e+01	3.400000e+01	1.515230e-05	4.801106e-09	4.801106e-09
3.400000e+01	3.600000e+01	1.718047e-05	5.112336e-09	5.112336e-09
3.600000e+01	3.800000e+01	1.933864e-05	5.423940e-09	5.423940e-09
3.800000e+01	4.000000e+01	2.162540e-05	5.735667e-09	5.735667e-09
4.000000e+01	4.200000e+01	2.406746e-05	6.050859e-09	6.050859e-09
4.200000e+01	4.400000e+01	2.669090e-05	6.372113e-09	6.372113e-09
4.400000e+01	4.600000e+01	2.950122e-05	6.699185e-09	6.699185e-09
4.600000e+01	4.800000e+01	3.249084e-05	7.030437e-09	7.030437e-09
4.800000e+01	5.000000e+01	3.571362e-05	7.370872e-09	7.370872e-09
5.000000e+01	5.200000e+01	3.912157e-05	7.714540e-09	7.714540e-09
5.200000e+01	5.400000e+01	4.269587e-05	8.059254e-09	8.059254e-09
5.400000e+01	5.600000e+01	4.636269e-05	8.398199e-09	8.398199e-09
5.600000e+01	5.800000e+01	4.985117e-05	8.708424e-09	8.708424e-09
5.800000e+01	6.000000e+01	5.276425e-05	8.959251e-09	8.959251e-09
6.000000e+01	6.200000e+01	5.475020e-05	9.126301e-09	9.126301e-09
6.200000e+01	6.400000e+01	5.709400e-05	9.319596e-09	9.319596e-09
6.400000e+01	6.600000e+01	5.714250e-05	9.323555e-09	9.323555e-09
6.600000e+01	6.800000e+01	5.279680e-05	8.962017e-09	8.962017e-09
6.800000e+01	7.000000e+01	4.679164e-05	8.436960e-09	8.436960e-09
7.000000e+01	7.200000e+01	4.078667e-05	7.877003e-09	7.877003e-09
7.200000e+01	7.400000e+01	3.538639e-05	7.337026e-09	7.337026e-09
7.400000e+01	7.600000e+01	3.065151e-05	6.828539e-09	6.828539e-09
7.600000e+01	7.800000e+01	2.658596e-05	6.359575e-09	6.359575e-09
7.800000e+01	8.000000e+01	2.310157e-05	5.928197e-09	5.928197e-09
8.000000e+01	8.200000e+01	2.011381e-05	5.531578e-09	5.531578e-09
8.200000e+01	8.400000e+01	1.753656e-05	5.165046e-09	5.165046e-09
8.400000e+01	8.600000e+01	1.531969e-05	4.827550e-09	4.827550e-09
8.600000e+01	8.800000e+01	1.339293e-05	4.513773e-09	4.513773e-09
8.800000e+01	9.000000e+01	1.172164e-05	4.222758e-09	4.222758e-09
9.000000e+01	9.200000e+01	1.027336e-05	3.953285e-09	3.953285e-09
9.200000e+01	9.400000e+01	9.019015e-06	3.704089e-09	3.704089e-09
9.400000e+01	9.600000e+01	7.907585e-06	3.468357e-09	3.468357e-09
9.600000e+01	9.800000e+01	6.919215e-06	3.244370e-09	3.244370e-09
9.800000e+01	1.000000e+02	6.068200e-06	3.038309e-09	3.038309e-09
1.000000e+02	1.020000e+02	5.310495e-06	2.842296e-09	2.842296e-09
1.020000e+02	1.040000e+02	4.651206e-06	2.660019e-09	2.660019e-09
1.040000e+02	1.060000e+02	4.063400e-06	2.486261e-09	2.486261e-09
1.060000e+02	1.080000e+02	3.548322e-06	2.323343e-09	2.323343e-09
1.080000e+02	1.100000e+02	3.094245e-06	2.169598e-09	2.169598e-09
1.100000e+02	1.120000e+02	2.699580e-06	2.026515e-09	2.026515e-09
1.120000e+02	1.140000e+02	2.345703e-06	1.889028e-09	1.889028e-09
1.140000e+02	1.160000e+02	2.038934e-06	1.761179e-09	1.761179e-09
1.160000e+02	1.180000e+02	1.759507e-06	1.636053e-09	1.636053e-09
1.180000e+02	1.200000e+02	1.519743e-06	1.520502e-09	1.520502e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99948072696584944e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	8.592505e-05	2.072771e-07	2.072771e-07
1.200000e+01	1.400000e+01	3.199369e-04	3.999670e-07	3.999670e-07
1.400000e+01	1.600000e+01	6.182050e-04	5.559838e-07	5.559838e-07
1.600000e+01	1.800000e+01	9.622070e-04	6.936328e-07	6.936328e-07
1.800000e+01	2.000000e+01	1.344051e-03	8.197992e-07	8.197992e-07
2.000000e+01	2.200000e+01	1.761506e-03	9.385133e-07	9.385133e-07
2.200000e+01	2.400000e+01	2.213008e-03	1.051932e-06	1.051932e-06
2.400000e+01	2.600000e+01	2.699348e-03	1.161786e-06	1.161786e-06
2.600000e+01	2.800000e+01	3.217341e-03	1.268371e-06	1.268371e-06
2.800000e+01	3.000000e+01	3.768755e-03	1.372759e-06	1.372759e-06
3.000000e+01	3.200000e+01	4.356304e-03	1.475897e-06	1.475897e-06
3.200000e+01	3.400000e+01	4.980166e-03	1.578036e-06	1.578036e-06
3.400000e+01	3.600000e+01	5.646785e-03	1.680339e-06	1.680339e-06
3.600000e+01	3.800000e+01	6.356130e-03	1.782762e-06	1.782762e-06
3.800000e+01	4.000000e+01	7.107745e-03	1.885227e-06	1.885227e-06
4.000000e+01	4.200000e+01	7.910365e-03	1.988817e-06	1.988817e-06
4.200000e+01	4.400000e+01	8.772635e-03	2.094412e-06	2.094412e-06
4.400000e+01	4.600000e+01	9.696315e-03	2.201913e-06	2.201913e-06
4.600000e+01	4.800000e+01	1.067894e-02	2.310793e-06	2.310793e-06
4.800000e+01	5.000000e+01	1.173819e-02	2.422691e-06	2.422691e-06
5.000000e+01	5.200000e+01	1.285830e-02	2.535646e-06	2.535646e-06
5.200000e+01	5.400000e+01	1.403306e-02	2.648944e-06	2.648944e-06
5.400000e+01	5.600000e+01	1.523825e-02	2.760349e-06	2.760349e-06
5.600000e+01	5.800000e+01	1.638486e-02	2.862323e-06	2.862323e-06
5.800000e+01	6.000000e+01	1.734230e-02	2.944763e-06	2.944763e-06
6.000000e+01	6.200000e+01	1.799501e-02	2.999662e-06	2.999662e-06
6.200000e+01	6.400000e+01	1.876538e-02	3.063203e-06	3.063203e-06
6.400000e+01	6.600000e+01	1.878129e-02	3.064494e-06	3.064494e-06
6.600000e+01	6.800000e+01	1.735295e-02	2.945658e-06	2.945658e-06
6.800000e+01	7.000000e+01	1.537922e-02	2.773087e-06	2.773087e-06
7.000000e+01	7.200000e+01	1.340555e-02	2.589039e-06	2.589039e-06
7.200000e+01	7.400000e+01	1.163058e-02	2.411546e-06	2.411546e-06
7.400000e+01	7.600000e+01	1.007435e-02	2.244416e-06	2.244416e-06
7.600000e+01	7.800000e+01	8.738110e-03	2.090278e-06	2.090278e-06
7.800000e+01	8.000000e+01	7.592885e-03	1.948493e-06	1.948493e-06
8.000000e+01	8.200000e+01	6.610850e-03	1.818117e-06	1.818117e-06
8.200000e+01	8.400000e+01	5.763810e-03	1.697656e-06	1.697656e-06
8.400000e+01	8.600000e+01	5.035175e-03	1.586726e-06	1.586726e-06
8.600000e+01	8.800000e+01	4.401904e-03	1.483594e-06	1.483594e-06
8.800000e+01	9.000000e+01	3.852595e-03	1.387942e-06	1.387942e-06
9.000000e+01	9.200000e+01	3.376580e-03	1.299371e-06	1.299371e-06
9.200000e+01	9.400000e+01	2.964291e-03	1.217453e-06	1.217453e-06
9.400000e+01	9.600000e+01	2.599008e-03	1.139981e-06	1.139981e-06
9.600000e+01	9.800000e+01	2.274156e-03	1.066359e-06	1.066359e-06
9.800000e+01	1.000000e+02	1.994456e-03	9.986349e-07	9.986349e-07
1.000000e+02	1.020000e+02	1.745422e-03	9.342132e-07	9.342132e-07
1.020000e+02	1.040000e+02	1.528719e-03	8.742914e-07	8.742914e-07
1.040000e+02	1.060000e+02	1.335527e-03	8.171831e-07	8.171831e-07
1.060000e+02	1.080000e+02	1.166243e-03	7.636434e-07	7.636434e-07
1.080000e+02	1.100000e+02	1.016994e-03	7.131038e-07	7.131038e-07
1.100000e+02	1.120000e+02	8.872765e-04	6.660738e-07	6.660738e-07
1.120000e+02	1.140000e+02	7.709695e-04	6.208875e-07	6.208875e-07
1.140000e+02	1.160000e+02	6.701485e-04	5.788735e-07	5.788735e-07
1.160000e+02	1.180000e+02	5.783055e-04	5.377432e-07	5.377432e-07
1.180000e+02	1.200000e+02	4.995035e-04	4.997672e-07	4.997672e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99948084034389983e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	8.526725e-09	2.514424e-11	2.514424e-11
1.200000e+01	1.400000e+01	3.172371e-08	4.849138e-11	4.849138e-11
1.400000e+01	1.600000e+01	6.118770e-08	6.732487e-11	6.732487e-11
1.600000e+01	1.800000e+01	9.541175e-08	8.409457e-11	8.409457e-11
1.800000e+01	2.000000e+01	1.331656e-07	9.933040e-11	9.933040e-11
2.000000e+01	2.200000e+01	1.745194e-07	1.137134e-10	1.137134e-10
2.200000e+01	2.400000e+01	2.192796e-07	1.274757e-10	1.274757e-10
2.400000e+01	2.600000e+01	2.675057e-07	1.407879e-10	1.407879e-10
2.600000e+01	2.800000e+01	3.189703e-07	1.537457e-10	1.537457e-10
2.800000e+01	3.000000e+01	3.734625e-07	1.663569e-10	1.663569e-10
3.000000e+01	3.200000e+01	4.319007e-07	1.789124e-10	1.789124e-10
3.200000e+01	3.400000e+01	4.936903e-07	1.912736e-10	1.912736e-10
3.400000e+01	3.600000e+01	5.597555e-07	2.036623e-10	2.036623e-10
3.600000e+01	3.800000e+01	6.299475e-07	2.160669e-10	2.160669e-10
3.800000e+01	4.000000e+01	7.046150e-07	2.285068e-10	2.285068e-10
4.000000e+01	4.200000e+01	7.840910e-07	2.410603e-10	2.410603e-10
4.200000e+01	4.400000e+01	8.697140e-07	2.538857e-10	2.538857e-10
4.400000e+01	4.600000e+01	9.615715e-07	2.669713e-10	2.669713e-10
4.600000e+01	4.800000e+01	1.058867e-06	2.801434e-10	2.801434e-10
4.800000e+01	5.000000e+01	1.164103e-06	2.937356e-10	2.937356e-10
5.000000e+01	5.200000e+01	1.275179e-06	3.074285e-10	3.074285e-10
5.200000e+01	5.400000e+01	1.391823e-06	3.211753e-10	3.211753e-10
5.400000e+01	5.600000e+01	1.511454e-06	3.347017e-10	3.347017e-10
5.600000e+01	5.800000e+01	1.625220e-06	3.470695e-10	3.470695e-10
5.800000e+01	6.000000e+01	1.720065e-06	3.570649e-10	3.570649e-10
6.000000e+01	6.200000e+01	1.784901e-06	3.637256e-10	3.637256e-10
6.200000e+01	6.400000e+01	1.861165e-06	3.714110e-10	3.714110e-10
6.400000e+01	6.600000e+01	1.862956e-06	3.716072e-10	3.716072e-10
6.600000e+01	6.800000e+01	1.721540e-06	3.572215e-10	3.572215e-10
6.800000e+01	7.000000e+01	1.525543e-06	3.362799e-10	3.362799e-10
7.000000e+01	7.200000e+01	1.329582e-06	3.139131e-10	3.139131e-10
7.200000e+01	7.400000e+01	1.153498e-06	2.924001e-10	2.924001e-10
7.400000e+01	7.600000e+01	9.992095e-07	2.721242e-10	2.721242e-10
7.600000e+01	7.800000e+01	8.664055e-07	2.534019e-10	2.534019e-10
7.800000e+01	8.000000e+01	7.529810e-07	2.362455e-10	2.362455e-10
8.000000e+01	8.200000e+01	6.556015e-07	2.204317e-10	2.204317e-10
8.200000e+01	8.400000e+01	5.714860e-07	2.057950e-10	2.057950e-10
8.400000e+01	8.600000e+01	4.992159e-07	1.923347e-10	1.923347e-10
8.600000e+01	8.800000e+01	4.366781e-07	1.799130e-10	1.799130e-10
8.800000e+01	9.000000e+01	3.822128e-07	1.683187e-10	1.683187e-10
9.000000e+01	9.200000e+01	3.347863e-07	1.575227e-10	1.575227e-10
9.200000e+01	9.400000e+01	2.940331e-07	1.476386e-10	1.476386e-10
9.400000e+01	9.600000e+01	2.576966e-07	1.381941e-10	1.381941e-10
9.600000e+01	9.800000e+01	2.255949e-07	1.293108e-10	1.293108e-10
9.800000e+01	1.000000e+02	1.978726e-07	1.211132e-10	1.211132e-10
1.000000e+02	1.020000e+02	1.732214e-07	1.133276e-10	1.133276e-10
1.020000e+02	1.040000e+02	1.517268e-07	1.060462e-10	1.060462e-10
1.040000e+02	1.060000e+02	1.324171e-07	9.905458e-11	9.905458e-11
1.060000e+02	1.080000e+02	1.157138e-07	9.262092e-11	9.262092e-11
1.080000e+02	1.100000e+02	1.008612e-07	8.646366e-11	8.646366e-11
1.100000e+02	1.120000e+02	8.800735e-08	8.076896e-11	8.076896e-11
1.120000e+02	1.140000e+02	7.643480e-08	7.525889e-11	7.525889e-11
1.140000e+02	1.160000e+02	6.647910e-08	7.022300e-11	7.022300e-11
1.160000e+02	1.180000e+02	5.739760e-08	6.521762e-11	6.521762e-11
1.180000e+02	1.200000e+02	4.952585e-08	6.059243e-11	6.059243e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-YFSsoftQCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99948077441132050e-10
Title=YFS soft-only + QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.495151e-07	6.019952e-10	6.019952e-10
1.200000e+01	1.400000e+01	9.290100e-07	1.161480e-09	1.161480e-09
1.400000e+01	1.600000e+01	1.794855e-06	1.614298e-09	1.614298e-09
1.600000e+01	1.800000e+01	2.794265e-06	2.014420e-09	2.014420e-09
1.800000e+01	2.000000e+01	3.904730e-06	2.381777e-09	2.381777e-09
2.000000e+01	2.200000e+01	5.119415e-06	2.727685e-09	2.727685e-09
2.200000e+01	2.400000e+01	6.434190e-06	3.058562e-09	3.058562e-09
2.400000e+01	2.600000e+01	7.850840e-06	3.379114e-09	3.379114e-09
2.600000e+01	2.800000e+01	9.360070e-06	3.690179e-09	3.690179e-09
2.800000e+01	3.000000e+01	1.096699e-05	3.994892e-09	3.994892e-09
3.000000e+01	3.200000e+01	1.267943e-05	4.295944e-09	4.295944e-09
3.200000e+01	3.400000e+01	1.449832e-05	4.594241e-09	4.594241e-09
3.400000e+01	3.600000e+01	1.644213e-05	4.893023e-09	4.893023e-09
3.600000e+01	3.800000e+01	1.851071e-05	5.192160e-09	5.192160e-09
3.800000e+01	4.000000e+01	2.070258e-05	5.491384e-09	5.491384e-09
4.000000e+01	4.200000e+01	2.304380e-05	5.794016e-09	5.794016e-09
4.200000e+01	4.400000e+01	2.555926e-05	6.102516e-09	6.102516e-09
4.400000e+01	4.600000e+01	2.825411e-05	6.416605e-09	6.416605e-09
4.600000e+01	4.800000e+01	3.112122e-05	6.734751e-09	6.734751e-09
4.800000e+01	5.000000e+01	3.421197e-05	7.061682e-09	7.061682e-09
5.000000e+01	5.200000e+01	3.748084e-05	7.391791e-09	7.391791e-09
5.200000e+01	5.400000e+01	4.090893e-05	7.722809e-09	7.722809e-09
5.400000e+01	5.600000e+01	4.442624e-05	8.048351e-09	8.048351e-09
5.600000e+01	5.800000e+01	4.777224e-05	8.346242e-09	8.346242e-09
5.800000e+01	6.000000e+01	5.056525e-05	8.586900e-09	8.586900e-09
6.000000e+01	6.200000e+01	5.246615e-05	8.746632e-09	8.746632e-09
6.200000e+01	6.400000e+01	5.470310e-05	8.930400e-09	8.930400e-09
6.400000e+01	6.600000e+01	5.474215e-05	8.932968e-09	8.932968e-09
6.600000e+01	6.800000e+01	5.057695e-05	8.586238e-09	8.586238e-09
6.800000e+01	7.000000e+01	4.482520e-05	8.083370e-09	8.083370e-09
7.000000e+01	7.200000e+01	3.907478e-05	7.547311e-09	7.547311e-09
7.200000e+01	7.400000e+01	3.390290e-05	7.030302e-09	7.030302e-09
7.400000e+01	7.600000e+01	2.936845e-05	6.543512e-09	6.543512e-09
7.600000e+01	7.800000e+01	2.547483e-05	6.094549e-09	6.094549e-09
7.800000e+01	8.000000e+01	2.213726e-05	5.681465e-09	5.681465e-09
8.000000e+01	8.200000e+01	1.927564e-05	5.301752e-09	5.301752e-09
8.200000e+01	8.400000e+01	1.680657e-05	4.950684e-09	4.950684e-09
8.400000e+01	8.600000e+01	1.468284e-05	4.627476e-09	4.627476e-09
8.600000e+01	8.800000e+01	1.283693e-05	4.326964e-09	4.326964e-09
8.800000e+01	9.000000e+01	1.123548e-05	4.048159e-09	4.048159e-09
9.000000e+01	9.200000e+01	9.847785e-06	3.790034e-09	3.790034e-09
9.200000e+01	9.400000e+01	8.645810e-06	3.551305e-09	3.551305e-09
9.400000e+01	9.600000e+01	7.580675e-06	3.325432e-09	3.325432e-09
9.600000e+01	9.800000e+01	6.633515e-06	3.110843e-09	3.110843e-09
9.800000e+01	1.000000e+02	5.817860e-06	2.913377e-09	2.913377e-09
1.000000e+02	1.020000e+02	5.091670e-06	2.725569e-09	2.725569e-09
1.020000e+02	1.040000e+02	4.459738e-06	2.550890e-09	2.550890e-09
1.040000e+02	1.060000e+02	3.896277e-06	2.384353e-09	2.384353e-09
1.060000e+02	1.080000e+02	3.402565e-06	2.228238e-09	2.228238e-09
1.080000e+02	1.100000e+02	2.967282e-06	2.080888e-09	2.080888e-09
1.100000e+02	1.120000e+02	2.588955e-06	1.943768e-09	1.943768e-09
1.120000e+02	1.140000e+02	2.249629e-06	1.811938e-09	1.811938e-09
1.140000e+02	1.160000e+02	1.955539e-06	1.689408e-09	1.689408e-09
1.160000e+02	1.180000e+02	1.687604e-06	1.569445e-09	1.569445e-09
1.180000e+02	1.200000e+02	1.457693e-06	1.458655e-09	1.458655e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957951620647304e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.975838e-07	6.720465e-10	6.720465e-10
1.200000e+01	1.400000e+01	1.013508e-06	1.240247e-09	1.240247e-09
1.400000e+01	1.600000e+01	1.924879e-06	1.709214e-09	1.709214e-09
1.600000e+01	1.800000e+01	2.964465e-06	2.121132e-09	2.121132e-09
1.800000e+01	2.000000e+01	4.125968e-06	2.502405e-09	2.502405e-09
2.000000e+01	2.200000e+01	5.387645e-06	2.859527e-09	2.859527e-09
2.200000e+01	2.400000e+01	6.763140e-06	3.203826e-09	3.203826e-09
2.400000e+01	2.600000e+01	8.229120e-06	3.534039e-09	3.534039e-09
2.600000e+01	2.800000e+01	9.790485e-06	3.854755e-09	3.854755e-09
2.800000e+01	3.000000e+01	1.146545e-05	4.171481e-09	4.171481e-09
3.000000e+01	3.200000e+01	1.324822e-05	4.484082e-09	4.484082e-09
3.200000e+01	3.400000e+01	1.514087e-05	4.793692e-09	4.793692e-09
3.400000e+01	3.600000e+01	1.716135e-05	5.103526e-09	5.103526e-09
3.600000e+01	3.800000e+01	1.929422e-05	5.411384e-09	5.411384e-09
3.800000e+01	4.000000e+01	2.157882e-05	5.722799e-09	5.722799e-09
4.000000e+01	4.200000e+01	2.403032e-05	6.039131e-09	6.039131e-09
4.200000e+01	4.400000e+01	2.662173e-05	6.356424e-09	6.356424e-09
4.400000e+01	4.600000e+01	2.941664e-05	6.681766e-09	6.681766e-09
4.600000e+01	4.800000e+01	3.240760e-05	7.013230e-09	7.013230e-09
4.800000e+01	5.000000e+01	3.560475e-05	7.351037e-09	7.351037e-09
5.000000e+01	5.200000e+01	3.900910e-05	7.694451e-09	7.694451e-09
5.200000e+01	5.400000e+01	4.253902e-05	8.035047e-09	8.035047e-09
5.400000e+01	5.600000e+01	4.618996e-05	8.372756e-09	8.372756e-09
5.600000e+01	5.800000e+01	4.963530e-05	8.679405e-09	8.679405e-09
5.800000e+01	6.000000e+01	5.249970e-05	8.926333e-09	8.926333e-09
6.000000e+01	6.200000e+01	5.442450e-05	9.088495e-09	9.088495e-09
6.200000e+01	6.400000e+01	5.666185e-05	9.273422e-09	9.273422e-09
6.400000e+01	6.600000e+01	5.666525e-05	9.273698e-09	9.273698e-09
6.600000e+01	6.800000e+01	5.229910e-05	8.909265e-09	8.909265e-09
6.800000e+01	7.000000e+01	4.633457e-05	8.385853e-09	8.385853e-09
7.000000e+01	7.200000e+01	4.039295e-05	7.829741e-09	7.829741e-09
7.200000e+01	7.400000e+01	3.501784e-05	7.290199e-09	7.290199e-09
7.400000e+01	7.600000e+01	3.034688e-05	6.786592e-09	6.786592e-09
7.600000e+01	7.800000e+01	2.631584e-05	6.319800e-09	6.319800e-09
7.800000e+01	8.000000e+01	2.286686e-05	5.891120e-09	5.891120e-09
8.000000e+01	8.200000e+01	1.989734e-05	5.495309e-09	5.495309e-09
8.200000e+01	8.400000e+01	1.734853e-05	5.131284e-09	5.131284e-09
8.400000e+01	8.600000e+01	1.516214e-05	4.797057e-09	4.797057e-09
8.600000e+01	8.800000e+01	1.325153e-05	4.484642e-09	4.484642e-09
8.800000e+01	9.000000e+01	1.160911e-05	4.197533e-09	4.197533e-09
9.000000e+01	9.200000e+01	1.016220e-05	3.927250e-09	3.927250e-09
9.200000e+01	9.400000e+01	8.916170e-06	3.678610e-09	3.678610e-09
9.400000e+01	9.600000e+01	7.814540e-06	3.443867e-09	3.443867e-09
9.600000e+01	9.800000e+01	6.859285e-06	3.226517e-09	3.226517e-09
9.800000e+01	1.000000e+02	6.012535e-06	3.020810e-09	3.020810e-09
1.000000e+02	1.020000e+02	5.256570e-06	2.824528e-09	2.824528e-09
1.020000e+02	1.040000e+02	4.602077e-06	2.642845e-09	2.642845e-09
1.040000e+02	1.060000e+02	4.022920e-06	2.470958e-09	2.470958e-09
1.060000e+02	1.080000e+02	3.514230e-06	2.309456e-09	2.309456e-09
1.080000e+02	1.100000e+02	3.068349e-06	2.157978e-09	2.157978e-09
1.100000e+02	1.120000e+02	2.673324e-06	2.014283e-09	2.014283e-09
1.120000e+02	1.140000e+02	2.324714e-06	1.878362e-09	1.878362e-09
1.140000e+02	1.160000e+02	2.015647e-06	1.749049e-09	1.749049e-09
1.160000e+02	1.180000e+02	1.746779e-06	1.628221e-09	1.628221e-09
1.180000e+02	1.200000e+02	1.505530e-06	1.511609e-09	1.511609e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957871774862158e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.803985e-05	2.214156e-07	2.214156e-07
1.200000e+01	1.400000e+01	3.338925e-04	4.085978e-07	4.085978e-07
1.400000e+01	1.600000e+01	6.341330e-04	5.630932e-07	5.630932e-07
1.600000e+01	1.800000e+01	9.766255e-04	6.988101e-07	6.988101e-07
1.800000e+01	2.000000e+01	1.359274e-03	8.244199e-07	8.244199e-07
2.000000e+01	2.200000e+01	1.774924e-03	9.420723e-07	9.420723e-07
2.200000e+01	2.400000e+01	2.228078e-03	1.055506e-06	1.055506e-06
2.400000e+01	2.600000e+01	2.711035e-03	1.164294e-06	1.164294e-06
2.600000e+01	2.800000e+01	3.225408e-03	1.269949e-06	1.269949e-06
2.800000e+01	3.000000e+01	3.777226e-03	1.374300e-06	1.374300e-06
3.000000e+01	3.200000e+01	4.364545e-03	1.477284e-06	1.477284e-06
3.200000e+01	3.400000e+01	4.988085e-03	1.579295e-06	1.579295e-06
3.400000e+01	3.600000e+01	5.653690e-03	1.681357e-06	1.681357e-06
3.600000e+01	3.800000e+01	6.356345e-03	1.782778e-06	1.782778e-06
3.800000e+01	4.000000e+01	7.109010e-03	1.885382e-06	1.885382e-06
4.000000e+01	4.200000e+01	7.916630e-03	1.989595e-06	1.989595e-06
4.200000e+01	4.400000e+01	8.770375e-03	2.094134e-06	2.094134e-06
4.400000e+01	4.600000e+01	9.691090e-03	2.201301e-06	2.201301e-06
4.600000e+01	4.800000e+01	1.067647e-02	2.310511e-06	2.310511e-06
4.800000e+01	5.000000e+01	1.172976e-02	2.421805e-06	2.421805e-06
5.000000e+01	5.200000e+01	1.285131e-02	2.534945e-06	2.534945e-06
5.200000e+01	5.400000e+01	1.401423e-02	2.647158e-06	2.647158e-06
5.400000e+01	5.600000e+01	1.521699e-02	2.758411e-06	2.758411e-06
5.600000e+01	5.800000e+01	1.635202e-02	2.859432e-06	2.859432e-06
5.800000e+01	6.000000e+01	1.729569e-02	2.940788e-06	2.940788e-06
6.000000e+01	6.200000e+01	1.792982e-02	2.994211e-06	2.994211e-06
6.200000e+01	6.400000e+01	1.866692e-02	3.055144e-06	3.055144e-06
6.400000e+01	6.600000e+01	1.866798e-02	3.055223e-06	3.055223e-06
6.600000e+01	6.800000e+01	1.722958e-02	2.935154e-06	2.935154e-06
6.800000e+01	7.000000e+01	1.526461e-02	2.762720e-06	2.762720e-06
7.000000e+01	7.200000e+01	1.330717e-02	2.579506e-06	2.579506e-06
7.200000e+01	7.400000e+01	1.153639e-02	2.401756e-06	2.401756e-06
7.400000e+01	7.600000e+01	9.997555e-03	2.235837e-06	2.235837e-06
7.600000e+01	7.800000e+01	8.669580e-03	2.082060e-06	2.082060e-06
7.800000e+01	8.000000e+01	7.533335e-03	1.940832e-06	1.940832e-06
8.000000e+01	8.200000e+01	6.555025e-03	1.810421e-06	1.810421e-06
8.200000e+01	8.400000e+01	5.715345e-03	1.690498e-06	1.690498e-06
8.400000e+01	8.600000e+01	4.995068e-03	1.580392e-06	1.580392e-06
8.600000e+01	8.800000e+01	4.365606e-03	1.477454e-06	1.477454e-06
8.800000e+01	9.000000e+01	3.824543e-03	1.382878e-06	1.382878e-06
9.000000e+01	9.200000e+01	3.347861e-03	1.293829e-06	1.293829e-06
9.200000e+01	9.400000e+01	2.937353e-03	1.211908e-06	1.211908e-06
9.400000e+01	9.600000e+01	2.574447e-03	1.134582e-06	1.134582e-06
9.600000e+01	9.800000e+01	2.259732e-03	1.062968e-06	1.062968e-06
9.800000e+01	1.000000e+02	1.980782e-03	9.952011e-07	9.952011e-07
1.000000e+02	1.020000e+02	1.731740e-03	9.305396e-07	9.305396e-07
1.020000e+02	1.040000e+02	1.516126e-03	8.706884e-07	8.706884e-07
1.040000e+02	1.060000e+02	1.325328e-03	8.140620e-07	8.140620e-07
1.060000e+02	1.080000e+02	1.157735e-03	7.608467e-07	7.608467e-07
1.080000e+02	1.100000e+02	1.010838e-03	7.109374e-07	7.109374e-07
1.100000e+02	1.120000e+02	8.807075e-04	6.636047e-07	6.636047e-07
1.120000e+02	1.140000e+02	7.658590e-04	6.188243e-07	6.188243e-07
1.140000e+02	1.160000e+02	6.640360e-04	5.762174e-07	5.762174e-07
1.160000e+02	1.180000e+02	5.754650e-04	5.364184e-07	5.364184e-07
1.180000e+02	1.200000e+02	4.959856e-04	4.979978e-07	4.979978e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957900415150039e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	9.622770e-09	2.665869e-11	2.665869e-11
1.200000e+01	1.400000e+01	3.279821e-08	4.923477e-11	4.923477e-11
1.400000e+01	1.600000e+01	6.238050e-08	6.792755e-11	6.792755e-11
1.600000e+01	1.800000e+01	9.598510e-08	8.424479e-11	8.424479e-11
1.800000e+01	2.000000e+01	1.336553e-07	9.941885e-11	9.941885e-11
2.000000e+01	2.200000e+01	1.744325e-07	1.135534e-10	1.135534e-10
2.200000e+01	2.400000e+01	2.190335e-07	1.272555e-10	1.272555e-10
2.400000e+01	2.600000e+01	2.664242e-07	1.403603e-10	1.403603e-10
2.600000e+01	2.800000e+01	3.170731e-07	1.531117e-10	1.531117e-10
2.800000e+01	3.000000e+01	3.712753e-07	1.656855e-10	1.656855e-10
3.000000e+01	3.200000e+01	4.288431e-07	1.780560e-10	1.780560e-10
3.200000e+01	3.400000e+01	4.899921e-07	1.903233e-10	1.903233e-10
3.400000e+01	3.600000e+01	5.555385e-07	2.026582e-10	2.026582e-10
3.600000e+01	3.800000e+01	6.242460e-07	2.148005e-10	2.148005e-10
3.800000e+01	4.000000e+01	6.985925e-07	2.272703e-10	2.272703e-10
4.000000e+01	4.200000e+01	7.781625e-07	2.398569e-10	2.398569e-10
4.200000e+01	4.400000e+01	8.615940e-07	2.523724e-10	2.523724e-10
4.400000e+01	4.600000e+01	9.520140e-07	2.652917e-10	2.652917e-10
4.600000e+01	4.800000e+01	1.048833e-06	2.784539e-10	2.784539e-10
4.800000e+01	5.000000e+01	1.152284e-06	2.918526e-10	2.918526e-10
5.000000e+01	5.200000e+01	1.262399e-06	3.054897e-10	3.054897e-10
5.200000e+01	5.400000e+01	1.376496e-06	3.189983e-10	3.189983e-10
5.400000e+01	5.600000e+01	1.494506e-06	3.323715e-10	3.323715e-10
5.600000e+01	5.800000e+01	1.606094e-06	3.445574e-10	3.445574e-10
5.800000e+01	6.000000e+01	1.699134e-06	3.544312e-10	3.544312e-10
6.000000e+01	6.200000e+01	1.760844e-06	3.607797e-10	3.607797e-10
6.200000e+01	6.400000e+01	1.834063e-06	3.682236e-10	3.682236e-10
6.400000e+01	6.600000e+01	1.834067e-06	3.682270e-10	3.682270e-10
6.600000e+01	6.800000e+01	1.692871e-06	3.537797e-10	3.537797e-10
6.800000e+01	7.000000e+01	1.499674e-06	3.329684e-10	3.329684e-10
7.000000e+01	7.200000e+01	1.306979e-06	3.108116e-10	3.108116e-10
7.200000e+01	7.400000e+01	1.133482e-06	2.894792e-10	2.894792e-10
7.400000e+01	7.600000e+01	9.820350e-07	2.694362e-10	2.694362e-10
7.600000e+01	7.800000e+01	8.516675e-07	2.509217e-10	2.509217e-10
7.800000e+01	8.000000e+01	7.402495e-07	2.339504e-10	2.339504e-10
8.000000e+01	8.200000e+01	6.437650e-07	2.181564e-10	2.181564e-10
8.200000e+01	8.400000e+01	5.614470e-07	2.037331e-10	2.037331e-10
8.400000e+01	8.600000e+01	4.906895e-07	1.904659e-10	1.904659e-10
8.600000e+01	8.800000e+01	4.287581e-07	1.780390e-10	1.780390e-10
8.800000e+01	9.000000e+01	3.757588e-07	1.666728e-10	1.666728e-10
9.000000e+01	9.200000e+01	3.289673e-07	1.559656e-10	1.559656e-10
9.200000e+01	9.400000e+01	2.885758e-07	1.460496e-10	1.460496e-10
9.400000e+01	9.600000e+01	2.528804e-07	1.367265e-10	1.367265e-10
9.600000e+01	9.800000e+01	2.219672e-07	1.280887e-10	1.280887e-10
9.800000e+01	1.000000e+02	1.946159e-07	1.199481e-10	1.199481e-10
1.000000e+02	1.020000e+02	1.700792e-07	1.121258e-10	1.121258e-10
1.020000e+02	1.040000e+02	1.489193e-07	1.049237e-10	1.049237e-10
1.040000e+02	1.060000e+02	1.301752e-07	9.809206e-11	9.809206e-11
1.060000e+02	1.080000e+02	1.137108e-07	9.168364e-11	9.168364e-11
1.080000e+02	1.100000e+02	9.911155e-08	8.557224e-11	8.557224e-11
1.100000e+02	1.120000e+02	8.643640e-08	7.992612e-11	7.992612e-11
1.120000e+02	1.140000e+02	7.520835e-08	7.456210e-11	7.456210e-11
1.140000e+02	1.160000e+02	6.525660e-08	6.945029e-11	6.945029e-11
1.160000e+02	1.180000e+02	5.647020e-08	6.460294e-11	6.460294e-11
1.180000e+02	1.200000e+02	4.872765e-08	6.000971e-11	6.000971e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-LOshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99957904722109710e-10
Title=QED+QCD shower
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	2.850053e-07	6.442220e-10	6.442220e-10
1.200000e+01	1.400000e+01	9.702360e-07	1.188513e-09	1.188513e-09
1.400000e+01	1.600000e+01	1.842648e-06	1.638004e-09	1.638004e-09
1.600000e+01	1.800000e+01	2.839010e-06	2.033503e-09	2.033503e-09
1.800000e+01	2.000000e+01	3.952777e-06	2.399902e-09	2.399902e-09
2.000000e+01	2.200000e+01	5.162935e-06	2.743319e-09	2.743319e-09
2.200000e+01	2.400000e+01	6.483435e-06	3.074717e-09	3.074717e-09
2.400000e+01	2.600000e+01	7.891485e-06	3.392639e-09	3.392639e-09
2.600000e+01	2.800000e+01	9.391770e-06	3.701664e-09	3.701664e-09
2.800000e+01	3.000000e+01	1.100057e-05	4.006649e-09	4.006649e-09
3.000000e+01	3.200000e+01	1.271336e-05	4.307699e-09	4.307699e-09
3.200000e+01	3.400000e+01	1.453250e-05	4.605935e-09	4.605935e-09
3.400000e+01	3.600000e+01	1.647570e-05	4.904716e-09	4.904716e-09
3.600000e+01	3.800000e+01	1.852614e-05	5.201387e-09	5.201387e-09
3.800000e+01	4.000000e+01	2.072313e-05	5.501761e-09	5.501761e-09
4.000000e+01	4.200000e+01	2.308057e-05	5.806623e-09	5.806623e-09
4.200000e+01	4.400000e+01	2.557385e-05	6.112708e-09	6.112708e-09
4.400000e+01	4.600000e+01	2.826318e-05	6.426457e-09	6.426457e-09
4.600000e+01	4.800000e+01	3.114048e-05	6.746141e-09	6.746141e-09
4.800000e+01	5.000000e+01	3.421639e-05	7.071858e-09	7.071858e-09
5.000000e+01	5.200000e+01	3.749250e-05	7.402878e-09	7.402878e-09
5.200000e+01	5.400000e+01	4.088851e-05	7.731282e-09	7.731282e-09
5.400000e+01	5.600000e+01	4.440243e-05	8.056862e-09	8.056862e-09
5.600000e+01	5.800000e+01	4.771840e-05	8.352527e-09	8.352527e-09
5.800000e+01	6.000000e+01	5.047300e-05	8.590336e-09	8.590336e-09
6.000000e+01	6.200000e+01	5.232055e-05	8.746118e-09	8.746118e-09
6.200000e+01	6.400000e+01	5.446255e-05	8.922459e-09	8.922459e-09
6.400000e+01	6.600000e+01	5.445925e-05	8.921978e-09	8.921978e-09
6.600000e+01	6.800000e+01	5.026170e-05	8.571562e-09	8.571562e-09
6.800000e+01	7.000000e+01	4.453083e-05	8.068804e-09	8.068804e-09
7.000000e+01	7.200000e+01	3.882218e-05	7.534499e-09	7.534499e-09
7.200000e+01	7.400000e+01	3.365910e-05	7.016245e-09	7.016245e-09
7.400000e+01	7.600000e+01	2.917002e-05	6.532136e-09	6.532136e-09
7.600000e+01	7.800000e+01	2.529706e-05	6.083554e-09	6.083554e-09
7.800000e+01	8.000000e+01	2.198297e-05	5.671481e-09	5.671481e-09
8.000000e+01	8.200000e+01	1.912981e-05	5.291073e-09	5.291073e-09
8.200000e+01	8.400000e+01	1.668013e-05	4.940995e-09	4.940995e-09
8.400000e+01	8.600000e+01	1.457925e-05	4.619653e-09	4.619653e-09
8.600000e+01	8.800000e+01	1.274229e-05	4.319110e-09	4.319110e-09
8.800000e+01	9.000000e+01	1.116328e-05	4.042855e-09	4.042855e-09
9.000000e+01	9.200000e+01	9.772305e-06	3.782794e-09	3.782794e-09
9.200000e+01	9.400000e+01	8.574295e-06	3.543543e-09	3.543543e-09
9.400000e+01	9.600000e+01	7.515995e-06	3.317761e-09	3.317761e-09
9.600000e+01	9.800000e+01	6.597465e-06	3.108602e-09	3.108602e-09
9.800000e+01	1.000000e+02	5.783035e-06	2.910519e-09	2.910519e-09
1.000000e+02	1.020000e+02	5.056155e-06	2.721591e-09	2.721591e-09
1.020000e+02	1.040000e+02	4.426903e-06	2.546685e-09	2.546685e-09
1.040000e+02	1.060000e+02	3.869676e-06	2.381133e-09	2.381133e-09
1.060000e+02	1.080000e+02	3.380363e-06	2.225606e-09	2.225606e-09
1.080000e+02	1.100000e+02	2.951632e-06	2.079752e-09	2.079752e-09
1.100000e+02	1.120000e+02	2.571787e-06	1.941316e-09	1.941316e-09
1.120000e+02	1.140000e+02	2.236527e-06	1.810427e-09	1.810427e-09
1.140000e+02	1.160000e+02	1.939298e-06	1.686103e-09	1.686103e-09
1.160000e+02	1.180000e+02	1.680730e-06	1.569620e-09	1.569620e-09
1.180000e+02	1.200000e+02	1.448629e-06	1.457327e-09	1.457327e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__WeightNormalisation]
ScaledBy=9.99957865968980907e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.756994e-07	5.163923e-10	5.163923e-10
1.200000e+01	1.400000e+01	8.496300e-07	1.135559e-09	1.135559e-09
1.400000e+01	1.600000e+01	1.725507e-06	1.618278e-09	1.618278e-09
1.600000e+01	1.800000e+01	2.734629e-06	2.037248e-09	2.037248e-09
1.800000e+01	2.000000e+01	3.868647e-06	2.423116e-09	2.423116e-09
2.000000e+01	2.200000e+01	5.104480e-06	2.783367e-09	2.783367e-09
2.200000e+01	2.400000e+01	6.446145e-06	3.127841e-09	3.127841e-09
2.400000e+01	2.600000e+01	7.896240e-06	3.461822e-09	3.461822e-09
2.600000e+01	2.800000e+01	9.437095e-06	3.784546e-09	3.784546e-09
2.800000e+01	3.000000e+01	1.108395e-05	4.101493e-09	4.101493e-09
3.000000e+01	3.200000e+01	1.284015e-05	4.414482e-09	4.414482e-09
3.200000e+01	3.400000e+01	1.471510e-05	4.725810e-09	4.725810e-09
3.400000e+01	3.600000e+01	1.669823e-05	5.034193e-09	5.034193e-09
3.600000e+01	3.800000e+01	1.883558e-05	5.346679e-09	5.346679e-09
3.800000e+01	4.000000e+01	2.108160e-05	5.656481e-09	5.656481e-09
4.000000e+01	4.200000e+01	2.349476e-05	5.971455e-09	5.971455e-09
4.200000e+01	4.400000e+01	2.607637e-05	6.290980e-09	6.290980e-09
4.400000e+01	4.600000e+01	2.886016e-05	6.618263e-09	6.618263e-09
4.600000e+01	4.800000e+01	3.181633e-05	6.948959e-09	6.948959e-09
4.800000e+01	5.000000e+01	3.501365e-05	7.289762e-09	7.289762e-09
5.000000e+01	5.200000e+01	3.838466e-05	7.632618e-09	7.632618e-09
5.200000e+01	5.400000e+01	4.193160e-05	7.977473e-09	7.977473e-09
5.400000e+01	5.600000e+01	4.558586e-05	8.317824e-09	8.317824e-09
5.600000e+01	5.800000e+01	4.912028e-05	8.634259e-09	8.634259e-09
5.800000e+01	6.000000e+01	5.211905e-05	8.893911e-09	8.893911e-09
6.000000e+01	6.200000e+01	5.430320e-05	9.078359e-09	9.078359e-09
6.200000e+01	6.400000e+01	5.718070e-05	9.315784e-09	9.315784e-09
6.400000e+01	6.600000e+01	5.783415e-05	9.368862e-09	9.368862e-09
6.600000e+01	6.800000e+01	5.370605e-05	9.028304e-09	9.028304e-09
6.800000e+01	7.000000e+01	4.770680e-05	8.509122e-09	8.509122e-09
7.000000e+01	7.200000e+01	4.164956e-05	7.950599e-09	7.950599e-09
7.200000e+01	7.400000e+01	3.614331e-05	7.406425e-09	7.406425e-09
7.400000e+01	7.600000e+01	3.132918e-05	6.895555e-09	6.895555e-09
7.600000e+01	7.800000e+01	2.718621e-05	6.423459e-09	6.423459e-09
7.800000e+01	8.000000e+01	2.362782e-05	5.988341e-09	5.988341e-09
8.000000e+01	8.200000e+01	2.057177e-05	5.587667e-09	5.587667e-09
8.200000e+01	8.400000e+01	1.793967e-05	5.217974e-09	5.217974e-09
8.400000e+01	8.600000e+01	1.567134e-05	4.876944e-09	4.876944e-09
8.600000e+01	8.800000e+01	1.370621e-05	4.560929e-09	4.560929e-09
8.800000e+01	9.000000e+01	1.199759e-05	4.267186e-09	4.267186e-09
9.000000e+01	9.200000e+01	1.051855e-05	3.995512e-09	3.995512e-09
9.200000e+01	9.400000e+01	9.226365e-06	3.742053e-09	3.742053e-09
9.400000e+01	9.600000e+01	8.097450e-06	3.505652e-09	3.505652e-09
9.600000e+01	9.800000e+01	7.093585e-06	3.281161e-09	3.281161e-09
9.800000e+01	1.000000e+02	6.218340e-06	3.072075e-09	3.072075e-09
1.000000e+02	1.020000e+02	5.443245e-06	2.874244e-09	2.874244e-09
1.020000e+02	1.040000e+02	4.766271e-06	2.689577e-09	2.689577e-09
1.040000e+02	1.060000e+02	4.164018e-06	2.513917e-09	2.513917e-09
1.060000e+02	1.080000e+02	3.638418e-06	2.349909e-09	2.349909e-09
1.080000e+02	1.100000e+02	3.176993e-06	2.195850e-09	2.195850e-09
1.100000e+02	1.120000e+02	2.768917e-06	2.049980e-09	2.049980e-09
1.120000e+02	1.140000e+02	2.406702e-06	1.911199e-09	1.911199e-09
1.140000e+02	1.160000e+02	2.091757e-06	1.781765e-09	1.781765e-09
1.160000e+02	1.180000e+02	1.807131e-06	1.656111e-09	1.656111e-09
1.180000e+02	1.200000e+02	1.559481e-06	1.538454e-09	1.538454e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__NTrials]
ScaledBy=9.99957851776547657e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.788305e-05	1.701258e-07	1.701258e-07
1.200000e+01	1.400000e+01	2.799037e-04	3.741075e-07	3.741075e-07
1.400000e+01	1.600000e+01	5.684645e-04	5.331527e-07	5.331527e-07
1.600000e+01	1.800000e+01	9.009120e-04	6.711792e-07	6.711792e-07
1.800000e+01	2.000000e+01	1.274503e-03	7.982988e-07	7.982988e-07
2.000000e+01	2.200000e+01	1.681640e-03	9.169834e-07	9.169834e-07
2.200000e+01	2.400000e+01	2.123641e-03	1.030469e-06	1.030469e-06
2.400000e+01	2.600000e+01	2.601352e-03	1.140491e-06	1.140491e-06
2.600000e+01	2.800000e+01	3.108997e-03	1.246826e-06	1.246826e-06
2.800000e+01	3.000000e+01	3.651524e-03	1.351232e-06	1.351232e-06
3.000000e+01	3.200000e+01	4.230119e-03	1.454361e-06	1.454361e-06
3.200000e+01	3.400000e+01	4.847805e-03	1.556926e-06	1.556926e-06
3.400000e+01	3.600000e+01	5.501115e-03	1.658515e-06	1.658515e-06
3.600000e+01	3.800000e+01	6.205270e-03	1.761470e-06	1.761470e-06
3.800000e+01	4.000000e+01	6.945185e-03	1.863528e-06	1.863528e-06
4.000000e+01	4.200000e+01	7.740190e-03	1.967297e-06	1.967297e-06
4.200000e+01	4.400000e+01	8.590680e-03	2.072561e-06	2.072561e-06
4.400000e+01	4.600000e+01	9.507795e-03	2.180390e-06	2.180390e-06
4.600000e+01	4.800000e+01	1.048167e-02	2.289333e-06	2.289333e-06
4.800000e+01	5.000000e+01	1.153501e-02	2.401614e-06	2.401614e-06
5.000000e+01	5.200000e+01	1.264560e-02	2.514576e-06	2.514576e-06
5.200000e+01	5.400000e+01	1.381410e-02	2.628185e-06	2.628185e-06
5.400000e+01	5.600000e+01	1.501798e-02	2.740316e-06	2.740316e-06
5.600000e+01	5.800000e+01	1.618239e-02	2.844570e-06	2.844570e-06
5.800000e+01	6.000000e+01	1.717030e-02	2.930110e-06	2.930110e-06
6.000000e+01	6.200000e+01	1.788982e-02	2.990866e-06	2.990866e-06
6.200000e+01	6.400000e+01	1.883784e-02	3.069098e-06	3.069098e-06
6.400000e+01	6.600000e+01	1.905310e-02	3.086579e-06	3.086579e-06
6.600000e+01	6.800000e+01	1.769306e-02	2.974368e-06	2.974368e-06
6.800000e+01	7.000000e+01	1.571665e-02	2.803323e-06	2.803323e-06
7.000000e+01	7.200000e+01	1.372118e-02	2.619328e-06	2.619328e-06
7.200000e+01	7.400000e+01	1.190715e-02	2.440042e-06	2.440042e-06
7.400000e+01	7.600000e+01	1.032119e-02	2.271741e-06	2.271741e-06
7.600000e+01	7.800000e+01	8.956290e-03	2.116202e-06	2.116202e-06
7.800000e+01	8.000000e+01	7.784005e-03	1.972852e-06	1.972852e-06
8.000000e+01	8.200000e+01	6.777205e-03	1.840847e-06	1.840847e-06
8.200000e+01	8.400000e+01	5.910085e-03	1.719055e-06	1.719055e-06
8.400000e+01	8.600000e+01	5.162810e-03	1.606705e-06	1.606705e-06
8.600000e+01	8.800000e+01	4.515409e-03	1.502594e-06	1.502594e-06
8.800000e+01	9.000000e+01	3.952522e-03	1.405824e-06	1.405824e-06
9.000000e+01	9.200000e+01	3.465250e-03	1.316314e-06	1.316314e-06
9.200000e+01	9.400000e+01	3.039544e-03	1.232808e-06	1.232808e-06
9.400000e+01	9.600000e+01	2.667631e-03	1.154925e-06	1.154925e-06
9.600000e+01	9.800000e+01	2.336926e-03	1.080973e-06	1.080973e-06
9.800000e+01	1.000000e+02	2.048586e-03	1.012093e-06	1.012093e-06
1.000000e+02	1.020000e+02	1.793234e-03	9.469146e-07	9.469146e-07
1.020000e+02	1.040000e+02	1.570215e-03	8.860806e-07	8.860806e-07
1.040000e+02	1.060000e+02	1.371800e-03	8.282036e-07	8.282036e-07
1.060000e+02	1.080000e+02	1.198641e-03	7.741668e-07	7.741668e-07
1.080000e+02	1.100000e+02	1.046638e-03	7.234224e-07	7.234224e-07
1.100000e+02	1.120000e+02	9.121975e-04	6.753621e-07	6.753621e-07
1.120000e+02	1.140000e+02	7.928650e-04	6.296366e-07	6.296366e-07
1.140000e+02	1.160000e+02	6.891120e-04	5.869983e-07	5.869983e-07
1.160000e+02	1.180000e+02	5.953510e-04	5.456111e-07	5.456111e-07
1.180000e+02	1.200000e+02	5.137575e-04	5.068395e-07	5.068395e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt[EXTRA__MEWeight]
ScaledBy=9.99957838292827865e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	5.684420e-09	2.049349e-11	2.049349e-11
1.200000e+01	1.400000e+01	2.755318e-08	4.513529e-11	4.513529e-11
1.400000e+01	1.600000e+01	5.587525e-08	6.426873e-11	6.426873e-11
1.600000e+01	1.800000e+01	8.866060e-08	8.098918e-11	8.098918e-11
1.800000e+01	2.000000e+01	1.252932e-07	9.624643e-11	9.624643e-11
2.000000e+01	2.200000e+01	1.653099e-07	1.105559e-10	1.105559e-10
2.200000e+01	2.400000e+01	2.088101e-07	1.242727e-10	1.242727e-10
2.400000e+01	2.600000e+01	2.557285e-07	1.374942e-10	1.374942e-10
2.600000e+01	2.800000e+01	3.055848e-07	1.503181e-10	1.503181e-10
2.800000e+01	3.000000e+01	3.588431e-07	1.628631e-10	1.628631e-10
3.000000e+01	3.200000e+01	4.158339e-07	1.753432e-10	1.753432e-10
3.200000e+01	3.400000e+01	4.764789e-07	1.876840e-10	1.876840e-10
3.400000e+01	3.600000e+01	5.405275e-07	1.998978e-10	1.998978e-10
3.600000e+01	3.800000e+01	6.096225e-07	2.122963e-10	2.122963e-10
3.800000e+01	4.000000e+01	6.822205e-07	2.245640e-10	2.245640e-10
4.000000e+01	4.200000e+01	7.602985e-07	2.370835e-10	2.370835e-10
4.200000e+01	4.400000e+01	8.439345e-07	2.497742e-10	2.497742e-10
4.400000e+01	4.600000e+01	9.342760e-07	2.628254e-10	2.628254e-10
4.600000e+01	4.800000e+01	1.029739e-06	2.759274e-10	2.759274e-10
4.800000e+01	5.000000e+01	1.133153e-06	2.894332e-10	2.894332e-10
5.000000e+01	5.200000e+01	1.242469e-06	3.030804e-10	3.030804e-10
5.200000e+01	5.400000e+01	1.356680e-06	3.166763e-10	3.166763e-10
5.400000e+01	5.600000e+01	1.475278e-06	3.302296e-10	3.302296e-10
5.600000e+01	5.800000e+01	1.589448e-06	3.427714e-10	3.427714e-10
5.800000e+01	6.000000e+01	1.686509e-06	3.530863e-10	3.530863e-10
6.000000e+01	6.200000e+01	1.757241e-06	3.604127e-10	3.604127e-10
6.200000e+01	6.400000e+01	1.850798e-06	3.698948e-10	3.698948e-10
6.400000e+01	6.600000e+01	1.871920e-06	3.720113e-10	3.720113e-10
6.600000e+01	6.800000e+01	1.738580e-06	3.585268e-10	3.585268e-10
6.800000e+01	7.000000e+01	1.544048e-06	3.378653e-10	3.378653e-10
7.000000e+01	7.200000e+01	1.348055e-06	3.156748e-10	3.156748e-10
7.200000e+01	7.400000e+01	1.169679e-06	2.940647e-10	2.940647e-10
7.400000e+01	7.600000e+01	1.014025e-06	2.737926e-10	2.737926e-10
7.600000e+01	7.800000e+01	8.796000e-07	2.549875e-10	2.549875e-10
7.800000e+01	8.000000e+01	7.644590e-07	2.377215e-10	2.377215e-10
8.000000e+01	8.200000e+01	6.660500e-07	2.219315e-10	2.219315e-10
8.200000e+01	8.400000e+01	5.804380e-07	2.071352e-10	2.071352e-10
8.400000e+01	8.600000e+01	5.069745e-07	1.935691e-10	1.935691e-10
8.600000e+01	8.800000e+01	4.436027e-07	1.810873e-10	1.810873e-10
8.800000e+01	9.000000e+01	3.882709e-07	1.694214e-10	1.694214e-10
9.000000e+01	9.200000e+01	3.404099e-07	1.586310e-10	1.586310e-10
9.200000e+01	9.400000e+01	2.985348e-07	1.485624e-10	1.485624e-10
9.400000e+01	9.600000e+01	2.619786e-07	1.391565e-10	1.391565e-10
9.600000e+01	9.800000e+01	2.295553e-07	1.302676e-10	1.302676e-10
9.800000e+01	1.000000e+02	2.011919e-07	1.219523e-10	1.219523e-10
1.000000e+02	1.020000e+02	1.761185e-07	1.141190e-10	1.141190e-10
1.020000e+02	1.040000e+02	1.541597e-07	1.067353e-10	1.067353e-10
1.040000e+02	1.060000e+02	1.347502e-07	9.981259e-11	9.981259e-11
1.060000e+02	1.080000e+02	1.176838e-07	9.328124e-11	9.328124e-11
1.080000e+02	1.100000e+02	1.027629e-07	8.715787e-11	8.715787e-11
1.100000e+02	1.120000e+02	8.960850e-08	8.139370e-11	8.139370e-11
1.120000e+02	1.140000e+02	7.789380e-08	7.588027e-11	7.588027e-11
1.140000e+02	1.160000e+02	6.766060e-08	7.072825e-11	7.072825e-11
1.160000e+02	1.180000e+02	5.845050e-08	6.572026e-11	6.572026e-11
1.180000e+02	1.200000e+02	5.044670e-08	6.106703e-11	6.106703e-11
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/ggmumu-QCDshower-newBinning.yoda.gz/PHOTONSPLITTERmu_0_1/one_lepton_pt
ScaledBy=9.99957821557002415e-10
Title=QCD shower only
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.200000e+01	1.680414e-07	4.939369e-10	4.939369e-10
1.200000e+01	1.400000e+01	8.130105e-07	1.086694e-09	1.086694e-09
1.400000e+01	1.600000e+01	1.651330e-06	1.548819e-09	1.548819e-09
1.600000e+01	1.800000e+01	2.618246e-06	1.950681e-09	1.950681e-09
1.800000e+01	2.000000e+01	3.705437e-06	2.321056e-09	2.321056e-09
2.000000e+01	2.200000e+01	4.890968e-06	2.667136e-09	2.667136e-09
2.200000e+01	2.400000e+01	6.178840e-06	2.998355e-09	2.998355e-09
2.400000e+01	2.600000e+01	7.571405e-06	3.319655e-09	3.319655e-09
2.600000e+01	2.800000e+01	9.051635e-06	3.630235e-09	3.630235e-09
2.800000e+01	3.000000e+01	1.063377e-05	3.935203e-09	3.935203e-09
3.000000e+01	3.200000e+01	1.232107e-05	4.236343e-09	4.236343e-09
3.200000e+01	3.400000e+01	1.412316e-05	4.536063e-09	4.536063e-09
3.400000e+01	3.600000e+01	1.602977e-05	4.833055e-09	4.833055e-09
3.600000e+01	3.800000e+01	1.808494e-05	5.134026e-09	5.134026e-09
3.800000e+01	4.000000e+01	2.024479e-05	5.432419e-09	5.432419e-09
4.000000e+01	4.200000e+01	2.256600e-05	5.735909e-09	5.735909e-09
4.200000e+01	4.400000e+01	2.504960e-05	6.043829e-09	6.043829e-09
4.400000e+01	4.600000e+01	2.772816e-05	6.359283e-09	6.359283e-09
4.600000e+01	4.800000e+01	3.057228e-05	6.677913e-09	6.677913e-09
4.800000e+01	5.000000e+01	3.364903e-05	7.006381e-09	7.006381e-09
5.000000e+01	5.200000e+01	3.689292e-05	7.336782e-09	7.336782e-09
5.200000e+01	5.400000e+01	4.030596e-05	7.669056e-09	7.669056e-09
5.400000e+01	5.600000e+01	4.382311e-05	7.997115e-09	7.997115e-09
5.600000e+01	5.800000e+01	4.722460e-05	8.302042e-09	8.302042e-09
5.800000e+01	6.000000e+01	5.010975e-05	8.552093e-09	8.552093e-09
6.000000e+01	6.200000e+01	5.220690e-05	8.728995e-09	8.728995e-09
6.200000e+01	6.400000e+01	5.496190e-05	8.955415e-09	8.955415e-09
6.400000e+01	6.600000e+01	5.558190e-05	9.005118e-09	9.005118e-09
6.600000e+01	6.800000e+01	5.161280e-05	8.677498e-09	8.677498e-09
6.800000e+01	7.000000e+01	4.584905e-05	8.178797e-09	8.178797e-09
7.000000e+01	7.200000e+01	4.002986e-05	7.642379e-09	7.642379e-09
7.200000e+01	7.400000e+01	3.473994e-05	7.119761e-09	7.119761e-09
7.400000e+01	7.600000e+01	3.011479e-05	6.629125e-09	6.629125e-09
7.600000e+01	7.800000e+01	2.613380e-05	6.175609e-09	6.175609e-09
7.800000e+01	8.000000e+01	2.271457e-05	5.757643e-09	5.757643e-09
8.000000e+01	8.200000e+01	1.977809e-05	5.372809e-09	5.372809e-09
8.200000e+01	8.400000e+01	1.724831e-05	5.017559e-09	5.017559e-09
8.400000e+01	8.600000e+01	1.506841e-05	4.689950e-09	4.689950e-09
8.600000e+01	8.800000e+01	1.317959e-05	4.386295e-09	4.386295e-09
8.800000e+01	9.000000e+01	1.153709e-05	4.103969e-09	4.103969e-09
9.000000e+01	9.200000e+01	1.011534e-05	3.842891e-09	3.842891e-09
9.200000e+01	9.400000e+01	8.873050e-06	3.599266e-09	3.599266e-09
9.400000e+01	9.600000e+01	7.787775e-06	3.372066e-09	3.372066e-09
9.600000e+01	9.800000e+01	6.822580e-06	3.156262e-09	3.156262e-09
9.800000e+01	1.000000e+02	5.981015e-06	2.955261e-09	2.955261e-09
1.000000e+02	1.020000e+02	5.235760e-06	2.765091e-09	2.765091e-09
1.020000e+02	1.040000e+02	4.584667e-06	2.587482e-09	2.587482e-09
1.040000e+02	1.060000e+02	4.005618e-06	2.418651e-09	2.418651e-09
1.060000e+02	1.080000e+02	3.500159e-06	2.260955e-09	2.260955e-09
1.080000e+02	1.100000e+02	3.056336e-06	2.112781e-09	2.112781e-09
1.100000e+02	1.120000e+02	2.663890e-06	1.972529e-09	1.972529e-09
1.120000e+02	1.140000e+02	2.315520e-06	1.839077e-09	1.839077e-09
1.140000e+02	1.160000e+02	2.012516e-06	1.714539e-09	1.714539e-09
1.160000e+02	1.180000e+02	1.738843e-06	1.593785e-09	1.593785e-09
1.180000e+02	1.200000e+02	1.500604e-06	1.480611e-09	1.480611e-09
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/500GeV/2_3_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$\log_{10} \left(d_{23}/1\text{ GeV}^2\right)$
YLabel=d$\sigma/$d$\log(d_{23})$ [pb]
LegendXPos=0.1
LegendYPos=0.7
XMax=4.01
XMin=-3.01
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.801
RatioPlot1YMax=1.2
RatioPlot2=1
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot2YMin=0.901
RatioPlot2YMax=1.15
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.113221e-03	8.656283e-06	8.656283e-06
-3.900000e+00	-3.800000e+00	7.112336e-03	8.655744e-06	8.655744e-06
-3.800000e+00	-3.700000e+00	7.102150e-03	8.649544e-06	8.649544e-06
-3.700000e+00	-3.600000e+00	7.086896e-03	8.640251e-06	8.640251e-06
-3.600000e+00	-3.500000e+00	7.092911e-03	8.643916e-06	8.643916e-06
-3.500000e+00	-3.400000e+00	7.068462e-03	8.629006e-06	8.629006e-06
-3.400000e+00	-3.300000e+00	7.076194e-03	8.633724e-06	8.633724e-06
-3.300000e+00	-3.200000e+00	7.028833e-03	8.604782e-06	8.604782e-06
-3.200000e+00	-3.100000e+00	7.006174e-03	8.590902e-06	8.590902e-06
-3.100000e+00	-3.000000e+00	7.005057e-03	8.590217e-06	8.590217e-06
-3.000000e+00	-2.900000e+00	6.965386e-03	8.565858e-06	8.565858e-06
-2.900000e+00	-2.800000e+00	6.939219e-03	8.549753e-06	8.549753e-06
-2.800000e+00	-2.700000e+00	6.921248e-03	8.538675e-06	8.538675e-06
-2.700000e+00	-2.600000e+00	6.904341e-03	8.528240e-06	8.528240e-06
-2.600000e+00	-2.500000e+00	6.867872e-03	8.505687e-06	8.505687e-06
-2.500000e+00	-2.400000e+00	6.822007e-03	8.477238e-06	8.477238e-06
-2.400000e+00	-2.300000e+00	6.792722e-03	8.459023e-06	8.459023e-06
-2.300000e+00	-2.200000e+00	6.755579e-03	8.435864e-06	8.435864e-06
-2.200000e+00	-2.100000e+00	6.712315e-03	8.408808e-06	8.408808e-06
-2.100000e+00	-2.000000e+00	6.680471e-03	8.388838e-06	8.388838e-06
-2.000000e+00	-1.900000e+00	6.642980e-03	8.365266e-06	8.365266e-06
-1.900000e+00	-1.800000e+00	6.587318e-03	8.330146e-06	8.330146e-06
-1.800000e+00	-1.700000e+00	6.534584e-03	8.296736e-06	8.296736e-06
-1.700000e+00	-1.600000e+00	6.496988e-03	8.272834e-06	8.272834e-06
-1.600000e+00	-1.500000e+00	6.446077e-03	8.240357e-06	8.240357e-06
-1.500000e+00	-1.400000e+00	6.402982e-03	8.212766e-06	8.212766e-06
-1.400000e+00	-1.300000e+00	6.327474e-03	8.164197e-06	8.164197e-06
-1.300000e+00	-1.200000e+00	6.275003e-03	8.130276e-06	8.130276e-06
-1.200000e+00	-1.100000e+00	6.219204e-03	8.094047e-06	8.094047e-06
-1.100000e+00	-1.000000e+00	6.155642e-03	8.052578e-06	8.052578e-06
-1.000000e+00	-9.000000e-01	6.092058e-03	8.010881e-06	8.010881e-06
-9.000000e-01	-8.000000e-01	6.029717e-03	7.969788e-06	7.969788e-06
-8.000000e-01	-7.000000e-01	5.936501e-03	7.907943e-06	7.907943e-06
-7.000000e-01	-6.000000e-01	5.882156e-03	7.871664e-06	7.871664e-06
-6.000000e-01	-5.000000e-01	5.826304e-03	7.834204e-06	7.834204e-06
-5.000000e-01	-4.000000e-01	5.746035e-03	7.780050e-06	7.780050e-06
-4.000000e-01	-3.000000e-01	5.646962e-03	7.712687e-06	7.712687e-06
-3.000000e-01	-2.000000e-01	5.583220e-03	7.669034e-06	7.669034e-06
-2.000000e-01	-1.000000e-01	5.498189e-03	7.610411e-06	7.610411e-06
-1.000000e-01	0.000000e+00	5.422459e-03	7.557818e-06	7.557818e-06
0.000000e+00	1.000000e-01	5.346793e-03	7.504901e-06	7.504901e-06
1.000000e-01	2.000000e-01	5.251017e-03	7.437381e-06	7.437381e-06
2.000000e-01	3.000000e-01	5.154567e-03	7.368760e-06	7.368760e-06
3.000000e-01	4.000000e-01	5.075298e-03	7.311880e-06	7.311880e-06
4.000000e-01	5.000000e-01	4.987655e-03	7.248472e-06	7.248472e-06
5.000000e-01	6.000000e-01	4.887992e-03	7.175687e-06	7.175687e-06
6.000000e-01	7.000000e-01	4.789593e-03	7.103094e-06	7.103094e-06
7.000000e-01	8.000000e-01	4.711367e-03	7.044850e-06	7.044850e-06
8.000000e-01	9.000000e-01	4.612178e-03	6.970298e-06	6.970298e-06
9.000000e-01	1.000000e+00	4.509660e-03	6.892396e-06	6.892396e-06
1.000000e+00	1.100000e+00	4.402255e-03	6.809824e-06	6.809824e-06
1.100000e+00	1.200000e+00	4.316560e-03	6.743218e-06	6.743218e-06
1.200000e+00	1.300000e+00	4.199337e-03	6.651026e-06	6.651026e-06
1.300000e+00	1.400000e+00	4.103192e-03	6.574447e-06	6.574447e-06
1.400000e+00	1.500000e+00	3.991805e-03	6.484596e-06	6.484596e-06
1.500000e+00	1.600000e+00	3.889372e-03	6.400855e-06	6.400855e-06
1.600000e+00	1.700000e+00	3.783146e-03	6.312841e-06	6.312841e-06
1.700000e+00	1.800000e+00	3.675256e-03	6.222173e-06	6.222173e-06
1.800000e+00	1.900000e+00	3.564037e-03	6.127304e-06	6.127304e-06
1.900000e+00	2.000000e+00	3.449679e-03	6.028200e-06	6.028200e-06
2.000000e+00	2.100000e+00	3.355884e-03	5.945682e-06	5.945682e-06
2.100000e+00	2.200000e+00	3.238955e-03	5.841182e-06	5.841182e-06
2.200000e+00	2.300000e+00	3.126009e-03	5.738434e-06	5.738434e-06
2.300000e+00	2.400000e+00	3.018783e-03	5.639158e-06	5.639158e-06
2.400000e+00	2.500000e+00	2.907753e-03	5.534484e-06	5.534484e-06
2.500000e+00	2.600000e+00	2.799147e-03	5.430142e-06	5.430142e-06
2.600000e+00	2.700000e+00	2.679648e-03	5.312968e-06	5.312968e-06
2.700000e+00	2.800000e+00	2.577078e-03	5.210293e-06	5.210293e-06
2.800000e+00	2.900000e+00	2.460740e-03	5.091329e-06	5.091329e-06
2.900000e+00	3.000000e+00	2.336353e-03	4.960981e-06	4.960981e-06
3.000000e+00	3.100000e+00	2.224208e-03	4.840452e-06	4.840452e-06
3.100000e+00	3.200000e+00	2.109355e-03	4.713821e-06	4.713821e-06
3.200000e+00	3.300000e+00	1.983030e-03	4.570491e-06	4.570491e-06
3.300000e+00	3.400000e+00	1.851849e-03	4.416732e-06	4.416732e-06
3.400000e+00	3.500000e+00	1.711956e-03	4.246632e-06	4.246632e-06
3.500000e+00	3.600000e+00	1.567524e-03	4.063548e-06	4.063548e-06
3.600000e+00	3.700000e+00	1.407279e-03	3.850245e-06	3.850245e-06
3.700000e+00	3.800000e+00	1.241452e-03	3.616290e-06	3.616290e-06
3.800000e+00	3.900000e+00	1.051343e-03	3.327902e-06	3.327902e-06
3.900000e+00	4.000000e+00	8.450333e-04	2.983563e-06	2.983563e-06
4.000000e+00	4.100000e+00	6.212473e-04	2.558177e-06	2.558177e-06
4.100000e+00	4.200000e+00	3.634047e-04	1.956562e-06	1.956562e-06
4.200000e+00	4.300000e+00	1.569999e-04	1.286021e-06	1.286021e-06
4.300000e+00	4.400000e+00	3.673233e-05	6.220461e-07	6.220461e-07
4.400000e+00	4.500000e+00	1.032340e-06	1.042821e-07	1.042821e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.752580e-02	8.217408e-05	8.217408e-05
-3.900000e+00	-3.800000e+00	6.751740e-02	8.216897e-05	8.216897e-05
-3.800000e+00	-3.700000e+00	6.742070e-02	8.211011e-05	8.211011e-05
-3.700000e+00	-3.600000e+00	6.727590e-02	8.202189e-05	8.202189e-05
-3.600000e+00	-3.500000e+00	6.733300e-02	8.205669e-05	8.205669e-05
-3.500000e+00	-3.400000e+00	6.710090e-02	8.191514e-05	8.191514e-05
-3.400000e+00	-3.300000e+00	6.717430e-02	8.195993e-05	8.195993e-05
-3.300000e+00	-3.200000e+00	6.672470e-02	8.168519e-05	8.168519e-05
-3.200000e+00	-3.100000e+00	6.650960e-02	8.155342e-05	8.155342e-05
-3.100000e+00	-3.000000e+00	6.649900e-02	8.154692e-05	8.154692e-05
-3.000000e+00	-2.900000e+00	6.612240e-02	8.131568e-05	8.131568e-05
-2.900000e+00	-2.800000e+00	6.587400e-02	8.116280e-05	8.116280e-05
-2.800000e+00	-2.700000e+00	6.570340e-02	8.105763e-05	8.105763e-05
-2.700000e+00	-2.600000e+00	6.554290e-02	8.095857e-05	8.095857e-05
-2.600000e+00	-2.500000e+00	6.519670e-02	8.074447e-05	8.074447e-05
-2.500000e+00	-2.400000e+00	6.476130e-02	8.047441e-05	8.047441e-05
-2.400000e+00	-2.300000e+00	6.448330e-02	8.030149e-05	8.030149e-05
-2.300000e+00	-2.200000e+00	6.413070e-02	8.008165e-05	8.008165e-05
-2.200000e+00	-2.100000e+00	6.372000e-02	7.982481e-05	7.982481e-05
-2.100000e+00	-2.000000e+00	6.341770e-02	7.963523e-05	7.963523e-05
-2.000000e+00	-1.900000e+00	6.306180e-02	7.941146e-05	7.941146e-05
-1.900000e+00	-1.800000e+00	6.253340e-02	7.907806e-05	7.907806e-05
-1.800000e+00	-1.700000e+00	6.203280e-02	7.876090e-05	7.876090e-05
-1.700000e+00	-1.600000e+00	6.167590e-02	7.853401e-05	7.853401e-05
-1.600000e+00	-1.500000e+00	6.119260e-02	7.822570e-05	7.822570e-05
-1.500000e+00	-1.400000e+00	6.078350e-02	7.796377e-05	7.796377e-05
-1.400000e+00	-1.300000e+00	6.006670e-02	7.750271e-05	7.750271e-05
-1.300000e+00	-1.200000e+00	5.956860e-02	7.718070e-05	7.718070e-05
-1.200000e+00	-1.100000e+00	5.903890e-02	7.683678e-05	7.683678e-05
-1.100000e+00	-1.000000e+00	5.843550e-02	7.644312e-05	7.644312e-05
-1.000000e+00	-9.000000e-01	5.783190e-02	7.604729e-05	7.604729e-05
-9.000000e-01	-8.000000e-01	5.724010e-02	7.565719e-05	7.565719e-05
-8.000000e-01	-7.000000e-01	5.635520e-02	7.507010e-05	7.507010e-05
-7.000000e-01	-6.000000e-01	5.583930e-02	7.472570e-05	7.472570e-05
-6.000000e-01	-5.000000e-01	5.530910e-02	7.437009e-05	7.437009e-05
-5.000000e-01	-4.000000e-01	5.454710e-02	7.385601e-05	7.385601e-05
-4.000000e-01	-3.000000e-01	5.360660e-02	7.321653e-05	7.321653e-05
-3.000000e-01	-2.000000e-01	5.300150e-02	7.280213e-05	7.280213e-05
-2.000000e-01	-1.000000e-01	5.219430e-02	7.224562e-05	7.224562e-05
-1.000000e-01	0.000000e+00	5.147540e-02	7.174636e-05	7.174636e-05
0.000000e+00	1.000000e-01	5.075710e-02	7.124402e-05	7.124402e-05
1.000000e-01	2.000000e-01	4.984790e-02	7.060305e-05	7.060305e-05
2.000000e-01	3.000000e-01	4.893230e-02	6.995163e-05	6.995163e-05
3.000000e-01	4.000000e-01	4.817980e-02	6.941167e-05	6.941167e-05
4.000000e-01	5.000000e-01	4.734780e-02	6.880974e-05	6.880974e-05
5.000000e-01	6.000000e-01	4.640170e-02	6.811879e-05	6.811879e-05
6.000000e-01	7.000000e-01	4.546760e-02	6.742967e-05	6.742967e-05
7.000000e-01	8.000000e-01	4.472500e-02	6.687675e-05	6.687675e-05
8.000000e-01	9.000000e-01	4.378340e-02	6.616903e-05	6.616903e-05
9.000000e-01	1.000000e+00	4.281020e-02	6.542950e-05	6.542950e-05
1.000000e+00	1.100000e+00	4.179060e-02	6.464565e-05	6.464565e-05
1.100000e+00	1.200000e+00	4.097710e-02	6.401336e-05	6.401336e-05
1.200000e+00	1.300000e+00	3.986430e-02	6.313818e-05	6.313818e-05
1.300000e+00	1.400000e+00	3.895160e-02	6.241122e-05	6.241122e-05
1.400000e+00	1.500000e+00	3.789420e-02	6.155827e-05	6.155827e-05
1.500000e+00	1.600000e+00	3.692180e-02	6.076331e-05	6.076331e-05
1.600000e+00	1.700000e+00	3.591340e-02	5.992779e-05	5.992779e-05
1.700000e+00	1.800000e+00	3.488920e-02	5.906708e-05	5.906708e-05
1.800000e+00	1.900000e+00	3.383340e-02	5.816649e-05	5.816649e-05
1.900000e+00	2.000000e+00	3.274780e-02	5.722569e-05	5.722569e-05
2.000000e+00	2.100000e+00	3.185740e-02	5.644236e-05	5.644236e-05
2.100000e+00	2.200000e+00	3.074740e-02	5.545034e-05	5.545034e-05
2.200000e+00	2.300000e+00	2.967520e-02	5.447495e-05	5.447495e-05
2.300000e+00	2.400000e+00	2.865730e-02	5.353251e-05	5.353251e-05
2.400000e+00	2.500000e+00	2.760330e-02	5.253884e-05	5.253884e-05
2.500000e+00	2.600000e+00	2.657230e-02	5.154833e-05	5.154833e-05
2.600000e+00	2.700000e+00	2.543790e-02	5.043600e-05	5.043600e-05
2.700000e+00	2.800000e+00	2.446420e-02	4.946130e-05	4.946130e-05
2.800000e+00	2.900000e+00	2.335980e-02	4.833198e-05	4.833198e-05
2.900000e+00	3.000000e+00	2.217900e-02	4.709459e-05	4.709459e-05
3.000000e+00	3.100000e+00	2.111440e-02	4.595041e-05	4.595041e-05
3.100000e+00	3.200000e+00	2.002410e-02	4.474830e-05	4.474830e-05
3.200000e+00	3.300000e+00	1.882490e-02	4.338767e-05	4.338767e-05
3.300000e+00	3.400000e+00	1.757960e-02	4.192803e-05	4.192803e-05
3.400000e+00	3.500000e+00	1.625160e-02	4.031327e-05	4.031327e-05
3.500000e+00	3.600000e+00	1.488050e-02	3.857525e-05	3.857525e-05
3.600000e+00	3.700000e+00	1.335930e-02	3.655038e-05	3.655038e-05
3.700000e+00	3.800000e+00	1.178510e-02	3.432943e-05	3.432943e-05
3.800000e+00	3.900000e+00	9.980400e-03	3.159177e-05	3.159177e-05
3.900000e+00	4.000000e+00	8.021900e-03	2.832296e-05	2.832296e-05
4.000000e+00	4.100000e+00	5.897500e-03	2.428477e-05	2.428477e-05
4.100000e+00	4.200000e+00	3.449800e-03	1.857364e-05	1.857364e-05
4.200000e+00	4.300000e+00	1.490400e-03	1.220819e-05	1.220819e-05
4.300000e+00	4.400000e+00	3.487000e-04	5.905083e-06	5.905083e-06
4.400000e+00	4.500000e+00	9.800000e-06	9.899495e-07	9.899495e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.485167e-04	3.155891e-07	3.155891e-07
-3.900000e+00	-3.800000e+00	2.484310e-04	3.154892e-07	3.154892e-07
-3.800000e+00	-3.700000e+00	2.481651e-04	3.154152e-07	3.154152e-07
-3.700000e+00	-3.600000e+00	2.475540e-04	3.149642e-07	3.149642e-07
-3.600000e+00	-3.500000e+00	2.478104e-04	3.151416e-07	3.151416e-07
-3.500000e+00	-3.400000e+00	2.471252e-04	3.148519e-07	3.148519e-07
-3.400000e+00	-3.300000e+00	2.472016e-04	3.147633e-07	3.147633e-07
-3.300000e+00	-3.200000e+00	2.456241e-04	3.137971e-07	3.137971e-07
-3.200000e+00	-3.100000e+00	2.446560e-04	3.130280e-07	3.130280e-07
-3.100000e+00	-3.000000e+00	2.447953e-04	3.132625e-07	3.132625e-07
-3.000000e+00	-2.900000e+00	2.433165e-04	3.122784e-07	3.122784e-07
-2.900000e+00	-2.800000e+00	2.423913e-04	3.116649e-07	3.116649e-07
-2.800000e+00	-2.700000e+00	2.419021e-04	3.114374e-07	3.114374e-07
-2.700000e+00	-2.600000e+00	2.414881e-04	3.112891e-07	3.112891e-07
-2.600000e+00	-2.500000e+00	2.399520e-04	3.101440e-07	3.101440e-07
-2.500000e+00	-2.400000e+00	2.383445e-04	3.090825e-07	3.090825e-07
-2.400000e+00	-2.300000e+00	2.373306e-04	3.084226e-07	3.084226e-07
-2.300000e+00	-2.200000e+00	2.360082e-04	3.075233e-07	3.075233e-07
-2.200000e+00	-2.100000e+00	2.345453e-04	3.066185e-07	3.066185e-07
-2.100000e+00	-2.000000e+00	2.334715e-04	3.059377e-07	3.059377e-07
-2.000000e+00	-1.900000e+00	2.320493e-04	3.049333e-07	3.049333e-07
-1.900000e+00	-1.800000e+00	2.301555e-04	3.037210e-07	3.037210e-07
-1.800000e+00	-1.700000e+00	2.282923e-04	3.024583e-07	3.024583e-07
-1.700000e+00	-1.600000e+00	2.270431e-04	3.016742e-07	3.016742e-07
-1.600000e+00	-1.500000e+00	2.252905e-04	3.005285e-07	3.005285e-07
-1.500000e+00	-1.400000e+00	2.236556e-04	2.993629e-07	2.993629e-07
-1.400000e+00	-1.300000e+00	2.210985e-04	2.977166e-07	2.977166e-07
-1.300000e+00	-1.200000e+00	2.191657e-04	2.963163e-07	2.963163e-07
-1.200000e+00	-1.100000e+00	2.172628e-04	2.950513e-07	2.950513e-07
-1.100000e+00	-1.000000e+00	2.150376e-04	2.935562e-07	2.935562e-07
-1.000000e+00	-9.000000e-01	2.129902e-04	2.922781e-07	2.922781e-07
-9.000000e-01	-8.000000e-01	2.107645e-04	2.907216e-07	2.907216e-07
-8.000000e-01	-7.000000e-01	2.074540e-04	2.883940e-07	2.883940e-07
-7.000000e-01	-6.000000e-01	2.054877e-04	2.869810e-07	2.869810e-07
-6.000000e-01	-5.000000e-01	2.035184e-04	2.855681e-07	2.855681e-07
-5.000000e-01	-4.000000e-01	2.008200e-04	2.837479e-07	2.837479e-07
-4.000000e-01	-3.000000e-01	1.973568e-04	2.812725e-07	2.812725e-07
-3.000000e-01	-2.000000e-01	1.951592e-04	2.797373e-07	2.797373e-07
-2.000000e-01	-1.000000e-01	1.921786e-04	2.775909e-07	2.775909e-07
-1.000000e-01	0.000000e+00	1.894974e-04	2.756203e-07	2.756203e-07
0.000000e+00	1.000000e-01	1.868293e-04	2.736603e-07	2.736603e-07
1.000000e-01	2.000000e-01	1.835180e-04	2.712531e-07	2.712531e-07
2.000000e-01	3.000000e-01	1.802130e-04	2.688548e-07	2.688548e-07
3.000000e-01	4.000000e-01	1.774156e-04	2.667402e-07	2.667402e-07
4.000000e-01	5.000000e-01	1.744055e-04	2.645072e-07	2.645072e-07
5.000000e-01	6.000000e-01	1.708015e-04	2.616737e-07	2.616737e-07
6.000000e-01	7.000000e-01	1.674321e-04	2.591034e-07	2.591034e-07
7.000000e-01	8.000000e-01	1.647692e-04	2.571158e-07	2.571158e-07
8.000000e-01	9.000000e-01	1.612316e-04	2.543093e-07	2.543093e-07
9.000000e-01	1.000000e+00	1.576837e-04	2.515041e-07	2.515041e-07
1.000000e+00	1.100000e+00	1.540284e-04	2.486717e-07	2.486717e-07
1.100000e+00	1.200000e+00	1.510144e-04	2.462077e-07	2.462077e-07
1.200000e+00	1.300000e+00	1.469515e-04	2.429080e-07	2.429080e-07
1.300000e+00	1.400000e+00	1.435725e-04	2.400829e-07	2.400829e-07
1.400000e+00	1.500000e+00	1.397256e-04	2.369319e-07	2.369319e-07
1.500000e+00	1.600000e+00	1.362261e-04	2.340088e-07	2.340088e-07
1.600000e+00	1.700000e+00	1.324450e-04	2.306728e-07	2.306728e-07
1.700000e+00	1.800000e+00	1.289466e-04	2.278856e-07	2.278856e-07
1.800000e+00	1.900000e+00	1.250532e-04	2.244184e-07	2.244184e-07
1.900000e+00	2.000000e+00	1.210019e-04	2.207326e-07	2.207326e-07
2.000000e+00	2.100000e+00	1.178654e-04	2.179871e-07	2.179871e-07
2.100000e+00	2.200000e+00	1.138790e-04	2.144077e-07	2.144077e-07
2.200000e+00	2.300000e+00	1.099360e-04	2.106632e-07	2.106632e-07
2.300000e+00	2.400000e+00	1.062809e-04	2.072933e-07	2.072933e-07
2.400000e+00	2.500000e+00	1.024526e-04	2.036233e-07	2.036233e-07
2.500000e+00	2.600000e+00	9.867737e-05	1.998840e-07	1.998840e-07
2.600000e+00	2.700000e+00	9.468383e-05	1.960477e-07	1.960477e-07
2.700000e+00	2.800000e+00	9.116310e-05	1.924591e-07	1.924591e-07
2.800000e+00	2.900000e+00	8.710005e-05	1.881576e-07	1.881576e-07
2.900000e+00	3.000000e+00	8.280475e-05	1.835782e-07	1.835782e-07
3.000000e+00	3.100000e+00	7.876358e-05	1.789631e-07	1.789631e-07
3.100000e+00	3.200000e+00	7.475561e-05	1.743278e-07	1.743278e-07
3.200000e+00	3.300000e+00	7.005427e-05	1.684495e-07	1.684495e-07
3.300000e+00	3.400000e+00	6.529469e-05	1.623980e-07	1.623980e-07
3.400000e+00	3.500000e+00	6.007202e-05	1.552616e-07	1.552616e-07
3.500000e+00	3.600000e+00	5.458955e-05	1.473287e-07	1.473287e-07
3.600000e+00	3.700000e+00	4.839443e-05	1.376998e-07	1.376998e-07
3.700000e+00	3.800000e+00	4.200379e-05	1.270520e-07	1.270520e-07
3.800000e+00	3.900000e+00	3.475152e-05	1.140151e-07	1.140151e-07
3.900000e+00	4.000000e+00	2.699878e-05	9.852347e-08	9.852347e-08
4.000000e+00	4.100000e+00	1.903332e-05	8.071049e-08	8.071049e-08
4.100000e+00	4.200000e+00	1.060632e-05	5.844382e-08	5.844382e-08
4.200000e+00	4.300000e+00	4.354982e-06	3.627644e-08	3.627644e-08
4.300000e+00	4.400000e+00	9.699525e-07	1.658612e-08	1.658612e-08
4.400000e+00	4.500000e+00	2.568480e-08	2.602849e-09	2.602849e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.106930e-03	8.649490e-06	8.649490e-06
-3.900000e+00	-3.800000e+00	7.105965e-03	8.648850e-06	8.648850e-06
-3.800000e+00	-3.700000e+00	7.095945e-03	8.642848e-06	8.642848e-06
-3.700000e+00	-3.600000e+00	7.080620e-03	8.633458e-06	8.633458e-06
-3.600000e+00	-3.500000e+00	7.086400e-03	8.636839e-06	8.636839e-06
-3.500000e+00	-3.400000e+00	7.062307e-03	8.622347e-06	8.622347e-06
-3.400000e+00	-3.300000e+00	7.069807e-03	8.626789e-06	8.626789e-06
-3.300000e+00	-3.200000e+00	7.022564e-03	8.597963e-06	8.597963e-06
-3.200000e+00	-3.100000e+00	7.000015e-03	8.584204e-06	8.584204e-06
-3.100000e+00	-3.000000e+00	6.998570e-03	8.583116e-06	8.583116e-06
-3.000000e+00	-2.900000e+00	6.959015e-03	8.558871e-06	8.558871e-06
-2.900000e+00	-2.800000e+00	6.933160e-03	8.543136e-06	8.543136e-06
-2.800000e+00	-2.700000e+00	6.914844e-03	8.531623e-06	8.531623e-06
-2.700000e+00	-2.600000e+00	6.898187e-03	8.521486e-06	8.521486e-06
-2.600000e+00	-2.500000e+00	6.861879e-03	8.499110e-06	8.499110e-06
-2.500000e+00	-2.400000e+00	6.815785e-03	8.470348e-06	8.470348e-06
-2.400000e+00	-2.300000e+00	6.786802e-03	8.452493e-06	8.452493e-06
-2.300000e+00	-2.200000e+00	6.749270e-03	8.428826e-06	8.428826e-06
-2.200000e+00	-2.100000e+00	6.706311e-03	8.402123e-06	8.402123e-06
-2.100000e+00	-2.000000e+00	6.674598e-03	8.382293e-06	8.382293e-06
-2.000000e+00	-1.900000e+00	6.637200e-03	8.358819e-06	8.358819e-06
-1.900000e+00	-1.800000e+00	6.581290e-03	8.323349e-06	8.323349e-06
-1.800000e+00	-1.700000e+00	6.528705e-03	8.290094e-06	8.290094e-06
-1.700000e+00	-1.600000e+00	6.491275e-03	8.266382e-06	8.266382e-06
-1.600000e+00	-1.500000e+00	6.440336e-03	8.233836e-06	8.233836e-06
-1.500000e+00	-1.400000e+00	6.397272e-03	8.206257e-06	8.206257e-06
-1.400000e+00	-1.300000e+00	6.321897e-03	8.157809e-06	8.157809e-06
-1.300000e+00	-1.200000e+00	6.269365e-03	8.123777e-06	8.123777e-06
-1.200000e+00	-1.100000e+00	6.213766e-03	8.087773e-06	8.087773e-06
-1.100000e+00	-1.000000e+00	6.150286e-03	8.046369e-06	8.046369e-06
-1.000000e+00	-9.000000e-01	6.086315e-03	8.004126e-06	8.004126e-06
-9.000000e-01	-8.000000e-01	6.024260e-03	7.963365e-06	7.963365e-06
-8.000000e-01	-7.000000e-01	5.930992e-03	7.901390e-06	7.901390e-06
-7.000000e-01	-6.000000e-01	5.876838e-03	7.865328e-06	7.865328e-06
-6.000000e-01	-5.000000e-01	5.820948e-03	7.827779e-06	7.827779e-06
-5.000000e-01	-4.000000e-01	5.740886e-03	7.773854e-06	7.773854e-06
-4.000000e-01	-3.000000e-01	5.641819e-03	7.706432e-06	7.706432e-06
-3.000000e-01	-2.000000e-01	5.578233e-03	7.662946e-06	7.662946e-06
-2.000000e-01	-1.000000e-01	5.493416e-03	7.604562e-06	7.604562e-06
-1.000000e-01	0.000000e+00	5.417651e-03	7.551866e-06	7.551866e-06
0.000000e+00	1.000000e-01	5.342052e-03	7.498992e-06	7.498992e-06
1.000000e-01	2.000000e-01	5.246504e-03	7.431727e-06	7.431727e-06
2.000000e-01	3.000000e-01	5.149949e-03	7.362889e-06	7.362889e-06
3.000000e-01	4.000000e-01	5.070812e-03	7.306144e-06	7.306144e-06
4.000000e-01	5.000000e-01	4.983230e-03	7.242762e-06	7.242762e-06
5.000000e-01	6.000000e-01	4.883729e-03	7.170144e-06	7.170144e-06
6.000000e-01	7.000000e-01	4.785392e-03	7.097571e-06	7.097571e-06
7.000000e-01	8.000000e-01	4.707192e-03	7.039307e-06	7.039307e-06
8.000000e-01	9.000000e-01	4.608300e-03	6.965127e-06	6.965127e-06
9.000000e-01	1.000000e+00	4.505635e-03	6.886928e-06	6.886928e-06
1.000000e+00	1.100000e+00	4.398275e-03	6.804344e-06	6.804344e-06
1.100000e+00	1.200000e+00	4.312764e-03	6.737958e-06	6.737958e-06
1.200000e+00	1.300000e+00	4.195682e-03	6.645896e-06	6.645896e-06
1.300000e+00	1.400000e+00	4.099548e-03	6.569261e-06	6.569261e-06
1.400000e+00	1.500000e+00	3.988348e-03	6.479624e-06	6.479624e-06
1.500000e+00	1.600000e+00	3.886018e-03	6.395972e-06	6.395972e-06
1.600000e+00	1.700000e+00	3.779838e-03	6.307950e-06	6.307950e-06
1.700000e+00	1.800000e+00	3.672291e-03	6.217773e-06	6.217773e-06
1.800000e+00	1.900000e+00	3.560988e-03	6.122670e-06	6.122670e-06
1.900000e+00	2.000000e+00	3.446923e-03	6.023980e-06	6.023980e-06
2.000000e+00	2.100000e+00	3.353161e-03	5.941448e-06	5.941448e-06
2.100000e+00	2.200000e+00	3.236284e-03	5.836943e-06	5.836943e-06
2.200000e+00	2.300000e+00	3.123424e-03	5.734255e-06	5.734255e-06
2.300000e+00	2.400000e+00	3.016246e-03	5.634976e-06	5.634976e-06
2.400000e+00	2.500000e+00	2.905303e-03	5.530367e-06	5.530367e-06
2.500000e+00	2.600000e+00	2.796746e-03	5.426020e-06	5.426020e-06
2.600000e+00	2.700000e+00	2.677367e-03	5.308965e-06	5.308965e-06
2.700000e+00	2.800000e+00	2.574808e-03	5.206214e-06	5.206214e-06
2.800000e+00	2.900000e+00	2.458466e-03	5.087124e-06	5.087124e-06
2.900000e+00	3.000000e+00	2.334137e-03	4.956766e-06	4.956766e-06
3.000000e+00	3.100000e+00	2.221944e-03	4.836008e-06	4.836008e-06
3.100000e+00	3.200000e+00	2.107369e-03	4.709857e-06	4.709857e-06
3.200000e+00	3.300000e+00	1.980998e-03	4.566272e-06	4.566272e-06
3.300000e+00	3.400000e+00	1.850022e-03	4.412823e-06	4.412823e-06
3.400000e+00	3.500000e+00	1.710151e-03	4.242594e-06	4.242594e-06
3.500000e+00	3.600000e+00	1.565876e-03	4.059706e-06	4.059706e-06
3.600000e+00	3.700000e+00	1.405767e-03	3.846509e-06	3.846509e-06
3.700000e+00	3.800000e+00	1.240025e-03	3.612517e-06	3.612517e-06
3.800000e+00	3.900000e+00	1.050123e-03	3.324378e-06	3.324378e-06
3.900000e+00	4.000000e+00	8.439693e-04	2.980102e-06	2.980102e-06
4.000000e+00	4.100000e+00	6.203614e-04	2.554764e-06	2.554764e-06
4.100000e+00	4.200000e+00	3.628489e-04	1.953730e-06	1.953730e-06
4.200000e+00	4.300000e+00	1.567137e-04	1.283770e-06	1.283770e-06
4.300000e+00	4.400000e+00	3.664941e-05	6.206772e-07	6.206772e-07
4.400000e+00	4.500000e+00	1.031237e-06	1.041750e-07	1.041750e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.083989e-03	8.638478e-06	8.638478e-06
-3.900000e+00	-3.800000e+00	7.072581e-03	8.631519e-06	8.631519e-06
-3.800000e+00	-3.700000e+00	7.058918e-03	8.623178e-06	8.623178e-06
-3.700000e+00	-3.600000e+00	7.035459e-03	8.608837e-06	8.608837e-06
-3.600000e+00	-3.500000e+00	7.034437e-03	8.608212e-06	8.608212e-06
-3.500000e+00	-3.400000e+00	7.012473e-03	8.594763e-06	8.594763e-06
-3.400000e+00	-3.300000e+00	7.007491e-03	8.591709e-06	8.591709e-06
-3.300000e+00	-3.200000e+00	6.971475e-03	8.569601e-06	8.569601e-06
-3.200000e+00	-3.100000e+00	6.947973e-03	8.555145e-06	8.555145e-06
-3.100000e+00	-3.000000e+00	6.942727e-03	8.551914e-06	8.551914e-06
-3.000000e+00	-2.900000e+00	6.885538e-03	8.516619e-06	8.516619e-06
-2.900000e+00	-2.800000e+00	6.870864e-03	8.507539e-06	8.507539e-06
-2.800000e+00	-2.700000e+00	6.836396e-03	8.486173e-06	8.486173e-06
-2.700000e+00	-2.600000e+00	6.812779e-03	8.471502e-06	8.471502e-06
-2.600000e+00	-2.500000e+00	6.762047e-03	8.439901e-06	8.439901e-06
-2.500000e+00	-2.400000e+00	6.729907e-03	8.419820e-06	8.419820e-06
-2.400000e+00	-2.300000e+00	6.693512e-03	8.397022e-06	8.397022e-06
-2.300000e+00	-2.200000e+00	6.657032e-03	8.374109e-06	8.374109e-06
-2.200000e+00	-2.100000e+00	6.608386e-03	8.343456e-06	8.343456e-06
-2.100000e+00	-2.000000e+00	6.575393e-03	8.322602e-06	8.322602e-06
-2.000000e+00	-1.900000e+00	6.524608e-03	8.290400e-06	8.290400e-06
-1.900000e+00	-1.800000e+00	6.479681e-03	8.261808e-06	8.261808e-06
-1.800000e+00	-1.700000e+00	6.409755e-03	8.217108e-06	8.217108e-06
-1.700000e+00	-1.600000e+00	6.371927e-03	8.192826e-06	8.192826e-06
-1.600000e+00	-1.500000e+00	6.319247e-03	8.158887e-06	8.158887e-06
-1.500000e+00	-1.400000e+00	6.259887e-03	8.120477e-06	8.120477e-06
-1.400000e+00	-1.300000e+00	6.185348e-03	8.071985e-06	8.071985e-06
-1.300000e+00	-1.200000e+00	6.128337e-03	8.034699e-06	8.034699e-06
-1.200000e+00	-1.100000e+00	6.074803e-03	7.999529e-06	7.999529e-06
-1.100000e+00	-1.000000e+00	6.005384e-03	7.953690e-06	7.953690e-06
-1.000000e+00	-9.000000e-01	5.941779e-03	7.911458e-06	7.911458e-06
-9.000000e-01	-8.000000e-01	5.872823e-03	7.865417e-06	7.865417e-06
-8.000000e-01	-7.000000e-01	5.780597e-03	7.803413e-06	7.803413e-06
-7.000000e-01	-6.000000e-01	5.722070e-03	7.763809e-06	7.763809e-06
-6.000000e-01	-5.000000e-01	5.654736e-03	7.717994e-06	7.717994e-06
-5.000000e-01	-4.000000e-01	5.576457e-03	7.664388e-06	7.664388e-06
-4.000000e-01	-3.000000e-01	5.478069e-03	7.596474e-06	7.596474e-06
-3.000000e-01	-2.000000e-01	5.396946e-03	7.540017e-06	7.540017e-06
-2.000000e-01	-1.000000e-01	5.313916e-03	7.481792e-06	7.481792e-06
-1.000000e-01	0.000000e+00	5.237502e-03	7.427803e-06	7.427803e-06
0.000000e+00	1.000000e-01	5.150785e-03	7.366056e-06	7.366056e-06
1.000000e-01	2.000000e-01	5.059803e-03	7.300710e-06	7.300710e-06
2.000000e-01	3.000000e-01	4.959002e-03	7.227622e-06	7.227622e-06
3.000000e-01	4.000000e-01	4.873497e-03	7.165040e-06	7.165040e-06
4.000000e-01	5.000000e-01	4.778469e-03	7.094841e-06	7.094841e-06
5.000000e-01	6.000000e-01	4.685042e-03	7.025141e-06	7.025141e-06
6.000000e-01	7.000000e-01	4.581176e-03	6.946832e-06	6.946832e-06
7.000000e-01	8.000000e-01	4.496250e-03	6.882141e-06	6.882141e-06
8.000000e-01	9.000000e-01	4.397072e-03	6.805814e-06	6.805814e-06
9.000000e-01	1.000000e+00	4.280481e-03	6.714977e-06	6.714977e-06
1.000000e+00	1.100000e+00	4.175003e-03	6.631728e-06	6.631728e-06
1.100000e+00	1.200000e+00	4.090541e-03	6.564303e-06	6.564303e-06
1.200000e+00	1.300000e+00	3.964111e-03	6.462063e-06	6.462063e-06
1.300000e+00	1.400000e+00	3.872264e-03	6.386763e-06	6.386763e-06
1.400000e+00	1.500000e+00	3.755083e-03	6.289383e-06	6.289383e-06
1.500000e+00	1.600000e+00	3.660677e-03	6.209820e-06	6.209820e-06
1.600000e+00	1.700000e+00	3.540725e-03	6.107232e-06	6.107232e-06
1.700000e+00	1.800000e+00	3.432519e-03	6.013188e-06	6.013188e-06
1.800000e+00	1.900000e+00	3.322206e-03	5.915774e-06	5.915774e-06
1.900000e+00	2.000000e+00	3.205678e-03	5.811099e-06	5.811099e-06
2.000000e+00	2.100000e+00	3.104182e-03	5.718365e-06	5.718365e-06
2.100000e+00	2.200000e+00	2.983630e-03	5.606229e-06	5.606229e-06
2.200000e+00	2.300000e+00	2.875740e-03	5.503933e-06	5.503933e-06
2.300000e+00	2.400000e+00	2.760234e-03	5.392265e-06	5.392265e-06
2.400000e+00	2.500000e+00	2.645803e-03	5.279308e-06	5.279308e-06
2.500000e+00	2.600000e+00	2.535384e-03	5.167973e-06	5.167973e-06
2.600000e+00	2.700000e+00	2.420647e-03	5.049682e-06	5.049682e-06
2.700000e+00	2.800000e+00	2.312483e-03	4.935573e-06	4.935573e-06
2.800000e+00	2.900000e+00	2.193216e-03	4.806611e-06	4.806611e-06
2.900000e+00	3.000000e+00	2.066807e-03	4.666038e-06	4.666038e-06
3.000000e+00	3.100000e+00	1.957601e-03	4.541092e-06	4.541092e-06
3.100000e+00	3.200000e+00	1.842453e-03	4.405512e-06	4.405512e-06
3.200000e+00	3.300000e+00	1.723059e-03	4.260380e-06	4.260380e-06
3.300000e+00	3.400000e+00	1.594965e-03	4.098962e-06	4.098962e-06
3.400000e+00	3.500000e+00	1.464047e-03	3.927135e-06	3.927135e-06
3.500000e+00	3.600000e+00	1.327231e-03	3.739138e-06	3.739138e-06
3.600000e+00	3.700000e+00	1.189024e-03	3.539106e-06	3.539106e-06
3.700000e+00	3.800000e+00	1.028758e-03	3.291963e-06	3.291963e-06
3.800000e+00	3.900000e+00	8.655431e-04	3.019553e-06	3.019553e-06
3.900000e+00	4.000000e+00	6.891816e-04	2.694419e-06	2.694419e-06
4.000000e+00	4.100000e+00	4.967766e-04	2.287593e-06	2.287593e-06
4.100000e+00	4.200000e+00	2.895818e-04	1.746562e-06	1.746562e-06
4.200000e+00	4.300000e+00	1.237122e-04	1.141575e-06	1.141575e-06
4.300000e+00	4.400000e+00	2.869483e-05	5.497941e-07	5.497941e-07
4.400000e+00	4.500000e+00	8.427264e-07	9.421966e-08	9.421966e-08
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.724830e-02	8.200506e-05	8.200506e-05
-3.900000e+00	-3.800000e+00	6.714000e-02	8.193900e-05	8.193900e-05
-3.800000e+00	-3.700000e+00	6.701030e-02	8.185982e-05	8.185982e-05
-3.700000e+00	-3.600000e+00	6.678760e-02	8.172368e-05	8.172368e-05
-3.600000e+00	-3.500000e+00	6.677790e-02	8.171775e-05	8.171775e-05
-3.500000e+00	-3.400000e+00	6.656940e-02	8.159007e-05	8.159007e-05
-3.400000e+00	-3.300000e+00	6.652210e-02	8.156108e-05	8.156108e-05
-3.300000e+00	-3.200000e+00	6.618020e-02	8.135121e-05	8.135121e-05
-3.200000e+00	-3.100000e+00	6.595710e-02	8.121398e-05	8.121398e-05
-3.100000e+00	-3.000000e+00	6.590730e-02	8.118331e-05	8.118331e-05
-3.000000e+00	-2.900000e+00	6.536440e-02	8.084825e-05	8.084825e-05
-2.900000e+00	-2.800000e+00	6.522510e-02	8.076206e-05	8.076206e-05
-2.800000e+00	-2.700000e+00	6.489790e-02	8.055923e-05	8.055923e-05
-2.700000e+00	-2.600000e+00	6.467370e-02	8.041996e-05	8.041996e-05
-2.600000e+00	-2.500000e+00	6.419210e-02	8.011997e-05	8.011997e-05
-2.500000e+00	-2.400000e+00	6.388700e-02	7.992934e-05	7.992934e-05
-2.400000e+00	-2.300000e+00	6.354150e-02	7.971292e-05	7.971292e-05
-2.300000e+00	-2.200000e+00	6.319520e-02	7.949541e-05	7.949541e-05
-2.200000e+00	-2.100000e+00	6.273340e-02	7.920442e-05	7.920442e-05
-2.100000e+00	-2.000000e+00	6.242020e-02	7.900646e-05	7.900646e-05
-2.000000e+00	-1.900000e+00	6.193810e-02	7.870076e-05	7.870076e-05
-1.900000e+00	-1.800000e+00	6.151160e-02	7.842933e-05	7.842933e-05
-1.800000e+00	-1.700000e+00	6.084780e-02	7.800500e-05	7.800500e-05
-1.700000e+00	-1.600000e+00	6.048870e-02	7.777448e-05	7.777448e-05
-1.600000e+00	-1.500000e+00	5.998860e-02	7.745231e-05	7.745231e-05
-1.500000e+00	-1.400000e+00	5.942510e-02	7.708768e-05	7.708768e-05
-1.400000e+00	-1.300000e+00	5.871750e-02	7.662734e-05	7.662734e-05
-1.300000e+00	-1.200000e+00	5.817630e-02	7.627339e-05	7.627339e-05
-1.200000e+00	-1.100000e+00	5.766810e-02	7.593952e-05	7.593952e-05
-1.100000e+00	-1.000000e+00	5.700910e-02	7.550437e-05	7.550437e-05
-1.000000e+00	-9.000000e-01	5.640530e-02	7.510346e-05	7.510346e-05
-9.000000e-01	-8.000000e-01	5.575070e-02	7.466639e-05	7.466639e-05
-8.000000e-01	-7.000000e-01	5.487520e-02	7.407780e-05	7.407780e-05
-7.000000e-01	-6.000000e-01	5.431960e-02	7.370183e-05	7.370183e-05
-6.000000e-01	-5.000000e-01	5.368040e-02	7.326691e-05	7.326691e-05
-5.000000e-01	-4.000000e-01	5.293730e-02	7.275802e-05	7.275802e-05
-4.000000e-01	-3.000000e-01	5.200330e-02	7.211331e-05	7.211331e-05
-3.000000e-01	-2.000000e-01	5.123320e-02	7.157737e-05	7.157737e-05
-2.000000e-01	-1.000000e-01	5.044500e-02	7.102464e-05	7.102464e-05
-1.000000e-01	0.000000e+00	4.971960e-02	7.051213e-05	7.051213e-05
0.000000e+00	1.000000e-01	4.889640e-02	6.992596e-05	6.992596e-05
1.000000e-01	2.000000e-01	4.803270e-02	6.930563e-05	6.930563e-05
2.000000e-01	3.000000e-01	4.707580e-02	6.861181e-05	6.861181e-05
3.000000e-01	4.000000e-01	4.626410e-02	6.801772e-05	6.801772e-05
4.000000e-01	5.000000e-01	4.536200e-02	6.735132e-05	6.735132e-05
5.000000e-01	6.000000e-01	4.447510e-02	6.668965e-05	6.668965e-05
6.000000e-01	7.000000e-01	4.348910e-02	6.594627e-05	6.594627e-05
7.000000e-01	8.000000e-01	4.268290e-02	6.533215e-05	6.533215e-05
8.000000e-01	9.000000e-01	4.174140e-02	6.460758e-05	6.460758e-05
9.000000e-01	1.000000e+00	4.063460e-02	6.374527e-05	6.374527e-05
1.000000e+00	1.100000e+00	3.963330e-02	6.295498e-05	6.295498e-05
1.100000e+00	1.200000e+00	3.883150e-02	6.231493e-05	6.231493e-05
1.200000e+00	1.300000e+00	3.763130e-02	6.134436e-05	6.134436e-05
1.300000e+00	1.400000e+00	3.675940e-02	6.062953e-05	6.062953e-05
1.400000e+00	1.500000e+00	3.564700e-02	5.970511e-05	5.970511e-05
1.500000e+00	1.600000e+00	3.475080e-02	5.894981e-05	5.894981e-05
1.600000e+00	1.700000e+00	3.361210e-02	5.797594e-05	5.797594e-05
1.700000e+00	1.800000e+00	3.258490e-02	5.708318e-05	5.708318e-05
1.800000e+00	1.900000e+00	3.153770e-02	5.615844e-05	5.615844e-05
1.900000e+00	2.000000e+00	3.043150e-02	5.516475e-05	5.516475e-05
2.000000e+00	2.100000e+00	2.946800e-02	5.428444e-05	5.428444e-05
2.100000e+00	2.200000e+00	2.832360e-02	5.321992e-05	5.321992e-05
2.200000e+00	2.300000e+00	2.729940e-02	5.224883e-05	5.224883e-05
2.300000e+00	2.400000e+00	2.620290e-02	5.118877e-05	5.118877e-05
2.400000e+00	2.500000e+00	2.511660e-02	5.011646e-05	5.011646e-05
2.500000e+00	2.600000e+00	2.406840e-02	4.905956e-05	4.905956e-05
2.600000e+00	2.700000e+00	2.297920e-02	4.793662e-05	4.793662e-05
2.700000e+00	2.800000e+00	2.195240e-02	4.685339e-05	4.685339e-05
2.800000e+00	2.900000e+00	2.082020e-02	4.562916e-05	4.562916e-05
2.900000e+00	3.000000e+00	1.962020e-02	4.429469e-05	4.429469e-05
3.000000e+00	3.100000e+00	1.858350e-02	4.310858e-05	4.310858e-05
3.100000e+00	3.200000e+00	1.749040e-02	4.182153e-05	4.182153e-05
3.200000e+00	3.300000e+00	1.635700e-02	4.044379e-05	4.044379e-05
3.300000e+00	3.400000e+00	1.514100e-02	3.891144e-05	3.891144e-05
3.400000e+00	3.500000e+00	1.389820e-02	3.728029e-05	3.728029e-05
3.500000e+00	3.600000e+00	1.259940e-02	3.549563e-05	3.549563e-05
3.600000e+00	3.700000e+00	1.128740e-02	3.359673e-05	3.359673e-05
3.700000e+00	3.800000e+00	9.766000e-03	3.125060e-05	3.125060e-05
3.800000e+00	3.900000e+00	8.216600e-03	2.866461e-05	2.866461e-05
3.900000e+00	4.000000e+00	6.542400e-03	2.557812e-05	2.557812e-05
4.000000e+00	4.100000e+00	4.715900e-03	2.171612e-05	2.171612e-05
4.100000e+00	4.200000e+00	2.749000e-03	1.658011e-05	1.658011e-05
4.200000e+00	4.300000e+00	1.174400e-03	1.083697e-05	1.083697e-05
4.300000e+00	4.400000e+00	2.724000e-04	5.219195e-06	5.219195e-06
4.400000e+00	4.500000e+00	8.000000e-06	8.944272e-07	8.944272e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.474318e-04	3.148599e-07	3.148599e-07
-3.900000e+00	-3.800000e+00	2.470563e-04	3.146338e-07	3.146338e-07
-3.800000e+00	-3.700000e+00	2.465427e-04	3.143175e-07	3.143175e-07
-3.700000e+00	-3.600000e+00	2.458114e-04	3.138821e-07	3.138821e-07
-3.600000e+00	-3.500000e+00	2.458708e-04	3.139911e-07	3.139911e-07
-3.500000e+00	-3.400000e+00	2.451364e-04	3.135547e-07	3.135547e-07
-3.400000e+00	-3.300000e+00	2.447367e-04	3.131452e-07	3.131452e-07
-3.300000e+00	-3.200000e+00	2.436078e-04	3.124982e-07	3.124982e-07
-3.200000e+00	-3.100000e+00	2.426604e-04	3.117803e-07	3.117803e-07
-3.100000e+00	-3.000000e+00	2.426223e-04	3.118668e-07	3.118668e-07
-3.000000e+00	-2.900000e+00	2.405186e-04	3.104704e-07	3.104704e-07
-2.900000e+00	-2.800000e+00	2.399522e-04	3.100681e-07	3.100681e-07
-2.800000e+00	-2.700000e+00	2.388822e-04	3.094516e-07	3.094516e-07
-2.700000e+00	-2.600000e+00	2.382288e-04	3.091356e-07	3.091356e-07
-2.600000e+00	-2.500000e+00	2.362571e-04	3.077444e-07	3.077444e-07
-2.500000e+00	-2.400000e+00	2.350727e-04	3.069068e-07	3.069068e-07
-2.400000e+00	-2.300000e+00	2.338987e-04	3.062217e-07	3.062217e-07
-2.300000e+00	-2.200000e+00	2.325769e-04	3.052930e-07	3.052930e-07
-2.200000e+00	-2.100000e+00	2.309535e-04	3.042828e-07	3.042828e-07
-2.100000e+00	-2.000000e+00	2.297729e-04	3.034869e-07	3.034869e-07
-2.000000e+00	-1.900000e+00	2.279663e-04	3.022748e-07	3.022748e-07
-1.900000e+00	-1.800000e+00	2.263515e-04	3.011653e-07	3.011653e-07
-1.800000e+00	-1.700000e+00	2.239979e-04	2.996529e-07	2.996529e-07
-1.700000e+00	-1.600000e+00	2.226642e-04	2.987471e-07	2.987471e-07
-1.600000e+00	-1.500000e+00	2.208288e-04	2.975360e-07	2.975360e-07
-1.500000e+00	-1.400000e+00	2.187139e-04	2.960705e-07	2.960705e-07
-1.400000e+00	-1.300000e+00	2.161924e-04	2.944274e-07	2.944274e-07
-1.300000e+00	-1.200000e+00	2.141028e-04	2.929311e-07	2.929311e-07
-1.200000e+00	-1.100000e+00	2.122156e-04	2.916110e-07	2.916110e-07
-1.100000e+00	-1.000000e+00	2.097485e-04	2.899029e-07	2.899029e-07
-1.000000e+00	-9.000000e-01	2.077659e-04	2.886795e-07	2.886795e-07
-9.000000e-01	-8.000000e-01	2.053139e-04	2.869721e-07	2.869721e-07
-8.000000e-01	-7.000000e-01	2.020276e-04	2.846050e-07	2.846050e-07
-7.000000e-01	-6.000000e-01	1.998775e-04	2.830164e-07	2.830164e-07
-6.000000e-01	-5.000000e-01	1.975082e-04	2.813125e-07	2.813125e-07
-5.000000e-01	-4.000000e-01	1.949552e-04	2.796154e-07	2.796154e-07
-4.000000e-01	-3.000000e-01	1.913469e-04	2.768870e-07	2.768870e-07
-3.000000e-01	-2.000000e-01	1.885672e-04	2.749041e-07	2.749041e-07
-2.000000e-01	-1.000000e-01	1.856959e-04	2.728240e-07	2.728240e-07
-1.000000e-01	0.000000e+00	1.830742e-04	2.709440e-07	2.709440e-07
0.000000e+00	1.000000e-01	1.799786e-04	2.686016e-07	2.686016e-07
1.000000e-01	2.000000e-01	1.768326e-04	2.662646e-07	2.662646e-07
2.000000e-01	3.000000e-01	1.732971e-04	2.635780e-07	2.635780e-07
3.000000e-01	4.000000e-01	1.704203e-04	2.614712e-07	2.614712e-07
4.000000e-01	5.000000e-01	1.670339e-04	2.588005e-07	2.588005e-07
5.000000e-01	6.000000e-01	1.636307e-04	2.560480e-07	2.560480e-07
6.000000e-01	7.000000e-01	1.601680e-04	2.534486e-07	2.534486e-07
7.000000e-01	8.000000e-01	1.572723e-04	2.512215e-07	2.512215e-07
8.000000e-01	9.000000e-01	1.537299e-04	2.483290e-07	2.483290e-07
9.000000e-01	1.000000e+00	1.496847e-04	2.450469e-07	2.450469e-07
1.000000e+00	1.100000e+00	1.460228e-04	2.420750e-07	2.420750e-07
1.100000e+00	1.200000e+00	1.430687e-04	2.396150e-07	2.396150e-07
1.200000e+00	1.300000e+00	1.386162e-04	2.358280e-07	2.358280e-07
1.300000e+00	1.400000e+00	1.354261e-04	2.331132e-07	2.331132e-07
1.400000e+00	1.500000e+00	1.313627e-04	2.296618e-07	2.296618e-07
1.500000e+00	1.600000e+00	1.281245e-04	2.268656e-07	2.268656e-07
1.600000e+00	1.700000e+00	1.239678e-04	2.231786e-07	2.231786e-07
1.700000e+00	1.800000e+00	1.203503e-04	2.200724e-07	2.200724e-07
1.800000e+00	1.900000e+00	1.164752e-04	2.164855e-07	2.164855e-07
1.900000e+00	2.000000e+00	1.124009e-04	2.126977e-07	2.126977e-07
2.000000e+00	2.100000e+00	1.089170e-04	2.094313e-07	2.094313e-07
2.100000e+00	2.200000e+00	1.048076e-04	2.055959e-07	2.055959e-07
2.200000e+00	2.300000e+00	1.010809e-04	2.019675e-07	2.019675e-07
2.300000e+00	2.400000e+00	9.710599e-05	1.980662e-07	1.980662e-07
2.400000e+00	2.500000e+00	9.315451e-05	1.940967e-07	1.940967e-07
2.500000e+00	2.600000e+00	8.932330e-05	1.901213e-07	1.901213e-07
2.600000e+00	2.700000e+00	8.546811e-05	1.862156e-07	1.862156e-07
2.700000e+00	2.800000e+00	8.172896e-05	1.821460e-07	1.821460e-07
2.800000e+00	2.900000e+00	7.760978e-05	1.776041e-07	1.776041e-07
2.900000e+00	3.000000e+00	7.323154e-05	1.726209e-07	1.726209e-07
3.000000e+00	3.100000e+00	6.930504e-05	1.678693e-07	1.678693e-07
3.100000e+00	3.200000e+00	6.526345e-05	1.628517e-07	1.628517e-07
3.200000e+00	3.300000e+00	6.089922e-05	1.571090e-07	1.571090e-07
3.300000e+00	3.400000e+00	5.625648e-05	1.507603e-07	1.507603e-07
3.400000e+00	3.500000e+00	5.139324e-05	1.436493e-07	1.436493e-07
3.500000e+00	3.600000e+00	4.630459e-05	1.358003e-07	1.358003e-07
3.600000e+00	3.700000e+00	4.097367e-05	1.268165e-07	1.268165e-07
3.700000e+00	3.800000e+00	3.485728e-05	1.157747e-07	1.157747e-07
3.800000e+00	3.900000e+00	2.861563e-05	1.034234e-07	1.034234e-07
3.900000e+00	4.000000e+00	2.202620e-05	8.893102e-08	8.893102e-08
4.000000e+00	4.100000e+00	1.522006e-05	7.211644e-08	7.211644e-08
4.100000e+00	4.200000e+00	8.459381e-06	5.220652e-08	5.220652e-08
4.200000e+00	4.300000e+00	3.435884e-06	3.224441e-08	3.224441e-08
4.300000e+00	4.400000e+00	7.561807e-07	1.462581e-08	1.462581e-08
4.400000e+00	4.500000e+00	2.104061e-08	2.360951e-09	2.360951e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.077740e-03	8.631718e-06	8.631718e-06
-3.900000e+00	-3.800000e+00	7.066352e-03	8.624773e-06	8.624773e-06
-3.800000e+00	-3.700000e+00	7.052662e-03	8.616394e-06	8.616394e-06
-3.700000e+00	-3.600000e+00	7.029251e-03	8.602098e-06	8.602098e-06
-3.600000e+00	-3.500000e+00	7.028069e-03	8.601273e-06	8.601273e-06
-3.500000e+00	-3.400000e+00	7.006358e-03	8.588120e-06	8.588120e-06
-3.400000e+00	-3.300000e+00	7.001165e-03	8.584808e-06	8.584808e-06
-3.300000e+00	-3.200000e+00	6.965199e-03	8.562738e-06	8.562738e-06
-3.200000e+00	-3.100000e+00	6.941884e-03	8.548497e-06	8.548497e-06
-3.100000e+00	-3.000000e+00	6.936265e-03	8.544805e-06	8.544805e-06
-3.000000e+00	-2.900000e+00	6.879143e-03	8.509553e-06	8.509553e-06
-2.900000e+00	-2.800000e+00	6.864789e-03	8.500862e-06	8.500862e-06
-2.800000e+00	-2.700000e+00	6.830141e-03	8.479252e-06	8.479252e-06
-2.700000e+00	-2.600000e+00	6.806744e-03	8.464841e-06	8.464841e-06
-2.600000e+00	-2.500000e+00	6.756107e-03	8.433327e-06	8.433327e-06
-2.500000e+00	-2.400000e+00	6.723823e-03	8.413043e-06	8.413043e-06
-2.400000e+00	-2.300000e+00	6.687662e-03	8.390518e-06	8.390518e-06
-2.300000e+00	-2.200000e+00	6.650878e-03	8.367201e-06	8.367201e-06
-2.200000e+00	-2.100000e+00	6.602439e-03	8.336775e-06	8.336775e-06
-2.100000e+00	-2.000000e+00	6.569619e-03	8.316117e-06	8.316117e-06
-2.000000e+00	-1.900000e+00	6.518883e-03	8.283950e-06	8.283950e-06
-1.900000e+00	-1.800000e+00	6.473719e-03	8.255027e-06	8.255027e-06
-1.800000e+00	-1.700000e+00	6.403945e-03	8.210476e-06	8.210476e-06
-1.700000e+00	-1.600000e+00	6.366268e-03	8.186362e-06	8.186362e-06
-1.600000e+00	-1.500000e+00	6.313606e-03	8.152416e-06	8.152416e-06
-1.500000e+00	-1.400000e+00	6.254303e-03	8.114039e-06	8.114039e-06
-1.400000e+00	-1.300000e+00	6.179868e-03	8.065631e-06	8.065631e-06
-1.300000e+00	-1.200000e+00	6.122969e-03	8.028459e-06	8.028459e-06
-1.200000e+00	-1.100000e+00	6.069528e-03	7.993378e-06	7.993378e-06
-1.100000e+00	-1.000000e+00	6.000247e-03	7.947675e-06	7.947675e-06
-1.000000e+00	-9.000000e-01	5.936220e-03	7.904845e-06	7.904845e-06
-9.000000e-01	-8.000000e-01	5.867462e-03	7.859018e-06	7.859018e-06
-8.000000e-01	-7.000000e-01	5.775316e-03	7.797060e-06	7.797060e-06
-7.000000e-01	-6.000000e-01	5.716910e-03	7.757580e-06	7.757580e-06
-6.000000e-01	-5.000000e-01	5.649643e-03	7.711809e-06	7.711809e-06
-5.000000e-01	-4.000000e-01	5.571424e-03	7.658234e-06	7.658234e-06
-4.000000e-01	-3.000000e-01	5.473128e-03	7.590381e-06	7.590381e-06
-3.000000e-01	-2.000000e-01	5.392142e-03	7.534055e-06	7.534055e-06
-2.000000e-01	-1.000000e-01	5.309218e-03	7.475922e-06	7.475922e-06
-1.000000e-01	0.000000e+00	5.232838e-03	7.421926e-06	7.421926e-06
0.000000e+00	1.000000e-01	5.146209e-03	7.360243e-06	7.360243e-06
1.000000e-01	2.000000e-01	5.055318e-03	7.294964e-06	7.294964e-06
2.000000e-01	3.000000e-01	4.954587e-03	7.221903e-06	7.221903e-06
3.000000e-01	4.000000e-01	4.869171e-03	7.159392e-06	7.159392e-06
4.000000e-01	5.000000e-01	4.774198e-03	7.089204e-06	7.089204e-06
5.000000e-01	6.000000e-01	4.681010e-03	7.019793e-06	7.019793e-06
6.000000e-01	7.000000e-01	4.577103e-03	6.941346e-06	6.941346e-06
7.000000e-01	8.000000e-01	4.492196e-03	6.876617e-06	6.876617e-06
8.000000e-01	9.000000e-01	4.393364e-03	6.800751e-06	6.800751e-06
9.000000e-01	1.000000e+00	4.276628e-03	6.709599e-06	6.709599e-06
1.000000e+00	1.100000e+00	4.171279e-03	6.626471e-06	6.626471e-06
1.100000e+00	1.200000e+00	4.086800e-03	6.558952e-06	6.558952e-06
1.200000e+00	1.300000e+00	3.960648e-03	6.457059e-06	6.457059e-06
1.300000e+00	1.400000e+00	3.868816e-03	6.381711e-06	6.381711e-06
1.400000e+00	1.500000e+00	3.751808e-03	6.284521e-06	6.284521e-06
1.500000e+00	1.600000e+00	3.657429e-03	6.204926e-06	6.204926e-06
1.600000e+00	1.700000e+00	3.537626e-03	6.102495e-06	6.102495e-06
1.700000e+00	1.800000e+00	3.429726e-03	6.008893e-06	6.008893e-06
1.800000e+00	1.900000e+00	3.319327e-03	5.911236e-06	5.911236e-06
1.900000e+00	2.000000e+00	3.203105e-03	5.807010e-06	5.807010e-06
2.000000e+00	2.100000e+00	3.101681e-03	5.714326e-06	5.714326e-06
2.100000e+00	2.200000e+00	2.981151e-03	5.602125e-06	5.602125e-06
2.200000e+00	2.300000e+00	2.873372e-03	5.499944e-06	5.499944e-06
2.300000e+00	2.400000e+00	2.757948e-03	5.388331e-06	5.388331e-06
2.400000e+00	2.500000e+00	2.643666e-03	5.275568e-06	5.275568e-06
2.500000e+00	2.600000e+00	2.533256e-03	5.164141e-06	5.164141e-06
2.600000e+00	2.700000e+00	2.418613e-03	5.045934e-06	5.045934e-06
2.700000e+00	2.800000e+00	2.310419e-03	4.931653e-06	4.931653e-06
2.800000e+00	2.900000e+00	2.191164e-03	4.802585e-06	4.802585e-06
2.900000e+00	3.000000e+00	2.064830e-03	4.662034e-06	4.662034e-06
3.000000e+00	3.100000e+00	1.955654e-03	4.537028e-06	4.537028e-06
3.100000e+00	3.200000e+00	1.840732e-03	4.401839e-06	4.401839e-06
3.200000e+00	3.300000e+00	1.721247e-03	4.256332e-06	4.256332e-06
3.300000e+00	3.400000e+00	1.593346e-03	4.095220e-06	4.095220e-06
3.400000e+00	3.500000e+00	1.462481e-03	3.923342e-06	3.923342e-06
3.500000e+00	3.600000e+00	1.325850e-03	3.735642e-06	3.735642e-06
3.600000e+00	3.700000e+00	1.187776e-03	3.535762e-06	3.535762e-06
3.700000e+00	3.800000e+00	1.027554e-03	3.288462e-06	3.288462e-06
3.800000e+00	3.900000e+00	8.645669e-04	3.016459e-06	3.016459e-06
3.900000e+00	4.000000e+00	6.883127e-04	2.691292e-06	2.691292e-06
4.000000e+00	4.100000e+00	4.960907e-04	2.284648e-06	2.284648e-06
4.100000e+00	4.200000e+00	2.891371e-04	1.744024e-06	1.744024e-06
4.200000e+00	4.300000e+00	1.234991e-04	1.139691e-06	1.139691e-06
4.300000e+00	4.400000e+00	2.862373e-05	5.484637e-07	5.484637e-07
4.400000e+00	4.500000e+00	8.415976e-07	9.409748e-08	9.409748e-08
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.076468e-03	8.633891e-06	8.633891e-06
-3.900000e+00	-3.800000e+00	7.089098e-03	8.641592e-06	8.641592e-06
-3.800000e+00	-3.700000e+00	7.078079e-03	8.634874e-06	8.634874e-06
-3.700000e+00	-3.600000e+00	7.056874e-03	8.621930e-06	8.621930e-06
-3.600000e+00	-3.500000e+00	7.043306e-03	8.613637e-06	8.613637e-06
-3.500000e+00	-3.400000e+00	7.037618e-03	8.610158e-06	8.610158e-06
-3.400000e+00	-3.300000e+00	7.036533e-03	8.609495e-06	8.609495e-06
-3.300000e+00	-3.200000e+00	7.012779e-03	8.594950e-06	8.594950e-06
-3.200000e+00	-3.100000e+00	6.986201e-03	8.578648e-06	8.578648e-06
-3.100000e+00	-3.000000e+00	6.960825e-03	8.563053e-06	8.563053e-06
-3.000000e+00	-2.900000e+00	6.933299e-03	8.546106e-06	8.546106e-06
-2.900000e+00	-2.800000e+00	6.911630e-03	8.532740e-06	8.532740e-06
-2.800000e+00	-2.700000e+00	6.876963e-03	8.511314e-06	8.511314e-06
-2.700000e+00	-2.600000e+00	6.854620e-03	8.497477e-06	8.497477e-06
-2.600000e+00	-2.500000e+00	6.827105e-03	8.480404e-06	8.480404e-06
-2.500000e+00	-2.400000e+00	6.801655e-03	8.464583e-06	8.464583e-06
-2.400000e+00	-2.300000e+00	6.752861e-03	8.434167e-06	8.434167e-06
-2.300000e+00	-2.200000e+00	6.709050e-03	8.406763e-06	8.406763e-06
-2.200000e+00	-2.100000e+00	6.672170e-03	8.383625e-06	8.383625e-06
-2.100000e+00	-2.000000e+00	6.642485e-03	8.364954e-06	8.364954e-06
-2.000000e+00	-1.900000e+00	6.616444e-03	8.348542e-06	8.348542e-06
-1.900000e+00	-1.800000e+00	6.550143e-03	8.306607e-06	8.306607e-06
-1.800000e+00	-1.700000e+00	6.504878e-03	8.277856e-06	8.277856e-06
-1.700000e+00	-1.600000e+00	6.461878e-03	8.250450e-06	8.250450e-06
-1.600000e+00	-1.500000e+00	6.417382e-03	8.221995e-06	8.221995e-06
-1.500000e+00	-1.400000e+00	6.342769e-03	8.174058e-06	8.174058e-06
-1.400000e+00	-1.300000e+00	6.315412e-03	8.156412e-06	8.156412e-06
-1.300000e+00	-1.200000e+00	6.244381e-03	8.110413e-06	8.110413e-06
-1.200000e+00	-1.100000e+00	6.185706e-03	8.072219e-06	8.072219e-06
-1.100000e+00	-1.000000e+00	6.121574e-03	8.030265e-06	8.030265e-06
-1.000000e+00	-9.000000e-01	6.064891e-03	7.992999e-06	7.992999e-06
-9.000000e-01	-8.000000e-01	6.000580e-03	7.950509e-06	7.950509e-06
-8.000000e-01	-7.000000e-01	5.932182e-03	7.905067e-06	7.905067e-06
-7.000000e-01	-6.000000e-01	5.867872e-03	7.862101e-06	7.862101e-06
-6.000000e-01	-5.000000e-01	5.798010e-03	7.815158e-06	7.815158e-06
-5.000000e-01	-4.000000e-01	5.737976e-03	7.774593e-06	7.774593e-06
-4.000000e-01	-3.000000e-01	5.650238e-03	7.714924e-06	7.714924e-06
-3.000000e-01	-2.000000e-01	5.581766e-03	7.668036e-06	7.668036e-06
-2.000000e-01	-1.000000e-01	5.494649e-03	7.607961e-06	7.607961e-06
-1.000000e-01	0.000000e+00	5.415970e-03	7.553295e-06	7.553295e-06
0.000000e+00	1.000000e-01	5.334679e-03	7.496394e-06	7.496394e-06
1.000000e-01	2.000000e-01	5.251554e-03	7.437761e-06	7.437761e-06
2.000000e-01	3.000000e-01	5.172960e-03	7.381895e-06	7.381895e-06
3.000000e-01	4.000000e-01	5.078848e-03	7.314437e-06	7.314437e-06
4.000000e-01	5.000000e-01	5.006163e-03	7.261909e-06	7.261909e-06
5.000000e-01	6.000000e-01	4.899874e-03	7.184404e-06	7.184404e-06
6.000000e-01	7.000000e-01	4.809028e-03	7.117491e-06	7.117491e-06
7.000000e-01	8.000000e-01	4.718067e-03	7.049857e-06	7.049857e-06
8.000000e-01	9.000000e-01	4.618962e-03	6.975422e-06	6.975422e-06
9.000000e-01	1.000000e+00	4.528853e-03	6.907047e-06	6.907047e-06
1.000000e+00	1.100000e+00	4.433183e-03	6.833703e-06	6.833703e-06
1.100000e+00	1.200000e+00	4.344296e-03	6.764847e-06	6.764847e-06
1.200000e+00	1.300000e+00	4.239598e-03	6.682833e-06	6.682833e-06
1.300000e+00	1.400000e+00	4.150891e-03	6.612549e-06	6.612549e-06
1.400000e+00	1.500000e+00	4.032919e-03	6.517905e-06	6.517905e-06
1.500000e+00	1.600000e+00	3.937965e-03	6.440717e-06	6.440717e-06
1.600000e+00	1.700000e+00	3.837502e-03	6.358030e-06	6.358030e-06
1.700000e+00	1.800000e+00	3.716002e-03	6.256569e-06	6.256569e-06
1.800000e+00	1.900000e+00	3.609818e-03	6.166531e-06	6.166531e-06
1.900000e+00	2.000000e+00	3.511282e-03	6.081787e-06	6.081787e-06
2.000000e+00	2.100000e+00	3.402781e-03	5.987084e-06	5.987084e-06
2.100000e+00	2.200000e+00	3.293469e-03	5.890133e-06	5.890133e-06
2.200000e+00	2.300000e+00	3.203866e-03	5.809456e-06	5.809456e-06
2.300000e+00	2.400000e+00	3.071327e-03	5.688023e-06	5.688023e-06
2.400000e+00	2.500000e+00	2.978163e-03	5.601090e-06	5.601090e-06
2.500000e+00	2.600000e+00	2.862394e-03	5.491146e-06	5.491146e-06
2.600000e+00	2.700000e+00	2.757674e-03	5.389764e-06	5.389764e-06
2.700000e+00	2.800000e+00	2.649669e-03	5.283164e-06	5.283164e-06
2.800000e+00	2.900000e+00	2.539198e-03	5.171857e-06	5.171857e-06
2.900000e+00	3.000000e+00	2.426062e-03	5.055326e-06	5.055326e-06
3.000000e+00	3.100000e+00	2.297978e-03	4.920069e-06	4.920069e-06
3.100000e+00	3.200000e+00	2.184916e-03	4.797507e-06	4.797507e-06
3.200000e+00	3.300000e+00	2.079533e-03	4.680380e-06	4.680380e-06
3.300000e+00	3.400000e+00	1.936964e-03	4.517094e-06	4.517094e-06
3.400000e+00	3.500000e+00	1.807047e-03	4.362978e-06	4.362978e-06
3.500000e+00	3.600000e+00	1.658801e-03	4.180184e-06	4.180184e-06
3.600000e+00	3.700000e+00	1.496176e-03	3.969992e-06	3.969992e-06
3.700000e+00	3.800000e+00	1.326852e-03	3.738604e-06	3.738604e-06
3.800000e+00	3.900000e+00	1.136195e-03	3.459591e-06	3.459591e-06
3.900000e+00	4.000000e+00	9.224061e-04	3.117162e-06	3.117162e-06
4.000000e+00	4.100000e+00	6.768146e-04	2.670134e-06	2.670134e-06
4.100000e+00	4.200000e+00	4.100390e-04	2.078313e-06	2.078313e-06
4.200000e+00	4.300000e+00	1.803118e-04	1.378194e-06	1.378194e-06
4.300000e+00	4.400000e+00	4.273676e-05	6.709638e-07	6.709638e-07
4.400000e+00	4.500000e+00	1.306226e-06	1.173025e-07	1.173025e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.717690e-02	8.196152e-05	8.196152e-05
-3.900000e+00	-3.800000e+00	6.729680e-02	8.203463e-05	8.203463e-05
-3.800000e+00	-3.700000e+00	6.719220e-02	8.197085e-05	8.197085e-05
-3.700000e+00	-3.600000e+00	6.699090e-02	8.184797e-05	8.184797e-05
-3.600000e+00	-3.500000e+00	6.686210e-02	8.176925e-05	8.176925e-05
-3.500000e+00	-3.400000e+00	6.680810e-02	8.173622e-05	8.173622e-05
-3.400000e+00	-3.300000e+00	6.679780e-02	8.172992e-05	8.172992e-05
-3.300000e+00	-3.200000e+00	6.657230e-02	8.159185e-05	8.159185e-05
-3.200000e+00	-3.100000e+00	6.632000e-02	8.143709e-05	8.143709e-05
-3.100000e+00	-3.000000e+00	6.607910e-02	8.128905e-05	8.128905e-05
-3.000000e+00	-2.900000e+00	6.581780e-02	8.112817e-05	8.112817e-05
-2.900000e+00	-2.800000e+00	6.561210e-02	8.100130e-05	8.100130e-05
-2.800000e+00	-2.700000e+00	6.528300e-02	8.079790e-05	8.079790e-05
-2.700000e+00	-2.600000e+00	6.507090e-02	8.066654e-05	8.066654e-05
-2.600000e+00	-2.500000e+00	6.480970e-02	8.050447e-05	8.050447e-05
-2.500000e+00	-2.400000e+00	6.456810e-02	8.035428e-05	8.035428e-05
-2.400000e+00	-2.300000e+00	6.410490e-02	8.006554e-05	8.006554e-05
-2.300000e+00	-2.200000e+00	6.368900e-02	7.980539e-05	7.980539e-05
-2.200000e+00	-2.100000e+00	6.333890e-02	7.958574e-05	7.958574e-05
-2.100000e+00	-2.000000e+00	6.305710e-02	7.940850e-05	7.940850e-05
-2.000000e+00	-1.900000e+00	6.280990e-02	7.925270e-05	7.925270e-05
-1.900000e+00	-1.800000e+00	6.218050e-02	7.885461e-05	7.885461e-05
-1.800000e+00	-1.700000e+00	6.175080e-02	7.858168e-05	7.858168e-05
-1.700000e+00	-1.600000e+00	6.134260e-02	7.832152e-05	7.832152e-05
-1.600000e+00	-1.500000e+00	6.092020e-02	7.805139e-05	7.805139e-05
-1.500000e+00	-1.400000e+00	6.021190e-02	7.759633e-05	7.759633e-05
-1.400000e+00	-1.300000e+00	5.995220e-02	7.742881e-05	7.742881e-05
-1.300000e+00	-1.200000e+00	5.927790e-02	7.699214e-05	7.699214e-05
-1.200000e+00	-1.100000e+00	5.872090e-02	7.662956e-05	7.662956e-05
-1.100000e+00	-1.000000e+00	5.811210e-02	7.623129e-05	7.623129e-05
-1.000000e+00	-9.000000e-01	5.757400e-02	7.587753e-05	7.587753e-05
-9.000000e-01	-8.000000e-01	5.696350e-02	7.547417e-05	7.547417e-05
-8.000000e-01	-7.000000e-01	5.631420e-02	7.504279e-05	7.504279e-05
-7.000000e-01	-6.000000e-01	5.570370e-02	7.463491e-05	7.463491e-05
-6.000000e-01	-5.000000e-01	5.504050e-02	7.418928e-05	7.418928e-05
-5.000000e-01	-4.000000e-01	5.447060e-02	7.380420e-05	7.380420e-05
-4.000000e-01	-3.000000e-01	5.363770e-02	7.323776e-05	7.323776e-05
-3.000000e-01	-2.000000e-01	5.298770e-02	7.279265e-05	7.279265e-05
-2.000000e-01	-1.000000e-01	5.216070e-02	7.222236e-05	7.222236e-05
-1.000000e-01	0.000000e+00	5.141380e-02	7.170342e-05	7.170342e-05
0.000000e+00	1.000000e-01	5.064210e-02	7.116326e-05	7.116326e-05
1.000000e-01	2.000000e-01	4.985300e-02	7.060666e-05	7.060666e-05
2.000000e-01	3.000000e-01	4.910690e-02	7.007632e-05	7.007632e-05
3.000000e-01	4.000000e-01	4.821350e-02	6.943594e-05	6.943594e-05
4.000000e-01	5.000000e-01	4.752350e-02	6.893729e-05	6.893729e-05
5.000000e-01	6.000000e-01	4.651450e-02	6.820154e-05	6.820154e-05
6.000000e-01	7.000000e-01	4.565210e-02	6.756634e-05	6.756634e-05
7.000000e-01	8.000000e-01	4.478860e-02	6.692429e-05	6.692429e-05
8.000000e-01	9.000000e-01	4.384780e-02	6.621767e-05	6.621767e-05
9.000000e-01	1.000000e+00	4.299240e-02	6.556859e-05	6.556859e-05
1.000000e+00	1.100000e+00	4.208420e-02	6.487234e-05	6.487234e-05
1.100000e+00	1.200000e+00	4.124040e-02	6.421869e-05	6.421869e-05
1.200000e+00	1.300000e+00	4.024650e-02	6.344013e-05	6.344013e-05
1.300000e+00	1.400000e+00	3.940440e-02	6.277292e-05	6.277292e-05
1.400000e+00	1.500000e+00	3.828450e-02	6.187447e-05	6.187447e-05
1.500000e+00	1.600000e+00	3.738310e-02	6.114172e-05	6.114172e-05
1.600000e+00	1.700000e+00	3.642940e-02	6.035677e-05	6.035677e-05
1.700000e+00	1.800000e+00	3.527600e-02	5.939360e-05	5.939360e-05
1.800000e+00	1.900000e+00	3.426800e-02	5.853888e-05	5.853888e-05
1.900000e+00	2.000000e+00	3.333260e-02	5.773439e-05	5.773439e-05
2.000000e+00	2.100000e+00	3.230260e-02	5.683538e-05	5.683538e-05
2.100000e+00	2.200000e+00	3.126490e-02	5.591502e-05	5.591502e-05
2.200000e+00	2.300000e+00	3.041430e-02	5.514916e-05	5.514916e-05
2.300000e+00	2.400000e+00	2.915610e-02	5.399639e-05	5.399639e-05
2.400000e+00	2.500000e+00	2.827170e-02	5.317114e-05	5.317114e-05
2.500000e+00	2.600000e+00	2.717270e-02	5.212744e-05	5.212744e-05
2.600000e+00	2.700000e+00	2.617860e-02	5.116503e-05	5.116503e-05
2.700000e+00	2.800000e+00	2.515330e-02	5.015307e-05	5.015307e-05
2.800000e+00	2.900000e+00	2.410460e-02	4.909644e-05	4.909644e-05
2.900000e+00	3.000000e+00	2.303060e-02	4.799021e-05	4.799021e-05
3.000000e+00	3.100000e+00	2.181470e-02	4.670621e-05	4.670621e-05
3.100000e+00	3.200000e+00	2.074140e-02	4.554273e-05	4.554273e-05
3.200000e+00	3.300000e+00	1.974100e-02	4.443085e-05	4.443085e-05
3.300000e+00	3.400000e+00	1.838760e-02	4.288076e-05	4.288076e-05
3.400000e+00	3.500000e+00	1.715430e-02	4.141775e-05	4.141775e-05
3.500000e+00	3.600000e+00	1.574700e-02	3.968249e-05	3.968249e-05
3.600000e+00	3.700000e+00	1.420320e-02	3.768713e-05	3.768713e-05
3.700000e+00	3.800000e+00	1.259580e-02	3.549056e-05	3.549056e-05
3.800000e+00	3.900000e+00	1.078590e-02	3.284189e-05	3.284189e-05
3.900000e+00	4.000000e+00	8.756400e-03	2.959121e-05	2.959121e-05
4.000000e+00	4.100000e+00	6.425000e-03	2.534758e-05	2.534758e-05
4.100000e+00	4.200000e+00	3.892500e-03	1.972942e-05	1.972942e-05
4.200000e+00	4.300000e+00	1.711700e-03	1.308320e-05	1.308320e-05
4.300000e+00	4.400000e+00	4.057000e-04	6.369458e-06	6.369458e-06
4.400000e+00	4.500000e+00	1.240000e-05	1.113553e-06	1.113553e-06
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.473305e-04	3.149175e-07	3.149175e-07
-3.900000e+00	-3.800000e+00	2.477145e-04	3.151216e-07	3.151216e-07
-3.800000e+00	-3.700000e+00	2.473455e-04	3.149057e-07	3.149057e-07
-3.700000e+00	-3.600000e+00	2.463727e-04	3.141316e-07	3.141316e-07
-3.600000e+00	-3.500000e+00	2.461630e-04	3.141608e-07	3.141608e-07
-3.500000e+00	-3.400000e+00	2.459541e-04	3.140258e-07	3.140258e-07
-3.400000e+00	-3.300000e+00	2.459149e-04	3.139606e-07	3.139606e-07
-3.300000e+00	-3.200000e+00	2.449511e-04	3.132856e-07	3.132856e-07
-3.200000e+00	-3.100000e+00	2.440296e-04	3.126886e-07	3.126886e-07
-3.100000e+00	-3.000000e+00	2.431793e-04	3.121892e-07	3.121892e-07
-3.000000e+00	-2.900000e+00	2.423328e-04	3.117292e-07	3.117292e-07
-2.900000e+00	-2.800000e+00	2.415157e-04	3.111483e-07	3.111483e-07
-2.800000e+00	-2.700000e+00	2.402471e-04	3.102991e-07	3.102991e-07
-2.700000e+00	-2.600000e+00	2.395806e-04	3.099467e-07	3.099467e-07
-2.600000e+00	-2.500000e+00	2.385994e-04	3.092700e-07	3.092700e-07
-2.500000e+00	-2.400000e+00	2.375946e-04	3.085855e-07	3.085855e-07
-2.400000e+00	-2.300000e+00	2.359581e-04	3.075412e-07	3.075412e-07
-2.300000e+00	-2.200000e+00	2.343846e-04	3.064843e-07	3.064843e-07
-2.200000e+00	-2.100000e+00	2.328955e-04	3.053773e-07	3.053773e-07
-2.100000e+00	-2.000000e+00	2.321157e-04	3.050412e-07	3.050412e-07
-2.000000e+00	-1.900000e+00	2.310938e-04	3.043064e-07	3.043064e-07
-1.900000e+00	-1.800000e+00	2.287967e-04	3.027813e-07	3.027813e-07
-1.800000e+00	-1.700000e+00	2.273163e-04	3.018785e-07	3.018785e-07
-1.700000e+00	-1.600000e+00	2.257534e-04	3.007978e-07	3.007978e-07
-1.600000e+00	-1.500000e+00	2.244034e-04	3.000225e-07	3.000225e-07
-1.500000e+00	-1.400000e+00	2.215087e-04	2.978617e-07	2.978617e-07
-1.400000e+00	-1.300000e+00	2.206138e-04	2.973488e-07	2.973488e-07
-1.300000e+00	-1.200000e+00	2.181349e-04	2.956628e-07	2.956628e-07
-1.200000e+00	-1.100000e+00	2.160605e-04	2.942201e-07	2.942201e-07
-1.100000e+00	-1.000000e+00	2.139698e-04	2.929433e-07	2.929433e-07
-1.000000e+00	-9.000000e-01	2.119898e-04	2.915395e-07	2.915395e-07
-9.000000e-01	-8.000000e-01	2.097022e-04	2.899585e-07	2.899585e-07
-8.000000e-01	-7.000000e-01	2.073298e-04	2.883131e-07	2.883131e-07
-7.000000e-01	-6.000000e-01	2.050835e-04	2.867753e-07	2.867753e-07
-6.000000e-01	-5.000000e-01	2.025198e-04	2.848645e-07	2.848645e-07
-5.000000e-01	-4.000000e-01	2.004335e-04	2.834229e-07	2.834229e-07
-4.000000e-01	-3.000000e-01	1.975579e-04	2.815145e-07	2.815145e-07
-3.000000e-01	-2.000000e-01	1.950284e-04	2.796071e-07	2.796071e-07
-2.000000e-01	-1.000000e-01	1.919711e-04	2.773767e-07	2.773767e-07
-1.000000e-01	0.000000e+00	1.893970e-04	2.756646e-07	2.756646e-07
0.000000e+00	1.000000e-01	1.863227e-04	2.732301e-07	2.732301e-07
1.000000e-01	2.000000e-01	1.837329e-04	2.715673e-07	2.715673e-07
2.000000e-01	3.000000e-01	1.807982e-04	2.692312e-07	2.692312e-07
3.000000e-01	4.000000e-01	1.775076e-04	2.667665e-07	2.667665e-07
4.000000e-01	5.000000e-01	1.750591e-04	2.650115e-07	2.650115e-07
5.000000e-01	6.000000e-01	1.712900e-04	2.620825e-07	2.620825e-07
6.000000e-01	7.000000e-01	1.680815e-04	2.596016e-07	2.596016e-07
7.000000e-01	8.000000e-01	1.648827e-04	2.571130e-07	2.571130e-07
8.000000e-01	9.000000e-01	1.615886e-04	2.546836e-07	2.546836e-07
9.000000e-01	1.000000e+00	1.582462e-04	2.518695e-07	2.518695e-07
1.000000e+00	1.100000e+00	1.550256e-04	2.493877e-07	2.493877e-07
1.100000e+00	1.200000e+00	1.520143e-04	2.470580e-07	2.470580e-07
1.200000e+00	1.300000e+00	1.483753e-04	2.441222e-07	2.441222e-07
1.300000e+00	1.400000e+00	1.453927e-04	2.417314e-07	2.417314e-07
1.400000e+00	1.500000e+00	1.413151e-04	2.383606e-07	2.383606e-07
1.500000e+00	1.600000e+00	1.378531e-04	2.353130e-07	2.353130e-07
1.600000e+00	1.700000e+00	1.344568e-04	2.325463e-07	2.325463e-07
1.700000e+00	1.800000e+00	1.303396e-04	2.290731e-07	2.290731e-07
1.800000e+00	1.900000e+00	1.267023e-04	2.259421e-07	2.259421e-07
1.900000e+00	2.000000e+00	1.232096e-04	2.227669e-07	2.227669e-07
2.000000e+00	2.100000e+00	1.195777e-04	2.196522e-07	2.196522e-07
2.100000e+00	2.200000e+00	1.158886e-04	2.163860e-07	2.163860e-07
2.200000e+00	2.300000e+00	1.127618e-04	2.134765e-07	2.134765e-07
2.300000e+00	2.400000e+00	1.082773e-04	2.093912e-07	2.093912e-07
2.400000e+00	2.500000e+00	1.050227e-04	2.062481e-07	2.062481e-07
2.500000e+00	2.600000e+00	1.010853e-04	2.025111e-07	2.025111e-07
2.600000e+00	2.700000e+00	9.744008e-05	1.988742e-07	1.988742e-07
2.700000e+00	2.800000e+00	9.374602e-05	1.951769e-07	1.951769e-07
2.800000e+00	2.900000e+00	9.002546e-05	1.914629e-07	1.914629e-07
2.900000e+00	3.000000e+00	8.602352e-05	1.871570e-07	1.871570e-07
3.000000e+00	3.100000e+00	8.148924e-05	1.821348e-07	1.821348e-07
3.100000e+00	3.200000e+00	7.747869e-05	1.775236e-07	1.775236e-07
3.200000e+00	3.300000e+00	7.358063e-05	1.727894e-07	1.727894e-07
3.300000e+00	3.400000e+00	6.832112e-05	1.661334e-07	1.661334e-07
3.400000e+00	3.500000e+00	6.335790e-05	1.593803e-07	1.593803e-07
3.500000e+00	3.600000e+00	5.769290e-05	1.513530e-07	1.513530e-07
3.600000e+00	3.700000e+00	5.137271e-05	1.417368e-07	1.417368e-07
3.700000e+00	3.800000e+00	4.475457e-05	1.309058e-07	1.309058e-07
3.800000e+00	3.900000e+00	3.743123e-05	1.180524e-07	1.180524e-07
3.900000e+00	4.000000e+00	2.936410e-05	1.024769e-07	1.024769e-07
4.000000e+00	4.100000e+00	2.063219e-05	8.372498e-08	8.372498e-08
4.100000e+00	4.200000e+00	1.192226e-05	6.182551e-08	6.182551e-08
4.200000e+00	4.300000e+00	4.997119e-06	3.883764e-08	3.883764e-08
4.300000e+00	4.400000e+00	1.132378e-06	1.796041e-08	1.796041e-08
4.400000e+00	4.500000e+00	3.227015e-08	2.904216e-09	2.904216e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.070296e-03	8.627220e-06	8.627220e-06
-3.900000e+00	-3.800000e+00	7.082569e-03	8.634493e-06	8.634493e-06
-3.800000e+00	-3.700000e+00	7.071760e-03	8.628022e-06	8.628022e-06
-3.700000e+00	-3.600000e+00	7.050394e-03	8.614870e-06	8.614870e-06
-3.600000e+00	-3.500000e+00	7.036826e-03	8.606568e-06	8.606568e-06
-3.500000e+00	-3.400000e+00	7.031248e-03	8.603220e-06	8.603220e-06
-3.400000e+00	-3.300000e+00	7.029977e-03	8.602328e-06	8.602328e-06
-3.300000e+00	-3.200000e+00	7.006502e-03	8.588110e-06	8.588110e-06
-3.200000e+00	-3.100000e+00	6.980199e-03	8.572129e-06	8.572129e-06
-3.100000e+00	-3.000000e+00	6.954706e-03	8.556376e-06	8.556376e-06
-3.000000e+00	-2.900000e+00	6.927127e-03	8.539346e-06	8.539346e-06
-2.900000e+00	-2.800000e+00	6.905475e-03	8.525990e-06	8.525990e-06
-2.800000e+00	-2.700000e+00	6.870602e-03	8.504285e-06	8.504285e-06
-2.700000e+00	-2.600000e+00	6.848660e-03	8.490933e-06	8.490933e-06
-2.600000e+00	-2.500000e+00	6.821131e-03	8.473826e-06	8.473826e-06
-2.500000e+00	-2.400000e+00	6.795417e-03	8.457660e-06	8.457660e-06
-2.400000e+00	-2.300000e+00	6.747077e-03	8.427781e-06	8.427781e-06
-2.300000e+00	-2.200000e+00	6.703345e-03	8.400449e-06	8.400449e-06
-2.200000e+00	-2.100000e+00	6.666188e-03	8.376941e-06	8.376941e-06
-2.100000e+00	-2.000000e+00	6.636658e-03	8.358448e-06	8.358448e-06
-2.000000e+00	-1.900000e+00	6.610528e-03	8.341904e-06	8.341904e-06
-1.900000e+00	-1.800000e+00	6.544200e-03	8.299896e-06	8.299896e-06
-1.800000e+00	-1.700000e+00	6.498835e-03	8.270987e-06	8.270987e-06
-1.700000e+00	-1.600000e+00	6.456056e-03	8.243836e-06	8.243836e-06
-1.600000e+00	-1.500000e+00	6.411395e-03	8.215144e-06	8.215144e-06
-1.500000e+00	-1.400000e+00	6.337041e-03	8.167490e-06	8.167490e-06
-1.400000e+00	-1.300000e+00	6.309636e-03	8.149761e-06	8.149761e-06
-1.300000e+00	-1.200000e+00	6.238775e-03	8.103939e-06	8.103939e-06
-1.200000e+00	-1.100000e+00	6.179994e-03	8.065567e-06	8.065567e-06
-1.100000e+00	-1.000000e+00	6.116320e-03	8.024170e-06	8.024170e-06
-1.000000e+00	-9.000000e-01	6.059342e-03	7.986480e-06	7.986480e-06
-9.000000e-01	-8.000000e-01	5.995265e-03	7.944256e-06	7.944256e-06
-8.000000e-01	-7.000000e-01	5.927027e-03	7.898980e-06	7.898980e-06
-7.000000e-01	-6.000000e-01	5.862370e-03	7.855510e-06	7.855510e-06
-6.000000e-01	-5.000000e-01	5.793016e-03	7.809204e-06	7.809204e-06
-5.000000e-01	-4.000000e-01	5.732880e-03	7.768463e-06	7.768463e-06
-4.000000e-01	-3.000000e-01	5.645185e-03	7.708788e-06	7.708788e-06
-3.000000e-01	-2.000000e-01	5.576661e-03	7.661782e-06	7.661782e-06
-2.000000e-01	-1.000000e-01	5.489967e-03	7.602233e-06	7.602233e-06
-1.000000e-01	0.000000e+00	5.411165e-03	7.547343e-06	7.547343e-06
0.000000e+00	1.000000e-01	5.329906e-03	7.490431e-06	7.490431e-06
1.000000e-01	2.000000e-01	5.246760e-03	7.431708e-06	7.431708e-06
2.000000e-01	3.000000e-01	5.168247e-03	7.375906e-06	7.375906e-06
3.000000e-01	4.000000e-01	5.074594e-03	7.309036e-06	7.309036e-06
4.000000e-01	5.000000e-01	5.001797e-03	7.256293e-06	7.256293e-06
5.000000e-01	6.000000e-01	4.895574e-03	7.178813e-06	7.178813e-06
6.000000e-01	7.000000e-01	4.804738e-03	7.111849e-06	7.111849e-06
7.000000e-01	8.000000e-01	4.713829e-03	7.044227e-06	7.044227e-06
8.000000e-01	9.000000e-01	4.614850e-03	6.969905e-06	6.969905e-06
9.000000e-01	1.000000e+00	4.524934e-03	6.901761e-06	6.901761e-06
1.000000e+00	1.100000e+00	4.429461e-03	6.828645e-06	6.828645e-06
1.100000e+00	1.200000e+00	4.340582e-03	6.759737e-06	6.759737e-06
1.200000e+00	1.300000e+00	4.235918e-03	6.677695e-06	6.677695e-06
1.300000e+00	1.400000e+00	4.147386e-03	6.607624e-06	6.607624e-06
1.400000e+00	1.500000e+00	4.029583e-03	6.513162e-06	6.513162e-06
1.500000e+00	1.600000e+00	3.934458e-03	6.435624e-06	6.435624e-06
1.600000e+00	1.700000e+00	3.834253e-03	6.353281e-06	6.353281e-06
1.700000e+00	1.800000e+00	3.712938e-03	6.252031e-06	6.252031e-06
1.800000e+00	1.900000e+00	3.606776e-03	6.161946e-06	6.161946e-06
1.900000e+00	2.000000e+00	3.508517e-03	6.077599e-06	6.077599e-06
2.000000e+00	2.100000e+00	3.399963e-03	5.982718e-06	5.982718e-06
2.100000e+00	2.200000e+00	3.290722e-03	5.885804e-06	5.885804e-06
2.200000e+00	2.300000e+00	3.201431e-03	5.805618e-06	5.805618e-06
2.300000e+00	2.400000e+00	3.068878e-03	5.684055e-06	5.684055e-06
2.400000e+00	2.500000e+00	2.975853e-03	5.597299e-06	5.597299e-06
2.500000e+00	2.600000e+00	2.860170e-03	5.487425e-06	5.487425e-06
2.600000e+00	2.700000e+00	2.755443e-03	5.385935e-06	5.385935e-06
2.700000e+00	2.800000e+00	2.647504e-03	5.279370e-06	5.279370e-06
2.800000e+00	2.900000e+00	2.537045e-03	5.168025e-06	5.168025e-06
2.900000e+00	3.000000e+00	2.423813e-03	5.051138e-06	5.051138e-06
3.000000e+00	3.100000e+00	2.295805e-03	4.915901e-06	4.915901e-06
3.100000e+00	3.200000e+00	2.182807e-03	4.793353e-06	4.793353e-06
3.200000e+00	3.300000e+00	2.077404e-03	4.676059e-06	4.676059e-06
3.300000e+00	3.400000e+00	1.934854e-03	4.512627e-06	4.512627e-06
3.400000e+00	3.500000e+00	1.805137e-03	4.358812e-06	4.358812e-06
3.500000e+00	3.600000e+00	1.656847e-03	4.175695e-06	4.175695e-06
3.600000e+00	3.700000e+00	1.494378e-03	3.965644e-06	3.965644e-06
3.700000e+00	3.800000e+00	1.325363e-03	3.734805e-06	3.734805e-06
3.800000e+00	3.900000e+00	1.134810e-03	3.455729e-06	3.455729e-06
3.900000e+00	4.000000e+00	9.211468e-04	3.113214e-06	3.113214e-06
4.000000e+00	4.100000e+00	6.758346e-04	2.666515e-06	2.666515e-06
4.100000e+00	4.200000e+00	4.094307e-04	2.075399e-06	2.075399e-06
4.200000e+00	4.300000e+00	1.799679e-04	1.375663e-06	1.375663e-06
4.300000e+00	4.400000e+00	4.264800e-05	6.696096e-07	6.696096e-07
4.400000e+00	4.500000e+00	1.303686e-06	1.170789e-07	1.170789e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=9.99999989818688314e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.430488e-03	7.947309e-06	7.947309e-06
-3.900000e+00	-3.800000e+00	6.543204e-03	8.016658e-06	8.016658e-06
-3.800000e+00	-3.700000e+00	6.620836e-03	8.064075e-06	8.064075e-06
-3.700000e+00	-3.600000e+00	6.726589e-03	8.128222e-06	8.128222e-06
-3.600000e+00	-3.500000e+00	6.747284e-03	8.140716e-06	8.140716e-06
-3.500000e+00	-3.400000e+00	6.750368e-03	8.142576e-06	8.142576e-06
-3.400000e+00	-3.300000e+00	6.736244e-03	8.134054e-06	8.134054e-06
-3.300000e+00	-3.200000e+00	6.716492e-03	8.122120e-06	8.122120e-06
-3.200000e+00	-3.100000e+00	6.700885e-03	8.112678e-06	8.112678e-06
-3.100000e+00	-3.000000e+00	6.671026e-03	8.094583e-06	8.094583e-06
-3.000000e+00	-2.900000e+00	6.666557e-03	8.091871e-06	8.091871e-06
-2.900000e+00	-2.800000e+00	6.634116e-03	8.072158e-06	8.072158e-06
-2.800000e+00	-2.700000e+00	6.611132e-03	8.058163e-06	8.058163e-06
-2.700000e+00	-2.600000e+00	6.589495e-03	8.044966e-06	8.044966e-06
-2.600000e+00	-2.500000e+00	6.545424e-03	8.018018e-06	8.018018e-06
-2.500000e+00	-2.400000e+00	6.530760e-03	8.009031e-06	8.009031e-06
-2.400000e+00	-2.300000e+00	6.474755e-03	7.974617e-06	7.974617e-06
-2.300000e+00	-2.200000e+00	6.455671e-03	7.962856e-06	7.962856e-06
-2.200000e+00	-2.100000e+00	6.415333e-03	7.937938e-06	7.937938e-06
-2.100000e+00	-2.000000e+00	6.368924e-03	7.909174e-06	7.909174e-06
-2.000000e+00	-1.900000e+00	6.333418e-03	7.887097e-06	7.887097e-06
-1.900000e+00	-1.800000e+00	6.291498e-03	7.860952e-06	7.860952e-06
-1.800000e+00	-1.700000e+00	6.257209e-03	7.839502e-06	7.839502e-06
-1.700000e+00	-1.600000e+00	6.191943e-03	7.798509e-06	7.798509e-06
-1.600000e+00	-1.500000e+00	6.147066e-03	7.770198e-06	7.770198e-06
-1.500000e+00	-1.400000e+00	6.102387e-03	7.741907e-06	7.741907e-06
-1.400000e+00	-1.300000e+00	6.047875e-03	7.707252e-06	7.707252e-06
-1.300000e+00	-1.200000e+00	6.011740e-03	7.684192e-06	7.684192e-06
-1.200000e+00	-1.100000e+00	5.921388e-03	7.626230e-06	7.626230e-06
-1.100000e+00	-1.000000e+00	5.885725e-03	7.603230e-06	7.603230e-06
-1.000000e+00	-9.000000e-01	5.813318e-03	7.556317e-06	7.556317e-06
-9.000000e-01	-8.000000e-01	5.762804e-03	7.523415e-06	7.523415e-06
-8.000000e-01	-7.000000e-01	5.698676e-03	7.481439e-06	7.481439e-06
-7.000000e-01	-6.000000e-01	5.626672e-03	7.434023e-06	7.434023e-06
-6.000000e-01	-5.000000e-01	5.549717e-03	7.383012e-06	7.383012e-06
-5.000000e-01	-4.000000e-01	5.496158e-03	7.347300e-06	7.347300e-06
-4.000000e-01	-3.000000e-01	5.424989e-03	7.299575e-06	7.299575e-06
-3.000000e-01	-2.000000e-01	5.349988e-03	7.248941e-06	7.248941e-06
-2.000000e-01	-1.000000e-01	5.270912e-03	7.195169e-06	7.195169e-06
-1.000000e-01	0.000000e+00	5.192023e-03	7.141122e-06	7.141122e-06
0.000000e+00	1.000000e-01	5.133523e-03	7.100777e-06	7.100777e-06
1.000000e-01	2.000000e-01	5.044429e-03	7.038889e-06	7.038889e-06
2.000000e-01	3.000000e-01	4.976186e-03	6.991115e-06	6.991115e-06
3.000000e-01	4.000000e-01	4.879813e-03	6.923086e-06	6.923086e-06
4.000000e-01	5.000000e-01	4.801267e-03	6.867143e-06	6.867143e-06
5.000000e-01	6.000000e-01	4.722545e-03	6.810612e-06	6.810612e-06
6.000000e-01	7.000000e-01	4.620407e-03	6.736561e-06	6.736561e-06
7.000000e-01	8.000000e-01	4.538344e-03	6.676469e-06	6.676469e-06
8.000000e-01	9.000000e-01	4.448317e-03	6.609917e-06	6.609917e-06
9.000000e-01	1.000000e+00	4.360175e-03	6.544103e-06	6.544103e-06
1.000000e+00	1.100000e+00	4.263223e-03	6.470937e-06	6.470937e-06
1.100000e+00	1.200000e+00	4.177094e-03	6.405238e-06	6.405238e-06
1.200000e+00	1.300000e+00	4.088992e-03	6.337329e-06	6.337329e-06
1.300000e+00	1.400000e+00	3.992452e-03	6.262071e-06	6.262071e-06
1.400000e+00	1.500000e+00	3.894223e-03	6.184557e-06	6.184557e-06
1.500000e+00	1.600000e+00	3.799884e-03	6.109185e-06	6.109185e-06
1.600000e+00	1.700000e+00	3.690968e-03	6.020996e-06	6.020996e-06
1.700000e+00	1.800000e+00	3.599664e-03	5.946058e-06	5.946058e-06
1.800000e+00	1.900000e+00	3.503036e-03	5.865708e-06	5.865708e-06
1.900000e+00	2.000000e+00	3.399424e-03	5.778309e-06	5.778309e-06
2.000000e+00	2.100000e+00	3.294418e-03	5.688365e-06	5.688365e-06
2.100000e+00	2.200000e+00	3.189943e-03	5.597441e-06	5.597441e-06
2.200000e+00	2.300000e+00	3.089857e-03	5.508931e-06	5.508931e-06
2.300000e+00	2.400000e+00	2.990862e-03	5.419963e-06	5.419963e-06
2.400000e+00	2.500000e+00	2.889824e-03	5.327627e-06	5.327627e-06
2.500000e+00	2.600000e+00	2.790603e-03	5.235367e-06	5.235367e-06
2.600000e+00	2.700000e+00	2.688347e-03	5.138552e-06	5.138552e-06
2.700000e+00	2.800000e+00	2.584451e-03	5.038279e-06	5.038279e-06
2.800000e+00	2.900000e+00	2.481655e-03	4.937065e-06	4.937065e-06
2.900000e+00	3.000000e+00	2.375892e-03	4.830716e-06	4.830716e-06
3.000000e+00	3.100000e+00	2.271102e-03	4.722984e-06	4.722984e-06
3.100000e+00	3.200000e+00	2.165693e-03	4.612078e-06	4.612078e-06
3.200000e+00	3.300000e+00	2.051150e-03	4.488455e-06	4.488455e-06
3.300000e+00	3.400000e+00	1.924222e-03	4.347361e-06	4.347361e-06
3.400000e+00	3.500000e+00	1.800868e-03	4.205708e-06	4.205708e-06
3.500000e+00	3.600000e+00	1.671337e-03	4.051633e-06	4.051633e-06
3.600000e+00	3.700000e+00	1.513813e-03	3.855975e-06	3.855975e-06
3.700000e+00	3.800000e+00	1.354462e-03	3.647384e-06	3.647384e-06
3.800000e+00	3.900000e+00	1.165233e-03	3.383019e-06	3.383019e-06
3.900000e+00	4.000000e+00	9.582655e-04	3.067899e-06	3.067899e-06
4.000000e+00	4.100000e+00	7.058914e-04	2.633098e-06	2.633098e-06
4.100000e+00	4.200000e+00	4.319483e-04	2.059748e-06	2.059748e-06
4.200000e+00	4.300000e+00	1.917828e-04	1.372470e-06	1.372470e-06
4.300000e+00	4.400000e+00	4.578978e-05	6.706291e-07	6.706291e-07
4.400000e+00	4.500000e+00	1.502753e-06	1.214904e-07	1.214904e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.547080e-02	8.091403e-05	8.091403e-05
-3.900000e+00	-3.800000e+00	6.661840e-02	8.162010e-05	8.162010e-05
-3.800000e+00	-3.700000e+00	6.740880e-02	8.210286e-05	8.210286e-05
-3.700000e+00	-3.600000e+00	6.848550e-02	8.275597e-05	8.275597e-05
-3.600000e+00	-3.500000e+00	6.869620e-02	8.288317e-05	8.288317e-05
-3.500000e+00	-3.400000e+00	6.872760e-02	8.290211e-05	8.290211e-05
-3.400000e+00	-3.300000e+00	6.858380e-02	8.281534e-05	8.281534e-05
-3.300000e+00	-3.200000e+00	6.838270e-02	8.269383e-05	8.269383e-05
-3.200000e+00	-3.100000e+00	6.822380e-02	8.259770e-05	8.259770e-05
-3.100000e+00	-3.000000e+00	6.791980e-02	8.241347e-05	8.241347e-05
-3.000000e+00	-2.900000e+00	6.787430e-02	8.238586e-05	8.238586e-05
-2.900000e+00	-2.800000e+00	6.754400e-02	8.218516e-05	8.218516e-05
-2.800000e+00	-2.700000e+00	6.731000e-02	8.204267e-05	8.204267e-05
-2.700000e+00	-2.600000e+00	6.708970e-02	8.190830e-05	8.190830e-05
-2.600000e+00	-2.500000e+00	6.664100e-02	8.163394e-05	8.163394e-05
-2.500000e+00	-2.400000e+00	6.649170e-02	8.154244e-05	8.154244e-05
-2.400000e+00	-2.300000e+00	6.592150e-02	8.119206e-05	8.119206e-05
-2.300000e+00	-2.200000e+00	6.572720e-02	8.107231e-05	8.107231e-05
-2.200000e+00	-2.100000e+00	6.531650e-02	8.081862e-05	8.081862e-05
-2.100000e+00	-2.000000e+00	6.484400e-02	8.052577e-05	8.052577e-05
-2.000000e+00	-1.900000e+00	6.448250e-02	8.030100e-05	8.030100e-05
-1.900000e+00	-1.800000e+00	6.405570e-02	8.003480e-05	8.003480e-05
-1.800000e+00	-1.700000e+00	6.370660e-02	7.981641e-05	7.981641e-05
-1.700000e+00	-1.600000e+00	6.304210e-02	7.939906e-05	7.939906e-05
-1.600000e+00	-1.500000e+00	6.258520e-02	7.911081e-05	7.911081e-05
-1.500000e+00	-1.400000e+00	6.213030e-02	7.882278e-05	7.882278e-05
-1.400000e+00	-1.300000e+00	6.157530e-02	7.846993e-05	7.846993e-05
-1.300000e+00	-1.200000e+00	6.120740e-02	7.823516e-05	7.823516e-05
-1.200000e+00	-1.100000e+00	6.028750e-02	7.764503e-05	7.764503e-05
-1.100000e+00	-1.000000e+00	5.992440e-02	7.741085e-05	7.741085e-05
-1.000000e+00	-9.000000e-01	5.918720e-02	7.693322e-05	7.693322e-05
-9.000000e-01	-8.000000e-01	5.867290e-02	7.659824e-05	7.659824e-05
-8.000000e-01	-7.000000e-01	5.802000e-02	7.617086e-05	7.617086e-05
-7.000000e-01	-6.000000e-01	5.728690e-02	7.568811e-05	7.568811e-05
-6.000000e-01	-5.000000e-01	5.650340e-02	7.516874e-05	7.516874e-05
-5.000000e-01	-4.000000e-01	5.595820e-02	7.480535e-05	7.480535e-05
-4.000000e-01	-3.000000e-01	5.523350e-02	7.431924e-05	7.431924e-05
-3.000000e-01	-2.000000e-01	5.446990e-02	7.380373e-05	7.380373e-05
-2.000000e-01	-1.000000e-01	5.366480e-02	7.325626e-05	7.325626e-05
-1.000000e-01	0.000000e+00	5.286160e-02	7.270598e-05	7.270598e-05
0.000000e+00	1.000000e-01	5.226600e-02	7.229523e-05	7.229523e-05
1.000000e-01	2.000000e-01	5.135890e-02	7.166512e-05	7.166512e-05
2.000000e-01	3.000000e-01	5.066410e-02	7.117872e-05	7.117872e-05
3.000000e-01	4.000000e-01	4.968290e-02	7.048610e-05	7.048610e-05
4.000000e-01	5.000000e-01	4.888320e-02	6.991652e-05	6.991652e-05
5.000000e-01	6.000000e-01	4.808170e-02	6.934097e-05	6.934097e-05
6.000000e-01	7.000000e-01	4.704180e-02	6.858703e-05	6.858703e-05
7.000000e-01	8.000000e-01	4.620630e-02	6.797522e-05	6.797522e-05
8.000000e-01	9.000000e-01	4.528970e-02	6.729762e-05	6.729762e-05
9.000000e-01	1.000000e+00	4.439230e-02	6.662755e-05	6.662755e-05
1.000000e+00	1.100000e+00	4.340520e-02	6.588262e-05	6.588262e-05
1.100000e+00	1.200000e+00	4.252830e-02	6.521373e-05	6.521373e-05
1.200000e+00	1.300000e+00	4.163130e-02	6.452232e-05	6.452232e-05
1.300000e+00	1.400000e+00	4.064840e-02	6.375610e-05	6.375610e-05
1.400000e+00	1.500000e+00	3.964830e-02	6.296690e-05	6.296690e-05
1.500000e+00	1.600000e+00	3.868780e-02	6.219952e-05	6.219952e-05
1.600000e+00	1.700000e+00	3.757890e-02	6.130163e-05	6.130163e-05
1.700000e+00	1.800000e+00	3.664930e-02	6.053867e-05	6.053867e-05
1.800000e+00	1.900000e+00	3.566550e-02	5.972060e-05	5.972060e-05
1.900000e+00	2.000000e+00	3.461060e-02	5.883077e-05	5.883077e-05
2.000000e+00	2.100000e+00	3.354150e-02	5.791502e-05	5.791502e-05
2.100000e+00	2.200000e+00	3.247780e-02	5.698930e-05	5.698930e-05
2.200000e+00	2.300000e+00	3.145880e-02	5.608814e-05	5.608814e-05
2.300000e+00	2.400000e+00	3.045090e-02	5.518233e-05	5.518233e-05
2.400000e+00	2.500000e+00	2.942220e-02	5.424223e-05	5.424223e-05
2.500000e+00	2.600000e+00	2.841200e-02	5.330291e-05	5.330291e-05
2.600000e+00	2.700000e+00	2.737090e-02	5.231721e-05	5.231721e-05
2.700000e+00	2.800000e+00	2.631310e-02	5.129630e-05	5.129630e-05
2.800000e+00	2.900000e+00	2.526650e-02	5.026579e-05	5.026579e-05
2.900000e+00	3.000000e+00	2.418970e-02	4.918303e-05	4.918303e-05
3.000000e+00	3.100000e+00	2.312280e-02	4.808617e-05	4.808617e-05
3.100000e+00	3.200000e+00	2.204960e-02	4.695700e-05	4.695700e-05
3.200000e+00	3.300000e+00	2.088340e-02	4.569836e-05	4.569836e-05
3.300000e+00	3.400000e+00	1.959110e-02	4.426183e-05	4.426183e-05
3.400000e+00	3.500000e+00	1.833520e-02	4.281962e-05	4.281962e-05
3.500000e+00	3.600000e+00	1.701640e-02	4.125094e-05	4.125094e-05
3.600000e+00	3.700000e+00	1.541260e-02	3.925888e-05	3.925888e-05
3.700000e+00	3.800000e+00	1.379020e-02	3.713516e-05	3.713516e-05
3.800000e+00	3.900000e+00	1.186360e-02	3.444358e-05	3.444358e-05
3.900000e+00	4.000000e+00	9.756400e-03	3.123524e-05	3.123524e-05
4.000000e+00	4.100000e+00	7.186900e-03	2.680839e-05	2.680839e-05
4.100000e+00	4.200000e+00	4.397800e-03	2.097093e-05	2.097093e-05
4.200000e+00	4.300000e+00	1.952600e-03	1.397355e-05	1.397355e-05
4.300000e+00	4.400000e+00	4.662000e-04	6.827884e-06	6.827884e-06
4.400000e+00	4.500000e+00	1.530000e-05	1.236932e-06	1.236932e-06
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=9.99999987871405890e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.162826e-04	2.728702e-07	2.728702e-07
-3.900000e+00	-3.800000e+00	2.200826e-04	2.752554e-07	2.752554e-07
-3.800000e+00	-3.700000e+00	2.226077e-04	2.767886e-07	2.767886e-07
-3.700000e+00	-3.600000e+00	2.261257e-04	2.789434e-07	2.789434e-07
-3.600000e+00	-3.500000e+00	2.267607e-04	2.792879e-07	2.792879e-07
-3.500000e+00	-3.400000e+00	2.270266e-04	2.795671e-07	2.795671e-07
-3.400000e+00	-3.300000e+00	2.265455e-04	2.792523e-07	2.792523e-07
-3.300000e+00	-3.200000e+00	2.258197e-04	2.787704e-07	2.787704e-07
-3.200000e+00	-3.100000e+00	2.253317e-04	2.784924e-07	2.784924e-07
-3.100000e+00	-3.000000e+00	2.242884e-04	2.778248e-07	2.778248e-07
-3.000000e+00	-2.900000e+00	2.240858e-04	2.776701e-07	2.776701e-07
-2.900000e+00	-2.800000e+00	2.231127e-04	2.771322e-07	2.771322e-07
-2.800000e+00	-2.700000e+00	2.223084e-04	2.766233e-07	2.766233e-07
-2.700000e+00	-2.600000e+00	2.215264e-04	2.760873e-07	2.760873e-07
-2.600000e+00	-2.500000e+00	2.200847e-04	2.752179e-07	2.752179e-07
-2.500000e+00	-2.400000e+00	2.196170e-04	2.749533e-07	2.749533e-07
-2.400000e+00	-2.300000e+00	2.176188e-04	2.736187e-07	2.736187e-07
-2.300000e+00	-2.200000e+00	2.171404e-04	2.734240e-07	2.734240e-07
-2.200000e+00	-2.100000e+00	2.157782e-04	2.725581e-07	2.725581e-07
-2.100000e+00	-2.000000e+00	2.141971e-04	2.715462e-07	2.715462e-07
-2.000000e+00	-1.900000e+00	2.129869e-04	2.707768e-07	2.707768e-07
-1.900000e+00	-1.800000e+00	2.115248e-04	2.698141e-07	2.698141e-07
-1.800000e+00	-1.700000e+00	2.103865e-04	2.690925e-07	2.690925e-07
-1.700000e+00	-1.600000e+00	2.081034e-04	2.675768e-07	2.675768e-07
-1.600000e+00	-1.500000e+00	2.067022e-04	2.667426e-07	2.667426e-07
-1.500000e+00	-1.400000e+00	2.052008e-04	2.657781e-07	2.657781e-07
-1.400000e+00	-1.300000e+00	2.032544e-04	2.644418e-07	2.644418e-07
-1.300000e+00	-1.200000e+00	2.022623e-04	2.639455e-07	2.639455e-07
-1.200000e+00	-1.100000e+00	1.990346e-04	2.617108e-07	2.617108e-07
-1.100000e+00	-1.000000e+00	1.978832e-04	2.610013e-07	2.610013e-07
-1.000000e+00	-9.000000e-01	1.955167e-04	2.594678e-07	2.594678e-07
-9.000000e-01	-8.000000e-01	1.938095e-04	2.583339e-07	2.583339e-07
-8.000000e-01	-7.000000e-01	1.916696e-04	2.569253e-07	2.569253e-07
-7.000000e-01	-6.000000e-01	1.891443e-04	2.551671e-07	2.551671e-07
-6.000000e-01	-5.000000e-01	1.865272e-04	2.533799e-07	2.533799e-07
-5.000000e-01	-4.000000e-01	1.847064e-04	2.521405e-07	2.521405e-07
-4.000000e-01	-3.000000e-01	1.823751e-04	2.505883e-07	2.505883e-07
-3.000000e-01	-2.000000e-01	1.798501e-04	2.488417e-07	2.488417e-07
-2.000000e-01	-1.000000e-01	1.771204e-04	2.469204e-07	2.469204e-07
-1.000000e-01	0.000000e+00	1.745845e-04	2.452276e-07	2.452276e-07
0.000000e+00	1.000000e-01	1.725524e-04	2.437592e-07	2.437592e-07
1.000000e-01	2.000000e-01	1.695000e-04	2.415825e-07	2.415825e-07
2.000000e-01	3.000000e-01	1.670848e-04	2.397856e-07	2.397856e-07
3.000000e-01	4.000000e-01	1.639510e-04	2.376078e-07	2.376078e-07
4.000000e-01	5.000000e-01	1.612371e-04	2.355896e-07	2.355896e-07
5.000000e-01	6.000000e-01	1.586571e-04	2.337649e-07	2.337649e-07
6.000000e-01	7.000000e-01	1.551658e-04	2.311646e-07	2.311646e-07
7.000000e-01	8.000000e-01	1.523562e-04	2.290550e-07	2.290550e-07
8.000000e-01	9.000000e-01	1.493599e-04	2.268313e-07	2.268313e-07
9.000000e-01	1.000000e+00	1.463618e-04	2.245435e-07	2.245435e-07
1.000000e+00	1.100000e+00	1.430688e-04	2.220183e-07	2.220183e-07
1.100000e+00	1.200000e+00	1.401648e-04	2.197766e-07	2.197766e-07
1.200000e+00	1.300000e+00	1.371939e-04	2.174867e-07	2.174867e-07
1.300000e+00	1.400000e+00	1.339730e-04	2.149738e-07	2.149738e-07
1.400000e+00	1.500000e+00	1.306484e-04	2.123096e-07	2.123096e-07
1.500000e+00	1.600000e+00	1.273606e-04	2.095905e-07	2.095905e-07
1.600000e+00	1.700000e+00	1.237761e-04	2.067470e-07	2.067470e-07
1.700000e+00	1.800000e+00	1.206373e-04	2.041262e-07	2.041262e-07
1.800000e+00	1.900000e+00	1.173338e-04	2.013086e-07	2.013086e-07
1.900000e+00	2.000000e+00	1.139092e-04	1.984688e-07	1.984688e-07
2.000000e+00	2.100000e+00	1.103077e-04	1.952959e-07	1.952959e-07
2.100000e+00	2.200000e+00	1.068862e-04	1.924302e-07	1.924302e-07
2.200000e+00	2.300000e+00	1.035004e-04	1.894117e-07	1.894117e-07
2.300000e+00	2.400000e+00	1.000782e-04	1.863006e-07	1.863006e-07
2.400000e+00	2.500000e+00	9.657743e-05	1.830509e-07	1.830509e-07
2.500000e+00	2.600000e+00	9.333646e-05	1.801230e-07	1.801230e-07
2.600000e+00	2.700000e+00	8.985439e-05	1.767983e-07	1.767983e-07
2.700000e+00	2.800000e+00	8.628532e-05	1.733152e-07	1.733152e-07
2.800000e+00	2.900000e+00	8.274867e-05	1.697761e-07	1.697761e-07
2.900000e+00	3.000000e+00	7.901234e-05	1.659655e-07	1.659655e-07
3.000000e+00	3.100000e+00	7.543029e-05	1.621575e-07	1.621575e-07
3.100000e+00	3.200000e+00	7.168081e-05	1.580452e-07	1.580452e-07
3.200000e+00	3.300000e+00	6.750632e-05	1.532128e-07	1.532128e-07
3.300000e+00	3.400000e+00	6.294920e-05	1.477215e-07	1.477215e-07
3.400000e+00	3.500000e+00	5.828258e-05	1.416782e-07	1.416782e-07
3.500000e+00	3.600000e+00	5.345271e-05	1.350972e-07	1.350972e-07
3.600000e+00	3.700000e+00	4.755994e-05	1.266575e-07	1.266575e-07
3.700000e+00	3.800000e+00	4.173279e-05	1.176533e-07	1.176533e-07
3.800000e+00	3.900000e+00	3.488238e-05	1.063339e-07	1.063339e-07
3.900000e+00	4.000000e+00	2.760985e-05	9.305465e-08	9.305465e-08
4.000000e+00	4.100000e+00	1.948669e-05	7.665579e-08	7.665579e-08
4.100000e+00	4.200000e+00	1.135850e-05	5.725848e-08	5.725848e-08
4.200000e+00	4.300000e+00	4.823244e-06	3.652054e-08	3.652054e-08
4.300000e+00	4.400000e+00	1.103292e-06	1.707512e-08	1.707512e-08
4.400000e+00	4.500000e+00	3.463472e-08	2.938991e-09	2.938991e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=9.99999989713642828e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.378772e-03	7.952350e-06	7.952350e-06
-3.900000e+00	-3.800000e+00	6.490798e-03	8.021691e-06	8.021691e-06
-3.800000e+00	-3.700000e+00	6.566175e-03	8.067174e-06	8.067174e-06
-3.700000e+00	-3.600000e+00	6.674196e-03	8.135336e-06	8.135336e-06
-3.600000e+00	-3.500000e+00	6.695881e-03	8.148978e-06	8.148978e-06
-3.500000e+00	-3.400000e+00	6.695959e-03	8.147892e-06	8.147892e-06
-3.400000e+00	-3.300000e+00	6.681056e-03	8.138667e-06	8.138667e-06
-3.300000e+00	-3.200000e+00	6.662244e-03	8.127270e-06	8.127270e-06
-3.200000e+00	-3.100000e+00	6.647777e-03	8.118609e-06	8.118609e-06
-3.100000e+00	-3.000000e+00	6.614462e-03	8.096311e-06	8.096311e-06
-3.000000e+00	-2.900000e+00	6.613441e-03	8.097264e-06	8.097264e-06
-2.900000e+00	-2.800000e+00	6.580085e-03	8.076250e-06	8.076250e-06
-2.800000e+00	-2.700000e+00	6.557718e-03	8.062921e-06	8.062921e-06
-2.700000e+00	-2.600000e+00	6.537926e-03	8.051879e-06	8.051879e-06
-2.600000e+00	-2.500000e+00	6.493166e-03	8.023701e-06	8.023701e-06
-2.500000e+00	-2.400000e+00	6.478246e-03	8.014239e-06	8.014239e-06
-2.400000e+00	-2.300000e+00	6.425075e-03	7.982669e-06	7.982669e-06
-2.300000e+00	-2.200000e+00	6.402872e-03	7.967365e-06	7.967365e-06
-2.200000e+00	-2.100000e+00	6.363286e-03	7.942459e-06	7.942459e-06
-2.100000e+00	-2.000000e+00	6.317005e-03	7.913723e-06	7.913723e-06
-2.000000e+00	-1.900000e+00	6.282408e-03	7.892633e-06	7.892633e-06
-1.900000e+00	-1.800000e+00	6.241042e-03	7.866520e-06	7.866520e-06
-1.800000e+00	-1.700000e+00	6.205535e-03	7.843711e-06	7.843711e-06
-1.700000e+00	-1.600000e+00	6.142777e-03	7.805513e-06	7.805513e-06
-1.600000e+00	-1.500000e+00	6.097107e-03	7.775812e-06	7.775812e-06
-1.500000e+00	-1.400000e+00	6.052515e-03	7.747192e-06	7.747192e-06
-1.400000e+00	-1.300000e+00	5.999510e-03	7.714382e-06	7.714382e-06
-1.300000e+00	-1.200000e+00	5.960853e-03	7.687433e-06	7.687433e-06
-1.200000e+00	-1.100000e+00	5.872599e-03	7.631753e-06	7.631753e-06
-1.100000e+00	-1.000000e+00	5.836370e-03	7.607820e-06	7.607820e-06
-1.000000e+00	-9.000000e-01	5.764258e-03	7.561294e-06	7.561294e-06
-9.000000e-01	-8.000000e-01	5.713765e-03	7.527153e-06	7.527153e-06
-8.000000e-01	-7.000000e-01	5.650324e-03	7.486503e-06	7.486503e-06
-7.000000e-01	-6.000000e-01	5.577657e-03	7.437557e-06	7.437557e-06
-6.000000e-01	-5.000000e-01	5.502915e-03	7.388593e-06	7.388593e-06
-5.000000e-01	-4.000000e-01	5.448450e-03	7.352153e-06	7.352153e-06
-4.000000e-01	-3.000000e-01	5.378242e-03	7.304811e-06	7.304811e-06
-3.000000e-01	-2.000000e-01	5.301942e-03	7.252267e-06	7.252267e-06
-2.000000e-01	-1.000000e-01	5.223521e-03	7.199231e-06	7.199231e-06
-1.000000e-01	0.000000e+00	5.143325e-03	7.142638e-06	7.142638e-06
0.000000e+00	1.000000e-01	5.087723e-03	7.106019e-06	7.106019e-06
1.000000e-01	2.000000e-01	5.000079e-03	7.046332e-06	7.046332e-06
2.000000e-01	3.000000e-01	4.929699e-03	6.996409e-06	6.996409e-06
3.000000e-01	4.000000e-01	4.833378e-03	6.926855e-06	6.926855e-06
4.000000e-01	5.000000e-01	4.755143e-03	6.871588e-06	6.871588e-06
5.000000e-01	6.000000e-01	4.674821e-03	6.813980e-06	6.813980e-06
6.000000e-01	7.000000e-01	4.573549e-03	6.740583e-06	6.740583e-06
7.000000e-01	8.000000e-01	4.491764e-03	6.681293e-06	6.681293e-06
8.000000e-01	9.000000e-01	4.400750e-03	6.613982e-06	6.613982e-06
9.000000e-01	1.000000e+00	4.311963e-03	6.547406e-06	6.547406e-06
1.000000e+00	1.100000e+00	4.214037e-03	6.473031e-06	6.473031e-06
1.100000e+00	1.200000e+00	4.128064e-03	6.408588e-06	6.408588e-06
1.200000e+00	1.300000e+00	4.038479e-03	6.340122e-06	6.340122e-06
1.300000e+00	1.400000e+00	3.941536e-03	6.264704e-06	6.264704e-06
1.400000e+00	1.500000e+00	3.842696e-03	6.187921e-06	6.187921e-06
1.500000e+00	1.600000e+00	3.746117e-03	6.112011e-06	6.112011e-06
1.600000e+00	1.700000e+00	3.635286e-03	6.021784e-06	6.021784e-06
1.700000e+00	1.800000e+00	3.542456e-03	5.947326e-06	5.947326e-06
1.800000e+00	1.900000e+00	3.446281e-03	5.869012e-06	5.869012e-06
1.900000e+00	2.000000e+00	3.339893e-03	5.780031e-06	5.780031e-06
2.000000e+00	2.100000e+00	3.233539e-03	5.689766e-06	5.689766e-06
2.100000e+00	2.200000e+00	3.126316e-03	5.598352e-06	5.598352e-06
2.200000e+00	2.300000e+00	3.023912e-03	5.510247e-06	5.510247e-06
2.300000e+00	2.400000e+00	2.921068e-03	5.422873e-06	5.422873e-06
2.400000e+00	2.500000e+00	2.813494e-03	5.326218e-06	5.326218e-06
2.500000e+00	2.600000e+00	2.714231e-03	5.236265e-06	5.236265e-06
2.600000e+00	2.700000e+00	2.607317e-03	5.139074e-06	5.139074e-06
2.700000e+00	2.800000e+00	2.501513e-03	5.039320e-06	5.039320e-06
2.800000e+00	2.900000e+00	2.391534e-03	4.935169e-06	4.935169e-06
2.900000e+00	3.000000e+00	2.275173e-03	4.826919e-06	4.826919e-06
3.000000e+00	3.100000e+00	2.170492e-03	4.720129e-06	4.720129e-06
3.100000e+00	3.200000e+00	2.057942e-03	4.609978e-06	4.609978e-06
3.200000e+00	3.300000e+00	1.936034e-03	4.485236e-06	4.485236e-06
3.300000e+00	3.400000e+00	1.803377e-03	4.343326e-06	4.343326e-06
3.400000e+00	3.500000e+00	1.673557e-03	4.204928e-06	4.204928e-06
3.500000e+00	3.600000e+00	1.542027e-03	4.046681e-06	4.046681e-06
3.600000e+00	3.700000e+00	1.380475e-03	3.852182e-06	3.852182e-06
3.700000e+00	3.800000e+00	1.227186e-03	3.647340e-06	3.647340e-06
3.800000e+00	3.900000e+00	1.040844e-03	3.384993e-06	3.384993e-06
3.900000e+00	4.000000e+00	8.449187e-04	3.070869e-06	3.070869e-06
4.000000e+00	4.100000e+00	6.136200e-04	2.635090e-06	2.635090e-06
4.100000e+00	4.200000e+00	3.670304e-04	2.067036e-06	2.067036e-06
4.200000e+00	4.300000e+00	1.595267e-04	1.386215e-06	1.386215e-06
4.300000e+00	4.400000e+00	3.758585e-05	6.835316e-07	6.835316e-07
4.400000e+00	4.500000e+00	1.273532e-06	1.253189e-07	1.253189e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/500GeV/electron_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$p^T_{e^-}$ [GeV]
YLabel=d$\sigma/$d$p^T_{e^-}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.8
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.801
RatioPlot1YMax=1.1
RatioPlot2=1
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
RatioPlot2YMin=0.901
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.345644e-04	1.755434e-07	1.755434e-07
5.460000e+01	5.920000e+01	1.465634e-04	1.832028e-07	1.832028e-07
5.920000e+01	6.380000e+01	1.572759e-04	1.897800e-07	1.897800e-07
6.380000e+01	6.840000e+01	1.695435e-04	1.970425e-07	1.970425e-07
6.840000e+01	7.300000e+01	1.822217e-04	2.042770e-07	2.042770e-07
7.300000e+01	7.760000e+01	1.930979e-04	2.102849e-07	2.102849e-07
7.760000e+01	8.220000e+01	2.060049e-04	2.171992e-07	2.171992e-07
8.220000e+01	8.680000e+01	2.143211e-04	2.215399e-07	2.215399e-07
8.680000e+01	9.140000e+01	2.269046e-04	2.279507e-07	2.279507e-07
9.140000e+01	9.600000e+01	2.406980e-04	2.347771e-07	2.347771e-07
9.600000e+01	1.006000e+02	2.553093e-04	2.417981e-07	2.417981e-07
1.006000e+02	1.052000e+02	2.622217e-04	2.450495e-07	2.450495e-07
1.052000e+02	1.098000e+02	2.721033e-04	2.496239e-07	2.496239e-07
1.098000e+02	1.144000e+02	2.874333e-04	2.565594e-07	2.565594e-07
1.144000e+02	1.190000e+02	2.996902e-04	2.619725e-07	2.619725e-07
1.190000e+02	1.236000e+02	3.102463e-04	2.665463e-07	2.665463e-07
1.236000e+02	1.282000e+02	3.237620e-04	2.722904e-07	2.722904e-07
1.282000e+02	1.328000e+02	3.352159e-04	2.770650e-07	2.770650e-07
1.328000e+02	1.374000e+02	3.489930e-04	2.827013e-07	2.827013e-07
1.374000e+02	1.420000e+02	3.683937e-04	2.904528e-07	2.904528e-07
1.420000e+02	1.466000e+02	3.740470e-04	2.926729e-07	2.926729e-07
1.466000e+02	1.512000e+02	3.822952e-04	2.958822e-07	2.958822e-07
1.512000e+02	1.558000e+02	3.997367e-04	3.025565e-07	3.025565e-07
1.558000e+02	1.604000e+02	4.140965e-04	3.079429e-07	3.079429e-07
1.604000e+02	1.650000e+02	4.318283e-04	3.144669e-07	3.144669e-07
1.650000e+02	1.696000e+02	4.408752e-04	3.177439e-07	3.177439e-07
1.696000e+02	1.742000e+02	4.661152e-04	3.267127e-07	3.267127e-07
1.742000e+02	1.788000e+02	4.725870e-04	3.289730e-07	3.289730e-07
1.788000e+02	1.834000e+02	4.896307e-04	3.348526e-07	3.348526e-07
1.834000e+02	1.880000e+02	5.078398e-04	3.410222e-07	3.410222e-07
1.880000e+02	1.926000e+02	5.311183e-04	3.487506e-07	3.487506e-07
1.926000e+02	1.972000e+02	5.494813e-04	3.547283e-07	3.547283e-07
1.972000e+02	2.018000e+02	5.790741e-04	3.641552e-07	3.641552e-07
2.018000e+02	2.064000e+02	5.915328e-04	3.680516e-07	3.680516e-07
2.064000e+02	2.110000e+02	6.265600e-04	3.787919e-07	3.787919e-07
2.110000e+02	2.156000e+02	6.614665e-04	3.892004e-07	3.892004e-07
2.156000e+02	2.202000e+02	7.023252e-04	4.010407e-07	4.010407e-07
2.202000e+02	2.248000e+02	7.435743e-04	4.126497e-07	4.126497e-07
2.248000e+02	2.294000e+02	8.108896e-04	4.309236e-07	4.309236e-07
2.294000e+02	2.340000e+02	8.952793e-04	4.527919e-07	4.527919e-07
2.340000e+02	2.386000e+02	1.019236e-03	4.831219e-07	4.831219e-07
2.386000e+02	2.432000e+02	1.232661e-03	5.313016e-07	5.313016e-07
2.432000e+02	2.478000e+02	1.759229e-03	6.347176e-07	6.347176e-07
2.478000e+02	2.524000e+02	2.174578e-03	7.056784e-07	7.056784e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.277420e-03	1.666433e-06	1.666433e-06
5.460000e+01	5.920000e+01	1.391326e-03	1.739144e-06	1.739144e-06
5.920000e+01	6.380000e+01	1.493020e-03	1.801581e-06	1.801581e-06
6.380000e+01	6.840000e+01	1.609476e-03	1.870524e-06	1.870524e-06
6.840000e+01	7.300000e+01	1.729830e-03	1.939201e-06	1.939201e-06
7.300000e+01	7.760000e+01	1.833078e-03	1.996235e-06	1.996235e-06
7.760000e+01	8.220000e+01	1.955604e-03	2.061871e-06	2.061871e-06
8.220000e+01	8.680000e+01	2.034550e-03	2.103077e-06	2.103077e-06
8.680000e+01	9.140000e+01	2.154004e-03	2.163936e-06	2.163936e-06
9.140000e+01	9.600000e+01	2.284946e-03	2.228738e-06	2.228738e-06
9.600000e+01	1.006000e+02	2.423652e-03	2.295389e-06	2.295389e-06
1.006000e+02	1.052000e+02	2.489272e-03	2.326255e-06	2.326255e-06
1.052000e+02	1.098000e+02	2.583076e-03	2.369680e-06	2.369680e-06
1.098000e+02	1.144000e+02	2.728604e-03	2.435518e-06	2.435518e-06
1.144000e+02	1.190000e+02	2.844959e-03	2.486904e-06	2.486904e-06
1.190000e+02	1.236000e+02	2.945167e-03	2.530324e-06	2.530324e-06
1.236000e+02	1.282000e+02	3.073472e-03	2.584852e-06	2.584852e-06
1.282000e+02	1.328000e+02	3.182204e-03	2.630178e-06	2.630178e-06
1.328000e+02	1.374000e+02	3.312991e-03	2.683683e-06	2.683683e-06
1.374000e+02	1.420000e+02	3.497161e-03	2.757267e-06	2.757267e-06
1.420000e+02	1.466000e+02	3.550828e-03	2.778343e-06	2.778343e-06
1.466000e+02	1.512000e+02	3.629128e-03	2.808809e-06	2.808809e-06
1.512000e+02	1.558000e+02	3.794700e-03	2.872168e-06	2.872168e-06
1.558000e+02	1.604000e+02	3.931017e-03	2.923301e-06	2.923301e-06
1.604000e+02	1.650000e+02	4.099346e-03	2.985234e-06	2.985234e-06
1.650000e+02	1.696000e+02	4.185228e-03	3.016343e-06	3.016343e-06
1.696000e+02	1.742000e+02	4.424830e-03	3.101483e-06	3.101483e-06
1.742000e+02	1.788000e+02	4.486267e-03	3.122940e-06	3.122940e-06
1.788000e+02	1.834000e+02	4.648063e-03	3.178755e-06	3.178755e-06
1.834000e+02	1.880000e+02	4.820922e-03	3.237324e-06	3.237324e-06
1.880000e+02	1.926000e+02	5.041904e-03	3.310689e-06	3.310689e-06
1.926000e+02	1.972000e+02	5.216226e-03	3.367436e-06	3.367436e-06
1.972000e+02	2.018000e+02	5.497150e-03	3.456924e-06	3.456924e-06
2.018000e+02	2.064000e+02	5.615420e-03	3.493914e-06	3.493914e-06
2.064000e+02	2.110000e+02	5.947933e-03	3.595871e-06	3.595871e-06
2.110000e+02	2.156000e+02	6.279300e-03	3.694679e-06	3.694679e-06
2.156000e+02	2.202000e+02	6.667172e-03	3.807079e-06	3.807079e-06
2.202000e+02	2.248000e+02	7.058750e-03	3.917283e-06	3.917283e-06
2.248000e+02	2.294000e+02	7.697774e-03	4.090757e-06	4.090757e-06
2.294000e+02	2.340000e+02	8.498885e-03	4.298353e-06	4.298353e-06
2.340000e+02	2.386000e+02	9.675604e-03	4.586275e-06	4.586275e-06
2.386000e+02	2.432000e+02	1.170165e-02	5.043646e-06	5.043646e-06
2.432000e+02	2.478000e+02	1.670036e-02	6.025373e-06	6.025373e-06
2.478000e+02	2.524000e+02	2.064327e-02	6.699005e-06	6.699005e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	6.631265e-06	8.825035e-09	8.825035e-09
5.460000e+01	5.920000e+01	7.194487e-06	9.174109e-09	9.174109e-09
5.920000e+01	6.380000e+01	7.675626e-06	9.449133e-09	9.449133e-09
6.380000e+01	6.840000e+01	8.233226e-06	9.761867e-09	9.761867e-09
6.840000e+01	7.300000e+01	8.806578e-06	1.007134e-08	1.007134e-08
7.300000e+01	7.760000e+01	9.315052e-06	1.034529e-08	1.034529e-08
7.760000e+01	8.220000e+01	9.873078e-06	1.061618e-08	1.061618e-08
8.220000e+01	8.680000e+01	1.017211e-05	1.072604e-08	1.072604e-08
8.680000e+01	9.140000e+01	1.068235e-05	1.094807e-08	1.094807e-08
9.140000e+01	9.600000e+01	1.125352e-05	1.119755e-08	1.119755e-08
9.600000e+01	1.006000e+02	1.184957e-05	1.144764e-08	1.144764e-08
1.006000e+02	1.052000e+02	1.208998e-05	1.152332e-08	1.152332e-08
1.052000e+02	1.098000e+02	1.246462e-05	1.166042e-08	1.166042e-08
1.098000e+02	1.144000e+02	1.305906e-05	1.188498e-08	1.188498e-08
1.144000e+02	1.190000e+02	1.345612e-05	1.199500e-08	1.199500e-08
1.190000e+02	1.236000e+02	1.376119e-05	1.205779e-08	1.205779e-08
1.236000e+02	1.282000e+02	1.423935e-05	1.221086e-08	1.221086e-08
1.282000e+02	1.328000e+02	1.459075e-05	1.229528e-08	1.229528e-08
1.328000e+02	1.374000e+02	1.498715e-05	1.237833e-08	1.237833e-08
1.374000e+02	1.420000e+02	1.561916e-05	1.255557e-08	1.255557e-08
1.420000e+02	1.466000e+02	1.566175e-05	1.249287e-08	1.249287e-08
1.466000e+02	1.512000e+02	1.586119e-05	1.250933e-08	1.250933e-08
1.512000e+02	1.558000e+02	1.633831e-05	1.260079e-08	1.260079e-08
1.558000e+02	1.604000e+02	1.663607e-05	1.260644e-08	1.260644e-08
1.604000e+02	1.650000e+02	1.713082e-05	1.270737e-08	1.270737e-08
1.650000e+02	1.696000e+02	1.715980e-05	1.259794e-08	1.259794e-08
1.696000e+02	1.742000e+02	1.783431e-05	1.273108e-08	1.273108e-08
1.742000e+02	1.788000e+02	1.779150e-05	1.260881e-08	1.260881e-08
1.788000e+02	1.834000e+02	1.815645e-05	1.263497e-08	1.263497e-08
1.834000e+02	1.880000e+02	1.839988e-05	1.257199e-08	1.257199e-08
1.880000e+02	1.926000e+02	1.889033e-05	1.261472e-08	1.261472e-08
1.926000e+02	1.972000e+02	1.909382e-05	1.253191e-08	1.253191e-08
1.972000e+02	2.018000e+02	1.967240e-05	1.257140e-08	1.257140e-08
2.018000e+02	2.064000e+02	1.970742e-05	1.245010e-08	1.245010e-08
2.064000e+02	2.110000e+02	2.031253e-05	1.246230e-08	1.246230e-08
2.110000e+02	2.156000e+02	2.091702e-05	1.247948e-08	1.247948e-08
2.156000e+02	2.202000e+02	2.157025e-05	1.247897e-08	1.247897e-08
2.202000e+02	2.248000e+02	2.223326e-05	1.248629e-08	1.248629e-08
2.248000e+02	2.294000e+02	2.349776e-05	1.262179e-08	1.262179e-08
2.294000e+02	2.340000e+02	2.511813e-05	1.282167e-08	1.282167e-08
2.340000e+02	2.386000e+02	2.763589e-05	1.319822e-08	1.319822e-08
2.386000e+02	2.432000e+02	3.221302e-05	1.396000e-08	1.396000e-08
2.432000e+02	2.478000e+02	4.419765e-05	1.599190e-08	1.599190e-08
2.478000e+02	2.524000e+02	5.294698e-05	1.719126e-08	1.719126e-08
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.345334e-04	1.755046e-07	1.755046e-07
5.460000e+01	5.920000e+01	1.463092e-04	1.828886e-07	1.828886e-07
5.920000e+01	6.380000e+01	1.579875e-04	1.906431e-07	1.906431e-07
6.380000e+01	6.840000e+01	1.695433e-04	1.970467e-07	1.970467e-07
6.840000e+01	7.300000e+01	1.812767e-04	2.032229e-07	2.032229e-07
7.300000e+01	7.760000e+01	1.928797e-04	2.100648e-07	2.100648e-07
7.760000e+01	8.220000e+01	2.046897e-04	2.158314e-07	2.158314e-07
8.220000e+01	8.680000e+01	2.161960e-04	2.234961e-07	2.234961e-07
8.680000e+01	9.140000e+01	2.278913e-04	2.289574e-07	2.289574e-07
9.140000e+01	9.600000e+01	2.391852e-04	2.333179e-07	2.333179e-07
9.600000e+01	1.006000e+02	2.517193e-04	2.384135e-07	2.384135e-07
1.006000e+02	1.052000e+02	2.633207e-04	2.461314e-07	2.461314e-07
1.052000e+02	1.098000e+02	2.750759e-04	2.523675e-07	2.523675e-07
1.098000e+02	1.144000e+02	2.871093e-04	2.562954e-07	2.562954e-07
1.144000e+02	1.190000e+02	2.992661e-04	2.616342e-07	2.616342e-07
1.190000e+02	1.236000e+02	3.115091e-04	2.676494e-07	2.676494e-07
1.236000e+02	1.282000e+02	3.234976e-04	2.720844e-07	2.720844e-07
1.282000e+02	1.328000e+02	3.359409e-04	2.776802e-07	2.776802e-07
1.328000e+02	1.374000e+02	3.486683e-04	2.824536e-07	2.824536e-07
1.374000e+02	1.420000e+02	3.614724e-04	2.850144e-07	2.850144e-07
1.420000e+02	1.466000e+02	3.740233e-04	2.927700e-07	2.927700e-07
1.466000e+02	1.512000e+02	3.872624e-04	2.997564e-07	2.997564e-07
1.512000e+02	1.558000e+02	4.005335e-04	3.031857e-07	3.031857e-07
1.558000e+02	1.604000e+02	4.140152e-04	3.078929e-07	3.078929e-07
1.604000e+02	1.650000e+02	4.288622e-04	3.123315e-07	3.123315e-07
1.650000e+02	1.696000e+02	4.435237e-04	3.196703e-07	3.196703e-07
1.696000e+02	1.742000e+02	4.592350e-04	3.219199e-07	3.219199e-07
1.742000e+02	1.788000e+02	4.746287e-04	3.304972e-07	3.304972e-07
1.788000e+02	1.834000e+02	4.911767e-04	3.359606e-07	3.359606e-07
1.834000e+02	1.880000e+02	5.095902e-04	3.422198e-07	3.422198e-07
1.880000e+02	1.926000e+02	5.288828e-04	3.473040e-07	3.473040e-07
1.926000e+02	1.972000e+02	5.494022e-04	3.547024e-07	3.547024e-07
1.972000e+02	2.018000e+02	5.720004e-04	3.597913e-07	3.597913e-07
2.018000e+02	2.064000e+02	5.977380e-04	3.719546e-07	3.719546e-07
2.064000e+02	2.110000e+02	6.265352e-04	3.788058e-07	3.788058e-07
2.110000e+02	2.156000e+02	6.593207e-04	3.879677e-07	3.879677e-07
2.156000e+02	2.202000e+02	6.979207e-04	3.985563e-07	3.985563e-07
2.202000e+02	2.248000e+02	7.471787e-04	4.147040e-07	4.147040e-07
2.248000e+02	2.294000e+02	8.088011e-04	4.298474e-07	4.298474e-07
2.294000e+02	2.340000e+02	8.935654e-04	4.519509e-07	4.519509e-07
2.340000e+02	2.386000e+02	1.017787e-03	4.824718e-07	4.824718e-07
2.386000e+02	2.432000e+02	1.230512e-03	5.303965e-07	5.303965e-07
2.432000e+02	2.478000e+02	1.754283e-03	6.329616e-07	6.329616e-07
2.478000e+02	2.524000e+02	2.169860e-03	7.041737e-07	7.041737e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.339129e-04	1.751179e-07	1.751179e-07
5.460000e+01	5.920000e+01	1.457990e-04	1.827244e-07	1.827244e-07
5.920000e+01	6.380000e+01	1.566944e-04	1.894289e-07	1.894289e-07
6.380000e+01	6.840000e+01	1.690110e-04	1.967329e-07	1.967329e-07
6.840000e+01	7.300000e+01	1.816391e-04	2.039502e-07	2.039502e-07
7.300000e+01	7.760000e+01	1.926172e-04	2.100230e-07	2.100230e-07
7.760000e+01	8.220000e+01	2.055554e-04	2.169621e-07	2.169621e-07
8.220000e+01	8.680000e+01	2.139618e-04	2.213541e-07	2.213541e-07
8.680000e+01	9.140000e+01	2.267211e-04	2.278585e-07	2.278585e-07
9.140000e+01	9.600000e+01	2.402787e-04	2.345725e-07	2.345725e-07
9.600000e+01	1.006000e+02	2.550046e-04	2.416537e-07	2.416537e-07
1.006000e+02	1.052000e+02	2.621146e-04	2.449994e-07	2.449994e-07
1.052000e+02	1.098000e+02	2.718485e-04	2.495070e-07	2.495070e-07
1.098000e+02	1.144000e+02	2.873417e-04	2.565185e-07	2.565185e-07
1.144000e+02	1.190000e+02	2.996146e-04	2.619394e-07	2.619394e-07
1.190000e+02	1.236000e+02	3.103302e-04	2.665824e-07	2.665824e-07
1.236000e+02	1.282000e+02	3.238178e-04	2.723138e-07	2.723138e-07
1.282000e+02	1.328000e+02	3.351774e-04	2.770491e-07	2.770491e-07
1.328000e+02	1.374000e+02	3.487109e-04	2.825870e-07	2.825870e-07
1.374000e+02	1.420000e+02	3.685963e-04	2.905326e-07	2.905326e-07
1.420000e+02	1.466000e+02	3.744048e-04	2.928128e-07	2.928128e-07
1.466000e+02	1.512000e+02	3.823504e-04	2.959035e-07	2.959035e-07
1.512000e+02	1.558000e+02	3.998946e-04	3.026161e-07	3.026161e-07
1.558000e+02	1.604000e+02	4.143159e-04	3.080245e-07	3.080245e-07
1.604000e+02	1.650000e+02	4.319089e-04	3.144963e-07	3.144963e-07
1.650000e+02	1.696000e+02	4.407909e-04	3.177135e-07	3.177135e-07
1.696000e+02	1.742000e+02	4.664678e-04	3.268362e-07	3.268362e-07
1.742000e+02	1.788000e+02	4.725809e-04	3.289708e-07	3.289708e-07
1.788000e+02	1.834000e+02	4.896350e-04	3.348541e-07	3.348541e-07
1.834000e+02	1.880000e+02	5.080674e-04	3.410987e-07	3.410987e-07
1.880000e+02	1.926000e+02	5.313383e-04	3.488228e-07	3.488228e-07
1.926000e+02	1.972000e+02	5.498748e-04	3.548553e-07	3.548553e-07
1.972000e+02	2.018000e+02	5.799663e-04	3.644356e-07	3.644356e-07
2.018000e+02	2.064000e+02	5.915635e-04	3.680612e-07	3.680612e-07
2.064000e+02	2.110000e+02	6.266143e-04	3.788084e-07	3.788084e-07
2.110000e+02	2.156000e+02	6.619496e-04	3.893425e-07	3.893425e-07
2.156000e+02	2.202000e+02	7.031107e-04	4.012649e-07	4.012649e-07
2.202000e+02	2.248000e+02	7.444963e-04	4.129055e-07	4.129055e-07
2.248000e+02	2.294000e+02	8.113670e-04	4.310504e-07	4.310504e-07
2.294000e+02	2.340000e+02	8.955298e-04	4.528553e-07	4.528553e-07
2.340000e+02	2.386000e+02	1.020022e-03	4.833083e-07	4.833083e-07
2.386000e+02	2.432000e+02	1.233528e-03	5.314884e-07	5.314884e-07
2.432000e+02	2.478000e+02	1.761616e-03	6.351481e-07	6.351481e-07
2.478000e+02	2.524000e+02	2.184020e-03	7.072087e-07	7.072087e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.271235e-03	1.662394e-06	1.662394e-06
5.460000e+01	5.920000e+01	1.384070e-03	1.734603e-06	1.734603e-06
5.920000e+01	6.380000e+01	1.487500e-03	1.798248e-06	1.798248e-06
6.380000e+01	6.840000e+01	1.604422e-03	1.867585e-06	1.867585e-06
6.840000e+01	7.300000e+01	1.724300e-03	1.936099e-06	1.936099e-06
7.300000e+01	7.760000e+01	1.828515e-03	1.993749e-06	1.993749e-06
7.760000e+01	8.220000e+01	1.951337e-03	2.059621e-06	2.059621e-06
8.220000e+01	8.680000e+01	2.031139e-03	2.101314e-06	2.101314e-06
8.680000e+01	9.140000e+01	2.152263e-03	2.163061e-06	2.163061e-06
9.140000e+01	9.600000e+01	2.280965e-03	2.226796e-06	2.226796e-06
9.600000e+01	1.006000e+02	2.420759e-03	2.294018e-06	2.294018e-06
1.006000e+02	1.052000e+02	2.488254e-03	2.325779e-06	2.325779e-06
1.052000e+02	1.098000e+02	2.580657e-03	2.368570e-06	2.368570e-06
1.098000e+02	1.144000e+02	2.727735e-03	2.435130e-06	2.435130e-06
1.144000e+02	1.190000e+02	2.844241e-03	2.486591e-06	2.486591e-06
1.190000e+02	1.236000e+02	2.945965e-03	2.530666e-06	2.530666e-06
1.236000e+02	1.282000e+02	3.074002e-03	2.585075e-06	2.585075e-06
1.282000e+02	1.328000e+02	3.181839e-03	2.630027e-06	2.630027e-06
1.328000e+02	1.374000e+02	3.310311e-03	2.682597e-06	2.682597e-06
1.374000e+02	1.420000e+02	3.499085e-03	2.758026e-06	2.758026e-06
1.420000e+02	1.466000e+02	3.554224e-03	2.779672e-06	2.779672e-06
1.466000e+02	1.512000e+02	3.629652e-03	2.809012e-06	2.809012e-06
1.512000e+02	1.558000e+02	3.796198e-03	2.872735e-06	2.872735e-06
1.558000e+02	1.604000e+02	3.933100e-03	2.924075e-06	2.924075e-06
1.604000e+02	1.650000e+02	4.100111e-03	2.985512e-06	2.985512e-06
1.650000e+02	1.696000e+02	4.184428e-03	3.016054e-06	3.016054e-06
1.696000e+02	1.742000e+02	4.428178e-03	3.102656e-06	3.102656e-06
1.742000e+02	1.788000e+02	4.486209e-03	3.122920e-06	3.122920e-06
1.788000e+02	1.834000e+02	4.648104e-03	3.178769e-06	3.178769e-06
1.834000e+02	1.880000e+02	4.823083e-03	3.238049e-06	3.238049e-06
1.880000e+02	1.926000e+02	5.043993e-03	3.311375e-06	3.311375e-06
1.926000e+02	1.972000e+02	5.219961e-03	3.368641e-06	3.368641e-06
1.972000e+02	2.018000e+02	5.505620e-03	3.459586e-06	3.459586e-06
2.018000e+02	2.064000e+02	5.615711e-03	3.494004e-06	3.494004e-06
2.064000e+02	2.110000e+02	5.948450e-03	3.596027e-06	3.596027e-06
2.110000e+02	2.156000e+02	6.283887e-03	3.696028e-06	3.696028e-06
2.156000e+02	2.202000e+02	6.674628e-03	3.809207e-06	3.809207e-06
2.202000e+02	2.248000e+02	7.067502e-03	3.919711e-06	3.919711e-06
2.248000e+02	2.294000e+02	7.702307e-03	4.091961e-06	4.091961e-06
2.294000e+02	2.340000e+02	8.501263e-03	4.298954e-06	4.298954e-06
2.340000e+02	2.386000e+02	9.683072e-03	4.588045e-06	4.588045e-06
2.386000e+02	2.432000e+02	1.170988e-02	5.045419e-06	5.045419e-06
2.432000e+02	2.478000e+02	1.672302e-02	6.029460e-06	6.029460e-06
2.478000e+02	2.524000e+02	2.073290e-02	6.713532e-06	6.713532e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	6.610141e-06	8.815792e-09	8.815792e-09
5.460000e+01	5.920000e+01	7.169270e-06	9.163264e-09	9.163264e-09
5.920000e+01	6.380000e+01	7.658924e-06	9.443717e-09	9.443717e-09
6.380000e+01	6.840000e+01	8.217450e-06	9.756448e-09	9.756448e-09
6.840000e+01	7.300000e+01	8.789478e-06	1.006595e-08	1.006595e-08
7.300000e+01	7.760000e+01	9.302104e-06	1.034194e-08	1.034194e-08
7.760000e+01	8.220000e+01	9.861550e-06	1.061362e-08	1.061362e-08
8.220000e+01	8.680000e+01	1.016474e-05	1.072561e-08	1.072561e-08
8.680000e+01	9.140000e+01	1.068411e-05	1.095264e-08	1.095264e-08
9.140000e+01	9.600000e+01	1.124203e-05	1.119449e-08	1.119449e-08
9.600000e+01	1.006000e+02	1.184355e-05	1.144738e-08	1.144738e-08
1.006000e+02	1.052000e+02	1.209494e-05	1.152898e-08	1.152898e-08
1.052000e+02	1.098000e+02	1.246287e-05	1.166289e-08	1.166289e-08
1.098000e+02	1.144000e+02	1.306528e-05	1.189120e-08	1.189120e-08
1.144000e+02	1.190000e+02	1.346157e-05	1.200016e-08	1.200016e-08
1.190000e+02	1.236000e+02	1.377277e-05	1.206523e-08	1.206523e-08
1.236000e+02	1.282000e+02	1.424863e-05	1.221679e-08	1.221679e-08
1.282000e+02	1.328000e+02	1.459633e-05	1.229974e-08	1.229974e-08
1.328000e+02	1.374000e+02	1.498213e-05	1.237833e-08	1.237833e-08
1.374000e+02	1.420000e+02	1.563386e-05	1.256309e-08	1.256309e-08
1.420000e+02	1.466000e+02	1.568390e-05	1.250369e-08	1.250369e-08
1.466000e+02	1.512000e+02	1.586863e-05	1.251357e-08	1.251357e-08
1.512000e+02	1.558000e+02	1.635032e-05	1.260688e-08	1.260688e-08
1.558000e+02	1.604000e+02	1.665231e-05	1.261467e-08	1.261467e-08
1.604000e+02	1.650000e+02	1.713891e-05	1.271159e-08	1.271159e-08
1.650000e+02	1.696000e+02	1.716529e-05	1.260238e-08	1.260238e-08
1.696000e+02	1.742000e+02	1.785321e-05	1.273919e-08	1.273919e-08
1.742000e+02	1.788000e+02	1.779569e-05	1.261135e-08	1.261135e-08
1.788000e+02	1.834000e+02	1.816361e-05	1.263930e-08	1.263930e-08
1.834000e+02	1.880000e+02	1.841108e-05	1.257644e-08	1.257644e-08
1.880000e+02	1.926000e+02	1.890144e-05	1.261912e-08	1.261912e-08
1.926000e+02	1.972000e+02	1.911201e-05	1.253895e-08	1.253895e-08
1.972000e+02	2.018000e+02	1.970576e-05	1.258269e-08	1.258269e-08
2.018000e+02	2.064000e+02	1.971066e-05	1.245152e-08	1.245152e-08
2.064000e+02	2.110000e+02	2.031913e-05	1.246542e-08	1.246542e-08
2.110000e+02	2.156000e+02	2.093603e-05	1.248591e-08	1.248591e-08
2.156000e+02	2.202000e+02	2.159684e-05	1.248709e-08	1.248709e-08
2.202000e+02	2.248000e+02	2.226391e-05	1.249546e-08	1.249546e-08
2.248000e+02	2.294000e+02	2.351411e-05	1.262653e-08	1.262653e-08
2.294000e+02	2.340000e+02	2.512796e-05	1.282455e-08	1.282455e-08
2.340000e+02	2.386000e+02	2.765857e-05	1.320353e-08	1.320353e-08
2.386000e+02	2.432000e+02	3.223574e-05	1.396447e-08	1.396447e-08
2.432000e+02	2.478000e+02	4.425720e-05	1.600227e-08	1.600227e-08
2.478000e+02	2.524000e+02	5.317620e-05	1.722826e-08	1.722826e-08
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.338820e-04	1.750791e-07	1.750791e-07
5.460000e+01	5.920000e+01	1.455428e-04	1.824068e-07	1.824068e-07
5.920000e+01	6.380000e+01	1.574124e-04	1.903010e-07	1.903010e-07
6.380000e+01	6.840000e+01	1.690109e-04	1.967369e-07	1.967369e-07
6.840000e+01	7.300000e+01	1.806869e-04	2.028861e-07	2.028861e-07
7.300000e+01	7.760000e+01	1.923995e-04	2.098030e-07	2.098030e-07
7.760000e+01	8.220000e+01	2.042298e-04	2.155817e-07	2.155817e-07
8.220000e+01	8.680000e+01	2.158533e-04	2.233290e-07	2.233290e-07
8.680000e+01	9.140000e+01	2.277176e-04	2.288756e-07	2.288756e-07
9.140000e+01	9.600000e+01	2.387580e-04	2.331041e-07	2.331041e-07
9.600000e+01	1.006000e+02	2.513915e-04	2.382448e-07	2.382448e-07
1.006000e+02	1.052000e+02	2.632228e-04	2.460902e-07	2.460902e-07
1.052000e+02	1.098000e+02	2.748393e-04	2.522683e-07	2.522683e-07
1.098000e+02	1.144000e+02	2.870104e-04	2.562477e-07	2.562477e-07
1.144000e+02	1.190000e+02	2.991846e-04	2.615959e-07	2.615959e-07
1.190000e+02	1.236000e+02	3.116041e-04	2.676945e-07	2.676945e-07
1.236000e+02	1.282000e+02	3.235535e-04	2.721077e-07	2.721077e-07
1.282000e+02	1.328000e+02	3.359076e-04	2.776685e-07	2.776685e-07
1.328000e+02	1.374000e+02	3.483909e-04	2.823430e-07	2.823430e-07
1.374000e+02	1.420000e+02	3.616248e-04	2.850556e-07	2.850556e-07
1.420000e+02	1.466000e+02	3.743857e-04	2.929143e-07	2.929143e-07
1.466000e+02	1.512000e+02	3.873541e-04	2.998055e-07	2.998055e-07
1.512000e+02	1.558000e+02	4.006943e-04	3.032475e-07	3.032475e-07
1.558000e+02	1.604000e+02	4.142383e-04	3.079770e-07	3.079770e-07
1.604000e+02	1.650000e+02	4.289217e-04	3.123455e-07	3.123455e-07
1.650000e+02	1.696000e+02	4.434702e-04	3.196621e-07	3.196621e-07
1.696000e+02	1.742000e+02	4.595407e-04	3.220120e-07	3.220120e-07
1.742000e+02	1.788000e+02	4.746385e-04	3.305066e-07	3.305066e-07
1.788000e+02	1.834000e+02	4.911830e-04	3.359633e-07	3.359633e-07
1.834000e+02	1.880000e+02	5.098341e-04	3.423068e-07	3.423068e-07
1.880000e+02	1.926000e+02	5.290891e-04	3.473674e-07	3.473674e-07
1.926000e+02	1.972000e+02	5.498067e-04	3.548364e-07	3.548364e-07
1.972000e+02	2.018000e+02	5.728389e-04	3.600415e-07	3.600415e-07
2.018000e+02	2.064000e+02	5.978174e-04	3.719941e-07	3.719941e-07
2.064000e+02	2.110000e+02	6.265924e-04	3.788237e-07	3.788237e-07
2.110000e+02	2.156000e+02	6.597952e-04	3.881052e-07	3.881052e-07
2.156000e+02	2.202000e+02	6.986820e-04	3.987679e-07	3.987679e-07
2.202000e+02	2.248000e+02	7.481348e-04	4.149775e-07	4.149775e-07
2.248000e+02	2.294000e+02	8.092735e-04	4.299719e-07	4.299719e-07
2.294000e+02	2.340000e+02	8.938146e-04	4.520136e-07	4.520136e-07
2.340000e+02	2.386000e+02	1.018572e-03	4.826573e-07	4.826573e-07
2.386000e+02	2.432000e+02	1.231377e-03	5.305829e-07	5.305829e-07
2.432000e+02	2.478000e+02	1.756657e-03	6.333885e-07	6.333885e-07
2.478000e+02	2.524000e+02	2.179287e-03	7.057025e-07	7.057025e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.347641e-04	1.756736e-07	1.756736e-07
5.460000e+01	5.920000e+01	1.468052e-04	1.833539e-07	1.833539e-07
5.920000e+01	6.380000e+01	1.571602e-04	1.897102e-07	1.897102e-07
6.380000e+01	6.840000e+01	1.695776e-04	1.970623e-07	1.970623e-07
6.840000e+01	7.300000e+01	1.823392e-04	2.043428e-07	2.043428e-07
7.300000e+01	7.760000e+01	1.929596e-04	2.102096e-07	2.102096e-07
7.760000e+01	8.220000e+01	2.059433e-04	2.171667e-07	2.171667e-07
8.220000e+01	8.680000e+01	2.146749e-04	2.217226e-07	2.217226e-07
8.680000e+01	9.140000e+01	2.270859e-04	2.280418e-07	2.280418e-07
9.140000e+01	9.600000e+01	2.411278e-04	2.349865e-07	2.349865e-07
9.600000e+01	1.006000e+02	2.553454e-04	2.418151e-07	2.418151e-07
1.006000e+02	1.052000e+02	2.620865e-04	2.449862e-07	2.449862e-07
1.052000e+02	1.098000e+02	2.724343e-04	2.497758e-07	2.497758e-07
1.098000e+02	1.144000e+02	2.874483e-04	2.565660e-07	2.565660e-07
1.144000e+02	1.190000e+02	2.999204e-04	2.620730e-07	2.620730e-07
1.190000e+02	1.236000e+02	3.104915e-04	2.666516e-07	2.666516e-07
1.236000e+02	1.282000e+02	3.241315e-04	2.724458e-07	2.724458e-07
1.282000e+02	1.328000e+02	3.351639e-04	2.770435e-07	2.770435e-07
1.328000e+02	1.374000e+02	3.482198e-04	2.823879e-07	2.823879e-07
1.374000e+02	1.420000e+02	3.683537e-04	2.904369e-07	2.904369e-07
1.420000e+02	1.466000e+02	3.743628e-04	2.927964e-07	2.927964e-07
1.466000e+02	1.512000e+02	3.822633e-04	2.958698e-07	2.958698e-07
1.512000e+02	1.558000e+02	3.994341e-04	3.024419e-07	3.024419e-07
1.558000e+02	1.604000e+02	4.153337e-04	3.084026e-07	3.084026e-07
1.604000e+02	1.650000e+02	4.315263e-04	3.143569e-07	3.143569e-07
1.650000e+02	1.696000e+02	4.409328e-04	3.177646e-07	3.177646e-07
1.696000e+02	1.742000e+02	4.650202e-04	3.263288e-07	3.263288e-07
1.742000e+02	1.788000e+02	4.730100e-04	3.291202e-07	3.291202e-07
1.788000e+02	1.834000e+02	4.898413e-04	3.349246e-07	3.349246e-07
1.834000e+02	1.880000e+02	5.073630e-04	3.408622e-07	3.408622e-07
1.880000e+02	1.926000e+02	5.307148e-04	3.486181e-07	3.486181e-07
1.926000e+02	1.972000e+02	5.498209e-04	3.548378e-07	3.548378e-07
1.972000e+02	2.018000e+02	5.794522e-04	3.642740e-07	3.642740e-07
2.018000e+02	2.064000e+02	5.912985e-04	3.679788e-07	3.679788e-07
2.064000e+02	2.110000e+02	6.264293e-04	3.787524e-07	3.787524e-07
2.110000e+02	2.156000e+02	6.608409e-04	3.890163e-07	3.890163e-07
2.156000e+02	2.202000e+02	7.029111e-04	4.012080e-07	4.012080e-07
2.202000e+02	2.248000e+02	7.431757e-04	4.125391e-07	4.125391e-07
2.248000e+02	2.294000e+02	8.109100e-04	4.309290e-07	4.309290e-07
2.294000e+02	2.340000e+02	8.942222e-04	4.525245e-07	4.525245e-07
2.340000e+02	2.386000e+02	1.019310e-03	4.831394e-07	4.831394e-07
2.386000e+02	2.432000e+02	1.232382e-03	5.312415e-07	5.312415e-07
2.432000e+02	2.478000e+02	1.757645e-03	6.344317e-07	6.344317e-07
2.478000e+02	2.524000e+02	2.176115e-03	7.059278e-07	7.059278e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.279315e-03	1.667669e-06	1.667669e-06
5.460000e+01	5.920000e+01	1.393622e-03	1.740578e-06	1.740578e-06
5.920000e+01	6.380000e+01	1.491922e-03	1.800919e-06	1.800919e-06
6.380000e+01	6.840000e+01	1.609800e-03	1.870712e-06	1.870712e-06
6.840000e+01	7.300000e+01	1.730946e-03	1.939826e-06	1.939826e-06
7.300000e+01	7.760000e+01	1.831765e-03	1.995520e-06	1.995520e-06
7.760000e+01	8.220000e+01	1.955020e-03	2.061563e-06	2.061563e-06
8.220000e+01	8.680000e+01	2.037909e-03	2.104813e-06	2.104813e-06
8.680000e+01	9.140000e+01	2.155726e-03	2.164800e-06	2.164800e-06
9.140000e+01	9.600000e+01	2.289026e-03	2.230727e-06	2.230727e-06
9.600000e+01	1.006000e+02	2.423993e-03	2.295550e-06	2.295550e-06
1.006000e+02	1.052000e+02	2.487987e-03	2.325654e-06	2.325654e-06
1.052000e+02	1.098000e+02	2.586220e-03	2.371121e-06	2.371121e-06
1.098000e+02	1.144000e+02	2.728746e-03	2.435581e-06	2.435581e-06
1.144000e+02	1.190000e+02	2.847143e-03	2.487859e-06	2.487859e-06
1.190000e+02	1.236000e+02	2.947496e-03	2.531324e-06	2.531324e-06
1.236000e+02	1.282000e+02	3.076980e-03	2.586327e-06	2.586327e-06
1.282000e+02	1.328000e+02	3.181711e-03	2.629974e-06	2.629974e-06
1.328000e+02	1.374000e+02	3.305650e-03	2.680708e-06	2.680708e-06
1.374000e+02	1.420000e+02	3.496780e-03	2.757117e-06	2.757117e-06
1.420000e+02	1.466000e+02	3.553826e-03	2.779516e-06	2.779516e-06
1.466000e+02	1.512000e+02	3.628824e-03	2.808691e-06	2.808691e-06
1.512000e+02	1.558000e+02	3.791828e-03	2.871081e-06	2.871081e-06
1.558000e+02	1.604000e+02	3.942763e-03	2.927665e-06	2.927665e-06
1.604000e+02	1.650000e+02	4.096478e-03	2.984190e-06	2.984190e-06
1.650000e+02	1.696000e+02	4.185774e-03	3.016539e-06	3.016539e-06
1.696000e+02	1.742000e+02	4.414437e-03	3.097838e-06	3.097838e-06
1.742000e+02	1.788000e+02	4.490283e-03	3.124337e-06	3.124337e-06
1.788000e+02	1.834000e+02	4.650063e-03	3.179439e-06	3.179439e-06
1.834000e+02	1.880000e+02	4.816398e-03	3.235804e-06	3.235804e-06
1.880000e+02	1.926000e+02	5.038074e-03	3.309431e-06	3.309431e-06
1.926000e+02	1.972000e+02	5.219448e-03	3.368475e-06	3.368475e-06
1.972000e+02	2.018000e+02	5.500739e-03	3.458053e-06	3.458053e-06
2.018000e+02	2.064000e+02	5.613196e-03	3.493222e-06	3.493222e-06
2.064000e+02	2.110000e+02	5.946693e-03	3.595496e-06	3.595496e-06
2.110000e+02	2.156000e+02	6.273361e-03	3.692931e-06	3.692931e-06
2.156000e+02	2.202000e+02	6.672735e-03	3.808667e-06	3.808667e-06
2.202000e+02	2.248000e+02	7.054965e-03	3.916233e-06	3.916233e-06
2.248000e+02	2.294000e+02	7.697967e-03	4.090808e-06	4.090808e-06
2.294000e+02	2.340000e+02	8.488850e-03	4.295814e-06	4.295814e-06
2.340000e+02	2.386000e+02	9.676307e-03	4.586442e-06	4.586442e-06
2.386000e+02	2.432000e+02	1.169900e-02	5.043074e-06	5.043074e-06
2.432000e+02	2.478000e+02	1.668532e-02	6.022660e-06	6.022660e-06
2.478000e+02	2.524000e+02	2.065786e-02	6.701373e-06	6.701373e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	6.640093e-06	8.831020e-09	8.831020e-09
5.460000e+01	5.920000e+01	7.203348e-06	9.178613e-09	9.178613e-09
5.920000e+01	6.380000e+01	7.665020e-06	9.440661e-09	9.440661e-09
6.380000e+01	6.840000e+01	8.231365e-06	9.759514e-09	9.759514e-09
6.840000e+01	7.300000e+01	8.811467e-06	1.007426e-08	1.007426e-08
7.300000e+01	7.760000e+01	9.305402e-06	1.033895e-08	1.033895e-08
7.760000e+01	8.220000e+01	9.869639e-06	1.061442e-08	1.061442e-08
8.220000e+01	8.680000e+01	1.018952e-05	1.073566e-08	1.073566e-08
8.680000e+01	9.140000e+01	1.069183e-05	1.095356e-08	1.095356e-08
9.140000e+01	9.600000e+01	1.127522e-05	1.120915e-08	1.120915e-08
9.600000e+01	1.006000e+02	1.185453e-05	1.145164e-08	1.145164e-08
1.006000e+02	1.052000e+02	1.208282e-05	1.151968e-08	1.151968e-08
1.052000e+02	1.098000e+02	1.248211e-05	1.166960e-08	1.166960e-08
1.098000e+02	1.144000e+02	1.306279e-05	1.188785e-08	1.188785e-08
1.144000e+02	1.190000e+02	1.346918e-05	1.200190e-08	1.200190e-08
1.190000e+02	1.236000e+02	1.377212e-05	1.206258e-08	1.206258e-08
1.236000e+02	1.282000e+02	1.426037e-05	1.222157e-08	1.222157e-08
1.282000e+02	1.328000e+02	1.459412e-05	1.229874e-08	1.229874e-08
1.328000e+02	1.374000e+02	1.495709e-05	1.236696e-08	1.236696e-08
1.374000e+02	1.420000e+02	1.562330e-05	1.255906e-08	1.255906e-08
1.420000e+02	1.466000e+02	1.568438e-05	1.250487e-08	1.250487e-08
1.466000e+02	1.512000e+02	1.586172e-05	1.251002e-08	1.251002e-08
1.512000e+02	1.558000e+02	1.632762e-05	1.259708e-08	1.259708e-08
1.558000e+02	1.604000e+02	1.668726e-05	1.262619e-08	1.262619e-08
1.604000e+02	1.650000e+02	1.712223e-05	1.270511e-08	1.270511e-08
1.650000e+02	1.696000e+02	1.716600e-05	1.260130e-08	1.260130e-08
1.696000e+02	1.742000e+02	1.779412e-05	1.271706e-08	1.271706e-08
1.742000e+02	1.788000e+02	1.781019e-05	1.261605e-08	1.261605e-08
1.788000e+02	1.834000e+02	1.816705e-05	1.263930e-08	1.263930e-08
1.834000e+02	1.880000e+02	1.837686e-05	1.256219e-08	1.256219e-08
1.880000e+02	1.926000e+02	1.888026e-05	1.261235e-08	1.261235e-08
1.926000e+02	1.972000e+02	1.910882e-05	1.253750e-08	1.253750e-08
1.972000e+02	2.018000e+02	1.968720e-05	1.257639e-08	1.257639e-08
2.018000e+02	2.064000e+02	1.970067e-05	1.244802e-08	1.244802e-08
2.064000e+02	2.110000e+02	2.030880e-05	1.246101e-08	1.246101e-08
2.110000e+02	2.156000e+02	2.089458e-05	1.247178e-08	1.247178e-08
2.156000e+02	2.202000e+02	2.158560e-05	1.248239e-08	1.248239e-08
2.202000e+02	2.248000e+02	2.221850e-05	1.248114e-08	1.248114e-08
2.248000e+02	2.294000e+02	2.349261e-05	1.261855e-08	1.261855e-08
2.294000e+02	2.340000e+02	2.508939e-05	1.281407e-08	1.281407e-08
2.340000e+02	2.386000e+02	2.763359e-05	1.319611e-08	1.319611e-08
2.386000e+02	2.432000e+02	3.219974e-05	1.395524e-08	1.395524e-08
2.432000e+02	2.478000e+02	4.415317e-05	1.598257e-08	1.598257e-08
2.478000e+02	2.524000e+02	5.298246e-05	1.719660e-08	1.719660e-08
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.347293e-04	1.756299e-07	1.756299e-07
5.460000e+01	5.920000e+01	1.465416e-04	1.830282e-07	1.830282e-07
5.920000e+01	6.380000e+01	1.578887e-04	1.905938e-07	1.905938e-07
6.380000e+01	6.840000e+01	1.695755e-04	1.970642e-07	1.970642e-07
6.840000e+01	7.300000e+01	1.813704e-04	2.032622e-07	2.032622e-07
7.300000e+01	7.760000e+01	1.927569e-04	2.100064e-07	2.100064e-07
7.760000e+01	8.220000e+01	2.045892e-04	2.157575e-07	2.157575e-07
8.220000e+01	8.680000e+01	2.166208e-04	2.237500e-07	2.237500e-07
8.680000e+01	9.140000e+01	2.280880e-04	2.290634e-07	2.290634e-07
9.140000e+01	9.600000e+01	2.395802e-04	2.334943e-07	2.334943e-07
9.600000e+01	1.006000e+02	2.516843e-04	2.383627e-07	2.383627e-07
1.006000e+02	1.052000e+02	2.632613e-04	2.461395e-07	2.461395e-07
1.052000e+02	1.098000e+02	2.754559e-04	2.525617e-07	2.525617e-07
1.098000e+02	1.144000e+02	2.870820e-04	2.562641e-07	2.562641e-07
1.144000e+02	1.190000e+02	2.994920e-04	2.617314e-07	2.617314e-07
1.190000e+02	1.236000e+02	3.117693e-04	2.677667e-07	2.677667e-07
1.236000e+02	1.282000e+02	3.238565e-04	2.722308e-07	2.722308e-07
1.282000e+02	1.328000e+02	3.359104e-04	2.776764e-07	2.776764e-07
1.328000e+02	1.374000e+02	3.478835e-04	2.821302e-07	2.821302e-07
1.374000e+02	1.420000e+02	3.612846e-04	2.848802e-07	2.848802e-07
1.420000e+02	1.466000e+02	3.744913e-04	2.930138e-07	2.930138e-07
1.466000e+02	1.512000e+02	3.872996e-04	2.997965e-07	2.997965e-07
1.512000e+02	1.558000e+02	4.002211e-04	3.030634e-07	3.030634e-07
1.558000e+02	1.604000e+02	4.152222e-04	3.083296e-07	3.083296e-07
1.604000e+02	1.650000e+02	4.284989e-04	3.121760e-07	3.121760e-07
1.650000e+02	1.696000e+02	4.436837e-04	3.197638e-07	3.197638e-07
1.696000e+02	1.742000e+02	4.579811e-04	3.214176e-07	3.214176e-07
1.742000e+02	1.788000e+02	4.752063e-04	3.307517e-07	3.307517e-07
1.788000e+02	1.834000e+02	4.913461e-04	3.360042e-07	3.360042e-07
1.834000e+02	1.880000e+02	5.091370e-04	3.420754e-07	3.420754e-07
1.880000e+02	1.926000e+02	5.284563e-04	3.471557e-07	3.471557e-07
1.926000e+02	1.972000e+02	5.497148e-04	3.547945e-07	3.547945e-07
1.972000e+02	2.018000e+02	5.723650e-04	3.599044e-07	3.599044e-07
2.018000e+02	2.064000e+02	5.975772e-04	3.719272e-07	3.719272e-07
2.064000e+02	2.110000e+02	6.263728e-04	3.787466e-07	3.787466e-07
2.110000e+02	2.156000e+02	6.587135e-04	3.877939e-07	3.877939e-07
2.156000e+02	2.202000e+02	6.984022e-04	3.986647e-07	3.986647e-07
2.202000e+02	2.248000e+02	7.468917e-04	4.146555e-07	4.146555e-07
2.248000e+02	2.294000e+02	8.088089e-04	4.298461e-07	4.298461e-07
2.294000e+02	2.340000e+02	8.925115e-04	4.516845e-07	4.516845e-07
2.340000e+02	2.386000e+02	1.017875e-03	4.824958e-07	4.824958e-07
2.386000e+02	2.432000e+02	1.230211e-03	5.303269e-07	5.303269e-07
2.432000e+02	2.478000e+02	1.752690e-03	6.326718e-07	6.326718e-07
2.478000e+02	2.524000e+02	2.171366e-03	7.044132e-07	7.044132e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=9.99999989818688314e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.259836e-04	1.640122e-07	1.640122e-07
5.460000e+01	5.920000e+01	1.369656e-04	1.710113e-07	1.710113e-07
5.920000e+01	6.380000e+01	1.466681e-04	1.769649e-07	1.769649e-07
6.380000e+01	6.840000e+01	1.582388e-04	1.838128e-07	1.838128e-07
6.840000e+01	7.300000e+01	1.702503e-04	1.906616e-07	1.906616e-07
7.300000e+01	7.760000e+01	1.806772e-04	1.964133e-07	1.964133e-07
7.760000e+01	8.220000e+01	1.921280e-04	2.025418e-07	2.025418e-07
8.220000e+01	8.680000e+01	1.996883e-04	2.064883e-07	2.064883e-07
8.680000e+01	9.140000e+01	2.116262e-04	2.125710e-07	2.125710e-07
9.140000e+01	9.600000e+01	2.248498e-04	2.191117e-07	2.191117e-07
9.600000e+01	1.006000e+02	2.380498e-04	2.254514e-07	2.254514e-07
1.006000e+02	1.052000e+02	2.446200e-04	2.285415e-07	2.285415e-07
1.052000e+02	1.098000e+02	2.542609e-04	2.330016e-07	2.330016e-07
1.098000e+02	1.144000e+02	2.687713e-04	2.395579e-07	2.395579e-07
1.144000e+02	1.190000e+02	2.795513e-04	2.443149e-07	2.443149e-07
1.190000e+02	1.236000e+02	2.894537e-04	2.486043e-07	2.486043e-07
1.236000e+02	1.282000e+02	3.021635e-04	2.540038e-07	2.540038e-07
1.282000e+02	1.328000e+02	3.129513e-04	2.584982e-07	2.584982e-07
1.328000e+02	1.374000e+02	3.251185e-04	2.634754e-07	2.634754e-07
1.374000e+02	1.420000e+02	3.431930e-04	2.707001e-07	2.707001e-07
1.420000e+02	1.466000e+02	3.486117e-04	2.728288e-07	2.728288e-07
1.466000e+02	1.512000e+02	3.566587e-04	2.759597e-07	2.759597e-07
1.512000e+02	1.558000e+02	3.731461e-04	2.822661e-07	2.822661e-07
1.558000e+02	1.604000e+02	3.867350e-04	2.873597e-07	2.873597e-07
1.604000e+02	1.650000e+02	4.030700e-04	2.933658e-07	2.933658e-07
1.650000e+02	1.696000e+02	4.108804e-04	2.961945e-07	2.961945e-07
1.696000e+02	1.742000e+02	4.335296e-04	3.042486e-07	3.042486e-07
1.742000e+02	1.788000e+02	4.412422e-04	3.069430e-07	3.069430e-07
1.788000e+02	1.834000e+02	4.588935e-04	3.130222e-07	3.130222e-07
1.834000e+02	1.880000e+02	4.732826e-04	3.178919e-07	3.178919e-07
1.880000e+02	1.926000e+02	4.943272e-04	3.248826e-07	3.248826e-07
1.926000e+02	1.972000e+02	5.116420e-04	3.305235e-07	3.305235e-07
1.972000e+02	2.018000e+02	5.397715e-04	3.394878e-07	3.394878e-07
2.018000e+02	2.064000e+02	5.518965e-04	3.432797e-07	3.432797e-07
2.064000e+02	2.110000e+02	5.841413e-04	3.531654e-07	3.531654e-07
2.110000e+02	2.156000e+02	6.174557e-04	3.630965e-07	3.630965e-07
2.156000e+02	2.202000e+02	6.557957e-04	3.741998e-07	3.741998e-07
2.202000e+02	2.248000e+02	6.923778e-04	3.844951e-07	3.844951e-07
2.248000e+02	2.294000e+02	7.558537e-04	4.017335e-07	4.017335e-07
2.294000e+02	2.340000e+02	8.340226e-04	4.219958e-07	4.219958e-07
2.340000e+02	2.386000e+02	9.505800e-04	4.505195e-07	4.505195e-07
2.386000e+02	2.432000e+02	1.147967e-03	4.950897e-07	4.950897e-07
2.432000e+02	2.478000e+02	1.638960e-03	5.915662e-07	5.915662e-07
2.478000e+02	2.524000e+02	2.022452e-03	6.571406e-07	6.571406e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.282678e-03	1.669860e-06	1.669860e-06
5.460000e+01	5.920000e+01	1.394489e-03	1.741120e-06	1.741120e-06
5.920000e+01	6.380000e+01	1.493274e-03	1.801735e-06	1.801735e-06
6.380000e+01	6.840000e+01	1.611078e-03	1.871455e-06	1.871455e-06
6.840000e+01	7.300000e+01	1.733372e-03	1.941185e-06	1.941185e-06
7.300000e+01	7.760000e+01	1.839530e-03	1.999745e-06	1.999745e-06
7.760000e+01	8.220000e+01	1.956115e-03	2.062141e-06	2.062141e-06
8.220000e+01	8.680000e+01	2.033089e-03	2.102322e-06	2.102322e-06
8.680000e+01	9.140000e+01	2.154633e-03	2.164251e-06	2.164251e-06
9.140000e+01	9.600000e+01	2.289265e-03	2.230844e-06	2.230844e-06
9.600000e+01	1.006000e+02	2.423659e-03	2.295392e-06	2.295392e-06
1.006000e+02	1.052000e+02	2.490552e-03	2.326853e-06	2.326853e-06
1.052000e+02	1.098000e+02	2.588709e-03	2.372262e-06	2.372262e-06
1.098000e+02	1.144000e+02	2.736443e-03	2.439014e-06	2.439014e-06
1.144000e+02	1.190000e+02	2.846200e-03	2.487447e-06	2.487447e-06
1.190000e+02	1.236000e+02	2.947017e-03	2.531118e-06	2.531118e-06
1.236000e+02	1.282000e+02	3.076420e-03	2.586091e-06	2.586091e-06
1.282000e+02	1.328000e+02	3.186254e-03	2.631851e-06	2.631851e-06
1.328000e+02	1.374000e+02	3.310133e-03	2.682525e-06	2.682525e-06
1.374000e+02	1.420000e+02	3.494154e-03	2.756082e-06	2.756082e-06
1.420000e+02	1.466000e+02	3.549324e-03	2.777755e-06	2.777755e-06
1.466000e+02	1.512000e+02	3.631254e-03	2.809632e-06	2.809632e-06
1.512000e+02	1.558000e+02	3.799117e-03	2.873839e-06	2.873839e-06
1.558000e+02	1.604000e+02	3.937470e-03	2.925699e-06	2.925699e-06
1.604000e+02	1.650000e+02	4.103780e-03	2.986848e-06	2.986848e-06
1.650000e+02	1.696000e+02	4.183302e-03	3.015648e-06	3.015648e-06
1.696000e+02	1.742000e+02	4.413900e-03	3.097650e-06	3.097650e-06
1.742000e+02	1.788000e+02	4.492424e-03	3.125082e-06	3.125082e-06
1.788000e+02	1.834000e+02	4.672137e-03	3.186977e-06	3.186977e-06
1.834000e+02	1.880000e+02	4.818637e-03	3.236556e-06	3.236556e-06
1.880000e+02	1.926000e+02	5.032900e-03	3.307731e-06	3.307731e-06
1.926000e+02	1.972000e+02	5.209187e-03	3.365163e-06	3.365163e-06
1.972000e+02	2.018000e+02	5.495583e-03	3.456432e-06	3.456432e-06
2.018000e+02	2.064000e+02	5.619030e-03	3.495037e-06	3.495037e-06
2.064000e+02	2.110000e+02	5.947324e-03	3.595687e-06	3.595687e-06
2.110000e+02	2.156000e+02	6.286509e-03	3.696799e-06	3.696799e-06
2.156000e+02	2.202000e+02	6.676861e-03	3.809844e-06	3.809844e-06
2.202000e+02	2.248000e+02	7.049315e-03	3.914665e-06	3.914665e-06
2.248000e+02	2.294000e+02	7.695583e-03	4.090174e-06	4.090174e-06
2.294000e+02	2.340000e+02	8.491443e-03	4.296471e-06	4.296471e-06
2.340000e+02	2.386000e+02	9.678154e-03	4.586881e-06	4.586881e-06
2.386000e+02	2.432000e+02	1.168781e-02	5.040663e-06	5.040663e-06
2.432000e+02	2.478000e+02	1.668676e-02	6.022920e-06	6.022920e-06
2.478000e+02	2.524000e+02	2.059121e-02	6.690554e-06	6.690554e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=9.99999987871405890e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	5.687265e-06	7.424936e-09	7.424936e-09
5.460000e+01	5.920000e+01	6.163798e-06	7.717058e-09	7.717058e-09
5.920000e+01	6.380000e+01	6.574124e-06	7.953421e-09	7.953421e-09
6.380000e+01	6.840000e+01	7.065463e-06	8.228857e-09	8.228857e-09
6.840000e+01	7.300000e+01	7.570502e-06	8.499958e-09	8.499958e-09
7.300000e+01	7.760000e+01	8.003352e-06	8.722190e-09	8.722190e-09
7.760000e+01	8.220000e+01	8.465761e-06	8.947423e-09	8.947423e-09
8.220000e+01	8.680000e+01	8.745100e-06	9.065470e-09	9.065470e-09
8.680000e+01	9.140000e+01	9.212524e-06	9.276813e-09	9.276813e-09
9.140000e+01	9.600000e+01	9.728407e-06	9.503270e-09	9.503270e-09
9.600000e+01	1.006000e+02	1.023280e-05	9.714855e-09	9.714855e-09
1.006000e+02	1.052000e+02	1.044487e-05	9.782099e-09	9.782099e-09
1.052000e+02	1.098000e+02	1.078131e-05	9.903936e-09	9.903936e-09
1.098000e+02	1.144000e+02	1.131070e-05	1.010554e-08	1.010554e-08
1.144000e+02	1.190000e+02	1.166100e-05	1.021534e-08	1.021534e-08
1.190000e+02	1.236000e+02	1.196136e-05	1.029812e-08	1.029812e-08
1.236000e+02	1.282000e+02	1.237942e-05	1.043134e-08	1.043134e-08
1.282000e+02	1.328000e+02	1.270115e-05	1.051671e-08	1.051671e-08
1.328000e+02	1.374000e+02	1.305530e-05	1.060558e-08	1.060558e-08
1.374000e+02	1.420000e+02	1.363681e-05	1.078208e-08	1.078208e-08
1.420000e+02	1.466000e+02	1.369692e-05	1.074546e-08	1.074546e-08
1.466000e+02	1.512000e+02	1.385960e-05	1.075005e-08	1.075005e-08
1.512000e+02	1.558000e+02	1.432424e-05	1.086168e-08	1.086168e-08
1.558000e+02	1.604000e+02	1.464815e-05	1.091053e-08	1.091053e-08
1.604000e+02	1.650000e+02	1.507671e-05	1.099936e-08	1.099936e-08
1.650000e+02	1.696000e+02	1.514297e-05	1.094244e-08	1.094244e-08
1.696000e+02	1.742000e+02	1.574447e-05	1.107551e-08	1.107551e-08
1.742000e+02	1.788000e+02	1.578800e-05	1.100859e-08	1.100859e-08
1.788000e+02	1.834000e+02	1.617528e-05	1.105912e-08	1.105912e-08
1.834000e+02	1.880000e+02	1.638663e-05	1.103219e-08	1.103219e-08
1.880000e+02	1.926000e+02	1.683142e-05	1.108739e-08	1.108739e-08
1.926000e+02	1.972000e+02	1.709881e-05	1.107072e-08	1.107072e-08
1.972000e+02	2.018000e+02	1.770092e-05	1.115707e-08	1.115707e-08
2.018000e+02	2.064000e+02	1.775439e-05	1.106664e-08	1.106664e-08
2.064000e+02	2.110000e+02	1.839655e-05	1.114501e-08	1.114501e-08
2.110000e+02	2.156000e+02	1.903497e-05	1.121517e-08	1.121517e-08
2.156000e+02	2.202000e+02	1.974690e-05	1.128883e-08	1.128883e-08
2.202000e+02	2.248000e+02	2.036990e-05	1.133177e-08	1.133177e-08
2.248000e+02	2.294000e+02	2.168350e-05	1.154335e-08	1.154335e-08
2.294000e+02	2.340000e+02	2.330567e-05	1.180926e-08	1.180926e-08
2.340000e+02	2.386000e+02	2.583928e-05	1.226208e-08	1.226208e-08
2.386000e+02	2.432000e+02	3.030835e-05	1.308459e-08	1.308459e-08
2.432000e+02	2.478000e+02	4.196157e-05	1.515573e-08	1.515573e-08
2.478000e+02	2.524000e+02	5.056291e-05	1.643239e-08	1.643239e-08
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=9.99999989713642828e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.194847e-04	1.587208e-07	1.587208e-07
5.460000e+01	5.920000e+01	1.297930e-04	1.653293e-07	1.653293e-07
5.920000e+01	6.380000e+01	1.400327e-04	1.720357e-07	1.720357e-07
6.380000e+01	6.840000e+01	1.505278e-04	1.780348e-07	1.780348e-07
6.840000e+01	7.300000e+01	1.611319e-04	1.837582e-07	1.837582e-07
7.300000e+01	7.760000e+01	1.719282e-04	1.908110e-07	1.908110e-07
7.760000e+01	8.220000e+01	1.819770e-04	1.958727e-07	1.958727e-07
8.220000e+01	8.680000e+01	1.923401e-04	2.023842e-07	2.023842e-07
8.680000e+01	9.140000e+01	2.030077e-04	2.073204e-07	2.073204e-07
9.140000e+01	9.600000e+01	2.136809e-04	2.116406e-07	2.116406e-07
9.600000e+01	1.006000e+02	2.246270e-04	2.162267e-07	2.162267e-07
1.006000e+02	1.052000e+02	2.353226e-04	2.237582e-07	2.237582e-07
1.052000e+02	1.098000e+02	2.464309e-04	2.302027e-07	2.302027e-07
1.098000e+02	1.144000e+02	2.573885e-04	2.339844e-07	2.339844e-07
1.144000e+02	1.190000e+02	2.682254e-04	2.385068e-07	2.385068e-07
1.190000e+02	1.236000e+02	2.797280e-04	2.438669e-07	2.438669e-07
1.236000e+02	1.282000e+02	2.909083e-04	2.486826e-07	2.486826e-07
1.282000e+02	1.328000e+02	3.025707e-04	2.543154e-07	2.543154e-07
1.328000e+02	1.374000e+02	3.137541e-04	2.582362e-07	2.582362e-07
1.374000e+02	1.420000e+02	3.254276e-04	2.606197e-07	2.606197e-07
1.420000e+02	1.466000e+02	3.377052e-04	2.683063e-07	2.683063e-07
1.466000e+02	1.512000e+02	3.501398e-04	2.756777e-07	2.756777e-07
1.512000e+02	1.558000e+02	3.627322e-04	2.789453e-07	2.789453e-07
1.558000e+02	1.604000e+02	3.755824e-04	2.830729e-07	2.830729e-07
1.604000e+02	1.650000e+02	3.896263e-04	2.882693e-07	2.882693e-07
1.650000e+02	1.696000e+02	4.041059e-04	2.952645e-07	2.952645e-07
1.696000e+02	1.742000e+02	4.183272e-04	2.973802e-07	2.973802e-07
1.742000e+02	1.788000e+02	4.337213e-04	3.059154e-07	3.059154e-07
1.788000e+02	1.834000e+02	4.500437e-04	3.119580e-07	3.119580e-07
1.834000e+02	1.880000e+02	4.671424e-04	3.175775e-07	3.175775e-07
1.880000e+02	1.926000e+02	4.852980e-04	3.232941e-07	3.232941e-07
1.926000e+02	1.972000e+02	5.056063e-04	3.304380e-07	3.304380e-07
1.972000e+02	2.018000e+02	5.280535e-04	3.357429e-07	3.357429e-07
2.018000e+02	2.064000e+02	5.525000e-04	3.480097e-07	3.480097e-07
2.064000e+02	2.110000e+02	5.810474e-04	3.549294e-07	3.549294e-07
2.110000e+02	2.156000e+02	6.136672e-04	3.647169e-07	3.647169e-07
2.156000e+02	2.202000e+02	6.524126e-04	3.753291e-07	3.753291e-07
2.202000e+02	2.248000e+02	6.986526e-04	3.915181e-07	3.915181e-07
2.248000e+02	2.294000e+02	7.598250e-04	4.068665e-07	4.068665e-07
2.294000e+02	2.340000e+02	8.422041e-04	4.288990e-07	4.288990e-07
2.340000e+02	2.386000e+02	9.631111e-04	4.589893e-07	4.589893e-07
2.386000e+02	2.432000e+02	1.169377e-03	5.062312e-07	5.062312e-07
2.432000e+02	2.478000e+02	1.675147e-03	6.060072e-07	6.060072e-07
2.478000e+02	2.524000e+02	2.076665e-03	6.751870e-07	6.751870e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/500GeV/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ MeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
RatioPlot=1
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.901
RatioPlotYMax=1.2
RatioPlotDrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
RatioPlotReference=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.663428e-02	5.296863e-06	5.296863e-06
5.000000e-01	1.500000e+00	3.680945e-02	6.226986e-06	6.226986e-06
1.500000e+00	2.500000e+00	2.525083e-02	5.157463e-06	5.157463e-06
2.500000e+00	3.500000e+00	1.144724e-02	3.472552e-06	3.472552e-06
3.500000e+00	4.500000e+00	3.869960e-03	2.019071e-06	2.019071e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.528392e-01	5.028312e-05	5.028312e-05
5.000000e-01	1.500000e+00	3.494320e-01	5.911277e-05	5.911277e-05
1.500000e+00	2.500000e+00	2.397061e-01	4.895979e-05	4.895979e-05
2.500000e+00	3.500000e+00	1.086687e-01	3.296494e-05	3.296494e-05
3.500000e+00	4.500000e+00	3.673753e-02	1.916704e-05	1.916704e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.405598e-04	1.952680e-07	1.952680e-07
5.000000e-01	1.500000e+00	1.289473e-03	2.276566e-07	2.276566e-07
1.500000e+00	2.500000e+00	8.779741e-04	1.870939e-07	1.870939e-07
2.500000e+00	3.500000e+00	3.951494e-04	1.250217e-07	1.250217e-07
3.500000e+00	4.500000e+00	1.326424e-04	7.215216e-08	7.215216e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.661254e-02	5.293067e-06	5.293067e-06
5.000000e-01	1.500000e+00	3.677710e-02	6.222133e-06	6.222133e-06
1.500000e+00	2.500000e+00	2.522722e-02	5.153153e-06	5.153153e-06
2.500000e+00	3.500000e+00	1.143599e-02	3.469481e-06	3.469481e-06
3.500000e+00	4.500000e+00	3.865981e-03	2.017194e-06	2.017194e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.726777e-02	5.359485e-06	5.359485e-06
5.000000e-01	1.500000e+00	3.695025e-02	6.238885e-06	6.238885e-06
1.500000e+00	2.500000e+00	2.494571e-02	5.126208e-06	5.126208e-06
2.500000e+00	3.500000e+00	1.116984e-02	3.430219e-06	3.430219e-06
3.500000e+00	4.500000e+00	3.736994e-03	1.984081e-06	1.984081e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.588529e-01	5.087759e-05	5.087759e-05
5.000000e-01	1.500000e+00	3.507687e-01	5.922573e-05	5.922573e-05
1.500000e+00	2.500000e+00	2.368096e-01	4.866309e-05	4.866309e-05
2.500000e+00	3.500000e+00	1.060353e-01	3.256306e-05	3.256306e-05
3.500000e+00	4.500000e+00	3.547528e-02	1.883488e-05	1.883488e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.633855e-04	1.976716e-07	1.976716e-07
5.000000e-01	1.500000e+00	1.294387e-03	2.280872e-07	2.280872e-07
1.500000e+00	2.500000e+00	8.669468e-04	1.858669e-07	1.858669e-07
2.500000e+00	3.500000e+00	3.852991e-04	1.234048e-07	1.234048e-07
3.500000e+00	4.500000e+00	1.279478e-04	7.082353e-08	7.082353e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.724551e-02	5.355644e-06	5.355644e-06
5.000000e-01	1.500000e+00	3.691774e-02	6.234016e-06	6.234016e-06
1.500000e+00	2.500000e+00	2.492236e-02	5.121919e-06	5.121919e-06
2.500000e+00	3.500000e+00	1.115881e-02	3.427171e-06	3.427171e-06
3.500000e+00	4.500000e+00	3.733130e-03	1.982226e-06	1.982226e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.213200e-02	7.410551e-06	7.410551e-06
5.000000e-01	1.500000e+00	3.681516e-02	6.227470e-06	6.227470e-06
1.500000e+00	2.500000e+00	1.283549e-02	3.677093e-06	3.677093e-06
2.500000e+00	3.500000e+00	2.949522e-03	1.762683e-06	1.762683e-06
3.500000e+00	4.500000e+00	5.080586e-04	7.315689e-07	7.315689e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.948890e-01	7.034835e-05	7.034835e-05
5.000000e-01	1.500000e+00	3.494862e-01	5.911737e-05	5.911737e-05
1.500000e+00	2.500000e+00	1.218473e-01	3.490663e-05	3.490663e-05
2.500000e+00	3.500000e+00	2.799981e-02	1.673314e-05	1.673314e-05
3.500000e+00	4.500000e+00	4.823000e-03	6.944782e-06	6.944782e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.821899e-03	2.702632e-07	2.702632e-07
5.000000e-01	1.500000e+00	1.286426e-03	2.270827e-07	2.270827e-07
1.500000e+00	2.500000e+00	4.484264e-04	1.340584e-07	1.340584e-07
2.500000e+00	3.500000e+00	1.030693e-04	6.428092e-08	6.428092e-08
3.500000e+00	4.500000e+00	1.775556e-05	2.668215e-08	2.668215e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.208532e-02	7.404651e-06	7.404651e-06
5.000000e-01	1.500000e+00	3.678226e-02	6.222523e-06	6.222523e-06
1.500000e+00	2.500000e+00	1.282403e-02	3.674175e-06	3.674175e-06
2.500000e+00	3.500000e+00	2.946878e-03	1.761277e-06	1.761277e-06
3.500000e+00	4.500000e+00	5.075931e-04	7.309711e-07	7.309711e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=9.99999989818688314e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.998874e-02	7.007034e-06	7.007034e-06
5.000000e-01	1.500000e+00	3.269037e-02	5.666411e-06	5.666411e-06
1.500000e+00	2.500000e+00	1.212369e-02	3.450767e-06	3.450767e-06
2.500000e+00	3.500000e+00	2.829162e-03	1.666967e-06	1.666967e-06
3.500000e+00	4.500000e+00	4.893112e-04	6.932513e-07	6.932513e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.089509e-01	7.134079e-05	7.134079e-05
5.000000e-01	1.500000e+00	3.328309e-01	5.769150e-05	5.769150e-05
1.500000e+00	2.500000e+00	1.234350e-01	3.513332e-05	3.513332e-05
2.500000e+00	3.500000e+00	2.880458e-02	1.697191e-05	1.697191e-05
3.500000e+00	4.500000e+00	4.981830e-03	7.058208e-06	7.058208e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=9.99999987871405890e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.681135e-03	2.405612e-07	2.405612e-07
5.000000e-01	1.500000e+00	1.096709e-03	1.942927e-07	1.942927e-07
1.500000e+00	2.500000e+00	4.059973e-04	1.182096e-07	1.182096e-07
2.500000e+00	3.500000e+00	9.458002e-05	5.704884e-08	5.704884e-08
3.500000e+00	4.500000e+00	1.633550e-05	2.371173e-08	2.371173e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=9.99999989713642828e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.958363e-02	7.011142e-06	7.011142e-06
5.000000e-01	1.500000e+00	3.231609e-02	5.669765e-06	5.669765e-06
1.500000e+00	2.500000e+00	1.195616e-02	3.452622e-06	3.452622e-06
2.500000e+00	3.500000e+00	2.784846e-03	1.668084e-06	1.668084e-06
3.500000e+00	4.500000e+00	4.806726e-04	6.934769e-07	6.934769e-07
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/500GeV/photon_multiplicity_1GeV.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ GeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot1=1
RatioPlot1YLabel=Ratio to YFS
RatioPlot1DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot1YMin=0.501
RatioPlot1YMax=1.2
RatioPlot2=1
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2YMin=0.801
RatioPlot2YMax=1.3
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.199346e-02	8.081114e-06	8.081114e-06
5.000000e-01	1.500000e+00	3.314184e-02	5.908627e-06	5.908627e-06
1.500000e+00	2.500000e+00	8.571201e-03	3.004825e-06	3.004825e-06
2.500000e+00	3.500000e+00	1.436787e-03	1.230253e-06	1.230253e-06
3.500000e+00	4.500000e+00	1.771506e-04	4.319859e-07	4.319859e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.885038e-01	7.671400e-05	7.671400e-05
5.000000e-01	1.500000e+00	3.146154e-01	5.609059e-05	5.609059e-05
1.500000e+00	2.500000e+00	8.136640e-02	2.852480e-05	2.852480e-05
2.500000e+00	3.500000e+00	1.363942e-02	1.167879e-05	1.167879e-05
3.500000e+00	4.500000e+00	1.681690e-03	4.100841e-06	4.100841e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.189638e-03	2.979639e-07	2.979639e-07
5.000000e-01	1.500000e+00	1.146429e-03	2.131811e-07	2.131811e-07
1.500000e+00	2.500000e+00	2.906491e-04	1.061652e-07	1.061652e-07
2.500000e+00	3.500000e+00	4.781302e-05	4.260751e-08	4.260751e-08
3.500000e+00	4.500000e+00	5.802501e-06	1.470678e-08	1.470678e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.194288e-02	8.075325e-06	8.075325e-06
5.000000e-01	1.500000e+00	3.310940e-02	5.903430e-06	5.903430e-06
1.500000e+00	2.500000e+00	8.561844e-03	3.001840e-06	3.001840e-06
2.500000e+00	3.500000e+00	1.435049e-03	1.228884e-06	1.228884e-06
3.500000e+00	4.500000e+00	1.769360e-04	4.315045e-07	4.315045e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.377629e-02	8.196490e-06	8.196490e-06
5.000000e-01	1.500000e+00	3.209765e-02	5.814802e-06	5.814802e-06
1.500000e+00	2.500000e+00	7.986786e-03	2.900576e-06	2.900576e-06
2.500000e+00	3.500000e+00	1.304187e-03	1.172110e-06	1.172110e-06
3.500000e+00	4.500000e+00	1.580006e-04	4.079695e-07	4.079695e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.054283e-01	7.780927e-05	7.780927e-05
5.000000e-01	1.500000e+00	3.047030e-01	5.519991e-05	5.519991e-05
1.500000e+00	2.500000e+00	7.581855e-02	2.753517e-05	2.753517e-05
2.500000e+00	3.500000e+00	1.238065e-02	1.112684e-05	1.112684e-05
3.500000e+00	4.500000e+00	1.499900e-03	3.872854e-06	3.872854e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.252733e-03	3.022354e-07	3.022354e-07
5.000000e-01	1.500000e+00	1.108908e-03	2.095165e-07	2.095165e-07
1.500000e+00	2.500000e+00	2.703901e-04	1.023043e-07	1.023043e-07
2.500000e+00	3.500000e+00	4.332030e-05	4.051291e-08	4.051291e-08
3.500000e+00	4.500000e+00	5.165468e-06	1.386184e-08	1.386184e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.372419e-02	8.190610e-06	8.190610e-06
5.000000e-01	1.500000e+00	3.206595e-02	5.809636e-06	5.809636e-06
1.500000e+00	2.500000e+00	7.977990e-03	2.897667e-06	2.897667e-06
2.500000e+00	3.500000e+00	1.302607e-03	1.170804e-06	1.170804e-06
3.500000e+00	4.500000e+00	1.578081e-04	4.075117e-07	4.075117e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.959675e-02	8.562346e-06	8.562346e-06
5.000000e-01	1.500000e+00	2.900698e-02	5.527764e-06	5.527764e-06
1.500000e+00	2.500000e+00	5.868839e-03	2.486419e-06	2.486419e-06
2.500000e+00	3.500000e+00	7.730086e-04	9.023821e-07	9.023821e-07
3.500000e+00	4.500000e+00	7.889498e-05	2.882856e-07	2.882856e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.606819e-01	8.128234e-05	8.128234e-05
5.000000e-01	1.500000e+00	2.753632e-01	5.247506e-05	5.247506e-05
1.500000e+00	2.500000e+00	5.571288e-02	2.360358e-05	2.360358e-05
2.500000e+00	3.500000e+00	7.338170e-03	8.566312e-06	8.566312e-06
3.500000e+00	4.500000e+00	7.489500e-04	2.736695e-06	2.736695e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.447064e-03	3.142402e-07	3.142402e-07
5.000000e-01	1.500000e+00	1.004505e-03	1.996766e-07	1.996766e-07
1.500000e+00	2.500000e+00	2.003000e-04	8.845141e-08	8.845141e-08
2.500000e+00	3.500000e+00	2.604584e-05	3.167078e-08	3.167078e-08
3.500000e+00	4.500000e+00	2.629367e-06	1.000028e-08	1.000028e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.953767e-02	8.555928e-06	8.555928e-06
5.000000e-01	1.500000e+00	2.897900e-02	5.522982e-06	5.522982e-06
1.500000e+00	2.500000e+00	5.862638e-03	2.484038e-06	2.484038e-06
2.500000e+00	3.500000e+00	7.721349e-04	9.014506e-07	9.014506e-07
3.500000e+00	4.500000e+00	7.879687e-05	2.879554e-07	2.879554e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=9.99999989818688314e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.669855e-02	8.093872e-06	8.093872e-06
5.000000e-01	1.500000e+00	2.510335e-02	4.965512e-06	4.965512e-06
1.500000e+00	2.500000e+00	5.576682e-03	2.340378e-06	2.340378e-06
2.500000e+00	3.500000e+00	7.478918e-04	8.570725e-07	8.570725e-07
3.500000e+00	4.500000e+00	7.631630e-05	2.737832e-07	2.737832e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.790787e-01	8.240623e-05	8.240623e-05
5.000000e-01	1.500000e+00	2.555851e-01	5.055543e-05	5.055543e-05
1.500000e+00	2.500000e+00	5.677794e-02	2.382812e-05	2.382812e-05
2.500000e+00	3.500000e+00	7.614520e-03	8.726122e-06	8.726122e-06
3.500000e+00	4.500000e+00	7.770000e-04	2.787472e-06	2.787472e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=9.99999987871405890e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.254187e-03	2.792796e-07	2.792796e-07
5.000000e-01	1.500000e+00	8.340773e-04	1.687237e-07	1.687237e-07
1.500000e+00	2.500000e+00	1.826348e-04	7.845471e-08	7.845471e-08
2.500000e+00	3.500000e+00	2.415204e-05	2.835382e-08	2.835382e-08
3.500000e+00	4.500000e+00	2.433876e-06	8.956260e-09	8.956260e-09
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=9.99999989713642828e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.612145e-02	8.095192e-06	8.095192e-06
5.000000e-01	1.500000e+00	2.477764e-02	4.971654e-06	4.971654e-06
1.500000e+00	2.500000e+00	5.491864e-03	2.345621e-06	2.345621e-06
2.500000e+00	3.500000e+00	7.353126e-04	8.599853e-07	8.599853e-07
3.500000e+00	4.500000e+00	7.470154e-05	2.746419e-07	2.746419e-07
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/500GeV/third_jet_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$\log_{10} \left(k_T^\gamma/1\text{ GeV}\right)$
YLabel=d$\sigma/$d$\log(k_T^\gamma)$ [pb]
LegendXPos=0.1
LegendYPos=0.7
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.701
RatioPlot1YMax=1.3
RatioPlot2=1
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot2YMin=0.901
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.009025e-03	5.939026e-06	5.939026e-06
-2.940000e+00	-2.880000e+00	2.019962e-03	5.955173e-06	5.955173e-06
-2.880000e+00	-2.820000e+00	2.036430e-03	5.979397e-06	5.979397e-06
-2.820000e+00	-2.760000e+00	2.017978e-03	5.952247e-06	5.952247e-06
-2.760000e+00	-2.700000e+00	2.043628e-03	5.989957e-06	5.989957e-06
-2.700000e+00	-2.640000e+00	2.031462e-03	5.972099e-06	5.972099e-06
-2.640000e+00	-2.580000e+00	2.034482e-03	5.976537e-06	5.976537e-06
-2.580000e+00	-2.520000e+00	2.031620e-03	5.972332e-06	5.972332e-06
-2.520000e+00	-2.460000e+00	2.043365e-03	5.989570e-06	5.989570e-06
-2.460000e+00	-2.400000e+00	2.054322e-03	6.005606e-06	6.005606e-06
-2.400000e+00	-2.340000e+00	2.056007e-03	6.008069e-06	6.008069e-06
-2.340000e+00	-2.280000e+00	2.057797e-03	6.010685e-06	6.010685e-06
-2.280000e+00	-2.220000e+00	2.050547e-03	6.000086e-06	6.000086e-06
-2.220000e+00	-2.160000e+00	2.064240e-03	6.020087e-06	6.020087e-06
-2.160000e+00	-2.100000e+00	2.064382e-03	6.020292e-06	6.020292e-06
-2.100000e+00	-2.040000e+00	2.069842e-03	6.028248e-06	6.028248e-06
-2.040000e+00	-1.980000e+00	2.069017e-03	6.027048e-06	6.027048e-06
-1.980000e+00	-1.920000e+00	2.074002e-03	6.034305e-06	6.034305e-06
-1.920000e+00	-1.860000e+00	2.081270e-03	6.044869e-06	6.044869e-06
-1.860000e+00	-1.800000e+00	2.083027e-03	6.047419e-06	6.047419e-06
-1.800000e+00	-1.740000e+00	2.084975e-03	6.050248e-06	6.050248e-06
-1.740000e+00	-1.680000e+00	2.104393e-03	6.078356e-06	6.078356e-06
-1.680000e+00	-1.620000e+00	2.095790e-03	6.065918e-06	6.065918e-06
-1.620000e+00	-1.560000e+00	2.095843e-03	6.065994e-06	6.065994e-06
-1.560000e+00	-1.500000e+00	2.100777e-03	6.073131e-06	6.073131e-06
-1.500000e+00	-1.440000e+00	2.100935e-03	6.073359e-06	6.073359e-06
-1.440000e+00	-1.380000e+00	2.119895e-03	6.100704e-06	6.100704e-06
-1.380000e+00	-1.320000e+00	2.116998e-03	6.096534e-06	6.096534e-06
-1.320000e+00	-1.260000e+00	2.125180e-03	6.108303e-06	6.108303e-06
-1.260000e+00	-1.200000e+00	2.106288e-03	6.081093e-06	6.081093e-06
-1.200000e+00	-1.140000e+00	2.131237e-03	6.117000e-06	6.117000e-06
-1.140000e+00	-1.080000e+00	2.132255e-03	6.118462e-06	6.118462e-06
-1.080000e+00	-1.020000e+00	2.131448e-03	6.117305e-06	6.117305e-06
-1.020000e+00	-9.600000e-01	2.148637e-03	6.141919e-06	6.141919e-06
-9.600000e-01	-9.000000e-01	2.146512e-03	6.138883e-06	6.138883e-06
-9.000000e-01	-8.400000e-01	2.155062e-03	6.151097e-06	6.151097e-06
-8.400000e-01	-7.800000e-01	2.152463e-03	6.147387e-06	6.147387e-06
-7.800000e-01	-7.200000e-01	2.157872e-03	6.155104e-06	6.155104e-06
-7.200000e-01	-6.600000e-01	2.162208e-03	6.161286e-06	6.161286e-06
-6.600000e-01	-6.000000e-01	2.169107e-03	6.171109e-06	6.171109e-06
-6.000000e-01	-5.400000e-01	2.165543e-03	6.166036e-06	6.166036e-06
-5.400000e-01	-4.800000e-01	2.173443e-03	6.177275e-06	6.177275e-06
-4.800000e-01	-4.200000e-01	2.178078e-03	6.183857e-06	6.183857e-06
-4.200000e-01	-3.600000e-01	2.168633e-03	6.170434e-06	6.170434e-06
-3.600000e-01	-3.000000e-01	2.177922e-03	6.183632e-06	6.183632e-06
-3.000000e-01	-2.400000e-01	2.190843e-03	6.201951e-06	6.201951e-06
-2.400000e-01	-1.800000e-01	2.184592e-03	6.193097e-06	6.193097e-06
-1.800000e-01	-1.200000e-01	2.184627e-03	6.193146e-06	6.193146e-06
-1.200000e-01	-6.000000e-02	2.190438e-03	6.201378e-06	6.201378e-06
-6.000000e-02	0.000000e+00	2.191650e-03	6.203093e-06	6.203093e-06
0.000000e+00	6.000000e-02	2.202712e-03	6.218726e-06	6.218726e-06
6.000000e-02	1.200000e-01	2.195285e-03	6.208234e-06	6.208234e-06
1.200000e-01	1.800000e-01	2.203150e-03	6.219345e-06	6.219345e-06
1.800000e-01	2.400000e-01	2.215177e-03	6.236298e-06	6.236298e-06
2.400000e-01	3.000000e-01	2.211630e-03	6.231303e-06	6.231303e-06
3.000000e-01	3.600000e-01	2.210365e-03	6.229522e-06	6.229522e-06
3.600000e-01	4.200000e-01	2.222357e-03	6.246397e-06	6.246397e-06
4.200000e-01	4.800000e-01	2.208470e-03	6.226850e-06	6.226850e-06
4.800000e-01	5.400000e-01	2.211805e-03	6.231551e-06	6.231551e-06
5.400000e-01	6.000000e-01	2.229643e-03	6.256628e-06	6.256628e-06
6.000000e-01	6.600000e-01	2.221602e-03	6.245336e-06	6.245336e-06
6.600000e-01	7.200000e-01	2.234243e-03	6.263080e-06	6.263080e-06
7.200000e-01	7.800000e-01	2.231995e-03	6.259928e-06	6.259928e-06
7.800000e-01	8.400000e-01	2.246585e-03	6.280355e-06	6.280355e-06
8.400000e-01	9.000000e-01	2.246638e-03	6.280428e-06	6.280428e-06
9.000000e-01	9.600000e-01	2.244198e-03	6.277015e-06	6.277015e-06
9.600000e-01	1.020000e+00	2.251448e-03	6.287147e-06	6.287147e-06
1.020000e+00	1.080000e+00	2.262368e-03	6.302376e-06	6.302376e-06
1.080000e+00	1.140000e+00	2.272358e-03	6.316275e-06	6.316275e-06
1.140000e+00	1.200000e+00	2.267302e-03	6.309246e-06	6.309246e-06
1.200000e+00	1.260000e+00	2.278433e-03	6.324713e-06	6.324713e-06
1.260000e+00	1.320000e+00	2.292865e-03	6.344711e-06	6.344711e-06
1.320000e+00	1.380000e+00	2.298010e-03	6.351826e-06	6.351826e-06
1.380000e+00	1.440000e+00	2.307033e-03	6.364284e-06	6.364284e-06
1.440000e+00	1.500000e+00	2.289530e-03	6.340095e-06	6.340095e-06
1.500000e+00	1.560000e+00	2.278767e-03	6.325177e-06	6.325177e-06
1.560000e+00	1.620000e+00	2.265125e-03	6.306216e-06	6.306216e-06
1.620000e+00	1.680000e+00	2.235982e-03	6.265514e-06	6.265514e-06
1.680000e+00	1.740000e+00	2.168773e-03	6.170634e-06	6.170634e-06
1.740000e+00	1.800000e+00	2.098985e-03	6.070541e-06	6.070541e-06
1.800000e+00	1.860000e+00	1.962973e-03	5.870565e-06	5.870565e-06
1.860000e+00	1.920000e+00	1.788178e-03	5.603094e-06	5.603094e-06
1.920000e+00	1.980000e+00	1.536150e-03	5.193252e-06	5.193252e-06
1.980000e+00	2.040000e+00	1.207785e-03	4.604871e-06	4.604871e-06
2.040000e+00	2.100000e+00	7.378595e-04	3.599229e-06	3.599229e-06
2.100000e+00	2.160000e+00	2.835773e-04	2.231303e-06	2.231303e-06
2.160000e+00	2.220000e+00	4.015240e-05	8.396115e-07	8.396115e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.907167e-02	5.637917e-05	5.637917e-05
-2.940000e+00	-2.880000e+00	1.917550e-02	5.653244e-05	5.653244e-05
-2.880000e+00	-2.820000e+00	1.933183e-02	5.676242e-05	5.676242e-05
-2.820000e+00	-2.760000e+00	1.915667e-02	5.650467e-05	5.650467e-05
-2.760000e+00	-2.700000e+00	1.940017e-02	5.686265e-05	5.686265e-05
-2.700000e+00	-2.640000e+00	1.928467e-02	5.669313e-05	5.669313e-05
-2.640000e+00	-2.580000e+00	1.931333e-02	5.673525e-05	5.673525e-05
-2.580000e+00	-2.520000e+00	1.928617e-02	5.669534e-05	5.669534e-05
-2.520000e+00	-2.460000e+00	1.939767e-02	5.685899e-05	5.685899e-05
-2.460000e+00	-2.400000e+00	1.950167e-02	5.701121e-05	5.701121e-05
-2.400000e+00	-2.340000e+00	1.951767e-02	5.703459e-05	5.703459e-05
-2.340000e+00	-2.280000e+00	1.953467e-02	5.705942e-05	5.705942e-05
-2.280000e+00	-2.220000e+00	1.946583e-02	5.695881e-05	5.695881e-05
-2.220000e+00	-2.160000e+00	1.959583e-02	5.714869e-05	5.714869e-05
-2.160000e+00	-2.100000e+00	1.959717e-02	5.715063e-05	5.715063e-05
-2.100000e+00	-2.040000e+00	1.964900e-02	5.722616e-05	5.722616e-05
-2.040000e+00	-1.980000e+00	1.964117e-02	5.721475e-05	5.721475e-05
-1.980000e+00	-1.920000e+00	1.968850e-02	5.728365e-05	5.728365e-05
-1.920000e+00	-1.860000e+00	1.975750e-02	5.738394e-05	5.738394e-05
-1.860000e+00	-1.800000e+00	1.977417e-02	5.740814e-05	5.740814e-05
-1.800000e+00	-1.740000e+00	1.979267e-02	5.743499e-05	5.743499e-05
-1.740000e+00	-1.680000e+00	1.997700e-02	5.770182e-05	5.770182e-05
-1.680000e+00	-1.620000e+00	1.989533e-02	5.758376e-05	5.758376e-05
-1.620000e+00	-1.560000e+00	1.989583e-02	5.758448e-05	5.758448e-05
-1.560000e+00	-1.500000e+00	1.994267e-02	5.765221e-05	5.765221e-05
-1.500000e+00	-1.440000e+00	1.994417e-02	5.765438e-05	5.765438e-05
-1.440000e+00	-1.380000e+00	2.012417e-02	5.791397e-05	5.791397e-05
-1.380000e+00	-1.320000e+00	2.009667e-02	5.787439e-05	5.787439e-05
-1.320000e+00	-1.260000e+00	2.017433e-02	5.798611e-05	5.798611e-05
-1.260000e+00	-1.200000e+00	1.999500e-02	5.772781e-05	5.772781e-05
-1.200000e+00	-1.140000e+00	2.023183e-02	5.806869e-05	5.806869e-05
-1.140000e+00	-1.080000e+00	2.024150e-02	5.808256e-05	5.808256e-05
-1.080000e+00	-1.020000e+00	2.023383e-02	5.807156e-05	5.807156e-05
-1.020000e+00	-9.600000e-01	2.039700e-02	5.830523e-05	5.830523e-05
-9.600000e-01	-9.000000e-01	2.037683e-02	5.827640e-05	5.827640e-05
-9.000000e-01	-8.400000e-01	2.045800e-02	5.839235e-05	5.839235e-05
-8.400000e-01	-7.800000e-01	2.043333e-02	5.835714e-05	5.835714e-05
-7.800000e-01	-7.200000e-01	2.048467e-02	5.843040e-05	5.843040e-05
-7.200000e-01	-6.600000e-01	2.052583e-02	5.848908e-05	5.848908e-05
-6.600000e-01	-6.000000e-01	2.059133e-02	5.858233e-05	5.858233e-05
-6.000000e-01	-5.400000e-01	2.055750e-02	5.853418e-05	5.853418e-05
-5.400000e-01	-4.800000e-01	2.063250e-02	5.864086e-05	5.864086e-05
-4.800000e-01	-4.200000e-01	2.067650e-02	5.870335e-05	5.870335e-05
-4.200000e-01	-3.600000e-01	2.058683e-02	5.857592e-05	5.857592e-05
-3.600000e-01	-3.000000e-01	2.067500e-02	5.870122e-05	5.870122e-05
-3.000000e-01	-2.400000e-01	2.079767e-02	5.887510e-05	5.887510e-05
-2.400000e-01	-1.800000e-01	2.073833e-02	5.879106e-05	5.879106e-05
-1.800000e-01	-1.200000e-01	2.073867e-02	5.879153e-05	5.879153e-05
-1.200000e-01	-6.000000e-02	2.079383e-02	5.886968e-05	5.886968e-05
-6.000000e-02	0.000000e+00	2.080533e-02	5.888595e-05	5.888595e-05
0.000000e+00	6.000000e-02	2.091033e-02	5.903436e-05	5.903436e-05
6.000000e-02	1.200000e-01	2.083983e-02	5.893476e-05	5.893476e-05
1.200000e-01	1.800000e-01	2.091450e-02	5.904024e-05	5.904024e-05
1.800000e-01	2.400000e-01	2.102867e-02	5.920116e-05	5.920116e-05
2.400000e-01	3.000000e-01	2.099500e-02	5.915375e-05	5.915375e-05
3.000000e-01	3.600000e-01	2.098300e-02	5.913685e-05	5.913685e-05
3.600000e-01	4.200000e-01	2.109683e-02	5.929704e-05	5.929704e-05
4.200000e-01	4.800000e-01	2.096500e-02	5.911148e-05	5.911148e-05
4.800000e-01	5.400000e-01	2.099667e-02	5.915610e-05	5.915610e-05
5.400000e-01	6.000000e-01	2.116600e-02	5.939416e-05	5.939416e-05
6.000000e-01	6.600000e-01	2.108967e-02	5.928697e-05	5.928697e-05
6.600000e-01	7.200000e-01	2.120967e-02	5.945540e-05	5.945540e-05
7.200000e-01	7.800000e-01	2.118833e-02	5.942549e-05	5.942549e-05
7.800000e-01	8.400000e-01	2.132683e-02	5.961939e-05	5.961939e-05
8.400000e-01	9.000000e-01	2.132733e-02	5.962009e-05	5.962009e-05
9.000000e-01	9.600000e-01	2.130417e-02	5.958770e-05	5.958770e-05
9.600000e-01	1.020000e+00	2.137300e-02	5.968389e-05	5.968389e-05
1.020000e+00	1.080000e+00	2.147667e-02	5.982846e-05	5.982846e-05
1.080000e+00	1.140000e+00	2.157150e-02	5.996040e-05	5.996040e-05
1.140000e+00	1.200000e+00	2.152350e-02	5.989366e-05	5.989366e-05
1.200000e+00	1.260000e+00	2.162917e-02	6.004050e-05	6.004050e-05
1.260000e+00	1.320000e+00	2.176617e-02	6.023034e-05	6.023034e-05
1.320000e+00	1.380000e+00	2.181500e-02	6.029787e-05	6.029787e-05
1.380000e+00	1.440000e+00	2.190067e-02	6.041615e-05	6.041615e-05
1.440000e+00	1.500000e+00	2.173450e-02	6.018652e-05	6.018652e-05
1.500000e+00	1.560000e+00	2.163233e-02	6.004489e-05	6.004489e-05
1.560000e+00	1.620000e+00	2.150283e-02	5.986489e-05	5.986489e-05
1.620000e+00	1.680000e+00	2.122617e-02	5.947852e-05	5.947852e-05
1.680000e+00	1.740000e+00	2.058817e-02	5.857782e-05	5.857782e-05
1.740000e+00	1.800000e+00	1.992567e-02	5.762764e-05	5.762764e-05
1.800000e+00	1.860000e+00	1.863450e-02	5.572926e-05	5.572926e-05
1.860000e+00	1.920000e+00	1.697517e-02	5.319017e-05	5.319017e-05
1.920000e+00	1.980000e+00	1.458267e-02	4.929954e-05	4.929954e-05
1.980000e+00	2.040000e+00	1.146550e-02	4.371403e-05	4.371403e-05
2.040000e+00	2.100000e+00	7.004500e-03	3.416748e-05	3.416748e-05
2.100000e+00	2.160000e+00	2.692000e-03	2.118175e-05	2.118175e-05
2.160000e+00	2.220000e+00	3.811667e-04	7.970431e-06	7.970431e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.546207e-05	2.327636e-07	2.327636e-07
-2.940000e+00	-2.880000e+00	7.587563e-05	2.333877e-07	2.333877e-07
-2.880000e+00	-2.820000e+00	7.649625e-05	2.343916e-07	2.343916e-07
-2.820000e+00	-2.760000e+00	7.578813e-05	2.332734e-07	2.332734e-07
-2.760000e+00	-2.700000e+00	7.679467e-05	2.348665e-07	2.348665e-07
-2.700000e+00	-2.640000e+00	7.633438e-05	2.341890e-07	2.341890e-07
-2.640000e+00	-2.580000e+00	7.657298e-05	2.347365e-07	2.347365e-07
-2.580000e+00	-2.520000e+00	7.633748e-05	2.342099e-07	2.342099e-07
-2.520000e+00	-2.460000e+00	7.687713e-05	2.351367e-07	2.351367e-07
-2.460000e+00	-2.400000e+00	7.730235e-05	2.358088e-07	2.358088e-07
-2.400000e+00	-2.340000e+00	7.721653e-05	2.354443e-07	2.354443e-07
-2.340000e+00	-2.280000e+00	7.742012e-05	2.359748e-07	2.359748e-07
-2.280000e+00	-2.220000e+00	7.717582e-05	2.356683e-07	2.356683e-07
-2.220000e+00	-2.160000e+00	7.770067e-05	2.364481e-07	2.364481e-07
-2.160000e+00	-2.100000e+00	7.769808e-05	2.364366e-07	2.364366e-07
-2.100000e+00	-2.040000e+00	7.804617e-05	2.371577e-07	2.371577e-07
-2.040000e+00	-1.980000e+00	7.797703e-05	2.370166e-07	2.370166e-07
-1.980000e+00	-1.920000e+00	7.800630e-05	2.368212e-07	2.368212e-07
-1.920000e+00	-1.860000e+00	7.835282e-05	2.374610e-07	2.374610e-07
-1.860000e+00	-1.800000e+00	7.847240e-05	2.377254e-07	2.377254e-07
-1.800000e+00	-1.740000e+00	7.861777e-05	2.380607e-07	2.380607e-07
-1.740000e+00	-1.680000e+00	7.915187e-05	2.385929e-07	2.385929e-07
-1.680000e+00	-1.620000e+00	7.895285e-05	2.384372e-07	2.384372e-07
-1.620000e+00	-1.560000e+00	7.888612e-05	2.382241e-07	2.382241e-07
-1.560000e+00	-1.500000e+00	7.916315e-05	2.388169e-07	2.388169e-07
-1.500000e+00	-1.440000e+00	7.916883e-05	2.387945e-07	2.387945e-07
-1.440000e+00	-1.380000e+00	7.988688e-05	2.398999e-07	2.398999e-07
-1.380000e+00	-1.320000e+00	7.992165e-05	2.401706e-07	2.401706e-07
-1.320000e+00	-1.260000e+00	8.012338e-05	2.403236e-07	2.403236e-07
-1.260000e+00	-1.200000e+00	7.945802e-05	2.393618e-07	2.393618e-07
-1.200000e+00	-1.140000e+00	8.041648e-05	2.408351e-07	2.408351e-07
-1.140000e+00	-1.080000e+00	8.042228e-05	2.408170e-07	2.408170e-07
-1.080000e+00	-1.020000e+00	8.039258e-05	2.408028e-07	2.408028e-07
-1.020000e+00	-9.600000e-01	8.105323e-05	2.417819e-07	2.417819e-07
-9.600000e-01	-9.000000e-01	8.099232e-05	2.417068e-07	2.417068e-07
-9.000000e-01	-8.400000e-01	8.131380e-05	2.421448e-07	2.421448e-07
-8.400000e-01	-7.800000e-01	8.127475e-05	2.422170e-07	2.422170e-07
-7.800000e-01	-7.200000e-01	8.144690e-05	2.424364e-07	2.424364e-07
-7.200000e-01	-6.600000e-01	8.168620e-05	2.428738e-07	2.428738e-07
-6.600000e-01	-6.000000e-01	8.193508e-05	2.432250e-07	2.432250e-07
-6.000000e-01	-5.400000e-01	8.188458e-05	2.432744e-07	2.432744e-07
-5.400000e-01	-4.800000e-01	8.212812e-05	2.435626e-07	2.435626e-07
-4.800000e-01	-4.200000e-01	8.227623e-05	2.437201e-07	2.437201e-07
-4.200000e-01	-3.600000e-01	8.192620e-05	2.432416e-07	2.432416e-07
-3.600000e-01	-3.000000e-01	8.222767e-05	2.436666e-07	2.436666e-07
-3.000000e-01	-2.400000e-01	8.282008e-05	2.446458e-07	2.446458e-07
-2.400000e-01	-1.800000e-01	8.249650e-05	2.440413e-07	2.440413e-07
-1.800000e-01	-1.200000e-01	8.258555e-05	2.442817e-07	2.442817e-07
-1.200000e-01	-6.000000e-02	8.282047e-05	2.446448e-07	2.446448e-07
-6.000000e-02	0.000000e+00	8.295197e-05	2.449820e-07	2.449820e-07
0.000000e+00	6.000000e-02	8.328410e-05	2.453566e-07	2.453566e-07
6.000000e-02	1.200000e-01	8.308530e-05	2.451785e-07	2.451785e-07
1.200000e-01	1.800000e-01	8.326208e-05	2.452935e-07	2.452935e-07
1.800000e-01	2.400000e-01	8.389217e-05	2.464133e-07	2.464133e-07
2.400000e-01	3.000000e-01	8.376110e-05	2.462566e-07	2.462566e-07
3.000000e-01	3.600000e-01	8.383340e-05	2.464931e-07	2.464931e-07
3.600000e-01	4.200000e-01	8.433493e-05	2.473475e-07	2.473475e-07
4.200000e-01	4.800000e-01	8.369133e-05	2.462479e-07	2.462479e-07
4.800000e-01	5.400000e-01	8.395060e-05	2.467969e-07	2.467969e-07
5.400000e-01	6.000000e-01	8.460055e-05	2.476887e-07	2.476887e-07
6.000000e-01	6.600000e-01	8.441262e-05	2.476007e-07	2.476007e-07
6.600000e-01	7.200000e-01	8.480738e-05	2.480877e-07	2.480877e-07
7.200000e-01	7.800000e-01	8.487553e-05	2.484231e-07	2.484231e-07
7.800000e-01	8.400000e-01	8.542248e-05	2.492241e-07	2.492241e-07
8.400000e-01	9.000000e-01	8.568048e-05	2.499414e-07	2.499414e-07
9.000000e-01	9.600000e-01	8.548118e-05	2.495069e-07	2.495069e-07
9.600000e-01	1.020000e+00	8.595543e-05	2.504673e-07	2.504673e-07
1.020000e+00	1.080000e+00	8.647425e-05	2.514181e-07	2.514181e-07
1.080000e+00	1.140000e+00	8.688282e-05	2.519397e-07	2.519397e-07
1.140000e+00	1.200000e+00	8.683702e-05	2.521633e-07	2.521633e-07
1.200000e+00	1.260000e+00	8.737285e-05	2.530830e-07	2.530830e-07
1.260000e+00	1.320000e+00	8.800550e-05	2.540871e-07	2.540871e-07
1.320000e+00	1.380000e+00	8.825855e-05	2.544705e-07	2.544705e-07
1.380000e+00	1.440000e+00	8.874083e-05	2.553091e-07	2.553091e-07
1.440000e+00	1.500000e+00	8.796705e-05	2.539857e-07	2.539857e-07
1.500000e+00	1.560000e+00	8.731562e-05	2.526688e-07	2.526688e-07
1.560000e+00	1.620000e+00	8.645537e-05	2.507398e-07	2.507398e-07
1.620000e+00	1.680000e+00	8.468095e-05	2.471550e-07	2.471550e-07
1.680000e+00	1.740000e+00	8.130083e-05	2.407889e-07	2.407889e-07
1.740000e+00	1.800000e+00	7.749488e-05	2.330929e-07	2.330929e-07
1.800000e+00	1.860000e+00	7.080647e-05	2.200352e-07	2.200352e-07
1.860000e+00	1.920000e+00	6.253705e-05	2.033265e-07	2.033265e-07
1.920000e+00	1.980000e+00	5.145233e-05	1.800964e-07	1.800964e-07
1.980000e+00	2.040000e+00	3.820122e-05	1.502590e-07	1.502590e-07
2.040000e+00	2.100000e+00	2.179877e-05	1.089509e-07	1.089509e-07
2.100000e+00	2.160000e+00	7.847417e-06	6.277194e-08	6.277194e-08
2.160000e+00	2.220000e+00	1.048415e-06	2.210351e-08	2.210351e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.008262e-03	5.937375e-06	5.937375e-06
-2.940000e+00	-2.880000e+00	2.019200e-03	5.953524e-06	5.953524e-06
-2.880000e+00	-2.820000e+00	2.035752e-03	5.978006e-06	5.978006e-06
-2.820000e+00	-2.760000e+00	2.017302e-03	5.950857e-06	5.950857e-06
-2.760000e+00	-2.700000e+00	2.042952e-03	5.988577e-06	5.988577e-06
-2.700000e+00	-2.640000e+00	2.030865e-03	5.970944e-06	5.970944e-06
-2.640000e+00	-2.580000e+00	2.033822e-03	5.975199e-06	5.975199e-06
-2.580000e+00	-2.520000e+00	2.030793e-03	5.970509e-06	5.970509e-06
-2.520000e+00	-2.460000e+00	2.042632e-03	5.988023e-06	5.988023e-06
-2.460000e+00	-2.400000e+00	2.053615e-03	6.004151e-06	6.004151e-06
-2.400000e+00	-2.340000e+00	2.055240e-03	6.006434e-06	6.006434e-06
-2.340000e+00	-2.280000e+00	2.056973e-03	6.008889e-06	6.008889e-06
-2.280000e+00	-2.220000e+00	2.049888e-03	5.998764e-06	5.998764e-06
-2.220000e+00	-2.160000e+00	2.063517e-03	6.018587e-06	6.018587e-06
-2.160000e+00	-2.100000e+00	2.063657e-03	6.018790e-06	6.018790e-06
-2.100000e+00	-2.040000e+00	2.069053e-03	6.026562e-06	6.026562e-06
-2.040000e+00	-1.980000e+00	2.068265e-03	6.025467e-06	6.025467e-06
-1.980000e+00	-1.920000e+00	2.073350e-03	6.033018e-06	6.033018e-06
-1.920000e+00	-1.860000e+00	2.080633e-03	6.043624e-06	6.043624e-06
-1.860000e+00	-1.800000e+00	2.082425e-03	6.046280e-06	6.046280e-06
-1.800000e+00	-1.740000e+00	2.084298e-03	6.048893e-06	6.048893e-06
-1.740000e+00	-1.680000e+00	2.103582e-03	6.076626e-06	6.076626e-06
-1.680000e+00	-1.620000e+00	2.095015e-03	6.064285e-06	6.064285e-06
-1.620000e+00	-1.560000e+00	2.094980e-03	6.064107e-06	6.064107e-06
-1.560000e+00	-1.500000e+00	2.099997e-03	6.071493e-06	6.071493e-06
-1.500000e+00	-1.440000e+00	2.100043e-03	6.071397e-06	6.071397e-06
-1.440000e+00	-1.380000e+00	2.119415e-03	6.099934e-06	6.099934e-06
-1.380000e+00	-1.320000e+00	2.116242e-03	6.094968e-06	6.094968e-06
-1.320000e+00	-1.260000e+00	2.124443e-03	6.106802e-06	6.106802e-06
-1.260000e+00	-1.200000e+00	2.105645e-03	6.079848e-06	6.079848e-06
-1.200000e+00	-1.140000e+00	2.130433e-03	6.115311e-06	6.115311e-06
-1.140000e+00	-1.080000e+00	2.131542e-03	6.117028e-06	6.117028e-06
-1.080000e+00	-1.020000e+00	2.130662e-03	6.115663e-06	6.115663e-06
-1.020000e+00	-9.600000e-01	2.148095e-03	6.140989e-06	6.140989e-06
-9.600000e-01	-9.000000e-01	2.145727e-03	6.137252e-06	6.137252e-06
-9.000000e-01	-8.400000e-01	2.154413e-03	6.149871e-06	6.149871e-06
-8.400000e-01	-7.800000e-01	2.151837e-03	6.146218e-06	6.146218e-06
-7.800000e-01	-7.200000e-01	2.157293e-03	6.154079e-06	6.154079e-06
-7.200000e-01	-6.600000e-01	2.161733e-03	6.160553e-06	6.160553e-06
-6.600000e-01	-6.000000e-01	2.168538e-03	6.170112e-06	6.170112e-06
-6.000000e-01	-5.400000e-01	2.164895e-03	6.164815e-06	6.164815e-06
-5.400000e-01	-4.800000e-01	2.172757e-03	6.175943e-06	6.175943e-06
-4.800000e-01	-4.200000e-01	2.177378e-03	6.182489e-06	6.182489e-06
-4.200000e-01	-3.600000e-01	2.167802e-03	6.168689e-06	6.168689e-06
-3.600000e-01	-3.000000e-01	2.177182e-03	6.182156e-06	6.182156e-06
-3.000000e-01	-2.400000e-01	2.190108e-03	6.200497e-06	6.200497e-06
-2.400000e-01	-1.800000e-01	2.184120e-03	6.192383e-06	6.192383e-06
-1.800000e-01	-1.200000e-01	2.184077e-03	6.192211e-06	6.192211e-06
-1.200000e-01	-6.000000e-02	2.189825e-03	6.200269e-06	6.200269e-06
-6.000000e-02	0.000000e+00	2.191085e-03	6.202119e-06	6.202119e-06
0.000000e+00	6.000000e-02	2.202058e-03	6.217516e-06	6.217516e-06
6.000000e-02	1.200000e-01	2.194768e-03	6.207397e-06	6.207397e-06
1.200000e-01	1.800000e-01	2.202668e-03	6.218608e-06	6.218608e-06
1.800000e-01	2.400000e-01	2.214622e-03	6.235361e-06	6.235361e-06
2.400000e-01	3.000000e-01	2.211057e-03	6.230318e-06	6.230318e-06
3.000000e-01	3.600000e-01	2.209925e-03	6.228911e-06	6.228911e-06
3.600000e-01	4.200000e-01	2.221848e-03	6.245598e-06	6.245598e-06
4.200000e-01	4.800000e-01	2.207960e-03	6.226039e-06	6.226039e-06
4.800000e-01	5.400000e-01	2.211265e-03	6.230659e-06	6.230659e-06
5.400000e-01	6.000000e-01	2.229165e-03	6.255919e-06	6.255919e-06
6.000000e-01	6.600000e-01	2.221052e-03	6.244420e-06	6.244420e-06
6.600000e-01	7.200000e-01	2.233847e-03	6.262601e-06	6.262601e-06
7.200000e-01	7.800000e-01	2.231685e-03	6.259686e-06	6.259686e-06
7.800000e-01	8.400000e-01	2.246172e-03	6.279831e-06	6.279831e-06
8.400000e-01	9.000000e-01	2.246530e-03	6.280758e-06	6.280758e-06
9.000000e-01	9.600000e-01	2.243902e-03	6.276822e-06	6.276822e-06
9.600000e-01	1.020000e+00	2.251180e-03	6.287028e-06	6.287028e-06
1.020000e+00	1.080000e+00	2.262245e-03	6.302660e-06	6.302660e-06
1.080000e+00	1.140000e+00	2.272200e-03	6.316464e-06	6.316464e-06
1.140000e+00	1.200000e+00	2.266970e-03	6.308944e-06	6.308944e-06
1.200000e+00	1.260000e+00	2.278017e-03	6.324182e-06	6.324182e-06
1.260000e+00	1.320000e+00	2.292353e-03	6.343923e-06	6.343923e-06
1.320000e+00	1.380000e+00	2.297318e-03	6.350538e-06	6.350538e-06
1.380000e+00	1.440000e+00	2.305997e-03	6.362047e-06	6.362047e-06
1.440000e+00	1.500000e+00	2.288317e-03	6.337361e-06	6.337361e-06
1.500000e+00	1.560000e+00	2.277158e-03	6.321346e-06	6.321346e-06
1.560000e+00	1.620000e+00	2.263590e-03	6.302585e-06	6.302585e-06
1.620000e+00	1.680000e+00	2.234252e-03	6.261328e-06	6.261328e-06
1.680000e+00	1.740000e+00	2.167015e-03	6.166293e-06	6.166293e-06
1.740000e+00	1.800000e+00	2.097117e-03	6.065810e-06	6.065810e-06
1.800000e+00	1.860000e+00	1.961215e-03	5.865954e-06	5.865954e-06
1.860000e+00	1.920000e+00	1.786357e-03	5.598018e-06	5.598018e-06
1.920000e+00	1.980000e+00	1.534396e-03	5.187871e-06	5.187871e-06
1.980000e+00	2.040000e+00	1.206190e-03	4.599249e-06	4.599249e-06
2.040000e+00	2.100000e+00	7.367448e-04	3.594097e-06	3.594097e-06
2.100000e+00	2.160000e+00	2.830583e-04	2.227379e-06	2.227379e-06
2.160000e+00	2.220000e+00	4.005808e-05	8.376850e-07	8.376850e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.017803e-03	5.951988e-06	5.951988e-06
-2.940000e+00	-2.880000e+00	2.031375e-03	5.971969e-06	5.971969e-06
-2.880000e+00	-2.820000e+00	2.041680e-03	5.987100e-06	5.987100e-06
-2.820000e+00	-2.760000e+00	2.025757e-03	5.963705e-06	5.963705e-06
-2.760000e+00	-2.700000e+00	2.048843e-03	5.997594e-06	5.997594e-06
-2.700000e+00	-2.640000e+00	2.039117e-03	5.983340e-06	5.983340e-06
-2.640000e+00	-2.580000e+00	2.039170e-03	5.983417e-06	5.983417e-06
-2.580000e+00	-2.520000e+00	2.043628e-03	5.989957e-06	5.989957e-06
-2.520000e+00	-2.460000e+00	2.053777e-03	6.004811e-06	6.004811e-06
-2.460000e+00	-2.400000e+00	2.062292e-03	6.017246e-06	6.017246e-06
-2.400000e+00	-2.340000e+00	2.063135e-03	6.018474e-06	6.018474e-06
-2.340000e+00	-2.280000e+00	2.069560e-03	6.027841e-06	6.027841e-06
-2.280000e+00	-2.220000e+00	2.053882e-03	6.004963e-06	6.004963e-06
-2.220000e+00	-2.160000e+00	2.074617e-03	6.035200e-06	6.035200e-06
-2.160000e+00	-2.100000e+00	2.071000e-03	6.029937e-06	6.029937e-06
-2.100000e+00	-2.040000e+00	2.079497e-03	6.042293e-06	6.042293e-06
-2.040000e+00	-1.980000e+00	2.079217e-03	6.041886e-06	6.041886e-06
-1.980000e+00	-1.920000e+00	2.085133e-03	6.050477e-06	6.050477e-06
-1.920000e+00	-1.860000e+00	2.084958e-03	6.050220e-06	6.050220e-06
-1.860000e+00	-1.800000e+00	2.092103e-03	6.060581e-06	6.060581e-06
-1.800000e+00	-1.740000e+00	2.094825e-03	6.064521e-06	6.064521e-06
-1.740000e+00	-1.680000e+00	2.107957e-03	6.083500e-06	6.083500e-06
-1.680000e+00	-1.620000e+00	2.100057e-03	6.072090e-06	6.072090e-06
-1.620000e+00	-1.560000e+00	2.109222e-03	6.085324e-06	6.085324e-06
-1.560000e+00	-1.500000e+00	2.109660e-03	6.085958e-06	6.085958e-06
-1.500000e+00	-1.440000e+00	2.110012e-03	6.086463e-06	6.086463e-06
-1.440000e+00	-1.380000e+00	2.129043e-03	6.113850e-06	6.113850e-06
-1.380000e+00	-1.320000e+00	2.122055e-03	6.103810e-06	6.103810e-06
-1.320000e+00	-1.260000e+00	2.127690e-03	6.111910e-06	6.111910e-06
-1.260000e+00	-1.200000e+00	2.110257e-03	6.086819e-06	6.086819e-06
-1.200000e+00	-1.140000e+00	2.131518e-03	6.117405e-06	6.117405e-06
-1.140000e+00	-1.080000e+00	2.141702e-03	6.131999e-06	6.131999e-06
-1.080000e+00	-1.020000e+00	2.141930e-03	6.132326e-06	6.132326e-06
-1.020000e+00	-9.600000e-01	2.154043e-03	6.149643e-06	6.149643e-06
-9.600000e-01	-9.000000e-01	2.158925e-03	6.156607e-06	6.156607e-06
-9.000000e-01	-8.400000e-01	2.161400e-03	6.160136e-06	6.160136e-06
-8.400000e-01	-7.800000e-01	2.162015e-03	6.161011e-06	6.161011e-06
-7.800000e-01	-7.200000e-01	2.165070e-03	6.165362e-06	6.165362e-06
-7.200000e-01	-6.600000e-01	2.169178e-03	6.171208e-06	6.171208e-06
-6.600000e-01	-6.000000e-01	2.171178e-03	6.174054e-06	6.174054e-06
-6.000000e-01	-5.400000e-01	2.167860e-03	6.169335e-06	6.169335e-06
-5.400000e-01	-4.800000e-01	2.181837e-03	6.189189e-06	6.189189e-06
-4.800000e-01	-4.200000e-01	2.181133e-03	6.188192e-06	6.188192e-06
-4.200000e-01	-3.600000e-01	2.171863e-03	6.175028e-06	6.175028e-06
-3.600000e-01	-3.000000e-01	2.178307e-03	6.184182e-06	6.184182e-06
-3.000000e-01	-2.400000e-01	2.192212e-03	6.203888e-06	6.203888e-06
-2.400000e-01	-1.800000e-01	2.182942e-03	6.190757e-06	6.190757e-06
-1.800000e-01	-1.200000e-01	2.180800e-03	6.187719e-06	6.187719e-06
-1.200000e-01	-6.000000e-02	2.183328e-03	6.191304e-06	6.191304e-06
-6.000000e-02	0.000000e+00	2.193090e-03	6.205130e-06	6.205130e-06
0.000000e+00	6.000000e-02	2.198445e-03	6.212700e-06	6.212700e-06
6.000000e-02	1.200000e-01	2.193442e-03	6.205627e-06	6.205627e-06
1.200000e-01	1.800000e-01	2.193598e-03	6.205851e-06	6.205851e-06
1.800000e-01	2.400000e-01	2.199937e-03	6.214810e-06	6.214810e-06
2.400000e-01	3.000000e-01	2.204905e-03	6.221823e-06	6.221823e-06
3.000000e-01	3.600000e-01	2.200622e-03	6.215775e-06	6.215775e-06
3.600000e-01	4.200000e-01	2.201377e-03	6.216843e-06	6.216843e-06
4.200000e-01	4.800000e-01	2.184137e-03	6.192451e-06	6.192451e-06
4.800000e-01	5.400000e-01	2.182503e-03	6.190136e-06	6.190136e-06
5.400000e-01	6.000000e-01	2.200692e-03	6.215876e-06	6.215876e-06
6.000000e-01	6.600000e-01	2.180818e-03	6.187743e-06	6.187743e-06
6.600000e-01	7.200000e-01	2.196162e-03	6.209475e-06	6.209475e-06
7.200000e-01	7.800000e-01	2.185172e-03	6.193917e-06	6.193917e-06
7.800000e-01	8.400000e-01	2.195933e-03	6.209153e-06	6.209153e-06
8.400000e-01	9.000000e-01	2.183347e-03	6.191329e-06	6.191329e-06
9.000000e-01	9.600000e-01	2.177025e-03	6.182363e-06	6.182363e-06
9.600000e-01	1.020000e+00	2.164912e-03	6.165137e-06	6.165137e-06
1.020000e+00	1.080000e+00	2.167545e-03	6.168885e-06	6.168885e-06
1.080000e+00	1.140000e+00	2.168072e-03	6.169634e-06	6.169634e-06
1.140000e+00	1.200000e+00	2.141842e-03	6.132201e-06	6.132201e-06
1.200000e+00	1.260000e+00	2.139488e-03	6.128832e-06	6.128832e-06
1.260000e+00	1.320000e+00	2.140087e-03	6.129686e-06	6.129686e-06
1.320000e+00	1.380000e+00	2.123038e-03	6.105223e-06	6.105223e-06
1.380000e+00	1.440000e+00	2.107607e-03	6.082993e-06	6.082993e-06
1.440000e+00	1.500000e+00	2.070455e-03	6.029144e-06	6.029144e-06
1.500000e+00	1.560000e+00	2.043698e-03	5.990059e-06	5.990059e-06
1.560000e+00	1.620000e+00	2.001773e-03	5.928298e-06	5.928298e-06
1.620000e+00	1.680000e+00	1.960813e-03	5.867334e-06	5.867334e-06
1.680000e+00	1.740000e+00	1.873538e-03	5.735271e-06	5.735271e-06
1.740000e+00	1.800000e+00	1.793392e-03	5.611259e-06	5.611259e-06
1.800000e+00	1.860000e+00	1.660539e-03	5.399421e-06	5.399421e-06
1.860000e+00	1.920000e+00	1.485744e-03	5.107339e-06	5.107339e-06
1.920000e+00	1.980000e+00	1.260473e-03	4.704239e-06	4.704239e-06
1.980000e+00	2.040000e+00	9.699780e-04	4.126707e-06	4.126707e-06
2.040000e+00	2.100000e+00	5.882582e-04	3.213709e-06	3.213709e-06
2.100000e+00	2.160000e+00	2.236385e-04	1.981508e-06	1.981508e-06
2.160000e+00	2.220000e+00	3.114577e-05	7.394726e-07	7.394726e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.915500e-02	5.650221e-05	5.650221e-05
-2.940000e+00	-2.880000e+00	1.928383e-02	5.669191e-05	5.669191e-05
-2.880000e+00	-2.820000e+00	1.938167e-02	5.683553e-05	5.683553e-05
-2.820000e+00	-2.760000e+00	1.923050e-02	5.661346e-05	5.661346e-05
-2.760000e+00	-2.700000e+00	1.944967e-02	5.693515e-05	5.693515e-05
-2.700000e+00	-2.640000e+00	1.935733e-02	5.679984e-05	5.679984e-05
-2.640000e+00	-2.580000e+00	1.935783e-02	5.680058e-05	5.680058e-05
-2.580000e+00	-2.520000e+00	1.940017e-02	5.686265e-05	5.686265e-05
-2.520000e+00	-2.460000e+00	1.949650e-02	5.700365e-05	5.700365e-05
-2.460000e+00	-2.400000e+00	1.957733e-02	5.712170e-05	5.712170e-05
-2.400000e+00	-2.340000e+00	1.958533e-02	5.713337e-05	5.713337e-05
-2.340000e+00	-2.280000e+00	1.964633e-02	5.722228e-05	5.722228e-05
-2.280000e+00	-2.220000e+00	1.949750e-02	5.700512e-05	5.700512e-05
-2.220000e+00	-2.160000e+00	1.969433e-02	5.729214e-05	5.729214e-05
-2.160000e+00	-2.100000e+00	1.966000e-02	5.724218e-05	5.724218e-05
-2.100000e+00	-2.040000e+00	1.974067e-02	5.735949e-05	5.735949e-05
-2.040000e+00	-1.980000e+00	1.973800e-02	5.735562e-05	5.735562e-05
-1.980000e+00	-1.920000e+00	1.979417e-02	5.743716e-05	5.743716e-05
-1.920000e+00	-1.860000e+00	1.979250e-02	5.743475e-05	5.743475e-05
-1.860000e+00	-1.800000e+00	1.986033e-02	5.753308e-05	5.753308e-05
-1.800000e+00	-1.740000e+00	1.988617e-02	5.757049e-05	5.757049e-05
-1.740000e+00	-1.680000e+00	2.001083e-02	5.775066e-05	5.775066e-05
-1.680000e+00	-1.620000e+00	1.993583e-02	5.764234e-05	5.764234e-05
-1.620000e+00	-1.560000e+00	2.002283e-02	5.776797e-05	5.776797e-05
-1.560000e+00	-1.500000e+00	2.002700e-02	5.777398e-05	5.777398e-05
-1.500000e+00	-1.440000e+00	2.003033e-02	5.777879e-05	5.777879e-05
-1.440000e+00	-1.380000e+00	2.021100e-02	5.803878e-05	5.803878e-05
-1.380000e+00	-1.320000e+00	2.014467e-02	5.794346e-05	5.794346e-05
-1.320000e+00	-1.260000e+00	2.019817e-02	5.802035e-05	5.802035e-05
-1.260000e+00	-1.200000e+00	2.003267e-02	5.778216e-05	5.778216e-05
-1.200000e+00	-1.140000e+00	2.023450e-02	5.807251e-05	5.807251e-05
-1.140000e+00	-1.080000e+00	2.033117e-02	5.821106e-05	5.821106e-05
-1.080000e+00	-1.020000e+00	2.033333e-02	5.821416e-05	5.821416e-05
-1.020000e+00	-9.600000e-01	2.044833e-02	5.837855e-05	5.837855e-05
-9.600000e-01	-9.000000e-01	2.049467e-02	5.844466e-05	5.844466e-05
-9.000000e-01	-8.400000e-01	2.051817e-02	5.847815e-05	5.847815e-05
-8.400000e-01	-7.800000e-01	2.052400e-02	5.848647e-05	5.848647e-05
-7.800000e-01	-7.200000e-01	2.055300e-02	5.852777e-05	5.852777e-05
-7.200000e-01	-6.600000e-01	2.059200e-02	5.858327e-05	5.858327e-05
-6.600000e-01	-6.000000e-01	2.061100e-02	5.861029e-05	5.861029e-05
-6.000000e-01	-5.400000e-01	2.057950e-02	5.856549e-05	5.856549e-05
-5.400000e-01	-4.800000e-01	2.071217e-02	5.875396e-05	5.875396e-05
-4.800000e-01	-4.200000e-01	2.070550e-02	5.874450e-05	5.874450e-05
-4.200000e-01	-3.600000e-01	2.061750e-02	5.861954e-05	5.861954e-05
-3.600000e-01	-3.000000e-01	2.067867e-02	5.870643e-05	5.870643e-05
-3.000000e-01	-2.400000e-01	2.081067e-02	5.889350e-05	5.889350e-05
-2.400000e-01	-1.800000e-01	2.072267e-02	5.876885e-05	5.876885e-05
-1.800000e-01	-1.200000e-01	2.070233e-02	5.874001e-05	5.874001e-05
-1.200000e-01	-6.000000e-02	2.072633e-02	5.877405e-05	5.877405e-05
-6.000000e-02	0.000000e+00	2.081900e-02	5.890529e-05	5.890529e-05
0.000000e+00	6.000000e-02	2.086983e-02	5.897716e-05	5.897716e-05
6.000000e-02	1.200000e-01	2.082233e-02	5.891001e-05	5.891001e-05
1.200000e-01	1.800000e-01	2.082383e-02	5.891213e-05	5.891213e-05
1.800000e-01	2.400000e-01	2.088400e-02	5.899718e-05	5.899718e-05
2.400000e-01	3.000000e-01	2.093117e-02	5.906376e-05	5.906376e-05
3.000000e-01	3.600000e-01	2.089050e-02	5.900636e-05	5.900636e-05
3.600000e-01	4.200000e-01	2.089767e-02	5.901648e-05	5.901648e-05
4.200000e-01	4.800000e-01	2.073400e-02	5.878492e-05	5.878492e-05
4.800000e-01	5.400000e-01	2.071850e-02	5.876294e-05	5.876294e-05
5.400000e-01	6.000000e-01	2.089117e-02	5.900730e-05	5.900730e-05
6.000000e-01	6.600000e-01	2.070250e-02	5.874025e-05	5.874025e-05
6.600000e-01	7.200000e-01	2.084817e-02	5.894654e-05	5.894654e-05
7.200000e-01	7.800000e-01	2.074383e-02	5.879886e-05	5.879886e-05
7.800000e-01	8.400000e-01	2.084600e-02	5.894348e-05	5.894348e-05
8.400000e-01	9.000000e-01	2.072650e-02	5.877429e-05	5.877429e-05
9.000000e-01	9.600000e-01	2.066650e-02	5.868915e-05	5.868915e-05
9.600000e-01	1.020000e+00	2.055150e-02	5.852564e-05	5.852564e-05
1.020000e+00	1.080000e+00	2.057650e-02	5.856122e-05	5.856122e-05
1.080000e+00	1.140000e+00	2.058150e-02	5.856834e-05	5.856834e-05
1.140000e+00	1.200000e+00	2.033250e-02	5.821297e-05	5.821297e-05
1.200000e+00	1.260000e+00	2.031017e-02	5.818099e-05	5.818099e-05
1.260000e+00	1.320000e+00	2.031583e-02	5.818911e-05	5.818911e-05
1.320000e+00	1.380000e+00	2.015400e-02	5.795688e-05	5.795688e-05
1.380000e+00	1.440000e+00	2.000750e-02	5.774585e-05	5.774585e-05
1.440000e+00	1.500000e+00	1.965483e-02	5.723465e-05	5.723465e-05
1.500000e+00	1.560000e+00	1.940083e-02	5.686363e-05	5.686363e-05
1.560000e+00	1.620000e+00	1.900283e-02	5.627734e-05	5.627734e-05
1.620000e+00	1.680000e+00	1.861400e-02	5.569859e-05	5.569859e-05
1.680000e+00	1.740000e+00	1.778550e-02	5.444493e-05	5.444493e-05
1.740000e+00	1.800000e+00	1.702467e-02	5.326767e-05	5.326767e-05
1.800000e+00	1.860000e+00	1.576350e-02	5.125671e-05	5.125671e-05
1.860000e+00	1.920000e+00	1.410417e-02	4.848396e-05	4.848396e-05
1.920000e+00	1.980000e+00	1.196567e-02	4.465734e-05	4.465734e-05
1.980000e+00	2.040000e+00	9.208000e-03	3.917482e-05	3.917482e-05
2.040000e+00	2.100000e+00	5.584333e-03	3.050774e-05	3.050774e-05
2.100000e+00	2.160000e+00	2.123000e-03	1.881046e-05	1.881046e-05
2.160000e+00	2.220000e+00	2.956667e-04	7.019813e-06	7.019813e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.581657e-05	2.333600e-07	2.333600e-07
-2.940000e+00	-2.880000e+00	7.631298e-05	2.340738e-07	2.340738e-07
-2.880000e+00	-2.820000e+00	7.679877e-05	2.350183e-07	2.350183e-07
-2.820000e+00	-2.760000e+00	7.605593e-05	2.336794e-07	2.336794e-07
-2.760000e+00	-2.700000e+00	7.702208e-05	2.352456e-07	2.352456e-07
-2.700000e+00	-2.640000e+00	7.667058e-05	2.347715e-07	2.347715e-07
-2.640000e+00	-2.580000e+00	7.668010e-05	2.347931e-07	2.347931e-07
-2.580000e+00	-2.520000e+00	7.687993e-05	2.351774e-07	2.351774e-07
-2.520000e+00	-2.460000e+00	7.730505e-05	2.358745e-07	2.358745e-07
-2.460000e+00	-2.400000e+00	7.756255e-05	2.361447e-07	2.361447e-07
-2.400000e+00	-2.340000e+00	7.750967e-05	2.359254e-07	2.359254e-07
-2.340000e+00	-2.280000e+00	7.787872e-05	2.366883e-07	2.366883e-07
-2.280000e+00	-2.220000e+00	7.731938e-05	2.359237e-07	2.359237e-07
-2.220000e+00	-2.160000e+00	7.805575e-05	2.369573e-07	2.369573e-07
-2.160000e+00	-2.100000e+00	7.799873e-05	2.369655e-07	2.369655e-07
-2.100000e+00	-2.040000e+00	7.839348e-05	2.376673e-07	2.376673e-07
-2.040000e+00	-1.980000e+00	7.831738e-05	2.374655e-07	2.374655e-07
-1.980000e+00	-1.920000e+00	7.843637e-05	2.374894e-07	2.374894e-07
-1.920000e+00	-1.860000e+00	7.845660e-05	2.376000e-07	2.376000e-07
-1.860000e+00	-1.800000e+00	7.885763e-05	2.383682e-07	2.383682e-07
-1.800000e+00	-1.740000e+00	7.906403e-05	2.388328e-07	2.388328e-07
-1.740000e+00	-1.680000e+00	7.926072e-05	2.387049e-07	2.387049e-07
-1.680000e+00	-1.620000e+00	7.907540e-05	2.385530e-07	2.385530e-07
-1.620000e+00	-1.560000e+00	7.944987e-05	2.391682e-07	2.391682e-07
-1.560000e+00	-1.500000e+00	7.947798e-05	2.392713e-07	2.392713e-07
-1.500000e+00	-1.440000e+00	7.947945e-05	2.392220e-07	2.392220e-07
-1.440000e+00	-1.380000e+00	8.021060e-05	2.403589e-07	2.403589e-07
-1.380000e+00	-1.320000e+00	8.010272e-05	2.404209e-07	2.404209e-07
-1.320000e+00	-1.260000e+00	8.026595e-05	2.405904e-07	2.405904e-07
-1.260000e+00	-1.200000e+00	7.959612e-05	2.395407e-07	2.395407e-07
-1.200000e+00	-1.140000e+00	8.047877e-05	2.410238e-07	2.410238e-07
-1.140000e+00	-1.080000e+00	8.083260e-05	2.414914e-07	2.414914e-07
-1.080000e+00	-1.020000e+00	8.081220e-05	2.414417e-07	2.414417e-07
-1.020000e+00	-9.600000e-01	8.124100e-05	2.420388e-07	2.420388e-07
-9.600000e-01	-9.000000e-01	8.147673e-05	2.424584e-07	2.424584e-07
-9.000000e-01	-8.400000e-01	8.157982e-05	2.425871e-07	2.425871e-07
-8.400000e-01	-7.800000e-01	8.164235e-05	2.427798e-07	2.427798e-07
-7.800000e-01	-7.200000e-01	8.173493e-05	2.428826e-07	2.428826e-07
-7.200000e-01	-6.600000e-01	8.198085e-05	2.433412e-07	2.433412e-07
-6.600000e-01	-6.000000e-01	8.202538e-05	2.433741e-07	2.433741e-07
-6.000000e-01	-5.400000e-01	8.195173e-05	2.433511e-07	2.433511e-07
-5.400000e-01	-4.800000e-01	8.245198e-05	2.440571e-07	2.440571e-07
-4.800000e-01	-4.200000e-01	8.242912e-05	2.440049e-07	2.440049e-07
-4.200000e-01	-3.600000e-01	8.205318e-05	2.434268e-07	2.434268e-07
-3.600000e-01	-3.000000e-01	8.223213e-05	2.436393e-07	2.436393e-07
-3.000000e-01	-2.400000e-01	8.287823e-05	2.447215e-07	2.447215e-07
-2.400000e-01	-1.800000e-01	8.242912e-05	2.439337e-07	2.439337e-07
-1.800000e-01	-1.200000e-01	8.248455e-05	2.441874e-07	2.441874e-07
-1.200000e-01	-6.000000e-02	8.255418e-05	2.442456e-07	2.442456e-07
-6.000000e-02	0.000000e+00	8.299410e-05	2.450198e-07	2.450198e-07
0.000000e+00	6.000000e-02	8.313012e-05	2.451237e-07	2.451237e-07
6.000000e-02	1.200000e-01	8.299075e-05	2.450160e-07	2.450160e-07
1.200000e-01	1.800000e-01	8.289615e-05	2.447162e-07	2.447162e-07
1.800000e-01	2.400000e-01	8.334153e-05	2.456209e-07	2.456209e-07
2.400000e-01	3.000000e-01	8.344478e-05	2.456900e-07	2.456900e-07
3.000000e-01	3.600000e-01	8.339488e-05	2.457642e-07	2.457642e-07
3.600000e-01	4.200000e-01	8.351700e-05	2.461234e-07	2.461234e-07
4.200000e-01	4.800000e-01	8.273708e-05	2.447883e-07	2.447883e-07
4.800000e-01	5.400000e-01	8.280280e-05	2.450441e-07	2.450441e-07
5.400000e-01	6.000000e-01	8.338325e-05	2.457412e-07	2.457412e-07
6.000000e-01	6.600000e-01	8.270878e-05	2.448771e-07	2.448771e-07
6.600000e-01	7.200000e-01	8.329287e-05	2.457502e-07	2.457502e-07
7.200000e-01	7.800000e-01	8.297450e-05	2.454644e-07	2.454644e-07
7.800000e-01	8.400000e-01	8.331112e-05	2.458691e-07	2.458691e-07
8.400000e-01	9.000000e-01	8.310477e-05	2.459183e-07	2.459183e-07
9.000000e-01	9.600000e-01	8.273857e-05	2.451908e-07	2.451908e-07
9.600000e-01	1.020000e+00	8.243923e-05	2.449964e-07	2.449964e-07
1.020000e+00	1.080000e+00	8.266998e-05	2.455453e-07	2.455453e-07
1.080000e+00	1.140000e+00	8.265818e-05	2.454194e-07	2.454194e-07
1.140000e+00	1.200000e+00	8.175900e-05	2.442947e-07	2.442947e-07
1.200000e+00	1.260000e+00	8.173707e-05	2.443720e-07	2.443720e-07
1.260000e+00	1.320000e+00	8.189822e-05	2.447985e-07	2.447985e-07
1.320000e+00	1.380000e+00	8.124780e-05	2.437838e-07	2.437838e-07
1.380000e+00	1.440000e+00	8.082127e-05	2.433221e-07	2.433221e-07
1.440000e+00	1.500000e+00	7.933290e-05	2.409093e-07	2.409093e-07
1.500000e+00	1.560000e+00	7.816420e-05	2.388663e-07	2.388663e-07
1.560000e+00	1.620000e+00	7.621085e-05	2.351887e-07	2.351887e-07
1.620000e+00	1.680000e+00	7.417937e-05	2.312282e-07	2.312282e-07
1.680000e+00	1.740000e+00	7.022125e-05	2.237584e-07	2.237584e-07
1.740000e+00	1.800000e+00	6.631098e-05	2.157440e-07	2.157440e-07
1.800000e+00	1.860000e+00	6.001725e-05	2.027463e-07	2.027463e-07
1.860000e+00	1.920000e+00	5.202745e-05	1.854888e-07	1.854888e-07
1.920000e+00	1.980000e+00	4.225702e-05	1.631733e-07	1.631733e-07
1.980000e+00	2.040000e+00	3.069093e-05	1.345939e-07	1.345939e-07
2.040000e+00	2.100000e+00	1.739218e-05	9.732651e-08	9.732651e-08
2.100000e+00	2.160000e+00	6.194298e-06	5.579775e-08	5.579775e-08
2.160000e+00	2.220000e+00	8.117068e-07	1.942583e-08	1.942583e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.017052e-03	5.950373e-06	5.950373e-06
-2.940000e+00	-2.880000e+00	2.030658e-03	5.970464e-06	5.970464e-06
-2.880000e+00	-2.820000e+00	2.041005e-03	5.985726e-06	5.985726e-06
-2.820000e+00	-2.760000e+00	2.025097e-03	5.962373e-06	5.962373e-06
-2.760000e+00	-2.700000e+00	2.048150e-03	5.996168e-06	5.996168e-06
-2.700000e+00	-2.640000e+00	2.038508e-03	5.982156e-06	5.982156e-06
-2.640000e+00	-2.580000e+00	2.038482e-03	5.982003e-06	5.982003e-06
-2.580000e+00	-2.520000e+00	2.042808e-03	5.988157e-06	5.988157e-06
-2.520000e+00	-2.460000e+00	2.053032e-03	6.003238e-06	6.003238e-06
-2.460000e+00	-2.400000e+00	2.061515e-03	6.015591e-06	6.015591e-06
-2.400000e+00	-2.340000e+00	2.062342e-03	6.016771e-06	6.016771e-06
-2.340000e+00	-2.280000e+00	2.068750e-03	6.026094e-06	6.026094e-06
-2.280000e+00	-2.220000e+00	2.053247e-03	6.003712e-06	6.003712e-06
-2.220000e+00	-2.160000e+00	2.073872e-03	6.033639e-06	6.033639e-06
-2.160000e+00	-2.100000e+00	2.070198e-03	6.028209e-06	6.028209e-06
-2.100000e+00	-2.040000e+00	2.078682e-03	6.040534e-06	6.040534e-06
-2.040000e+00	-1.980000e+00	2.078522e-03	6.040472e-06	6.040472e-06
-1.980000e+00	-1.920000e+00	2.084425e-03	6.049036e-06	6.049036e-06
-1.920000e+00	-1.860000e+00	2.084227e-03	6.048710e-06	6.048710e-06
-1.860000e+00	-1.800000e+00	2.091597e-03	6.059721e-06	6.059721e-06
-1.800000e+00	-1.740000e+00	2.094245e-03	6.063456e-06	6.063456e-06
-1.740000e+00	-1.680000e+00	2.107158e-03	6.081813e-06	6.081813e-06
-1.680000e+00	-1.620000e+00	2.099272e-03	6.070436e-06	6.070436e-06
-1.620000e+00	-1.560000e+00	2.108438e-03	6.083678e-06	6.083678e-06
-1.560000e+00	-1.500000e+00	2.108918e-03	6.084436e-06	6.084436e-06
-1.500000e+00	-1.440000e+00	2.109273e-03	6.084952e-06	6.084952e-06
-1.440000e+00	-1.380000e+00	2.128588e-03	6.113160e-06	6.113160e-06
-1.380000e+00	-1.320000e+00	2.121313e-03	6.102290e-06	6.102290e-06
-1.320000e+00	-1.260000e+00	2.126988e-03	6.110515e-06	6.110515e-06
-1.260000e+00	-1.200000e+00	2.109638e-03	6.085653e-06	6.085653e-06
-1.200000e+00	-1.140000e+00	2.130763e-03	6.115854e-06	6.115854e-06
-1.140000e+00	-1.080000e+00	2.140967e-03	6.130516e-06	6.130516e-06
-1.080000e+00	-1.020000e+00	2.141128e-03	6.130652e-06	6.130652e-06
-1.020000e+00	-9.600000e-01	2.153432e-03	6.148516e-06	6.148516e-06
-9.600000e-01	-9.000000e-01	2.158140e-03	6.154991e-06	6.154991e-06
-9.000000e-01	-8.400000e-01	2.160763e-03	6.158946e-06	6.158946e-06
-8.400000e-01	-7.800000e-01	2.161405e-03	6.159899e-06	6.159899e-06
-7.800000e-01	-7.200000e-01	2.164430e-03	6.164164e-06	6.164164e-06
-7.200000e-01	-6.600000e-01	2.168678e-03	6.170409e-06	6.170409e-06
-6.600000e-01	-6.000000e-01	2.170635e-03	6.173129e-06	6.173129e-06
-6.000000e-01	-5.400000e-01	2.167208e-03	6.168103e-06	6.168103e-06
-5.400000e-01	-4.800000e-01	2.181208e-03	6.188033e-06	6.188033e-06
-4.800000e-01	-4.200000e-01	2.180515e-03	6.187061e-06	6.187061e-06
-4.200000e-01	-3.600000e-01	2.171135e-03	6.173577e-06	6.173577e-06
-3.600000e-01	-3.000000e-01	2.177677e-03	6.183017e-06	6.183017e-06
-3.000000e-01	-2.400000e-01	2.191575e-03	6.202714e-06	6.202714e-06
-2.400000e-01	-1.800000e-01	2.182428e-03	6.189927e-06	6.189927e-06
-1.800000e-01	-1.200000e-01	2.180320e-03	6.186982e-06	6.186982e-06
-1.200000e-01	-6.000000e-02	2.182738e-03	6.190257e-06	6.190257e-06
-6.000000e-02	0.000000e+00	2.192483e-03	6.204040e-06	6.204040e-06
0.000000e+00	6.000000e-02	2.197752e-03	6.211372e-06	6.211372e-06
6.000000e-02	1.200000e-01	2.192882e-03	6.204667e-06	6.204667e-06
1.200000e-01	1.800000e-01	2.193090e-03	6.205032e-06	6.205032e-06
1.800000e-01	2.400000e-01	2.199348e-03	6.213771e-06	6.213771e-06
2.400000e-01	3.000000e-01	2.204370e-03	6.220939e-06	6.220939e-06
3.000000e-01	3.600000e-01	2.200092e-03	6.214906e-06	6.214906e-06
3.600000e-01	4.200000e-01	2.200835e-03	6.215938e-06	6.215938e-06
4.200000e-01	4.800000e-01	2.183592e-03	6.191526e-06	6.191526e-06
4.800000e-01	5.400000e-01	2.182013e-03	6.189368e-06	6.189368e-06
5.400000e-01	6.000000e-01	2.200110e-03	6.214857e-06	6.214857e-06
6.000000e-01	6.600000e-01	2.180227e-03	6.186695e-06	6.186695e-06
6.600000e-01	7.200000e-01	2.195762e-03	6.208970e-06	6.208970e-06
7.200000e-01	7.800000e-01	2.184848e-03	6.193624e-06	6.193624e-06
7.800000e-01	8.400000e-01	2.195442e-03	6.208386e-06	6.208386e-06
8.400000e-01	9.000000e-01	2.183135e-03	6.191354e-06	6.191354e-06
9.000000e-01	9.600000e-01	2.176617e-03	6.181826e-06	6.181826e-06
9.600000e-01	1.020000e+00	2.164622e-03	6.164930e-06	6.164930e-06
1.020000e+00	1.080000e+00	2.167373e-03	6.169013e-06	6.169013e-06
1.080000e+00	1.140000e+00	2.167915e-03	6.169806e-06	6.169806e-06
1.140000e+00	1.200000e+00	2.141510e-03	6.131861e-06	6.131861e-06
1.200000e+00	1.260000e+00	2.139078e-03	6.128261e-06	6.128261e-06
1.260000e+00	1.320000e+00	2.139532e-03	6.128703e-06	6.128703e-06
1.320000e+00	1.380000e+00	2.122318e-03	6.103753e-06	6.103753e-06
1.380000e+00	1.440000e+00	2.106595e-03	6.080666e-06	6.080666e-06
1.440000e+00	1.500000e+00	2.069337e-03	6.026474e-06	6.026474e-06
1.500000e+00	1.560000e+00	2.042353e-03	5.986717e-06	5.986717e-06
1.560000e+00	1.620000e+00	2.000327e-03	5.924621e-06	5.924621e-06
1.620000e+00	1.680000e+00	1.959278e-03	5.863356e-06	5.863356e-06
1.680000e+00	1.740000e+00	1.871985e-03	5.731133e-06	5.731133e-06
1.740000e+00	1.800000e+00	1.791775e-03	5.606824e-06	5.606824e-06
1.800000e+00	1.860000e+00	1.659081e-03	5.395273e-06	5.395273e-06
1.860000e+00	1.920000e+00	1.484136e-03	5.102388e-06	5.102388e-06
1.920000e+00	1.980000e+00	1.259075e-03	4.699524e-06	4.699524e-06
1.980000e+00	2.040000e+00	9.687658e-04	4.121964e-06	4.121964e-06
2.040000e+00	2.100000e+00	5.873628e-04	3.209093e-06	3.209093e-06
2.100000e+00	2.160000e+00	2.232490e-04	1.978199e-06	1.978199e-06
2.160000e+00	2.220000e+00	3.106142e-05	7.375110e-07	7.375110e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.607904e-03	5.313157e-06	5.313157e-06
-2.940000e+00	-2.880000e+00	1.899575e-03	5.774987e-06	5.774987e-06
-2.880000e+00	-2.820000e+00	2.006865e-03	5.935833e-06	5.935833e-06
-2.820000e+00	-2.760000e+00	2.017925e-03	5.952168e-06	5.952168e-06
-2.760000e+00	-2.700000e+00	2.024035e-03	5.961173e-06	5.961173e-06
-2.700000e+00	-2.640000e+00	2.029495e-03	5.969208e-06	5.969208e-06
-2.640000e+00	-2.580000e+00	2.033955e-03	5.975764e-06	5.975764e-06
-2.580000e+00	-2.520000e+00	2.025545e-03	5.963395e-06	5.963395e-06
-2.520000e+00	-2.460000e+00	2.034412e-03	5.976433e-06	5.976433e-06
-2.460000e+00	-2.400000e+00	2.043558e-03	5.989853e-06	5.989853e-06
-2.400000e+00	-2.340000e+00	2.055233e-03	6.006940e-06	6.006940e-06
-2.340000e+00	-2.280000e+00	2.044823e-03	5.991705e-06	5.991705e-06
-2.280000e+00	-2.220000e+00	2.047948e-03	5.996284e-06	5.996284e-06
-2.220000e+00	-2.160000e+00	2.074037e-03	6.034355e-06	6.034355e-06
-2.160000e+00	-2.100000e+00	2.063398e-03	6.018859e-06	6.018859e-06
-2.100000e+00	-2.040000e+00	2.076407e-03	6.037802e-06	6.037802e-06
-2.040000e+00	-1.980000e+00	2.062608e-03	6.017705e-06	6.017705e-06
-1.980000e+00	-1.920000e+00	2.077742e-03	6.039743e-06	6.039743e-06
-1.920000e+00	-1.860000e+00	2.076320e-03	6.037676e-06	6.037676e-06
-1.860000e+00	-1.800000e+00	2.087258e-03	6.053557e-06	6.053557e-06
-1.800000e+00	-1.740000e+00	2.084518e-03	6.049584e-06	6.049584e-06
-1.740000e+00	-1.680000e+00	2.081412e-03	6.045074e-06	6.045074e-06
-1.680000e+00	-1.620000e+00	2.098635e-03	6.070033e-06	6.070033e-06
-1.620000e+00	-1.560000e+00	2.098372e-03	6.069651e-06	6.069651e-06
-1.560000e+00	-1.500000e+00	2.103533e-03	6.077113e-06	6.077113e-06
-1.500000e+00	-1.440000e+00	2.110117e-03	6.086616e-06	6.086616e-06
-1.440000e+00	-1.380000e+00	2.100003e-03	6.072012e-06	6.072012e-06
-1.380000e+00	-1.320000e+00	2.107642e-03	6.083043e-06	6.083043e-06
-1.320000e+00	-1.260000e+00	2.110818e-03	6.087629e-06	6.087629e-06
-1.260000e+00	-1.200000e+00	2.118807e-03	6.099137e-06	6.099137e-06
-1.200000e+00	-1.140000e+00	2.125092e-03	6.108178e-06	6.108178e-06
-1.140000e+00	-1.080000e+00	2.130868e-03	6.116471e-06	6.116471e-06
-1.080000e+00	-1.020000e+00	2.136153e-03	6.124053e-06	6.124053e-06
-1.020000e+00	-9.600000e-01	2.137838e-03	6.126468e-06	6.126468e-06
-9.600000e-01	-9.000000e-01	2.140122e-03	6.129736e-06	6.129736e-06
-9.000000e-01	-8.400000e-01	2.148583e-03	6.141844e-06	6.141844e-06
-8.400000e-01	-7.800000e-01	2.139015e-03	6.128152e-06	6.128152e-06
-7.800000e-01	-7.200000e-01	2.148215e-03	6.141317e-06	6.141317e-06
-7.200000e-01	-6.600000e-01	2.160540e-03	6.158910e-06	6.158910e-06
-6.600000e-01	-6.000000e-01	2.162243e-03	6.161336e-06	6.161336e-06
-6.000000e-01	-5.400000e-01	2.154500e-03	6.150294e-06	6.150294e-06
-5.400000e-01	-4.800000e-01	2.159645e-03	6.157633e-06	6.157633e-06
-4.800000e-01	-4.200000e-01	2.172672e-03	6.176177e-06	6.176177e-06
-4.200000e-01	-3.600000e-01	2.179553e-03	6.185950e-06	6.185950e-06
-3.600000e-01	-3.000000e-01	2.174988e-03	6.179469e-06	6.179469e-06
-3.000000e-01	-2.400000e-01	2.172022e-03	6.175253e-06	6.175253e-06
-2.400000e-01	-1.800000e-01	2.192738e-03	6.204633e-06	6.204633e-06
-1.800000e-01	-1.200000e-01	2.192950e-03	6.204931e-06	6.204931e-06
-1.200000e-01	-6.000000e-02	2.196970e-03	6.210616e-06	6.210616e-06
-6.000000e-02	0.000000e+00	2.199112e-03	6.213643e-06	6.213643e-06
0.000000e+00	6.000000e-02	2.187348e-03	6.197002e-06	6.197002e-06
6.000000e-02	1.200000e-01	2.214000e-03	6.234641e-06	6.234641e-06
1.200000e-01	1.800000e-01	2.205380e-03	6.222493e-06	6.222493e-06
1.800000e-01	2.400000e-01	2.211788e-03	6.231526e-06	6.231526e-06
2.400000e-01	3.000000e-01	2.220742e-03	6.244126e-06	6.244126e-06
3.000000e-01	3.600000e-01	2.219987e-03	6.243065e-06	6.243065e-06
3.600000e-01	4.200000e-01	2.221620e-03	6.245361e-06	6.245361e-06
4.200000e-01	4.800000e-01	2.239948e-03	6.271071e-06	6.271071e-06
4.800000e-01	5.400000e-01	2.243987e-03	6.276721e-06	6.276721e-06
5.400000e-01	6.000000e-01	2.251010e-03	6.286535e-06	6.286535e-06
6.000000e-01	6.600000e-01	2.258560e-03	6.297067e-06	6.297067e-06
6.600000e-01	7.200000e-01	2.258647e-03	6.297191e-06	6.297191e-06
7.200000e-01	7.800000e-01	2.266442e-03	6.308048e-06	6.308048e-06
7.800000e-01	8.400000e-01	2.270182e-03	6.313249e-06	6.313249e-06
8.400000e-01	9.000000e-01	2.280962e-03	6.328222e-06	6.328222e-06
9.000000e-01	9.600000e-01	2.291723e-03	6.343133e-06	6.343133e-06
9.600000e-01	1.020000e+00	2.304768e-03	6.361160e-06	6.361160e-06
1.020000e+00	1.080000e+00	2.319640e-03	6.381649e-06	6.381649e-06
1.080000e+00	1.140000e+00	2.324397e-03	6.388190e-06	6.388190e-06
1.140000e+00	1.200000e+00	2.339865e-03	6.409409e-06	6.409409e-06
1.200000e+00	1.260000e+00	2.343920e-03	6.414961e-06	6.414961e-06
1.260000e+00	1.320000e+00	2.365235e-03	6.444063e-06	6.444063e-06
1.320000e+00	1.380000e+00	2.384880e-03	6.470770e-06	6.470770e-06
1.380000e+00	1.440000e+00	2.401402e-03	6.493144e-06	6.493144e-06
1.440000e+00	1.500000e+00	2.399558e-03	6.490651e-06	6.490651e-06
1.500000e+00	1.560000e+00	2.388375e-03	6.475507e-06	6.475507e-06
1.560000e+00	1.620000e+00	2.392535e-03	6.481146e-06	6.481146e-06
1.620000e+00	1.680000e+00	2.362777e-03	6.440713e-06	6.440713e-06
1.680000e+00	1.740000e+00	2.315320e-03	6.375705e-06	6.375705e-06
1.740000e+00	1.800000e+00	2.236630e-03	6.266425e-06	6.266425e-06
1.800000e+00	1.860000e+00	2.114717e-03	6.093245e-06	6.093245e-06
1.860000e+00	1.920000e+00	1.934057e-03	5.827163e-06	5.827163e-06
1.920000e+00	1.980000e+00	1.685997e-03	5.440652e-06	5.440652e-06
1.980000e+00	2.040000e+00	1.331314e-03	4.834627e-06	4.834627e-06
2.040000e+00	2.100000e+00	8.263985e-04	3.809056e-06	3.809056e-06
2.100000e+00	2.160000e+00	3.256787e-04	2.391208e-06	2.391208e-06
2.160000e+00	2.220000e+00	4.733313e-05	9.116021e-07	9.116021e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.526383e-02	5.043781e-05	5.043781e-05
-2.940000e+00	-2.880000e+00	1.803267e-02	5.482193e-05	5.482193e-05
-2.880000e+00	-2.820000e+00	1.905117e-02	5.634886e-05	5.634886e-05
-2.820000e+00	-2.760000e+00	1.915617e-02	5.650393e-05	5.650393e-05
-2.760000e+00	-2.700000e+00	1.921417e-02	5.658941e-05	5.658941e-05
-2.700000e+00	-2.640000e+00	1.926600e-02	5.666569e-05	5.666569e-05
-2.640000e+00	-2.580000e+00	1.930833e-02	5.672791e-05	5.672791e-05
-2.580000e+00	-2.520000e+00	1.922850e-02	5.661051e-05	5.661051e-05
-2.520000e+00	-2.460000e+00	1.931267e-02	5.673427e-05	5.673427e-05
-2.460000e+00	-2.400000e+00	1.939950e-02	5.686167e-05	5.686167e-05
-2.400000e+00	-2.340000e+00	1.951033e-02	5.702387e-05	5.702387e-05
-2.340000e+00	-2.280000e+00	1.941150e-02	5.687926e-05	5.687926e-05
-2.280000e+00	-2.220000e+00	1.944117e-02	5.692271e-05	5.692271e-05
-2.220000e+00	-2.160000e+00	1.968883e-02	5.728414e-05	5.728414e-05
-2.160000e+00	-2.100000e+00	1.958783e-02	5.713702e-05	5.713702e-05
-2.100000e+00	-2.040000e+00	1.971133e-02	5.731686e-05	5.731686e-05
-2.040000e+00	-1.980000e+00	1.958033e-02	5.712608e-05	5.712608e-05
-1.980000e+00	-1.920000e+00	1.972400e-02	5.733527e-05	5.733527e-05
-1.920000e+00	-1.860000e+00	1.971050e-02	5.731565e-05	5.731565e-05
-1.860000e+00	-1.800000e+00	1.981433e-02	5.746642e-05	5.746642e-05
-1.800000e+00	-1.740000e+00	1.978833e-02	5.742870e-05	5.742870e-05
-1.740000e+00	-1.680000e+00	1.975883e-02	5.738588e-05	5.738588e-05
-1.680000e+00	-1.620000e+00	1.992233e-02	5.762282e-05	5.762282e-05
-1.620000e+00	-1.560000e+00	1.991983e-02	5.761920e-05	5.761920e-05
-1.560000e+00	-1.500000e+00	1.996883e-02	5.769002e-05	5.769002e-05
-1.500000e+00	-1.440000e+00	2.003133e-02	5.778023e-05	5.778023e-05
-1.440000e+00	-1.380000e+00	1.993533e-02	5.764161e-05	5.764161e-05
-1.380000e+00	-1.320000e+00	2.000783e-02	5.774633e-05	5.774633e-05
-1.320000e+00	-1.260000e+00	2.003800e-02	5.778985e-05	5.778985e-05
-1.260000e+00	-1.200000e+00	2.011383e-02	5.789910e-05	5.789910e-05
-1.200000e+00	-1.140000e+00	2.017350e-02	5.798491e-05	5.798491e-05
-1.140000e+00	-1.080000e+00	2.022833e-02	5.806366e-05	5.806366e-05
-1.080000e+00	-1.020000e+00	2.027850e-02	5.813562e-05	5.813562e-05
-1.020000e+00	-9.600000e-01	2.029450e-02	5.815855e-05	5.815855e-05
-9.600000e-01	-9.000000e-01	2.031617e-02	5.818958e-05	5.818958e-05
-9.000000e-01	-8.400000e-01	2.039650e-02	5.830452e-05	5.830452e-05
-8.400000e-01	-7.800000e-01	2.030567e-02	5.817455e-05	5.817455e-05
-7.800000e-01	-7.200000e-01	2.039300e-02	5.829951e-05	5.829951e-05
-7.200000e-01	-6.600000e-01	2.051000e-02	5.846651e-05	5.846651e-05
-6.600000e-01	-6.000000e-01	2.052617e-02	5.848955e-05	5.848955e-05
-6.000000e-01	-5.400000e-01	2.045267e-02	5.838474e-05	5.838474e-05
-5.400000e-01	-4.800000e-01	2.050150e-02	5.845440e-05	5.845440e-05
-4.800000e-01	-4.200000e-01	2.062517e-02	5.863043e-05	5.863043e-05
-4.200000e-01	-3.600000e-01	2.069050e-02	5.872322e-05	5.872322e-05
-3.600000e-01	-3.000000e-01	2.064717e-02	5.866169e-05	5.866169e-05
-3.000000e-01	-2.400000e-01	2.061900e-02	5.862167e-05	5.862167e-05
-2.400000e-01	-1.800000e-01	2.081567e-02	5.890058e-05	5.890058e-05
-1.800000e-01	-1.200000e-01	2.081767e-02	5.890340e-05	5.890340e-05
-1.200000e-01	-6.000000e-02	2.085583e-02	5.895738e-05	5.895738e-05
-6.000000e-02	0.000000e+00	2.087617e-02	5.898611e-05	5.898611e-05
0.000000e+00	6.000000e-02	2.076450e-02	5.882814e-05	5.882814e-05
6.000000e-02	1.200000e-01	2.101750e-02	5.918544e-05	5.918544e-05
1.200000e-01	1.800000e-01	2.093567e-02	5.907011e-05	5.907011e-05
1.800000e-01	2.400000e-01	2.099650e-02	5.915587e-05	5.915587e-05
2.400000e-01	3.000000e-01	2.108150e-02	5.927549e-05	5.927549e-05
3.000000e-01	3.600000e-01	2.107433e-02	5.926541e-05	5.926541e-05
3.600000e-01	4.200000e-01	2.108983e-02	5.928720e-05	5.928720e-05
4.200000e-01	4.800000e-01	2.126383e-02	5.953127e-05	5.953127e-05
4.800000e-01	5.400000e-01	2.130217e-02	5.958491e-05	5.958491e-05
5.400000e-01	6.000000e-01	2.136883e-02	5.967807e-05	5.967807e-05
6.000000e-01	6.600000e-01	2.144050e-02	5.977806e-05	5.977806e-05
6.600000e-01	7.200000e-01	2.144133e-02	5.977922e-05	5.977922e-05
7.200000e-01	7.800000e-01	2.151533e-02	5.988229e-05	5.988229e-05
7.800000e-01	8.400000e-01	2.155083e-02	5.993167e-05	5.993167e-05
8.400000e-01	9.000000e-01	2.165317e-02	6.007380e-05	6.007380e-05
9.000000e-01	9.600000e-01	2.175533e-02	6.021535e-05	6.021535e-05
9.600000e-01	1.020000e+00	2.187917e-02	6.038649e-05	6.038649e-05
1.020000e+00	1.080000e+00	2.202033e-02	6.058098e-05	6.058098e-05
1.080000e+00	1.140000e+00	2.206550e-02	6.064308e-05	6.064308e-05
1.140000e+00	1.200000e+00	2.221233e-02	6.084452e-05	6.084452e-05
1.200000e+00	1.260000e+00	2.225083e-02	6.089723e-05	6.089723e-05
1.260000e+00	1.320000e+00	2.245317e-02	6.117348e-05	6.117348e-05
1.320000e+00	1.380000e+00	2.263967e-02	6.142701e-05	6.142701e-05
1.380000e+00	1.440000e+00	2.279650e-02	6.163941e-05	6.163941e-05
1.440000e+00	1.500000e+00	2.277900e-02	6.161574e-05	6.161574e-05
1.500000e+00	1.560000e+00	2.267283e-02	6.147199e-05	6.147199e-05
1.560000e+00	1.620000e+00	2.271233e-02	6.152551e-05	6.152551e-05
1.620000e+00	1.680000e+00	2.242983e-02	6.114168e-05	6.114168e-05
1.680000e+00	1.740000e+00	2.197933e-02	6.052456e-05	6.052456e-05
1.740000e+00	1.800000e+00	2.123233e-02	5.948716e-05	5.948716e-05
1.800000e+00	1.860000e+00	2.007500e-02	5.784318e-05	5.784318e-05
1.860000e+00	1.920000e+00	1.836000e-02	5.531727e-05	5.531727e-05
1.920000e+00	1.980000e+00	1.600517e-02	5.164811e-05	5.164811e-05
1.980000e+00	2.040000e+00	1.263817e-02	4.589511e-05	4.589511e-05
2.040000e+00	2.100000e+00	7.845000e-03	3.615937e-05	3.615937e-05
2.100000e+00	2.160000e+00	3.091667e-03	2.269973e-05	2.269973e-05
2.160000e+00	2.220000e+00	4.493333e-04	8.653837e-06	8.653837e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	5.909752e-05	2.039703e-07	2.039703e-07
-2.940000e+00	-2.880000e+00	7.062058e-05	2.240908e-07	2.240908e-07
-2.880000e+00	-2.820000e+00	7.523680e-05	2.321857e-07	2.321857e-07
-2.820000e+00	-2.760000e+00	7.575343e-05	2.331671e-07	2.331671e-07
-2.760000e+00	-2.700000e+00	7.600978e-05	2.336204e-07	2.336204e-07
-2.700000e+00	-2.640000e+00	7.624740e-05	2.339960e-07	2.339960e-07
-2.640000e+00	-2.580000e+00	7.650407e-05	2.345807e-07	2.345807e-07
-2.580000e+00	-2.520000e+00	7.611227e-05	2.338493e-07	2.338493e-07
-2.520000e+00	-2.460000e+00	7.647040e-05	2.344361e-07	2.344361e-07
-2.460000e+00	-2.400000e+00	7.688648e-05	2.351769e-07	2.351769e-07
-2.400000e+00	-2.340000e+00	7.723008e-05	2.355471e-07	2.355471e-07
-2.340000e+00	-2.280000e+00	7.703327e-05	2.355656e-07	2.355656e-07
-2.280000e+00	-2.220000e+00	7.715235e-05	2.357462e-07	2.357462e-07
-2.220000e+00	-2.160000e+00	7.808885e-05	2.370293e-07	2.370293e-07
-2.160000e+00	-2.100000e+00	7.770927e-05	2.364994e-07	2.364994e-07
-2.100000e+00	-2.040000e+00	7.811357e-05	2.370346e-07	2.370346e-07
-2.040000e+00	-1.980000e+00	7.769448e-05	2.365338e-07	2.365338e-07
-1.980000e+00	-1.920000e+00	7.814947e-05	2.370577e-07	2.370577e-07
-1.920000e+00	-1.860000e+00	7.807193e-05	2.368998e-07	2.368998e-07
-1.860000e+00	-1.800000e+00	7.874527e-05	2.383169e-07	2.383169e-07
-1.800000e+00	-1.740000e+00	7.857588e-05	2.379402e-07	2.379402e-07
-1.740000e+00	-1.680000e+00	7.835778e-05	2.374485e-07	2.374485e-07
-1.680000e+00	-1.620000e+00	7.907827e-05	2.386602e-07	2.386602e-07
-1.620000e+00	-1.560000e+00	7.906187e-05	2.386485e-07	2.386485e-07
-1.560000e+00	-1.500000e+00	7.918913e-05	2.387311e-07	2.387311e-07
-1.500000e+00	-1.440000e+00	7.953983e-05	2.394325e-07	2.394325e-07
-1.440000e+00	-1.380000e+00	7.917897e-05	2.389005e-07	2.389005e-07
-1.380000e+00	-1.320000e+00	7.949252e-05	2.393939e-07	2.393939e-07
-1.320000e+00	-1.260000e+00	7.972898e-05	2.399665e-07	2.399665e-07
-1.260000e+00	-1.200000e+00	7.985953e-05	2.398846e-07	2.398846e-07
-1.200000e+00	-1.140000e+00	8.017367e-05	2.404559e-07	2.404559e-07
-1.140000e+00	-1.080000e+00	8.035808e-05	2.407252e-07	2.407252e-07
-1.080000e+00	-1.020000e+00	8.058147e-05	2.410379e-07	2.410379e-07
-1.020000e+00	-9.600000e-01	8.068977e-05	2.412798e-07	2.412798e-07
-9.600000e-01	-9.000000e-01	8.079108e-05	2.414882e-07	2.414882e-07
-9.000000e-01	-8.400000e-01	8.110397e-05	2.419192e-07	2.419192e-07
-8.400000e-01	-7.800000e-01	8.085522e-05	2.416968e-07	2.416968e-07
-7.800000e-01	-7.200000e-01	8.115725e-05	2.420939e-07	2.420939e-07
-7.200000e-01	-6.600000e-01	8.164665e-05	2.428487e-07	2.428487e-07
-6.600000e-01	-6.000000e-01	8.157610e-05	2.425669e-07	2.425669e-07
-6.000000e-01	-5.400000e-01	8.142455e-05	2.425210e-07	2.425210e-07
-5.400000e-01	-4.800000e-01	8.164125e-05	2.428865e-07	2.428865e-07
-4.800000e-01	-4.200000e-01	8.209712e-05	2.435112e-07	2.435112e-07
-4.200000e-01	-3.600000e-01	8.245685e-05	2.441877e-07	2.441877e-07
-3.600000e-01	-3.000000e-01	8.212155e-05	2.434791e-07	2.434791e-07
-3.000000e-01	-2.400000e-01	8.199443e-05	2.432840e-07	2.432840e-07
-2.400000e-01	-1.800000e-01	8.295487e-05	2.448812e-07	2.448812e-07
-1.800000e-01	-1.200000e-01	8.289372e-05	2.447426e-07	2.447426e-07
-1.200000e-01	-6.000000e-02	8.315083e-05	2.452538e-07	2.452538e-07
-6.000000e-02	0.000000e+00	8.311272e-05	2.450651e-07	2.450651e-07
0.000000e+00	6.000000e-02	8.286805e-05	2.449993e-07	2.449993e-07
6.000000e-02	1.200000e-01	8.391520e-05	2.466042e-07	2.466042e-07
1.200000e-01	1.800000e-01	8.344042e-05	2.456643e-07	2.456643e-07
1.800000e-01	2.400000e-01	8.381298e-05	2.464013e-07	2.464013e-07
2.400000e-01	3.000000e-01	8.407678e-05	2.466704e-07	2.466704e-07
3.000000e-01	3.600000e-01	8.408302e-05	2.467097e-07	2.467097e-07
3.600000e-01	4.200000e-01	8.428430e-05	2.472500e-07	2.472500e-07
4.200000e-01	4.800000e-01	8.491700e-05	2.480540e-07	2.480540e-07
4.800000e-01	5.400000e-01	8.498697e-05	2.480620e-07	2.480620e-07
5.400000e-01	6.000000e-01	8.549672e-05	2.491791e-07	2.491791e-07
6.000000e-01	6.600000e-01	8.578403e-05	2.496185e-07	2.496185e-07
6.600000e-01	7.200000e-01	8.596848e-05	2.500963e-07	2.500963e-07
7.200000e-01	7.800000e-01	8.620445e-05	2.503519e-07	2.503519e-07
7.800000e-01	8.400000e-01	8.647587e-05	2.509368e-07	2.509368e-07
8.400000e-01	9.000000e-01	8.698875e-05	2.518585e-07	2.518585e-07
9.000000e-01	9.600000e-01	8.745575e-05	2.526365e-07	2.526365e-07
9.600000e-01	1.020000e+00	8.816430e-05	2.539052e-07	2.539052e-07
1.020000e+00	1.080000e+00	8.871628e-05	2.546911e-07	2.546911e-07
1.080000e+00	1.140000e+00	8.912697e-05	2.555986e-07	2.555986e-07
1.140000e+00	1.200000e+00	8.986610e-05	2.568426e-07	2.568426e-07
1.200000e+00	1.260000e+00	9.017070e-05	2.574805e-07	2.574805e-07
1.260000e+00	1.320000e+00	9.102808e-05	2.587512e-07	2.587512e-07
1.320000e+00	1.380000e+00	9.175573e-05	2.596809e-07	2.596809e-07
1.380000e+00	1.440000e+00	9.248892e-05	2.607819e-07	2.607819e-07
1.440000e+00	1.500000e+00	9.233727e-05	2.604225e-07	2.604225e-07
1.500000e+00	1.560000e+00	9.163932e-05	2.589791e-07	2.589791e-07
1.560000e+00	1.620000e+00	9.144233e-05	2.580558e-07	2.580558e-07
1.620000e+00	1.680000e+00	8.968985e-05	2.546591e-07	2.546591e-07
1.680000e+00	1.740000e+00	8.690918e-05	2.490313e-07	2.490313e-07
1.740000e+00	1.800000e+00	8.257543e-05	2.405954e-07	2.405954e-07
1.800000e+00	1.860000e+00	7.616243e-05	2.279846e-07	2.279846e-07
1.860000e+00	1.920000e+00	6.747758e-05	2.108875e-07	2.108875e-07
1.920000e+00	1.980000e+00	5.633250e-05	1.880468e-07	1.880468e-07
1.980000e+00	2.040000e+00	4.190452e-05	1.568375e-07	1.568375e-07
2.040000e+00	2.100000e+00	2.429817e-05	1.146863e-07	1.146863e-07
2.100000e+00	2.160000e+00	9.008305e-06	6.723301e-08	6.723301e-08
2.160000e+00	2.220000e+00	1.238577e-06	2.406444e-08	2.406444e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.607091e-03	5.311003e-06	5.311003e-06
-2.940000e+00	-2.880000e+00	1.898692e-03	5.772880e-06	5.772880e-06
-2.880000e+00	-2.820000e+00	2.006125e-03	5.934253e-06	5.934253e-06
-2.820000e+00	-2.760000e+00	2.017183e-03	5.950581e-06	5.950581e-06
-2.760000e+00	-2.700000e+00	2.023378e-03	5.959838e-06	5.959838e-06
-2.700000e+00	-2.640000e+00	2.028817e-03	5.967816e-06	5.967816e-06
-2.640000e+00	-2.580000e+00	2.033280e-03	5.974385e-06	5.974385e-06
-2.580000e+00	-2.520000e+00	2.024780e-03	5.961748e-06	5.961748e-06
-2.520000e+00	-2.460000e+00	2.033562e-03	5.974541e-06	5.974541e-06
-2.460000e+00	-2.400000e+00	2.042855e-03	5.988396e-06	5.988396e-06
-2.400000e+00	-2.340000e+00	2.054540e-03	6.005514e-06	6.005514e-06
-2.340000e+00	-2.280000e+00	2.044062e-03	5.990084e-06	5.990084e-06
-2.280000e+00	-2.220000e+00	2.047285e-03	5.994952e-06	5.994952e-06
-2.220000e+00	-2.160000e+00	2.073378e-03	6.033050e-06	6.033050e-06
-2.160000e+00	-2.100000e+00	2.062635e-03	6.017244e-06	6.017244e-06
-2.100000e+00	-2.040000e+00	2.075683e-03	6.036305e-06	6.036305e-06
-2.040000e+00	-1.980000e+00	2.061942e-03	6.016371e-06	6.016371e-06
-1.980000e+00	-1.920000e+00	2.077083e-03	6.038437e-06	6.038437e-06
-1.920000e+00	-1.860000e+00	2.075475e-03	6.035824e-06	6.035824e-06
-1.860000e+00	-1.800000e+00	2.086637e-03	6.052364e-06	6.052364e-06
-1.800000e+00	-1.740000e+00	2.083688e-03	6.047791e-06	6.047791e-06
-1.740000e+00	-1.680000e+00	2.080680e-03	6.043562e-06	6.043562e-06
-1.680000e+00	-1.620000e+00	2.097867e-03	6.068425e-06	6.068425e-06
-1.620000e+00	-1.560000e+00	2.097618e-03	6.068084e-06	6.068084e-06
-1.560000e+00	-1.500000e+00	2.102877e-03	6.075829e-06	6.075829e-06
-1.500000e+00	-1.440000e+00	2.109470e-03	6.085365e-06	6.085365e-06
-1.440000e+00	-1.380000e+00	2.099468e-03	6.071079e-06	6.071079e-06
-1.380000e+00	-1.320000e+00	2.106927e-03	6.081600e-06	6.081600e-06
-1.320000e+00	-1.260000e+00	2.110072e-03	6.086093e-06	6.086093e-06
-1.260000e+00	-1.200000e+00	2.118038e-03	6.097538e-06	6.097538e-06
-1.200000e+00	-1.140000e+00	2.124465e-03	6.106986e-06	6.106986e-06
-1.140000e+00	-1.080000e+00	2.130312e-03	6.115490e-06	6.115490e-06
-1.080000e+00	-1.020000e+00	2.135618e-03	6.123139e-06	6.123139e-06
-1.020000e+00	-9.600000e-01	2.137142e-03	6.125083e-06	6.125083e-06
-9.600000e-01	-9.000000e-01	2.139520e-03	6.128628e-06	6.128628e-06
-9.000000e-01	-8.400000e-01	2.147677e-03	6.139865e-06	6.139865e-06
-8.400000e-01	-7.800000e-01	2.138313e-03	6.126761e-06	6.126761e-06
-7.800000e-01	-7.200000e-01	2.147352e-03	6.139469e-06	6.139469e-06
-7.200000e-01	-6.600000e-01	2.159797e-03	6.157412e-06	6.157412e-06
-6.600000e-01	-6.000000e-01	2.161668e-03	6.160321e-06	6.160321e-06
-6.000000e-01	-5.400000e-01	2.153897e-03	6.149191e-06	6.149191e-06
-5.400000e-01	-4.800000e-01	2.158977e-03	6.156345e-06	6.156345e-06
-4.800000e-01	-4.200000e-01	2.172120e-03	6.175235e-06	6.175235e-06
-4.200000e-01	-3.600000e-01	2.178937e-03	6.184820e-06	6.184820e-06
-3.600000e-01	-3.000000e-01	2.174237e-03	6.177960e-06	6.177960e-06
-3.000000e-01	-2.400000e-01	2.171528e-03	6.174473e-06	6.174473e-06
-2.400000e-01	-1.800000e-01	2.192148e-03	6.203590e-06	6.203590e-06
-1.800000e-01	-1.200000e-01	2.192268e-03	6.203626e-06	6.203626e-06
-1.200000e-01	-6.000000e-02	2.196443e-03	6.209755e-06	6.209755e-06
-6.000000e-02	0.000000e+00	2.198370e-03	6.212179e-06	6.212179e-06
0.000000e+00	6.000000e-02	2.186782e-03	6.196018e-06	6.196018e-06
6.000000e-02	1.200000e-01	2.213490e-03	6.233835e-06	6.233835e-06
1.200000e-01	1.800000e-01	2.204785e-03	6.221439e-06	6.221439e-06
1.800000e-01	2.400000e-01	2.211268e-03	6.230690e-06	6.230690e-06
2.400000e-01	3.000000e-01	2.220193e-03	6.243216e-06	6.243216e-06
3.000000e-01	3.600000e-01	2.219478e-03	6.242271e-06	6.242271e-06
3.600000e-01	4.200000e-01	2.221078e-03	6.244471e-06	6.244471e-06
4.200000e-01	4.800000e-01	2.239420e-03	6.270225e-06	6.270225e-06
4.800000e-01	5.400000e-01	2.243453e-03	6.275864e-06	6.275864e-06
5.400000e-01	6.000000e-01	2.250617e-03	6.286069e-06	6.286069e-06
6.000000e-01	6.600000e-01	2.258082e-03	6.296368e-06	6.296368e-06
6.600000e-01	7.200000e-01	2.258357e-03	6.297014e-06	6.297014e-06
7.200000e-01	7.800000e-01	2.266260e-03	6.308180e-06	6.308180e-06
7.800000e-01	8.400000e-01	2.269915e-03	6.313143e-06	6.313143e-06
8.400000e-01	9.000000e-01	2.280747e-03	6.328261e-06	6.328261e-06
9.000000e-01	9.600000e-01	2.291562e-03	6.343315e-06	6.343315e-06
9.600000e-01	1.020000e+00	2.304692e-03	6.361586e-06	6.361586e-06
1.020000e+00	1.080000e+00	2.319293e-03	6.381338e-06	6.381338e-06
1.080000e+00	1.140000e+00	2.324225e-03	6.388357e-06	6.388357e-06
1.140000e+00	1.200000e+00	2.339753e-03	6.409743e-06	6.409743e-06
1.200000e+00	1.260000e+00	2.343653e-03	6.414866e-06	6.414866e-06
1.260000e+00	1.320000e+00	2.364918e-03	6.443834e-06	6.443834e-06
1.320000e+00	1.380000e+00	2.384278e-03	6.469774e-06	6.469774e-06
1.380000e+00	1.440000e+00	2.400615e-03	6.491745e-06	6.491745e-06
1.440000e+00	1.500000e+00	2.398358e-03	6.488049e-06	6.488049e-06
1.500000e+00	1.560000e+00	2.386815e-03	6.471924e-06	6.471924e-06
1.560000e+00	1.620000e+00	2.390775e-03	6.477030e-06	6.477030e-06
1.620000e+00	1.680000e+00	2.360753e-03	6.435865e-06	6.435865e-06
1.680000e+00	1.740000e+00	2.313253e-03	6.370692e-06	6.370692e-06
1.740000e+00	1.800000e+00	2.234413e-03	6.260897e-06	6.260897e-06
1.800000e+00	1.860000e+00	2.112552e-03	6.087699e-06	6.087699e-06
1.860000e+00	1.920000e+00	1.932058e-03	5.821798e-06	5.821798e-06
1.920000e+00	1.980000e+00	1.683935e-03	5.434583e-06	5.434583e-06
1.980000e+00	2.040000e+00	1.329520e-03	4.828585e-06	4.828585e-06
2.040000e+00	2.100000e+00	8.251750e-04	3.803740e-06	3.803740e-06
2.100000e+00	2.160000e+00	3.250525e-04	2.386780e-06	2.386780e-06
2.160000e+00	2.220000e+00	4.723727e-05	9.098046e-07	9.098046e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=9.99999989818688314e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.502279e-03	4.959041e-06	4.959041e-06
-2.940000e+00	-2.880000e+00	1.784512e-03	5.404831e-06	5.404831e-06
-2.880000e+00	-2.820000e+00	1.879980e-03	5.547524e-06	5.547524e-06
-2.820000e+00	-2.760000e+00	1.904338e-03	5.583346e-06	5.583346e-06
-2.760000e+00	-2.700000e+00	1.905010e-03	5.584331e-06	5.584331e-06
-2.700000e+00	-2.640000e+00	1.911263e-03	5.593488e-06	5.593488e-06
-2.640000e+00	-2.580000e+00	1.930057e-03	5.620921e-06	5.620921e-06
-2.580000e+00	-2.520000e+00	1.922870e-03	5.610447e-06	5.610447e-06
-2.520000e+00	-2.460000e+00	1.943905e-03	5.641050e-06	5.641050e-06
-2.460000e+00	-2.400000e+00	1.947310e-03	5.645989e-06	5.645989e-06
-2.400000e+00	-2.340000e+00	1.957345e-03	5.660516e-06	5.660516e-06
-2.340000e+00	-2.280000e+00	1.950665e-03	5.650850e-06	5.650850e-06
-2.280000e+00	-2.220000e+00	1.968295e-03	5.676330e-06	5.676330e-06
-2.220000e+00	-2.160000e+00	1.961732e-03	5.666858e-06	5.666858e-06
-2.160000e+00	-2.100000e+00	1.969965e-03	5.678737e-06	5.678737e-06
-2.100000e+00	-2.040000e+00	1.980475e-03	5.693866e-06	5.693866e-06
-2.040000e+00	-1.980000e+00	1.986090e-03	5.701932e-06	5.701932e-06
-1.980000e+00	-1.920000e+00	1.993865e-03	5.713082e-06	5.713082e-06
-1.920000e+00	-1.860000e+00	1.996795e-03	5.717279e-06	5.717279e-06
-1.860000e+00	-1.800000e+00	2.006388e-03	5.730995e-06	5.730995e-06
-1.800000e+00	-1.740000e+00	2.003590e-03	5.726995e-06	5.726995e-06
-1.740000e+00	-1.680000e+00	1.998940e-03	5.720346e-06	5.720346e-06
-1.680000e+00	-1.620000e+00	2.014180e-03	5.742113e-06	5.742113e-06
-1.620000e+00	-1.560000e+00	2.015965e-03	5.744655e-06	5.744655e-06
-1.560000e+00	-1.500000e+00	2.011022e-03	5.737607e-06	5.737607e-06
-1.500000e+00	-1.440000e+00	2.023152e-03	5.754884e-06	5.754884e-06
-1.440000e+00	-1.380000e+00	2.013477e-03	5.741109e-06	5.741109e-06
-1.380000e+00	-1.320000e+00	2.018207e-03	5.747850e-06	5.747850e-06
-1.320000e+00	-1.260000e+00	2.027620e-03	5.761238e-06	5.761238e-06
-1.260000e+00	-1.200000e+00	2.045972e-03	5.787249e-06	5.787249e-06
-1.200000e+00	-1.140000e+00	2.044088e-03	5.784587e-06	5.784587e-06
-1.140000e+00	-1.080000e+00	2.051472e-03	5.795024e-06	5.795024e-06
-1.080000e+00	-1.020000e+00	2.043008e-03	5.783057e-06	5.783057e-06
-1.020000e+00	-9.600000e-01	2.055383e-03	5.800546e-06	5.800546e-06
-9.600000e-01	-9.000000e-01	2.047755e-03	5.789773e-06	5.789773e-06
-9.000000e-01	-8.400000e-01	2.069428e-03	5.820331e-06	5.820331e-06
-8.400000e-01	-7.800000e-01	2.061783e-03	5.809571e-06	5.809571e-06
-7.800000e-01	-7.200000e-01	2.059918e-03	5.806943e-06	5.806943e-06
-7.200000e-01	-6.600000e-01	2.056972e-03	5.802787e-06	5.802787e-06
-6.600000e-01	-6.000000e-01	2.080708e-03	5.836171e-06	5.836171e-06
-6.000000e-01	-5.400000e-01	2.066743e-03	5.816554e-06	5.816554e-06
-5.400000e-01	-4.800000e-01	2.082393e-03	5.838536e-06	5.838536e-06
-4.800000e-01	-4.200000e-01	2.086552e-03	5.844361e-06	5.844361e-06
-4.200000e-01	-3.600000e-01	2.090513e-03	5.849907e-06	5.849907e-06
-3.600000e-01	-3.000000e-01	2.091675e-03	5.851534e-06	5.851534e-06
-3.000000e-01	-2.400000e-01	2.093623e-03	5.854258e-06	5.854258e-06
-2.400000e-01	-1.800000e-01	2.096292e-03	5.857986e-06	5.857986e-06
-1.800000e-01	-1.200000e-01	2.105197e-03	5.870415e-06	5.870415e-06
-1.200000e-01	-6.000000e-02	2.111320e-03	5.878945e-06	5.878945e-06
-6.000000e-02	0.000000e+00	2.113235e-03	5.881612e-06	5.881612e-06
0.000000e+00	6.000000e-02	2.119258e-03	5.889989e-06	5.889989e-06
6.000000e-02	1.200000e-01	2.125365e-03	5.898467e-06	5.898467e-06
1.200000e-01	1.800000e-01	2.116983e-03	5.886826e-06	5.886826e-06
1.800000e-01	2.400000e-01	2.129507e-03	5.904212e-06	5.904212e-06
2.400000e-01	3.000000e-01	2.141145e-03	5.920325e-06	5.920325e-06
3.000000e-01	3.600000e-01	2.135122e-03	5.911991e-06	5.911991e-06
3.600000e-01	4.200000e-01	2.143912e-03	5.924148e-06	5.924148e-06
4.200000e-01	4.800000e-01	2.147252e-03	5.928760e-06	5.928760e-06
4.800000e-01	5.400000e-01	2.160200e-03	5.946610e-06	5.946610e-06
5.400000e-01	6.000000e-01	2.155797e-03	5.940546e-06	5.940546e-06
6.000000e-01	6.600000e-01	2.170840e-03	5.961238e-06	5.961238e-06
6.600000e-01	7.200000e-01	2.188667e-03	5.985663e-06	5.985663e-06
7.200000e-01	7.800000e-01	2.184575e-03	5.980066e-06	5.980066e-06
7.800000e-01	8.400000e-01	2.196442e-03	5.996288e-06	5.996288e-06
8.400000e-01	9.000000e-01	2.216118e-03	6.023085e-06	6.023085e-06
9.000000e-01	9.600000e-01	2.218558e-03	6.026400e-06	6.026400e-06
9.600000e-01	1.020000e+00	2.220915e-03	6.029601e-06	6.029601e-06
1.020000e+00	1.080000e+00	2.243228e-03	6.059813e-06	6.059813e-06
1.080000e+00	1.140000e+00	2.247337e-03	6.065359e-06	6.065359e-06
1.140000e+00	1.200000e+00	2.267422e-03	6.092404e-06	6.092404e-06
1.200000e+00	1.260000e+00	2.282302e-03	6.112362e-06	6.112362e-06
1.260000e+00	1.320000e+00	2.312718e-03	6.152955e-06	6.152955e-06
1.320000e+00	1.380000e+00	2.324373e-03	6.168441e-06	6.168441e-06
1.380000e+00	1.440000e+00	2.347782e-03	6.199424e-06	6.199424e-06
1.440000e+00	1.500000e+00	2.351645e-03	6.204523e-06	6.204523e-06
1.500000e+00	1.560000e+00	2.370093e-03	6.228813e-06	6.228813e-06
1.560000e+00	1.620000e+00	2.365577e-03	6.222872e-06	6.222872e-06
1.620000e+00	1.680000e+00	2.346030e-03	6.197112e-06	6.197112e-06
1.680000e+00	1.740000e+00	2.313373e-03	6.153827e-06	6.153827e-06
1.740000e+00	1.800000e+00	2.254523e-03	6.075049e-06	6.075049e-06
1.800000e+00	1.860000e+00	2.141653e-03	5.921027e-06	5.921027e-06
1.860000e+00	1.920000e+00	1.983748e-03	5.698570e-06	5.698570e-06
1.920000e+00	1.980000e+00	1.744405e-03	5.343750e-06	5.343750e-06
1.980000e+00	2.040000e+00	1.389605e-03	4.769448e-06	4.769448e-06
2.040000e+00	2.100000e+00	8.686667e-04	3.770935e-06	3.770935e-06
2.100000e+00	2.160000e+00	3.471883e-04	2.383993e-06	2.383993e-06
2.160000e+00	2.220000e+00	5.010815e-05	9.056839e-07	9.056839e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.529517e-02	5.048955e-05	5.048955e-05
-2.940000e+00	-2.880000e+00	1.816867e-02	5.502828e-05	5.502828e-05
-2.880000e+00	-2.820000e+00	1.914067e-02	5.648107e-05	5.648107e-05
-2.820000e+00	-2.760000e+00	1.938867e-02	5.684580e-05	5.684580e-05
-2.760000e+00	-2.700000e+00	1.939550e-02	5.685581e-05	5.685581e-05
-2.700000e+00	-2.640000e+00	1.945917e-02	5.694905e-05	5.694905e-05
-2.640000e+00	-2.580000e+00	1.965050e-02	5.722834e-05	5.722834e-05
-2.580000e+00	-2.520000e+00	1.957733e-02	5.712170e-05	5.712170e-05
-2.520000e+00	-2.460000e+00	1.979150e-02	5.743329e-05	5.743329e-05
-2.460000e+00	-2.400000e+00	1.982617e-02	5.748357e-05	5.748357e-05
-2.400000e+00	-2.340000e+00	1.992833e-02	5.763149e-05	5.763149e-05
-2.340000e+00	-2.280000e+00	1.986033e-02	5.753308e-05	5.753308e-05
-2.280000e+00	-2.220000e+00	2.003983e-02	5.779249e-05	5.779249e-05
-2.220000e+00	-2.160000e+00	1.997300e-02	5.769604e-05	5.769604e-05
-2.160000e+00	-2.100000e+00	2.005683e-02	5.781700e-05	5.781700e-05
-2.100000e+00	-2.040000e+00	2.016383e-02	5.797102e-05	5.797102e-05
-2.040000e+00	-1.980000e+00	2.022100e-02	5.805314e-05	5.805314e-05
-1.980000e+00	-1.920000e+00	2.030017e-02	5.816667e-05	5.816667e-05
-1.920000e+00	-1.860000e+00	2.033000e-02	5.820939e-05	5.820939e-05
-1.860000e+00	-1.800000e+00	2.042767e-02	5.834905e-05	5.834905e-05
-1.800000e+00	-1.740000e+00	2.039917e-02	5.830833e-05	5.830833e-05
-1.740000e+00	-1.680000e+00	2.035183e-02	5.824064e-05	5.824064e-05
-1.680000e+00	-1.620000e+00	2.050700e-02	5.846224e-05	5.846224e-05
-1.620000e+00	-1.560000e+00	2.052517e-02	5.848813e-05	5.848813e-05
-1.560000e+00	-1.500000e+00	2.047483e-02	5.841637e-05	5.841637e-05
-1.500000e+00	-1.440000e+00	2.059833e-02	5.859228e-05	5.859228e-05
-1.440000e+00	-1.380000e+00	2.049983e-02	5.845202e-05	5.845202e-05
-1.380000e+00	-1.320000e+00	2.054800e-02	5.852065e-05	5.852065e-05
-1.320000e+00	-1.260000e+00	2.064383e-02	5.865696e-05	5.865696e-05
-1.260000e+00	-1.200000e+00	2.083067e-02	5.892179e-05	5.892179e-05
-1.200000e+00	-1.140000e+00	2.081150e-02	5.889468e-05	5.889468e-05
-1.140000e+00	-1.080000e+00	2.088667e-02	5.900094e-05	5.900094e-05
-1.080000e+00	-1.020000e+00	2.080050e-02	5.887911e-05	5.887911e-05
-1.020000e+00	-9.600000e-01	2.092650e-02	5.905718e-05	5.905718e-05
-9.600000e-01	-9.000000e-01	2.084883e-02	5.894748e-05	5.894748e-05
-9.000000e-01	-8.400000e-01	2.106950e-02	5.925861e-05	5.925861e-05
-8.400000e-01	-7.800000e-01	2.099167e-02	5.914906e-05	5.914906e-05
-7.800000e-01	-7.200000e-01	2.097267e-02	5.912228e-05	5.912228e-05
-7.200000e-01	-6.600000e-01	2.094267e-02	5.907998e-05	5.907998e-05
-6.600000e-01	-6.000000e-01	2.118433e-02	5.941988e-05	5.941988e-05
-6.000000e-01	-5.400000e-01	2.104217e-02	5.922016e-05	5.922016e-05
-5.400000e-01	-4.800000e-01	2.120150e-02	5.944395e-05	5.944395e-05
-4.800000e-01	-4.200000e-01	2.124383e-02	5.950327e-05	5.950327e-05
-4.200000e-01	-3.600000e-01	2.128417e-02	5.955973e-05	5.955973e-05
-3.600000e-01	-3.000000e-01	2.129600e-02	5.957628e-05	5.957628e-05
-3.000000e-01	-2.400000e-01	2.131600e-02	5.960472e-05	5.960472e-05
-2.400000e-01	-1.800000e-01	2.134300e-02	5.964199e-05	5.964199e-05
-1.800000e-01	-1.200000e-01	2.143367e-02	5.976854e-05	5.976854e-05
-1.200000e-01	-6.000000e-02	2.149600e-02	5.985538e-05	5.985538e-05
-6.000000e-02	0.000000e+00	2.151550e-02	5.988252e-05	5.988252e-05
0.000000e+00	6.000000e-02	2.157683e-02	5.996782e-05	5.996782e-05
6.000000e-02	1.200000e-01	2.163900e-02	6.005414e-05	6.005414e-05
1.200000e-01	1.800000e-01	2.155367e-02	5.993561e-05	5.993561e-05
1.800000e-01	2.400000e-01	2.168117e-02	6.011263e-05	6.011263e-05
2.400000e-01	3.000000e-01	2.179967e-02	6.027668e-05	6.027668e-05
3.000000e-01	3.600000e-01	2.173833e-02	6.019182e-05	6.019182e-05
3.600000e-01	4.200000e-01	2.182783e-02	6.031561e-05	6.031561e-05
4.200000e-01	4.800000e-01	2.186183e-02	6.036256e-05	6.036256e-05
4.800000e-01	5.400000e-01	2.199367e-02	6.054429e-05	6.054429e-05
5.400000e-01	6.000000e-01	2.194883e-02	6.048255e-05	6.048255e-05
6.000000e-01	6.600000e-01	2.210200e-02	6.069322e-05	6.069322e-05
6.600000e-01	7.200000e-01	2.228350e-02	6.094191e-05	6.094191e-05
7.200000e-01	7.800000e-01	2.224183e-02	6.088491e-05	6.088491e-05
7.800000e-01	8.400000e-01	2.236267e-02	6.105007e-05	6.105007e-05
8.400000e-01	9.000000e-01	2.256300e-02	6.132292e-05	6.132292e-05
9.000000e-01	9.600000e-01	2.258783e-02	6.135665e-05	6.135665e-05
9.600000e-01	1.020000e+00	2.261183e-02	6.138924e-05	6.138924e-05
1.020000e+00	1.080000e+00	2.283900e-02	6.169684e-05	6.169684e-05
1.080000e+00	1.140000e+00	2.288083e-02	6.175332e-05	6.175332e-05
1.140000e+00	1.200000e+00	2.308533e-02	6.202867e-05	6.202867e-05
1.200000e+00	1.260000e+00	2.323683e-02	6.223187e-05	6.223187e-05
1.260000e+00	1.320000e+00	2.354650e-02	6.264516e-05	6.264516e-05
1.320000e+00	1.380000e+00	2.366517e-02	6.280282e-05	6.280282e-05
1.380000e+00	1.440000e+00	2.390350e-02	6.311828e-05	6.311828e-05
1.440000e+00	1.500000e+00	2.394283e-02	6.317018e-05	6.317018e-05
1.500000e+00	1.560000e+00	2.413067e-02	6.341749e-05	6.341749e-05
1.560000e+00	1.620000e+00	2.408467e-02	6.335701e-05	6.335701e-05
1.620000e+00	1.680000e+00	2.388567e-02	6.309473e-05	6.309473e-05
1.680000e+00	1.740000e+00	2.355317e-02	6.265403e-05	6.265403e-05
1.740000e+00	1.800000e+00	2.295400e-02	6.185197e-05	6.185197e-05
1.800000e+00	1.860000e+00	2.180483e-02	6.028382e-05	6.028382e-05
1.860000e+00	1.920000e+00	2.019717e-02	5.801891e-05	5.801891e-05
1.920000e+00	1.980000e+00	1.776033e-02	5.440639e-05	5.440639e-05
1.980000e+00	2.040000e+00	1.414800e-02	4.855924e-05	4.855924e-05
2.040000e+00	2.100000e+00	8.844167e-03	3.839307e-05	3.839307e-05
2.100000e+00	2.160000e+00	3.534833e-03	2.427218e-05	2.427218e-05
2.160000e+00	2.220000e+00	5.101667e-04	9.221051e-06	9.221051e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=9.99999987871405890e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	5.263455e-05	1.774636e-07	1.774636e-07
-2.940000e+00	-2.880000e+00	6.308337e-05	1.950597e-07	1.950597e-07
-2.880000e+00	-2.820000e+00	6.704053e-05	2.019121e-07	2.019121e-07
-2.820000e+00	-2.760000e+00	6.806333e-05	2.036543e-07	2.036543e-07
-2.760000e+00	-2.700000e+00	6.814270e-05	2.038254e-07	2.038254e-07
-2.700000e+00	-2.640000e+00	6.826765e-05	2.039114e-07	2.039114e-07
-2.640000e+00	-2.580000e+00	6.900732e-05	2.050960e-07	2.050960e-07
-2.580000e+00	-2.520000e+00	6.875708e-05	2.047383e-07	2.047383e-07
-2.520000e+00	-2.460000e+00	6.945003e-05	2.056711e-07	2.056711e-07
-2.460000e+00	-2.400000e+00	6.964760e-05	2.060916e-07	2.060916e-07
-2.400000e+00	-2.340000e+00	7.000675e-05	2.066085e-07	2.066085e-07
-2.340000e+00	-2.280000e+00	6.978505e-05	2.063285e-07	2.063285e-07
-2.280000e+00	-2.220000e+00	7.049565e-05	2.074920e-07	2.074920e-07
-2.220000e+00	-2.160000e+00	7.025758e-05	2.071353e-07	2.071353e-07
-2.160000e+00	-2.100000e+00	7.052958e-05	2.074983e-07	2.074983e-07
-2.100000e+00	-2.040000e+00	7.098947e-05	2.082834e-07	2.082834e-07
-2.040000e+00	-1.980000e+00	7.106305e-05	2.082143e-07	2.082143e-07
-1.980000e+00	-1.920000e+00	7.146482e-05	2.089568e-07	2.089568e-07
-1.920000e+00	-1.860000e+00	7.153778e-05	2.090542e-07	2.090542e-07
-1.860000e+00	-1.800000e+00	7.188608e-05	2.095459e-07	2.095459e-07
-1.800000e+00	-1.740000e+00	7.182040e-05	2.094753e-07	2.094753e-07
-1.740000e+00	-1.680000e+00	7.163495e-05	2.092241e-07	2.092241e-07
-1.680000e+00	-1.620000e+00	7.216587e-05	2.099576e-07	2.099576e-07
-1.620000e+00	-1.560000e+00	7.234638e-05	2.103847e-07	2.103847e-07
-1.560000e+00	-1.500000e+00	7.203385e-05	2.097570e-07	2.097570e-07
-1.500000e+00	-1.440000e+00	7.256718e-05	2.106456e-07	2.106456e-07
-1.440000e+00	-1.380000e+00	7.222385e-05	2.101622e-07	2.101622e-07
-1.380000e+00	-1.320000e+00	7.233753e-05	2.102664e-07	2.102664e-07
-1.320000e+00	-1.260000e+00	7.270645e-05	2.108177e-07	2.108177e-07
-1.260000e+00	-1.200000e+00	7.346555e-05	2.120589e-07	2.120589e-07
-1.200000e+00	-1.140000e+00	7.333230e-05	2.117827e-07	2.117827e-07
-1.140000e+00	-1.080000e+00	7.365692e-05	2.123399e-07	2.123399e-07
-1.080000e+00	-1.020000e+00	7.333902e-05	2.118738e-07	2.118738e-07
-1.020000e+00	-9.600000e-01	7.377007e-05	2.124653e-07	2.124653e-07
-9.600000e-01	-9.000000e-01	7.352568e-05	2.121434e-07	2.121434e-07
-9.000000e-01	-8.400000e-01	7.428303e-05	2.132134e-07	2.132134e-07
-8.400000e-01	-7.800000e-01	7.398980e-05	2.128044e-07	2.128044e-07
-7.800000e-01	-7.200000e-01	7.399807e-05	2.128707e-07	2.128707e-07
-7.200000e-01	-6.600000e-01	7.387822e-05	2.127029e-07	2.127029e-07
-6.600000e-01	-6.000000e-01	7.473742e-05	2.139489e-07	2.139489e-07
-6.000000e-01	-5.400000e-01	7.424398e-05	2.132325e-07	2.132325e-07
-5.400000e-01	-4.800000e-01	7.480373e-05	2.140568e-07	2.140568e-07
-4.800000e-01	-4.200000e-01	7.502203e-05	2.144676e-07	2.144676e-07
-4.200000e-01	-3.600000e-01	7.512943e-05	2.145778e-07	2.145778e-07
-3.600000e-01	-3.000000e-01	7.515735e-05	2.146042e-07	2.146042e-07
-3.000000e-01	-2.400000e-01	7.519183e-05	2.146172e-07	2.146172e-07
-2.400000e-01	-1.800000e-01	7.531372e-05	2.148183e-07	2.148183e-07
-1.800000e-01	-1.200000e-01	7.566837e-05	2.153705e-07	2.153705e-07
-1.200000e-01	-6.000000e-02	7.588718e-05	2.157191e-07	2.157191e-07
-6.000000e-02	0.000000e+00	7.601398e-05	2.159827e-07	2.159827e-07
0.000000e+00	6.000000e-02	7.618947e-05	2.161624e-07	2.161624e-07
6.000000e-02	1.200000e-01	7.633070e-05	2.163332e-07	2.163332e-07
1.200000e-01	1.800000e-01	7.608762e-05	2.160636e-07	2.160636e-07
1.800000e-01	2.400000e-01	7.657417e-05	2.168098e-07	2.168098e-07
2.400000e-01	3.000000e-01	7.696147e-05	2.173445e-07	2.173445e-07
3.000000e-01	3.600000e-01	7.673963e-05	2.170379e-07	2.170379e-07
3.600000e-01	4.200000e-01	7.712292e-05	2.177212e-07	2.177212e-07
4.200000e-01	4.800000e-01	7.719152e-05	2.177723e-07	2.177723e-07
4.800000e-01	5.400000e-01	7.771158e-05	2.186126e-07	2.186126e-07
5.400000e-01	6.000000e-01	7.749607e-05	2.183257e-07	2.183257e-07
6.000000e-01	6.600000e-01	7.808697e-05	2.192554e-07	2.192554e-07
6.600000e-01	7.200000e-01	7.865548e-05	2.200091e-07	2.200091e-07
7.200000e-01	7.800000e-01	7.859667e-05	2.201006e-07	2.201006e-07
7.800000e-01	8.400000e-01	7.902353e-05	2.207916e-07	2.207916e-07
8.400000e-01	9.000000e-01	7.973788e-05	2.218941e-07	2.218941e-07
9.000000e-01	9.600000e-01	7.985992e-05	2.221913e-07	2.221913e-07
9.600000e-01	1.020000e+00	7.993763e-05	2.223940e-07	2.223940e-07
1.020000e+00	1.080000e+00	8.072923e-05	2.235605e-07	2.235605e-07
1.080000e+00	1.140000e+00	8.098085e-05	2.241410e-07	2.241410e-07
1.140000e+00	1.200000e+00	8.160912e-05	2.250763e-07	2.250763e-07
1.200000e+00	1.260000e+00	8.204445e-05	2.257654e-07	2.257654e-07
1.260000e+00	1.320000e+00	8.315338e-05	2.274122e-07	2.274122e-07
1.320000e+00	1.380000e+00	8.348050e-05	2.279168e-07	2.279168e-07
1.380000e+00	1.440000e+00	8.399847e-05	2.285294e-07	2.285294e-07
1.440000e+00	1.500000e+00	8.368090e-05	2.279553e-07	2.279553e-07
1.500000e+00	1.560000e+00	8.409002e-05	2.282948e-07	2.282948e-07
1.560000e+00	1.620000e+00	8.324318e-05	2.267007e-07	2.267007e-07
1.620000e+00	1.680000e+00	8.168143e-05	2.238646e-07	2.238646e-07
1.680000e+00	1.740000e+00	7.920795e-05	2.192124e-07	2.192124e-07
1.740000e+00	1.800000e+00	7.568525e-05	2.126522e-07	2.126522e-07
1.800000e+00	1.860000e+00	6.983095e-05	2.020920e-07	2.020920e-07
1.860000e+00	1.920000e+00	6.251955e-05	1.884043e-07	1.884043e-07
1.920000e+00	1.980000e+00	5.243877e-05	1.690983e-07	1.690983e-07
1.980000e+00	2.040000e+00	3.932013e-05	1.424793e-07	1.424793e-07
2.040000e+00	2.100000e+00	2.306208e-05	1.058990e-07	1.058990e-07
2.100000e+00	2.160000e+00	8.714080e-06	6.330311e-08	6.330311e-08
2.160000e+00	2.220000e+00	1.193408e-06	2.280173e-08	2.280173e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=9.99999989713642828e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.483059e-03	4.944458e-06	4.944458e-06
-2.940000e+00	-2.880000e+00	1.759260e-03	5.384125e-06	5.384125e-06
-2.880000e+00	-2.820000e+00	1.851802e-03	5.521609e-06	5.521609e-06
-2.820000e+00	-2.760000e+00	1.875292e-03	5.555558e-06	5.555558e-06
-2.760000e+00	-2.700000e+00	1.873553e-03	5.550323e-06	5.550323e-06
-2.700000e+00	-2.640000e+00	1.881487e-03	5.564635e-06	5.564635e-06
-2.640000e+00	-2.580000e+00	1.899783e-03	5.591611e-06	5.591611e-06
-2.580000e+00	-2.520000e+00	1.892907e-03	5.580186e-06	5.580186e-06
-2.520000e+00	-2.460000e+00	1.914765e-03	5.614985e-06	5.614985e-06
-2.460000e+00	-2.400000e+00	1.917272e-03	5.617584e-06	5.617584e-06
-2.400000e+00	-2.340000e+00	1.926560e-03	5.631077e-06	5.631077e-06
-2.340000e+00	-2.280000e+00	1.920523e-03	5.622265e-06	5.622265e-06
-2.280000e+00	-2.220000e+00	1.936318e-03	5.644336e-06	5.644336e-06
-2.220000e+00	-2.160000e+00	1.931533e-03	5.638543e-06	5.638543e-06
-2.160000e+00	-2.100000e+00	1.939348e-03	5.649245e-06	5.649245e-06
-2.100000e+00	-2.040000e+00	1.949162e-03	5.663041e-06	5.663041e-06
-2.040000e+00	-1.980000e+00	1.954908e-03	5.671400e-06	5.671400e-06
-1.980000e+00	-1.920000e+00	1.962322e-03	5.682453e-06	5.682453e-06
-1.920000e+00	-1.860000e+00	1.964850e-03	5.685347e-06	5.685347e-06
-1.860000e+00	-1.800000e+00	1.973805e-03	5.698406e-06	5.698406e-06
-1.800000e+00	-1.740000e+00	1.972278e-03	5.697694e-06	5.697694e-06
-1.740000e+00	-1.680000e+00	1.966853e-03	5.688343e-06	5.688343e-06
-1.680000e+00	-1.620000e+00	1.982035e-03	5.709631e-06	5.709631e-06
-1.620000e+00	-1.560000e+00	1.984922e-03	5.716402e-06	5.716402e-06
-1.560000e+00	-1.500000e+00	1.979475e-03	5.707707e-06	5.707707e-06
-1.500000e+00	-1.440000e+00	1.990140e-03	5.721674e-06	5.721674e-06
-1.440000e+00	-1.380000e+00	1.982428e-03	5.712406e-06	5.712406e-06
-1.380000e+00	-1.320000e+00	1.984948e-03	5.713097e-06	5.713097e-06
-1.320000e+00	-1.260000e+00	1.994885e-03	5.728416e-06	5.728416e-06
-1.260000e+00	-1.200000e+00	2.012250e-03	5.753035e-06	5.753035e-06
-1.200000e+00	-1.140000e+00	2.011733e-03	5.754889e-06	5.754889e-06
-1.140000e+00	-1.080000e+00	2.017363e-03	5.759540e-06	5.759540e-06
-1.080000e+00	-1.020000e+00	2.009325e-03	5.750205e-06	5.750205e-06
-1.020000e+00	-9.600000e-01	2.022582e-03	5.769118e-06	5.769118e-06
-9.600000e-01	-9.000000e-01	2.016497e-03	5.763128e-06	5.763128e-06
-9.000000e-01	-8.400000e-01	2.036443e-03	5.788571e-06	5.788571e-06
-8.400000e-01	-7.800000e-01	2.027788e-03	5.776894e-06	5.776894e-06
-7.800000e-01	-7.200000e-01	2.026745e-03	5.775925e-06	5.775925e-06
-7.200000e-01	-6.600000e-01	2.024003e-03	5.773433e-06	5.773433e-06
-6.600000e-01	-6.000000e-01	2.046350e-03	5.802870e-06	5.802870e-06
-6.000000e-01	-5.400000e-01	2.034018e-03	5.787623e-06	5.787623e-06
-5.400000e-01	-4.800000e-01	2.048923e-03	5.808007e-06	5.808007e-06
-4.800000e-01	-4.200000e-01	2.051748e-03	5.811466e-06	5.811466e-06
-4.200000e-01	-3.600000e-01	2.054995e-03	5.814880e-06	5.814880e-06
-3.600000e-01	-3.000000e-01	2.055793e-03	5.815138e-06	5.815138e-06
-3.000000e-01	-2.400000e-01	2.059677e-03	5.826119e-06	5.826119e-06
-2.400000e-01	-1.800000e-01	2.061350e-03	5.824896e-06	5.824896e-06
-1.800000e-01	-1.200000e-01	2.069653e-03	5.838084e-06	5.838084e-06
-1.200000e-01	-6.000000e-02	2.072168e-03	5.841276e-06	5.841276e-06
-6.000000e-02	0.000000e+00	2.074705e-03	5.844824e-06	5.844824e-06
0.000000e+00	6.000000e-02	2.082442e-03	5.857953e-06	5.857953e-06
6.000000e-02	1.200000e-01	2.087515e-03	5.864292e-06	5.864292e-06
1.200000e-01	1.800000e-01	2.077925e-03	5.851246e-06	5.851246e-06
1.800000e-01	2.400000e-01	2.089923e-03	5.867526e-06	5.867526e-06
2.400000e-01	3.000000e-01	2.100310e-03	5.885498e-06	5.885498e-06
3.000000e-01	3.600000e-01	2.093558e-03	5.874715e-06	5.874715e-06
3.600000e-01	4.200000e-01	2.102548e-03	5.891086e-06	5.891086e-06
4.200000e-01	4.800000e-01	2.104210e-03	5.894180e-06	5.894180e-06
4.800000e-01	5.400000e-01	2.115698e-03	5.912477e-06	5.912477e-06
5.400000e-01	6.000000e-01	2.109407e-03	5.906665e-06	5.906665e-06
6.000000e-01	6.600000e-01	2.121963e-03	5.924551e-06	5.924551e-06
6.600000e-01	7.200000e-01	2.139658e-03	5.954256e-06	5.954256e-06
7.200000e-01	7.800000e-01	2.131197e-03	5.944573e-06	5.944573e-06
7.800000e-01	8.400000e-01	2.139705e-03	5.956560e-06	5.956560e-06
8.400000e-01	9.000000e-01	2.154942e-03	5.980359e-06	5.980359e-06
9.000000e-01	9.600000e-01	2.156618e-03	5.989553e-06	5.989553e-06
9.600000e-01	1.020000e+00	2.154352e-03	5.991955e-06	5.991955e-06
1.020000e+00	1.080000e+00	2.172687e-03	6.021445e-06	6.021445e-06
1.080000e+00	1.140000e+00	2.172097e-03	6.027721e-06	6.027721e-06
1.140000e+00	1.200000e+00	2.184188e-03	6.057468e-06	6.057468e-06
1.200000e+00	1.260000e+00	2.189408e-03	6.074640e-06	6.074640e-06
1.260000e+00	1.320000e+00	2.215112e-03	6.118864e-06	6.118864e-06
1.320000e+00	1.380000e+00	2.218508e-03	6.134425e-06	6.134425e-06
1.380000e+00	1.440000e+00	2.225825e-03	6.165520e-06	6.165520e-06
1.440000e+00	1.500000e+00	2.211532e-03	6.167732e-06	6.167732e-06
1.500000e+00	1.560000e+00	2.223215e-03	6.196141e-06	6.196141e-06
1.560000e+00	1.620000e+00	2.199713e-03	6.192937e-06	6.192937e-06
1.620000e+00	1.680000e+00	2.160390e-03	6.160472e-06	6.160472e-06
1.680000e+00	1.740000e+00	2.112380e-03	6.130697e-06	6.130697e-06
1.740000e+00	1.800000e+00	2.040807e-03	6.048283e-06	6.048283e-06
1.800000e+00	1.860000e+00	1.913413e-03	5.903109e-06	5.903109e-06
1.860000e+00	1.920000e+00	1.761012e-03	5.687437e-06	5.687437e-06
1.920000e+00	1.980000e+00	1.527593e-03	5.340225e-06	5.340225e-06
1.980000e+00	2.040000e+00	1.200904e-03	4.768600e-06	4.768600e-06
2.040000e+00	2.100000e+00	7.363082e-04	3.782847e-06	3.782847e-06
2.100000e+00	2.160000e+00	2.886485e-04	2.409911e-06	2.409911e-06
2.160000e+00	2.220000e+00	4.093085e-05	9.230016e-07	9.230016e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/91GeV/2_3_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$\log_{10} \left(d_{23}/1\text{ GeV}^2\right)$
YLabel=d$\sigma/$d$\log(d_{23})$ [pb]
LegendXPos=0.1
LegendYPos=0.7
XMax=4.01
XMin=-3.01
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.701
RatioPlot1YMax=1.3
RatioPlot2=1
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2YMin=0.801
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.735175e+02	3.403015e-01	3.403015e-01
-3.900000e+00	-3.800000e+00	2.720431e+02	3.393719e-01	3.393719e-01
-3.800000e+00	-3.700000e+00	2.705710e+02	3.384583e-01	3.384583e-01
-3.700000e+00	-3.600000e+00	2.688419e+02	3.373775e-01	3.373775e-01
-3.600000e+00	-3.500000e+00	2.668618e+02	3.361321e-01	3.361321e-01
-3.500000e+00	-3.400000e+00	2.657847e+02	3.354512e-01	3.354512e-01
-3.400000e+00	-3.300000e+00	2.634816e+02	3.339784e-01	3.339784e-01
-3.300000e+00	-3.200000e+00	2.624326e+02	3.333234e-01	3.333234e-01
-3.200000e+00	-3.100000e+00	2.602135e+02	3.319068e-01	3.319068e-01
-3.100000e+00	-3.000000e+00	2.579705e+02	3.305030e-01	3.305030e-01
-3.000000e+00	-2.900000e+00	2.556727e+02	3.289912e-01	3.289912e-01
-2.900000e+00	-2.800000e+00	2.538574e+02	3.278367e-01	3.278367e-01
-2.800000e+00	-2.700000e+00	2.515591e+02	3.263688e-01	3.263688e-01
-2.700000e+00	-2.600000e+00	2.484152e+02	3.243103e-01	3.243103e-01
-2.600000e+00	-2.500000e+00	2.464861e+02	3.230368e-01	3.230368e-01
-2.500000e+00	-2.400000e+00	2.438041e+02	3.212796e-01	3.212796e-01
-2.400000e+00	-2.300000e+00	2.418482e+02	3.200136e-01	3.200136e-01
-2.300000e+00	-2.200000e+00	2.394050e+02	3.183933e-01	3.183933e-01
-2.200000e+00	-2.100000e+00	2.360764e+02	3.161534e-01	3.161534e-01
-2.100000e+00	-2.000000e+00	2.332117e+02	3.142190e-01	3.142190e-01
-2.000000e+00	-1.900000e+00	2.304014e+02	3.123172e-01	3.123172e-01
-1.900000e+00	-1.800000e+00	2.269624e+02	3.099914e-01	3.099914e-01
-1.800000e+00	-1.700000e+00	2.238674e+02	3.078499e-01	3.078499e-01
-1.700000e+00	-1.600000e+00	2.209651e+02	3.058646e-01	3.058646e-01
-1.600000e+00	-1.500000e+00	2.179011e+02	3.037683e-01	3.037683e-01
-1.500000e+00	-1.400000e+00	2.142031e+02	3.011130e-01	3.011130e-01
-1.400000e+00	-1.300000e+00	2.111318e+02	2.989587e-01	2.989587e-01
-1.300000e+00	-1.200000e+00	2.076551e+02	2.965076e-01	2.965076e-01
-1.200000e+00	-1.100000e+00	2.046272e+02	2.943475e-01	2.943475e-01
-1.100000e+00	-1.000000e+00	2.004559e+02	2.913294e-01	2.913294e-01
-1.000000e+00	-9.000000e-01	1.976262e+02	2.892665e-01	2.892665e-01
-9.000000e-01	-8.000000e-01	1.936110e+02	2.862876e-01	2.862876e-01
-8.000000e-01	-7.000000e-01	1.896179e+02	2.833268e-01	2.833268e-01
-7.000000e-01	-6.000000e-01	1.859593e+02	2.805895e-01	2.805895e-01
-6.000000e-01	-5.000000e-01	1.821209e+02	2.776783e-01	2.776783e-01
-5.000000e-01	-4.000000e-01	1.782424e+02	2.747069e-01	2.747069e-01
-4.000000e-01	-3.000000e-01	1.743632e+02	2.717029e-01	2.717029e-01
-3.000000e-01	-2.000000e-01	1.696280e+02	2.679895e-01	2.679895e-01
-2.000000e-01	-1.000000e-01	1.654621e+02	2.646713e-01	2.646713e-01
-1.000000e-01	0.000000e+00	1.621499e+02	2.620052e-01	2.620052e-01
0.000000e+00	1.000000e-01	1.573856e+02	2.581098e-01	2.581098e-01
1.000000e-01	2.000000e-01	1.531044e+02	2.546069e-01	2.546069e-01
2.000000e-01	3.000000e-01	1.491532e+02	2.512991e-01	2.512991e-01
3.000000e-01	4.000000e-01	1.444379e+02	2.472856e-01	2.472856e-01
4.000000e-01	5.000000e-01	1.401575e+02	2.435989e-01	2.435989e-01
5.000000e-01	6.000000e-01	1.354138e+02	2.394179e-01	2.394179e-01
6.000000e-01	7.000000e-01	1.315775e+02	2.360331e-01	2.360331e-01
7.000000e-01	8.000000e-01	1.267943e+02	2.317097e-01	2.317097e-01
8.000000e-01	9.000000e-01	1.227377e+02	2.279665e-01	2.279665e-01
9.000000e-01	1.000000e+00	1.184417e+02	2.239377e-01	2.239377e-01
1.000000e+00	1.100000e+00	1.136491e+02	2.193591e-01	2.193591e-01
1.100000e+00	1.200000e+00	1.092224e+02	2.150343e-01	2.150343e-01
1.200000e+00	1.300000e+00	1.049283e+02	2.107627e-01	2.107627e-01
1.300000e+00	1.400000e+00	1.002155e+02	2.059719e-01	2.059719e-01
1.400000e+00	1.500000e+00	9.558405e+01	2.011568e-01	2.011568e-01
1.500000e+00	1.600000e+00	9.065000e+01	1.958953e-01	1.958953e-01
1.600000e+00	1.700000e+00	8.584680e+01	1.906468e-01	1.906468e-01
1.700000e+00	1.800000e+00	8.079713e+01	1.849560e-01	1.849560e-01
1.800000e+00	1.900000e+00	7.577197e+01	1.791131e-01	1.791131e-01
1.900000e+00	2.000000e+00	7.042710e+01	1.726720e-01	1.726720e-01
2.000000e+00	2.100000e+00	6.445956e+01	1.651952e-01	1.651952e-01
2.100000e+00	2.200000e+00	5.851453e+01	1.573990e-01	1.573990e-01
2.200000e+00	2.300000e+00	5.222324e+01	1.487070e-01	1.487070e-01
2.300000e+00	2.400000e+00	4.500485e+01	1.380648e-01	1.380648e-01
2.400000e+00	2.500000e+00	3.670275e+01	1.246887e-01	1.246887e-01
2.500000e+00	2.600000e+00	2.761238e+01	1.081486e-01	1.081486e-01
2.600000e+00	2.700000e+00	1.733098e+01	8.569473e-02	8.569473e-02
2.700000e+00	2.800000e+00	8.315475e+00	5.936976e-02	5.936976e-02
2.800000e+00	2.900000e+00	2.268420e+00	3.099903e-02	3.099903e-02
2.900000e+00	3.000000e+00	1.603443e-01	8.260926e-03	8.260926e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.482020e-02	8.051099e-05	8.051099e-05
-3.900000e+00	-3.800000e+00	6.447480e-02	8.029620e-05	8.029620e-05
-3.800000e+00	-3.700000e+00	6.412400e-02	8.007746e-05	8.007746e-05
-3.700000e+00	-3.600000e+00	6.371330e-02	7.982061e-05	7.982061e-05
-3.600000e+00	-3.500000e+00	6.324430e-02	7.952628e-05	7.952628e-05
-3.500000e+00	-3.400000e+00	6.298960e-02	7.936599e-05	7.936599e-05
-3.400000e+00	-3.300000e+00	6.244970e-02	7.902512e-05	7.902512e-05
-3.300000e+00	-3.200000e+00	6.219730e-02	7.886526e-05	7.886526e-05
-3.200000e+00	-3.100000e+00	6.167290e-02	7.853210e-05	7.853210e-05
-3.100000e+00	-3.000000e+00	6.113050e-02	7.818600e-05	7.818600e-05
-3.000000e+00	-2.900000e+00	6.059910e-02	7.784542e-05	7.784542e-05
-2.900000e+00	-2.800000e+00	6.016350e-02	7.756513e-05	7.756513e-05
-2.800000e+00	-2.700000e+00	5.961150e-02	7.720848e-05	7.720848e-05
-2.700000e+00	-2.600000e+00	5.887090e-02	7.672737e-05	7.672737e-05
-2.600000e+00	-2.500000e+00	5.841780e-02	7.643154e-05	7.643154e-05
-2.500000e+00	-2.400000e+00	5.778050e-02	7.601349e-05	7.601349e-05
-2.400000e+00	-2.300000e+00	5.730810e-02	7.570211e-05	7.570211e-05
-2.300000e+00	-2.200000e+00	5.672910e-02	7.531872e-05	7.531872e-05
-2.200000e+00	-2.100000e+00	5.594700e-02	7.479773e-05	7.479773e-05
-2.100000e+00	-2.000000e+00	5.527190e-02	7.434507e-05	7.434507e-05
-2.000000e+00	-1.900000e+00	5.460670e-02	7.389635e-05	7.389635e-05
-1.900000e+00	-1.800000e+00	5.378680e-02	7.333948e-05	7.333948e-05
-1.800000e+00	-1.700000e+00	5.306060e-02	7.284271e-05	7.284271e-05
-1.700000e+00	-1.600000e+00	5.236700e-02	7.236505e-05	7.236505e-05
-1.600000e+00	-1.500000e+00	5.163000e-02	7.185402e-05	7.185402e-05
-1.500000e+00	-1.400000e+00	5.077600e-02	7.125728e-05	7.125728e-05
-1.400000e+00	-1.300000e+00	5.004400e-02	7.074178e-05	7.074178e-05
-1.300000e+00	-1.200000e+00	4.921300e-02	7.015198e-05	7.015198e-05
-1.200000e+00	-1.100000e+00	4.849200e-02	6.963620e-05	6.963620e-05
-1.100000e+00	-1.000000e+00	4.750460e-02	6.892358e-05	6.892358e-05
-1.000000e+00	-9.000000e-01	4.683400e-02	6.843537e-05	6.843537e-05
-9.000000e-01	-8.000000e-01	4.589000e-02	6.774216e-05	6.774216e-05
-8.000000e-01	-7.000000e-01	4.494160e-02	6.703850e-05	6.703850e-05
-7.000000e-01	-6.000000e-01	4.407180e-02	6.638660e-05	6.638660e-05
-6.000000e-01	-5.000000e-01	4.316230e-02	6.569802e-05	6.569802e-05
-5.000000e-01	-4.000000e-01	4.224270e-02	6.499438e-05	6.499438e-05
-4.000000e-01	-3.000000e-01	4.132250e-02	6.428258e-05	6.428258e-05
-3.000000e-01	-2.000000e-01	4.020010e-02	6.340355e-05	6.340355e-05
-2.000000e-01	-1.000000e-01	3.921480e-02	6.262172e-05	6.262172e-05
-1.000000e-01	0.000000e+00	3.843100e-02	6.199274e-05	6.199274e-05
0.000000e+00	1.000000e-01	3.730650e-02	6.107905e-05	6.107905e-05
1.000000e-01	2.000000e-01	3.628320e-02	6.023554e-05	6.023554e-05
2.000000e-01	3.000000e-01	3.534700e-02	5.945334e-05	5.945334e-05
3.000000e-01	4.000000e-01	3.423170e-02	5.850786e-05	5.850786e-05
4.000000e-01	5.000000e-01	3.321630e-02	5.763358e-05	5.763358e-05
5.000000e-01	6.000000e-01	3.209770e-02	5.665483e-05	5.665483e-05
6.000000e-01	7.000000e-01	3.118060e-02	5.583959e-05	5.583959e-05
7.000000e-01	8.000000e-01	3.004570e-02	5.481396e-05	5.481396e-05
8.000000e-01	9.000000e-01	2.908600e-02	5.393144e-05	5.393144e-05
9.000000e-01	1.000000e+00	2.806860e-02	5.297981e-05	5.297981e-05
1.000000e+00	1.100000e+00	2.693330e-02	5.189730e-05	5.189730e-05
1.100000e+00	1.200000e+00	2.588630e-02	5.087858e-05	5.087858e-05
1.200000e+00	1.300000e+00	2.486920e-02	4.986903e-05	4.986903e-05
1.300000e+00	1.400000e+00	2.375340e-02	4.873746e-05	4.873746e-05
1.400000e+00	1.500000e+00	2.265520e-02	4.759748e-05	4.759748e-05
1.500000e+00	1.600000e+00	2.148600e-02	4.635299e-05	4.635299e-05
1.600000e+00	1.700000e+00	2.034490e-02	4.510532e-05	4.510532e-05
1.700000e+00	1.800000e+00	1.914800e-02	4.375843e-05	4.375843e-05
1.800000e+00	1.900000e+00	1.795680e-02	4.237546e-05	4.237546e-05
1.900000e+00	2.000000e+00	1.669180e-02	4.085560e-05	4.085560e-05
2.000000e+00	2.100000e+00	1.527740e-02	3.908631e-05	3.908631e-05
2.100000e+00	2.200000e+00	1.386740e-02	3.723896e-05	3.723896e-05
2.200000e+00	2.300000e+00	1.237450e-02	3.517741e-05	3.517741e-05
2.300000e+00	2.400000e+00	1.066170e-02	3.265226e-05	3.265226e-05
2.400000e+00	2.500000e+00	8.693900e-03	2.948542e-05	2.948542e-05
2.500000e+00	2.600000e+00	6.540800e-03	2.557499e-05	2.557499e-05
2.600000e+00	2.700000e+00	4.104000e-03	2.025833e-05	2.025833e-05
2.700000e+00	2.800000e+00	1.968400e-03	1.402997e-05	1.402997e-05
2.800000e+00	2.900000e+00	5.373000e-04	7.330075e-06	7.330075e-06
2.900000e+00	3.000000e+00	3.780000e-05	1.944222e-06	1.944222e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.934876e-01	3.803953e-04	3.803953e-04
-3.900000e+00	-3.800000e+00	2.920194e-01	3.795285e-04	3.795285e-04
-3.800000e+00	-3.700000e+00	2.903157e-01	3.783455e-04	3.783455e-04
-3.700000e+00	-3.600000e+00	2.882385e-01	3.768472e-04	3.768472e-04
-3.600000e+00	-3.500000e+00	2.862812e-01	3.756787e-04	3.756787e-04
-3.500000e+00	-3.400000e+00	2.851313e-01	3.749145e-04	3.749145e-04
-3.400000e+00	-3.300000e+00	2.826833e-01	3.732967e-04	3.732967e-04
-3.300000e+00	-3.200000e+00	2.815645e-01	3.725583e-04	3.725583e-04
-3.200000e+00	-3.100000e+00	2.789246e-01	3.706218e-04	3.706218e-04
-3.100000e+00	-3.000000e+00	2.767553e-01	3.693861e-04	3.693861e-04
-3.000000e+00	-2.900000e+00	2.742362e-01	3.676069e-04	3.676069e-04
-2.900000e+00	-2.800000e+00	2.723881e-01	3.664874e-04	3.664874e-04
-2.800000e+00	-2.700000e+00	2.698635e-01	3.647385e-04	3.647385e-04
-2.700000e+00	-2.600000e+00	2.663974e-01	3.623449e-04	3.623449e-04
-2.600000e+00	-2.500000e+00	2.644321e-01	3.610591e-04	3.610591e-04
-2.500000e+00	-2.400000e+00	2.616107e-01	3.591647e-04	3.591647e-04
-2.400000e+00	-2.300000e+00	2.594825e-01	3.577062e-04	3.577062e-04
-2.300000e+00	-2.200000e+00	2.567635e-01	3.557783e-04	3.557783e-04
-2.200000e+00	-2.100000e+00	2.532585e-01	3.533351e-04	3.533351e-04
-2.100000e+00	-2.000000e+00	2.500363e-01	3.509390e-04	3.509390e-04
-2.000000e+00	-1.900000e+00	2.469486e-01	3.487549e-04	3.487549e-04
-1.900000e+00	-1.800000e+00	2.434372e-01	3.463930e-04	3.463930e-04
-1.800000e+00	-1.700000e+00	2.400284e-01	3.438487e-04	3.438487e-04
-1.700000e+00	-1.600000e+00	2.371316e-01	3.419496e-04	3.419496e-04
-1.600000e+00	-1.500000e+00	2.338221e-01	3.395693e-04	3.395693e-04
-1.500000e+00	-1.400000e+00	2.299380e-01	3.367334e-04	3.367334e-04
-1.400000e+00	-1.300000e+00	2.264474e-01	3.340431e-04	3.340431e-04
-1.300000e+00	-1.200000e+00	2.228826e-01	3.315595e-04	3.315595e-04
-1.200000e+00	-1.100000e+00	2.195647e-01	3.290243e-04	3.290243e-04
-1.100000e+00	-1.000000e+00	2.149114e-01	3.253868e-04	3.253868e-04
-1.000000e+00	-9.000000e-01	2.119530e-01	3.232231e-04	3.232231e-04
-9.000000e-01	-8.000000e-01	2.077457e-01	3.200358e-04	3.200358e-04
-8.000000e-01	-7.000000e-01	2.034680e-01	3.167311e-04	3.167311e-04
-7.000000e-01	-6.000000e-01	1.996009e-01	3.137921e-04	3.137921e-04
-6.000000e-01	-5.000000e-01	1.955689e-01	3.106795e-04	3.106795e-04
-5.000000e-01	-4.000000e-01	1.913072e-01	3.071740e-04	3.071740e-04
-4.000000e-01	-3.000000e-01	1.871373e-01	3.038099e-04	3.038099e-04
-3.000000e-01	-2.000000e-01	1.820407e-01	2.996517e-04	2.996517e-04
-2.000000e-01	-1.000000e-01	1.777511e-01	2.962703e-04	2.962703e-04
-1.000000e-01	0.000000e+00	1.743813e-01	2.936205e-04	2.936205e-04
0.000000e+00	1.000000e-01	1.691226e-01	2.889861e-04	2.889861e-04
1.000000e-01	2.000000e-01	1.645634e-01	2.851760e-04	2.851760e-04
2.000000e-01	3.000000e-01	1.605142e-01	2.818424e-04	2.818424e-04
3.000000e-01	4.000000e-01	1.554229e-01	2.772985e-04	2.772985e-04
4.000000e-01	5.000000e-01	1.510216e-01	2.735642e-04	2.735642e-04
5.000000e-01	6.000000e-01	1.460174e-01	2.690892e-04	2.690892e-04
6.000000e-01	7.000000e-01	1.419695e-01	2.654629e-04	2.654629e-04
7.000000e-01	8.000000e-01	1.367311e-01	2.604524e-04	2.604524e-04
8.000000e-01	9.000000e-01	1.326113e-01	2.567705e-04	2.567705e-04
9.000000e-01	1.000000e+00	1.280913e-01	2.524715e-04	2.524715e-04
1.000000e+00	1.100000e+00	1.229534e-01	2.474254e-04	2.474254e-04
1.100000e+00	1.200000e+00	1.183097e-01	2.428481e-04	2.428481e-04
1.200000e+00	1.300000e+00	1.138550e-01	2.384530e-04	2.384530e-04
1.300000e+00	1.400000e+00	1.089033e-01	2.333712e-04	2.333712e-04
1.400000e+00	1.500000e+00	1.038211e-01	2.277706e-04	2.277706e-04
1.500000e+00	1.600000e+00	9.856780e-02	2.220252e-04	2.220252e-04
1.600000e+00	1.700000e+00	9.331020e-02	2.159492e-04	2.159492e-04
1.700000e+00	1.800000e+00	8.768931e-02	2.090874e-04	2.090874e-04
1.800000e+00	1.900000e+00	8.207476e-02	2.020502e-04	2.020502e-04
1.900000e+00	2.000000e+00	7.600445e-02	1.939007e-04	1.939007e-04
2.000000e+00	2.100000e+00	6.911496e-02	1.841256e-04	1.841256e-04
2.100000e+00	2.200000e+00	6.203166e-02	1.732823e-04	1.732823e-04
2.200000e+00	2.300000e+00	5.448044e-02	1.608664e-04	1.608664e-04
2.300000e+00	2.400000e+00	4.601459e-02	1.460852e-04	1.460852e-04
2.400000e+00	2.500000e+00	3.645270e-02	1.277787e-04	1.277787e-04
2.500000e+00	2.600000e+00	2.634796e-02	1.060963e-04	1.060963e-04
2.600000e+00	2.700000e+00	1.579386e-02	7.985089e-05	7.985089e-05
2.700000e+00	2.800000e+00	7.208788e-03	5.228198e-05	5.228198e-05
2.800000e+00	2.900000e+00	1.886192e-03	2.602382e-05	2.602382e-05
2.900000e+00	3.000000e+00	1.246919e-04	6.438564e-06	6.438564e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.561028e+02	3.203757e-01	3.203757e-01
-3.900000e+00	-3.800000e+00	2.547955e+02	3.195886e-01	3.195886e-01
-3.800000e+00	-3.700000e+00	2.533152e+02	3.186024e-01	3.186024e-01
-3.700000e+00	-3.600000e+00	2.516310e+02	3.175048e-01	3.175048e-01
-3.600000e+00	-3.500000e+00	2.498037e+02	3.163699e-01	3.163699e-01
-3.500000e+00	-3.400000e+00	2.487927e+02	3.157194e-01	3.157194e-01
-3.400000e+00	-3.300000e+00	2.467343e+02	3.144633e-01	3.144633e-01
-3.300000e+00	-3.200000e+00	2.457010e+02	3.137714e-01	3.137714e-01
-3.200000e+00	-3.100000e+00	2.435392e+02	3.123430e-01	3.123430e-01
-3.100000e+00	-3.000000e+00	2.414772e+02	3.110707e-01	3.110707e-01
-3.000000e+00	-2.900000e+00	2.393340e+02	3.096555e-01	3.096555e-01
-2.900000e+00	-2.800000e+00	2.377010e+02	3.086458e-01	3.086458e-01
-2.800000e+00	-2.700000e+00	2.354781e+02	3.071770e-01	3.071770e-01
-2.700000e+00	-2.600000e+00	2.325082e+02	3.052120e-01	3.052120e-01
-2.600000e+00	-2.500000e+00	2.307678e+02	3.041029e-01	3.041029e-01
-2.500000e+00	-2.400000e+00	2.281982e+02	3.023760e-01	3.023760e-01
-2.400000e+00	-2.300000e+00	2.264120e+02	3.012350e-01	3.012350e-01
-2.300000e+00	-2.200000e+00	2.240769e+02	2.996447e-01	2.996447e-01
-2.200000e+00	-2.100000e+00	2.209962e+02	2.975800e-01	2.975800e-01
-2.100000e+00	-2.000000e+00	2.183810e+02	2.958376e-01	2.958376e-01
-2.000000e+00	-1.900000e+00	2.156915e+02	2.939778e-01	2.939778e-01
-1.900000e+00	-1.800000e+00	2.124407e+02	2.917538e-01	2.917538e-01
-1.800000e+00	-1.700000e+00	2.095861e+02	2.897859e-01	2.897859e-01
-1.700000e+00	-1.600000e+00	2.068947e+02	2.879548e-01	2.879548e-01
-1.600000e+00	-1.500000e+00	2.039868e+02	2.859278e-01	2.859278e-01
-1.500000e+00	-1.400000e+00	2.005919e+02	2.835184e-01	2.835184e-01
-1.400000e+00	-1.300000e+00	1.976710e+02	2.814291e-01	2.814291e-01
-1.300000e+00	-1.200000e+00	1.943788e+02	2.790705e-01	2.790705e-01
-1.200000e+00	-1.100000e+00	1.915901e+02	2.771100e-01	2.771100e-01
-1.100000e+00	-1.000000e+00	1.876624e+02	2.742232e-01	2.742232e-01
-1.000000e+00	-9.000000e-01	1.850060e+02	2.722806e-01	2.722806e-01
-9.000000e-01	-8.000000e-01	1.812768e+02	2.695263e-01	2.695263e-01
-8.000000e-01	-7.000000e-01	1.775371e+02	2.667318e-01	2.667318e-01
-7.000000e-01	-6.000000e-01	1.740671e+02	2.640881e-01	2.640881e-01
-6.000000e-01	-5.000000e-01	1.705254e+02	2.614191e-01	2.614191e-01
-5.000000e-01	-4.000000e-01	1.669010e+02	2.586305e-01	2.586305e-01
-4.000000e-01	-3.000000e-01	1.632404e+02	2.557659e-01	2.557659e-01
-3.000000e-01	-2.000000e-01	1.587805e+02	2.522280e-01	2.522280e-01
-2.000000e-01	-1.000000e-01	1.549603e+02	2.492354e-01	2.492354e-01
-1.000000e-01	0.000000e+00	1.519132e+02	2.468040e-01	2.468040e-01
0.000000e+00	1.000000e-01	1.473873e+02	2.430359e-01	2.430359e-01
1.000000e-01	2.000000e-01	1.433742e+02	2.397314e-01	2.397314e-01
2.000000e-01	3.000000e-01	1.396910e+02	2.366473e-01	2.366473e-01
3.000000e-01	4.000000e-01	1.353077e+02	2.329279e-01	2.329279e-01
4.000000e-01	5.000000e-01	1.313195e+02	2.294853e-01	2.294853e-01
5.000000e-01	6.000000e-01	1.269163e+02	2.256256e-01	2.256256e-01
6.000000e-01	7.000000e-01	1.233448e+02	2.224744e-01	2.224744e-01
7.000000e-01	8.000000e-01	1.188131e+02	2.183239e-01	2.183239e-01
8.000000e-01	9.000000e-01	1.150629e+02	2.148900e-01	2.148900e-01
9.000000e-01	1.000000e+00	1.110127e+02	2.110494e-01	2.110494e-01
1.000000e+00	1.100000e+00	1.065524e+02	2.067928e-01	2.067928e-01
1.100000e+00	1.200000e+00	1.024686e+02	2.028516e-01	2.028516e-01
1.200000e+00	1.300000e+00	9.846494e+01	1.988724e-01	1.988724e-01
1.300000e+00	1.400000e+00	9.405013e+01	1.943625e-01	1.943625e-01
1.400000e+00	1.500000e+00	8.970889e+01	1.898293e-01	1.898293e-01
1.500000e+00	1.600000e+00	8.508801e+01	1.848817e-01	1.848817e-01
1.600000e+00	1.700000e+00	8.054263e+01	1.798461e-01	1.798461e-01
1.700000e+00	1.800000e+00	7.575359e+01	1.743584e-01	1.743584e-01
1.800000e+00	1.900000e+00	7.106819e+01	1.689066e-01	1.689066e-01
1.900000e+00	2.000000e+00	6.594419e+01	1.625488e-01	1.625488e-01
2.000000e+00	2.100000e+00	6.029954e+01	1.553595e-01	1.553595e-01
2.100000e+00	2.200000e+00	5.460485e+01	1.476579e-01	1.476579e-01
2.200000e+00	2.300000e+00	4.855277e+01	1.389885e-01	1.389885e-01
2.300000e+00	2.400000e+00	4.166997e+01	1.285166e-01	1.285166e-01
2.400000e+00	2.500000e+00	3.382940e+01	1.155395e-01	1.155395e-01
2.500000e+00	2.600000e+00	2.532074e+01	9.970137e-02	9.970137e-02
2.600000e+00	2.700000e+00	1.581208e+01	7.858222e-02	7.858222e-02
2.700000e+00	2.800000e+00	7.524630e+00	5.398610e-02	5.398610e-02
2.800000e+00	2.900000e+00	2.044147e+00	2.806505e-02	2.806505e-02
2.900000e+00	3.000000e+00	1.423475e-01	7.367890e-03	7.367890e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.688410e+02	3.368906e-01	3.368906e-01
-3.900000e+00	-3.800000e+00	2.674754e+02	3.360293e-01	3.360293e-01
-3.800000e+00	-3.700000e+00	2.659701e+02	3.350909e-01	3.350909e-01
-3.700000e+00	-3.600000e+00	2.637661e+02	3.336730e-01	3.336730e-01
-3.600000e+00	-3.500000e+00	2.620670e+02	3.326231e-01	3.326231e-01
-3.500000e+00	-3.400000e+00	2.602060e+02	3.314485e-01	3.314485e-01
-3.400000e+00	-3.300000e+00	2.585481e+02	3.303954e-01	3.303954e-01
-3.300000e+00	-3.200000e+00	2.567865e+02	3.292420e-01	3.292420e-01
-3.200000e+00	-3.100000e+00	2.544704e+02	3.277604e-01	3.277604e-01
-3.100000e+00	-3.000000e+00	2.524121e+02	3.264256e-01	3.264256e-01
-3.000000e+00	-2.900000e+00	2.495888e+02	3.245987e-01	3.245987e-01
-2.900000e+00	-2.800000e+00	2.475185e+02	3.232581e-01	3.232581e-01
-2.800000e+00	-2.700000e+00	2.449689e+02	3.215483e-01	3.215483e-01
-2.700000e+00	-2.600000e+00	2.422460e+02	3.197988e-01	3.197988e-01
-2.600000e+00	-2.500000e+00	2.399386e+02	3.182273e-01	3.182273e-01
-2.500000e+00	-2.400000e+00	2.372852e+02	3.165040e-01	3.165040e-01
-2.400000e+00	-2.300000e+00	2.346722e+02	3.147535e-01	3.147535e-01
-2.300000e+00	-2.200000e+00	2.322110e+02	3.130914e-01	3.130914e-01
-2.200000e+00	-2.100000e+00	2.287373e+02	3.107596e-01	3.107596e-01
-2.100000e+00	-2.000000e+00	2.258262e+02	3.087676e-01	3.087676e-01
-2.000000e+00	-1.900000e+00	2.230245e+02	3.068206e-01	3.068206e-01
-1.900000e+00	-1.800000e+00	2.192614e+02	3.042372e-01	3.042372e-01
-1.800000e+00	-1.700000e+00	2.164394e+02	3.022565e-01	3.022565e-01
-1.700000e+00	-1.600000e+00	2.132484e+02	3.000187e-01	3.000187e-01
-1.600000e+00	-1.500000e+00	2.098979e+02	2.976765e-01	2.976765e-01
-1.500000e+00	-1.400000e+00	2.065712e+02	2.953261e-01	2.953261e-01
-1.400000e+00	-1.300000e+00	2.030395e+02	2.927667e-01	2.927667e-01
-1.300000e+00	-1.200000e+00	1.994067e+02	2.901415e-01	2.901415e-01
-1.200000e+00	-1.100000e+00	1.964391e+02	2.880022e-01	2.880022e-01
-1.100000e+00	-1.000000e+00	1.918663e+02	2.846165e-01	2.846165e-01
-1.000000e+00	-9.000000e-01	1.889346e+02	2.823792e-01	2.823792e-01
-9.000000e-01	-8.000000e-01	1.849522e+02	2.794491e-01	2.794491e-01
-8.000000e-01	-7.000000e-01	1.805938e+02	2.761000e-01	2.761000e-01
-7.000000e-01	-6.000000e-01	1.770749e+02	2.734077e-01	2.734077e-01
-6.000000e-01	-5.000000e-01	1.730365e+02	2.702705e-01	2.702705e-01
-5.000000e-01	-4.000000e-01	1.692432e+02	2.672943e-01	2.672943e-01
-4.000000e-01	-3.000000e-01	1.651365e+02	2.640622e-01	2.640622e-01
-3.000000e-01	-2.000000e-01	1.602572e+02	2.601119e-01	2.601119e-01
-2.000000e-01	-1.000000e-01	1.560958e+02	2.567019e-01	2.567019e-01
-1.000000e-01	0.000000e+00	1.522210e+02	2.534895e-01	2.534895e-01
0.000000e+00	1.000000e-01	1.481637e+02	2.500883e-01	2.500883e-01
1.000000e-01	2.000000e-01	1.433767e+02	2.460177e-01	2.460177e-01
2.000000e-01	3.000000e-01	1.393248e+02	2.425501e-01	2.425501e-01
3.000000e-01	4.000000e-01	1.347350e+02	2.384881e-01	2.384881e-01
4.000000e-01	5.000000e-01	1.302500e+02	2.345103e-01	2.345103e-01
5.000000e-01	6.000000e-01	1.252762e+02	2.299890e-01	2.299890e-01
6.000000e-01	7.000000e-01	1.215021e+02	2.264852e-01	2.264852e-01
7.000000e-01	8.000000e-01	1.167000e+02	2.219528e-01	2.219528e-01
8.000000e-01	9.000000e-01	1.125777e+02	2.179798e-01	2.179798e-01
9.000000e-01	1.000000e+00	1.078539e+02	2.133759e-01	2.133759e-01
1.000000e+00	1.100000e+00	1.033006e+02	2.088155e-01	2.088155e-01
1.100000e+00	1.200000e+00	9.881690e+01	2.042475e-01	2.042475e-01
1.200000e+00	1.300000e+00	9.428239e+01	1.994818e-01	1.994818e-01
1.300000e+00	1.400000e+00	8.948452e+01	1.943290e-01	1.943290e-01
1.400000e+00	1.500000e+00	8.467903e+01	1.890618e-01	1.890618e-01
1.500000e+00	1.600000e+00	8.026137e+01	1.840867e-01	1.840867e-01
1.600000e+00	1.700000e+00	7.541883e+01	1.784341e-01	1.784341e-01
1.700000e+00	1.800000e+00	7.041237e+01	1.724207e-01	1.724207e-01
1.800000e+00	1.900000e+00	6.523124e+01	1.659466e-01	1.659466e-01
1.900000e+00	2.000000e+00	6.042870e+01	1.597290e-01	1.597290e-01
2.000000e+00	2.100000e+00	5.475259e+01	1.520197e-01	1.520197e-01
2.100000e+00	2.200000e+00	4.915564e+01	1.440508e-01	1.440508e-01
2.200000e+00	2.300000e+00	4.349449e+01	1.355201e-01	1.355201e-01
2.300000e+00	2.400000e+00	3.704982e+01	1.250820e-01	1.250820e-01
2.400000e+00	2.500000e+00	2.990608e+01	1.123834e-01	1.123834e-01
2.500000e+00	2.600000e+00	2.228051e+01	9.700993e-02	9.700993e-02
2.600000e+00	2.700000e+00	1.383878e+01	7.645682e-02	7.645682e-02
2.700000e+00	2.800000e+00	6.562520e+00	5.268136e-02	5.268136e-02
2.800000e+00	2.900000e+00	1.782869e+00	2.747417e-02	2.747417e-02
2.900000e+00	3.000000e+00	1.256231e-01	7.303855e-03	7.303855e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.393530e-02	7.995955e-05	7.995955e-05
-3.900000e+00	-3.800000e+00	6.361230e-02	7.975732e-05	7.975732e-05
-3.800000e+00	-3.700000e+00	6.325110e-02	7.953056e-05	7.953056e-05
-3.700000e+00	-3.600000e+00	6.273670e-02	7.920650e-05	7.920650e-05
-3.600000e+00	-3.500000e+00	6.232310e-02	7.894498e-05	7.894498e-05
-3.500000e+00	-3.400000e+00	6.187750e-02	7.866225e-05	7.866225e-05
-3.400000e+00	-3.300000e+00	6.148160e-02	7.841020e-05	7.841020e-05
-3.300000e+00	-3.200000e+00	6.107160e-02	7.814832e-05	7.814832e-05
-3.200000e+00	-3.100000e+00	6.051880e-02	7.779383e-05	7.779383e-05
-3.100000e+00	-3.000000e+00	6.003120e-02	7.747980e-05	7.747980e-05
-3.000000e+00	-2.900000e+00	5.935890e-02	7.704473e-05	7.704473e-05
-2.900000e+00	-2.800000e+00	5.886340e-02	7.672249e-05	7.672249e-05
-2.800000e+00	-2.700000e+00	5.827120e-02	7.633557e-05	7.633557e-05
-2.700000e+00	-2.600000e+00	5.760880e-02	7.590046e-05	7.590046e-05
-2.600000e+00	-2.500000e+00	5.707560e-02	7.554840e-05	7.554840e-05
-2.500000e+00	-2.400000e+00	5.643010e-02	7.511997e-05	7.511997e-05
-2.400000e+00	-2.300000e+00	5.580970e-02	7.470589e-05	7.470589e-05
-2.300000e+00	-2.200000e+00	5.522700e-02	7.431487e-05	7.431487e-05
-2.200000e+00	-2.100000e+00	5.439420e-02	7.375242e-05	7.375242e-05
-2.100000e+00	-2.000000e+00	5.370500e-02	7.328370e-05	7.328370e-05
-2.000000e+00	-1.900000e+00	5.304730e-02	7.283358e-05	7.283358e-05
-1.900000e+00	-1.800000e+00	5.214690e-02	7.221281e-05	7.221281e-05
-1.800000e+00	-1.700000e+00	5.148110e-02	7.175033e-05	7.175033e-05
-1.700000e+00	-1.600000e+00	5.072280e-02	7.121994e-05	7.121994e-05
-1.600000e+00	-1.500000e+00	4.991760e-02	7.065239e-05	7.065239e-05
-1.500000e+00	-1.400000e+00	4.912080e-02	7.008623e-05	7.008623e-05
-1.400000e+00	-1.300000e+00	4.828850e-02	6.948993e-05	6.948993e-05
-1.300000e+00	-1.200000e+00	4.742320e-02	6.886450e-05	6.886450e-05
-1.200000e+00	-1.100000e+00	4.670850e-02	6.834362e-05	6.834362e-05
-1.100000e+00	-1.000000e+00	4.562560e-02	6.754672e-05	6.754672e-05
-1.000000e+00	-9.000000e-01	4.494510e-02	6.704111e-05	6.704111e-05
-9.000000e-01	-8.000000e-01	4.397890e-02	6.631659e-05	6.631659e-05
-8.000000e-01	-7.000000e-01	4.295340e-02	6.553884e-05	6.553884e-05
-7.000000e-01	-6.000000e-01	4.211340e-02	6.489484e-05	6.489484e-05
-6.000000e-01	-5.000000e-01	4.115320e-02	6.415076e-05	6.415076e-05
-5.000000e-01	-4.000000e-01	4.025050e-02	6.344328e-05	6.344328e-05
-4.000000e-01	-3.000000e-01	3.926500e-02	6.266179e-05	6.266179e-05
-3.000000e-01	-2.000000e-01	3.811040e-02	6.173362e-05	6.173362e-05
-2.000000e-01	-1.000000e-01	3.712360e-02	6.092914e-05	6.092914e-05
-1.000000e-01	0.000000e+00	3.620410e-02	6.016984e-05	6.016984e-05
0.000000e+00	1.000000e-01	3.523910e-02	5.936253e-05	5.936253e-05
1.000000e-01	2.000000e-01	3.409960e-02	5.839486e-05	5.839486e-05
2.000000e-01	3.000000e-01	3.312760e-02	5.755658e-05	5.755658e-05
3.000000e-01	4.000000e-01	3.204450e-02	5.660786e-05	5.660786e-05
4.000000e-01	5.000000e-01	3.097150e-02	5.565204e-05	5.565204e-05
5.000000e-01	6.000000e-01	2.978880e-02	5.457912e-05	5.457912e-05
6.000000e-01	7.000000e-01	2.889440e-02	5.375351e-05	5.375351e-05
7.000000e-01	8.000000e-01	2.775540e-02	5.268339e-05	5.268339e-05
8.000000e-01	9.000000e-01	2.677920e-02	5.174862e-05	5.174862e-05
9.000000e-01	1.000000e+00	2.565150e-02	5.064731e-05	5.064731e-05
1.000000e+00	1.100000e+00	2.457020e-02	4.956834e-05	4.956834e-05
1.100000e+00	1.200000e+00	2.350040e-02	4.847721e-05	4.847721e-05
1.200000e+00	1.300000e+00	2.242730e-02	4.735747e-05	4.735747e-05
1.300000e+00	1.400000e+00	2.128850e-02	4.613946e-05	4.613946e-05
1.400000e+00	1.500000e+00	2.014050e-02	4.487817e-05	4.487817e-05
1.500000e+00	1.600000e+00	1.908530e-02	4.368673e-05	4.368673e-05
1.600000e+00	1.700000e+00	1.793650e-02	4.235151e-05	4.235151e-05
1.700000e+00	1.800000e+00	1.674350e-02	4.091882e-05	4.091882e-05
1.800000e+00	1.900000e+00	1.551350e-02	3.938718e-05	3.938718e-05
1.900000e+00	2.000000e+00	1.436970e-02	3.790739e-05	3.790739e-05
2.000000e+00	2.100000e+00	1.302370e-02	3.608836e-05	3.608836e-05
2.100000e+00	2.200000e+00	1.169070e-02	3.419167e-05	3.419167e-05
2.200000e+00	2.300000e+00	1.034160e-02	3.215836e-05	3.215836e-05
2.300000e+00	2.400000e+00	8.808800e-03	2.967962e-05	2.967962e-05
2.400000e+00	2.500000e+00	7.109600e-03	2.666383e-05	2.666383e-05
2.500000e+00	2.600000e+00	5.296000e-03	2.301304e-05	2.301304e-05
2.600000e+00	2.700000e+00	3.289200e-03	1.813615e-05	1.813615e-05
2.700000e+00	2.800000e+00	1.558000e-03	1.248199e-05	1.248199e-05
2.800000e+00	2.900000e+00	4.228000e-04	6.502307e-06	6.502307e-06
2.900000e+00	3.000000e+00	2.970000e-05	1.723369e-06	1.723369e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.896195e-01	3.779812e-04	3.779812e-04
-3.900000e+00	-3.800000e+00	2.881927e-01	3.770854e-04	3.770854e-04
-3.800000e+00	-3.700000e+00	2.864028e-01	3.758098e-04	3.758098e-04
-3.700000e+00	-3.600000e+00	2.839241e-01	3.740790e-04	3.740790e-04
-3.600000e+00	-3.500000e+00	2.821262e-01	3.729470e-04	3.729470e-04
-3.500000e+00	-3.400000e+00	2.801276e-01	3.716166e-04	3.716166e-04
-3.400000e+00	-3.300000e+00	2.782690e-01	3.703390e-04	3.703390e-04
-3.300000e+00	-3.200000e+00	2.766155e-01	3.693519e-04	3.693519e-04
-3.200000e+00	-3.100000e+00	2.737784e-01	3.672232e-04	3.672232e-04
-3.100000e+00	-3.000000e+00	2.717648e-01	3.660261e-04	3.660261e-04
-3.000000e+00	-2.900000e+00	2.687582e-01	3.640007e-04	3.640007e-04
-2.900000e+00	-2.800000e+00	2.665476e-01	3.625721e-04	3.625721e-04
-2.800000e+00	-2.700000e+00	2.639035e-01	3.607670e-04	3.607670e-04
-2.700000e+00	-2.600000e+00	2.607464e-01	3.585080e-04	3.585080e-04
-2.600000e+00	-2.500000e+00	2.584772e-01	3.570605e-04	3.570605e-04
-2.500000e+00	-2.400000e+00	2.554214e-01	3.548479e-04	3.548479e-04
-2.400000e+00	-2.300000e+00	2.527843e-01	3.531141e-04	3.531141e-04
-2.300000e+00	-2.200000e+00	2.499760e-01	3.510335e-04	3.510335e-04
-2.200000e+00	-2.100000e+00	2.463200e-01	3.485167e-04	3.485167e-04
-2.100000e+00	-2.000000e+00	2.430380e-01	3.460594e-04	3.460594e-04
-2.000000e+00	-1.900000e+00	2.400040e-01	3.438923e-04	3.438923e-04
-1.900000e+00	-1.800000e+00	2.360762e-01	3.411648e-04	3.411648e-04
-1.800000e+00	-1.700000e+00	2.329772e-01	3.388306e-04	3.388306e-04
-1.700000e+00	-1.600000e+00	2.298170e-01	3.367306e-04	3.367306e-04
-1.600000e+00	-1.500000e+00	2.261091e-01	3.339467e-04	3.339467e-04
-1.500000e+00	-1.400000e+00	2.224139e-01	3.311542e-04	3.311542e-04
-1.400000e+00	-1.300000e+00	2.184613e-01	3.280790e-04	3.280790e-04
-1.300000e+00	-1.200000e+00	2.147761e-01	3.254525e-04	3.254525e-04
-1.200000e+00	-1.100000e+00	2.115984e-01	3.231003e-04	3.231003e-04
-1.100000e+00	-1.000000e+00	2.064259e-01	3.189114e-04	3.189114e-04
-1.000000e+00	-9.000000e-01	2.034990e-01	3.167957e-04	3.167957e-04
-9.000000e-01	-8.000000e-01	1.992072e-01	3.134776e-04	3.134776e-04
-8.000000e-01	-7.000000e-01	1.945496e-01	3.097840e-04	3.097840e-04
-7.000000e-01	-6.000000e-01	1.907549e-01	3.067672e-04	3.067672e-04
-6.000000e-01	-5.000000e-01	1.864758e-01	3.033901e-04	3.033901e-04
-5.000000e-01	-4.000000e-01	1.822384e-01	2.997845e-04	2.997845e-04
-4.000000e-01	-3.000000e-01	1.778177e-01	2.961424e-04	2.961424e-04
-3.000000e-01	-2.000000e-01	1.725927e-01	2.917965e-04	2.917965e-04
-2.000000e-01	-1.000000e-01	1.683082e-01	2.883112e-04	2.883112e-04
-1.000000e-01	0.000000e+00	1.642290e-01	2.848924e-04	2.848924e-04
0.000000e+00	1.000000e-01	1.597271e-01	2.808078e-04	2.808078e-04
1.000000e-01	2.000000e-01	1.546780e-01	2.764908e-04	2.764908e-04
2.000000e-01	3.000000e-01	1.504805e-01	2.729158e-04	2.729158e-04
3.000000e-01	4.000000e-01	1.454187e-01	2.681361e-04	2.681361e-04
4.000000e-01	5.000000e-01	1.406814e-01	2.638902e-04	2.638902e-04
5.000000e-01	6.000000e-01	1.354041e-01	2.590041e-04	2.590041e-04
6.000000e-01	7.000000e-01	1.315458e-01	2.555200e-04	2.555200e-04
7.000000e-01	8.000000e-01	1.263109e-01	2.503104e-04	2.503104e-04
8.000000e-01	9.000000e-01	1.221038e-01	2.464065e-04	2.464065e-04
9.000000e-01	1.000000e+00	1.171025e-01	2.414574e-04	2.414574e-04
1.000000e+00	1.100000e+00	1.120633e-01	2.361001e-04	2.361001e-04
1.100000e+00	1.200000e+00	1.074000e-01	2.313729e-04	2.313729e-04
1.200000e+00	1.300000e+00	1.025712e-01	2.261991e-04	2.261991e-04
1.300000e+00	1.400000e+00	9.755605e-02	2.208258e-04	2.208258e-04
1.400000e+00	1.500000e+00	9.232598e-02	2.148631e-04	2.148631e-04
1.500000e+00	1.600000e+00	8.758053e-02	2.093419e-04	2.093419e-04
1.600000e+00	1.700000e+00	8.232829e-02	2.029412e-04	2.029412e-04
1.700000e+00	1.800000e+00	7.669944e-02	1.955994e-04	1.955994e-04
1.800000e+00	1.900000e+00	7.101218e-02	1.880936e-04	1.880936e-04
1.900000e+00	2.000000e+00	6.558239e-02	1.803419e-04	1.803419e-04
2.000000e+00	2.100000e+00	5.894193e-02	1.700609e-04	1.700609e-04
2.100000e+00	2.200000e+00	5.240119e-02	1.594506e-04	1.594506e-04
2.200000e+00	2.300000e+00	4.562065e-02	1.473127e-04	1.473127e-04
2.300000e+00	2.400000e+00	3.806680e-02	1.328927e-04	1.328927e-04
2.400000e+00	2.500000e+00	2.984811e-02	1.156228e-04	1.156228e-04
2.500000e+00	2.600000e+00	2.127891e-02	9.513628e-05	9.513628e-05
2.600000e+00	2.700000e+00	1.263244e-02	7.130454e-05	7.130454e-05
2.700000e+00	2.800000e+00	5.718067e-03	4.663710e-05	4.663710e-05
2.800000e+00	2.900000e+00	1.486599e-03	2.312864e-05	2.312864e-05
2.900000e+00	3.000000e+00	9.847116e-05	5.739314e-06	5.739314e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.525688e+02	3.178358e-01	3.178358e-01
-3.900000e+00	-3.800000e+00	2.513045e+02	3.170407e-01	3.170407e-01
-3.800000e+00	-3.700000e+00	2.498410e+02	3.161043e-01	3.161043e-01
-3.700000e+00	-3.600000e+00	2.478244e+02	3.148162e-01	3.148162e-01
-3.600000e+00	-3.500000e+00	2.461772e+02	3.137779e-01	3.137779e-01
-3.500000e+00	-3.400000e+00	2.444587e+02	3.126965e-01	3.126965e-01
-3.400000e+00	-3.300000e+00	2.428568e+02	3.116585e-01	3.116585e-01
-3.300000e+00	-3.200000e+00	2.412857e+02	3.106688e-01	3.106688e-01
-3.200000e+00	-3.100000e+00	2.390163e+02	3.091447e-01	3.091447e-01
-3.100000e+00	-3.000000e+00	2.371494e+02	3.079760e-01	3.079760e-01
-3.000000e+00	-2.900000e+00	2.345131e+02	3.062750e-01	3.062750e-01
-2.900000e+00	-2.800000e+00	2.325291e+02	3.049607e-01	3.049607e-01
-2.800000e+00	-2.700000e+00	2.302424e+02	3.034880e-01	3.034880e-01
-2.700000e+00	-2.600000e+00	2.275351e+02	3.016459e-01	3.016459e-01
-2.600000e+00	-2.500000e+00	2.254577e+02	3.002794e-01	3.002794e-01
-2.500000e+00	-2.400000e+00	2.228887e+02	2.985586e-01	2.985586e-01
-2.400000e+00	-2.300000e+00	2.204783e+02	2.969629e-01	2.969629e-01
-2.300000e+00	-2.200000e+00	2.180654e+02	2.952595e-01	2.952595e-01
-2.200000e+00	-2.100000e+00	2.148468e+02	2.931223e-01	2.931223e-01
-2.100000e+00	-2.000000e+00	2.121179e+02	2.912453e-01	2.912453e-01
-2.000000e+00	-1.900000e+00	2.095142e+02	2.894457e-01	2.894457e-01
-1.900000e+00	-1.800000e+00	2.060000e+02	2.870483e-01	2.870483e-01
-1.800000e+00	-1.700000e+00	2.033763e+02	2.852083e-01	2.852083e-01
-1.700000e+00	-1.600000e+00	2.004261e+02	2.831627e-01	2.831627e-01
-1.600000e+00	-1.500000e+00	1.972103e+02	2.808607e-01	2.808607e-01
-1.500000e+00	-1.400000e+00	1.940498e+02	2.785968e-01	2.785968e-01
-1.400000e+00	-1.300000e+00	1.907380e+02	2.761907e-01	2.761907e-01
-1.300000e+00	-1.200000e+00	1.873055e+02	2.736777e-01	2.736777e-01
-1.200000e+00	-1.100000e+00	1.845434e+02	2.717061e-01	2.717061e-01
-1.100000e+00	-1.000000e+00	1.801809e+02	2.684093e-01	2.684093e-01
-1.000000e+00	-9.000000e-01	1.775354e+02	2.664612e-01	2.664612e-01
-9.000000e-01	-8.000000e-01	1.737767e+02	2.636717e-01	2.636717e-01
-8.000000e-01	-7.000000e-01	1.696739e+02	2.604965e-01	2.604965e-01
-7.000000e-01	-6.000000e-01	1.663114e+02	2.578789e-01	2.578789e-01
-6.000000e-01	-5.000000e-01	1.625880e+02	2.550263e-01	2.550263e-01
-5.000000e-01	-4.000000e-01	1.589816e+02	2.521529e-01	2.521529e-01
-4.000000e-01	-3.000000e-01	1.550828e+02	2.490362e-01	2.490362e-01
-3.000000e-01	-2.000000e-01	1.505708e+02	2.454190e-01	2.454190e-01
-2.000000e-01	-1.000000e-01	1.466733e+02	2.422255e-01	2.422255e-01
-1.000000e-01	0.000000e+00	1.430328e+02	2.391912e-01	2.391912e-01
0.000000e+00	1.000000e-01	1.392328e+02	2.360050e-01	2.360050e-01
1.000000e-01	2.000000e-01	1.347467e+02	2.321894e-01	2.321894e-01
2.000000e-01	3.000000e-01	1.309457e+02	2.289292e-01	2.289292e-01
3.000000e-01	4.000000e-01	1.266410e+02	2.251087e-01	2.251087e-01
4.000000e-01	5.000000e-01	1.224066e+02	2.213225e-01	2.213225e-01
5.000000e-01	6.000000e-01	1.177592e+02	2.171082e-01	2.171082e-01
6.000000e-01	7.000000e-01	1.142888e+02	2.139452e-01	2.139452e-01
7.000000e-01	8.000000e-01	1.097659e+02	2.096517e-01	2.096517e-01
8.000000e-01	9.000000e-01	1.059580e+02	2.060305e-01	2.060305e-01
9.000000e-01	1.000000e+00	1.014696e+02	2.015963e-01	2.015963e-01
1.000000e+00	1.100000e+00	9.717920e+01	1.972686e-01	1.972686e-01
1.100000e+00	1.200000e+00	9.301954e+01	1.930765e-01	1.930765e-01
1.200000e+00	1.300000e+00	8.877772e+01	1.886392e-01	1.886392e-01
1.300000e+00	1.400000e+00	8.427597e+01	1.837893e-01	1.837893e-01
1.400000e+00	1.500000e+00	7.972628e+01	1.787582e-01	1.787582e-01
1.500000e+00	1.600000e+00	7.554210e+01	1.739962e-01	1.739962e-01
1.600000e+00	1.700000e+00	7.100526e+01	1.686963e-01	1.686963e-01
1.700000e+00	1.800000e+00	6.626270e+01	1.629357e-01	1.629357e-01
1.800000e+00	1.900000e+00	6.140058e+01	1.568454e-01	1.568454e-01
1.900000e+00	2.000000e+00	5.684789e+01	1.508787e-01	1.508787e-01
2.000000e+00	2.100000e+00	5.140787e+01	1.433118e-01	1.433118e-01
2.100000e+00	2.200000e+00	4.605811e+01	1.355157e-01	1.355157e-01
2.200000e+00	2.300000e+00	4.064232e+01	1.271389e-01	1.271389e-01
2.300000e+00	2.400000e+00	3.447137e+01	1.168430e-01	1.168430e-01
2.400000e+00	2.500000e+00	2.770069e+01	1.045098e-01	1.045098e-01
2.500000e+00	2.600000e+00	2.052486e+01	8.971989e-02	8.971989e-02
2.600000e+00	2.700000e+00	1.267039e+01	7.027823e-02	7.027823e-02
2.700000e+00	2.800000e+00	5.962078e+00	4.804452e-02	4.804452e-02
2.800000e+00	2.900000e+00	1.602650e+00	2.478580e-02	2.478580e-02
2.900000e+00	3.000000e+00	1.108963e-01	6.470469e-03	6.470469e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.557069e+02	3.180259e-01	3.180259e-01
-3.900000e+00	-3.800000e+00	2.540524e+02	3.169954e-01	3.169954e-01
-3.800000e+00	-3.700000e+00	2.526020e+02	3.160892e-01	3.160892e-01
-3.700000e+00	-3.600000e+00	2.505610e+02	3.148097e-01	3.148097e-01
-3.600000e+00	-3.500000e+00	2.492886e+02	3.140093e-01	3.140093e-01
-3.500000e+00	-3.400000e+00	2.482733e+02	3.133692e-01	3.133692e-01
-3.400000e+00	-3.300000e+00	2.458217e+02	3.118182e-01	3.118182e-01
-3.300000e+00	-3.200000e+00	2.450212e+02	3.113101e-01	3.113101e-01
-3.200000e+00	-3.100000e+00	2.422244e+02	3.095282e-01	3.095282e-01
-3.100000e+00	-3.000000e+00	2.403697e+02	3.083409e-01	3.083409e-01
-3.000000e+00	-2.900000e+00	2.386844e+02	3.072581e-01	3.072581e-01
-2.900000e+00	-2.800000e+00	2.367023e+02	3.059797e-01	3.059797e-01
-2.800000e+00	-2.700000e+00	2.349778e+02	3.048630e-01	3.048630e-01
-2.700000e+00	-2.600000e+00	2.326667e+02	3.033601e-01	3.033601e-01
-2.600000e+00	-2.500000e+00	2.303295e+02	3.018326e-01	3.018326e-01
-2.500000e+00	-2.400000e+00	2.276897e+02	3.000980e-01	3.000980e-01
-2.400000e+00	-2.300000e+00	2.250551e+02	2.983567e-01	2.983567e-01
-2.300000e+00	-2.200000e+00	2.233828e+02	2.972461e-01	2.972461e-01
-2.200000e+00	-2.100000e+00	2.201746e+02	2.951039e-01	2.951039e-01
-2.100000e+00	-2.000000e+00	2.183037e+02	2.938474e-01	2.938474e-01
-2.000000e+00	-1.900000e+00	2.157292e+02	2.921096e-01	2.921096e-01
-1.900000e+00	-1.800000e+00	2.127394e+02	2.900783e-01	2.900783e-01
-1.800000e+00	-1.700000e+00	2.096562e+02	2.879686e-01	2.879686e-01
-1.700000e+00	-1.600000e+00	2.067613e+02	2.859736e-01	2.859736e-01
-1.600000e+00	-1.500000e+00	2.039617e+02	2.840309e-01	2.840309e-01
-1.500000e+00	-1.400000e+00	2.007662e+02	2.817972e-01	2.817972e-01
-1.400000e+00	-1.300000e+00	1.980809e+02	2.799063e-01	2.799063e-01
-1.300000e+00	-1.200000e+00	1.944867e+02	2.773552e-01	2.773552e-01
-1.200000e+00	-1.100000e+00	1.910567e+02	2.748985e-01	2.748985e-01
-1.100000e+00	-1.000000e+00	1.879217e+02	2.726338e-01	2.726338e-01
-1.000000e+00	-9.000000e-01	1.847103e+02	2.702943e-01	2.702943e-01
-9.000000e-01	-8.000000e-01	1.812977e+02	2.677857e-01	2.677857e-01
-8.000000e-01	-7.000000e-01	1.777478e+02	2.651511e-01	2.651511e-01
-7.000000e-01	-6.000000e-01	1.744284e+02	2.626637e-01	2.626637e-01
-6.000000e-01	-5.000000e-01	1.709319e+02	2.600177e-01	2.600177e-01
-5.000000e-01	-4.000000e-01	1.670652e+02	2.570599e-01	2.570599e-01
-4.000000e-01	-3.000000e-01	1.635462e+02	2.543381e-01	2.543381e-01
-3.000000e-01	-2.000000e-01	1.599061e+02	2.514918e-01	2.514918e-01
-2.000000e-01	-1.000000e-01	1.562770e+02	2.486216e-01	2.486216e-01
-1.000000e-01	0.000000e+00	1.529237e+02	2.459398e-01	2.459398e-01
0.000000e+00	1.000000e-01	1.482900e+02	2.421851e-01	2.421851e-01
1.000000e-01	2.000000e-01	1.448968e+02	2.393981e-01	2.393981e-01
2.000000e-01	3.000000e-01	1.402884e+02	2.355604e-01	2.355604e-01
3.000000e-01	4.000000e-01	1.370526e+02	2.328278e-01	2.328278e-01
4.000000e-01	5.000000e-01	1.331186e+02	2.294620e-01	2.294620e-01
5.000000e-01	6.000000e-01	1.289014e+02	2.257981e-01	2.257981e-01
6.000000e-01	7.000000e-01	1.251442e+02	2.224830e-01	2.224830e-01
7.000000e-01	8.000000e-01	1.208863e+02	2.186653e-01	2.186653e-01
8.000000e-01	9.000000e-01	1.168717e+02	2.150037e-01	2.150037e-01
9.000000e-01	1.000000e+00	1.131078e+02	2.115133e-01	2.115133e-01
1.000000e+00	1.100000e+00	1.090334e+02	2.076687e-01	2.076687e-01
1.100000e+00	1.200000e+00	1.049072e+02	2.037014e-01	2.037014e-01
1.200000e+00	1.300000e+00	1.008154e+02	1.996893e-01	1.996893e-01
1.300000e+00	1.400000e+00	9.656779e+01	1.954373e-01	1.954373e-01
1.400000e+00	1.500000e+00	9.227981e+01	1.910490e-01	1.910490e-01
1.500000e+00	1.600000e+00	8.819514e+01	1.867728e-01	1.867728e-01
1.600000e+00	1.700000e+00	8.338823e+01	1.816116e-01	1.816116e-01
1.700000e+00	1.800000e+00	7.870947e+01	1.764432e-01	1.764432e-01
1.800000e+00	1.900000e+00	7.409281e+01	1.711904e-01	1.711904e-01
1.900000e+00	2.000000e+00	6.912057e+01	1.653465e-01	1.653465e-01
2.000000e+00	2.100000e+00	6.362978e+01	1.586432e-01	1.586432e-01
2.100000e+00	2.200000e+00	5.790563e+01	1.513393e-01	1.513393e-01
2.200000e+00	2.300000e+00	5.146635e+01	1.426767e-01	1.426767e-01
2.300000e+00	2.400000e+00	4.472410e+01	1.330032e-01	1.330032e-01
2.400000e+00	2.500000e+00	3.671614e+01	1.205091e-01	1.205091e-01
2.500000e+00	2.600000e+00	2.779133e+01	1.048446e-01	1.048446e-01
2.600000e+00	2.700000e+00	1.761704e+01	8.347526e-02	8.347526e-02
2.700000e+00	2.800000e+00	8.522944e+00	5.806122e-02	5.806122e-02
2.800000e+00	2.900000e+00	2.418684e+00	3.093007e-02	3.093007e-02
2.900000e+00	3.000000e+00	1.510936e-01	7.730620e-03	7.730620e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.464870e-02	8.040442e-05	8.040442e-05
-3.900000e+00	-3.800000e+00	6.423040e-02	8.014387e-05	8.014387e-05
-3.800000e+00	-3.700000e+00	6.386370e-02	7.991477e-05	7.991477e-05
-3.700000e+00	-3.600000e+00	6.334770e-02	7.959127e-05	7.959127e-05
-3.600000e+00	-3.500000e+00	6.302600e-02	7.938892e-05	7.938892e-05
-3.500000e+00	-3.400000e+00	6.276930e-02	7.922708e-05	7.922708e-05
-3.400000e+00	-3.300000e+00	6.214950e-02	7.883495e-05	7.883495e-05
-3.300000e+00	-3.200000e+00	6.194710e-02	7.870648e-05	7.870648e-05
-3.200000e+00	-3.100000e+00	6.124000e-02	7.825599e-05	7.825599e-05
-3.100000e+00	-3.000000e+00	6.077110e-02	7.795582e-05	7.795582e-05
-3.000000e+00	-2.900000e+00	6.034500e-02	7.768204e-05	7.768204e-05
-2.900000e+00	-2.800000e+00	5.984390e-02	7.735884e-05	7.735884e-05
-2.800000e+00	-2.700000e+00	5.940790e-02	7.707652e-05	7.707652e-05
-2.700000e+00	-2.600000e+00	5.882360e-02	7.669654e-05	7.669654e-05
-2.600000e+00	-2.500000e+00	5.823270e-02	7.631035e-05	7.631035e-05
-2.500000e+00	-2.400000e+00	5.756530e-02	7.587180e-05	7.587180e-05
-2.400000e+00	-2.300000e+00	5.689920e-02	7.543156e-05	7.543156e-05
-2.300000e+00	-2.200000e+00	5.647640e-02	7.515078e-05	7.515078e-05
-2.200000e+00	-2.100000e+00	5.566530e-02	7.460918e-05	7.460918e-05
-2.100000e+00	-2.000000e+00	5.519230e-02	7.429152e-05	7.429152e-05
-2.000000e+00	-1.900000e+00	5.454140e-02	7.385215e-05	7.385215e-05
-1.900000e+00	-1.800000e+00	5.378550e-02	7.333860e-05	7.333860e-05
-1.800000e+00	-1.700000e+00	5.300600e-02	7.280522e-05	7.280522e-05
-1.700000e+00	-1.600000e+00	5.227410e-02	7.230083e-05	7.230083e-05
-1.600000e+00	-1.500000e+00	5.156630e-02	7.180968e-05	7.180968e-05
-1.500000e+00	-1.400000e+00	5.075840e-02	7.124493e-05	7.124493e-05
-1.400000e+00	-1.300000e+00	5.007950e-02	7.076687e-05	7.076687e-05
-1.300000e+00	-1.200000e+00	4.917080e-02	7.012189e-05	7.012189e-05
-1.200000e+00	-1.100000e+00	4.830360e-02	6.950079e-05	6.950079e-05
-1.100000e+00	-1.000000e+00	4.751100e-02	6.892822e-05	6.892822e-05
-1.000000e+00	-9.000000e-01	4.669910e-02	6.833674e-05	6.833674e-05
-9.000000e-01	-8.000000e-01	4.583630e-02	6.770251e-05	6.770251e-05
-8.000000e-01	-7.000000e-01	4.493880e-02	6.703641e-05	6.703641e-05
-7.000000e-01	-6.000000e-01	4.409960e-02	6.640753e-05	6.640753e-05
-6.000000e-01	-5.000000e-01	4.321560e-02	6.573857e-05	6.573857e-05
-5.000000e-01	-4.000000e-01	4.223800e-02	6.499077e-05	6.499077e-05
-4.000000e-01	-3.000000e-01	4.134830e-02	6.430264e-05	6.430264e-05
-3.000000e-01	-2.000000e-01	4.042800e-02	6.358302e-05	6.358302e-05
-2.000000e-01	-1.000000e-01	3.951050e-02	6.285738e-05	6.285738e-05
-1.000000e-01	0.000000e+00	3.866270e-02	6.217934e-05	6.217934e-05
0.000000e+00	1.000000e-01	3.749120e-02	6.123006e-05	6.123006e-05
1.000000e-01	2.000000e-01	3.663330e-02	6.052545e-05	6.052545e-05
2.000000e-01	3.000000e-01	3.546820e-02	5.955518e-05	5.955518e-05
3.000000e-01	4.000000e-01	3.465010e-02	5.886434e-05	5.886434e-05
4.000000e-01	5.000000e-01	3.365550e-02	5.801336e-05	5.801336e-05
5.000000e-01	6.000000e-01	3.258930e-02	5.708704e-05	5.708704e-05
6.000000e-01	7.000000e-01	3.163940e-02	5.624891e-05	5.624891e-05
7.000000e-01	8.000000e-01	3.056290e-02	5.528372e-05	5.528372e-05
8.000000e-01	9.000000e-01	2.954790e-02	5.435798e-05	5.435798e-05
9.000000e-01	1.000000e+00	2.859630e-02	5.347551e-05	5.347551e-05
1.000000e+00	1.100000e+00	2.756620e-02	5.250352e-05	5.250352e-05
1.100000e+00	1.200000e+00	2.652300e-02	5.150049e-05	5.150049e-05
1.200000e+00	1.300000e+00	2.548850e-02	5.048614e-05	5.048614e-05
1.300000e+00	1.400000e+00	2.441460e-02	4.941113e-05	4.941113e-05
1.400000e+00	1.500000e+00	2.333050e-02	4.830166e-05	4.830166e-05
1.500000e+00	1.600000e+00	2.229780e-02	4.722055e-05	4.722055e-05
1.600000e+00	1.700000e+00	2.108250e-02	4.591568e-05	4.591568e-05
1.700000e+00	1.800000e+00	1.989960e-02	4.460897e-05	4.460897e-05
1.800000e+00	1.900000e+00	1.873240e-02	4.328094e-05	4.328094e-05
1.900000e+00	2.000000e+00	1.747530e-02	4.180347e-05	4.180347e-05
2.000000e+00	2.100000e+00	1.608710e-02	4.010873e-05	4.010873e-05
2.100000e+00	2.200000e+00	1.463990e-02	3.826212e-05	3.826212e-05
2.200000e+00	2.300000e+00	1.301190e-02	3.607201e-05	3.607201e-05
2.300000e+00	2.400000e+00	1.130730e-02	3.362633e-05	3.362633e-05
2.400000e+00	2.500000e+00	9.282700e-03	3.046752e-05	3.046752e-05
2.500000e+00	2.600000e+00	7.026300e-03	2.650717e-05	2.650717e-05
2.600000e+00	2.700000e+00	4.454000e-03	2.110450e-05	2.110450e-05
2.700000e+00	2.800000e+00	2.154800e-03	1.467924e-05	1.467924e-05
2.800000e+00	2.900000e+00	6.115000e-04	7.819847e-06	7.819847e-06
2.900000e+00	3.000000e+00	3.820000e-05	1.954482e-06	1.954482e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.973767e-01	3.859225e-04	3.859225e-04
-3.900000e+00	-3.800000e+00	2.951070e-01	3.842668e-04	3.842668e-04
-3.800000e+00	-3.700000e+00	2.933127e-01	3.829824e-04	3.829824e-04
-3.700000e+00	-3.600000e+00	2.909091e-01	3.814504e-04	3.814504e-04
-3.600000e+00	-3.500000e+00	2.894608e-01	3.804560e-04	3.804560e-04
-3.500000e+00	-3.400000e+00	2.885759e-01	3.801189e-04	3.801189e-04
-3.400000e+00	-3.300000e+00	2.856287e-01	3.780825e-04	3.780825e-04
-3.300000e+00	-3.200000e+00	2.847502e-01	3.775575e-04	3.775575e-04
-3.200000e+00	-3.100000e+00	2.815543e-01	3.755046e-04	3.755046e-04
-3.100000e+00	-3.000000e+00	2.791329e-01	3.736789e-04	3.736789e-04
-3.000000e+00	-2.900000e+00	2.773105e-01	3.725394e-04	3.725394e-04
-2.900000e+00	-2.800000e+00	2.749255e-01	3.709040e-04	3.709040e-04
-2.800000e+00	-2.700000e+00	2.728654e-01	3.694413e-04	3.694413e-04
-2.700000e+00	-2.600000e+00	2.703100e-01	3.678004e-04	3.678004e-04
-2.600000e+00	-2.500000e+00	2.674592e-01	3.657249e-04	3.657249e-04
-2.500000e+00	-2.400000e+00	2.645061e-01	3.638206e-04	3.638206e-04
-2.400000e+00	-2.300000e+00	2.613454e-01	3.615403e-04	3.615403e-04
-2.300000e+00	-2.200000e+00	2.594940e-01	3.603502e-04	3.603502e-04
-2.200000e+00	-2.100000e+00	2.557671e-01	3.577412e-04	3.577412e-04
-2.100000e+00	-2.000000e+00	2.537673e-01	3.564600e-04	3.564600e-04
-2.000000e+00	-1.900000e+00	2.504728e-01	3.539237e-04	3.539237e-04
-1.900000e+00	-1.800000e+00	2.471204e-01	3.516202e-04	3.516202e-04
-1.800000e+00	-1.700000e+00	2.436238e-01	3.492233e-04	3.492233e-04
-1.700000e+00	-1.600000e+00	2.403421e-01	3.468840e-04	3.468840e-04
-1.600000e+00	-1.500000e+00	2.371321e-01	3.446302e-04	3.446302e-04
-1.500000e+00	-1.400000e+00	2.331549e-01	3.415346e-04	3.415346e-04
-1.400000e+00	-1.300000e+00	2.302985e-01	3.395998e-04	3.395998e-04
-1.300000e+00	-1.200000e+00	2.259338e-01	3.362352e-04	3.362352e-04
-1.200000e+00	-1.100000e+00	2.220600e-01	3.334245e-04	3.334245e-04
-1.100000e+00	-1.000000e+00	2.184521e-01	3.307694e-04	3.307694e-04
-1.000000e+00	-9.000000e-01	2.145521e-01	3.276494e-04	3.276494e-04
-9.000000e-01	-8.000000e-01	2.106518e-01	3.246934e-04	3.246934e-04
-8.000000e-01	-7.000000e-01	2.064453e-01	3.213951e-04	3.213951e-04
-7.000000e-01	-6.000000e-01	2.027420e-01	3.186134e-04	3.186134e-04
-6.000000e-01	-5.000000e-01	1.987487e-01	3.155129e-04	3.155129e-04
-5.000000e-01	-4.000000e-01	1.943062e-01	3.120335e-04	3.120335e-04
-4.000000e-01	-3.000000e-01	1.903484e-01	3.089572e-04	3.089572e-04
-3.000000e-01	-2.000000e-01	1.861513e-01	3.055714e-04	3.055714e-04
-2.000000e-01	-1.000000e-01	1.818054e-01	3.018623e-04	3.018623e-04
-1.000000e-01	0.000000e+00	1.780100e-01	2.988566e-04	2.988566e-04
0.000000e+00	1.000000e-01	1.727349e-01	2.944306e-04	2.944306e-04
1.000000e-01	2.000000e-01	1.686966e-01	2.909550e-04	2.909550e-04
2.000000e-01	3.000000e-01	1.635482e-01	2.866946e-04	2.866946e-04
3.000000e-01	4.000000e-01	1.598975e-01	2.836003e-04	2.836003e-04
4.000000e-01	5.000000e-01	1.553742e-01	2.795987e-04	2.795987e-04
5.000000e-01	6.000000e-01	1.504591e-01	2.751518e-04	2.751518e-04
6.000000e-01	7.000000e-01	1.460927e-01	2.711403e-04	2.711403e-04
7.000000e-01	8.000000e-01	1.414271e-01	2.670878e-04	2.670878e-04
8.000000e-01	9.000000e-01	1.368952e-01	2.629548e-04	2.629548e-04
9.000000e-01	1.000000e+00	1.326118e-01	2.589409e-04	2.589409e-04
1.000000e+00	1.100000e+00	1.278449e-01	2.542605e-04	2.542605e-04
1.100000e+00	1.200000e+00	1.232725e-01	2.499620e-04	2.499620e-04
1.200000e+00	1.300000e+00	1.186168e-01	2.453452e-04	2.453452e-04
1.300000e+00	1.400000e+00	1.137261e-01	2.403579e-04	2.403579e-04
1.400000e+00	1.500000e+00	1.087050e-01	2.349634e-04	2.349634e-04
1.500000e+00	1.600000e+00	1.040227e-01	2.299908e-04	2.299908e-04
1.600000e+00	1.700000e+00	9.826449e-02	2.233711e-04	2.233711e-04
1.700000e+00	1.800000e+00	9.265291e-02	2.167106e-04	2.167106e-04
1.800000e+00	1.900000e+00	8.702147e-02	2.096793e-04	2.096793e-04
1.900000e+00	2.000000e+00	8.072288e-02	2.012447e-04	2.012447e-04
2.000000e+00	2.100000e+00	7.362987e-02	1.911471e-04	1.911471e-04
2.100000e+00	2.200000e+00	6.635985e-02	1.804001e-04	1.804001e-04
2.200000e+00	2.300000e+00	5.794851e-02	1.668236e-04	1.668236e-04
2.300000e+00	2.400000e+00	4.927760e-02	1.518581e-04	1.518581e-04
2.400000e+00	2.500000e+00	3.915495e-02	1.328074e-04	1.328074e-04
2.500000e+00	2.600000e+00	2.843648e-02	1.104364e-04	1.104364e-04
2.600000e+00	2.700000e+00	1.720761e-02	8.351388e-05	8.351388e-05
2.700000e+00	2.800000e+00	7.943648e-03	5.511011e-05	5.511011e-05
2.800000e+00	2.900000e+00	2.153525e-03	2.785563e-05	2.785563e-05
2.900000e+00	3.000000e+00	1.269601e-04	6.522312e-06	6.522312e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.553877e+02	3.176484e-01	3.176484e-01
-3.900000e+00	-3.800000e+00	2.537243e+02	3.166054e-01	3.166054e-01
-3.800000e+00	-3.700000e+00	2.522838e+02	3.157105e-01	3.157105e-01
-3.700000e+00	-3.600000e+00	2.502463e+02	3.144335e-01	3.144335e-01
-3.600000e+00	-3.500000e+00	2.489672e+02	3.136237e-01	3.136237e-01
-3.500000e+00	-3.400000e+00	2.479584e+02	3.129910e-01	3.129910e-01
-3.400000e+00	-3.300000e+00	2.455114e+02	3.114436e-01	3.114436e-01
-3.300000e+00	-3.200000e+00	2.447142e+02	3.109391e-01	3.109391e-01
-3.200000e+00	-3.100000e+00	2.419148e+02	3.091515e-01	3.091515e-01
-3.100000e+00	-3.000000e+00	2.400645e+02	3.079683e-01	3.079683e-01
-3.000000e+00	-2.900000e+00	2.383837e+02	3.068899e-01	3.068899e-01
-2.900000e+00	-2.800000e+00	2.363971e+02	3.056038e-01	3.056038e-01
-2.800000e+00	-2.700000e+00	2.346835e+02	3.044999e-01	3.044999e-01
-2.700000e+00	-2.600000e+00	2.323698e+02	3.029916e-01	3.029916e-01
-2.600000e+00	-2.500000e+00	2.300335e+02	3.014632e-01	3.014632e-01
-2.500000e+00	-2.400000e+00	2.274008e+02	2.997355e-01	2.997355e-01
-2.400000e+00	-2.300000e+00	2.247685e+02	2.979949e-01	2.979949e-01
-2.300000e+00	-2.200000e+00	2.231015e+02	2.968901e-01	2.968901e-01
-2.200000e+00	-2.100000e+00	2.198966e+02	2.947494e-01	2.947494e-01
-2.100000e+00	-2.000000e+00	2.180327e+02	2.935006e-01	2.935006e-01
-2.000000e+00	-1.900000e+00	2.154536e+02	2.917542e-01	2.917542e-01
-1.900000e+00	-1.800000e+00	2.124682e+02	2.897263e-01	2.897263e-01
-1.800000e+00	-1.700000e+00	2.093905e+02	2.876214e-01	2.876214e-01
-1.700000e+00	-1.600000e+00	2.065006e+02	2.856306e-01	2.856306e-01
-1.600000e+00	-1.500000e+00	2.037072e+02	2.836940e-01	2.836940e-01
-1.500000e+00	-1.400000e+00	2.005120e+02	2.814576e-01	2.814576e-01
-1.400000e+00	-1.300000e+00	1.978324e+02	2.795722e-01	2.795722e-01
-1.300000e+00	-1.200000e+00	1.942410e+02	2.770217e-01	2.770217e-01
-1.200000e+00	-1.100000e+00	1.908216e+02	2.745772e-01	2.745772e-01
-1.100000e+00	-1.000000e+00	1.876862e+02	2.723089e-01	2.723089e-01
-1.000000e+00	-9.000000e-01	1.844696e+02	2.699587e-01	2.699587e-01
-9.000000e-01	-8.000000e-01	1.810692e+02	2.674647e-01	2.674647e-01
-8.000000e-01	-7.000000e-01	1.775243e+02	2.648340e-01	2.648340e-01
-7.000000e-01	-6.000000e-01	1.742075e+02	2.623472e-01	2.623472e-01
-6.000000e-01	-5.000000e-01	1.707164e+02	2.597058e-01	2.597058e-01
-5.000000e-01	-4.000000e-01	1.668569e+02	2.567551e-01	2.567551e-01
-4.000000e-01	-3.000000e-01	1.633475e+02	2.540448e-01	2.540448e-01
-3.000000e-01	-2.000000e-01	1.597154e+02	2.512073e-01	2.512073e-01
-2.000000e-01	-1.000000e-01	1.560921e+02	2.483427e-01	2.483427e-01
-1.000000e-01	0.000000e+00	1.527354e+02	2.456519e-01	2.456519e-01
0.000000e+00	1.000000e-01	1.481123e+02	2.419097e-01	2.419097e-01
1.000000e-01	2.000000e-01	1.447240e+02	2.391273e-01	2.391273e-01
2.000000e-01	3.000000e-01	1.401241e+02	2.352990e-01	2.352990e-01
3.000000e-01	4.000000e-01	1.368940e+02	2.325729e-01	2.325729e-01
4.000000e-01	5.000000e-01	1.329608e+02	2.292041e-01	2.292041e-01
5.000000e-01	6.000000e-01	1.287484e+02	2.255439e-01	2.255439e-01
6.000000e-01	7.000000e-01	1.250026e+02	2.222450e-01	2.222450e-01
7.000000e-01	8.000000e-01	1.207506e+02	2.184334e-01	2.184334e-01
8.000000e-01	9.000000e-01	1.167415e+02	2.147776e-01	2.147776e-01
9.000000e-01	1.000000e+00	1.129814e+02	2.112899e-01	2.112899e-01
1.000000e+00	1.100000e+00	1.089131e+02	2.074525e-01	2.074525e-01
1.100000e+00	1.200000e+00	1.047893e+02	2.034849e-01	2.034849e-01
1.200000e+00	1.300000e+00	1.007006e+02	1.994741e-01	1.994741e-01
1.300000e+00	1.400000e+00	9.645808e+01	1.952273e-01	1.952273e-01
1.400000e+00	1.500000e+00	9.216866e+01	1.908305e-01	1.908305e-01
1.500000e+00	1.600000e+00	8.808945e+01	1.865603e-01	1.865603e-01
1.600000e+00	1.700000e+00	8.328223e+01	1.813917e-01	1.813917e-01
1.700000e+00	1.800000e+00	7.860464e+01	1.762187e-01	1.762187e-01
1.800000e+00	1.900000e+00	7.398373e+01	1.709486e-01	1.709486e-01
1.900000e+00	2.000000e+00	6.901415e+01	1.651022e-01	1.651022e-01
2.000000e+00	2.100000e+00	6.353056e+01	1.584057e-01	1.584057e-01
2.100000e+00	2.200000e+00	5.781442e+01	1.511104e-01	1.511104e-01
2.200000e+00	2.300000e+00	5.138213e+01	1.424520e-01	1.424520e-01
2.300000e+00	2.400000e+00	4.463897e+01	1.327581e-01	1.327581e-01
2.400000e+00	2.500000e+00	3.663982e+01	1.202656e-01	1.202656e-01
2.500000e+00	2.600000e+00	2.772542e+01	1.046018e-01	1.046018e-01
2.600000e+00	2.700000e+00	1.757042e+01	8.325864e-02	8.325864e-02
2.700000e+00	2.800000e+00	8.497522e+00	5.789062e-02	5.789062e-02
2.800000e+00	2.900000e+00	2.410604e+00	3.082789e-02	3.082789e-02
2.900000e+00	3.000000e+00	1.506283e-01	7.707034e-03	7.707034e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=9.99999990002369394e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.586949e+02	3.217180e-01	3.217180e-01
-3.900000e+00	-3.800000e+00	2.571877e+02	3.207795e-01	3.207795e-01
-3.800000e+00	-3.700000e+00	2.564512e+02	3.203198e-01	3.203198e-01
-3.700000e+00	-3.600000e+00	2.546215e+02	3.191750e-01	3.191750e-01
-3.600000e+00	-3.500000e+00	2.531612e+02	3.182585e-01	3.182585e-01
-3.500000e+00	-3.400000e+00	2.517925e+02	3.173971e-01	3.173971e-01
-3.400000e+00	-3.300000e+00	2.499852e+02	3.162559e-01	3.162559e-01
-3.300000e+00	-3.200000e+00	2.484937e+02	3.153110e-01	3.153110e-01
-3.200000e+00	-3.100000e+00	2.466544e+02	3.141419e-01	3.141419e-01
-3.100000e+00	-3.000000e+00	2.443419e+02	3.126658e-01	3.126658e-01
-3.000000e+00	-2.900000e+00	2.429480e+02	3.117727e-01	3.117727e-01
-2.900000e+00	-2.800000e+00	2.400661e+02	3.099180e-01	3.099180e-01
-2.800000e+00	-2.700000e+00	2.383197e+02	3.087887e-01	3.087887e-01
-2.700000e+00	-2.600000e+00	2.359151e+02	3.072270e-01	3.072270e-01
-2.600000e+00	-2.500000e+00	2.332837e+02	3.055087e-01	3.055087e-01
-2.500000e+00	-2.400000e+00	2.314148e+02	3.042825e-01	3.042825e-01
-2.400000e+00	-2.300000e+00	2.285918e+02	3.024208e-01	3.024208e-01
-2.300000e+00	-2.200000e+00	2.267421e+02	3.011949e-01	3.011949e-01
-2.200000e+00	-2.100000e+00	2.241035e+02	2.994372e-01	2.994372e-01
-2.100000e+00	-2.000000e+00	2.211000e+02	2.974239e-01	2.974239e-01
-2.000000e+00	-1.900000e+00	2.187462e+02	2.958365e-01	2.958365e-01
-1.900000e+00	-1.800000e+00	2.156247e+02	2.937181e-01	2.937181e-01
-1.800000e+00	-1.700000e+00	2.130125e+02	2.919335e-01	2.919335e-01
-1.700000e+00	-1.600000e+00	2.097573e+02	2.896943e-01	2.896943e-01
-1.600000e+00	-1.500000e+00	2.071423e+02	2.878829e-01	2.878829e-01
-1.500000e+00	-1.400000e+00	2.035214e+02	2.853557e-01	2.853557e-01
-1.400000e+00	-1.300000e+00	2.009440e+02	2.835430e-01	2.835430e-01
-1.300000e+00	-1.200000e+00	1.980521e+02	2.814953e-01	2.814953e-01
-1.200000e+00	-1.100000e+00	1.942136e+02	2.787541e-01	2.787541e-01
-1.100000e+00	-1.000000e+00	1.908464e+02	2.763271e-01	2.763271e-01
-1.000000e+00	-9.000000e-01	1.877925e+02	2.741073e-01	2.741073e-01
-9.000000e-01	-8.000000e-01	1.839464e+02	2.712858e-01	2.712858e-01
-8.000000e-01	-7.000000e-01	1.806604e+02	2.688518e-01	2.688518e-01
-7.000000e-01	-6.000000e-01	1.769891e+02	2.661061e-01	2.661061e-01
-6.000000e-01	-5.000000e-01	1.736307e+02	2.635693e-01	2.635693e-01
-5.000000e-01	-4.000000e-01	1.700547e+02	2.608409e-01	2.608409e-01
-4.000000e-01	-3.000000e-01	1.664370e+02	2.580515e-01	2.580515e-01
-3.000000e-01	-2.000000e-01	1.626601e+02	2.551068e-01	2.551068e-01
-2.000000e-01	-1.000000e-01	1.590109e+02	2.522289e-01	2.522289e-01
-1.000000e-01	0.000000e+00	1.554972e+02	2.494266e-01	2.494266e-01
0.000000e+00	1.000000e-01	1.515907e+02	2.462735e-01	2.462735e-01
1.000000e-01	2.000000e-01	1.476186e+02	2.430256e-01	2.430256e-01
2.000000e-01	3.000000e-01	1.436136e+02	2.397062e-01	2.397062e-01
3.000000e-01	4.000000e-01	1.395995e+02	2.363324e-01	2.363324e-01
4.000000e-01	5.000000e-01	1.353381e+02	2.326973e-01	2.326973e-01
5.000000e-01	6.000000e-01	1.318104e+02	2.296447e-01	2.296447e-01
6.000000e-01	7.000000e-01	1.278999e+02	2.262125e-01	2.262125e-01
7.000000e-01	8.000000e-01	1.238361e+02	2.225897e-01	2.225897e-01
8.000000e-01	9.000000e-01	1.198752e+02	2.190010e-01	2.190010e-01
9.000000e-01	1.000000e+00	1.158887e+02	2.153287e-01	2.153287e-01
1.000000e+00	1.100000e+00	1.115952e+02	2.113023e-01	2.113023e-01
1.100000e+00	1.200000e+00	1.076507e+02	2.075343e-01	2.075343e-01
1.200000e+00	1.300000e+00	1.042323e+02	2.042126e-01	2.042126e-01
1.300000e+00	1.400000e+00	9.999129e+01	2.000150e-01	2.000150e-01
1.400000e+00	1.500000e+00	9.553223e+01	1.955043e-01	1.955043e-01
1.500000e+00	1.600000e+00	9.107278e+01	1.908867e-01	1.908867e-01
1.600000e+00	1.700000e+00	8.656651e+01	1.861043e-01	1.861043e-01
1.700000e+00	1.800000e+00	8.261797e+01	1.818104e-01	1.818104e-01
1.800000e+00	1.900000e+00	7.768200e+01	1.762957e-01	1.762957e-01
1.900000e+00	2.000000e+00	7.306811e+01	1.709800e-01	1.709800e-01
2.000000e+00	2.100000e+00	6.735036e+01	1.641540e-01	1.641540e-01
2.100000e+00	2.200000e+00	6.160860e+01	1.570009e-01	1.570009e-01
2.200000e+00	2.300000e+00	5.515187e+01	1.485462e-01	1.485462e-01
2.300000e+00	2.400000e+00	4.791335e+01	1.384553e-01	1.384553e-01
2.400000e+00	2.500000e+00	3.974582e+01	1.261035e-01	1.261035e-01
2.500000e+00	2.600000e+00	3.034079e+01	1.101780e-01	1.101780e-01
2.600000e+00	2.700000e+00	1.932578e+01	8.793260e-02	8.793260e-02
2.700000e+00	2.800000e+00	9.501051e+00	6.165485e-02	6.165485e-02
2.800000e+00	2.900000e+00	2.590214e+00	3.219210e-02	3.219210e-02
2.900000e+00	3.000000e+00	1.796426e-01	8.477857e-03	8.477857e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.465840e-02	8.041045e-05	8.041045e-05
-3.900000e+00	-3.800000e+00	6.428170e-02	8.017587e-05	8.017587e-05
-3.800000e+00	-3.700000e+00	6.409760e-02	8.006098e-05	8.006098e-05
-3.700000e+00	-3.600000e+00	6.364030e-02	7.977487e-05	7.977487e-05
-3.600000e+00	-3.500000e+00	6.327530e-02	7.954577e-05	7.954577e-05
-3.500000e+00	-3.400000e+00	6.293320e-02	7.933045e-05	7.933045e-05
-3.400000e+00	-3.300000e+00	6.248150e-02	7.904524e-05	7.904524e-05
-3.300000e+00	-3.200000e+00	6.210870e-02	7.880907e-05	7.880907e-05
-3.200000e+00	-3.100000e+00	6.164900e-02	7.851688e-05	7.851688e-05
-3.100000e+00	-3.000000e+00	6.107100e-02	7.814794e-05	7.814794e-05
-3.000000e+00	-2.900000e+00	6.072260e-02	7.792471e-05	7.792471e-05
-2.900000e+00	-2.800000e+00	6.000230e-02	7.746115e-05	7.746115e-05
-2.800000e+00	-2.700000e+00	5.956580e-02	7.717888e-05	7.717888e-05
-2.700000e+00	-2.600000e+00	5.896480e-02	7.678854e-05	7.678854e-05
-2.600000e+00	-2.500000e+00	5.830710e-02	7.635909e-05	7.635909e-05
-2.500000e+00	-2.400000e+00	5.784000e-02	7.605261e-05	7.605261e-05
-2.400000e+00	-2.300000e+00	5.713440e-02	7.558730e-05	7.558730e-05
-2.300000e+00	-2.200000e+00	5.667210e-02	7.528087e-05	7.528087e-05
-2.200000e+00	-2.100000e+00	5.601260e-02	7.484157e-05	7.484157e-05
-2.100000e+00	-2.000000e+00	5.526190e-02	7.433835e-05	7.433835e-05
-2.000000e+00	-1.900000e+00	5.467360e-02	7.394160e-05	7.394160e-05
-1.900000e+00	-1.800000e+00	5.389340e-02	7.341212e-05	7.341212e-05
-1.800000e+00	-1.700000e+00	5.324050e-02	7.296609e-05	7.296609e-05
-1.700000e+00	-1.600000e+00	5.242690e-02	7.240642e-05	7.240642e-05
-1.600000e+00	-1.500000e+00	5.177330e-02	7.195367e-05	7.195367e-05
-1.500000e+00	-1.400000e+00	5.086840e-02	7.132223e-05	7.132223e-05
-1.400000e+00	-1.300000e+00	5.022410e-02	7.086896e-05	7.086896e-05
-1.300000e+00	-1.200000e+00	4.950130e-02	7.035716e-05	7.035716e-05
-1.200000e+00	-1.100000e+00	4.854190e-02	6.967202e-05	6.967202e-05
-1.100000e+00	-1.000000e+00	4.770030e-02	6.906540e-05	6.906540e-05
-1.000000e+00	-9.000000e-01	4.693700e-02	6.851058e-05	6.851058e-05
-9.000000e-01	-8.000000e-01	4.597570e-02	6.780538e-05	6.780538e-05
-8.000000e-01	-7.000000e-01	4.515440e-02	6.719702e-05	6.719702e-05
-7.000000e-01	-6.000000e-01	4.423680e-02	6.651075e-05	6.651075e-05
-6.000000e-01	-5.000000e-01	4.339740e-02	6.587670e-05	6.587670e-05
-5.000000e-01	-4.000000e-01	4.250360e-02	6.519479e-05	6.519479e-05
-4.000000e-01	-3.000000e-01	4.159940e-02	6.449760e-05	6.449760e-05
-3.000000e-01	-2.000000e-01	4.065540e-02	6.376159e-05	6.376159e-05
-2.000000e-01	-1.000000e-01	3.974330e-02	6.304229e-05	6.304229e-05
-1.000000e-01	0.000000e+00	3.886510e-02	6.234188e-05	6.234188e-05
0.000000e+00	1.000000e-01	3.788870e-02	6.155380e-05	6.155380e-05
1.000000e-01	2.000000e-01	3.689590e-02	6.074200e-05	6.074200e-05
2.000000e-01	3.000000e-01	3.589490e-02	5.991235e-05	5.991235e-05
3.000000e-01	4.000000e-01	3.489160e-02	5.906911e-05	5.906911e-05
4.000000e-01	5.000000e-01	3.382650e-02	5.816055e-05	5.816055e-05
5.000000e-01	6.000000e-01	3.294480e-02	5.739756e-05	5.739756e-05
6.000000e-01	7.000000e-01	3.196740e-02	5.653972e-05	5.653972e-05
7.000000e-01	8.000000e-01	3.095170e-02	5.563425e-05	5.563425e-05
8.000000e-01	9.000000e-01	2.996170e-02	5.473728e-05	5.473728e-05
9.000000e-01	1.000000e+00	2.896530e-02	5.381942e-05	5.381942e-05
1.000000e+00	1.100000e+00	2.789220e-02	5.281307e-05	5.281307e-05
1.100000e+00	1.200000e+00	2.690630e-02	5.187128e-05	5.187128e-05
1.200000e+00	1.300000e+00	2.605190e-02	5.104106e-05	5.104106e-05
1.300000e+00	1.400000e+00	2.499190e-02	4.999190e-05	4.999190e-05
1.400000e+00	1.500000e+00	2.387740e-02	4.886451e-05	4.886451e-05
1.500000e+00	1.600000e+00	2.276280e-02	4.771038e-05	4.771038e-05
1.600000e+00	1.700000e+00	2.163650e-02	4.651505e-05	4.651505e-05
1.700000e+00	1.800000e+00	2.064960e-02	4.544183e-05	4.544183e-05
1.800000e+00	1.900000e+00	1.941590e-02	4.406348e-05	4.406348e-05
1.900000e+00	2.000000e+00	1.826270e-02	4.273488e-05	4.273488e-05
2.000000e+00	2.100000e+00	1.683360e-02	4.102877e-05	4.102877e-05
2.100000e+00	2.200000e+00	1.539850e-02	3.924092e-05	3.924092e-05
2.200000e+00	2.300000e+00	1.378470e-02	3.712775e-05	3.712775e-05
2.300000e+00	2.400000e+00	1.197550e-02	3.460564e-05	3.460564e-05
2.400000e+00	2.500000e+00	9.934100e-03	3.151841e-05	3.151841e-05
2.500000e+00	2.600000e+00	7.583400e-03	2.753797e-05	2.753797e-05
2.600000e+00	2.700000e+00	4.830300e-03	2.197794e-05	2.197794e-05
2.700000e+00	2.800000e+00	2.374700e-03	1.541006e-05	1.541006e-05
2.800000e+00	2.900000e+00	6.474000e-04	8.046117e-06	8.046117e-06
2.900000e+00	3.000000e+00	4.490000e-05	2.118962e-06	2.118962e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=9.99999989100136865e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.969896e-01	3.819174e-04	3.819174e-04
-3.900000e+00	-3.800000e+00	2.953365e-01	3.809085e-04	3.809085e-04
-3.800000e+00	-3.700000e+00	2.944112e-01	3.802673e-04	3.802673e-04
-3.700000e+00	-3.600000e+00	2.921130e-01	3.786442e-04	3.786442e-04
-3.600000e+00	-3.500000e+00	2.908151e-01	3.780611e-04	3.780611e-04
-3.500000e+00	-3.400000e+00	2.890784e-01	3.768486e-04	3.768486e-04
-3.400000e+00	-3.300000e+00	2.869842e-01	3.754519e-04	3.754519e-04
-3.300000e+00	-3.200000e+00	2.852713e-01	3.743382e-04	3.743382e-04
-3.200000e+00	-3.100000e+00	2.833143e-01	3.731340e-04	3.731340e-04
-3.100000e+00	-3.000000e+00	2.805206e-01	3.711942e-04	3.711942e-04
-3.000000e+00	-2.900000e+00	2.788206e-01	3.700097e-04	3.700097e-04
-2.900000e+00	-2.800000e+00	2.756825e-01	3.680518e-04	3.680518e-04
-2.800000e+00	-2.700000e+00	2.735149e-01	3.664990e-04	3.664990e-04
-2.700000e+00	-2.600000e+00	2.706769e-01	3.645294e-04	3.645294e-04
-2.600000e+00	-2.500000e+00	2.678463e-01	3.627538e-04	3.627538e-04
-2.500000e+00	-2.400000e+00	2.656956e-01	3.613015e-04	3.613015e-04
-2.400000e+00	-2.300000e+00	2.623222e-01	3.589166e-04	3.589166e-04
-2.300000e+00	-2.200000e+00	2.602489e-01	3.575420e-04	3.575420e-04
-2.200000e+00	-2.100000e+00	2.572134e-01	3.554760e-04	3.554760e-04
-2.100000e+00	-2.000000e+00	2.537656e-01	3.530493e-04	3.530493e-04
-2.000000e+00	-1.900000e+00	2.508968e-01	3.509877e-04	3.509877e-04
-1.900000e+00	-1.800000e+00	2.474331e-01	3.486319e-04	3.486319e-04
-1.800000e+00	-1.700000e+00	2.444378e-01	3.465454e-04	3.465454e-04
-1.700000e+00	-1.600000e+00	2.407043e-01	3.439244e-04	3.439244e-04
-1.600000e+00	-1.500000e+00	2.374961e-01	3.414411e-04	3.414411e-04
-1.500000e+00	-1.400000e+00	2.335411e-01	3.387878e-04	3.387878e-04
-1.400000e+00	-1.300000e+00	2.304917e-01	3.365025e-04	3.365025e-04
-1.300000e+00	-1.200000e+00	2.270732e-01	3.339183e-04	3.339183e-04
-1.200000e+00	-1.100000e+00	2.226927e-01	3.307504e-04	3.307504e-04
-1.100000e+00	-1.000000e+00	2.187499e-01	3.278077e-04	3.278077e-04
-1.000000e+00	-9.000000e-01	2.153012e-01	3.252605e-04	3.252605e-04
-9.000000e-01	-8.000000e-01	2.108574e-01	3.219269e-04	3.219269e-04
-8.000000e-01	-7.000000e-01	2.069772e-01	3.188672e-04	3.188672e-04
-7.000000e-01	-6.000000e-01	2.029264e-01	3.159075e-04	3.159075e-04
-6.000000e-01	-5.000000e-01	1.989902e-01	3.127759e-04	3.127759e-04
-5.000000e-01	-4.000000e-01	1.949122e-01	3.096536e-04	3.096536e-04
-4.000000e-01	-3.000000e-01	1.906770e-01	3.062152e-04	3.062152e-04
-3.000000e-01	-2.000000e-01	1.862780e-01	3.026602e-04	3.026602e-04
-2.000000e-01	-1.000000e-01	1.821341e-01	2.993854e-04	2.993854e-04
-1.000000e-01	0.000000e+00	1.782492e-01	2.963649e-04	2.963649e-04
0.000000e+00	1.000000e-01	1.737003e-01	2.925414e-04	2.925414e-04
1.000000e-01	2.000000e-01	1.690380e-01	2.886147e-04	2.886147e-04
2.000000e-01	3.000000e-01	1.644853e-01	2.847682e-04	2.847682e-04
3.000000e-01	4.000000e-01	1.597789e-01	2.806749e-04	2.806749e-04
4.000000e-01	5.000000e-01	1.548512e-01	2.764050e-04	2.764050e-04
5.000000e-01	6.000000e-01	1.510069e-01	2.732041e-04	2.732041e-04
6.000000e-01	7.000000e-01	1.464029e-01	2.690129e-04	2.690129e-04
7.000000e-01	8.000000e-01	1.418717e-01	2.650467e-04	2.650467e-04
8.000000e-01	9.000000e-01	1.371676e-01	2.606179e-04	2.606179e-04
9.000000e-01	1.000000e+00	1.328339e-01	2.568550e-04	2.568550e-04
1.000000e+00	1.100000e+00	1.276333e-01	2.517365e-04	2.517365e-04
1.100000e+00	1.200000e+00	1.231920e-01	2.474658e-04	2.474658e-04
1.200000e+00	1.300000e+00	1.191670e-01	2.435466e-04	2.435466e-04
1.300000e+00	1.400000e+00	1.142522e-01	2.386387e-04	2.386387e-04
1.400000e+00	1.500000e+00	1.090109e-01	2.331865e-04	2.331865e-04
1.500000e+00	1.600000e+00	1.036502e-01	2.272499e-04	2.272499e-04
1.600000e+00	1.700000e+00	9.842052e-02	2.215864e-04	2.215864e-04
1.700000e+00	1.800000e+00	9.329576e-02	2.152962e-04	2.152962e-04
1.800000e+00	1.900000e+00	8.714374e-02	2.076827e-04	2.076827e-04
1.900000e+00	2.000000e+00	8.129889e-02	2.000528e-04	2.000528e-04
2.000000e+00	2.100000e+00	7.418101e-02	1.903223e-04	1.903223e-04
2.100000e+00	2.200000e+00	6.655240e-02	1.789537e-04	1.789537e-04
2.200000e+00	2.300000e+00	5.832895e-02	1.659648e-04	1.659648e-04
2.300000e+00	2.400000e+00	4.912772e-02	1.502546e-04	1.502546e-04
2.400000e+00	2.500000e+00	3.930811e-02	1.321299e-04	1.321299e-04
2.500000e+00	2.600000e+00	2.867105e-02	1.102086e-04	1.102086e-04
2.600000e+00	2.700000e+00	1.722130e-02	8.312967e-05	8.312967e-05
2.700000e+00	2.800000e+00	8.082289e-03	5.549858e-05	5.549858e-05
2.800000e+00	2.900000e+00	2.082337e-03	2.732439e-05	2.732439e-05
2.900000e+00	3.000000e+00	1.360526e-04	6.770138e-06	6.770138e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=9.99999989963257482e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.582033e+02	3.216601e-01	3.216601e-01
-3.900000e+00	-3.800000e+00	2.566797e+02	3.207087e-01	3.207087e-01
-3.800000e+00	-3.700000e+00	2.559772e+02	3.203038e-01	3.203038e-01
-3.700000e+00	-3.600000e+00	2.541690e+02	3.191612e-01	3.191612e-01
-3.600000e+00	-3.500000e+00	2.526564e+02	3.181635e-01	3.181635e-01
-3.500000e+00	-3.400000e+00	2.513102e+02	3.173451e-01	3.173451e-01
-3.400000e+00	-3.300000e+00	2.494868e+02	3.162035e-01	3.162035e-01
-3.300000e+00	-3.200000e+00	2.479887e+02	3.152382e-01	3.152382e-01
-3.200000e+00	-3.100000e+00	2.461650e+02	3.141090e-01	3.141090e-01
-3.100000e+00	-3.000000e+00	2.438323e+02	3.125787e-01	3.125787e-01
-3.000000e+00	-2.900000e+00	2.424545e+02	3.124656e-01	3.124656e-01
-2.900000e+00	-2.800000e+00	2.395676e+02	3.098600e-01	3.098600e-01
-2.800000e+00	-2.700000e+00	2.378416e+02	3.087467e-01	3.087467e-01
-2.700000e+00	-2.600000e+00	2.354368e+02	3.071852e-01	3.071852e-01
-2.600000e+00	-2.500000e+00	2.327641e+02	3.053939e-01	3.053939e-01
-2.500000e+00	-2.400000e+00	2.309006e+02	3.041952e-01	3.041952e-01
-2.400000e+00	-2.300000e+00	2.281072e+02	3.024189e-01	3.024189e-01
-2.300000e+00	-2.200000e+00	2.262129e+02	3.010997e-01	3.010997e-01
-2.200000e+00	-2.100000e+00	2.235697e+02	2.993726e-01	2.993726e-01
-2.100000e+00	-2.000000e+00	2.205544e+02	2.973142e-01	2.973142e-01
-2.000000e+00	-1.900000e+00	2.182134e+02	2.957884e-01	2.957884e-01
-1.900000e+00	-1.800000e+00	2.150956e+02	2.936704e-01	2.936704e-01
-1.800000e+00	-1.700000e+00	2.124730e+02	2.918578e-01	2.918578e-01
-1.700000e+00	-1.600000e+00	2.091757e+02	2.895738e-01	2.895738e-01
-1.600000e+00	-1.500000e+00	2.065639e+02	2.878269e-01	2.878269e-01
-1.500000e+00	-1.400000e+00	2.029046e+02	2.852532e-01	2.852532e-01
-1.400000e+00	-1.300000e+00	2.003407e+02	2.834821e-01	2.834821e-01
-1.300000e+00	-1.200000e+00	1.973957e+02	2.813949e-01	2.813949e-01
-1.200000e+00	-1.100000e+00	1.935292e+02	2.786380e-01	2.786380e-01
-1.100000e+00	-1.000000e+00	1.901592e+02	2.762602e-01	2.762602e-01
-1.000000e+00	-9.000000e-01	1.870768e+02	2.739959e-01	2.739959e-01
-9.000000e-01	-8.000000e-01	1.831956e+02	2.711951e-01	2.711951e-01
-8.000000e-01	-7.000000e-01	1.799117e+02	2.687721e-01	2.687721e-01
-7.000000e-01	-6.000000e-01	1.761800e+02	2.659782e-01	2.659782e-01
-6.000000e-01	-5.000000e-01	1.728410e+02	2.634577e-01	2.634577e-01
-5.000000e-01	-4.000000e-01	1.691664e+02	2.607175e-01	2.607175e-01
-4.000000e-01	-3.000000e-01	1.655349e+02	2.579474e-01	2.579474e-01
-3.000000e-01	-2.000000e-01	1.617113e+02	2.551124e-01	2.551124e-01
-2.000000e-01	-1.000000e-01	1.580304e+02	2.521043e-01	2.521043e-01
-1.000000e-01	0.000000e+00	1.543933e+02	2.492729e-01	2.492729e-01
0.000000e+00	1.000000e-01	1.504964e+02	2.462118e-01	2.462118e-01
1.000000e-01	2.000000e-01	1.464247e+02	2.429461e-01	2.429461e-01
2.000000e-01	3.000000e-01	1.424274e+02	2.396258e-01	2.396258e-01
3.000000e-01	4.000000e-01	1.383078e+02	2.362120e-01	2.362120e-01
4.000000e-01	5.000000e-01	1.339070e+02	2.326580e-01	2.326580e-01
5.000000e-01	6.000000e-01	1.303101e+02	2.296417e-01	2.296417e-01
6.000000e-01	7.000000e-01	1.262951e+02	2.262269e-01	2.262269e-01
7.000000e-01	8.000000e-01	1.222093e+02	2.225475e-01	2.225475e-01
8.000000e-01	9.000000e-01	1.180212e+02	2.190105e-01	2.190105e-01
9.000000e-01	1.000000e+00	1.139363e+02	2.153855e-01	2.153855e-01
1.000000e+00	1.100000e+00	1.094089e+02	2.112690e-01	2.112690e-01
1.100000e+00	1.200000e+00	1.054358e+02	2.075483e-01	2.075483e-01
1.200000e+00	1.300000e+00	1.017759e+02	2.041807e-01	2.041807e-01
1.300000e+00	1.400000e+00	9.728115e+01	2.000189e-01	2.000189e-01
1.400000e+00	1.500000e+00	9.255491e+01	1.954368e-01	1.954368e-01
1.500000e+00	1.600000e+00	8.800873e+01	1.908612e-01	1.908612e-01
1.600000e+00	1.700000e+00	8.322372e+01	1.860601e-01	1.860601e-01
1.700000e+00	1.800000e+00	7.898841e+01	1.818072e-01	1.818072e-01
1.800000e+00	1.900000e+00	7.377074e+01	1.762224e-01	1.762224e-01
1.900000e+00	2.000000e+00	6.891728e+01	1.708824e-01	1.708824e-01
2.000000e+00	2.100000e+00	6.311757e+01	1.639427e-01	1.639427e-01
2.100000e+00	2.200000e+00	5.705177e+01	1.566940e-01	1.566940e-01
2.200000e+00	2.300000e+00	5.055147e+01	1.481987e-01	1.481987e-01
2.300000e+00	2.400000e+00	4.334242e+01	1.379126e-01	1.379126e-01
2.400000e+00	2.500000e+00	3.543698e+01	1.253960e-01	1.253960e-01
2.500000e+00	2.600000e+00	2.673831e+01	1.094431e-01	1.094431e-01
2.600000e+00	2.700000e+00	1.652454e+01	8.729192e-02	8.729192e-02
2.700000e+00	2.800000e+00	7.963785e+00	6.138062e-02	6.138062e-02
2.800000e+00	2.900000e+00	2.111147e+00	3.226777e-02	3.226777e-02
2.900000e+00	3.000000e+00	1.434014e-01	8.556446e-03	8.556446e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/91GeV/electron_kT_Zmass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$p^T_{e^-}$ [GeV]
YLabel=d$\sigma/$d$p^T_{e^-}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.8
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.951
RatioPlot1YMax=1.05
RatioPlot2=1
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2YMin=0.951
RatioPlot2YMax=1.05
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.956608e+01	5.017335e-02	5.017335e-02
2.100000e+01	2.200000e+01	6.258479e+01	5.143293e-02	5.143293e-02
2.200000e+01	2.300000e+01	6.574227e+01	5.270898e-02	5.270898e-02
2.300000e+01	2.400000e+01	6.911997e+01	5.405260e-02	5.405260e-02
2.400000e+01	2.500000e+01	7.268110e+01	5.543493e-02	5.543493e-02
2.500000e+01	2.600000e+01	7.638475e+01	5.682940e-02	5.682940e-02
2.600000e+01	2.700000e+01	8.054340e+01	5.837711e-02	5.837711e-02
2.700000e+01	2.800000e+01	8.524715e+01	6.006952e-02	6.006952e-02
2.800000e+01	2.900000e+01	8.936850e+01	6.151245e-02	6.151245e-02
2.900000e+01	3.000000e+01	9.362372e+01	6.297553e-02	6.297553e-02
3.000000e+01	3.100000e+01	9.785198e+01	6.438196e-02	6.438196e-02
3.100000e+01	3.200000e+01	1.030582e+02	6.606927e-02	6.606927e-02
3.200000e+01	3.300000e+01	1.072153e+02	6.739557e-02	6.739557e-02
3.300000e+01	3.400000e+01	1.116309e+02	6.876490e-02	6.876490e-02
3.400000e+01	3.500000e+01	1.169046e+02	7.036945e-02	7.036945e-02
3.500000e+01	3.600000e+01	1.224426e+02	7.200137e-02	7.200137e-02
3.600000e+01	3.700000e+01	1.276330e+02	7.348388e-02	7.348388e-02
3.700000e+01	3.800000e+01	1.333688e+02	7.510087e-02	7.510087e-02
3.800000e+01	3.900000e+01	1.415173e+02	7.734284e-02	7.734284e-02
3.900000e+01	4.000000e+01	1.498090e+02	7.956328e-02	7.956328e-02
4.000000e+01	4.100000e+01	1.589079e+02	8.190794e-02	8.190794e-02
4.100000e+01	4.200000e+01	1.761364e+02	8.625735e-02	8.625735e-02
4.200000e+01	4.300000e+01	2.085809e+02	9.400774e-02	9.400774e-02
4.300000e+01	4.400000e+01	2.505762e+02	1.030433e-01	1.030433e-01
4.400000e+01	4.500000e+01	3.531766e+02	1.224345e-01	1.224345e-01
4.500000e+01	4.600000e+01	5.331763e+02	1.505107e-01	1.505107e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.414241e-02	1.189219e-05	1.189219e-05
2.100000e+01	2.200000e+01	1.485686e-02	1.218887e-05	1.218887e-05
2.200000e+01	2.300000e+01	1.560954e-02	1.249381e-05	1.249381e-05
2.300000e+01	2.400000e+01	1.640731e-02	1.280910e-05	1.280910e-05
2.400000e+01	2.500000e+01	1.724800e-02	1.313316e-05	1.313316e-05
2.500000e+01	2.600000e+01	1.812719e-02	1.346373e-05	1.346373e-05
2.600000e+01	2.700000e+01	1.910013e-02	1.382032e-05	1.382032e-05
2.700000e+01	2.800000e+01	2.020718e-02	1.421520e-05	1.421520e-05
2.800000e+01	2.900000e+01	2.117869e-02	1.455290e-05	1.455290e-05
2.900000e+01	3.000000e+01	2.217663e-02	1.489182e-05	1.489182e-05
3.000000e+01	3.100000e+01	2.317774e-02	1.522424e-05	1.522424e-05
3.100000e+01	3.200000e+01	2.441295e-02	1.562464e-05	1.562464e-05
3.200000e+01	3.300000e+01	2.539220e-02	1.593493e-05	1.593493e-05
3.300000e+01	3.400000e+01	2.644142e-02	1.626082e-05	1.626082e-05
3.400000e+01	3.500000e+01	2.769152e-02	1.664077e-05	1.664077e-05
3.500000e+01	3.600000e+01	2.901495e-02	1.703378e-05	1.703378e-05
3.600000e+01	3.700000e+01	3.026712e-02	1.739745e-05	1.739745e-05
3.700000e+01	3.800000e+01	3.164037e-02	1.778774e-05	1.778774e-05
3.800000e+01	3.900000e+01	3.358825e-02	1.832710e-05	1.832710e-05
3.900000e+01	4.000000e+01	3.556856e-02	1.885963e-05	1.885963e-05
4.000000e+01	4.100000e+01	3.776205e-02	1.943246e-05	1.943246e-05
4.100000e+01	4.200000e+01	4.183515e-02	2.045364e-05	2.045364e-05
4.200000e+01	4.300000e+01	4.939701e-02	2.222544e-05	2.222544e-05
4.300000e+01	4.400000e+01	5.933621e-02	2.435903e-05	2.435903e-05
4.400000e+01	4.500000e+01	8.349848e-02	2.889610e-05	2.889610e-05
4.500000e+01	4.600000e+01	1.259278e-01	3.548631e-05	3.548631e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.403157e-02	7.207759e-05	7.207759e-05
2.100000e+01	2.200000e+01	8.720581e-02	7.297996e-05	7.297996e-05
2.200000e+01	2.300000e+01	9.044640e-02	7.384367e-05	7.384367e-05
2.300000e+01	2.400000e+01	9.385003e-02	7.473133e-05	7.473133e-05
2.400000e+01	2.500000e+01	9.715827e-02	7.545908e-05	7.545908e-05
2.500000e+01	2.600000e+01	1.005854e-01	7.619757e-05	7.619757e-05
2.600000e+01	2.700000e+01	1.041602e-01	7.687133e-05	7.687133e-05
2.700000e+01	2.800000e+01	1.081392e-01	7.759344e-05	7.759344e-05
2.800000e+01	2.900000e+01	1.113077e-01	7.800565e-05	7.800565e-05
2.900000e+01	3.000000e+01	1.142970e-01	7.826868e-05	7.826868e-05
3.000000e+01	3.100000e+01	1.171744e-01	7.846922e-05	7.846922e-05
3.100000e+01	3.200000e+01	1.209171e-01	7.887979e-05	7.887979e-05
3.200000e+01	3.300000e+01	1.231798e-01	7.876303e-05	7.876303e-05
3.300000e+01	3.400000e+01	1.253481e-01	7.851544e-05	7.851544e-05
3.400000e+01	3.500000e+01	1.281452e-01	7.839933e-05	7.839933e-05
3.500000e+01	3.600000e+01	1.311076e-01	7.831368e-05	7.831368e-05
3.600000e+01	3.700000e+01	1.334350e-01	7.797966e-05	7.797966e-05
3.700000e+01	3.800000e+01	1.360240e-01	7.767804e-05	7.767804e-05
3.800000e+01	3.900000e+01	1.402889e-01	7.768282e-05	7.768282e-05
3.900000e+01	4.000000e+01	1.441158e-01	7.746069e-05	7.746069e-05
4.000000e+01	4.100000e+01	1.485488e-01	7.737878e-05	7.737878e-05
4.100000e+01	4.200000e+01	1.588129e-01	7.847465e-05	7.847465e-05
4.200000e+01	4.300000e+01	1.808860e-01	8.209807e-05	8.209807e-05
4.300000e+01	4.400000e+01	2.083520e-01	8.609383e-05	8.609383e-05
4.400000e+01	4.500000e+01	2.795625e-01	9.711234e-05	9.711234e-05
4.500000e+01	4.600000e+01	4.046140e-01	1.141124e-04	1.141124e-04
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.924485e+01	5.003442e-02	5.003442e-02
2.100000e+01	2.200000e+01	6.220475e+01	5.124405e-02	5.124405e-02
2.200000e+01	2.300000e+01	6.519391e+01	5.239487e-02	5.239487e-02
2.300000e+01	2.400000e+01	6.814984e+01	5.341900e-02	5.341900e-02
2.400000e+01	2.500000e+01	7.124947e+01	5.448089e-02	5.448089e-02
2.500000e+01	2.600000e+01	7.432219e+01	5.543823e-02	5.543823e-02
2.600000e+01	2.700000e+01	7.748923e+01	5.633283e-02	5.633283e-02
2.700000e+01	2.800000e+01	8.076083e+01	5.714791e-02	5.714791e-02
2.800000e+01	2.900000e+01	8.408267e+01	5.813084e-02	5.813084e-02
2.900000e+01	3.000000e+01	8.765370e+01	5.926539e-02	5.926539e-02
3.000000e+01	3.100000e+01	9.114391e+01	6.028253e-02	6.028253e-02
3.100000e+01	3.200000e+01	9.491932e+01	6.119325e-02	6.119325e-02
3.200000e+01	3.300000e+01	9.885865e+01	6.255413e-02	6.255413e-02
3.300000e+01	3.400000e+01	1.031650e+02	6.405135e-02	6.405135e-02
3.400000e+01	3.500000e+01	1.076875e+02	6.534218e-02	6.534218e-02
3.500000e+01	3.600000e+01	1.127439e+02	6.679232e-02	6.679232e-02
3.600000e+01	3.700000e+01	1.184005e+02	6.862194e-02	6.862194e-02
3.700000e+01	3.800000e+01	1.248273e+02	7.067754e-02	7.067754e-02
3.800000e+01	3.900000e+01	1.321838e+02	7.263413e-02	7.263413e-02
3.900000e+01	4.000000e+01	1.413776e+02	7.545689e-02	7.545689e-02
4.000000e+01	4.100000e+01	1.528035e+02	7.901390e-02	7.901390e-02
4.100000e+01	4.200000e+01	1.679761e+02	8.250112e-02	8.250112e-02
4.200000e+01	4.300000e+01	1.902777e+02	8.611831e-02	8.611831e-02
4.300000e+01	4.400000e+01	2.274634e+02	9.390606e-02	9.390606e-02
4.400000e+01	4.500000e+01	3.124160e+02	1.086941e-01	1.086941e-01
4.500000e+01	4.600000e+01	4.630206e+02	1.312721e-01	1.312721e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.952479e+01	5.008267e-02	5.008267e-02
2.100000e+01	2.200000e+01	6.266973e+01	5.138890e-02	5.138890e-02
2.200000e+01	2.300000e+01	6.577668e+01	5.264132e-02	5.264132e-02
2.300000e+01	2.400000e+01	6.905049e+01	5.394370e-02	5.394370e-02
2.400000e+01	2.500000e+01	7.242938e+01	5.525633e-02	5.525633e-02
2.500000e+01	2.600000e+01	7.638870e+01	5.674724e-02	5.674724e-02
2.600000e+01	2.700000e+01	8.021551e+01	5.816940e-02	5.816940e-02
2.700000e+01	2.800000e+01	8.441477e+01	5.968700e-02	5.968700e-02
2.800000e+01	2.900000e+01	8.875959e+01	6.121404e-02	6.121404e-02
2.900000e+01	3.000000e+01	9.283314e+01	6.261909e-02	6.261909e-02
3.000000e+01	3.100000e+01	9.711619e+01	6.404996e-02	6.404996e-02
3.100000e+01	3.200000e+01	1.020974e+02	6.566553e-02	6.566553e-02
3.200000e+01	3.300000e+01	1.061778e+02	6.697370e-02	6.697370e-02
3.300000e+01	3.400000e+01	1.107226e+02	6.838465e-02	6.838465e-02
3.400000e+01	3.500000e+01	1.162682e+02	7.007784e-02	7.007784e-02
3.500000e+01	3.600000e+01	1.213678e+02	7.158196e-02	7.158196e-02
3.600000e+01	3.700000e+01	1.265163e+02	7.305471e-02	7.305471e-02
3.700000e+01	3.800000e+01	1.323132e+02	7.468661e-02	7.468661e-02
3.800000e+01	3.900000e+01	1.402445e+02	7.687123e-02	7.687123e-02
3.900000e+01	4.000000e+01	1.484652e+02	7.907360e-02	7.907360e-02
4.000000e+01	4.100000e+01	1.581573e+02	8.158262e-02	8.158262e-02
4.100000e+01	4.200000e+01	1.756750e+02	8.600674e-02	8.600674e-02
4.200000e+01	4.300000e+01	2.080228e+02	9.375256e-02	9.375256e-02
4.300000e+01	4.400000e+01	2.498230e+02	1.027420e-01	1.027420e-01
4.400000e+01	4.500000e+01	3.538417e+02	1.223987e-01	1.223987e-01
4.500000e+01	4.600000e+01	5.354486e+02	1.506498e-01	1.506498e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.418228e-02	1.190894e-05	1.190894e-05
2.100000e+01	2.200000e+01	1.493150e-02	1.221945e-05	1.221945e-05
2.200000e+01	2.300000e+01	1.567520e-02	1.252006e-05	1.252006e-05
2.300000e+01	2.400000e+01	1.645019e-02	1.282583e-05	1.282583e-05
2.400000e+01	2.500000e+01	1.724986e-02	1.313387e-05	1.313387e-05
2.500000e+01	2.600000e+01	1.819242e-02	1.348793e-05	1.348793e-05
2.600000e+01	2.700000e+01	1.909190e-02	1.381734e-05	1.381734e-05
2.700000e+01	2.800000e+01	2.008165e-02	1.417097e-05	1.417097e-05
2.800000e+01	2.900000e+01	2.110821e-02	1.452866e-05	1.452866e-05
2.900000e+01	3.000000e+01	2.206615e-02	1.485468e-05	1.485468e-05
3.000000e+01	3.100000e+01	2.308205e-02	1.519278e-05	1.519278e-05
3.100000e+01	3.200000e+01	2.427035e-02	1.557894e-05	1.557894e-05
3.200000e+01	3.300000e+01	2.523343e-02	1.588503e-05	1.588503e-05
3.300000e+01	3.400000e+01	2.631903e-02	1.622314e-05	1.622314e-05
3.400000e+01	3.500000e+01	2.763610e-02	1.662411e-05	1.662411e-05
3.500000e+01	3.600000e+01	2.886034e-02	1.698833e-05	1.698833e-05
3.600000e+01	3.700000e+01	3.010838e-02	1.735177e-05	1.735177e-05
3.700000e+01	3.800000e+01	3.150675e-02	1.775014e-05	1.775014e-05
3.800000e+01	3.900000e+01	3.341284e-02	1.827918e-05	1.827918e-05
3.900000e+01	4.000000e+01	3.538813e-02	1.881173e-05	1.881173e-05
4.000000e+01	4.100000e+01	3.772719e-02	1.942349e-05	1.942349e-05
4.100000e+01	4.200000e+01	4.188360e-02	2.046548e-05	2.046548e-05
4.200000e+01	4.300000e+01	4.943088e-02	2.223306e-05	2.223306e-05
4.300000e+01	4.400000e+01	5.936216e-02	2.436435e-05	2.436435e-05
4.400000e+01	4.500000e+01	8.391332e-02	2.896780e-05	2.896780e-05
4.500000e+01	4.600000e+01	1.268464e-01	3.561550e-05	3.561550e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.423224e-02	7.214628e-05	7.214628e-05
2.100000e+01	2.200000e+01	8.761122e-02	7.313418e-05	7.313418e-05
2.200000e+01	2.300000e+01	9.080327e-02	7.397781e-05	7.397781e-05
2.300000e+01	2.400000e+01	9.413260e-02	7.485316e-05	7.485316e-05
2.400000e+01	2.500000e+01	9.715862e-02	7.545265e-05	7.545265e-05
2.500000e+01	2.600000e+01	1.009287e-01	7.631834e-05	7.631834e-05
2.600000e+01	2.700000e+01	1.041245e-01	7.685827e-05	7.685827e-05
2.700000e+01	2.800000e+01	1.076239e-01	7.745517e-05	7.745517e-05
2.800000e+01	2.900000e+01	1.110606e-01	7.795431e-05	7.795431e-05
2.900000e+01	3.000000e+01	1.138395e-01	7.814309e-05	7.814309e-05
3.000000e+01	3.100000e+01	1.168655e-01	7.841550e-05	7.841550e-05
3.100000e+01	3.200000e+01	1.203562e-01	7.873668e-05	7.873668e-05
3.200000e+01	3.300000e+01	1.226191e-01	7.864150e-05	7.864150e-05
3.300000e+01	3.400000e+01	1.248845e-01	7.840090e-05	7.840090e-05
3.400000e+01	3.500000e+01	1.280157e-01	7.839307e-05	7.839307e-05
3.500000e+01	3.600000e+01	1.305635e-01	7.819079e-05	7.819079e-05
3.600000e+01	3.700000e+01	1.328532e-01	7.783930e-05	7.783930e-05
3.700000e+01	3.800000e+01	1.356175e-01	7.760352e-05	7.760352e-05
3.800000e+01	3.900000e+01	1.397605e-01	7.758642e-05	7.758642e-05
3.900000e+01	4.000000e+01	1.435014e-01	7.732312e-05	7.732312e-05
4.000000e+01	4.100000e+01	1.484112e-01	7.734138e-05	7.734138e-05
4.100000e+01	4.200000e+01	1.589482e-01	7.849520e-05	7.849520e-05
4.200000e+01	4.300000e+01	1.810850e-01	8.215675e-05	8.215675e-05
4.300000e+01	4.400000e+01	2.085879e-01	8.616856e-05	8.616856e-05
4.400000e+01	4.500000e+01	2.809839e-01	9.736221e-05	9.736221e-05
4.500000e+01	4.600000e+01	4.075598e-01	1.145256e-04	1.145256e-04
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.915801e+01	4.986413e-02	4.986413e-02
2.100000e+01	2.200000e+01	6.220941e+01	5.109460e-02	5.109460e-02
2.200000e+01	2.300000e+01	6.517703e+01	5.225153e-02	5.225153e-02
2.300000e+01	2.400000e+01	6.819242e+01	5.335814e-02	5.335814e-02
2.400000e+01	2.500000e+01	7.120530e+01	5.441891e-02	5.441891e-02
2.500000e+01	2.600000e+01	7.444848e+01	5.541197e-02	5.541197e-02
2.600000e+01	2.700000e+01	7.752765e+01	5.634441e-02	5.634441e-02
2.700000e+01	2.800000e+01	8.071597e+01	5.723729e-02	5.723729e-02
2.800000e+01	2.900000e+01	8.419632e+01	5.825961e-02	5.825961e-02
2.900000e+01	3.000000e+01	8.756399e+01	5.931360e-02	5.931360e-02
3.000000e+01	3.100000e+01	9.123647e+01	6.041643e-02	6.041643e-02
3.100000e+01	3.200000e+01	9.494026e+01	6.131614e-02	6.131614e-02
3.200000e+01	3.300000e+01	9.883144e+01	6.261635e-02	6.261635e-02
3.300000e+01	3.400000e+01	1.032164e+02	6.408704e-02	6.408704e-02
3.400000e+01	3.500000e+01	1.078659e+02	6.537104e-02	6.537104e-02
3.500000e+01	3.600000e+01	1.127352e+02	6.681165e-02	6.681165e-02
3.600000e+01	3.700000e+01	1.184179e+02	6.865638e-02	6.865638e-02
3.700000e+01	3.800000e+01	1.249732e+02	7.076445e-02	7.076445e-02
3.800000e+01	3.900000e+01	1.323403e+02	7.277131e-02	7.277131e-02
3.900000e+01	4.000000e+01	1.414069e+02	7.557230e-02	7.557230e-02
4.000000e+01	4.100000e+01	1.527473e+02	7.897667e-02	7.897667e-02
4.100000e+01	4.200000e+01	1.680779e+02	8.245723e-02	8.245723e-02
4.200000e+01	4.300000e+01	1.902970e+02	8.604916e-02	8.604916e-02
4.300000e+01	4.400000e+01	2.275362e+02	9.388120e-02	9.388120e-02
4.400000e+01	4.500000e+01	3.127224e+02	1.084762e-01	1.084762e-01
4.500000e+01	4.600000e+01	4.648242e+02	1.312200e-01	1.312200e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.941550e+01	4.847761e-02	4.847761e-02
2.100000e+01	2.200000e+01	6.233283e+01	4.965349e-02	4.965349e-02
2.200000e+01	2.300000e+01	6.546656e+01	5.088632e-02	5.088632e-02
2.300000e+01	2.400000e+01	6.814028e+01	5.191506e-02	5.191506e-02
2.400000e+01	2.500000e+01	7.087709e+01	5.294735e-02	5.294735e-02
2.500000e+01	2.600000e+01	7.497683e+01	5.445715e-02	5.445715e-02
2.600000e+01	2.700000e+01	7.722017e+01	5.526583e-02	5.526583e-02
2.700000e+01	2.800000e+01	8.071949e+01	5.650418e-02	5.650418e-02
2.800000e+01	2.900000e+01	8.413294e+01	5.768652e-02	5.768652e-02
2.900000e+01	3.000000e+01	8.786385e+01	5.895172e-02	5.895172e-02
3.000000e+01	3.100000e+01	9.082947e+01	5.993834e-02	5.993834e-02
3.100000e+01	3.200000e+01	9.610383e+01	6.165406e-02	6.165406e-02
3.200000e+01	3.300000e+01	9.815621e+01	6.230892e-02	6.230892e-02
3.300000e+01	3.400000e+01	1.033516e+02	6.393666e-02	6.393666e-02
3.400000e+01	3.500000e+01	1.081637e+02	6.540820e-02	6.540820e-02
3.500000e+01	3.600000e+01	1.126711e+02	6.675711e-02	6.675711e-02
3.600000e+01	3.700000e+01	1.189512e+02	6.859235e-02	6.859235e-02
3.700000e+01	3.800000e+01	1.246583e+02	7.021855e-02	7.021855e-02
3.800000e+01	3.900000e+01	1.325124e+02	7.239682e-02	7.239682e-02
3.900000e+01	4.000000e+01	1.416229e+02	7.484418e-02	7.484418e-02
4.000000e+01	4.100000e+01	1.526082e+02	7.769271e-02	7.769271e-02
4.100000e+01	4.200000e+01	1.683673e+02	8.160564e-02	8.160564e-02
4.200000e+01	4.300000e+01	1.907759e+02	8.686666e-02	8.686666e-02
4.300000e+01	4.400000e+01	2.280785e+02	9.498028e-02	9.498028e-02
4.400000e+01	4.500000e+01	3.131162e+02	1.112869e-01	1.112869e-01
4.500000e+01	4.600000e+01	4.646432e+02	1.355661e-01	1.355661e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.502163e-02	1.225628e-05	1.225628e-05
2.100000e+01	2.200000e+01	1.575920e-02	1.255357e-05	1.255357e-05
2.200000e+01	2.300000e+01	1.655148e-02	1.286526e-05	1.286526e-05
2.300000e+01	2.400000e+01	1.722746e-02	1.312534e-05	1.312534e-05
2.400000e+01	2.500000e+01	1.791939e-02	1.338633e-05	1.338633e-05
2.500000e+01	2.600000e+01	1.895590e-02	1.376804e-05	1.376804e-05
2.600000e+01	2.700000e+01	1.952307e-02	1.397250e-05	1.397250e-05
2.700000e+01	2.800000e+01	2.040778e-02	1.428558e-05	1.428558e-05
2.800000e+01	2.900000e+01	2.127078e-02	1.458451e-05	1.458451e-05
2.900000e+01	3.000000e+01	2.221404e-02	1.490438e-05	1.490438e-05
3.000000e+01	3.100000e+01	2.296382e-02	1.515382e-05	1.515382e-05
3.100000e+01	3.200000e+01	2.429730e-02	1.558759e-05	1.558759e-05
3.200000e+01	3.300000e+01	2.481619e-02	1.575316e-05	1.575316e-05
3.300000e+01	3.400000e+01	2.612971e-02	1.616469e-05	1.616469e-05
3.400000e+01	3.500000e+01	2.734633e-02	1.653673e-05	1.653673e-05
3.500000e+01	3.600000e+01	2.848589e-02	1.687776e-05	1.687776e-05
3.600000e+01	3.700000e+01	3.007364e-02	1.734175e-05	1.734175e-05
3.700000e+01	3.800000e+01	3.151653e-02	1.775290e-05	1.775290e-05
3.800000e+01	3.900000e+01	3.350223e-02	1.830361e-05	1.830361e-05
3.900000e+01	4.000000e+01	3.580558e-02	1.892236e-05	1.892236e-05
4.000000e+01	4.100000e+01	3.858293e-02	1.964254e-05	1.964254e-05
4.100000e+01	4.200000e+01	4.256720e-02	2.063182e-05	2.063182e-05
4.200000e+01	4.300000e+01	4.823263e-02	2.196193e-05	2.196193e-05
4.300000e+01	4.400000e+01	5.766358e-02	2.401324e-05	2.401324e-05
4.400000e+01	4.500000e+01	7.916312e-02	2.813594e-05	2.813594e-05
4.500000e+01	4.600000e+01	1.174727e-01	3.427429e-05	3.427429e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.958463e-02	7.453584e-05	7.453584e-05
2.100000e+01	2.200000e+01	9.273645e-02	7.533839e-05	7.533839e-05
2.200000e+01	2.300000e+01	9.614898e-02	7.621699e-05	7.621699e-05
2.300000e+01	2.400000e+01	9.919302e-02	7.704220e-05	7.704220e-05
2.400000e+01	2.500000e+01	1.015248e-01	7.732383e-05	7.732383e-05
2.500000e+01	2.600000e+01	1.058200e-01	7.835466e-05	7.835466e-05
2.600000e+01	2.700000e+01	1.073825e-01	7.833617e-05	7.833617e-05
2.700000e+01	2.800000e+01	1.106362e-01	7.891988e-05	7.891988e-05
2.800000e+01	2.900000e+01	1.130969e-01	7.902303e-05	7.902303e-05
2.900000e+01	3.000000e+01	1.161543e-01	7.939338e-05	7.939338e-05
3.000000e+01	3.100000e+01	1.177629e-01	7.915324e-05	7.915324e-05
3.100000e+01	3.200000e+01	1.219987e-01	7.970230e-05	7.970230e-05
3.200000e+01	3.300000e+01	1.222254e-01	7.897548e-05	7.897548e-05
3.300000e+01	3.400000e+01	1.257598e-01	7.916599e-05	7.916599e-05
3.400000e+01	3.500000e+01	1.285131e-01	7.904407e-05	7.904407e-05
3.500000e+01	3.600000e+01	1.304834e-01	7.859739e-05	7.859739e-05
3.600000e+01	3.700000e+01	1.340901e-01	7.856268e-05	7.856268e-05
3.700000e+01	3.800000e+01	1.368664e-01	7.826723e-05	7.826723e-05
3.800000e+01	3.900000e+01	1.409780e-01	7.813209e-05	7.813209e-05
3.900000e+01	4.000000e+01	1.459390e-01	7.815813e-05	7.815813e-05
4.000000e+01	4.100000e+01	1.521081e-01	7.837565e-05	7.837565e-05
4.100000e+01	4.200000e+01	1.617389e-01	7.922646e-05	7.922646e-05
4.200000e+01	4.300000e+01	1.762443e-01	8.095659e-05	8.095659e-05
4.300000e+01	4.400000e+01	2.020857e-01	8.470704e-05	8.470704e-05
4.400000e+01	4.500000e+01	2.649795e-01	9.453075e-05	9.453075e-05
4.500000e+01	4.600000e+01	3.775007e-01	1.102301e-04	1.102301e-04
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.929173e+01	4.837765e-02	4.837765e-02
2.100000e+01	2.200000e+01	6.223753e+01	4.958156e-02	4.958156e-02
2.200000e+01	2.300000e+01	6.513853e+01	5.063577e-02	5.063577e-02
2.300000e+01	2.400000e+01	6.836480e+01	5.209140e-02	5.209140e-02
2.400000e+01	2.500000e+01	7.133830e+01	5.329300e-02	5.329300e-02
2.500000e+01	2.600000e+01	7.440749e+01	5.404499e-02	5.404499e-02
2.600000e+01	2.700000e+01	7.748152e+01	5.545940e-02	5.545940e-02
2.700000e+01	2.800000e+01	8.074094e+01	5.652108e-02	5.652108e-02
2.800000e+01	2.900000e+01	8.411232e+01	5.767589e-02	5.767589e-02
2.900000e+01	3.000000e+01	8.766579e+01	5.882323e-02	5.882323e-02
3.000000e+01	3.100000e+01	9.113869e+01	6.014457e-02	6.014457e-02
3.100000e+01	3.200000e+01	9.500173e+01	6.095150e-02	6.095150e-02
3.200000e+01	3.300000e+01	9.882113e+01	6.273723e-02	6.273723e-02
3.300000e+01	3.400000e+01	1.033379e+02	6.393123e-02	6.393123e-02
3.400000e+01	3.500000e+01	1.077431e+02	6.515805e-02	6.515805e-02
3.500000e+01	3.600000e+01	1.127426e+02	6.680281e-02	6.680281e-02
3.600000e+01	3.700000e+01	1.183317e+02	6.824570e-02	6.824570e-02
3.700000e+01	3.800000e+01	1.248029e+02	7.030415e-02	7.030415e-02
3.800000e+01	3.900000e+01	1.322470e+02	7.225597e-02	7.225597e-02
3.900000e+01	4.000000e+01	1.412317e+02	7.464142e-02	7.464142e-02
4.000000e+01	4.100000e+01	1.525552e+02	7.767319e-02	7.767319e-02
4.100000e+01	4.200000e+01	1.677936e+02	8.133105e-02	8.133105e-02
4.200000e+01	4.300000e+01	1.900272e+02	8.652876e-02	8.652876e-02
4.300000e+01	4.400000e+01	2.273205e+02	9.466760e-02	9.466760e-02
4.400000e+01	4.500000e+01	3.122015e+02	1.109647e-01	1.109647e-01
4.500000e+01	4.600000e+01	4.627825e+02	1.350266e-01	1.350266e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=9.99999990002369394e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	6.022283e+01	4.908650e-02	4.908650e-02
2.100000e+01	2.200000e+01	6.285021e+01	5.014583e-02	5.014583e-02
2.200000e+01	2.300000e+01	6.614431e+01	5.144316e-02	5.144316e-02
2.300000e+01	2.400000e+01	6.884911e+01	5.248445e-02	5.248445e-02
2.400000e+01	2.500000e+01	7.201150e+01	5.367628e-02	5.367628e-02
2.500000e+01	2.600000e+01	7.676047e+01	5.541792e-02	5.541792e-02
2.600000e+01	2.700000e+01	7.793855e+01	5.584157e-02	5.584157e-02
2.700000e+01	2.800000e+01	8.134019e+01	5.704716e-02	5.704716e-02
2.800000e+01	2.900000e+01	8.505159e+01	5.833412e-02	5.833412e-02
2.900000e+01	3.000000e+01	8.926367e+01	5.976113e-02	5.976113e-02
3.000000e+01	3.100000e+01	9.186481e+01	6.062560e-02	6.062560e-02
3.100000e+01	3.200000e+01	9.748790e+01	6.245350e-02	6.245350e-02
3.200000e+01	3.300000e+01	9.926344e+01	6.301966e-02	6.301966e-02
3.300000e+01	3.400000e+01	1.041737e+02	6.455955e-02	6.455955e-02
3.400000e+01	3.500000e+01	1.093950e+02	6.615765e-02	6.615765e-02
3.500000e+01	3.600000e+01	1.142376e+02	6.760611e-02	6.760611e-02
3.600000e+01	3.700000e+01	1.204723e+02	6.942648e-02	6.942648e-02
3.700000e+01	3.800000e+01	1.257429e+02	7.092889e-02	7.092889e-02
3.800000e+01	3.900000e+01	1.340496e+02	7.323423e-02	7.323423e-02
3.900000e+01	4.000000e+01	1.434442e+02	7.575703e-02	7.575703e-02
4.000000e+01	4.100000e+01	1.541957e+02	7.854482e-02	7.854482e-02
4.100000e+01	4.200000e+01	1.701209e+02	8.250121e-02	8.250121e-02
4.200000e+01	4.300000e+01	1.930298e+02	8.788072e-02	8.788072e-02
4.300000e+01	4.400000e+01	2.302788e+02	9.598611e-02	9.598611e-02
4.400000e+01	4.500000e+01	3.159100e+02	1.124251e-01	1.124251e-01
4.500000e+01	4.600000e+01	4.687144e+02	1.369417e-01	1.369417e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.505215e-02	1.226873e-05	1.226873e-05
2.100000e+01	2.200000e+01	1.570883e-02	1.253349e-05	1.253349e-05
2.200000e+01	2.300000e+01	1.653216e-02	1.285774e-05	1.285774e-05
2.300000e+01	2.400000e+01	1.720820e-02	1.311800e-05	1.311800e-05
2.400000e+01	2.500000e+01	1.799861e-02	1.341589e-05	1.341589e-05
2.500000e+01	2.600000e+01	1.918557e-02	1.385120e-05	1.385120e-05
2.600000e+01	2.700000e+01	1.948002e-02	1.395708e-05	1.395708e-05
2.700000e+01	2.800000e+01	2.033023e-02	1.425841e-05	1.425841e-05
2.800000e+01	2.900000e+01	2.125786e-02	1.458008e-05	1.458008e-05
2.900000e+01	3.000000e+01	2.231063e-02	1.493674e-05	1.493674e-05
3.000000e+01	3.100000e+01	2.296076e-02	1.515281e-05	1.515281e-05
3.100000e+01	3.200000e+01	2.436620e-02	1.560968e-05	1.560968e-05
3.200000e+01	3.300000e+01	2.480998e-02	1.575118e-05	1.575118e-05
3.300000e+01	3.400000e+01	2.603725e-02	1.613606e-05	1.613606e-05
3.400000e+01	3.500000e+01	2.734226e-02	1.653550e-05	1.653550e-05
3.500000e+01	3.600000e+01	2.855263e-02	1.689752e-05	1.689752e-05
3.600000e+01	3.700000e+01	3.011095e-02	1.735251e-05	1.735251e-05
3.700000e+01	3.800000e+01	3.142827e-02	1.772802e-05	1.772802e-05
3.800000e+01	3.900000e+01	3.350445e-02	1.830422e-05	1.830422e-05
3.900000e+01	4.000000e+01	3.585255e-02	1.893477e-05	1.893477e-05
4.000000e+01	4.100000e+01	3.853979e-02	1.963155e-05	1.963155e-05
4.100000e+01	4.200000e+01	4.252015e-02	2.062041e-05	2.062041e-05
4.200000e+01	4.300000e+01	4.824601e-02	2.196497e-05	2.196497e-05
4.300000e+01	4.400000e+01	5.755605e-02	2.399084e-05	2.399084e-05
4.400000e+01	4.500000e+01	7.895880e-02	2.809961e-05	2.809961e-05
4.500000e+01	4.600000e+01	1.171508e-01	3.422730e-05	3.422730e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=9.99999989100136865e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.929103e-02	7.353735e-05	7.353735e-05
2.100000e+01	2.200000e+01	9.192120e-02	7.411026e-05	7.411026e-05
2.200000e+01	2.300000e+01	9.550743e-02	7.505814e-05	7.505814e-05
2.300000e+01	2.400000e+01	9.839413e-02	7.577975e-05	7.577975e-05
2.400000e+01	2.500000e+01	1.013319e-01	7.631314e-05	7.631314e-05
2.500000e+01	2.600000e+01	1.064675e-01	7.765230e-05	7.765230e-05
2.600000e+01	2.700000e+01	1.065313e-01	7.710354e-05	7.710354e-05
2.700000e+01	2.800000e+01	1.096433e-01	7.766595e-05	7.766595e-05
2.800000e+01	2.900000e+01	1.124827e-01	7.791929e-05	7.791929e-05
2.900000e+01	3.000000e+01	1.161282e-01	7.850762e-05	7.850762e-05
3.000000e+01	3.100000e+01	1.171064e-01	7.803831e-05	7.803831e-05
3.100000e+01	3.200000e+01	1.217648e-01	7.875581e-05	7.875581e-05
3.200000e+01	3.300000e+01	1.216781e-01	7.797522e-05	7.797522e-05
3.300000e+01	3.400000e+01	1.248329e-01	7.807679e-05	7.807679e-05
3.400000e+01	3.500000e+01	1.280219e-01	7.811842e-05	7.811842e-05
3.500000e+01	3.600000e+01	1.303179e-01	7.779936e-05	7.779936e-05
3.600000e+01	3.700000e+01	1.339246e-01	7.782916e-05	7.782916e-05
3.700000e+01	3.800000e+01	1.361622e-01	7.742064e-05	7.742064e-05
3.800000e+01	3.900000e+01	1.407863e-01	7.749774e-05	7.749774e-05
3.900000e+01	4.000000e+01	1.459689e-01	7.763441e-05	7.763441e-05
4.000000e+01	4.100000e+01	1.519632e-01	7.790228e-05	7.790228e-05
4.100000e+01	4.200000e+01	1.617812e-01	7.890023e-05	7.890023e-05
4.200000e+01	4.300000e+01	1.767252e-01	8.084092e-05	8.084092e-05
4.300000e+01	4.400000e+01	2.025458e-01	8.473372e-05	8.473372e-05
4.400000e+01	4.500000e+01	2.659556e-01	9.485586e-05	9.485586e-05
4.500000e+01	4.600000e+01	3.797372e-01	1.110077e-04	1.110077e-04
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=9.99999989963257482e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.986035e+01	4.910878e-02	4.910878e-02
2.100000e+01	2.200000e+01	6.270073e+01	5.029089e-02	5.029089e-02
2.200000e+01	2.300000e+01	6.583765e+01	5.145057e-02	5.145057e-02
2.300000e+01	2.400000e+01	6.868825e+01	5.267131e-02	5.267131e-02
2.400000e+01	2.500000e+01	7.189241e+01	5.385742e-02	5.385742e-02
2.500000e+01	2.600000e+01	7.504728e+01	5.443191e-02	5.443191e-02
2.600000e+01	2.700000e+01	7.825798e+01	5.635173e-02	5.635173e-02
2.700000e+01	2.800000e+01	8.156403e+01	5.754116e-02	5.754116e-02
2.800000e+01	2.900000e+01	8.489565e+01	5.849129e-02	5.849129e-02
2.900000e+01	3.000000e+01	8.838110e+01	5.946836e-02	5.946836e-02
3.000000e+01	3.100000e+01	9.201236e+01	6.098184e-02	6.098184e-02
3.100000e+01	3.200000e+01	9.579996e+01	6.160139e-02	6.160139e-02
3.200000e+01	3.300000e+01	9.982159e+01	6.369223e-02	6.369223e-02
3.300000e+01	3.400000e+01	1.040253e+02	6.476175e-02	6.476175e-02
3.400000e+01	3.500000e+01	1.087193e+02	6.601941e-02	6.601941e-02
3.500000e+01	3.600000e+01	1.138801e+02	6.764173e-02	6.764173e-02
3.600000e+01	3.700000e+01	1.193801e+02	6.904765e-02	6.904765e-02
3.700000e+01	3.800000e+01	1.258275e+02	7.126863e-02	7.126863e-02
3.800000e+01	3.900000e+01	1.334304e+02	7.313685e-02	7.313685e-02
3.900000e+01	4.000000e+01	1.426249e+02	7.553583e-02	7.553583e-02
4.000000e+01	4.100000e+01	1.540730e+02	7.875304e-02	7.875304e-02
4.100000e+01	4.200000e+01	1.694409e+02	8.238056e-02	8.238056e-02
4.200000e+01	4.300000e+01	1.917854e+02	8.750170e-02	8.750170e-02
4.300000e+01	4.400000e+01	2.293635e+02	9.579154e-02	9.579154e-02
4.400000e+01	4.500000e+01	3.149728e+02	1.122260e-01	1.122260e-01
4.500000e+01	4.600000e+01	4.669250e+02	1.364832e-01	1.364832e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/91GeV/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ MeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
RatioPlot=0
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
RatioPlot=1
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.951
RatioPlotYMax=1.05
RatioPlotDrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
RatioPlotReference=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.515800e+03	2.533214e-01	2.533214e-01
5.000000e-01	1.500000e+00	1.562788e+03	2.572255e-01	2.572255e-01
1.500000e+00	2.500000e+00	7.942018e+02	1.833726e-01	1.833726e-01
2.500000e+00	3.500000e+00	2.654921e+02	1.060276e-01	1.060276e-01
3.500000e+00	4.500000e+00	6.576998e+01	5.277359e-02	5.277359e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.592586e-01	5.993818e-05	5.993818e-05
5.000000e-01	1.500000e+00	3.703730e-01	6.085828e-05	6.085828e-05
1.500000e+00	2.500000e+00	1.882176e-01	4.338405e-05	4.338405e-05
2.500000e+00	3.500000e+00	6.291189e-02	2.508224e-05	2.508224e-05
3.500000e+00	4.500000e+00	1.558439e-02	1.248375e-05	1.248375e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.641341e+00	2.858846e-04	2.858846e-04
5.000000e-01	1.500000e+00	1.676383e+00	2.874481e-04	2.874481e-04
1.500000e+00	2.500000e+00	8.445269e-01	2.030444e-04	2.030444e-04
2.500000e+00	3.500000e+00	2.799765e-01	1.163745e-04	1.163745e-04
3.500000e+00	4.500000e+00	6.880226e-02	5.742997e-05	5.742997e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.421705e+03	2.388995e-01	2.388995e-01
5.000000e-01	1.500000e+00	1.463016e+03	2.421207e-01	2.421207e-01
1.500000e+00	2.500000e+00	7.422375e+02	1.723090e-01	1.723090e-01
2.500000e+00	3.500000e+00	2.477136e+02	9.946587e-02	9.946587e-02
3.500000e+00	4.500000e+00	6.128190e+01	4.943935e-02	4.943935e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.546340e+03	2.554926e-01	2.554926e-01
5.000000e-01	1.500000e+00	1.552193e+03	2.559840e-01	2.559840e-01
1.500000e+00	2.500000e+00	7.739525e+02	1.807594e-01	1.807594e-01
2.500000e+00	3.500000e+00	2.551105e+02	1.037841e-01	1.037841e-01
3.500000e+00	4.500000e+00	6.263900e+01	5.142803e-02	5.142803e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.677741e-01	6.064438e-05	6.064438e-05
5.000000e-01	1.500000e+00	3.691425e-01	6.075710e-05	6.075710e-05
1.500000e+00	2.500000e+00	1.840579e-01	4.290197e-05	4.290197e-05
2.500000e+00	3.500000e+00	6.066310e-02	2.462988e-05	2.462988e-05
3.500000e+00	4.500000e+00	1.489427e-02	1.220421e-05	1.220421e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.680684e+00	2.893260e-04	2.893260e-04
5.000000e-01	1.500000e+00	1.670997e+00	2.869981e-04	2.869981e-04
1.500000e+00	2.500000e+00	8.257442e-01	2.007553e-04	2.007553e-04
2.500000e+00	3.500000e+00	2.698841e-01	1.142367e-04	1.142367e-04
3.500000e+00	4.500000e+00	6.570420e-02	5.609725e-05	5.609725e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.455300e+03	2.414663e-01	2.414663e-01
5.000000e-01	1.500000e+00	1.458144e+03	2.414861e-01	2.414861e-01
1.500000e+00	2.500000e+00	7.258411e+02	1.702340e-01	1.702340e-01
2.500000e+00	3.500000e+00	2.388716e+02	9.758419e-02	9.758419e-02
3.500000e+00	4.500000e+00	5.855541e+01	4.827627e-02	4.827627e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.344164e+03	3.044986e-01	3.044986e-01
5.000000e-01	1.500000e+00	1.231676e+03	2.207189e-01	2.207189e-01
1.500000e+00	2.500000e+00	3.178513e+02	1.121252e-01	1.121252e-01
2.500000e+00	3.500000e+00	5.390457e+01	4.617470e-02	4.617470e-02
3.500000e+00	4.500000e+00	6.809693e+00	1.641176e-02	1.641176e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.926596e-01	7.698439e-05	7.698439e-05
5.000000e-01	1.500000e+00	3.113966e-01	5.580292e-05	5.580292e-05
1.500000e+00	2.500000e+00	8.036026e-02	2.834789e-05	2.834789e-05
2.500000e+00	3.500000e+00	1.362834e-02	1.167405e-05	1.167405e-05
3.500000e+00	4.500000e+00	1.721650e-03	4.149277e-06	4.149277e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.723658e+00	3.692079e-04	3.692079e-04
5.000000e-01	1.500000e+00	1.430908e+00	2.675927e-04	2.675927e-04
1.500000e+00	2.500000e+00	3.691960e-01	1.359075e-04	1.359075e-04
2.500000e+00	3.500000e+00	6.261814e-02	5.597605e-05	5.597605e-05
3.500000e+00	4.500000e+00	7.900919e-03	1.987156e-05	1.987156e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.341190e+03	3.041309e-01	3.041309e-01
5.000000e-01	1.500000e+00	1.230114e+03	2.204524e-01	2.204524e-01
1.500000e+00	2.500000e+00	3.174466e+02	1.119893e-01	1.119893e-01
2.500000e+00	3.500000e+00	5.383638e+01	4.611911e-02	4.611911e-02
3.500000e+00	4.500000e+00	6.801301e+00	1.639253e-02	1.639253e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=9.99999990002369394e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.374348e+03	3.082149e-01	3.082149e-01
5.000000e-01	1.500000e+00	1.239604e+03	2.227013e-01	2.227013e-01
1.500000e+00	2.500000e+00	3.239307e+02	1.138433e-01	1.138433e-01
2.500000e+00	3.500000e+00	5.512234e+01	4.696186e-02	4.696186e-02
3.500000e+00	4.500000e+00	6.989576e+00	1.672272e-02	1.672272e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.934464e-01	7.703547e-05	7.703547e-05
5.000000e-01	1.500000e+00	3.098275e-01	5.566215e-05	5.566215e-05
1.500000e+00	2.500000e+00	8.096350e-02	2.845409e-05	2.845409e-05
2.500000e+00	3.500000e+00	1.377732e-02	1.173768e-05	1.173768e-05
3.500000e+00	4.500000e+00	1.746980e-03	4.179689e-06	4.179689e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=9.99999989100136865e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.726128e+00	3.659426e-04	3.659426e-04
5.000000e-01	1.500000e+00	1.419201e+00	2.640207e-04	2.640207e-04
1.500000e+00	2.500000e+00	3.700353e-01	1.348112e-04	1.348112e-04
2.500000e+00	3.500000e+00	6.283451e-02	5.554538e-05	5.554538e-05
3.500000e+00	4.500000e+00	7.949619e-03	1.975463e-05	1.975463e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=9.99999989963257482e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.369691e+03	3.081353e-01	3.081353e-01
5.000000e-01	1.500000e+00	1.232291e+03	2.226379e-01	2.226379e-01
1.500000e+00	2.500000e+00	3.210698e+02	1.138274e-01	1.138274e-01
2.500000e+00	3.500000e+00	5.449905e+01	4.695192e-02	4.695192e-02
3.500000e+00	4.500000e+00	6.890745e+00	1.671602e-02	1.671602e-02
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/91GeV/photon_multiplicity_1GeV.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ GeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
RatioPlot=0
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot1=1
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.501
RatioPlot1YMax=1.1
RatioPlot1DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot2=1
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2YMin=0.951
RatioPlot2YMax=1.05
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.169839e+03	3.663287e-01	3.663287e-01
5.000000e-01	1.500000e+00	9.163709e+02	1.969810e-01	1.969810e-01
1.500000e+00	2.500000e+00	1.224134e+02	7.200165e-02	7.200165e-02
2.500000e+00	3.500000e+00	1.022508e+01	2.081199e-02	2.081199e-02
3.500000e+00	4.500000e+00	5.995089e-01	5.039356e-03	5.039356e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.512761e-01	8.667618e-05	8.667618e-05
5.000000e-01	1.500000e+00	2.171505e-01	4.659941e-05	4.659941e-05
1.500000e+00	2.500000e+00	2.900286e-02	1.703023e-05	1.703023e-05
2.500000e+00	3.500000e+00	2.422010e-03	4.921392e-06	4.921392e-06
3.500000e+00	4.500000e+00	1.420100e-04	1.191679e-06	1.191679e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.430508e+00	4.131751e-04	4.131751e-04
5.000000e-01	1.500000e+00	9.611208e-01	2.149294e-04	2.149294e-04
1.500000e+00	2.500000e+00	1.246580e-01	7.611311e-05	7.611311e-05
2.500000e+00	3.500000e+00	1.014384e-02	2.138240e-05	2.138240e-05
3.500000e+00	4.500000e+00	5.787176e-04	5.022614e-06	5.022614e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.972693e+03	3.454293e-01	3.454293e-01
5.000000e-01	1.500000e+00	8.541125e+02	1.845931e-01	1.845931e-01
1.500000e+00	2.500000e+00	1.134855e+02	6.710757e-02	6.710757e-02
2.500000e+00	3.500000e+00	9.437847e+00	1.931127e-02	1.931127e-02
3.500000e+00	4.500000e+00	5.517714e-01	4.661990e-03	4.661990e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.233431e+03	3.694518e-01	3.694518e-01
5.000000e-01	1.500000e+00	8.533252e+02	1.898144e-01	1.898144e-01
1.500000e+00	2.500000e+00	1.086903e+02	6.775048e-02	6.775048e-02
2.500000e+00	3.500000e+00	8.833564e+00	1.931473e-02	1.931473e-02
3.500000e+00	4.500000e+00	5.178917e-01	4.678871e-03	4.678871e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.690235e-01	8.769398e-05	8.769398e-05
5.000000e-01	1.500000e+00	2.029082e-01	4.504533e-05	4.504533e-05
1.500000e+00	2.500000e+00	2.583972e-02	1.607474e-05	1.607474e-05
2.500000e+00	3.500000e+00	2.100040e-03	4.582619e-06	4.582619e-06
3.500000e+00	4.500000e+00	1.230100e-04	1.109099e-06	1.109099e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.512428e+00	4.181274e-04	4.181274e-04
5.000000e-01	1.500000e+00	8.957411e-01	2.071781e-04	2.071781e-04
1.500000e+00	2.500000e+00	1.107305e-01	7.160825e-05	7.160825e-05
2.500000e+00	3.500000e+00	8.768226e-03	1.983971e-05	1.983971e-05
3.500000e+00	4.500000e+00	5.012384e-04	4.674603e-06	4.674603e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.042727e+03	3.491301e-01	3.491301e-01
5.000000e-01	1.500000e+00	7.978454e+02	1.782115e-01	1.782115e-01
1.500000e+00	2.500000e+00	1.010800e+02	6.326593e-02	6.326593e-02
2.500000e+00	3.500000e+00	8.180121e+00	1.795829e-02	1.795829e-02
3.500000e+00	4.500000e+00	4.777119e-01	4.333481e-03	4.333481e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.122427e+03	3.514289e-01	3.514289e-01
5.000000e-01	1.500000e+00	7.433645e+02	1.714716e-01	1.714716e-01
1.500000e+00	2.500000e+00	8.326206e+01	5.738718e-02	5.738718e-02
2.500000e+00	3.500000e+00	5.928406e+00	1.531300e-02	1.531300e-02
3.500000e+00	4.500000e+00	3.206190e-01	3.561115e-03	3.561115e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.894227e-01	8.884946e-05	8.884946e-05
5.000000e-01	1.500000e+00	1.879400e-01	4.335205e-05	4.335205e-05
1.500000e+00	2.500000e+00	2.105060e-02	1.450882e-05	1.450882e-05
2.500000e+00	3.500000e+00	1.498840e-03	3.871486e-06	3.871486e-06
3.500000e+00	4.500000e+00	8.106000e-05	9.003333e-07	9.003333e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.649070e+00	4.286841e-04	4.286841e-04
5.000000e-01	1.500000e+00	8.468124e-01	2.036354e-04	2.036354e-04
1.500000e+00	2.500000e+00	9.265207e-02	6.647670e-05	6.647670e-05
2.500000e+00	3.500000e+00	6.447539e-03	1.730785e-05	1.730785e-05
3.500000e+00	4.500000e+00	3.444784e-04	3.972017e-06	3.972017e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.118678e+03	3.510286e-01	3.510286e-01
5.000000e-01	1.500000e+00	7.422498e+02	1.712248e-01	1.712248e-01
1.500000e+00	2.500000e+00	8.311826e+01	5.729145e-02	5.729145e-02
2.500000e+00	3.500000e+00	5.917115e+00	1.528472e-02	1.528472e-02
3.500000e+00	4.500000e+00	3.199447e-01	3.553819e-03	3.553819e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=9.99999990002369394e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.164219e+03	3.558073e-01	3.558073e-01
5.000000e-01	1.500000e+00	7.449647e+02	1.726431e-01	1.726431e-01
1.500000e+00	2.500000e+00	8.531613e+01	5.842477e-02	5.842477e-02
2.500000e+00	3.500000e+00	6.084442e+00	1.560241e-02	1.560241e-02
3.500000e+00	4.500000e+00	3.344792e-01	3.658188e-03	3.658188e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.908674e-01	8.893073e-05	8.893073e-05
5.000000e-01	1.500000e+00	1.861971e-01	4.315056e-05	4.315056e-05
1.500000e+00	2.500000e+00	2.132398e-02	1.460273e-05	1.460273e-05
2.500000e+00	3.500000e+00	1.520750e-03	3.899679e-06	3.899679e-06
3.500000e+00	4.500000e+00	8.360000e-05	9.143304e-07	9.143304e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=9.99999989100136865e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.653716e+00	4.249326e-04	4.249326e-04
5.000000e-01	1.500000e+00	8.337503e-01	2.002186e-04	2.002186e-04
1.500000e+00	2.500000e+00	9.291969e-02	6.599939e-05	6.599939e-05
2.500000e+00	3.500000e+00	6.454126e-03	1.717556e-05	1.717556e-05
3.500000e+00	4.500000e+00	3.456202e-04	3.934049e-06	3.934049e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=9.99999989963257482e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.157934e+03	3.557481e-01	3.557481e-01
5.000000e-01	1.500000e+00	7.371748e+02	1.725461e-01	1.725461e-01
1.500000e+00	2.500000e+00	8.394420e+01	5.837395e-02	5.837395e-02
2.500000e+00	3.500000e+00	5.955899e+00	1.558191e-02	1.558191e-02
3.500000e+00	4.500000e+00	3.234817e-01	3.651422e-03	3.651422e-03
# END HISTO1D



==> img/plots/nunuee-MCATNLOchapter/91GeV/third_jet_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$\log_{10} \left(k_T^\gamma/1\text{ GeV}\right)$
YLabel=d$\sigma/$d$\log(k_T^\gamma)$ [pb]
LegendXPos=0.1
LegendYPos=0.7
XMax=2.
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot1=1
RatioPlot1Reference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot1YLabel=Ratio to YFS
RatioPlot1YMin=0.701
RatioPlot1YMax=1.2
RatioPlot2=1
RatioPlot2DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot2Reference=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot2YLabel=Ratio to MC@NLO
RatioPlot2YMin=0.901
RatioPlot2YMax=1.2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	8.105033e+01	2.391354e-01	2.391354e-01
-2.940000e+00	-2.880000e+00	8.127797e+01	2.394511e-01	2.394511e-01
-2.880000e+00	-2.820000e+00	8.141700e+01	2.396354e-01	2.396354e-01
-2.820000e+00	-2.760000e+00	8.146783e+01	2.397304e-01	2.397304e-01
-2.760000e+00	-2.700000e+00	8.192818e+01	2.403779e-01	2.403779e-01
-2.700000e+00	-2.640000e+00	8.235408e+01	2.410167e-01	2.410167e-01
-2.640000e+00	-2.580000e+00	8.191752e+01	2.403955e-01	2.403955e-01
-2.580000e+00	-2.520000e+00	8.291393e+01	2.418178e-01	2.418178e-01
-2.520000e+00	-2.460000e+00	8.270928e+01	2.414837e-01	2.414837e-01
-2.460000e+00	-2.400000e+00	8.257540e+01	2.413206e-01	2.413206e-01
-2.400000e+00	-2.340000e+00	8.284010e+01	2.417273e-01	2.417273e-01
-2.340000e+00	-2.280000e+00	8.298337e+01	2.419490e-01	2.419490e-01
-2.280000e+00	-2.220000e+00	8.273542e+01	2.415504e-01	2.415504e-01
-2.220000e+00	-2.160000e+00	8.309012e+01	2.420580e-01	2.420580e-01
-2.160000e+00	-2.100000e+00	8.335378e+01	2.424750e-01	2.424750e-01
-2.100000e+00	-2.040000e+00	8.351723e+01	2.427228e-01	2.427228e-01
-2.040000e+00	-1.980000e+00	8.366743e+01	2.429259e-01	2.429259e-01
-1.980000e+00	-1.920000e+00	8.370433e+01	2.429731e-01	2.429731e-01
-1.920000e+00	-1.860000e+00	8.384677e+01	2.431929e-01	2.431929e-01
-1.860000e+00	-1.800000e+00	8.425667e+01	2.437529e-01	2.437529e-01
-1.800000e+00	-1.740000e+00	8.418448e+01	2.436768e-01	2.436768e-01
-1.740000e+00	-1.680000e+00	8.471645e+01	2.443980e-01	2.443980e-01
-1.680000e+00	-1.620000e+00	8.456132e+01	2.442336e-01	2.442336e-01
-1.620000e+00	-1.560000e+00	8.436387e+01	2.439102e-01	2.439102e-01
-1.560000e+00	-1.500000e+00	8.454713e+01	2.442340e-01	2.442340e-01
-1.500000e+00	-1.440000e+00	8.462457e+01	2.442729e-01	2.442729e-01
-1.440000e+00	-1.380000e+00	8.517127e+01	2.450983e-01	2.450983e-01
-1.380000e+00	-1.320000e+00	8.541823e+01	2.454625e-01	2.454625e-01
-1.320000e+00	-1.260000e+00	8.569672e+01	2.458851e-01	2.458851e-01
-1.260000e+00	-1.200000e+00	8.530052e+01	2.452913e-01	2.452913e-01
-1.200000e+00	-1.140000e+00	8.578735e+01	2.459925e-01	2.459925e-01
-1.140000e+00	-1.080000e+00	8.626712e+01	2.466751e-01	2.466751e-01
-1.080000e+00	-1.020000e+00	8.597042e+01	2.462798e-01	2.462798e-01
-1.020000e+00	-9.600000e-01	8.596503e+01	2.462384e-01	2.462384e-01
-9.600000e-01	-9.000000e-01	8.592227e+01	2.461808e-01	2.461808e-01
-9.000000e-01	-8.400000e-01	8.650485e+01	2.470274e-01	2.470274e-01
-8.400000e-01	-7.800000e-01	8.668835e+01	2.472386e-01	2.472386e-01
-7.800000e-01	-7.200000e-01	8.669820e+01	2.472886e-01	2.472886e-01
-7.200000e-01	-6.600000e-01	8.664848e+01	2.472233e-01	2.472233e-01
-6.600000e-01	-6.000000e-01	8.677638e+01	2.473643e-01	2.473643e-01
-6.000000e-01	-5.400000e-01	8.692683e+01	2.475933e-01	2.475933e-01
-5.400000e-01	-4.800000e-01	8.743172e+01	2.483782e-01	2.483782e-01
-4.800000e-01	-4.200000e-01	8.769757e+01	2.487150e-01	2.487150e-01
-4.200000e-01	-3.600000e-01	8.720588e+01	2.480211e-01	2.480211e-01
-3.600000e-01	-3.000000e-01	8.747133e+01	2.484244e-01	2.484244e-01
-3.000000e-01	-2.400000e-01	8.812377e+01	2.493526e-01	2.493526e-01
-2.400000e-01	-1.800000e-01	8.836873e+01	2.496726e-01	2.496726e-01
-1.800000e-01	-1.200000e-01	8.808568e+01	2.492513e-01	2.492513e-01
-1.200000e-01	-6.000000e-02	8.813035e+01	2.493511e-01	2.493511e-01
-6.000000e-02	0.000000e+00	8.859933e+01	2.499713e-01	2.499713e-01
0.000000e+00	6.000000e-02	8.812755e+01	2.492823e-01	2.492823e-01
6.000000e-02	1.200000e-01	8.853905e+01	2.498998e-01	2.498998e-01
1.200000e-01	1.800000e-01	8.926673e+01	2.509212e-01	2.509212e-01
1.800000e-01	2.400000e-01	8.901907e+01	2.505733e-01	2.505733e-01
2.400000e-01	3.000000e-01	8.902007e+01	2.505489e-01	2.505489e-01
3.000000e-01	3.600000e-01	8.954243e+01	2.513333e-01	2.513333e-01
3.600000e-01	4.200000e-01	8.989840e+01	2.517865e-01	2.517865e-01
4.200000e-01	4.800000e-01	9.064425e+01	2.528444e-01	2.528444e-01
4.800000e-01	5.400000e-01	9.063388e+01	2.528381e-01	2.528381e-01
5.400000e-01	6.000000e-01	9.097597e+01	2.532992e-01	2.532992e-01
6.000000e-01	6.600000e-01	9.093103e+01	2.532250e-01	2.532250e-01
6.600000e-01	7.200000e-01	9.136513e+01	2.538235e-01	2.538235e-01
7.200000e-01	7.800000e-01	9.117873e+01	2.535626e-01	2.535626e-01
7.800000e-01	8.400000e-01	9.061243e+01	2.528169e-01	2.528169e-01
8.400000e-01	9.000000e-01	8.929068e+01	2.509444e-01	2.509444e-01
9.000000e-01	9.600000e-01	8.806402e+01	2.492254e-01	2.492254e-01
9.600000e-01	1.020000e+00	8.613878e+01	2.465124e-01	2.465124e-01
1.020000e+00	1.080000e+00	8.211235e+01	2.406368e-01	2.406368e-01
1.080000e+00	1.140000e+00	7.750848e+01	2.338893e-01	2.338893e-01
1.140000e+00	1.200000e+00	7.037755e+01	2.228505e-01	2.228505e-01
1.200000e+00	1.260000e+00	5.907085e+01	2.042112e-01	2.042112e-01
1.260000e+00	1.320000e+00	4.406295e+01	1.763726e-01	1.763726e-01
1.320000e+00	1.380000e+00	2.431627e+01	1.310453e-01	1.310453e-01
1.380000e+00	1.440000e+00	7.415210e+00	7.237702e-02	7.237702e-02
1.440000e+00	1.500000e+00	5.634185e-01	1.997863e-02	1.997863e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.921067e-02	5.658425e-05	5.658425e-05
-2.940000e+00	-2.880000e+00	1.926767e-02	5.666814e-05	5.666814e-05
-2.880000e+00	-2.820000e+00	1.930367e-02	5.672105e-05	5.672105e-05
-2.820000e+00	-2.760000e+00	1.931267e-02	5.673427e-05	5.673427e-05
-2.760000e+00	-2.700000e+00	1.942633e-02	5.690099e-05	5.690099e-05
-2.700000e+00	-2.640000e+00	1.952500e-02	5.704530e-05	5.704530e-05
-2.640000e+00	-2.580000e+00	1.941883e-02	5.689000e-05	5.689000e-05
-2.580000e+00	-2.520000e+00	1.966033e-02	5.724266e-05	5.724266e-05
-2.520000e+00	-2.460000e+00	1.961767e-02	5.718051e-05	5.718051e-05
-2.460000e+00	-2.400000e+00	1.958100e-02	5.712705e-05	5.712705e-05
-2.400000e+00	-2.340000e+00	1.964017e-02	5.721329e-05	5.721329e-05
-2.340000e+00	-2.280000e+00	1.967217e-02	5.725989e-05	5.725989e-05
-2.280000e+00	-2.220000e+00	1.961933e-02	5.718294e-05	5.718294e-05
-2.220000e+00	-2.160000e+00	1.970500e-02	5.730765e-05	5.730765e-05
-2.160000e+00	-2.100000e+00	1.976183e-02	5.739023e-05	5.739023e-05
-2.100000e+00	-2.040000e+00	1.979917e-02	5.744442e-05	5.744442e-05
-2.040000e+00	-1.980000e+00	1.983717e-02	5.749952e-05	5.749952e-05
-1.980000e+00	-1.920000e+00	1.984683e-02	5.751352e-05	5.751352e-05
-1.920000e+00	-1.860000e+00	1.987850e-02	5.755939e-05	5.755939e-05
-1.860000e+00	-1.800000e+00	1.998150e-02	5.770832e-05	5.770832e-05
-1.800000e+00	-1.740000e+00	1.995967e-02	5.767678e-05	5.767678e-05
-1.740000e+00	-1.680000e+00	2.009350e-02	5.786983e-05	5.786983e-05
-1.680000e+00	-1.620000e+00	2.004700e-02	5.780283e-05	5.780283e-05
-1.620000e+00	-1.560000e+00	2.000617e-02	5.774393e-05	5.774393e-05
-1.560000e+00	-1.500000e+00	2.004033e-02	5.779321e-05	5.779321e-05
-1.500000e+00	-1.440000e+00	2.007033e-02	5.783646e-05	5.783646e-05
-1.440000e+00	-1.380000e+00	2.019400e-02	5.801437e-05	5.801437e-05
-1.380000e+00	-1.320000e+00	2.025100e-02	5.809618e-05	5.809618e-05
-1.320000e+00	-1.260000e+00	2.031333e-02	5.818553e-05	5.818553e-05
-1.260000e+00	-1.200000e+00	2.022333e-02	5.805649e-05	5.805649e-05
-1.200000e+00	-1.140000e+00	2.033883e-02	5.822204e-05	5.822204e-05
-1.140000e+00	-1.080000e+00	2.045317e-02	5.838545e-05	5.838545e-05
-1.080000e+00	-1.020000e+00	2.037817e-02	5.827831e-05	5.827831e-05
-1.020000e+00	-9.600000e-01	2.038200e-02	5.828379e-05	5.828379e-05
-9.600000e-01	-9.000000e-01	2.037133e-02	5.826854e-05	5.826854e-05
-9.000000e-01	-8.400000e-01	2.050733e-02	5.846271e-05	5.846271e-05
-8.400000e-01	-7.800000e-01	2.055917e-02	5.853655e-05	5.853655e-05
-7.800000e-01	-7.200000e-01	2.055533e-02	5.853109e-05	5.853109e-05
-7.200000e-01	-6.600000e-01	2.054267e-02	5.851306e-05	5.851306e-05
-6.600000e-01	-6.000000e-01	2.057967e-02	5.856573e-05	5.856573e-05
-6.000000e-01	-5.400000e-01	2.061317e-02	5.861338e-05	5.861338e-05
-5.400000e-01	-4.800000e-01	2.072200e-02	5.876791e-05	5.876791e-05
-4.800000e-01	-4.200000e-01	2.079150e-02	5.886637e-05	5.886637e-05
-4.200000e-01	-3.600000e-01	2.067400e-02	5.869980e-05	5.869980e-05
-3.600000e-01	-3.000000e-01	2.073300e-02	5.878350e-05	5.878350e-05
-3.000000e-01	-2.400000e-01	2.088717e-02	5.900165e-05	5.900165e-05
-2.400000e-01	-1.800000e-01	2.094967e-02	5.908986e-05	5.908986e-05
-1.800000e-01	-1.200000e-01	2.088567e-02	5.899953e-05	5.899953e-05
-1.200000e-01	-6.000000e-02	2.089050e-02	5.900636e-05	5.900636e-05
-6.000000e-02	0.000000e+00	2.100833e-02	5.917253e-05	5.917253e-05
0.000000e+00	6.000000e-02	2.090033e-02	5.902024e-05	5.902024e-05
6.000000e-02	1.200000e-01	2.099217e-02	5.914976e-05	5.914976e-05
1.200000e-01	1.800000e-01	2.116500e-02	5.939276e-05	5.939276e-05
1.800000e-01	2.400000e-01	2.110633e-02	5.931039e-05	5.931039e-05
2.400000e-01	3.000000e-01	2.111067e-02	5.931648e-05	5.931648e-05
3.000000e-01	3.600000e-01	2.122633e-02	5.947875e-05	5.947875e-05
3.600000e-01	4.200000e-01	2.131817e-02	5.960728e-05	5.960728e-05
4.200000e-01	4.800000e-01	2.149267e-02	5.985074e-05	5.985074e-05
4.800000e-01	5.400000e-01	2.148900e-02	5.984563e-05	5.984563e-05
5.400000e-01	6.000000e-01	2.157233e-02	5.996156e-05	5.996156e-05
6.000000e-01	6.600000e-01	2.156367e-02	5.994952e-05	5.994952e-05
6.600000e-01	7.200000e-01	2.166800e-02	6.009437e-05	6.009437e-05
7.200000e-01	7.800000e-01	2.162383e-02	6.003309e-05	6.003309e-05
7.800000e-01	8.400000e-01	2.148217e-02	5.983612e-05	5.983612e-05
8.400000e-01	9.000000e-01	2.117267e-02	5.940352e-05	5.940352e-05
9.000000e-01	9.600000e-01	2.087983e-02	5.899129e-05	5.899129e-05
9.600000e-01	1.020000e+00	2.041917e-02	5.833690e-05	5.833690e-05
1.020000e+00	1.080000e+00	1.947183e-02	5.696758e-05	5.696758e-05
1.080000e+00	1.140000e+00	1.836533e-02	5.532530e-05	5.532530e-05
1.140000e+00	1.200000e+00	1.667833e-02	5.272307e-05	5.272307e-05
1.200000e+00	1.260000e+00	1.399283e-02	4.829222e-05	4.829222e-05
1.260000e+00	1.320000e+00	1.043750e-02	4.170831e-05	4.170831e-05
1.320000e+00	1.380000e+00	5.758000e-03	3.097849e-05	3.097849e-05
1.380000e+00	1.440000e+00	1.755333e-03	1.710426e-05	1.710426e-05
1.440000e+00	1.500000e+00	1.330000e-04	4.708149e-06	4.708149e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	9.363768e-02	2.880350e-04	2.880350e-04
-2.940000e+00	-2.880000e+00	9.376718e-02	2.879847e-04	2.879847e-04
-2.880000e+00	-2.820000e+00	9.402443e-02	2.884817e-04	2.884817e-04
-2.820000e+00	-2.760000e+00	9.408800e-02	2.886349e-04	2.886349e-04
-2.760000e+00	-2.700000e+00	9.467368e-02	2.895863e-04	2.895863e-04
-2.700000e+00	-2.640000e+00	9.516470e-02	2.903341e-04	2.903341e-04
-2.640000e+00	-2.580000e+00	9.453565e-02	2.891922e-04	2.891922e-04
-2.580000e+00	-2.520000e+00	9.597218e-02	2.918260e-04	2.918260e-04
-2.520000e+00	-2.460000e+00	9.569592e-02	2.912277e-04	2.912277e-04
-2.460000e+00	-2.400000e+00	9.553923e-02	2.910999e-04	2.910999e-04
-2.400000e+00	-2.340000e+00	9.587082e-02	2.916341e-04	2.916341e-04
-2.340000e+00	-2.280000e+00	9.593912e-02	2.916620e-04	2.916620e-04
-2.280000e+00	-2.220000e+00	9.551947e-02	2.907231e-04	2.907231e-04
-2.220000e+00	-2.160000e+00	9.603758e-02	2.917000e-04	2.917000e-04
-2.160000e+00	-2.100000e+00	9.637585e-02	2.922798e-04	2.922798e-04
-2.100000e+00	-2.040000e+00	9.661695e-02	2.927605e-04	2.927605e-04
-2.040000e+00	-1.980000e+00	9.698120e-02	2.935343e-04	2.935343e-04
-1.980000e+00	-1.920000e+00	9.696532e-02	2.933788e-04	2.933788e-04
-1.920000e+00	-1.860000e+00	9.720007e-02	2.938961e-04	2.938961e-04
-1.860000e+00	-1.800000e+00	9.755683e-02	2.942094e-04	2.942094e-04
-1.800000e+00	-1.740000e+00	9.751790e-02	2.943070e-04	2.943070e-04
-1.740000e+00	-1.680000e+00	9.810430e-02	2.950339e-04	2.950339e-04
-1.680000e+00	-1.620000e+00	9.792260e-02	2.948679e-04	2.948679e-04
-1.620000e+00	-1.560000e+00	9.774993e-02	2.946829e-04	2.946829e-04
-1.560000e+00	-1.500000e+00	9.797500e-02	2.950252e-04	2.950252e-04
-1.500000e+00	-1.440000e+00	9.809202e-02	2.951837e-04	2.951837e-04
-1.440000e+00	-1.380000e+00	9.863805e-02	2.959195e-04	2.959195e-04
-1.380000e+00	-1.320000e+00	9.894455e-02	2.963966e-04	2.963966e-04
-1.320000e+00	-1.260000e+00	9.943297e-02	2.974131e-04	2.974131e-04
-1.260000e+00	-1.200000e+00	9.896767e-02	2.966921e-04	2.966921e-04
-1.200000e+00	-1.140000e+00	9.962005e-02	2.977244e-04	2.977244e-04
-1.140000e+00	-1.080000e+00	1.001703e-01	2.986350e-04	2.986350e-04
-1.080000e+00	-1.020000e+00	9.962950e-02	2.975168e-04	2.975168e-04
-1.020000e+00	-9.600000e-01	9.963048e-02	2.975177e-04	2.975177e-04
-9.600000e-01	-9.000000e-01	9.958958e-02	2.974633e-04	2.974633e-04
-9.000000e-01	-8.400000e-01	1.002541e-01	2.984902e-04	2.984902e-04
-8.400000e-01	-7.800000e-01	1.005740e-01	2.989966e-04	2.989966e-04
-7.800000e-01	-7.200000e-01	1.007366e-01	2.995745e-04	2.995745e-04
-7.200000e-01	-6.600000e-01	1.005215e-01	2.990191e-04	2.990191e-04
-6.600000e-01	-6.000000e-01	1.008098e-01	2.996149e-04	2.996149e-04
-6.000000e-01	-5.400000e-01	1.009024e-01	2.996258e-04	2.996258e-04
-5.400000e-01	-4.800000e-01	1.016397e-01	3.010392e-04	3.010392e-04
-4.800000e-01	-4.200000e-01	1.019875e-01	3.015552e-04	3.015552e-04
-4.200000e-01	-3.600000e-01	1.013634e-01	3.005616e-04	3.005616e-04
-3.600000e-01	-3.000000e-01	1.017576e-01	3.012895e-04	3.012895e-04
-3.000000e-01	-2.400000e-01	1.025802e-01	3.026249e-04	3.026249e-04
-2.400000e-01	-1.800000e-01	1.028009e-01	3.028428e-04	3.028428e-04
-1.800000e-01	-1.200000e-01	1.025442e-01	3.025383e-04	3.025383e-04
-1.200000e-01	-6.000000e-02	1.027225e-01	3.030257e-04	3.030257e-04
-6.000000e-02	0.000000e+00	1.035035e-01	3.045162e-04	3.045162e-04
0.000000e+00	6.000000e-02	1.029330e-01	3.035677e-04	3.035677e-04
6.000000e-02	1.200000e-01	1.033816e-01	3.042766e-04	3.042766e-04
1.200000e-01	1.800000e-01	1.043641e-01	3.058621e-04	3.058621e-04
1.800000e-01	2.400000e-01	1.042788e-01	3.061001e-04	3.061001e-04
2.400000e-01	3.000000e-01	1.043846e-01	3.063142e-04	3.063142e-04
3.000000e-01	3.600000e-01	1.051629e-01	3.078204e-04	3.078204e-04
3.600000e-01	4.200000e-01	1.054418e-01	3.079544e-04	3.079544e-04
4.200000e-01	4.800000e-01	1.067395e-01	3.104931e-04	3.104931e-04
4.800000e-01	5.400000e-01	1.066789e-01	3.102436e-04	3.102436e-04
5.400000e-01	6.000000e-01	1.072044e-01	3.111531e-04	3.111531e-04
6.000000e-01	6.600000e-01	1.073345e-01	3.115567e-04	3.115567e-04
6.600000e-01	7.200000e-01	1.078608e-01	3.122883e-04	3.122883e-04
7.200000e-01	7.800000e-01	1.073027e-01	3.108667e-04	3.108667e-04
7.800000e-01	8.400000e-01	1.065087e-01	3.095297e-04	3.095297e-04
8.400000e-01	9.000000e-01	1.042887e-01	3.050720e-04	3.050720e-04
9.000000e-01	9.600000e-01	1.021234e-01	3.007245e-04	3.007245e-04
9.600000e-01	1.020000e+00	9.882718e-02	2.939853e-04	2.939853e-04
1.020000e+00	1.080000e+00	9.261038e-02	2.818656e-04	2.818656e-04
1.080000e+00	1.140000e+00	8.509790e-02	2.663551e-04	2.663551e-04
1.140000e+00	1.200000e+00	7.476535e-02	2.451044e-04	2.451044e-04
1.200000e+00	1.260000e+00	5.987553e-02	2.136328e-04	2.136328e-04
1.260000e+00	1.320000e+00	4.209220e-02	1.730815e-04	1.730815e-04
1.320000e+00	1.380000e+00	2.169360e-02	1.191709e-04	1.191709e-04
1.380000e+00	1.440000e+00	6.254278e-03	6.177315e-05	6.177315e-05
1.440000e+00	1.500000e+00	4.470740e-04	1.591821e-05	1.591821e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.701155e+01	2.284749e-01	2.284749e-01
-2.940000e+00	-2.880000e+00	7.717060e+01	2.285946e-01	2.285946e-01
-2.880000e+00	-2.820000e+00	7.736225e+01	2.289536e-01	2.289536e-01
-2.820000e+00	-2.760000e+00	7.738088e+01	2.289738e-01	2.289738e-01
-2.760000e+00	-2.700000e+00	7.788300e+01	2.297626e-01	2.297626e-01
-2.700000e+00	-2.640000e+00	7.823567e+01	2.302198e-01	2.302198e-01
-2.640000e+00	-2.580000e+00	7.783863e+01	2.296746e-01	2.296746e-01
-2.580000e+00	-2.520000e+00	7.879837e+01	2.310899e-01	2.310899e-01
-2.520000e+00	-2.460000e+00	7.866440e+01	2.309165e-01	2.309165e-01
-2.460000e+00	-2.400000e+00	7.849727e+01	2.306586e-01	2.306586e-01
-2.400000e+00	-2.340000e+00	7.872827e+01	2.310024e-01	2.310024e-01
-2.340000e+00	-2.280000e+00	7.887430e+01	2.312523e-01	2.312523e-01
-2.280000e+00	-2.220000e+00	7.862853e+01	2.308228e-01	2.308228e-01
-2.220000e+00	-2.160000e+00	7.898710e+01	2.313606e-01	2.313606e-01
-2.160000e+00	-2.100000e+00	7.921280e+01	2.317111e-01	2.317111e-01
-2.100000e+00	-2.040000e+00	7.936045e+01	2.319100e-01	2.319100e-01
-2.040000e+00	-1.980000e+00	7.957437e+01	2.323168e-01	2.323168e-01
-1.980000e+00	-1.920000e+00	7.964438e+01	2.324634e-01	2.324634e-01
-1.920000e+00	-1.860000e+00	7.973750e+01	2.325514e-01	2.325514e-01
-1.860000e+00	-1.800000e+00	8.011912e+01	2.330375e-01	2.330375e-01
-1.800000e+00	-1.740000e+00	8.001672e+01	2.328880e-01	2.328880e-01
-1.740000e+00	-1.680000e+00	8.049830e+01	2.335093e-01	2.335093e-01
-1.680000e+00	-1.620000e+00	8.040957e+01	2.335252e-01	2.335252e-01
-1.620000e+00	-1.560000e+00	8.022878e+01	2.332380e-01	2.332380e-01
-1.560000e+00	-1.500000e+00	8.041328e+01	2.335773e-01	2.335773e-01
-1.500000e+00	-1.440000e+00	8.045500e+01	2.335249e-01	2.335249e-01
-1.440000e+00	-1.380000e+00	8.103278e+01	2.344678e-01	2.344678e-01
-1.380000e+00	-1.320000e+00	8.122253e+01	2.347005e-01	2.347005e-01
-1.320000e+00	-1.260000e+00	8.151660e+01	2.351980e-01	2.351980e-01
-1.260000e+00	-1.200000e+00	8.107887e+01	2.344387e-01	2.344387e-01
-1.200000e+00	-1.140000e+00	8.163912e+01	2.353738e-01	2.353738e-01
-1.140000e+00	-1.080000e+00	8.203622e+01	2.358854e-01	2.358854e-01
-1.080000e+00	-1.020000e+00	8.172847e+01	2.354072e-01	2.354072e-01
-1.020000e+00	-9.600000e-01	8.178055e+01	2.355349e-01	2.355349e-01
-9.600000e-01	-9.000000e-01	8.167118e+01	2.352941e-01	2.352941e-01
-9.000000e-01	-8.400000e-01	8.225690e+01	2.362134e-01	2.362134e-01
-8.400000e-01	-7.800000e-01	8.248293e+01	2.365211e-01	2.365211e-01
-7.800000e-01	-7.200000e-01	8.247645e+01	2.365557e-01	2.365557e-01
-7.200000e-01	-6.600000e-01	8.237627e+01	2.363406e-01	2.363406e-01
-6.600000e-01	-6.000000e-01	8.253823e+01	2.365911e-01	2.365911e-01
-6.000000e-01	-5.400000e-01	8.274457e+01	2.369754e-01	2.369754e-01
-5.400000e-01	-4.800000e-01	8.312420e+01	2.374484e-01	2.374484e-01
-4.800000e-01	-4.200000e-01	8.346285e+01	2.380257e-01	2.380257e-01
-4.200000e-01	-3.600000e-01	8.303103e+01	2.374619e-01	2.374619e-01
-3.600000e-01	-3.000000e-01	8.324067e+01	2.377285e-01	2.377285e-01
-3.000000e-01	-2.400000e-01	8.387017e+01	2.386302e-01	2.386302e-01
-2.400000e-01	-1.800000e-01	8.414273e+01	2.390540e-01	2.390540e-01
-1.800000e-01	-1.200000e-01	8.383428e+01	2.385387e-01	2.385387e-01
-1.200000e-01	-6.000000e-02	8.388717e+01	2.386705e-01	2.386705e-01
-6.000000e-02	0.000000e+00	8.442248e+01	2.395047e-01	2.395047e-01
0.000000e+00	6.000000e-02	8.392618e+01	2.387060e-01	2.387060e-01
6.000000e-02	1.200000e-01	8.431725e+01	2.393052e-01	2.393052e-01
1.200000e-01	1.800000e-01	8.504570e+01	2.403829e-01	2.403829e-01
1.800000e-01	2.400000e-01	8.485830e+01	2.401824e-01	2.401824e-01
2.400000e-01	3.000000e-01	8.488593e+01	2.402337e-01	2.402337e-01
3.000000e-01	3.600000e-01	8.540762e+01	2.410587e-01	2.410587e-01
3.600000e-01	4.200000e-01	8.573888e+01	2.414626e-01	2.414626e-01
4.200000e-01	4.800000e-01	8.647762e+01	2.425691e-01	2.425691e-01
4.800000e-01	5.400000e-01	8.647007e+01	2.425552e-01	2.425552e-01
5.400000e-01	6.000000e-01	8.681535e+01	2.430372e-01	2.430372e-01
6.000000e-01	6.600000e-01	8.679322e+01	2.430313e-01	2.430313e-01
6.600000e-01	7.200000e-01	8.722708e+01	2.436521e-01	2.436521e-01
7.200000e-01	7.800000e-01	8.698095e+01	2.432022e-01	2.432022e-01
7.800000e-01	8.400000e-01	8.640075e+01	2.423638e-01	2.423638e-01
8.400000e-01	9.000000e-01	8.497792e+01	2.401007e-01	2.401007e-01
9.000000e-01	9.600000e-01	8.372542e+01	2.382001e-01	2.382001e-01
9.600000e-01	1.020000e+00	8.162773e+01	2.348263e-01	2.348263e-01
1.020000e+00	1.080000e+00	7.753150e+01	2.283886e-01	2.283886e-01
1.080000e+00	1.140000e+00	7.267925e+01	2.204631e-01	2.204631e-01
1.140000e+00	1.200000e+00	6.555615e+01	2.086993e-01	2.086993e-01
1.200000e+00	1.260000e+00	5.457500e+01	1.896816e-01	1.896816e-01
1.260000e+00	1.320000e+00	4.045518e+01	1.627946e-01	1.627946e-01
1.320000e+00	1.380000e+00	2.210293e+01	1.197122e-01	1.197122e-01
1.380000e+00	1.440000e+00	6.692943e+00	6.563832e-02	6.563832e-02
1.440000e+00	1.500000e+00	4.984822e-01	1.775873e-02	1.775873e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	8.114930e+01	2.388544e-01	2.388544e-01
-2.940000e+00	-2.880000e+00	8.138332e+01	2.392601e-01	2.392601e-01
-2.880000e+00	-2.820000e+00	8.160580e+01	2.395255e-01	2.395255e-01
-2.820000e+00	-2.760000e+00	8.146740e+01	2.393413e-01	2.393413e-01
-2.760000e+00	-2.700000e+00	8.198780e+01	2.401395e-01	2.401395e-01
-2.700000e+00	-2.640000e+00	8.247652e+01	2.408379e-01	2.408379e-01
-2.640000e+00	-2.580000e+00	8.217217e+01	2.403661e-01	2.403661e-01
-2.580000e+00	-2.520000e+00	8.261092e+01	2.410338e-01	2.410338e-01
-2.520000e+00	-2.460000e+00	8.275643e+01	2.412281e-01	2.412281e-01
-2.460000e+00	-2.400000e+00	8.304742e+01	2.416951e-01	2.416951e-01
-2.400000e+00	-2.340000e+00	8.276350e+01	2.413020e-01	2.413020e-01
-2.340000e+00	-2.280000e+00	8.294727e+01	2.415429e-01	2.415429e-01
-2.280000e+00	-2.220000e+00	8.301613e+01	2.415959e-01	2.415959e-01
-2.220000e+00	-2.160000e+00	8.303037e+01	2.416544e-01	2.416544e-01
-2.160000e+00	-2.100000e+00	8.357310e+01	2.424702e-01	2.424702e-01
-2.100000e+00	-2.040000e+00	8.348277e+01	2.422975e-01	2.422975e-01
-2.040000e+00	-1.980000e+00	8.375393e+01	2.426698e-01	2.426698e-01
-1.980000e+00	-1.920000e+00	8.362628e+01	2.424815e-01	2.424815e-01
-1.920000e+00	-1.860000e+00	8.397548e+01	2.430087e-01	2.430087e-01
-1.860000e+00	-1.800000e+00	8.438513e+01	2.436020e-01	2.436020e-01
-1.800000e+00	-1.740000e+00	8.420182e+01	2.433175e-01	2.433175e-01
-1.740000e+00	-1.680000e+00	8.445690e+01	2.437270e-01	2.437270e-01
-1.680000e+00	-1.620000e+00	8.495677e+01	2.444328e-01	2.444328e-01
-1.620000e+00	-1.560000e+00	8.437023e+01	2.435642e-01	2.435642e-01
-1.560000e+00	-1.500000e+00	8.468338e+01	2.440364e-01	2.440364e-01
-1.500000e+00	-1.440000e+00	8.460887e+01	2.439165e-01	2.439165e-01
-1.440000e+00	-1.380000e+00	8.505187e+01	2.445176e-01	2.445176e-01
-1.380000e+00	-1.320000e+00	8.510210e+01	2.446742e-01	2.446742e-01
-1.320000e+00	-1.260000e+00	8.551470e+01	2.452328e-01	2.452328e-01
-1.260000e+00	-1.200000e+00	8.529945e+01	2.449435e-01	2.449435e-01
-1.200000e+00	-1.140000e+00	8.573452e+01	2.455309e-01	2.455309e-01
-1.140000e+00	-1.080000e+00	8.597502e+01	2.458625e-01	2.458625e-01
-1.080000e+00	-1.020000e+00	8.580485e+01	2.456680e-01	2.456680e-01
-1.020000e+00	-9.600000e-01	8.585582e+01	2.457313e-01	2.457313e-01
-9.600000e-01	-9.000000e-01	8.596478e+01	2.458768e-01	2.458768e-01
-9.000000e-01	-8.400000e-01	8.628502e+01	2.462778e-01	2.462778e-01
-8.400000e-01	-7.800000e-01	8.629997e+01	2.463167e-01	2.463167e-01
-7.800000e-01	-7.200000e-01	8.649523e+01	2.466437e-01	2.466437e-01
-7.200000e-01	-6.600000e-01	8.624227e+01	2.462704e-01	2.462704e-01
-6.600000e-01	-6.000000e-01	8.620430e+01	2.461848e-01	2.461848e-01
-6.000000e-01	-5.400000e-01	8.699057e+01	2.473489e-01	2.473489e-01
-5.400000e-01	-4.800000e-01	8.681182e+01	2.471200e-01	2.471200e-01
-4.800000e-01	-4.200000e-01	8.676853e+01	2.469879e-01	2.469879e-01
-4.200000e-01	-3.600000e-01	8.649678e+01	2.466886e-01	2.466886e-01
-3.600000e-01	-3.000000e-01	8.641847e+01	2.465376e-01	2.465376e-01
-3.000000e-01	-2.400000e-01	8.710848e+01	2.474855e-01	2.474855e-01
-2.400000e-01	-1.800000e-01	8.721267e+01	2.476760e-01	2.476760e-01
-1.800000e-01	-1.200000e-01	8.692677e+01	2.472159e-01	2.472159e-01
-1.200000e-01	-6.000000e-02	8.646177e+01	2.466047e-01	2.466047e-01
-6.000000e-02	0.000000e+00	8.671402e+01	2.469236e-01	2.469236e-01
0.000000e+00	6.000000e-02	8.666442e+01	2.468789e-01	2.468789e-01
6.000000e-02	1.200000e-01	8.640243e+01	2.465422e-01	2.465422e-01
1.200000e-01	1.800000e-01	8.646948e+01	2.466127e-01	2.466127e-01
1.800000e-01	2.400000e-01	8.626080e+01	2.463304e-01	2.463304e-01
2.400000e-01	3.000000e-01	8.536013e+01	2.450484e-01	2.450484e-01
3.000000e-01	3.600000e-01	8.578632e+01	2.456145e-01	2.456145e-01
3.600000e-01	4.200000e-01	8.568433e+01	2.454386e-01	2.454386e-01
4.200000e-01	4.800000e-01	8.575042e+01	2.455666e-01	2.455666e-01
4.800000e-01	5.400000e-01	8.510880e+01	2.446310e-01	2.446310e-01
5.400000e-01	6.000000e-01	8.497773e+01	2.444709e-01	2.444709e-01
6.000000e-01	6.600000e-01	8.393920e+01	2.429629e-01	2.429629e-01
6.600000e-01	7.200000e-01	8.362400e+01	2.424527e-01	2.424527e-01
7.200000e-01	7.800000e-01	8.244847e+01	2.408201e-01	2.408201e-01
7.800000e-01	8.400000e-01	8.108075e+01	2.387742e-01	2.387742e-01
8.400000e-01	9.000000e-01	7.901670e+01	2.357501e-01	2.357501e-01
9.000000e-01	9.600000e-01	7.698032e+01	2.326950e-01	2.326950e-01
9.600000e-01	1.020000e+00	7.432757e+01	2.286531e-01	2.286531e-01
1.020000e+00	1.080000e+00	6.994018e+01	2.217995e-01	2.217995e-01
1.080000e+00	1.140000e+00	6.494458e+01	2.137744e-01	2.137744e-01
1.140000e+00	1.200000e+00	5.801330e+01	2.020403e-01	2.020403e-01
1.200000e+00	1.260000e+00	4.821670e+01	1.842036e-01	1.842036e-01
1.260000e+00	1.320000e+00	3.548392e+01	1.580290e-01	1.580290e-01
1.320000e+00	1.380000e+00	1.923267e+01	1.164059e-01	1.164059e-01
1.380000e+00	1.440000e+00	5.812718e+00	6.403231e-02	6.403231e-02
1.440000e+00	1.500000e+00	4.311328e-01	1.746224e-02	1.746224e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.931400e-02	5.673623e-05	5.673623e-05
-2.940000e+00	-2.880000e+00	1.936017e-02	5.680400e-05	5.680400e-05
-2.880000e+00	-2.820000e+00	1.942250e-02	5.689537e-05	5.689537e-05
-2.820000e+00	-2.760000e+00	1.938667e-02	5.684286e-05	5.684286e-05
-2.760000e+00	-2.700000e+00	1.950533e-02	5.701657e-05	5.701657e-05
-2.700000e+00	-2.640000e+00	1.962400e-02	5.718974e-05	5.718974e-05
-2.640000e+00	-2.580000e+00	1.955583e-02	5.709033e-05	5.709033e-05
-2.580000e+00	-2.520000e+00	1.965583e-02	5.723611e-05	5.723611e-05
-2.520000e+00	-2.460000e+00	1.969333e-02	5.729068e-05	5.729068e-05
-2.460000e+00	-2.400000e+00	1.975600e-02	5.738176e-05	5.738176e-05
-2.400000e+00	-2.340000e+00	1.968483e-02	5.727832e-05	5.727832e-05
-2.340000e+00	-2.280000e+00	1.973283e-02	5.734811e-05	5.734811e-05
-2.280000e+00	-2.220000e+00	1.975683e-02	5.738297e-05	5.738297e-05
-2.220000e+00	-2.160000e+00	1.975417e-02	5.737910e-05	5.737910e-05
-2.160000e+00	-2.100000e+00	1.987883e-02	5.755987e-05	5.755987e-05
-2.100000e+00	-2.040000e+00	1.986417e-02	5.753863e-05	5.753863e-05
-2.040000e+00	-1.980000e+00	1.993217e-02	5.763703e-05	5.763703e-05
-1.980000e+00	-1.920000e+00	1.990217e-02	5.759364e-05	5.759364e-05
-1.920000e+00	-1.860000e+00	1.998183e-02	5.770880e-05	5.770880e-05
-1.860000e+00	-1.800000e+00	2.007900e-02	5.784894e-05	5.784894e-05
-1.800000e+00	-1.740000e+00	2.003867e-02	5.779081e-05	5.779081e-05
-1.740000e+00	-1.680000e+00	2.009283e-02	5.786887e-05	5.786887e-05
-1.680000e+00	-1.620000e+00	2.021400e-02	5.804309e-05	5.804309e-05
-1.620000e+00	-1.560000e+00	2.007833e-02	5.784798e-05	5.784798e-05
-1.560000e+00	-1.500000e+00	2.014933e-02	5.795017e-05	5.795017e-05
-1.500000e+00	-1.440000e+00	2.013367e-02	5.792764e-05	5.792764e-05
-1.440000e+00	-1.380000e+00	2.024500e-02	5.808758e-05	5.808758e-05
-1.380000e+00	-1.320000e+00	2.024333e-02	5.808519e-05	5.808519e-05
-1.320000e+00	-1.260000e+00	2.034683e-02	5.823349e-05	5.823349e-05
-1.260000e+00	-1.200000e+00	2.029250e-02	5.815568e-05	5.815568e-05
-1.200000e+00	-1.140000e+00	2.040200e-02	5.831238e-05	5.831238e-05
-1.140000e+00	-1.080000e+00	2.046150e-02	5.839735e-05	5.839735e-05
-1.080000e+00	-1.020000e+00	2.041283e-02	5.832786e-05	5.832786e-05
-1.020000e+00	-9.600000e-01	2.042650e-02	5.834738e-05	5.834738e-05
-9.600000e-01	-9.000000e-01	2.045400e-02	5.838664e-05	5.838664e-05
-9.000000e-01	-8.400000e-01	2.053950e-02	5.850855e-05	5.850855e-05
-8.400000e-01	-7.800000e-01	2.054033e-02	5.850973e-05	5.850973e-05
-7.800000e-01	-7.200000e-01	2.057883e-02	5.856454e-05	5.856454e-05
-7.200000e-01	-6.600000e-01	2.052033e-02	5.848124e-05	5.848124e-05
-6.600000e-01	-6.000000e-01	2.051667e-02	5.847602e-05	5.847602e-05
-6.000000e-01	-5.400000e-01	2.069683e-02	5.873221e-05	5.873221e-05
-5.400000e-01	-4.800000e-01	2.065000e-02	5.866572e-05	5.866572e-05
-4.800000e-01	-4.200000e-01	2.065133e-02	5.866761e-05	5.866761e-05
-4.200000e-01	-3.600000e-01	2.057200e-02	5.855482e-05	5.855482e-05
-3.600000e-01	-3.000000e-01	2.056017e-02	5.853797e-05	5.853797e-05
-3.000000e-01	-2.400000e-01	2.072967e-02	5.877878e-05	5.877878e-05
-2.400000e-01	-1.800000e-01	2.074750e-02	5.880405e-05	5.880405e-05
-1.800000e-01	-1.200000e-01	2.068833e-02	5.872015e-05	5.872015e-05
-1.200000e-01	-6.000000e-02	2.056933e-02	5.855102e-05	5.855102e-05
-6.000000e-02	0.000000e+00	2.063617e-02	5.864607e-05	5.864607e-05
0.000000e+00	6.000000e-02	2.062000e-02	5.862309e-05	5.862309e-05
6.000000e-02	1.200000e-01	2.055167e-02	5.852587e-05	5.852587e-05
1.200000e-01	1.800000e-01	2.057183e-02	5.855458e-05	5.855458e-05
1.800000e-01	2.400000e-01	2.051967e-02	5.848029e-05	5.848029e-05
2.400000e-01	3.000000e-01	2.030417e-02	5.817240e-05	5.817240e-05
3.000000e-01	3.600000e-01	2.041283e-02	5.832786e-05	5.832786e-05
3.600000e-01	4.200000e-01	2.039350e-02	5.830023e-05	5.830023e-05
4.200000e-01	4.800000e-01	2.040400e-02	5.831524e-05	5.831524e-05
4.800000e-01	5.400000e-01	2.025350e-02	5.809977e-05	5.809977e-05
5.400000e-01	6.000000e-01	2.021767e-02	5.804835e-05	5.804835e-05
6.000000e-01	6.600000e-01	1.997200e-02	5.769460e-05	5.769460e-05
6.600000e-01	7.200000e-01	1.990583e-02	5.759895e-05	5.759895e-05
7.200000e-01	7.800000e-01	1.961350e-02	5.717444e-05	5.717444e-05
7.800000e-01	8.400000e-01	1.929483e-02	5.670807e-05	5.670807e-05
8.400000e-01	9.000000e-01	1.879783e-02	5.597296e-05	5.597296e-05
9.000000e-01	9.600000e-01	1.831333e-02	5.524692e-05	5.524692e-05
9.600000e-01	1.020000e+00	1.768150e-02	5.428551e-05	5.428551e-05
1.020000e+00	1.080000e+00	1.663817e-02	5.265955e-05	5.265955e-05
1.080000e+00	1.140000e+00	1.544383e-02	5.073433e-05	5.073433e-05
1.140000e+00	1.200000e+00	1.379617e-02	4.795165e-05	4.795165e-05
1.200000e+00	1.260000e+00	1.146500e-02	4.371308e-05	4.371308e-05
1.260000e+00	1.320000e+00	8.436500e-03	3.749778e-05	3.749778e-05
1.320000e+00	1.380000e+00	4.567833e-03	2.759177e-05	2.759177e-05
1.380000e+00	1.440000e+00	1.379000e-03	1.516026e-05	1.516026e-05
1.440000e+00	1.500000e+00	1.020000e-04	4.123106e-06	4.123106e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	9.413977e-02	2.887734e-04	2.887734e-04
-2.940000e+00	-2.880000e+00	9.428120e-02	2.888591e-04	2.888591e-04
-2.880000e+00	-2.820000e+00	9.465535e-02	2.894994e-04	2.894994e-04
-2.820000e+00	-2.760000e+00	9.452428e-02	2.894349e-04	2.894349e-04
-2.760000e+00	-2.700000e+00	9.505193e-02	2.901618e-04	2.901618e-04
-2.700000e+00	-2.640000e+00	9.569308e-02	2.912266e-04	2.912266e-04
-2.640000e+00	-2.580000e+00	9.523743e-02	2.903079e-04	2.903079e-04
-2.580000e+00	-2.520000e+00	9.595187e-02	2.917683e-04	2.917683e-04
-2.520000e+00	-2.460000e+00	9.613310e-02	2.920216e-04	2.920216e-04
-2.460000e+00	-2.400000e+00	9.642230e-02	2.924478e-04	2.924478e-04
-2.400000e+00	-2.340000e+00	9.610002e-02	2.920092e-04	2.920092e-04
-2.340000e+00	-2.280000e+00	9.635055e-02	2.924358e-04	2.924358e-04
-2.280000e+00	-2.220000e+00	9.629940e-02	2.920759e-04	2.920759e-04
-2.220000e+00	-2.160000e+00	9.639722e-02	2.923967e-04	2.923967e-04
-2.160000e+00	-2.100000e+00	9.690742e-02	2.930341e-04	2.930341e-04
-2.100000e+00	-2.040000e+00	9.705413e-02	2.935880e-04	2.935880e-04
-2.040000e+00	-1.980000e+00	9.751305e-02	2.944017e-04	2.944017e-04
-1.980000e+00	-1.920000e+00	9.724650e-02	2.938101e-04	2.938101e-04
-1.920000e+00	-1.860000e+00	9.775713e-02	2.948035e-04	2.948035e-04
-1.860000e+00	-1.800000e+00	9.816800e-02	2.953110e-04	2.953110e-04
-1.800000e+00	-1.740000e+00	9.783193e-02	2.946371e-04	2.946371e-04
-1.740000e+00	-1.680000e+00	9.816800e-02	2.952241e-04	2.952241e-04
-1.680000e+00	-1.620000e+00	9.872197e-02	2.960105e-04	2.960105e-04
-1.620000e+00	-1.560000e+00	9.812175e-02	2.952154e-04	2.952154e-04
-1.560000e+00	-1.500000e+00	9.853542e-02	2.959082e-04	2.959082e-04
-1.500000e+00	-1.440000e+00	9.847295e-02	2.958273e-04	2.958273e-04
-1.440000e+00	-1.380000e+00	9.893203e-02	2.963913e-04	2.963913e-04
-1.380000e+00	-1.320000e+00	9.902893e-02	2.966853e-04	2.966853e-04
-1.320000e+00	-1.260000e+00	9.961497e-02	2.977435e-04	2.977435e-04
-1.260000e+00	-1.200000e+00	9.931242e-02	2.972353e-04	2.972353e-04
-1.200000e+00	-1.140000e+00	1.000111e-01	2.984269e-04	2.984269e-04
-1.140000e+00	-1.080000e+00	1.002140e-01	2.986802e-04	2.986802e-04
-1.080000e+00	-1.020000e+00	9.991542e-02	2.980882e-04	2.980882e-04
-1.020000e+00	-9.600000e-01	9.989297e-02	2.979526e-04	2.979526e-04
-9.600000e-01	-9.000000e-01	1.000304e-01	2.981689e-04	2.981689e-04
-9.000000e-01	-8.400000e-01	1.005741e-01	2.991543e-04	2.991543e-04
-8.400000e-01	-7.800000e-01	1.005188e-01	2.989780e-04	2.989780e-04
-7.800000e-01	-7.200000e-01	1.007912e-01	2.995624e-04	2.995624e-04
-7.200000e-01	-6.600000e-01	1.004646e-01	2.989704e-04	2.989704e-04
-6.600000e-01	-6.000000e-01	1.004914e-01	2.991236e-04	2.991236e-04
-6.000000e-01	-5.400000e-01	1.013581e-01	3.003677e-04	3.003677e-04
-5.400000e-01	-4.800000e-01	1.013576e-01	3.006848e-04	3.006848e-04
-4.800000e-01	-4.200000e-01	1.013351e-01	3.006268e-04	3.006268e-04
-4.200000e-01	-3.600000e-01	1.009197e-01	2.999395e-04	2.999395e-04
-3.600000e-01	-3.000000e-01	1.009416e-01	3.001352e-04	3.001352e-04
-3.000000e-01	-2.400000e-01	1.018084e-01	3.014700e-04	3.014700e-04
-2.400000e-01	-1.800000e-01	1.017617e-01	3.012234e-04	3.012234e-04
-1.800000e-01	-1.200000e-01	1.014205e-01	3.006614e-04	3.006614e-04
-1.200000e-01	-6.000000e-02	1.010049e-01	3.002887e-04	3.002887e-04
-6.000000e-02	0.000000e+00	1.015562e-01	3.014215e-04	3.014215e-04
0.000000e+00	6.000000e-02	1.013714e-01	3.009599e-04	3.009599e-04
6.000000e-02	1.200000e-01	1.011040e-01	3.007136e-04	3.007136e-04
1.200000e-01	1.800000e-01	1.012831e-01	3.010959e-04	3.010959e-04
1.800000e-01	2.400000e-01	1.010431e-01	3.008009e-04	3.008009e-04
2.400000e-01	3.000000e-01	1.001840e-01	2.997320e-04	2.997320e-04
3.000000e-01	3.600000e-01	1.009663e-01	3.013499e-04	3.013499e-04
3.600000e-01	4.200000e-01	1.006617e-01	3.005682e-04	3.005682e-04
4.200000e-01	4.800000e-01	1.010678e-01	3.017232e-04	3.017232e-04
4.800000e-01	5.400000e-01	1.002684e-01	3.003783e-04	3.003783e-04
5.400000e-01	6.000000e-01	1.002177e-01	3.004792e-04	3.004792e-04
6.000000e-01	6.600000e-01	9.905143e-02	2.987974e-04	2.987974e-04
6.600000e-01	7.200000e-01	9.888468e-02	2.987281e-04	2.987281e-04
7.200000e-01	7.800000e-01	9.722020e-02	2.957842e-04	2.957842e-04
7.800000e-01	8.400000e-01	9.552493e-02	2.929335e-04	2.929335e-04
8.400000e-01	9.000000e-01	9.248657e-02	2.871921e-04	2.871921e-04
9.000000e-01	9.600000e-01	8.963673e-02	2.818671e-04	2.818671e-04
9.600000e-01	1.020000e+00	8.564963e-02	2.737922e-04	2.737922e-04
1.020000e+00	1.080000e+00	7.921583e-02	2.608427e-04	2.608427e-04
1.080000e+00	1.140000e+00	7.173480e-02	2.448068e-04	2.448068e-04
1.140000e+00	1.200000e+00	6.196662e-02	2.232502e-04	2.232502e-04
1.200000e+00	1.260000e+00	4.913983e-02	1.935639e-04	1.935639e-04
1.260000e+00	1.320000e+00	3.392357e-02	1.550362e-04	1.550362e-04
1.320000e+00	1.380000e+00	1.720923e-02	1.061374e-04	1.061374e-04
1.380000e+00	1.440000e+00	4.927152e-03	5.492548e-05	5.492548e-05
1.440000e+00	1.500000e+00	3.412482e-04	1.387265e-05	1.387265e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.738973e+01	2.287578e-01	2.287578e-01
-2.940000e+00	-2.880000e+00	7.756387e+01	2.290034e-01	2.290034e-01
-2.880000e+00	-2.820000e+00	7.781582e+01	2.293554e-01	2.293554e-01
-2.820000e+00	-2.760000e+00	7.763502e+01	2.290575e-01	2.290575e-01
-2.760000e+00	-2.700000e+00	7.812260e+01	2.297817e-01	2.297817e-01
-2.700000e+00	-2.640000e+00	7.861067e+01	2.305242e-01	2.305242e-01
-2.640000e+00	-2.580000e+00	7.833683e+01	2.301171e-01	2.301171e-01
-2.580000e+00	-2.520000e+00	7.877192e+01	2.308062e-01	2.308062e-01
-2.520000e+00	-2.460000e+00	7.890663e+01	2.309825e-01	2.309825e-01
-2.460000e+00	-2.400000e+00	7.915198e+01	2.313396e-01	2.313396e-01
-2.400000e+00	-2.340000e+00	7.887398e+01	2.309520e-01	2.309520e-01
-2.340000e+00	-2.280000e+00	7.907583e+01	2.312472e-01	2.312472e-01
-2.280000e+00	-2.220000e+00	7.917603e+01	2.313880e-01	2.313880e-01
-2.220000e+00	-2.160000e+00	7.912780e+01	2.312662e-01	2.312662e-01
-2.160000e+00	-2.100000e+00	7.967278e+01	2.321394e-01	2.321394e-01
-2.100000e+00	-2.040000e+00	7.959205e+01	2.319850e-01	2.319850e-01
-2.040000e+00	-1.980000e+00	7.985617e+01	2.323590e-01	2.323590e-01
-1.980000e+00	-1.920000e+00	7.975733e+01	2.322464e-01	2.322464e-01
-1.920000e+00	-1.860000e+00	8.011007e+01	2.328012e-01	2.328012e-01
-1.860000e+00	-1.800000e+00	8.046523e+01	2.332734e-01	2.332734e-01
-1.800000e+00	-1.740000e+00	8.029510e+01	2.330184e-01	2.330184e-01
-1.740000e+00	-1.680000e+00	8.053657e+01	2.334048e-01	2.334048e-01
-1.680000e+00	-1.620000e+00	8.102347e+01	2.341005e-01	2.341005e-01
-1.620000e+00	-1.560000e+00	8.044672e+01	2.332215e-01	2.332215e-01
-1.560000e+00	-1.500000e+00	8.075922e+01	2.337168e-01	2.337168e-01
-1.500000e+00	-1.440000e+00	8.068792e+01	2.336066e-01	2.336066e-01
-1.440000e+00	-1.380000e+00	8.115028e+01	2.342758e-01	2.342758e-01
-1.380000e+00	-1.320000e+00	8.116185e+01	2.343454e-01	2.343454e-01
-1.320000e+00	-1.260000e+00	8.151930e+01	2.347845e-01	2.347845e-01
-1.260000e+00	-1.200000e+00	8.138872e+01	2.347134e-01	2.347134e-01
-1.200000e+00	-1.140000e+00	8.185358e+01	2.354019e-01	2.354019e-01
-1.140000e+00	-1.080000e+00	8.201335e+01	2.355203e-01	2.355203e-01
-1.080000e+00	-1.020000e+00	8.182193e+01	2.352531e-01	2.352531e-01
-1.020000e+00	-9.600000e-01	8.189917e+01	2.354049e-01	2.354049e-01
-9.600000e-01	-9.000000e-01	8.204570e+01	2.356645e-01	2.356645e-01
-9.000000e-01	-8.400000e-01	8.234675e+01	2.360329e-01	2.360329e-01
-8.400000e-01	-7.800000e-01	8.238613e+01	2.361353e-01	2.361353e-01
-7.800000e-01	-7.200000e-01	8.253880e+01	2.363477e-01	2.363477e-01
-7.200000e-01	-6.600000e-01	8.228822e+01	2.359851e-01	2.359851e-01
-6.600000e-01	-6.000000e-01	8.224177e+01	2.358604e-01	2.358604e-01
-6.000000e-01	-5.400000e-01	8.296237e+01	2.369009e-01	2.369009e-01
-5.400000e-01	-4.800000e-01	8.282438e+01	2.367707e-01	2.367707e-01
-4.800000e-01	-4.200000e-01	8.282550e+01	2.367686e-01	2.367686e-01
-4.200000e-01	-3.600000e-01	8.253630e+01	2.364063e-01	2.364063e-01
-3.600000e-01	-3.000000e-01	8.242918e+01	2.361650e-01	2.361650e-01
-3.000000e-01	-2.400000e-01	8.317598e+01	2.373184e-01	2.373184e-01
-2.400000e-01	-1.800000e-01	8.322347e+01	2.373676e-01	2.373676e-01
-1.800000e-01	-1.200000e-01	8.295610e+01	2.369242e-01	2.369242e-01
-1.200000e-01	-6.000000e-02	8.253442e+01	2.364013e-01	2.364013e-01
-6.000000e-02	0.000000e+00	8.282265e+01	2.368417e-01	2.368417e-01
0.000000e+00	6.000000e-02	8.275063e+01	2.367384e-01	2.367384e-01
6.000000e-02	1.200000e-01	8.248895e+01	2.363875e-01	2.363875e-01
1.200000e-01	1.800000e-01	8.262725e+01	2.366564e-01	2.366564e-01
1.800000e-01	2.400000e-01	8.237538e+01	2.362423e-01	2.362423e-01
2.400000e-01	3.000000e-01	8.153340e+01	2.350658e-01	2.350658e-01
3.000000e-01	3.600000e-01	8.202382e+01	2.358407e-01	2.358407e-01
3.600000e-01	4.200000e-01	8.196542e+01	2.357791e-01	2.357791e-01
4.200000e-01	4.800000e-01	8.200277e+01	2.358361e-01	2.358361e-01
4.800000e-01	5.400000e-01	8.137915e+01	2.348992e-01	2.348992e-01
5.400000e-01	6.000000e-01	8.122983e+01	2.346831e-01	2.346831e-01
6.000000e-01	6.600000e-01	8.031317e+01	2.334553e-01	2.334553e-01
6.600000e-01	7.200000e-01	8.000902e+01	2.329494e-01	2.329494e-01
7.200000e-01	7.800000e-01	7.880792e+01	2.311497e-01	2.311497e-01
7.800000e-01	8.400000e-01	7.746210e+01	2.290487e-01	2.290487e-01
8.400000e-01	9.000000e-01	7.542215e+01	2.259455e-01	2.259455e-01
9.000000e-01	9.600000e-01	7.338537e+01	2.227148e-01	2.227148e-01
9.600000e-01	1.020000e+00	7.067965e+01	2.182957e-01	2.182957e-01
1.020000e+00	1.080000e+00	6.628218e+01	2.110253e-01	2.110253e-01
1.080000e+00	1.140000e+00	6.118958e+01	2.022078e-01	2.022078e-01
1.140000e+00	1.200000e+00	5.431947e+01	1.899249e-01	1.899249e-01
1.200000e+00	1.260000e+00	4.480907e+01	1.718632e-01	1.718632e-01
1.260000e+00	1.320000e+00	3.272392e+01	1.463132e-01	1.463132e-01
1.320000e+00	1.380000e+00	1.755777e+01	1.066851e-01	1.066851e-01
1.380000e+00	1.440000e+00	5.237312e+00	5.791356e-02	5.791356e-02
1.440000e+00	1.500000e+00	3.817788e-01	1.551881e-02	1.551881e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	6.179543e+01	2.018338e-01	2.018338e-01
-2.940000e+00	-2.880000e+00	7.235023e+01	2.183915e-01	2.183915e-01
-2.880000e+00	-2.820000e+00	7.675778e+01	2.249453e-01	2.249453e-01
-2.820000e+00	-2.760000e+00	7.734515e+01	2.258043e-01	2.258043e-01
-2.760000e+00	-2.700000e+00	7.751457e+01	2.260515e-01	2.260515e-01
-2.700000e+00	-2.640000e+00	7.810853e+01	2.269159e-01	2.269159e-01
-2.640000e+00	-2.580000e+00	7.784945e+01	2.265392e-01	2.265392e-01
-2.580000e+00	-2.520000e+00	7.774133e+01	2.263819e-01	2.263819e-01
-2.520000e+00	-2.460000e+00	7.821532e+01	2.270710e-01	2.270710e-01
-2.460000e+00	-2.400000e+00	7.826542e+01	2.271437e-01	2.271437e-01
-2.400000e+00	-2.340000e+00	7.835968e+01	2.272804e-01	2.272804e-01
-2.340000e+00	-2.280000e+00	7.838803e+01	2.273215e-01	2.273215e-01
-2.280000e+00	-2.220000e+00	7.884685e+01	2.279859e-01	2.279859e-01
-2.220000e+00	-2.160000e+00	7.877567e+01	2.278829e-01	2.278829e-01
-2.160000e+00	-2.100000e+00	7.890817e+01	2.280745e-01	2.280745e-01
-2.100000e+00	-2.040000e+00	7.927865e+01	2.286093e-01	2.286093e-01
-2.040000e+00	-1.980000e+00	7.924173e+01	2.285560e-01	2.285560e-01
-1.980000e+00	-1.920000e+00	7.949422e+01	2.289199e-01	2.289199e-01
-1.920000e+00	-1.860000e+00	7.935313e+01	2.287166e-01	2.287166e-01
-1.860000e+00	-1.800000e+00	7.971637e+01	2.292395e-01	2.292395e-01
-1.800000e+00	-1.740000e+00	7.984953e+01	2.294309e-01	2.294309e-01
-1.740000e+00	-1.680000e+00	8.008948e+01	2.297754e-01	2.297754e-01
-1.680000e+00	-1.620000e+00	8.034065e+01	2.301353e-01	2.301353e-01
-1.620000e+00	-1.560000e+00	8.032285e+01	2.301099e-01	2.301099e-01
-1.560000e+00	-1.500000e+00	8.038218e+01	2.301948e-01	2.301948e-01
-1.500000e+00	-1.440000e+00	8.071970e+01	2.306776e-01	2.306776e-01
-1.440000e+00	-1.380000e+00	8.031165e+01	2.300938e-01	2.300938e-01
-1.380000e+00	-1.320000e+00	8.103020e+01	2.311209e-01	2.311209e-01
-1.320000e+00	-1.260000e+00	8.116600e+01	2.313145e-01	2.313145e-01
-1.260000e+00	-1.200000e+00	8.103482e+01	2.311274e-01	2.311274e-01
-1.200000e+00	-1.140000e+00	8.151868e+01	2.318164e-01	2.318164e-01
-1.140000e+00	-1.080000e+00	8.136772e+01	2.316017e-01	2.316017e-01
-1.080000e+00	-1.020000e+00	8.184500e+01	2.322800e-01	2.322800e-01
-1.020000e+00	-9.600000e-01	8.180215e+01	2.322192e-01	2.322192e-01
-9.600000e-01	-9.000000e-01	8.217658e+01	2.327500e-01	2.327500e-01
-9.000000e-01	-8.400000e-01	8.166107e+01	2.320189e-01	2.320189e-01
-8.400000e-01	-7.800000e-01	8.256882e+01	2.333048e-01	2.333048e-01
-7.800000e-01	-7.200000e-01	8.260508e+01	2.333561e-01	2.333561e-01
-7.200000e-01	-6.600000e-01	8.270132e+01	2.334920e-01	2.334920e-01
-6.600000e-01	-6.000000e-01	8.255958e+01	2.332918e-01	2.332918e-01
-6.000000e-01	-5.400000e-01	8.275275e+01	2.335645e-01	2.335645e-01
-5.400000e-01	-4.800000e-01	8.324518e+01	2.342585e-01	2.342585e-01
-4.800000e-01	-4.200000e-01	8.270462e+01	2.334966e-01	2.334966e-01
-4.200000e-01	-3.600000e-01	8.300258e+01	2.339169e-01	2.339169e-01
-3.600000e-01	-3.000000e-01	8.358138e+01	2.347310e-01	2.347310e-01
-3.000000e-01	-2.400000e-01	8.372378e+01	2.349309e-01	2.349309e-01
-2.400000e-01	-1.800000e-01	8.359918e+01	2.347560e-01	2.347560e-01
-1.800000e-01	-1.200000e-01	8.423863e+01	2.356521e-01	2.356521e-01
-1.200000e-01	-6.000000e-02	8.481150e+01	2.364520e-01	2.364520e-01
-6.000000e-02	0.000000e+00	8.494400e+01	2.366367e-01	2.366367e-01
0.000000e+00	6.000000e-02	8.476865e+01	2.363923e-01	2.363923e-01
6.000000e-02	1.200000e-01	8.540413e+01	2.372767e-01	2.372767e-01
1.200000e-01	1.800000e-01	8.564013e+01	2.376044e-01	2.376044e-01
1.800000e-01	2.400000e-01	8.625322e+01	2.384533e-01	2.384533e-01
2.400000e-01	3.000000e-01	8.666062e+01	2.390158e-01	2.390158e-01
3.000000e-01	3.600000e-01	8.731587e+01	2.399177e-01	2.399177e-01
3.600000e-01	4.200000e-01	8.730862e+01	2.399077e-01	2.399077e-01
4.200000e-01	4.800000e-01	8.858357e+01	2.416530e-01	2.416530e-01
4.800000e-01	5.400000e-01	8.871475e+01	2.418319e-01	2.418319e-01
5.400000e-01	6.000000e-01	8.942407e+01	2.427968e-01	2.427968e-01
6.000000e-01	6.600000e-01	8.977213e+01	2.432688e-01	2.432688e-01
6.600000e-01	7.200000e-01	8.993035e+01	2.434831e-01	2.434831e-01
7.200000e-01	7.800000e-01	9.054078e+01	2.443081e-01	2.443081e-01
7.800000e-01	8.400000e-01	9.010503e+01	2.437195e-01	2.437195e-01
8.400000e-01	9.000000e-01	8.952228e+01	2.429301e-01	2.429301e-01
9.000000e-01	9.600000e-01	8.842732e+01	2.414398e-01	2.414398e-01
9.600000e-01	1.020000e+00	8.632243e+01	2.385490e-01	2.385490e-01
1.020000e+00	1.080000e+00	8.283910e+01	2.336864e-01	2.336864e-01
1.080000e+00	1.140000e+00	7.795097e+01	2.266869e-01	2.266869e-01
1.140000e+00	1.200000e+00	7.056572e+01	2.156813e-01	2.156813e-01
1.200000e+00	1.260000e+00	5.992060e+01	1.987484e-01	1.987484e-01
1.260000e+00	1.320000e+00	4.471500e+01	1.716889e-01	1.716889e-01
1.320000e+00	1.380000e+00	2.501680e+01	1.284197e-01	1.284197e-01
1.380000e+00	1.440000e+00	7.695093e+00	7.122340e-02	7.122340e-02
1.440000e+00	1.500000e+00	5.853888e-01	1.964436e-02	1.964436e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.562333e-02	5.102831e-05	5.102831e-05
-2.940000e+00	-2.880000e+00	1.829183e-02	5.521448e-05	5.521448e-05
-2.880000e+00	-2.820000e+00	1.940617e-02	5.687144e-05	5.687144e-05
-2.820000e+00	-2.760000e+00	1.955467e-02	5.708863e-05	5.708863e-05
-2.760000e+00	-2.700000e+00	1.959750e-02	5.715112e-05	5.715112e-05
-2.700000e+00	-2.640000e+00	1.974767e-02	5.736966e-05	5.736966e-05
-2.640000e+00	-2.580000e+00	1.968217e-02	5.727444e-05	5.727444e-05
-2.580000e+00	-2.520000e+00	1.965483e-02	5.723465e-05	5.723465e-05
-2.520000e+00	-2.460000e+00	1.977467e-02	5.740886e-05	5.740886e-05
-2.460000e+00	-2.400000e+00	1.978733e-02	5.742725e-05	5.742725e-05
-2.400000e+00	-2.340000e+00	1.981117e-02	5.746182e-05	5.746182e-05
-2.340000e+00	-2.280000e+00	1.981833e-02	5.747222e-05	5.747222e-05
-2.280000e+00	-2.220000e+00	1.993433e-02	5.764017e-05	5.764017e-05
-2.220000e+00	-2.160000e+00	1.991633e-02	5.761414e-05	5.761414e-05
-2.160000e+00	-2.100000e+00	1.994983e-02	5.766257e-05	5.766257e-05
-2.100000e+00	-2.040000e+00	2.004350e-02	5.779778e-05	5.779778e-05
-2.040000e+00	-1.980000e+00	2.003417e-02	5.778432e-05	5.778432e-05
-1.980000e+00	-1.920000e+00	2.009800e-02	5.787630e-05	5.787630e-05
-1.920000e+00	-1.860000e+00	2.006233e-02	5.782493e-05	5.782493e-05
-1.860000e+00	-1.800000e+00	2.015417e-02	5.795712e-05	5.795712e-05
-1.800000e+00	-1.740000e+00	2.018783e-02	5.800551e-05	5.800551e-05
-1.740000e+00	-1.680000e+00	2.024850e-02	5.809260e-05	5.809260e-05
-1.680000e+00	-1.620000e+00	2.031200e-02	5.818362e-05	5.818362e-05
-1.620000e+00	-1.560000e+00	2.030750e-02	5.817717e-05	5.817717e-05
-1.560000e+00	-1.500000e+00	2.032250e-02	5.819865e-05	5.819865e-05
-1.500000e+00	-1.440000e+00	2.040783e-02	5.832071e-05	5.832071e-05
-1.440000e+00	-1.380000e+00	2.030467e-02	5.817311e-05	5.817311e-05
-1.380000e+00	-1.320000e+00	2.048633e-02	5.843277e-05	5.843277e-05
-1.320000e+00	-1.260000e+00	2.052067e-02	5.848172e-05	5.848172e-05
-1.260000e+00	-1.200000e+00	2.048750e-02	5.843444e-05	5.843444e-05
-1.200000e+00	-1.140000e+00	2.060983e-02	5.860864e-05	5.860864e-05
-1.140000e+00	-1.080000e+00	2.057167e-02	5.855434e-05	5.855434e-05
-1.080000e+00	-1.020000e+00	2.069233e-02	5.872582e-05	5.872582e-05
-1.020000e+00	-9.600000e-01	2.068150e-02	5.871045e-05	5.871045e-05
-9.600000e-01	-9.000000e-01	2.077617e-02	5.884466e-05	5.884466e-05
-9.000000e-01	-8.400000e-01	2.064583e-02	5.865980e-05	5.865980e-05
-8.400000e-01	-7.800000e-01	2.087533e-02	5.898493e-05	5.898493e-05
-7.800000e-01	-7.200000e-01	2.088450e-02	5.899788e-05	5.899788e-05
-7.200000e-01	-6.600000e-01	2.090883e-02	5.903224e-05	5.903224e-05
-6.600000e-01	-6.000000e-01	2.087300e-02	5.898164e-05	5.898164e-05
-6.000000e-01	-5.400000e-01	2.092183e-02	5.905059e-05	5.905059e-05
-5.400000e-01	-4.800000e-01	2.104633e-02	5.922603e-05	5.922603e-05
-4.800000e-01	-4.200000e-01	2.090967e-02	5.903342e-05	5.903342e-05
-4.200000e-01	-3.600000e-01	2.098500e-02	5.913967e-05	5.913967e-05
-3.600000e-01	-3.000000e-01	2.113133e-02	5.934550e-05	5.934550e-05
-3.000000e-01	-2.400000e-01	2.116733e-02	5.939603e-05	5.939603e-05
-2.400000e-01	-1.800000e-01	2.113583e-02	5.935182e-05	5.935182e-05
-1.800000e-01	-1.200000e-01	2.129750e-02	5.957838e-05	5.957838e-05
-1.200000e-01	-6.000000e-02	2.144233e-02	5.978062e-05	5.978062e-05
-6.000000e-02	0.000000e+00	2.147583e-02	5.982730e-05	5.982730e-05
0.000000e+00	6.000000e-02	2.143150e-02	5.976551e-05	5.976551e-05
6.000000e-02	1.200000e-01	2.159217e-02	5.998912e-05	5.998912e-05
1.200000e-01	1.800000e-01	2.165183e-02	6.007195e-05	6.007195e-05
1.800000e-01	2.400000e-01	2.180683e-02	6.028658e-05	6.028658e-05
2.400000e-01	3.000000e-01	2.190983e-02	6.042879e-05	6.042879e-05
3.000000e-01	3.600000e-01	2.207550e-02	6.065682e-05	6.065682e-05
3.600000e-01	4.200000e-01	2.207367e-02	6.065430e-05	6.065430e-05
4.200000e-01	4.800000e-01	2.239600e-02	6.109555e-05	6.109555e-05
4.800000e-01	5.400000e-01	2.242917e-02	6.114078e-05	6.114078e-05
5.400000e-01	6.000000e-01	2.260850e-02	6.138472e-05	6.138472e-05
6.000000e-01	6.600000e-01	2.269650e-02	6.150406e-05	6.150406e-05
6.600000e-01	7.200000e-01	2.273650e-02	6.155824e-05	6.155824e-05
7.200000e-01	7.800000e-01	2.289083e-02	6.176681e-05	6.176681e-05
7.800000e-01	8.400000e-01	2.278067e-02	6.161800e-05	6.161800e-05
8.400000e-01	9.000000e-01	2.263333e-02	6.141842e-05	6.141842e-05
9.000000e-01	9.600000e-01	2.235650e-02	6.104165e-05	6.104165e-05
9.600000e-01	1.020000e+00	2.182433e-02	6.031077e-05	6.031077e-05
1.020000e+00	1.080000e+00	2.094367e-02	5.908139e-05	5.908139e-05
1.080000e+00	1.140000e+00	1.970783e-02	5.731177e-05	5.731177e-05
1.140000e+00	1.200000e+00	1.784067e-02	5.452930e-05	5.452930e-05
1.200000e+00	1.260000e+00	1.514933e-02	5.024827e-05	5.024827e-05
1.260000e+00	1.320000e+00	1.130500e-02	4.340699e-05	4.340699e-05
1.320000e+00	1.380000e+00	6.324833e-03	3.246751e-05	3.246751e-05
1.380000e+00	1.440000e+00	1.945500e-03	1.800694e-05	1.800694e-05
1.440000e+00	1.500000e+00	1.480000e-04	4.966555e-06	4.966555e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.554790e-02	2.577633e-04	2.577633e-04
-2.940000e+00	-2.880000e+00	8.966448e-02	2.824672e-04	2.824672e-04
-2.880000e+00	-2.820000e+00	9.581520e-02	2.930021e-04	2.930021e-04
-2.820000e+00	-2.760000e+00	9.676697e-02	2.948070e-04	2.948070e-04
-2.760000e+00	-2.700000e+00	9.695132e-02	2.950821e-04	2.950821e-04
-2.700000e+00	-2.640000e+00	9.782753e-02	2.965571e-04	2.965571e-04
-2.640000e+00	-2.580000e+00	9.746477e-02	2.959472e-04	2.959472e-04
-2.580000e+00	-2.520000e+00	9.724047e-02	2.954986e-04	2.954986e-04
-2.520000e+00	-2.460000e+00	9.803192e-02	2.969564e-04	2.969564e-04
-2.460000e+00	-2.400000e+00	9.799813e-02	2.968214e-04	2.968214e-04
-2.400000e+00	-2.340000e+00	9.818373e-02	2.971621e-04	2.971621e-04
-2.340000e+00	-2.280000e+00	9.818827e-02	2.971313e-04	2.971313e-04
-2.280000e+00	-2.220000e+00	9.878085e-02	2.980756e-04	2.980756e-04
-2.220000e+00	-2.160000e+00	9.878707e-02	2.982078e-04	2.982078e-04
-2.160000e+00	-2.100000e+00	9.894423e-02	2.984710e-04	2.984710e-04
-2.100000e+00	-2.040000e+00	9.928018e-02	2.987291e-04	2.987291e-04
-2.040000e+00	-1.980000e+00	9.950505e-02	2.994857e-04	2.994857e-04
-1.980000e+00	-1.920000e+00	9.988235e-02	3.001213e-04	3.001213e-04
-1.920000e+00	-1.860000e+00	9.933252e-02	2.987310e-04	2.987310e-04
-1.860000e+00	-1.800000e+00	1.000347e-01	3.001714e-04	3.001714e-04
-1.800000e+00	-1.740000e+00	1.000601e-01	3.000247e-04	3.000247e-04
-1.740000e+00	-1.680000e+00	1.004590e-01	3.007752e-04	3.007752e-04
-1.680000e+00	-1.620000e+00	1.007371e-01	3.010892e-04	3.010892e-04
-1.620000e+00	-1.560000e+00	1.008223e-01	3.015068e-04	3.015068e-04
-1.560000e+00	-1.500000e+00	1.009849e-01	3.018084e-04	3.018084e-04
-1.500000e+00	-1.440000e+00	1.013582e-01	3.022815e-04	3.022815e-04
-1.440000e+00	-1.380000e+00	1.007409e-01	3.011841e-04	3.011841e-04
-1.380000e+00	-1.320000e+00	1.016407e-01	3.025678e-04	3.025678e-04
-1.320000e+00	-1.260000e+00	1.019127e-01	3.030480e-04	3.030480e-04
-1.260000e+00	-1.200000e+00	1.018926e-01	3.032380e-04	3.032380e-04
-1.200000e+00	-1.140000e+00	1.024011e-01	3.038367e-04	3.038367e-04
-1.140000e+00	-1.080000e+00	1.021777e-01	3.035065e-04	3.035065e-04
-1.080000e+00	-1.020000e+00	1.028210e-01	3.045270e-04	3.045270e-04
-1.020000e+00	-9.600000e-01	1.027154e-01	3.042771e-04	3.042771e-04
-9.600000e-01	-9.000000e-01	1.032321e-01	3.051248e-04	3.051248e-04
-9.000000e-01	-8.400000e-01	1.026610e-01	3.043685e-04	3.043685e-04
-8.400000e-01	-7.800000e-01	1.038826e-01	3.061917e-04	3.061917e-04
-7.800000e-01	-7.200000e-01	1.039140e-01	3.063334e-04	3.063334e-04
-7.200000e-01	-6.600000e-01	1.041738e-01	3.068460e-04	3.068460e-04
-6.600000e-01	-6.000000e-01	1.038532e-01	3.062345e-04	3.062345e-04
-6.000000e-01	-5.400000e-01	1.041474e-01	3.066984e-04	3.066984e-04
-5.400000e-01	-4.800000e-01	1.047966e-01	3.077703e-04	3.077703e-04
-4.800000e-01	-4.200000e-01	1.040492e-01	3.065480e-04	3.065480e-04
-4.200000e-01	-3.600000e-01	1.045385e-01	3.074212e-04	3.074212e-04
-3.600000e-01	-3.000000e-01	1.053278e-01	3.086165e-04	3.086165e-04
-3.000000e-01	-2.400000e-01	1.055777e-01	3.091317e-04	3.091317e-04
-2.400000e-01	-1.800000e-01	1.055431e-01	3.092394e-04	3.092394e-04
-1.800000e-01	-1.200000e-01	1.064751e-01	3.108141e-04	3.108141e-04
-1.200000e-01	-6.000000e-02	1.071933e-01	3.118707e-04	3.118707e-04
-6.000000e-02	0.000000e+00	1.074106e-01	3.122507e-04	3.122507e-04
0.000000e+00	6.000000e-02	1.072914e-01	3.122284e-04	3.122284e-04
6.000000e-02	1.200000e-01	1.081389e-01	3.135808e-04	3.135808e-04
1.200000e-01	1.800000e-01	1.086338e-01	3.145609e-04	3.145609e-04
1.800000e-01	2.400000e-01	1.095074e-01	3.159525e-04	3.159525e-04
2.400000e-01	3.000000e-01	1.102048e-01	3.171629e-04	3.171629e-04
3.000000e-01	3.600000e-01	1.111026e-01	3.185668e-04	3.185668e-04
3.600000e-01	4.200000e-01	1.113618e-01	3.192830e-04	3.192830e-04
4.200000e-01	4.800000e-01	1.133772e-01	3.226884e-04	3.226884e-04
4.800000e-01	5.400000e-01	1.131379e-01	3.217799e-04	3.217799e-04
5.400000e-01	6.000000e-01	1.145154e-01	3.243277e-04	3.243277e-04
6.000000e-01	6.600000e-01	1.151803e-01	3.255360e-04	3.255360e-04
6.600000e-01	7.200000e-01	1.151359e-01	3.250605e-04	3.250605e-04
7.200000e-01	7.800000e-01	1.156732e-01	3.254124e-04	3.254124e-04
7.800000e-01	8.400000e-01	1.148163e-01	3.236828e-04	3.236828e-04
8.400000e-01	9.000000e-01	1.136118e-01	3.211841e-04	3.211841e-04
9.000000e-01	9.600000e-01	1.112571e-01	3.163110e-04	3.163110e-04
9.600000e-01	1.020000e+00	1.071438e-01	3.080861e-04	3.080861e-04
1.020000e+00	1.080000e+00	1.009752e-01	2.961754e-04	2.961754e-04
1.080000e+00	1.140000e+00	9.265075e-02	2.797703e-04	2.797703e-04
1.140000e+00	1.200000e+00	8.085873e-02	2.561122e-04	2.561122e-04
1.200000e+00	1.260000e+00	6.528683e-02	2.237962e-04	2.237962e-04
1.260000e+00	1.320000e+00	4.581547e-02	1.809428e-04	1.809428e-04
1.320000e+00	1.380000e+00	2.394640e-02	1.255916e-04	1.255916e-04
1.380000e+00	1.440000e+00	6.976018e-03	6.549519e-05	6.549519e-05
1.440000e+00	1.500000e+00	4.977243e-04	1.679935e-05	1.679935e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	6.175772e+01	2.017235e-01	2.017235e-01
-2.940000e+00	-2.880000e+00	7.231378e+01	2.182956e-01	2.182956e-01
-2.880000e+00	-2.820000e+00	7.672523e+01	2.248646e-01	2.248646e-01
-2.820000e+00	-2.760000e+00	7.731650e+01	2.257355e-01	2.257355e-01
-2.760000e+00	-2.700000e+00	7.748118e+01	2.259688e-01	2.259688e-01
-2.700000e+00	-2.640000e+00	7.808320e+01	2.268571e-01	2.268571e-01
-2.640000e+00	-2.580000e+00	7.782042e+01	2.264695e-01	2.264695e-01
-2.580000e+00	-2.520000e+00	7.771437e+01	2.263181e-01	2.263181e-01
-2.520000e+00	-2.460000e+00	7.818148e+01	2.269876e-01	2.269876e-01
-2.460000e+00	-2.400000e+00	7.823867e+01	2.270807e-01	2.270807e-01
-2.400000e+00	-2.340000e+00	7.833565e+01	2.272254e-01	2.272254e-01
-2.340000e+00	-2.280000e+00	7.835847e+01	2.272505e-01	2.272505e-01
-2.280000e+00	-2.220000e+00	7.882110e+01	2.279262e-01	2.279262e-01
-2.220000e+00	-2.160000e+00	7.874802e+01	2.278178e-01	2.278178e-01
-2.160000e+00	-2.100000e+00	7.888318e+01	2.280171e-01	2.280171e-01
-2.100000e+00	-2.040000e+00	7.925228e+01	2.285481e-01	2.285481e-01
-2.040000e+00	-1.980000e+00	7.921325e+01	2.284889e-01	2.284889e-01
-1.980000e+00	-1.920000e+00	7.947223e+01	2.288714e-01	2.288714e-01
-1.920000e+00	-1.860000e+00	7.932608e+01	2.286537e-01	2.286537e-01
-1.860000e+00	-1.800000e+00	7.968665e+01	2.291689e-01	2.291689e-01
-1.800000e+00	-1.740000e+00	7.981643e+01	2.293507e-01	2.293507e-01
-1.740000e+00	-1.680000e+00	8.006352e+01	2.297159e-01	2.297159e-01
-1.680000e+00	-1.620000e+00	8.031505e+01	2.300771e-01	2.300771e-01
-1.620000e+00	-1.560000e+00	8.029628e+01	2.300487e-01	2.300487e-01
-1.560000e+00	-1.500000e+00	8.035745e+01	2.301391e-01	2.301391e-01
-1.500000e+00	-1.440000e+00	8.069628e+01	2.306257e-01	2.306257e-01
-1.440000e+00	-1.380000e+00	8.028565e+01	2.300344e-01	2.300344e-01
-1.380000e+00	-1.320000e+00	8.100183e+01	2.310551e-01	2.310551e-01
-1.320000e+00	-1.260000e+00	8.113958e+01	2.312542e-01	2.312542e-01
-1.260000e+00	-1.200000e+00	8.101198e+01	2.310773e-01	2.310773e-01
-1.200000e+00	-1.140000e+00	8.149592e+01	2.317669e-01	2.317669e-01
-1.140000e+00	-1.080000e+00	8.134750e+01	2.315593e-01	2.315593e-01
-1.080000e+00	-1.020000e+00	8.182208e+01	2.322301e-01	2.322301e-01
-1.020000e+00	-9.600000e-01	8.177707e+01	2.321632e-01	2.321632e-01
-9.600000e-01	-9.000000e-01	8.215443e+01	2.327025e-01	2.327025e-01
-9.000000e-01	-8.400000e-01	8.163565e+01	2.319618e-01	2.319618e-01
-8.400000e-01	-7.800000e-01	8.255122e+01	2.332704e-01	2.332704e-01
-7.800000e-01	-7.200000e-01	8.258432e+01	2.333127e-01	2.333127e-01
-7.200000e-01	-6.600000e-01	8.267368e+01	2.334291e-01	2.334291e-01
-6.600000e-01	-6.000000e-01	8.254215e+01	2.332577e-01	2.332577e-01
-6.000000e-01	-5.400000e-01	8.273192e+01	2.335211e-01	2.335211e-01
-5.400000e-01	-4.800000e-01	8.322563e+01	2.342187e-01	2.342187e-01
-4.800000e-01	-4.200000e-01	8.268312e+01	2.334512e-01	2.334512e-01
-4.200000e-01	-3.600000e-01	8.298743e+01	2.338896e-01	2.338896e-01
-3.600000e-01	-3.000000e-01	8.356122e+01	2.346900e-01	2.346900e-01
-3.000000e-01	-2.400000e-01	8.370607e+01	2.348967e-01	2.348967e-01
-2.400000e-01	-1.800000e-01	8.358158e+01	2.347222e-01	2.347222e-01
-1.800000e-01	-1.200000e-01	8.423145e+01	2.356476e-01	2.356476e-01
-1.200000e-01	-6.000000e-02	8.480235e+01	2.364421e-01	2.364421e-01
-6.000000e-02	0.000000e+00	8.493408e+01	2.366247e-01	2.366247e-01
0.000000e+00	6.000000e-02	8.476268e+01	2.363913e-01	2.363913e-01
6.000000e-02	1.200000e-01	8.539300e+01	2.372616e-01	2.372616e-01
1.200000e-01	1.800000e-01	8.563595e+01	2.376085e-01	2.376085e-01
1.800000e-01	2.400000e-01	8.625497e+01	2.384740e-01	2.384740e-01
2.400000e-01	3.000000e-01	8.665757e+01	2.390233e-01	2.390233e-01
3.000000e-01	3.600000e-01	8.731740e+01	2.399379e-01	2.399379e-01
3.600000e-01	4.200000e-01	8.731017e+01	2.399279e-01	2.399279e-01
4.200000e-01	4.800000e-01	8.858873e+01	2.416830e-01	2.416830e-01
4.800000e-01	5.400000e-01	8.871318e+01	2.418435e-01	2.418435e-01
5.400000e-01	6.000000e-01	8.941513e+01	2.427881e-01	2.427881e-01
6.000000e-01	6.600000e-01	8.975647e+01	2.432419e-01	2.432419e-01
6.600000e-01	7.200000e-01	8.990342e+01	2.434257e-01	2.434257e-01
7.200000e-01	7.800000e-01	9.049918e+01	2.442114e-01	2.442114e-01
7.800000e-01	8.400000e-01	9.005380e+01	2.435962e-01	2.435962e-01
8.400000e-01	9.000000e-01	8.945663e+01	2.427670e-01	2.427670e-01
9.000000e-01	9.600000e-01	8.833838e+01	2.412122e-01	2.412122e-01
9.600000e-01	1.020000e+00	8.622698e+01	2.383009e-01	2.383009e-01
1.020000e+00	1.080000e+00	8.274405e+01	2.334337e-01	2.334337e-01
1.080000e+00	1.140000e+00	7.785563e+01	2.264244e-01	2.264244e-01
1.140000e+00	1.200000e+00	7.045033e+01	2.153424e-01	2.153424e-01
1.200000e+00	1.260000e+00	5.980368e+01	1.983728e-01	1.983728e-01
1.260000e+00	1.320000e+00	4.461128e+01	1.713004e-01	1.713004e-01
1.320000e+00	1.380000e+00	2.494590e+01	1.280620e-01	1.280620e-01
1.380000e+00	1.440000e+00	7.670885e+00	7.100217e-02	7.100217e-02
1.440000e+00	1.500000e+00	5.832162e-01	1.957204e-02	1.957204e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=9.99999990002369394e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	6.256282e+01	2.042509e-01	2.042509e-01
-2.940000e+00	-2.880000e+00	7.358877e+01	2.215193e-01	2.215193e-01
-2.880000e+00	-2.820000e+00	7.766240e+01	2.275680e-01	2.275680e-01
-2.820000e+00	-2.760000e+00	7.859062e+01	2.289239e-01	2.289239e-01
-2.760000e+00	-2.700000e+00	7.874867e+01	2.291540e-01	2.291540e-01
-2.700000e+00	-2.640000e+00	7.870665e+01	2.290928e-01	2.290928e-01
-2.640000e+00	-2.580000e+00	7.886268e+01	2.293198e-01	2.293198e-01
-2.580000e+00	-2.520000e+00	7.920143e+01	2.298118e-01	2.298118e-01
-2.520000e+00	-2.460000e+00	7.935480e+01	2.300342e-01	2.300342e-01
-2.460000e+00	-2.400000e+00	7.932680e+01	2.299936e-01	2.299936e-01
-2.400000e+00	-2.340000e+00	7.984825e+01	2.307483e-01	2.307483e-01
-2.340000e+00	-2.280000e+00	8.005830e+01	2.310516e-01	2.310516e-01
-2.280000e+00	-2.220000e+00	8.042105e+01	2.315745e-01	2.315745e-01
-2.220000e+00	-2.160000e+00	8.030303e+01	2.314045e-01	2.314045e-01
-2.160000e+00	-2.100000e+00	8.083515e+01	2.321699e-01	2.321699e-01
-2.100000e+00	-2.040000e+00	8.060643e+01	2.318412e-01	2.318412e-01
-2.040000e+00	-1.980000e+00	8.082715e+01	2.321584e-01	2.321584e-01
-1.980000e+00	-1.920000e+00	8.052708e+01	2.317271e-01	2.317271e-01
-1.920000e+00	-1.860000e+00	8.100453e+01	2.324130e-01	2.324130e-01
-1.860000e+00	-1.800000e+00	8.109388e+01	2.325412e-01	2.325412e-01
-1.800000e+00	-1.740000e+00	8.141195e+01	2.329968e-01	2.329968e-01
-1.740000e+00	-1.680000e+00	8.091983e+01	2.322915e-01	2.322915e-01
-1.680000e+00	-1.620000e+00	8.153065e+01	2.331665e-01	2.331665e-01
-1.620000e+00	-1.560000e+00	8.150465e+01	2.331294e-01	2.331294e-01
-1.560000e+00	-1.500000e+00	8.191942e+01	2.337218e-01	2.337218e-01
-1.500000e+00	-1.440000e+00	8.192208e+01	2.337256e-01	2.337256e-01
-1.440000e+00	-1.380000e+00	8.179338e+01	2.335419e-01	2.335419e-01
-1.380000e+00	-1.320000e+00	8.203210e+01	2.338825e-01	2.338825e-01
-1.320000e+00	-1.260000e+00	8.206345e+01	2.339272e-01	2.339272e-01
-1.260000e+00	-1.200000e+00	8.247820e+01	2.345176e-01	2.345176e-01
-1.200000e+00	-1.140000e+00	8.247220e+01	2.345091e-01	2.345091e-01
-1.140000e+00	-1.080000e+00	8.249955e+01	2.345479e-01	2.345479e-01
-1.080000e+00	-1.020000e+00	8.273693e+01	2.348851e-01	2.348851e-01
-1.020000e+00	-9.600000e-01	8.296632e+01	2.352105e-01	2.352105e-01
-9.600000e-01	-9.000000e-01	8.346377e+01	2.359146e-01	2.359146e-01
-9.000000e-01	-8.400000e-01	8.327773e+01	2.356515e-01	2.356515e-01
-8.400000e-01	-7.800000e-01	8.332842e+01	2.357232e-01	2.357232e-01
-7.800000e-01	-7.200000e-01	8.377785e+01	2.363581e-01	2.363581e-01
-7.200000e-01	-6.600000e-01	8.429597e+01	2.370878e-01	2.370878e-01
-6.600000e-01	-6.000000e-01	8.408658e+01	2.367932e-01	2.367932e-01
-6.000000e-01	-5.400000e-01	8.373450e+01	2.362969e-01	2.362969e-01
-5.400000e-01	-4.800000e-01	8.466072e+01	2.376002e-01	2.376002e-01
-4.800000e-01	-4.200000e-01	8.484077e+01	2.378527e-01	2.378527e-01
-4.200000e-01	-3.600000e-01	8.431332e+01	2.371122e-01	2.371122e-01
-3.600000e-01	-3.000000e-01	8.515552e+01	2.382935e-01	2.382935e-01
-3.000000e-01	-2.400000e-01	8.500347e+01	2.380807e-01	2.380807e-01
-2.400000e-01	-1.800000e-01	8.557360e+01	2.388778e-01	2.388778e-01
-1.800000e-01	-1.200000e-01	8.570563e+01	2.390620e-01	2.390620e-01
-1.200000e-01	-6.000000e-02	8.600905e+01	2.394847e-01	2.394847e-01
-6.000000e-02	0.000000e+00	8.657785e+01	2.402754e-01	2.402754e-01
0.000000e+00	6.000000e-02	8.683123e+01	2.406267e-01	2.406267e-01
6.000000e-02	1.200000e-01	8.754808e+01	2.416179e-01	2.416179e-01
1.200000e-01	1.800000e-01	8.789348e+01	2.420941e-01	2.420941e-01
1.800000e-01	2.400000e-01	8.757742e+01	2.416584e-01	2.416584e-01
2.400000e-01	3.000000e-01	8.855832e+01	2.430079e-01	2.430079e-01
3.000000e-01	3.600000e-01	8.907177e+01	2.437114e-01	2.437114e-01
3.600000e-01	4.200000e-01	9.017537e+01	2.452166e-01	2.452166e-01
4.200000e-01	4.800000e-01	9.022872e+01	2.452891e-01	2.452891e-01
4.800000e-01	5.400000e-01	9.092088e+01	2.462281e-01	2.462281e-01
5.400000e-01	6.000000e-01	9.134765e+01	2.468053e-01	2.468053e-01
6.000000e-01	6.600000e-01	9.293202e+01	2.489365e-01	2.489365e-01
6.600000e-01	7.200000e-01	9.325277e+01	2.493657e-01	2.493657e-01
7.200000e-01	7.800000e-01	9.348482e+01	2.496757e-01	2.496757e-01
7.800000e-01	8.400000e-01	9.369620e+01	2.499579e-01	2.499579e-01
8.400000e-01	9.000000e-01	9.403228e+01	2.504058e-01	2.504058e-01
9.000000e-01	9.600000e-01	9.309605e+01	2.491561e-01	2.491561e-01
9.600000e-01	1.020000e+00	9.141767e+01	2.468999e-01	2.468999e-01
1.020000e+00	1.080000e+00	8.838693e+01	2.427727e-01	2.427727e-01
1.080000e+00	1.140000e+00	8.337575e+01	2.357902e-01	2.357902e-01
1.140000e+00	1.200000e+00	7.589665e+01	2.249661e-01	2.249661e-01
1.200000e+00	1.260000e+00	6.509142e+01	2.083376e-01	2.083376e-01
1.260000e+00	1.320000e+00	4.899427e+01	1.807501e-01	1.807501e-01
1.320000e+00	1.380000e+00	2.759787e+01	1.356574e-01	1.356574e-01
1.380000e+00	1.440000e+00	8.496680e+00	7.527147e-02	7.527147e-02
1.440000e+00	1.500000e+00	6.441527e-01	2.072527e-02	2.072527e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=9.99999990000000018e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.563700e-02	5.105063e-05	5.105063e-05
-2.940000e+00	-2.880000e+00	1.839283e-02	5.536671e-05	5.536671e-05
-2.880000e+00	-2.820000e+00	1.941100e-02	5.687853e-05	5.687853e-05
-2.820000e+00	-2.760000e+00	1.964300e-02	5.721742e-05	5.721742e-05
-2.760000e+00	-2.700000e+00	1.968250e-02	5.727492e-05	5.727492e-05
-2.700000e+00	-2.640000e+00	1.967200e-02	5.725964e-05	5.725964e-05
-2.640000e+00	-2.580000e+00	1.971100e-02	5.731637e-05	5.731637e-05
-2.580000e+00	-2.520000e+00	1.979567e-02	5.743934e-05	5.743934e-05
-2.520000e+00	-2.460000e+00	1.983400e-02	5.749493e-05	5.749493e-05
-2.460000e+00	-2.400000e+00	1.982700e-02	5.748478e-05	5.748478e-05
-2.400000e+00	-2.340000e+00	1.995733e-02	5.767341e-05	5.767341e-05
-2.340000e+00	-2.280000e+00	2.000983e-02	5.774922e-05	5.774922e-05
-2.280000e+00	-2.220000e+00	2.010050e-02	5.787990e-05	5.787990e-05
-2.220000e+00	-2.160000e+00	2.007100e-02	5.783742e-05	5.783742e-05
-2.160000e+00	-2.100000e+00	2.020400e-02	5.802873e-05	5.802873e-05
-2.100000e+00	-2.040000e+00	2.014683e-02	5.794658e-05	5.794658e-05
-2.040000e+00	-1.980000e+00	2.020200e-02	5.802586e-05	5.802586e-05
-1.980000e+00	-1.920000e+00	2.012700e-02	5.791805e-05	5.791805e-05
-1.920000e+00	-1.860000e+00	2.024633e-02	5.808949e-05	5.808949e-05
-1.860000e+00	-1.800000e+00	2.026867e-02	5.812152e-05	5.812152e-05
-1.800000e+00	-1.740000e+00	2.034817e-02	5.823539e-05	5.823539e-05
-1.740000e+00	-1.680000e+00	2.022517e-02	5.805912e-05	5.805912e-05
-1.680000e+00	-1.620000e+00	2.037783e-02	5.827783e-05	5.827783e-05
-1.620000e+00	-1.560000e+00	2.037133e-02	5.826854e-05	5.826854e-05
-1.560000e+00	-1.500000e+00	2.047500e-02	5.841661e-05	5.841661e-05
-1.500000e+00	-1.440000e+00	2.047567e-02	5.841756e-05	5.841756e-05
-1.440000e+00	-1.380000e+00	2.044350e-02	5.837165e-05	5.837165e-05
-1.380000e+00	-1.320000e+00	2.050317e-02	5.845677e-05	5.845677e-05
-1.320000e+00	-1.260000e+00	2.051100e-02	5.846794e-05	5.846794e-05
-1.260000e+00	-1.200000e+00	2.061467e-02	5.861551e-05	5.861551e-05
-1.200000e+00	-1.140000e+00	2.061317e-02	5.861338e-05	5.861338e-05
-1.140000e+00	-1.080000e+00	2.062000e-02	5.862309e-05	5.862309e-05
-1.080000e+00	-1.020000e+00	2.067933e-02	5.870737e-05	5.870737e-05
-1.020000e+00	-9.600000e-01	2.073667e-02	5.878870e-05	5.878870e-05
-9.600000e-01	-9.000000e-01	2.086100e-02	5.896468e-05	5.896468e-05
-9.000000e-01	-8.400000e-01	2.081450e-02	5.889892e-05	5.889892e-05
-8.400000e-01	-7.800000e-01	2.082717e-02	5.891684e-05	5.891684e-05
-7.800000e-01	-7.200000e-01	2.093950e-02	5.907552e-05	5.907552e-05
-7.200000e-01	-6.600000e-01	2.106917e-02	5.925861e-05	5.925861e-05
-6.600000e-01	-6.000000e-01	2.101667e-02	5.918427e-05	5.918427e-05
-6.000000e-01	-5.400000e-01	2.092867e-02	5.906023e-05	5.906023e-05
-5.400000e-01	-4.800000e-01	2.116017e-02	5.938598e-05	5.938598e-05
-4.800000e-01	-4.200000e-01	2.120517e-02	5.944909e-05	5.944909e-05
-4.200000e-01	-3.600000e-01	2.107333e-02	5.926400e-05	5.926400e-05
-3.600000e-01	-3.000000e-01	2.128383e-02	5.955926e-05	5.955926e-05
-3.000000e-01	-2.400000e-01	2.124583e-02	5.950607e-05	5.950607e-05
-2.400000e-01	-1.800000e-01	2.138833e-02	5.970529e-05	5.970529e-05
-1.800000e-01	-1.200000e-01	2.142133e-02	5.975134e-05	5.975134e-05
-1.200000e-01	-6.000000e-02	2.149717e-02	5.985701e-05	5.985701e-05
-6.000000e-02	0.000000e+00	2.163933e-02	6.005460e-05	6.005460e-05
0.000000e+00	6.000000e-02	2.170267e-02	6.014242e-05	6.014242e-05
6.000000e-02	1.200000e-01	2.188183e-02	6.039017e-05	6.039017e-05
1.200000e-01	1.800000e-01	2.196817e-02	6.050918e-05	6.050918e-05
1.800000e-01	2.400000e-01	2.188917e-02	6.040029e-05	6.040029e-05
2.400000e-01	3.000000e-01	2.213433e-02	6.073760e-05	6.073760e-05
3.000000e-01	3.600000e-01	2.226267e-02	6.091342e-05	6.091342e-05
3.600000e-01	4.200000e-01	2.253850e-02	6.128961e-05	6.128961e-05
4.200000e-01	4.800000e-01	2.255183e-02	6.130774e-05	6.130774e-05
4.800000e-01	5.400000e-01	2.272483e-02	6.154244e-05	6.154244e-05
5.400000e-01	6.000000e-01	2.283150e-02	6.168671e-05	6.168671e-05
6.000000e-01	6.600000e-01	2.322750e-02	6.221937e-05	6.221937e-05
6.600000e-01	7.200000e-01	2.330767e-02	6.232665e-05	6.232665e-05
7.200000e-01	7.800000e-01	2.336567e-02	6.240415e-05	6.240415e-05
7.800000e-01	8.400000e-01	2.341850e-02	6.247466e-05	6.247466e-05
8.400000e-01	9.000000e-01	2.350250e-02	6.258661e-05	6.258661e-05
9.000000e-01	9.600000e-01	2.326850e-02	6.227426e-05	6.227426e-05
9.600000e-01	1.020000e+00	2.284900e-02	6.171034e-05	6.171034e-05
1.020000e+00	1.080000e+00	2.209150e-02	6.067880e-05	6.067880e-05
1.080000e+00	1.140000e+00	2.083900e-02	5.893358e-05	5.893358e-05
1.140000e+00	1.200000e+00	1.896967e-02	5.622821e-05	5.622821e-05
1.200000e+00	1.260000e+00	1.626900e-02	5.207207e-05	5.207207e-05
1.260000e+00	1.320000e+00	1.224567e-02	4.517681e-05	4.517681e-05
1.320000e+00	1.380000e+00	6.897833e-03	3.390633e-05	3.390633e-05
1.380000e+00	1.440000e+00	2.123667e-03	1.881341e-05	1.881341e-05
1.440000e+00	1.500000e+00	1.610000e-04	5.180090e-06	5.180090e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=9.99999989100136865e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.549127e-02	2.550442e-04	2.550442e-04
-2.940000e+00	-2.880000e+00	8.984875e-02	2.797145e-04	2.797145e-04
-2.880000e+00	-2.820000e+00	9.575510e-02	2.900344e-04	2.900344e-04
-2.820000e+00	-2.760000e+00	9.708418e-02	2.922958e-04	2.922958e-04
-2.760000e+00	-2.700000e+00	9.736012e-02	2.928493e-04	2.928493e-04
-2.700000e+00	-2.640000e+00	9.723220e-02	2.925699e-04	2.925699e-04
-2.640000e+00	-2.580000e+00	9.734207e-02	2.925806e-04	2.925806e-04
-2.580000e+00	-2.520000e+00	9.782382e-02	2.934073e-04	2.934073e-04
-2.520000e+00	-2.460000e+00	9.793710e-02	2.935031e-04	2.935031e-04
-2.460000e+00	-2.400000e+00	9.814200e-02	2.941029e-04	2.941029e-04
-2.400000e+00	-2.340000e+00	9.869737e-02	2.948310e-04	2.948310e-04
-2.340000e+00	-2.280000e+00	9.883717e-02	2.948933e-04	2.948933e-04
-2.280000e+00	-2.220000e+00	9.940853e-02	2.959051e-04	2.959051e-04
-2.220000e+00	-2.160000e+00	9.930502e-02	2.958262e-04	2.958262e-04
-2.160000e+00	-2.100000e+00	9.985953e-02	2.964866e-04	2.964866e-04
-2.100000e+00	-2.040000e+00	9.959578e-02	2.961335e-04	2.961335e-04
-2.040000e+00	-1.980000e+00	9.999028e-02	2.969419e-04	2.969419e-04
-1.980000e+00	-1.920000e+00	9.957178e-02	2.962076e-04	2.962076e-04
-1.920000e+00	-1.860000e+00	1.002712e-01	2.973772e-04	2.973772e-04
-1.860000e+00	-1.800000e+00	1.002334e-01	2.971322e-04	2.971322e-04
-1.800000e+00	-1.740000e+00	1.007851e-01	2.981462e-04	2.981462e-04
-1.740000e+00	-1.680000e+00	1.002263e-01	2.974407e-04	2.974407e-04
-1.680000e+00	-1.620000e+00	1.009872e-01	2.985861e-04	2.985861e-04
-1.620000e+00	-1.560000e+00	1.008855e-01	2.983148e-04	2.983148e-04
-1.560000e+00	-1.500000e+00	1.015162e-01	2.994078e-04	2.994078e-04
-1.500000e+00	-1.440000e+00	1.013669e-01	2.989862e-04	2.989862e-04
-1.440000e+00	-1.380000e+00	1.013298e-01	2.990907e-04	2.990907e-04
-1.380000e+00	-1.320000e+00	1.016713e-01	2.996364e-04	2.996364e-04
-1.320000e+00	-1.260000e+00	1.016229e-01	2.995049e-04	2.995049e-04
-1.260000e+00	-1.200000e+00	1.022743e-01	3.006524e-04	3.006524e-04
-1.200000e+00	-1.140000e+00	1.022399e-01	3.005669e-04	3.005669e-04
-1.140000e+00	-1.080000e+00	1.023013e-01	3.006960e-04	3.006960e-04
-1.080000e+00	-1.020000e+00	1.025349e-01	3.009355e-04	3.009355e-04
-1.020000e+00	-9.600000e-01	1.029133e-01	3.016135e-04	3.016135e-04
-9.600000e-01	-9.000000e-01	1.034967e-01	3.024703e-04	3.024703e-04
-9.000000e-01	-8.400000e-01	1.032831e-01	3.022363e-04	3.022363e-04
-8.400000e-01	-7.800000e-01	1.033268e-01	3.022550e-04	3.022550e-04
-7.800000e-01	-7.200000e-01	1.038133e-01	3.028568e-04	3.028568e-04
-7.200000e-01	-6.600000e-01	1.045104e-01	3.039966e-04	3.039966e-04
-6.600000e-01	-6.000000e-01	1.042233e-01	3.035359e-04	3.035359e-04
-6.000000e-01	-5.400000e-01	1.039310e-01	3.033593e-04	3.033593e-04
-5.400000e-01	-4.800000e-01	1.050553e-01	3.050561e-04	3.050561e-04
-4.800000e-01	-4.200000e-01	1.051611e-01	3.050511e-04	3.050511e-04
-4.200000e-01	-3.600000e-01	1.045329e-01	3.041910e-04	3.041910e-04
-3.600000e-01	-3.000000e-01	1.057010e-01	3.061473e-04	3.061473e-04
-3.000000e-01	-2.400000e-01	1.056051e-01	3.061697e-04	3.061697e-04
-2.400000e-01	-1.800000e-01	1.061209e-01	3.067123e-04	3.067123e-04
-1.800000e-01	-1.200000e-01	1.062608e-01	3.070021e-04	3.070021e-04
-1.200000e-01	-6.000000e-02	1.067786e-01	3.079755e-04	3.079755e-04
-6.000000e-02	0.000000e+00	1.075756e-01	3.093862e-04	3.093862e-04
0.000000e+00	6.000000e-02	1.078134e-01	3.095927e-04	3.095927e-04
6.000000e-02	1.200000e-01	1.088184e-01	3.113599e-04	3.113599e-04
1.200000e-01	1.800000e-01	1.093110e-01	3.121951e-04	3.121951e-04
1.800000e-01	2.400000e-01	1.090243e-01	3.121006e-04	3.121006e-04
2.400000e-01	3.000000e-01	1.101768e-01	3.137694e-04	3.137694e-04
3.000000e-01	3.600000e-01	1.108052e-01	3.147783e-04	3.147783e-04
3.600000e-01	4.200000e-01	1.121141e-01	3.167385e-04	3.167385e-04
4.200000e-01	4.800000e-01	1.124556e-01	3.176855e-04	3.176855e-04
4.800000e-01	5.400000e-01	1.132239e-01	3.189821e-04	3.189821e-04
5.400000e-01	6.000000e-01	1.136038e-01	3.194782e-04	3.194782e-04
6.000000e-01	6.600000e-01	1.152643e-01	3.217921e-04	3.217921e-04
6.600000e-01	7.200000e-01	1.156547e-01	3.225563e-04	3.225563e-04
7.200000e-01	7.800000e-01	1.152224e-01	3.213258e-04	3.213258e-04
7.800000e-01	8.400000e-01	1.149170e-01	3.205122e-04	3.205122e-04
8.400000e-01	9.000000e-01	1.141678e-01	3.183335e-04	3.183335e-04
9.000000e-01	9.600000e-01	1.115557e-01	3.133272e-04	3.133272e-04
9.600000e-01	1.020000e+00	1.076775e-01	3.057949e-04	3.057949e-04
1.020000e+00	1.080000e+00	1.016179e-01	2.942478e-04	2.942478e-04
1.080000e+00	1.140000e+00	9.274522e-02	2.771793e-04	2.771793e-04
1.140000e+00	1.200000e+00	8.072460e-02	2.535054e-04	2.535054e-04
1.200000e+00	1.260000e+00	6.555448e-02	2.225778e-04	2.225778e-04
1.260000e+00	1.320000e+00	4.600485e-02	1.800549e-04	1.800549e-04
1.320000e+00	1.380000e+00	2.413408e-02	1.258033e-04	1.258033e-04
1.380000e+00	1.440000e+00	6.971497e-03	6.525578e-05	6.525578e-05
1.440000e+00	1.500000e+00	4.962912e-04	1.680817e-05	1.680817e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-MCATNLO-OLvirtual.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=9.99999989963257482e-09
Title=MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	6.241710e+01	2.042642e-01	2.042642e-01
-2.940000e+00	-2.880000e+00	7.346073e+01	2.216511e-01	2.216511e-01
-2.880000e+00	-2.820000e+00	7.750070e+01	2.276356e-01	2.276356e-01
-2.820000e+00	-2.760000e+00	7.845120e+01	2.290254e-01	2.290254e-01
-2.760000e+00	-2.700000e+00	7.860525e+01	2.292743e-01	2.292743e-01
-2.700000e+00	-2.640000e+00	7.856602e+01	2.292495e-01	2.292495e-01
-2.640000e+00	-2.580000e+00	7.872470e+01	2.294559e-01	2.294559e-01
-2.580000e+00	-2.520000e+00	7.907378e+01	2.299450e-01	2.299450e-01
-2.520000e+00	-2.460000e+00	7.920430e+01	2.301136e-01	2.301136e-01
-2.460000e+00	-2.400000e+00	7.918793e+01	2.301841e-01	2.301841e-01
-2.400000e+00	-2.340000e+00	7.971303e+01	2.309037e-01	2.309037e-01
-2.340000e+00	-2.280000e+00	7.990140e+01	2.311920e-01	2.311920e-01
-2.280000e+00	-2.220000e+00	8.027245e+01	2.316843e-01	2.316843e-01
-2.220000e+00	-2.160000e+00	8.016635e+01	2.315738e-01	2.315738e-01
-2.160000e+00	-2.100000e+00	8.068750e+01	2.323173e-01	2.323173e-01
-2.100000e+00	-2.040000e+00	8.044188e+01	2.319435e-01	2.319435e-01
-2.040000e+00	-1.980000e+00	8.066317e+01	2.322357e-01	2.322357e-01
-1.980000e+00	-1.920000e+00	8.035448e+01	2.317793e-01	2.317793e-01
-1.920000e+00	-1.860000e+00	8.084590e+01	2.325149e-01	2.325149e-01
-1.860000e+00	-1.800000e+00	8.097243e+01	2.327203e-01	2.327203e-01
-1.800000e+00	-1.740000e+00	8.127720e+01	2.331845e-01	2.331845e-01
-1.740000e+00	-1.680000e+00	8.075737e+01	2.323991e-01	2.323991e-01
-1.680000e+00	-1.620000e+00	8.137902e+01	2.333254e-01	2.333254e-01
-1.620000e+00	-1.560000e+00	8.134510e+01	2.333421e-01	2.333421e-01
-1.560000e+00	-1.500000e+00	8.175580e+01	2.338417e-01	2.338417e-01
-1.500000e+00	-1.440000e+00	8.176158e+01	2.338691e-01	2.338691e-01
-1.440000e+00	-1.380000e+00	8.162958e+01	2.337279e-01	2.337279e-01
-1.380000e+00	-1.320000e+00	8.188160e+01	2.340672e-01	2.340672e-01
-1.320000e+00	-1.260000e+00	8.186717e+01	2.340360e-01	2.340360e-01
-1.260000e+00	-1.200000e+00	8.229278e+01	2.346776e-01	2.346776e-01
-1.200000e+00	-1.140000e+00	8.229275e+01	2.346455e-01	2.346455e-01
-1.140000e+00	-1.080000e+00	8.231100e+01	2.346869e-01	2.346869e-01
-1.080000e+00	-1.020000e+00	8.254265e+01	2.350437e-01	2.350437e-01
-1.020000e+00	-9.600000e-01	8.274218e+01	2.353147e-01	2.353147e-01
-9.600000e-01	-9.000000e-01	8.327363e+01	2.361022e-01	2.361022e-01
-9.000000e-01	-8.400000e-01	8.305832e+01	2.357530e-01	2.357530e-01
-8.400000e-01	-7.800000e-01	8.313278e+01	2.358716e-01	2.358716e-01
-7.800000e-01	-7.200000e-01	8.354342e+01	2.365753e-01	2.365753e-01
-7.200000e-01	-6.600000e-01	8.402913e+01	2.372450e-01	2.372450e-01
-6.600000e-01	-6.000000e-01	8.380082e+01	2.369815e-01	2.369815e-01
-6.000000e-01	-5.400000e-01	8.342875e+01	2.364723e-01	2.364723e-01
-5.400000e-01	-4.800000e-01	8.431597e+01	2.377125e-01	2.377125e-01
-4.800000e-01	-4.200000e-01	8.447542e+01	2.379453e-01	2.379453e-01
-4.200000e-01	-3.600000e-01	8.394983e+01	2.373091e-01	2.373091e-01
-3.600000e-01	-3.000000e-01	8.472758e+01	2.384405e-01	2.384405e-01
-3.000000e-01	-2.400000e-01	8.452658e+01	2.382176e-01	2.382176e-01
-2.400000e-01	-1.800000e-01	8.505137e+01	2.390285e-01	2.390285e-01
-1.800000e-01	-1.200000e-01	8.509417e+01	2.392344e-01	2.392344e-01
-1.200000e-01	-6.000000e-02	8.533682e+01	2.396030e-01	2.396030e-01
-6.000000e-02	0.000000e+00	8.581763e+01	2.402931e-01	2.402931e-01
0.000000e+00	6.000000e-02	8.608510e+01	2.408619e-01	2.408619e-01
6.000000e-02	1.200000e-01	8.668042e+01	2.417545e-01	2.417545e-01
1.200000e-01	1.800000e-01	8.695037e+01	2.423127e-01	2.423127e-01
1.800000e-01	2.400000e-01	8.644697e+01	2.418320e-01	2.418320e-01
2.400000e-01	3.000000e-01	8.731262e+01	2.433696e-01	2.433696e-01
3.000000e-01	3.600000e-01	8.770102e+01	2.440486e-01	2.440486e-01
3.600000e-01	4.200000e-01	8.857840e+01	2.456019e-01	2.456019e-01
4.200000e-01	4.800000e-01	8.846673e+01	2.457173e-01	2.457173e-01
4.800000e-01	5.400000e-01	8.876555e+01	2.466326e-01	2.466326e-01
5.400000e-01	6.000000e-01	8.898467e+01	2.472484e-01	2.472484e-01
6.000000e-01	6.600000e-01	9.009940e+01	2.494069e-01	2.494069e-01
6.600000e-01	7.200000e-01	9.005562e+01	2.499274e-01	2.499274e-01
7.200000e-01	7.800000e-01	8.977653e+01	2.502239e-01	2.502239e-01
7.800000e-01	8.400000e-01	8.949227e+01	2.505460e-01	2.505460e-01
8.400000e-01	9.000000e-01	8.916020e+01	2.510229e-01	2.510229e-01
9.000000e-01	9.600000e-01	8.733258e+01	2.496839e-01	2.496839e-01
9.600000e-01	1.020000e+00	8.505915e+01	2.472591e-01	2.472591e-01
1.020000e+00	1.080000e+00	8.131552e+01	2.428281e-01	2.428281e-01
1.080000e+00	1.140000e+00	7.576420e+01	2.356767e-01	2.356767e-01
1.140000e+00	1.200000e+00	6.801965e+01	2.244585e-01	2.244585e-01
1.200000e+00	1.260000e+00	5.749037e+01	2.073808e-01	2.073808e-01
1.260000e+00	1.320000e+00	4.254253e+01	1.795962e-01	1.795962e-01
1.320000e+00	1.380000e+00	2.329890e+01	1.348289e-01	1.348289e-01
1.380000e+00	1.440000e+00	7.001697e+00	7.528599e-02	7.528599e-02
1.440000e+00	1.500000e+00	5.203730e-01	2.087775e-02	2.087775e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/500GeV/2_3_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$\log_{10} \left(d_{23}/1\text{ GeV}^2\right)$
YLabel=d$\sigma/$d$\log(d_{23})$ [pb]
LegendXPos=0.1
LegendYPos=0.7
XMax=4.01
XMin=-3.01
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlotYLabel=Ratio
RatioPlotYMin=0.751
RatioPlotYMax=1.25
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.113221e-03	8.656283e-06	8.656283e-06
-3.900000e+00	-3.800000e+00	7.112336e-03	8.655744e-06	8.655744e-06
-3.800000e+00	-3.700000e+00	7.102150e-03	8.649544e-06	8.649544e-06
-3.700000e+00	-3.600000e+00	7.086896e-03	8.640251e-06	8.640251e-06
-3.600000e+00	-3.500000e+00	7.092911e-03	8.643916e-06	8.643916e-06
-3.500000e+00	-3.400000e+00	7.068462e-03	8.629006e-06	8.629006e-06
-3.400000e+00	-3.300000e+00	7.076194e-03	8.633724e-06	8.633724e-06
-3.300000e+00	-3.200000e+00	7.028833e-03	8.604782e-06	8.604782e-06
-3.200000e+00	-3.100000e+00	7.006174e-03	8.590902e-06	8.590902e-06
-3.100000e+00	-3.000000e+00	7.005057e-03	8.590217e-06	8.590217e-06
-3.000000e+00	-2.900000e+00	6.965386e-03	8.565858e-06	8.565858e-06
-2.900000e+00	-2.800000e+00	6.939219e-03	8.549753e-06	8.549753e-06
-2.800000e+00	-2.700000e+00	6.921248e-03	8.538675e-06	8.538675e-06
-2.700000e+00	-2.600000e+00	6.904341e-03	8.528240e-06	8.528240e-06
-2.600000e+00	-2.500000e+00	6.867872e-03	8.505687e-06	8.505687e-06
-2.500000e+00	-2.400000e+00	6.822007e-03	8.477238e-06	8.477238e-06
-2.400000e+00	-2.300000e+00	6.792722e-03	8.459023e-06	8.459023e-06
-2.300000e+00	-2.200000e+00	6.755579e-03	8.435864e-06	8.435864e-06
-2.200000e+00	-2.100000e+00	6.712315e-03	8.408808e-06	8.408808e-06
-2.100000e+00	-2.000000e+00	6.680471e-03	8.388838e-06	8.388838e-06
-2.000000e+00	-1.900000e+00	6.642980e-03	8.365266e-06	8.365266e-06
-1.900000e+00	-1.800000e+00	6.587318e-03	8.330146e-06	8.330146e-06
-1.800000e+00	-1.700000e+00	6.534584e-03	8.296736e-06	8.296736e-06
-1.700000e+00	-1.600000e+00	6.496988e-03	8.272834e-06	8.272834e-06
-1.600000e+00	-1.500000e+00	6.446077e-03	8.240357e-06	8.240357e-06
-1.500000e+00	-1.400000e+00	6.402982e-03	8.212766e-06	8.212766e-06
-1.400000e+00	-1.300000e+00	6.327474e-03	8.164197e-06	8.164197e-06
-1.300000e+00	-1.200000e+00	6.275003e-03	8.130276e-06	8.130276e-06
-1.200000e+00	-1.100000e+00	6.219204e-03	8.094047e-06	8.094047e-06
-1.100000e+00	-1.000000e+00	6.155642e-03	8.052578e-06	8.052578e-06
-1.000000e+00	-9.000000e-01	6.092058e-03	8.010881e-06	8.010881e-06
-9.000000e-01	-8.000000e-01	6.029717e-03	7.969788e-06	7.969788e-06
-8.000000e-01	-7.000000e-01	5.936501e-03	7.907943e-06	7.907943e-06
-7.000000e-01	-6.000000e-01	5.882156e-03	7.871664e-06	7.871664e-06
-6.000000e-01	-5.000000e-01	5.826304e-03	7.834204e-06	7.834204e-06
-5.000000e-01	-4.000000e-01	5.746035e-03	7.780050e-06	7.780050e-06
-4.000000e-01	-3.000000e-01	5.646962e-03	7.712687e-06	7.712687e-06
-3.000000e-01	-2.000000e-01	5.583220e-03	7.669034e-06	7.669034e-06
-2.000000e-01	-1.000000e-01	5.498189e-03	7.610411e-06	7.610411e-06
-1.000000e-01	0.000000e+00	5.422459e-03	7.557818e-06	7.557818e-06
0.000000e+00	1.000000e-01	5.346793e-03	7.504901e-06	7.504901e-06
1.000000e-01	2.000000e-01	5.251017e-03	7.437381e-06	7.437381e-06
2.000000e-01	3.000000e-01	5.154567e-03	7.368760e-06	7.368760e-06
3.000000e-01	4.000000e-01	5.075298e-03	7.311880e-06	7.311880e-06
4.000000e-01	5.000000e-01	4.987655e-03	7.248472e-06	7.248472e-06
5.000000e-01	6.000000e-01	4.887992e-03	7.175687e-06	7.175687e-06
6.000000e-01	7.000000e-01	4.789593e-03	7.103094e-06	7.103094e-06
7.000000e-01	8.000000e-01	4.711367e-03	7.044850e-06	7.044850e-06
8.000000e-01	9.000000e-01	4.612178e-03	6.970298e-06	6.970298e-06
9.000000e-01	1.000000e+00	4.509660e-03	6.892396e-06	6.892396e-06
1.000000e+00	1.100000e+00	4.402255e-03	6.809824e-06	6.809824e-06
1.100000e+00	1.200000e+00	4.316560e-03	6.743218e-06	6.743218e-06
1.200000e+00	1.300000e+00	4.199337e-03	6.651026e-06	6.651026e-06
1.300000e+00	1.400000e+00	4.103192e-03	6.574447e-06	6.574447e-06
1.400000e+00	1.500000e+00	3.991805e-03	6.484596e-06	6.484596e-06
1.500000e+00	1.600000e+00	3.889372e-03	6.400855e-06	6.400855e-06
1.600000e+00	1.700000e+00	3.783146e-03	6.312841e-06	6.312841e-06
1.700000e+00	1.800000e+00	3.675256e-03	6.222173e-06	6.222173e-06
1.800000e+00	1.900000e+00	3.564037e-03	6.127304e-06	6.127304e-06
1.900000e+00	2.000000e+00	3.449679e-03	6.028200e-06	6.028200e-06
2.000000e+00	2.100000e+00	3.355884e-03	5.945682e-06	5.945682e-06
2.100000e+00	2.200000e+00	3.238955e-03	5.841182e-06	5.841182e-06
2.200000e+00	2.300000e+00	3.126009e-03	5.738434e-06	5.738434e-06
2.300000e+00	2.400000e+00	3.018783e-03	5.639158e-06	5.639158e-06
2.400000e+00	2.500000e+00	2.907753e-03	5.534484e-06	5.534484e-06
2.500000e+00	2.600000e+00	2.799147e-03	5.430142e-06	5.430142e-06
2.600000e+00	2.700000e+00	2.679648e-03	5.312968e-06	5.312968e-06
2.700000e+00	2.800000e+00	2.577078e-03	5.210293e-06	5.210293e-06
2.800000e+00	2.900000e+00	2.460740e-03	5.091329e-06	5.091329e-06
2.900000e+00	3.000000e+00	2.336353e-03	4.960981e-06	4.960981e-06
3.000000e+00	3.100000e+00	2.224208e-03	4.840452e-06	4.840452e-06
3.100000e+00	3.200000e+00	2.109355e-03	4.713821e-06	4.713821e-06
3.200000e+00	3.300000e+00	1.983030e-03	4.570491e-06	4.570491e-06
3.300000e+00	3.400000e+00	1.851849e-03	4.416732e-06	4.416732e-06
3.400000e+00	3.500000e+00	1.711956e-03	4.246632e-06	4.246632e-06
3.500000e+00	3.600000e+00	1.567524e-03	4.063548e-06	4.063548e-06
3.600000e+00	3.700000e+00	1.407279e-03	3.850245e-06	3.850245e-06
3.700000e+00	3.800000e+00	1.241452e-03	3.616290e-06	3.616290e-06
3.800000e+00	3.900000e+00	1.051343e-03	3.327902e-06	3.327902e-06
3.900000e+00	4.000000e+00	8.450333e-04	2.983563e-06	2.983563e-06
4.000000e+00	4.100000e+00	6.212473e-04	2.558177e-06	2.558177e-06
4.100000e+00	4.200000e+00	3.634047e-04	1.956562e-06	1.956562e-06
4.200000e+00	4.300000e+00	1.569999e-04	1.286021e-06	1.286021e-06
4.300000e+00	4.400000e+00	3.673233e-05	6.220461e-07	6.220461e-07
4.400000e+00	4.500000e+00	1.032340e-06	1.042821e-07	1.042821e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.752580e-02	8.217408e-05	8.217408e-05
-3.900000e+00	-3.800000e+00	6.751740e-02	8.216897e-05	8.216897e-05
-3.800000e+00	-3.700000e+00	6.742070e-02	8.211011e-05	8.211011e-05
-3.700000e+00	-3.600000e+00	6.727590e-02	8.202189e-05	8.202189e-05
-3.600000e+00	-3.500000e+00	6.733300e-02	8.205669e-05	8.205669e-05
-3.500000e+00	-3.400000e+00	6.710090e-02	8.191514e-05	8.191514e-05
-3.400000e+00	-3.300000e+00	6.717430e-02	8.195993e-05	8.195993e-05
-3.300000e+00	-3.200000e+00	6.672470e-02	8.168519e-05	8.168519e-05
-3.200000e+00	-3.100000e+00	6.650960e-02	8.155342e-05	8.155342e-05
-3.100000e+00	-3.000000e+00	6.649900e-02	8.154692e-05	8.154692e-05
-3.000000e+00	-2.900000e+00	6.612240e-02	8.131568e-05	8.131568e-05
-2.900000e+00	-2.800000e+00	6.587400e-02	8.116280e-05	8.116280e-05
-2.800000e+00	-2.700000e+00	6.570340e-02	8.105763e-05	8.105763e-05
-2.700000e+00	-2.600000e+00	6.554290e-02	8.095857e-05	8.095857e-05
-2.600000e+00	-2.500000e+00	6.519670e-02	8.074447e-05	8.074447e-05
-2.500000e+00	-2.400000e+00	6.476130e-02	8.047441e-05	8.047441e-05
-2.400000e+00	-2.300000e+00	6.448330e-02	8.030149e-05	8.030149e-05
-2.300000e+00	-2.200000e+00	6.413070e-02	8.008165e-05	8.008165e-05
-2.200000e+00	-2.100000e+00	6.372000e-02	7.982481e-05	7.982481e-05
-2.100000e+00	-2.000000e+00	6.341770e-02	7.963523e-05	7.963523e-05
-2.000000e+00	-1.900000e+00	6.306180e-02	7.941146e-05	7.941146e-05
-1.900000e+00	-1.800000e+00	6.253340e-02	7.907806e-05	7.907806e-05
-1.800000e+00	-1.700000e+00	6.203280e-02	7.876090e-05	7.876090e-05
-1.700000e+00	-1.600000e+00	6.167590e-02	7.853401e-05	7.853401e-05
-1.600000e+00	-1.500000e+00	6.119260e-02	7.822570e-05	7.822570e-05
-1.500000e+00	-1.400000e+00	6.078350e-02	7.796377e-05	7.796377e-05
-1.400000e+00	-1.300000e+00	6.006670e-02	7.750271e-05	7.750271e-05
-1.300000e+00	-1.200000e+00	5.956860e-02	7.718070e-05	7.718070e-05
-1.200000e+00	-1.100000e+00	5.903890e-02	7.683678e-05	7.683678e-05
-1.100000e+00	-1.000000e+00	5.843550e-02	7.644312e-05	7.644312e-05
-1.000000e+00	-9.000000e-01	5.783190e-02	7.604729e-05	7.604729e-05
-9.000000e-01	-8.000000e-01	5.724010e-02	7.565719e-05	7.565719e-05
-8.000000e-01	-7.000000e-01	5.635520e-02	7.507010e-05	7.507010e-05
-7.000000e-01	-6.000000e-01	5.583930e-02	7.472570e-05	7.472570e-05
-6.000000e-01	-5.000000e-01	5.530910e-02	7.437009e-05	7.437009e-05
-5.000000e-01	-4.000000e-01	5.454710e-02	7.385601e-05	7.385601e-05
-4.000000e-01	-3.000000e-01	5.360660e-02	7.321653e-05	7.321653e-05
-3.000000e-01	-2.000000e-01	5.300150e-02	7.280213e-05	7.280213e-05
-2.000000e-01	-1.000000e-01	5.219430e-02	7.224562e-05	7.224562e-05
-1.000000e-01	0.000000e+00	5.147540e-02	7.174636e-05	7.174636e-05
0.000000e+00	1.000000e-01	5.075710e-02	7.124402e-05	7.124402e-05
1.000000e-01	2.000000e-01	4.984790e-02	7.060305e-05	7.060305e-05
2.000000e-01	3.000000e-01	4.893230e-02	6.995163e-05	6.995163e-05
3.000000e-01	4.000000e-01	4.817980e-02	6.941167e-05	6.941167e-05
4.000000e-01	5.000000e-01	4.734780e-02	6.880974e-05	6.880974e-05
5.000000e-01	6.000000e-01	4.640170e-02	6.811879e-05	6.811879e-05
6.000000e-01	7.000000e-01	4.546760e-02	6.742967e-05	6.742967e-05
7.000000e-01	8.000000e-01	4.472500e-02	6.687675e-05	6.687675e-05
8.000000e-01	9.000000e-01	4.378340e-02	6.616903e-05	6.616903e-05
9.000000e-01	1.000000e+00	4.281020e-02	6.542950e-05	6.542950e-05
1.000000e+00	1.100000e+00	4.179060e-02	6.464565e-05	6.464565e-05
1.100000e+00	1.200000e+00	4.097710e-02	6.401336e-05	6.401336e-05
1.200000e+00	1.300000e+00	3.986430e-02	6.313818e-05	6.313818e-05
1.300000e+00	1.400000e+00	3.895160e-02	6.241122e-05	6.241122e-05
1.400000e+00	1.500000e+00	3.789420e-02	6.155827e-05	6.155827e-05
1.500000e+00	1.600000e+00	3.692180e-02	6.076331e-05	6.076331e-05
1.600000e+00	1.700000e+00	3.591340e-02	5.992779e-05	5.992779e-05
1.700000e+00	1.800000e+00	3.488920e-02	5.906708e-05	5.906708e-05
1.800000e+00	1.900000e+00	3.383340e-02	5.816649e-05	5.816649e-05
1.900000e+00	2.000000e+00	3.274780e-02	5.722569e-05	5.722569e-05
2.000000e+00	2.100000e+00	3.185740e-02	5.644236e-05	5.644236e-05
2.100000e+00	2.200000e+00	3.074740e-02	5.545034e-05	5.545034e-05
2.200000e+00	2.300000e+00	2.967520e-02	5.447495e-05	5.447495e-05
2.300000e+00	2.400000e+00	2.865730e-02	5.353251e-05	5.353251e-05
2.400000e+00	2.500000e+00	2.760330e-02	5.253884e-05	5.253884e-05
2.500000e+00	2.600000e+00	2.657230e-02	5.154833e-05	5.154833e-05
2.600000e+00	2.700000e+00	2.543790e-02	5.043600e-05	5.043600e-05
2.700000e+00	2.800000e+00	2.446420e-02	4.946130e-05	4.946130e-05
2.800000e+00	2.900000e+00	2.335980e-02	4.833198e-05	4.833198e-05
2.900000e+00	3.000000e+00	2.217900e-02	4.709459e-05	4.709459e-05
3.000000e+00	3.100000e+00	2.111440e-02	4.595041e-05	4.595041e-05
3.100000e+00	3.200000e+00	2.002410e-02	4.474830e-05	4.474830e-05
3.200000e+00	3.300000e+00	1.882490e-02	4.338767e-05	4.338767e-05
3.300000e+00	3.400000e+00	1.757960e-02	4.192803e-05	4.192803e-05
3.400000e+00	3.500000e+00	1.625160e-02	4.031327e-05	4.031327e-05
3.500000e+00	3.600000e+00	1.488050e-02	3.857525e-05	3.857525e-05
3.600000e+00	3.700000e+00	1.335930e-02	3.655038e-05	3.655038e-05
3.700000e+00	3.800000e+00	1.178510e-02	3.432943e-05	3.432943e-05
3.800000e+00	3.900000e+00	9.980400e-03	3.159177e-05	3.159177e-05
3.900000e+00	4.000000e+00	8.021900e-03	2.832296e-05	2.832296e-05
4.000000e+00	4.100000e+00	5.897500e-03	2.428477e-05	2.428477e-05
4.100000e+00	4.200000e+00	3.449800e-03	1.857364e-05	1.857364e-05
4.200000e+00	4.300000e+00	1.490400e-03	1.220819e-05	1.220819e-05
4.300000e+00	4.400000e+00	3.487000e-04	5.905083e-06	5.905083e-06
4.400000e+00	4.500000e+00	9.800000e-06	9.899495e-07	9.899495e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.485167e-04	3.155891e-07	3.155891e-07
-3.900000e+00	-3.800000e+00	2.484310e-04	3.154892e-07	3.154892e-07
-3.800000e+00	-3.700000e+00	2.481651e-04	3.154152e-07	3.154152e-07
-3.700000e+00	-3.600000e+00	2.475540e-04	3.149642e-07	3.149642e-07
-3.600000e+00	-3.500000e+00	2.478104e-04	3.151416e-07	3.151416e-07
-3.500000e+00	-3.400000e+00	2.471252e-04	3.148519e-07	3.148519e-07
-3.400000e+00	-3.300000e+00	2.472016e-04	3.147633e-07	3.147633e-07
-3.300000e+00	-3.200000e+00	2.456241e-04	3.137971e-07	3.137971e-07
-3.200000e+00	-3.100000e+00	2.446560e-04	3.130280e-07	3.130280e-07
-3.100000e+00	-3.000000e+00	2.447953e-04	3.132625e-07	3.132625e-07
-3.000000e+00	-2.900000e+00	2.433165e-04	3.122784e-07	3.122784e-07
-2.900000e+00	-2.800000e+00	2.423913e-04	3.116649e-07	3.116649e-07
-2.800000e+00	-2.700000e+00	2.419021e-04	3.114374e-07	3.114374e-07
-2.700000e+00	-2.600000e+00	2.414881e-04	3.112891e-07	3.112891e-07
-2.600000e+00	-2.500000e+00	2.399520e-04	3.101440e-07	3.101440e-07
-2.500000e+00	-2.400000e+00	2.383445e-04	3.090825e-07	3.090825e-07
-2.400000e+00	-2.300000e+00	2.373306e-04	3.084226e-07	3.084226e-07
-2.300000e+00	-2.200000e+00	2.360082e-04	3.075233e-07	3.075233e-07
-2.200000e+00	-2.100000e+00	2.345453e-04	3.066185e-07	3.066185e-07
-2.100000e+00	-2.000000e+00	2.334715e-04	3.059377e-07	3.059377e-07
-2.000000e+00	-1.900000e+00	2.320493e-04	3.049333e-07	3.049333e-07
-1.900000e+00	-1.800000e+00	2.301555e-04	3.037210e-07	3.037210e-07
-1.800000e+00	-1.700000e+00	2.282923e-04	3.024583e-07	3.024583e-07
-1.700000e+00	-1.600000e+00	2.270431e-04	3.016742e-07	3.016742e-07
-1.600000e+00	-1.500000e+00	2.252905e-04	3.005285e-07	3.005285e-07
-1.500000e+00	-1.400000e+00	2.236556e-04	2.993629e-07	2.993629e-07
-1.400000e+00	-1.300000e+00	2.210985e-04	2.977166e-07	2.977166e-07
-1.300000e+00	-1.200000e+00	2.191657e-04	2.963163e-07	2.963163e-07
-1.200000e+00	-1.100000e+00	2.172628e-04	2.950513e-07	2.950513e-07
-1.100000e+00	-1.000000e+00	2.150376e-04	2.935562e-07	2.935562e-07
-1.000000e+00	-9.000000e-01	2.129902e-04	2.922781e-07	2.922781e-07
-9.000000e-01	-8.000000e-01	2.107645e-04	2.907216e-07	2.907216e-07
-8.000000e-01	-7.000000e-01	2.074540e-04	2.883940e-07	2.883940e-07
-7.000000e-01	-6.000000e-01	2.054877e-04	2.869810e-07	2.869810e-07
-6.000000e-01	-5.000000e-01	2.035184e-04	2.855681e-07	2.855681e-07
-5.000000e-01	-4.000000e-01	2.008200e-04	2.837479e-07	2.837479e-07
-4.000000e-01	-3.000000e-01	1.973568e-04	2.812725e-07	2.812725e-07
-3.000000e-01	-2.000000e-01	1.951592e-04	2.797373e-07	2.797373e-07
-2.000000e-01	-1.000000e-01	1.921786e-04	2.775909e-07	2.775909e-07
-1.000000e-01	0.000000e+00	1.894974e-04	2.756203e-07	2.756203e-07
0.000000e+00	1.000000e-01	1.868293e-04	2.736603e-07	2.736603e-07
1.000000e-01	2.000000e-01	1.835180e-04	2.712531e-07	2.712531e-07
2.000000e-01	3.000000e-01	1.802130e-04	2.688548e-07	2.688548e-07
3.000000e-01	4.000000e-01	1.774156e-04	2.667402e-07	2.667402e-07
4.000000e-01	5.000000e-01	1.744055e-04	2.645072e-07	2.645072e-07
5.000000e-01	6.000000e-01	1.708015e-04	2.616737e-07	2.616737e-07
6.000000e-01	7.000000e-01	1.674321e-04	2.591034e-07	2.591034e-07
7.000000e-01	8.000000e-01	1.647692e-04	2.571158e-07	2.571158e-07
8.000000e-01	9.000000e-01	1.612316e-04	2.543093e-07	2.543093e-07
9.000000e-01	1.000000e+00	1.576837e-04	2.515041e-07	2.515041e-07
1.000000e+00	1.100000e+00	1.540284e-04	2.486717e-07	2.486717e-07
1.100000e+00	1.200000e+00	1.510144e-04	2.462077e-07	2.462077e-07
1.200000e+00	1.300000e+00	1.469515e-04	2.429080e-07	2.429080e-07
1.300000e+00	1.400000e+00	1.435725e-04	2.400829e-07	2.400829e-07
1.400000e+00	1.500000e+00	1.397256e-04	2.369319e-07	2.369319e-07
1.500000e+00	1.600000e+00	1.362261e-04	2.340088e-07	2.340088e-07
1.600000e+00	1.700000e+00	1.324450e-04	2.306728e-07	2.306728e-07
1.700000e+00	1.800000e+00	1.289466e-04	2.278856e-07	2.278856e-07
1.800000e+00	1.900000e+00	1.250532e-04	2.244184e-07	2.244184e-07
1.900000e+00	2.000000e+00	1.210019e-04	2.207326e-07	2.207326e-07
2.000000e+00	2.100000e+00	1.178654e-04	2.179871e-07	2.179871e-07
2.100000e+00	2.200000e+00	1.138790e-04	2.144077e-07	2.144077e-07
2.200000e+00	2.300000e+00	1.099360e-04	2.106632e-07	2.106632e-07
2.300000e+00	2.400000e+00	1.062809e-04	2.072933e-07	2.072933e-07
2.400000e+00	2.500000e+00	1.024526e-04	2.036233e-07	2.036233e-07
2.500000e+00	2.600000e+00	9.867737e-05	1.998840e-07	1.998840e-07
2.600000e+00	2.700000e+00	9.468383e-05	1.960477e-07	1.960477e-07
2.700000e+00	2.800000e+00	9.116310e-05	1.924591e-07	1.924591e-07
2.800000e+00	2.900000e+00	8.710005e-05	1.881576e-07	1.881576e-07
2.900000e+00	3.000000e+00	8.280475e-05	1.835782e-07	1.835782e-07
3.000000e+00	3.100000e+00	7.876358e-05	1.789631e-07	1.789631e-07
3.100000e+00	3.200000e+00	7.475561e-05	1.743278e-07	1.743278e-07
3.200000e+00	3.300000e+00	7.005427e-05	1.684495e-07	1.684495e-07
3.300000e+00	3.400000e+00	6.529469e-05	1.623980e-07	1.623980e-07
3.400000e+00	3.500000e+00	6.007202e-05	1.552616e-07	1.552616e-07
3.500000e+00	3.600000e+00	5.458955e-05	1.473287e-07	1.473287e-07
3.600000e+00	3.700000e+00	4.839443e-05	1.376998e-07	1.376998e-07
3.700000e+00	3.800000e+00	4.200379e-05	1.270520e-07	1.270520e-07
3.800000e+00	3.900000e+00	3.475152e-05	1.140151e-07	1.140151e-07
3.900000e+00	4.000000e+00	2.699878e-05	9.852347e-08	9.852347e-08
4.000000e+00	4.100000e+00	1.903332e-05	8.071049e-08	8.071049e-08
4.100000e+00	4.200000e+00	1.060632e-05	5.844382e-08	5.844382e-08
4.200000e+00	4.300000e+00	4.354982e-06	3.627644e-08	3.627644e-08
4.300000e+00	4.400000e+00	9.699525e-07	1.658612e-08	1.658612e-08
4.400000e+00	4.500000e+00	2.568480e-08	2.602849e-09	2.602849e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.106930e-03	8.649490e-06	8.649490e-06
-3.900000e+00	-3.800000e+00	7.105965e-03	8.648850e-06	8.648850e-06
-3.800000e+00	-3.700000e+00	7.095945e-03	8.642848e-06	8.642848e-06
-3.700000e+00	-3.600000e+00	7.080620e-03	8.633458e-06	8.633458e-06
-3.600000e+00	-3.500000e+00	7.086400e-03	8.636839e-06	8.636839e-06
-3.500000e+00	-3.400000e+00	7.062307e-03	8.622347e-06	8.622347e-06
-3.400000e+00	-3.300000e+00	7.069807e-03	8.626789e-06	8.626789e-06
-3.300000e+00	-3.200000e+00	7.022564e-03	8.597963e-06	8.597963e-06
-3.200000e+00	-3.100000e+00	7.000015e-03	8.584204e-06	8.584204e-06
-3.100000e+00	-3.000000e+00	6.998570e-03	8.583116e-06	8.583116e-06
-3.000000e+00	-2.900000e+00	6.959015e-03	8.558871e-06	8.558871e-06
-2.900000e+00	-2.800000e+00	6.933160e-03	8.543136e-06	8.543136e-06
-2.800000e+00	-2.700000e+00	6.914844e-03	8.531623e-06	8.531623e-06
-2.700000e+00	-2.600000e+00	6.898187e-03	8.521486e-06	8.521486e-06
-2.600000e+00	-2.500000e+00	6.861879e-03	8.499110e-06	8.499110e-06
-2.500000e+00	-2.400000e+00	6.815785e-03	8.470348e-06	8.470348e-06
-2.400000e+00	-2.300000e+00	6.786802e-03	8.452493e-06	8.452493e-06
-2.300000e+00	-2.200000e+00	6.749270e-03	8.428826e-06	8.428826e-06
-2.200000e+00	-2.100000e+00	6.706311e-03	8.402123e-06	8.402123e-06
-2.100000e+00	-2.000000e+00	6.674598e-03	8.382293e-06	8.382293e-06
-2.000000e+00	-1.900000e+00	6.637200e-03	8.358819e-06	8.358819e-06
-1.900000e+00	-1.800000e+00	6.581290e-03	8.323349e-06	8.323349e-06
-1.800000e+00	-1.700000e+00	6.528705e-03	8.290094e-06	8.290094e-06
-1.700000e+00	-1.600000e+00	6.491275e-03	8.266382e-06	8.266382e-06
-1.600000e+00	-1.500000e+00	6.440336e-03	8.233836e-06	8.233836e-06
-1.500000e+00	-1.400000e+00	6.397272e-03	8.206257e-06	8.206257e-06
-1.400000e+00	-1.300000e+00	6.321897e-03	8.157809e-06	8.157809e-06
-1.300000e+00	-1.200000e+00	6.269365e-03	8.123777e-06	8.123777e-06
-1.200000e+00	-1.100000e+00	6.213766e-03	8.087773e-06	8.087773e-06
-1.100000e+00	-1.000000e+00	6.150286e-03	8.046369e-06	8.046369e-06
-1.000000e+00	-9.000000e-01	6.086315e-03	8.004126e-06	8.004126e-06
-9.000000e-01	-8.000000e-01	6.024260e-03	7.963365e-06	7.963365e-06
-8.000000e-01	-7.000000e-01	5.930992e-03	7.901390e-06	7.901390e-06
-7.000000e-01	-6.000000e-01	5.876838e-03	7.865328e-06	7.865328e-06
-6.000000e-01	-5.000000e-01	5.820948e-03	7.827779e-06	7.827779e-06
-5.000000e-01	-4.000000e-01	5.740886e-03	7.773854e-06	7.773854e-06
-4.000000e-01	-3.000000e-01	5.641819e-03	7.706432e-06	7.706432e-06
-3.000000e-01	-2.000000e-01	5.578233e-03	7.662946e-06	7.662946e-06
-2.000000e-01	-1.000000e-01	5.493416e-03	7.604562e-06	7.604562e-06
-1.000000e-01	0.000000e+00	5.417651e-03	7.551866e-06	7.551866e-06
0.000000e+00	1.000000e-01	5.342052e-03	7.498992e-06	7.498992e-06
1.000000e-01	2.000000e-01	5.246504e-03	7.431727e-06	7.431727e-06
2.000000e-01	3.000000e-01	5.149949e-03	7.362889e-06	7.362889e-06
3.000000e-01	4.000000e-01	5.070812e-03	7.306144e-06	7.306144e-06
4.000000e-01	5.000000e-01	4.983230e-03	7.242762e-06	7.242762e-06
5.000000e-01	6.000000e-01	4.883729e-03	7.170144e-06	7.170144e-06
6.000000e-01	7.000000e-01	4.785392e-03	7.097571e-06	7.097571e-06
7.000000e-01	8.000000e-01	4.707192e-03	7.039307e-06	7.039307e-06
8.000000e-01	9.000000e-01	4.608300e-03	6.965127e-06	6.965127e-06
9.000000e-01	1.000000e+00	4.505635e-03	6.886928e-06	6.886928e-06
1.000000e+00	1.100000e+00	4.398275e-03	6.804344e-06	6.804344e-06
1.100000e+00	1.200000e+00	4.312764e-03	6.737958e-06	6.737958e-06
1.200000e+00	1.300000e+00	4.195682e-03	6.645896e-06	6.645896e-06
1.300000e+00	1.400000e+00	4.099548e-03	6.569261e-06	6.569261e-06
1.400000e+00	1.500000e+00	3.988348e-03	6.479624e-06	6.479624e-06
1.500000e+00	1.600000e+00	3.886018e-03	6.395972e-06	6.395972e-06
1.600000e+00	1.700000e+00	3.779838e-03	6.307950e-06	6.307950e-06
1.700000e+00	1.800000e+00	3.672291e-03	6.217773e-06	6.217773e-06
1.800000e+00	1.900000e+00	3.560988e-03	6.122670e-06	6.122670e-06
1.900000e+00	2.000000e+00	3.446923e-03	6.023980e-06	6.023980e-06
2.000000e+00	2.100000e+00	3.353161e-03	5.941448e-06	5.941448e-06
2.100000e+00	2.200000e+00	3.236284e-03	5.836943e-06	5.836943e-06
2.200000e+00	2.300000e+00	3.123424e-03	5.734255e-06	5.734255e-06
2.300000e+00	2.400000e+00	3.016246e-03	5.634976e-06	5.634976e-06
2.400000e+00	2.500000e+00	2.905303e-03	5.530367e-06	5.530367e-06
2.500000e+00	2.600000e+00	2.796746e-03	5.426020e-06	5.426020e-06
2.600000e+00	2.700000e+00	2.677367e-03	5.308965e-06	5.308965e-06
2.700000e+00	2.800000e+00	2.574808e-03	5.206214e-06	5.206214e-06
2.800000e+00	2.900000e+00	2.458466e-03	5.087124e-06	5.087124e-06
2.900000e+00	3.000000e+00	2.334137e-03	4.956766e-06	4.956766e-06
3.000000e+00	3.100000e+00	2.221944e-03	4.836008e-06	4.836008e-06
3.100000e+00	3.200000e+00	2.107369e-03	4.709857e-06	4.709857e-06
3.200000e+00	3.300000e+00	1.980998e-03	4.566272e-06	4.566272e-06
3.300000e+00	3.400000e+00	1.850022e-03	4.412823e-06	4.412823e-06
3.400000e+00	3.500000e+00	1.710151e-03	4.242594e-06	4.242594e-06
3.500000e+00	3.600000e+00	1.565876e-03	4.059706e-06	4.059706e-06
3.600000e+00	3.700000e+00	1.405767e-03	3.846509e-06	3.846509e-06
3.700000e+00	3.800000e+00	1.240025e-03	3.612517e-06	3.612517e-06
3.800000e+00	3.900000e+00	1.050123e-03	3.324378e-06	3.324378e-06
3.900000e+00	4.000000e+00	8.439693e-04	2.980102e-06	2.980102e-06
4.000000e+00	4.100000e+00	6.203614e-04	2.554764e-06	2.554764e-06
4.100000e+00	4.200000e+00	3.628489e-04	1.953730e-06	1.953730e-06
4.200000e+00	4.300000e+00	1.567137e-04	1.283770e-06	1.283770e-06
4.300000e+00	4.400000e+00	3.664941e-05	6.206772e-07	6.206772e-07
4.400000e+00	4.500000e+00	1.031237e-06	1.041750e-07	1.041750e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.083989e-03	8.638478e-06	8.638478e-06
-3.900000e+00	-3.800000e+00	7.072581e-03	8.631519e-06	8.631519e-06
-3.800000e+00	-3.700000e+00	7.058918e-03	8.623178e-06	8.623178e-06
-3.700000e+00	-3.600000e+00	7.035459e-03	8.608837e-06	8.608837e-06
-3.600000e+00	-3.500000e+00	7.034437e-03	8.608212e-06	8.608212e-06
-3.500000e+00	-3.400000e+00	7.012473e-03	8.594763e-06	8.594763e-06
-3.400000e+00	-3.300000e+00	7.007491e-03	8.591709e-06	8.591709e-06
-3.300000e+00	-3.200000e+00	6.971475e-03	8.569601e-06	8.569601e-06
-3.200000e+00	-3.100000e+00	6.947973e-03	8.555145e-06	8.555145e-06
-3.100000e+00	-3.000000e+00	6.942727e-03	8.551914e-06	8.551914e-06
-3.000000e+00	-2.900000e+00	6.885538e-03	8.516619e-06	8.516619e-06
-2.900000e+00	-2.800000e+00	6.870864e-03	8.507539e-06	8.507539e-06
-2.800000e+00	-2.700000e+00	6.836396e-03	8.486173e-06	8.486173e-06
-2.700000e+00	-2.600000e+00	6.812779e-03	8.471502e-06	8.471502e-06
-2.600000e+00	-2.500000e+00	6.762047e-03	8.439901e-06	8.439901e-06
-2.500000e+00	-2.400000e+00	6.729907e-03	8.419820e-06	8.419820e-06
-2.400000e+00	-2.300000e+00	6.693512e-03	8.397022e-06	8.397022e-06
-2.300000e+00	-2.200000e+00	6.657032e-03	8.374109e-06	8.374109e-06
-2.200000e+00	-2.100000e+00	6.608386e-03	8.343456e-06	8.343456e-06
-2.100000e+00	-2.000000e+00	6.575393e-03	8.322602e-06	8.322602e-06
-2.000000e+00	-1.900000e+00	6.524608e-03	8.290400e-06	8.290400e-06
-1.900000e+00	-1.800000e+00	6.479681e-03	8.261808e-06	8.261808e-06
-1.800000e+00	-1.700000e+00	6.409755e-03	8.217108e-06	8.217108e-06
-1.700000e+00	-1.600000e+00	6.371927e-03	8.192826e-06	8.192826e-06
-1.600000e+00	-1.500000e+00	6.319247e-03	8.158887e-06	8.158887e-06
-1.500000e+00	-1.400000e+00	6.259887e-03	8.120477e-06	8.120477e-06
-1.400000e+00	-1.300000e+00	6.185348e-03	8.071985e-06	8.071985e-06
-1.300000e+00	-1.200000e+00	6.128337e-03	8.034699e-06	8.034699e-06
-1.200000e+00	-1.100000e+00	6.074803e-03	7.999529e-06	7.999529e-06
-1.100000e+00	-1.000000e+00	6.005384e-03	7.953690e-06	7.953690e-06
-1.000000e+00	-9.000000e-01	5.941779e-03	7.911458e-06	7.911458e-06
-9.000000e-01	-8.000000e-01	5.872823e-03	7.865417e-06	7.865417e-06
-8.000000e-01	-7.000000e-01	5.780597e-03	7.803413e-06	7.803413e-06
-7.000000e-01	-6.000000e-01	5.722070e-03	7.763809e-06	7.763809e-06
-6.000000e-01	-5.000000e-01	5.654736e-03	7.717994e-06	7.717994e-06
-5.000000e-01	-4.000000e-01	5.576457e-03	7.664388e-06	7.664388e-06
-4.000000e-01	-3.000000e-01	5.478069e-03	7.596474e-06	7.596474e-06
-3.000000e-01	-2.000000e-01	5.396946e-03	7.540017e-06	7.540017e-06
-2.000000e-01	-1.000000e-01	5.313916e-03	7.481792e-06	7.481792e-06
-1.000000e-01	0.000000e+00	5.237502e-03	7.427803e-06	7.427803e-06
0.000000e+00	1.000000e-01	5.150785e-03	7.366056e-06	7.366056e-06
1.000000e-01	2.000000e-01	5.059803e-03	7.300710e-06	7.300710e-06
2.000000e-01	3.000000e-01	4.959002e-03	7.227622e-06	7.227622e-06
3.000000e-01	4.000000e-01	4.873497e-03	7.165040e-06	7.165040e-06
4.000000e-01	5.000000e-01	4.778469e-03	7.094841e-06	7.094841e-06
5.000000e-01	6.000000e-01	4.685042e-03	7.025141e-06	7.025141e-06
6.000000e-01	7.000000e-01	4.581176e-03	6.946832e-06	6.946832e-06
7.000000e-01	8.000000e-01	4.496250e-03	6.882141e-06	6.882141e-06
8.000000e-01	9.000000e-01	4.397072e-03	6.805814e-06	6.805814e-06
9.000000e-01	1.000000e+00	4.280481e-03	6.714977e-06	6.714977e-06
1.000000e+00	1.100000e+00	4.175003e-03	6.631728e-06	6.631728e-06
1.100000e+00	1.200000e+00	4.090541e-03	6.564303e-06	6.564303e-06
1.200000e+00	1.300000e+00	3.964111e-03	6.462063e-06	6.462063e-06
1.300000e+00	1.400000e+00	3.872264e-03	6.386763e-06	6.386763e-06
1.400000e+00	1.500000e+00	3.755083e-03	6.289383e-06	6.289383e-06
1.500000e+00	1.600000e+00	3.660677e-03	6.209820e-06	6.209820e-06
1.600000e+00	1.700000e+00	3.540725e-03	6.107232e-06	6.107232e-06
1.700000e+00	1.800000e+00	3.432519e-03	6.013188e-06	6.013188e-06
1.800000e+00	1.900000e+00	3.322206e-03	5.915774e-06	5.915774e-06
1.900000e+00	2.000000e+00	3.205678e-03	5.811099e-06	5.811099e-06
2.000000e+00	2.100000e+00	3.104182e-03	5.718365e-06	5.718365e-06
2.100000e+00	2.200000e+00	2.983630e-03	5.606229e-06	5.606229e-06
2.200000e+00	2.300000e+00	2.875740e-03	5.503933e-06	5.503933e-06
2.300000e+00	2.400000e+00	2.760234e-03	5.392265e-06	5.392265e-06
2.400000e+00	2.500000e+00	2.645803e-03	5.279308e-06	5.279308e-06
2.500000e+00	2.600000e+00	2.535384e-03	5.167973e-06	5.167973e-06
2.600000e+00	2.700000e+00	2.420647e-03	5.049682e-06	5.049682e-06
2.700000e+00	2.800000e+00	2.312483e-03	4.935573e-06	4.935573e-06
2.800000e+00	2.900000e+00	2.193216e-03	4.806611e-06	4.806611e-06
2.900000e+00	3.000000e+00	2.066807e-03	4.666038e-06	4.666038e-06
3.000000e+00	3.100000e+00	1.957601e-03	4.541092e-06	4.541092e-06
3.100000e+00	3.200000e+00	1.842453e-03	4.405512e-06	4.405512e-06
3.200000e+00	3.300000e+00	1.723059e-03	4.260380e-06	4.260380e-06
3.300000e+00	3.400000e+00	1.594965e-03	4.098962e-06	4.098962e-06
3.400000e+00	3.500000e+00	1.464047e-03	3.927135e-06	3.927135e-06
3.500000e+00	3.600000e+00	1.327231e-03	3.739138e-06	3.739138e-06
3.600000e+00	3.700000e+00	1.189024e-03	3.539106e-06	3.539106e-06
3.700000e+00	3.800000e+00	1.028758e-03	3.291963e-06	3.291963e-06
3.800000e+00	3.900000e+00	8.655431e-04	3.019553e-06	3.019553e-06
3.900000e+00	4.000000e+00	6.891816e-04	2.694419e-06	2.694419e-06
4.000000e+00	4.100000e+00	4.967766e-04	2.287593e-06	2.287593e-06
4.100000e+00	4.200000e+00	2.895818e-04	1.746562e-06	1.746562e-06
4.200000e+00	4.300000e+00	1.237122e-04	1.141575e-06	1.141575e-06
4.300000e+00	4.400000e+00	2.869483e-05	5.497941e-07	5.497941e-07
4.400000e+00	4.500000e+00	8.427264e-07	9.421966e-08	9.421966e-08
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.724830e-02	8.200506e-05	8.200506e-05
-3.900000e+00	-3.800000e+00	6.714000e-02	8.193900e-05	8.193900e-05
-3.800000e+00	-3.700000e+00	6.701030e-02	8.185982e-05	8.185982e-05
-3.700000e+00	-3.600000e+00	6.678760e-02	8.172368e-05	8.172368e-05
-3.600000e+00	-3.500000e+00	6.677790e-02	8.171775e-05	8.171775e-05
-3.500000e+00	-3.400000e+00	6.656940e-02	8.159007e-05	8.159007e-05
-3.400000e+00	-3.300000e+00	6.652210e-02	8.156108e-05	8.156108e-05
-3.300000e+00	-3.200000e+00	6.618020e-02	8.135121e-05	8.135121e-05
-3.200000e+00	-3.100000e+00	6.595710e-02	8.121398e-05	8.121398e-05
-3.100000e+00	-3.000000e+00	6.590730e-02	8.118331e-05	8.118331e-05
-3.000000e+00	-2.900000e+00	6.536440e-02	8.084825e-05	8.084825e-05
-2.900000e+00	-2.800000e+00	6.522510e-02	8.076206e-05	8.076206e-05
-2.800000e+00	-2.700000e+00	6.489790e-02	8.055923e-05	8.055923e-05
-2.700000e+00	-2.600000e+00	6.467370e-02	8.041996e-05	8.041996e-05
-2.600000e+00	-2.500000e+00	6.419210e-02	8.011997e-05	8.011997e-05
-2.500000e+00	-2.400000e+00	6.388700e-02	7.992934e-05	7.992934e-05
-2.400000e+00	-2.300000e+00	6.354150e-02	7.971292e-05	7.971292e-05
-2.300000e+00	-2.200000e+00	6.319520e-02	7.949541e-05	7.949541e-05
-2.200000e+00	-2.100000e+00	6.273340e-02	7.920442e-05	7.920442e-05
-2.100000e+00	-2.000000e+00	6.242020e-02	7.900646e-05	7.900646e-05
-2.000000e+00	-1.900000e+00	6.193810e-02	7.870076e-05	7.870076e-05
-1.900000e+00	-1.800000e+00	6.151160e-02	7.842933e-05	7.842933e-05
-1.800000e+00	-1.700000e+00	6.084780e-02	7.800500e-05	7.800500e-05
-1.700000e+00	-1.600000e+00	6.048870e-02	7.777448e-05	7.777448e-05
-1.600000e+00	-1.500000e+00	5.998860e-02	7.745231e-05	7.745231e-05
-1.500000e+00	-1.400000e+00	5.942510e-02	7.708768e-05	7.708768e-05
-1.400000e+00	-1.300000e+00	5.871750e-02	7.662734e-05	7.662734e-05
-1.300000e+00	-1.200000e+00	5.817630e-02	7.627339e-05	7.627339e-05
-1.200000e+00	-1.100000e+00	5.766810e-02	7.593952e-05	7.593952e-05
-1.100000e+00	-1.000000e+00	5.700910e-02	7.550437e-05	7.550437e-05
-1.000000e+00	-9.000000e-01	5.640530e-02	7.510346e-05	7.510346e-05
-9.000000e-01	-8.000000e-01	5.575070e-02	7.466639e-05	7.466639e-05
-8.000000e-01	-7.000000e-01	5.487520e-02	7.407780e-05	7.407780e-05
-7.000000e-01	-6.000000e-01	5.431960e-02	7.370183e-05	7.370183e-05
-6.000000e-01	-5.000000e-01	5.368040e-02	7.326691e-05	7.326691e-05
-5.000000e-01	-4.000000e-01	5.293730e-02	7.275802e-05	7.275802e-05
-4.000000e-01	-3.000000e-01	5.200330e-02	7.211331e-05	7.211331e-05
-3.000000e-01	-2.000000e-01	5.123320e-02	7.157737e-05	7.157737e-05
-2.000000e-01	-1.000000e-01	5.044500e-02	7.102464e-05	7.102464e-05
-1.000000e-01	0.000000e+00	4.971960e-02	7.051213e-05	7.051213e-05
0.000000e+00	1.000000e-01	4.889640e-02	6.992596e-05	6.992596e-05
1.000000e-01	2.000000e-01	4.803270e-02	6.930563e-05	6.930563e-05
2.000000e-01	3.000000e-01	4.707580e-02	6.861181e-05	6.861181e-05
3.000000e-01	4.000000e-01	4.626410e-02	6.801772e-05	6.801772e-05
4.000000e-01	5.000000e-01	4.536200e-02	6.735132e-05	6.735132e-05
5.000000e-01	6.000000e-01	4.447510e-02	6.668965e-05	6.668965e-05
6.000000e-01	7.000000e-01	4.348910e-02	6.594627e-05	6.594627e-05
7.000000e-01	8.000000e-01	4.268290e-02	6.533215e-05	6.533215e-05
8.000000e-01	9.000000e-01	4.174140e-02	6.460758e-05	6.460758e-05
9.000000e-01	1.000000e+00	4.063460e-02	6.374527e-05	6.374527e-05
1.000000e+00	1.100000e+00	3.963330e-02	6.295498e-05	6.295498e-05
1.100000e+00	1.200000e+00	3.883150e-02	6.231493e-05	6.231493e-05
1.200000e+00	1.300000e+00	3.763130e-02	6.134436e-05	6.134436e-05
1.300000e+00	1.400000e+00	3.675940e-02	6.062953e-05	6.062953e-05
1.400000e+00	1.500000e+00	3.564700e-02	5.970511e-05	5.970511e-05
1.500000e+00	1.600000e+00	3.475080e-02	5.894981e-05	5.894981e-05
1.600000e+00	1.700000e+00	3.361210e-02	5.797594e-05	5.797594e-05
1.700000e+00	1.800000e+00	3.258490e-02	5.708318e-05	5.708318e-05
1.800000e+00	1.900000e+00	3.153770e-02	5.615844e-05	5.615844e-05
1.900000e+00	2.000000e+00	3.043150e-02	5.516475e-05	5.516475e-05
2.000000e+00	2.100000e+00	2.946800e-02	5.428444e-05	5.428444e-05
2.100000e+00	2.200000e+00	2.832360e-02	5.321992e-05	5.321992e-05
2.200000e+00	2.300000e+00	2.729940e-02	5.224883e-05	5.224883e-05
2.300000e+00	2.400000e+00	2.620290e-02	5.118877e-05	5.118877e-05
2.400000e+00	2.500000e+00	2.511660e-02	5.011646e-05	5.011646e-05
2.500000e+00	2.600000e+00	2.406840e-02	4.905956e-05	4.905956e-05
2.600000e+00	2.700000e+00	2.297920e-02	4.793662e-05	4.793662e-05
2.700000e+00	2.800000e+00	2.195240e-02	4.685339e-05	4.685339e-05
2.800000e+00	2.900000e+00	2.082020e-02	4.562916e-05	4.562916e-05
2.900000e+00	3.000000e+00	1.962020e-02	4.429469e-05	4.429469e-05
3.000000e+00	3.100000e+00	1.858350e-02	4.310858e-05	4.310858e-05
3.100000e+00	3.200000e+00	1.749040e-02	4.182153e-05	4.182153e-05
3.200000e+00	3.300000e+00	1.635700e-02	4.044379e-05	4.044379e-05
3.300000e+00	3.400000e+00	1.514100e-02	3.891144e-05	3.891144e-05
3.400000e+00	3.500000e+00	1.389820e-02	3.728029e-05	3.728029e-05
3.500000e+00	3.600000e+00	1.259940e-02	3.549563e-05	3.549563e-05
3.600000e+00	3.700000e+00	1.128740e-02	3.359673e-05	3.359673e-05
3.700000e+00	3.800000e+00	9.766000e-03	3.125060e-05	3.125060e-05
3.800000e+00	3.900000e+00	8.216600e-03	2.866461e-05	2.866461e-05
3.900000e+00	4.000000e+00	6.542400e-03	2.557812e-05	2.557812e-05
4.000000e+00	4.100000e+00	4.715900e-03	2.171612e-05	2.171612e-05
4.100000e+00	4.200000e+00	2.749000e-03	1.658011e-05	1.658011e-05
4.200000e+00	4.300000e+00	1.174400e-03	1.083697e-05	1.083697e-05
4.300000e+00	4.400000e+00	2.724000e-04	5.219195e-06	5.219195e-06
4.400000e+00	4.500000e+00	8.000000e-06	8.944272e-07	8.944272e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.474318e-04	3.148599e-07	3.148599e-07
-3.900000e+00	-3.800000e+00	2.470563e-04	3.146338e-07	3.146338e-07
-3.800000e+00	-3.700000e+00	2.465427e-04	3.143175e-07	3.143175e-07
-3.700000e+00	-3.600000e+00	2.458114e-04	3.138821e-07	3.138821e-07
-3.600000e+00	-3.500000e+00	2.458708e-04	3.139911e-07	3.139911e-07
-3.500000e+00	-3.400000e+00	2.451364e-04	3.135547e-07	3.135547e-07
-3.400000e+00	-3.300000e+00	2.447367e-04	3.131452e-07	3.131452e-07
-3.300000e+00	-3.200000e+00	2.436078e-04	3.124982e-07	3.124982e-07
-3.200000e+00	-3.100000e+00	2.426604e-04	3.117803e-07	3.117803e-07
-3.100000e+00	-3.000000e+00	2.426223e-04	3.118668e-07	3.118668e-07
-3.000000e+00	-2.900000e+00	2.405186e-04	3.104704e-07	3.104704e-07
-2.900000e+00	-2.800000e+00	2.399522e-04	3.100681e-07	3.100681e-07
-2.800000e+00	-2.700000e+00	2.388822e-04	3.094516e-07	3.094516e-07
-2.700000e+00	-2.600000e+00	2.382288e-04	3.091356e-07	3.091356e-07
-2.600000e+00	-2.500000e+00	2.362571e-04	3.077444e-07	3.077444e-07
-2.500000e+00	-2.400000e+00	2.350727e-04	3.069068e-07	3.069068e-07
-2.400000e+00	-2.300000e+00	2.338987e-04	3.062217e-07	3.062217e-07
-2.300000e+00	-2.200000e+00	2.325769e-04	3.052930e-07	3.052930e-07
-2.200000e+00	-2.100000e+00	2.309535e-04	3.042828e-07	3.042828e-07
-2.100000e+00	-2.000000e+00	2.297729e-04	3.034869e-07	3.034869e-07
-2.000000e+00	-1.900000e+00	2.279663e-04	3.022748e-07	3.022748e-07
-1.900000e+00	-1.800000e+00	2.263515e-04	3.011653e-07	3.011653e-07
-1.800000e+00	-1.700000e+00	2.239979e-04	2.996529e-07	2.996529e-07
-1.700000e+00	-1.600000e+00	2.226642e-04	2.987471e-07	2.987471e-07
-1.600000e+00	-1.500000e+00	2.208288e-04	2.975360e-07	2.975360e-07
-1.500000e+00	-1.400000e+00	2.187139e-04	2.960705e-07	2.960705e-07
-1.400000e+00	-1.300000e+00	2.161924e-04	2.944274e-07	2.944274e-07
-1.300000e+00	-1.200000e+00	2.141028e-04	2.929311e-07	2.929311e-07
-1.200000e+00	-1.100000e+00	2.122156e-04	2.916110e-07	2.916110e-07
-1.100000e+00	-1.000000e+00	2.097485e-04	2.899029e-07	2.899029e-07
-1.000000e+00	-9.000000e-01	2.077659e-04	2.886795e-07	2.886795e-07
-9.000000e-01	-8.000000e-01	2.053139e-04	2.869721e-07	2.869721e-07
-8.000000e-01	-7.000000e-01	2.020276e-04	2.846050e-07	2.846050e-07
-7.000000e-01	-6.000000e-01	1.998775e-04	2.830164e-07	2.830164e-07
-6.000000e-01	-5.000000e-01	1.975082e-04	2.813125e-07	2.813125e-07
-5.000000e-01	-4.000000e-01	1.949552e-04	2.796154e-07	2.796154e-07
-4.000000e-01	-3.000000e-01	1.913469e-04	2.768870e-07	2.768870e-07
-3.000000e-01	-2.000000e-01	1.885672e-04	2.749041e-07	2.749041e-07
-2.000000e-01	-1.000000e-01	1.856959e-04	2.728240e-07	2.728240e-07
-1.000000e-01	0.000000e+00	1.830742e-04	2.709440e-07	2.709440e-07
0.000000e+00	1.000000e-01	1.799786e-04	2.686016e-07	2.686016e-07
1.000000e-01	2.000000e-01	1.768326e-04	2.662646e-07	2.662646e-07
2.000000e-01	3.000000e-01	1.732971e-04	2.635780e-07	2.635780e-07
3.000000e-01	4.000000e-01	1.704203e-04	2.614712e-07	2.614712e-07
4.000000e-01	5.000000e-01	1.670339e-04	2.588005e-07	2.588005e-07
5.000000e-01	6.000000e-01	1.636307e-04	2.560480e-07	2.560480e-07
6.000000e-01	7.000000e-01	1.601680e-04	2.534486e-07	2.534486e-07
7.000000e-01	8.000000e-01	1.572723e-04	2.512215e-07	2.512215e-07
8.000000e-01	9.000000e-01	1.537299e-04	2.483290e-07	2.483290e-07
9.000000e-01	1.000000e+00	1.496847e-04	2.450469e-07	2.450469e-07
1.000000e+00	1.100000e+00	1.460228e-04	2.420750e-07	2.420750e-07
1.100000e+00	1.200000e+00	1.430687e-04	2.396150e-07	2.396150e-07
1.200000e+00	1.300000e+00	1.386162e-04	2.358280e-07	2.358280e-07
1.300000e+00	1.400000e+00	1.354261e-04	2.331132e-07	2.331132e-07
1.400000e+00	1.500000e+00	1.313627e-04	2.296618e-07	2.296618e-07
1.500000e+00	1.600000e+00	1.281245e-04	2.268656e-07	2.268656e-07
1.600000e+00	1.700000e+00	1.239678e-04	2.231786e-07	2.231786e-07
1.700000e+00	1.800000e+00	1.203503e-04	2.200724e-07	2.200724e-07
1.800000e+00	1.900000e+00	1.164752e-04	2.164855e-07	2.164855e-07
1.900000e+00	2.000000e+00	1.124009e-04	2.126977e-07	2.126977e-07
2.000000e+00	2.100000e+00	1.089170e-04	2.094313e-07	2.094313e-07
2.100000e+00	2.200000e+00	1.048076e-04	2.055959e-07	2.055959e-07
2.200000e+00	2.300000e+00	1.010809e-04	2.019675e-07	2.019675e-07
2.300000e+00	2.400000e+00	9.710599e-05	1.980662e-07	1.980662e-07
2.400000e+00	2.500000e+00	9.315451e-05	1.940967e-07	1.940967e-07
2.500000e+00	2.600000e+00	8.932330e-05	1.901213e-07	1.901213e-07
2.600000e+00	2.700000e+00	8.546811e-05	1.862156e-07	1.862156e-07
2.700000e+00	2.800000e+00	8.172896e-05	1.821460e-07	1.821460e-07
2.800000e+00	2.900000e+00	7.760978e-05	1.776041e-07	1.776041e-07
2.900000e+00	3.000000e+00	7.323154e-05	1.726209e-07	1.726209e-07
3.000000e+00	3.100000e+00	6.930504e-05	1.678693e-07	1.678693e-07
3.100000e+00	3.200000e+00	6.526345e-05	1.628517e-07	1.628517e-07
3.200000e+00	3.300000e+00	6.089922e-05	1.571090e-07	1.571090e-07
3.300000e+00	3.400000e+00	5.625648e-05	1.507603e-07	1.507603e-07
3.400000e+00	3.500000e+00	5.139324e-05	1.436493e-07	1.436493e-07
3.500000e+00	3.600000e+00	4.630459e-05	1.358003e-07	1.358003e-07
3.600000e+00	3.700000e+00	4.097367e-05	1.268165e-07	1.268165e-07
3.700000e+00	3.800000e+00	3.485728e-05	1.157747e-07	1.157747e-07
3.800000e+00	3.900000e+00	2.861563e-05	1.034234e-07	1.034234e-07
3.900000e+00	4.000000e+00	2.202620e-05	8.893102e-08	8.893102e-08
4.000000e+00	4.100000e+00	1.522006e-05	7.211644e-08	7.211644e-08
4.100000e+00	4.200000e+00	8.459381e-06	5.220652e-08	5.220652e-08
4.200000e+00	4.300000e+00	3.435884e-06	3.224441e-08	3.224441e-08
4.300000e+00	4.400000e+00	7.561807e-07	1.462581e-08	1.462581e-08
4.400000e+00	4.500000e+00	2.104061e-08	2.360951e-09	2.360951e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.077740e-03	8.631718e-06	8.631718e-06
-3.900000e+00	-3.800000e+00	7.066352e-03	8.624773e-06	8.624773e-06
-3.800000e+00	-3.700000e+00	7.052662e-03	8.616394e-06	8.616394e-06
-3.700000e+00	-3.600000e+00	7.029251e-03	8.602098e-06	8.602098e-06
-3.600000e+00	-3.500000e+00	7.028069e-03	8.601273e-06	8.601273e-06
-3.500000e+00	-3.400000e+00	7.006358e-03	8.588120e-06	8.588120e-06
-3.400000e+00	-3.300000e+00	7.001165e-03	8.584808e-06	8.584808e-06
-3.300000e+00	-3.200000e+00	6.965199e-03	8.562738e-06	8.562738e-06
-3.200000e+00	-3.100000e+00	6.941884e-03	8.548497e-06	8.548497e-06
-3.100000e+00	-3.000000e+00	6.936265e-03	8.544805e-06	8.544805e-06
-3.000000e+00	-2.900000e+00	6.879143e-03	8.509553e-06	8.509553e-06
-2.900000e+00	-2.800000e+00	6.864789e-03	8.500862e-06	8.500862e-06
-2.800000e+00	-2.700000e+00	6.830141e-03	8.479252e-06	8.479252e-06
-2.700000e+00	-2.600000e+00	6.806744e-03	8.464841e-06	8.464841e-06
-2.600000e+00	-2.500000e+00	6.756107e-03	8.433327e-06	8.433327e-06
-2.500000e+00	-2.400000e+00	6.723823e-03	8.413043e-06	8.413043e-06
-2.400000e+00	-2.300000e+00	6.687662e-03	8.390518e-06	8.390518e-06
-2.300000e+00	-2.200000e+00	6.650878e-03	8.367201e-06	8.367201e-06
-2.200000e+00	-2.100000e+00	6.602439e-03	8.336775e-06	8.336775e-06
-2.100000e+00	-2.000000e+00	6.569619e-03	8.316117e-06	8.316117e-06
-2.000000e+00	-1.900000e+00	6.518883e-03	8.283950e-06	8.283950e-06
-1.900000e+00	-1.800000e+00	6.473719e-03	8.255027e-06	8.255027e-06
-1.800000e+00	-1.700000e+00	6.403945e-03	8.210476e-06	8.210476e-06
-1.700000e+00	-1.600000e+00	6.366268e-03	8.186362e-06	8.186362e-06
-1.600000e+00	-1.500000e+00	6.313606e-03	8.152416e-06	8.152416e-06
-1.500000e+00	-1.400000e+00	6.254303e-03	8.114039e-06	8.114039e-06
-1.400000e+00	-1.300000e+00	6.179868e-03	8.065631e-06	8.065631e-06
-1.300000e+00	-1.200000e+00	6.122969e-03	8.028459e-06	8.028459e-06
-1.200000e+00	-1.100000e+00	6.069528e-03	7.993378e-06	7.993378e-06
-1.100000e+00	-1.000000e+00	6.000247e-03	7.947675e-06	7.947675e-06
-1.000000e+00	-9.000000e-01	5.936220e-03	7.904845e-06	7.904845e-06
-9.000000e-01	-8.000000e-01	5.867462e-03	7.859018e-06	7.859018e-06
-8.000000e-01	-7.000000e-01	5.775316e-03	7.797060e-06	7.797060e-06
-7.000000e-01	-6.000000e-01	5.716910e-03	7.757580e-06	7.757580e-06
-6.000000e-01	-5.000000e-01	5.649643e-03	7.711809e-06	7.711809e-06
-5.000000e-01	-4.000000e-01	5.571424e-03	7.658234e-06	7.658234e-06
-4.000000e-01	-3.000000e-01	5.473128e-03	7.590381e-06	7.590381e-06
-3.000000e-01	-2.000000e-01	5.392142e-03	7.534055e-06	7.534055e-06
-2.000000e-01	-1.000000e-01	5.309218e-03	7.475922e-06	7.475922e-06
-1.000000e-01	0.000000e+00	5.232838e-03	7.421926e-06	7.421926e-06
0.000000e+00	1.000000e-01	5.146209e-03	7.360243e-06	7.360243e-06
1.000000e-01	2.000000e-01	5.055318e-03	7.294964e-06	7.294964e-06
2.000000e-01	3.000000e-01	4.954587e-03	7.221903e-06	7.221903e-06
3.000000e-01	4.000000e-01	4.869171e-03	7.159392e-06	7.159392e-06
4.000000e-01	5.000000e-01	4.774198e-03	7.089204e-06	7.089204e-06
5.000000e-01	6.000000e-01	4.681010e-03	7.019793e-06	7.019793e-06
6.000000e-01	7.000000e-01	4.577103e-03	6.941346e-06	6.941346e-06
7.000000e-01	8.000000e-01	4.492196e-03	6.876617e-06	6.876617e-06
8.000000e-01	9.000000e-01	4.393364e-03	6.800751e-06	6.800751e-06
9.000000e-01	1.000000e+00	4.276628e-03	6.709599e-06	6.709599e-06
1.000000e+00	1.100000e+00	4.171279e-03	6.626471e-06	6.626471e-06
1.100000e+00	1.200000e+00	4.086800e-03	6.558952e-06	6.558952e-06
1.200000e+00	1.300000e+00	3.960648e-03	6.457059e-06	6.457059e-06
1.300000e+00	1.400000e+00	3.868816e-03	6.381711e-06	6.381711e-06
1.400000e+00	1.500000e+00	3.751808e-03	6.284521e-06	6.284521e-06
1.500000e+00	1.600000e+00	3.657429e-03	6.204926e-06	6.204926e-06
1.600000e+00	1.700000e+00	3.537626e-03	6.102495e-06	6.102495e-06
1.700000e+00	1.800000e+00	3.429726e-03	6.008893e-06	6.008893e-06
1.800000e+00	1.900000e+00	3.319327e-03	5.911236e-06	5.911236e-06
1.900000e+00	2.000000e+00	3.203105e-03	5.807010e-06	5.807010e-06
2.000000e+00	2.100000e+00	3.101681e-03	5.714326e-06	5.714326e-06
2.100000e+00	2.200000e+00	2.981151e-03	5.602125e-06	5.602125e-06
2.200000e+00	2.300000e+00	2.873372e-03	5.499944e-06	5.499944e-06
2.300000e+00	2.400000e+00	2.757948e-03	5.388331e-06	5.388331e-06
2.400000e+00	2.500000e+00	2.643666e-03	5.275568e-06	5.275568e-06
2.500000e+00	2.600000e+00	2.533256e-03	5.164141e-06	5.164141e-06
2.600000e+00	2.700000e+00	2.418613e-03	5.045934e-06	5.045934e-06
2.700000e+00	2.800000e+00	2.310419e-03	4.931653e-06	4.931653e-06
2.800000e+00	2.900000e+00	2.191164e-03	4.802585e-06	4.802585e-06
2.900000e+00	3.000000e+00	2.064830e-03	4.662034e-06	4.662034e-06
3.000000e+00	3.100000e+00	1.955654e-03	4.537028e-06	4.537028e-06
3.100000e+00	3.200000e+00	1.840732e-03	4.401839e-06	4.401839e-06
3.200000e+00	3.300000e+00	1.721247e-03	4.256332e-06	4.256332e-06
3.300000e+00	3.400000e+00	1.593346e-03	4.095220e-06	4.095220e-06
3.400000e+00	3.500000e+00	1.462481e-03	3.923342e-06	3.923342e-06
3.500000e+00	3.600000e+00	1.325850e-03	3.735642e-06	3.735642e-06
3.600000e+00	3.700000e+00	1.187776e-03	3.535762e-06	3.535762e-06
3.700000e+00	3.800000e+00	1.027554e-03	3.288462e-06	3.288462e-06
3.800000e+00	3.900000e+00	8.645669e-04	3.016459e-06	3.016459e-06
3.900000e+00	4.000000e+00	6.883127e-04	2.691292e-06	2.691292e-06
4.000000e+00	4.100000e+00	4.960907e-04	2.284648e-06	2.284648e-06
4.100000e+00	4.200000e+00	2.891371e-04	1.744024e-06	1.744024e-06
4.200000e+00	4.300000e+00	1.234991e-04	1.139691e-06	1.139691e-06
4.300000e+00	4.400000e+00	2.862373e-05	5.484637e-07	5.484637e-07
4.400000e+00	4.500000e+00	8.415976e-07	9.409748e-08	9.409748e-08
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.076468e-03	8.633891e-06	8.633891e-06
-3.900000e+00	-3.800000e+00	7.089098e-03	8.641592e-06	8.641592e-06
-3.800000e+00	-3.700000e+00	7.078079e-03	8.634874e-06	8.634874e-06
-3.700000e+00	-3.600000e+00	7.056874e-03	8.621930e-06	8.621930e-06
-3.600000e+00	-3.500000e+00	7.043306e-03	8.613637e-06	8.613637e-06
-3.500000e+00	-3.400000e+00	7.037618e-03	8.610158e-06	8.610158e-06
-3.400000e+00	-3.300000e+00	7.036533e-03	8.609495e-06	8.609495e-06
-3.300000e+00	-3.200000e+00	7.012779e-03	8.594950e-06	8.594950e-06
-3.200000e+00	-3.100000e+00	6.986201e-03	8.578648e-06	8.578648e-06
-3.100000e+00	-3.000000e+00	6.960825e-03	8.563053e-06	8.563053e-06
-3.000000e+00	-2.900000e+00	6.933299e-03	8.546106e-06	8.546106e-06
-2.900000e+00	-2.800000e+00	6.911630e-03	8.532740e-06	8.532740e-06
-2.800000e+00	-2.700000e+00	6.876963e-03	8.511314e-06	8.511314e-06
-2.700000e+00	-2.600000e+00	6.854620e-03	8.497477e-06	8.497477e-06
-2.600000e+00	-2.500000e+00	6.827105e-03	8.480404e-06	8.480404e-06
-2.500000e+00	-2.400000e+00	6.801655e-03	8.464583e-06	8.464583e-06
-2.400000e+00	-2.300000e+00	6.752861e-03	8.434167e-06	8.434167e-06
-2.300000e+00	-2.200000e+00	6.709050e-03	8.406763e-06	8.406763e-06
-2.200000e+00	-2.100000e+00	6.672170e-03	8.383625e-06	8.383625e-06
-2.100000e+00	-2.000000e+00	6.642485e-03	8.364954e-06	8.364954e-06
-2.000000e+00	-1.900000e+00	6.616444e-03	8.348542e-06	8.348542e-06
-1.900000e+00	-1.800000e+00	6.550143e-03	8.306607e-06	8.306607e-06
-1.800000e+00	-1.700000e+00	6.504878e-03	8.277856e-06	8.277856e-06
-1.700000e+00	-1.600000e+00	6.461878e-03	8.250450e-06	8.250450e-06
-1.600000e+00	-1.500000e+00	6.417382e-03	8.221995e-06	8.221995e-06
-1.500000e+00	-1.400000e+00	6.342769e-03	8.174058e-06	8.174058e-06
-1.400000e+00	-1.300000e+00	6.315412e-03	8.156412e-06	8.156412e-06
-1.300000e+00	-1.200000e+00	6.244381e-03	8.110413e-06	8.110413e-06
-1.200000e+00	-1.100000e+00	6.185706e-03	8.072219e-06	8.072219e-06
-1.100000e+00	-1.000000e+00	6.121574e-03	8.030265e-06	8.030265e-06
-1.000000e+00	-9.000000e-01	6.064891e-03	7.992999e-06	7.992999e-06
-9.000000e-01	-8.000000e-01	6.000580e-03	7.950509e-06	7.950509e-06
-8.000000e-01	-7.000000e-01	5.932182e-03	7.905067e-06	7.905067e-06
-7.000000e-01	-6.000000e-01	5.867872e-03	7.862101e-06	7.862101e-06
-6.000000e-01	-5.000000e-01	5.798010e-03	7.815158e-06	7.815158e-06
-5.000000e-01	-4.000000e-01	5.737976e-03	7.774593e-06	7.774593e-06
-4.000000e-01	-3.000000e-01	5.650238e-03	7.714924e-06	7.714924e-06
-3.000000e-01	-2.000000e-01	5.581766e-03	7.668036e-06	7.668036e-06
-2.000000e-01	-1.000000e-01	5.494649e-03	7.607961e-06	7.607961e-06
-1.000000e-01	0.000000e+00	5.415970e-03	7.553295e-06	7.553295e-06
0.000000e+00	1.000000e-01	5.334679e-03	7.496394e-06	7.496394e-06
1.000000e-01	2.000000e-01	5.251554e-03	7.437761e-06	7.437761e-06
2.000000e-01	3.000000e-01	5.172960e-03	7.381895e-06	7.381895e-06
3.000000e-01	4.000000e-01	5.078848e-03	7.314437e-06	7.314437e-06
4.000000e-01	5.000000e-01	5.006163e-03	7.261909e-06	7.261909e-06
5.000000e-01	6.000000e-01	4.899874e-03	7.184404e-06	7.184404e-06
6.000000e-01	7.000000e-01	4.809028e-03	7.117491e-06	7.117491e-06
7.000000e-01	8.000000e-01	4.718067e-03	7.049857e-06	7.049857e-06
8.000000e-01	9.000000e-01	4.618962e-03	6.975422e-06	6.975422e-06
9.000000e-01	1.000000e+00	4.528853e-03	6.907047e-06	6.907047e-06
1.000000e+00	1.100000e+00	4.433183e-03	6.833703e-06	6.833703e-06
1.100000e+00	1.200000e+00	4.344296e-03	6.764847e-06	6.764847e-06
1.200000e+00	1.300000e+00	4.239598e-03	6.682833e-06	6.682833e-06
1.300000e+00	1.400000e+00	4.150891e-03	6.612549e-06	6.612549e-06
1.400000e+00	1.500000e+00	4.032919e-03	6.517905e-06	6.517905e-06
1.500000e+00	1.600000e+00	3.937965e-03	6.440717e-06	6.440717e-06
1.600000e+00	1.700000e+00	3.837502e-03	6.358030e-06	6.358030e-06
1.700000e+00	1.800000e+00	3.716002e-03	6.256569e-06	6.256569e-06
1.800000e+00	1.900000e+00	3.609818e-03	6.166531e-06	6.166531e-06
1.900000e+00	2.000000e+00	3.511282e-03	6.081787e-06	6.081787e-06
2.000000e+00	2.100000e+00	3.402781e-03	5.987084e-06	5.987084e-06
2.100000e+00	2.200000e+00	3.293469e-03	5.890133e-06	5.890133e-06
2.200000e+00	2.300000e+00	3.203866e-03	5.809456e-06	5.809456e-06
2.300000e+00	2.400000e+00	3.071327e-03	5.688023e-06	5.688023e-06
2.400000e+00	2.500000e+00	2.978163e-03	5.601090e-06	5.601090e-06
2.500000e+00	2.600000e+00	2.862394e-03	5.491146e-06	5.491146e-06
2.600000e+00	2.700000e+00	2.757674e-03	5.389764e-06	5.389764e-06
2.700000e+00	2.800000e+00	2.649669e-03	5.283164e-06	5.283164e-06
2.800000e+00	2.900000e+00	2.539198e-03	5.171857e-06	5.171857e-06
2.900000e+00	3.000000e+00	2.426062e-03	5.055326e-06	5.055326e-06
3.000000e+00	3.100000e+00	2.297978e-03	4.920069e-06	4.920069e-06
3.100000e+00	3.200000e+00	2.184916e-03	4.797507e-06	4.797507e-06
3.200000e+00	3.300000e+00	2.079533e-03	4.680380e-06	4.680380e-06
3.300000e+00	3.400000e+00	1.936964e-03	4.517094e-06	4.517094e-06
3.400000e+00	3.500000e+00	1.807047e-03	4.362978e-06	4.362978e-06
3.500000e+00	3.600000e+00	1.658801e-03	4.180184e-06	4.180184e-06
3.600000e+00	3.700000e+00	1.496176e-03	3.969992e-06	3.969992e-06
3.700000e+00	3.800000e+00	1.326852e-03	3.738604e-06	3.738604e-06
3.800000e+00	3.900000e+00	1.136195e-03	3.459591e-06	3.459591e-06
3.900000e+00	4.000000e+00	9.224061e-04	3.117162e-06	3.117162e-06
4.000000e+00	4.100000e+00	6.768146e-04	2.670134e-06	2.670134e-06
4.100000e+00	4.200000e+00	4.100390e-04	2.078313e-06	2.078313e-06
4.200000e+00	4.300000e+00	1.803118e-04	1.378194e-06	1.378194e-06
4.300000e+00	4.400000e+00	4.273676e-05	6.709638e-07	6.709638e-07
4.400000e+00	4.500000e+00	1.306226e-06	1.173025e-07	1.173025e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.717690e-02	8.196152e-05	8.196152e-05
-3.900000e+00	-3.800000e+00	6.729680e-02	8.203463e-05	8.203463e-05
-3.800000e+00	-3.700000e+00	6.719220e-02	8.197085e-05	8.197085e-05
-3.700000e+00	-3.600000e+00	6.699090e-02	8.184797e-05	8.184797e-05
-3.600000e+00	-3.500000e+00	6.686210e-02	8.176925e-05	8.176925e-05
-3.500000e+00	-3.400000e+00	6.680810e-02	8.173622e-05	8.173622e-05
-3.400000e+00	-3.300000e+00	6.679780e-02	8.172992e-05	8.172992e-05
-3.300000e+00	-3.200000e+00	6.657230e-02	8.159185e-05	8.159185e-05
-3.200000e+00	-3.100000e+00	6.632000e-02	8.143709e-05	8.143709e-05
-3.100000e+00	-3.000000e+00	6.607910e-02	8.128905e-05	8.128905e-05
-3.000000e+00	-2.900000e+00	6.581780e-02	8.112817e-05	8.112817e-05
-2.900000e+00	-2.800000e+00	6.561210e-02	8.100130e-05	8.100130e-05
-2.800000e+00	-2.700000e+00	6.528300e-02	8.079790e-05	8.079790e-05
-2.700000e+00	-2.600000e+00	6.507090e-02	8.066654e-05	8.066654e-05
-2.600000e+00	-2.500000e+00	6.480970e-02	8.050447e-05	8.050447e-05
-2.500000e+00	-2.400000e+00	6.456810e-02	8.035428e-05	8.035428e-05
-2.400000e+00	-2.300000e+00	6.410490e-02	8.006554e-05	8.006554e-05
-2.300000e+00	-2.200000e+00	6.368900e-02	7.980539e-05	7.980539e-05
-2.200000e+00	-2.100000e+00	6.333890e-02	7.958574e-05	7.958574e-05
-2.100000e+00	-2.000000e+00	6.305710e-02	7.940850e-05	7.940850e-05
-2.000000e+00	-1.900000e+00	6.280990e-02	7.925270e-05	7.925270e-05
-1.900000e+00	-1.800000e+00	6.218050e-02	7.885461e-05	7.885461e-05
-1.800000e+00	-1.700000e+00	6.175080e-02	7.858168e-05	7.858168e-05
-1.700000e+00	-1.600000e+00	6.134260e-02	7.832152e-05	7.832152e-05
-1.600000e+00	-1.500000e+00	6.092020e-02	7.805139e-05	7.805139e-05
-1.500000e+00	-1.400000e+00	6.021190e-02	7.759633e-05	7.759633e-05
-1.400000e+00	-1.300000e+00	5.995220e-02	7.742881e-05	7.742881e-05
-1.300000e+00	-1.200000e+00	5.927790e-02	7.699214e-05	7.699214e-05
-1.200000e+00	-1.100000e+00	5.872090e-02	7.662956e-05	7.662956e-05
-1.100000e+00	-1.000000e+00	5.811210e-02	7.623129e-05	7.623129e-05
-1.000000e+00	-9.000000e-01	5.757400e-02	7.587753e-05	7.587753e-05
-9.000000e-01	-8.000000e-01	5.696350e-02	7.547417e-05	7.547417e-05
-8.000000e-01	-7.000000e-01	5.631420e-02	7.504279e-05	7.504279e-05
-7.000000e-01	-6.000000e-01	5.570370e-02	7.463491e-05	7.463491e-05
-6.000000e-01	-5.000000e-01	5.504050e-02	7.418928e-05	7.418928e-05
-5.000000e-01	-4.000000e-01	5.447060e-02	7.380420e-05	7.380420e-05
-4.000000e-01	-3.000000e-01	5.363770e-02	7.323776e-05	7.323776e-05
-3.000000e-01	-2.000000e-01	5.298770e-02	7.279265e-05	7.279265e-05
-2.000000e-01	-1.000000e-01	5.216070e-02	7.222236e-05	7.222236e-05
-1.000000e-01	0.000000e+00	5.141380e-02	7.170342e-05	7.170342e-05
0.000000e+00	1.000000e-01	5.064210e-02	7.116326e-05	7.116326e-05
1.000000e-01	2.000000e-01	4.985300e-02	7.060666e-05	7.060666e-05
2.000000e-01	3.000000e-01	4.910690e-02	7.007632e-05	7.007632e-05
3.000000e-01	4.000000e-01	4.821350e-02	6.943594e-05	6.943594e-05
4.000000e-01	5.000000e-01	4.752350e-02	6.893729e-05	6.893729e-05
5.000000e-01	6.000000e-01	4.651450e-02	6.820154e-05	6.820154e-05
6.000000e-01	7.000000e-01	4.565210e-02	6.756634e-05	6.756634e-05
7.000000e-01	8.000000e-01	4.478860e-02	6.692429e-05	6.692429e-05
8.000000e-01	9.000000e-01	4.384780e-02	6.621767e-05	6.621767e-05
9.000000e-01	1.000000e+00	4.299240e-02	6.556859e-05	6.556859e-05
1.000000e+00	1.100000e+00	4.208420e-02	6.487234e-05	6.487234e-05
1.100000e+00	1.200000e+00	4.124040e-02	6.421869e-05	6.421869e-05
1.200000e+00	1.300000e+00	4.024650e-02	6.344013e-05	6.344013e-05
1.300000e+00	1.400000e+00	3.940440e-02	6.277292e-05	6.277292e-05
1.400000e+00	1.500000e+00	3.828450e-02	6.187447e-05	6.187447e-05
1.500000e+00	1.600000e+00	3.738310e-02	6.114172e-05	6.114172e-05
1.600000e+00	1.700000e+00	3.642940e-02	6.035677e-05	6.035677e-05
1.700000e+00	1.800000e+00	3.527600e-02	5.939360e-05	5.939360e-05
1.800000e+00	1.900000e+00	3.426800e-02	5.853888e-05	5.853888e-05
1.900000e+00	2.000000e+00	3.333260e-02	5.773439e-05	5.773439e-05
2.000000e+00	2.100000e+00	3.230260e-02	5.683538e-05	5.683538e-05
2.100000e+00	2.200000e+00	3.126490e-02	5.591502e-05	5.591502e-05
2.200000e+00	2.300000e+00	3.041430e-02	5.514916e-05	5.514916e-05
2.300000e+00	2.400000e+00	2.915610e-02	5.399639e-05	5.399639e-05
2.400000e+00	2.500000e+00	2.827170e-02	5.317114e-05	5.317114e-05
2.500000e+00	2.600000e+00	2.717270e-02	5.212744e-05	5.212744e-05
2.600000e+00	2.700000e+00	2.617860e-02	5.116503e-05	5.116503e-05
2.700000e+00	2.800000e+00	2.515330e-02	5.015307e-05	5.015307e-05
2.800000e+00	2.900000e+00	2.410460e-02	4.909644e-05	4.909644e-05
2.900000e+00	3.000000e+00	2.303060e-02	4.799021e-05	4.799021e-05
3.000000e+00	3.100000e+00	2.181470e-02	4.670621e-05	4.670621e-05
3.100000e+00	3.200000e+00	2.074140e-02	4.554273e-05	4.554273e-05
3.200000e+00	3.300000e+00	1.974100e-02	4.443085e-05	4.443085e-05
3.300000e+00	3.400000e+00	1.838760e-02	4.288076e-05	4.288076e-05
3.400000e+00	3.500000e+00	1.715430e-02	4.141775e-05	4.141775e-05
3.500000e+00	3.600000e+00	1.574700e-02	3.968249e-05	3.968249e-05
3.600000e+00	3.700000e+00	1.420320e-02	3.768713e-05	3.768713e-05
3.700000e+00	3.800000e+00	1.259580e-02	3.549056e-05	3.549056e-05
3.800000e+00	3.900000e+00	1.078590e-02	3.284189e-05	3.284189e-05
3.900000e+00	4.000000e+00	8.756400e-03	2.959121e-05	2.959121e-05
4.000000e+00	4.100000e+00	6.425000e-03	2.534758e-05	2.534758e-05
4.100000e+00	4.200000e+00	3.892500e-03	1.972942e-05	1.972942e-05
4.200000e+00	4.300000e+00	1.711700e-03	1.308320e-05	1.308320e-05
4.300000e+00	4.400000e+00	4.057000e-04	6.369458e-06	6.369458e-06
4.400000e+00	4.500000e+00	1.240000e-05	1.113553e-06	1.113553e-06
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.473305e-04	3.149175e-07	3.149175e-07
-3.900000e+00	-3.800000e+00	2.477145e-04	3.151216e-07	3.151216e-07
-3.800000e+00	-3.700000e+00	2.473455e-04	3.149057e-07	3.149057e-07
-3.700000e+00	-3.600000e+00	2.463727e-04	3.141316e-07	3.141316e-07
-3.600000e+00	-3.500000e+00	2.461630e-04	3.141608e-07	3.141608e-07
-3.500000e+00	-3.400000e+00	2.459541e-04	3.140258e-07	3.140258e-07
-3.400000e+00	-3.300000e+00	2.459149e-04	3.139606e-07	3.139606e-07
-3.300000e+00	-3.200000e+00	2.449511e-04	3.132856e-07	3.132856e-07
-3.200000e+00	-3.100000e+00	2.440296e-04	3.126886e-07	3.126886e-07
-3.100000e+00	-3.000000e+00	2.431793e-04	3.121892e-07	3.121892e-07
-3.000000e+00	-2.900000e+00	2.423328e-04	3.117292e-07	3.117292e-07
-2.900000e+00	-2.800000e+00	2.415157e-04	3.111483e-07	3.111483e-07
-2.800000e+00	-2.700000e+00	2.402471e-04	3.102991e-07	3.102991e-07
-2.700000e+00	-2.600000e+00	2.395806e-04	3.099467e-07	3.099467e-07
-2.600000e+00	-2.500000e+00	2.385994e-04	3.092700e-07	3.092700e-07
-2.500000e+00	-2.400000e+00	2.375946e-04	3.085855e-07	3.085855e-07
-2.400000e+00	-2.300000e+00	2.359581e-04	3.075412e-07	3.075412e-07
-2.300000e+00	-2.200000e+00	2.343846e-04	3.064843e-07	3.064843e-07
-2.200000e+00	-2.100000e+00	2.328955e-04	3.053773e-07	3.053773e-07
-2.100000e+00	-2.000000e+00	2.321157e-04	3.050412e-07	3.050412e-07
-2.000000e+00	-1.900000e+00	2.310938e-04	3.043064e-07	3.043064e-07
-1.900000e+00	-1.800000e+00	2.287967e-04	3.027813e-07	3.027813e-07
-1.800000e+00	-1.700000e+00	2.273163e-04	3.018785e-07	3.018785e-07
-1.700000e+00	-1.600000e+00	2.257534e-04	3.007978e-07	3.007978e-07
-1.600000e+00	-1.500000e+00	2.244034e-04	3.000225e-07	3.000225e-07
-1.500000e+00	-1.400000e+00	2.215087e-04	2.978617e-07	2.978617e-07
-1.400000e+00	-1.300000e+00	2.206138e-04	2.973488e-07	2.973488e-07
-1.300000e+00	-1.200000e+00	2.181349e-04	2.956628e-07	2.956628e-07
-1.200000e+00	-1.100000e+00	2.160605e-04	2.942201e-07	2.942201e-07
-1.100000e+00	-1.000000e+00	2.139698e-04	2.929433e-07	2.929433e-07
-1.000000e+00	-9.000000e-01	2.119898e-04	2.915395e-07	2.915395e-07
-9.000000e-01	-8.000000e-01	2.097022e-04	2.899585e-07	2.899585e-07
-8.000000e-01	-7.000000e-01	2.073298e-04	2.883131e-07	2.883131e-07
-7.000000e-01	-6.000000e-01	2.050835e-04	2.867753e-07	2.867753e-07
-6.000000e-01	-5.000000e-01	2.025198e-04	2.848645e-07	2.848645e-07
-5.000000e-01	-4.000000e-01	2.004335e-04	2.834229e-07	2.834229e-07
-4.000000e-01	-3.000000e-01	1.975579e-04	2.815145e-07	2.815145e-07
-3.000000e-01	-2.000000e-01	1.950284e-04	2.796071e-07	2.796071e-07
-2.000000e-01	-1.000000e-01	1.919711e-04	2.773767e-07	2.773767e-07
-1.000000e-01	0.000000e+00	1.893970e-04	2.756646e-07	2.756646e-07
0.000000e+00	1.000000e-01	1.863227e-04	2.732301e-07	2.732301e-07
1.000000e-01	2.000000e-01	1.837329e-04	2.715673e-07	2.715673e-07
2.000000e-01	3.000000e-01	1.807982e-04	2.692312e-07	2.692312e-07
3.000000e-01	4.000000e-01	1.775076e-04	2.667665e-07	2.667665e-07
4.000000e-01	5.000000e-01	1.750591e-04	2.650115e-07	2.650115e-07
5.000000e-01	6.000000e-01	1.712900e-04	2.620825e-07	2.620825e-07
6.000000e-01	7.000000e-01	1.680815e-04	2.596016e-07	2.596016e-07
7.000000e-01	8.000000e-01	1.648827e-04	2.571130e-07	2.571130e-07
8.000000e-01	9.000000e-01	1.615886e-04	2.546836e-07	2.546836e-07
9.000000e-01	1.000000e+00	1.582462e-04	2.518695e-07	2.518695e-07
1.000000e+00	1.100000e+00	1.550256e-04	2.493877e-07	2.493877e-07
1.100000e+00	1.200000e+00	1.520143e-04	2.470580e-07	2.470580e-07
1.200000e+00	1.300000e+00	1.483753e-04	2.441222e-07	2.441222e-07
1.300000e+00	1.400000e+00	1.453927e-04	2.417314e-07	2.417314e-07
1.400000e+00	1.500000e+00	1.413151e-04	2.383606e-07	2.383606e-07
1.500000e+00	1.600000e+00	1.378531e-04	2.353130e-07	2.353130e-07
1.600000e+00	1.700000e+00	1.344568e-04	2.325463e-07	2.325463e-07
1.700000e+00	1.800000e+00	1.303396e-04	2.290731e-07	2.290731e-07
1.800000e+00	1.900000e+00	1.267023e-04	2.259421e-07	2.259421e-07
1.900000e+00	2.000000e+00	1.232096e-04	2.227669e-07	2.227669e-07
2.000000e+00	2.100000e+00	1.195777e-04	2.196522e-07	2.196522e-07
2.100000e+00	2.200000e+00	1.158886e-04	2.163860e-07	2.163860e-07
2.200000e+00	2.300000e+00	1.127618e-04	2.134765e-07	2.134765e-07
2.300000e+00	2.400000e+00	1.082773e-04	2.093912e-07	2.093912e-07
2.400000e+00	2.500000e+00	1.050227e-04	2.062481e-07	2.062481e-07
2.500000e+00	2.600000e+00	1.010853e-04	2.025111e-07	2.025111e-07
2.600000e+00	2.700000e+00	9.744008e-05	1.988742e-07	1.988742e-07
2.700000e+00	2.800000e+00	9.374602e-05	1.951769e-07	1.951769e-07
2.800000e+00	2.900000e+00	9.002546e-05	1.914629e-07	1.914629e-07
2.900000e+00	3.000000e+00	8.602352e-05	1.871570e-07	1.871570e-07
3.000000e+00	3.100000e+00	8.148924e-05	1.821348e-07	1.821348e-07
3.100000e+00	3.200000e+00	7.747869e-05	1.775236e-07	1.775236e-07
3.200000e+00	3.300000e+00	7.358063e-05	1.727894e-07	1.727894e-07
3.300000e+00	3.400000e+00	6.832112e-05	1.661334e-07	1.661334e-07
3.400000e+00	3.500000e+00	6.335790e-05	1.593803e-07	1.593803e-07
3.500000e+00	3.600000e+00	5.769290e-05	1.513530e-07	1.513530e-07
3.600000e+00	3.700000e+00	5.137271e-05	1.417368e-07	1.417368e-07
3.700000e+00	3.800000e+00	4.475457e-05	1.309058e-07	1.309058e-07
3.800000e+00	3.900000e+00	3.743123e-05	1.180524e-07	1.180524e-07
3.900000e+00	4.000000e+00	2.936410e-05	1.024769e-07	1.024769e-07
4.000000e+00	4.100000e+00	2.063219e-05	8.372498e-08	8.372498e-08
4.100000e+00	4.200000e+00	1.192226e-05	6.182551e-08	6.182551e-08
4.200000e+00	4.300000e+00	4.997119e-06	3.883764e-08	3.883764e-08
4.300000e+00	4.400000e+00	1.132378e-06	1.796041e-08	1.796041e-08
4.400000e+00	4.500000e+00	3.227015e-08	2.904216e-09	2.904216e-09
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	7.070296e-03	8.627220e-06	8.627220e-06
-3.900000e+00	-3.800000e+00	7.082569e-03	8.634493e-06	8.634493e-06
-3.800000e+00	-3.700000e+00	7.071760e-03	8.628022e-06	8.628022e-06
-3.700000e+00	-3.600000e+00	7.050394e-03	8.614870e-06	8.614870e-06
-3.600000e+00	-3.500000e+00	7.036826e-03	8.606568e-06	8.606568e-06
-3.500000e+00	-3.400000e+00	7.031248e-03	8.603220e-06	8.603220e-06
-3.400000e+00	-3.300000e+00	7.029977e-03	8.602328e-06	8.602328e-06
-3.300000e+00	-3.200000e+00	7.006502e-03	8.588110e-06	8.588110e-06
-3.200000e+00	-3.100000e+00	6.980199e-03	8.572129e-06	8.572129e-06
-3.100000e+00	-3.000000e+00	6.954706e-03	8.556376e-06	8.556376e-06
-3.000000e+00	-2.900000e+00	6.927127e-03	8.539346e-06	8.539346e-06
-2.900000e+00	-2.800000e+00	6.905475e-03	8.525990e-06	8.525990e-06
-2.800000e+00	-2.700000e+00	6.870602e-03	8.504285e-06	8.504285e-06
-2.700000e+00	-2.600000e+00	6.848660e-03	8.490933e-06	8.490933e-06
-2.600000e+00	-2.500000e+00	6.821131e-03	8.473826e-06	8.473826e-06
-2.500000e+00	-2.400000e+00	6.795417e-03	8.457660e-06	8.457660e-06
-2.400000e+00	-2.300000e+00	6.747077e-03	8.427781e-06	8.427781e-06
-2.300000e+00	-2.200000e+00	6.703345e-03	8.400449e-06	8.400449e-06
-2.200000e+00	-2.100000e+00	6.666188e-03	8.376941e-06	8.376941e-06
-2.100000e+00	-2.000000e+00	6.636658e-03	8.358448e-06	8.358448e-06
-2.000000e+00	-1.900000e+00	6.610528e-03	8.341904e-06	8.341904e-06
-1.900000e+00	-1.800000e+00	6.544200e-03	8.299896e-06	8.299896e-06
-1.800000e+00	-1.700000e+00	6.498835e-03	8.270987e-06	8.270987e-06
-1.700000e+00	-1.600000e+00	6.456056e-03	8.243836e-06	8.243836e-06
-1.600000e+00	-1.500000e+00	6.411395e-03	8.215144e-06	8.215144e-06
-1.500000e+00	-1.400000e+00	6.337041e-03	8.167490e-06	8.167490e-06
-1.400000e+00	-1.300000e+00	6.309636e-03	8.149761e-06	8.149761e-06
-1.300000e+00	-1.200000e+00	6.238775e-03	8.103939e-06	8.103939e-06
-1.200000e+00	-1.100000e+00	6.179994e-03	8.065567e-06	8.065567e-06
-1.100000e+00	-1.000000e+00	6.116320e-03	8.024170e-06	8.024170e-06
-1.000000e+00	-9.000000e-01	6.059342e-03	7.986480e-06	7.986480e-06
-9.000000e-01	-8.000000e-01	5.995265e-03	7.944256e-06	7.944256e-06
-8.000000e-01	-7.000000e-01	5.927027e-03	7.898980e-06	7.898980e-06
-7.000000e-01	-6.000000e-01	5.862370e-03	7.855510e-06	7.855510e-06
-6.000000e-01	-5.000000e-01	5.793016e-03	7.809204e-06	7.809204e-06
-5.000000e-01	-4.000000e-01	5.732880e-03	7.768463e-06	7.768463e-06
-4.000000e-01	-3.000000e-01	5.645185e-03	7.708788e-06	7.708788e-06
-3.000000e-01	-2.000000e-01	5.576661e-03	7.661782e-06	7.661782e-06
-2.000000e-01	-1.000000e-01	5.489967e-03	7.602233e-06	7.602233e-06
-1.000000e-01	0.000000e+00	5.411165e-03	7.547343e-06	7.547343e-06
0.000000e+00	1.000000e-01	5.329906e-03	7.490431e-06	7.490431e-06
1.000000e-01	2.000000e-01	5.246760e-03	7.431708e-06	7.431708e-06
2.000000e-01	3.000000e-01	5.168247e-03	7.375906e-06	7.375906e-06
3.000000e-01	4.000000e-01	5.074594e-03	7.309036e-06	7.309036e-06
4.000000e-01	5.000000e-01	5.001797e-03	7.256293e-06	7.256293e-06
5.000000e-01	6.000000e-01	4.895574e-03	7.178813e-06	7.178813e-06
6.000000e-01	7.000000e-01	4.804738e-03	7.111849e-06	7.111849e-06
7.000000e-01	8.000000e-01	4.713829e-03	7.044227e-06	7.044227e-06
8.000000e-01	9.000000e-01	4.614850e-03	6.969905e-06	6.969905e-06
9.000000e-01	1.000000e+00	4.524934e-03	6.901761e-06	6.901761e-06
1.000000e+00	1.100000e+00	4.429461e-03	6.828645e-06	6.828645e-06
1.100000e+00	1.200000e+00	4.340582e-03	6.759737e-06	6.759737e-06
1.200000e+00	1.300000e+00	4.235918e-03	6.677695e-06	6.677695e-06
1.300000e+00	1.400000e+00	4.147386e-03	6.607624e-06	6.607624e-06
1.400000e+00	1.500000e+00	4.029583e-03	6.513162e-06	6.513162e-06
1.500000e+00	1.600000e+00	3.934458e-03	6.435624e-06	6.435624e-06
1.600000e+00	1.700000e+00	3.834253e-03	6.353281e-06	6.353281e-06
1.700000e+00	1.800000e+00	3.712938e-03	6.252031e-06	6.252031e-06
1.800000e+00	1.900000e+00	3.606776e-03	6.161946e-06	6.161946e-06
1.900000e+00	2.000000e+00	3.508517e-03	6.077599e-06	6.077599e-06
2.000000e+00	2.100000e+00	3.399963e-03	5.982718e-06	5.982718e-06
2.100000e+00	2.200000e+00	3.290722e-03	5.885804e-06	5.885804e-06
2.200000e+00	2.300000e+00	3.201431e-03	5.805618e-06	5.805618e-06
2.300000e+00	2.400000e+00	3.068878e-03	5.684055e-06	5.684055e-06
2.400000e+00	2.500000e+00	2.975853e-03	5.597299e-06	5.597299e-06
2.500000e+00	2.600000e+00	2.860170e-03	5.487425e-06	5.487425e-06
2.600000e+00	2.700000e+00	2.755443e-03	5.385935e-06	5.385935e-06
2.700000e+00	2.800000e+00	2.647504e-03	5.279370e-06	5.279370e-06
2.800000e+00	2.900000e+00	2.537045e-03	5.168025e-06	5.168025e-06
2.900000e+00	3.000000e+00	2.423813e-03	5.051138e-06	5.051138e-06
3.000000e+00	3.100000e+00	2.295805e-03	4.915901e-06	4.915901e-06
3.100000e+00	3.200000e+00	2.182807e-03	4.793353e-06	4.793353e-06
3.200000e+00	3.300000e+00	2.077404e-03	4.676059e-06	4.676059e-06
3.300000e+00	3.400000e+00	1.934854e-03	4.512627e-06	4.512627e-06
3.400000e+00	3.500000e+00	1.805137e-03	4.358812e-06	4.358812e-06
3.500000e+00	3.600000e+00	1.656847e-03	4.175695e-06	4.175695e-06
3.600000e+00	3.700000e+00	1.494378e-03	3.965644e-06	3.965644e-06
3.700000e+00	3.800000e+00	1.325363e-03	3.734805e-06	3.734805e-06
3.800000e+00	3.900000e+00	1.134810e-03	3.455729e-06	3.455729e-06
3.900000e+00	4.000000e+00	9.211468e-04	3.113214e-06	3.113214e-06
4.000000e+00	4.100000e+00	6.758346e-04	2.666515e-06	2.666515e-06
4.100000e+00	4.200000e+00	4.094307e-04	2.075399e-06	2.075399e-06
4.200000e+00	4.300000e+00	1.799679e-04	1.375663e-06	1.375663e-06
4.300000e+00	4.400000e+00	4.264800e-05	6.696096e-07	6.696096e-07
4.400000e+00	4.500000e+00	1.303686e-06	1.170789e-07	1.170789e-07
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/500GeV/electron_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$p^T_{e^-}$ [GeV]
YLabel=d$\sigma/$d$p^T_{e^-}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.8
RatioPlotYMin=0.9801
RatioPlotYMax=1.06
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.345644e-04	1.755434e-07	1.755434e-07
5.460000e+01	5.920000e+01	1.465634e-04	1.832028e-07	1.832028e-07
5.920000e+01	6.380000e+01	1.572759e-04	1.897800e-07	1.897800e-07
6.380000e+01	6.840000e+01	1.695435e-04	1.970425e-07	1.970425e-07
6.840000e+01	7.300000e+01	1.822217e-04	2.042770e-07	2.042770e-07
7.300000e+01	7.760000e+01	1.930979e-04	2.102849e-07	2.102849e-07
7.760000e+01	8.220000e+01	2.060049e-04	2.171992e-07	2.171992e-07
8.220000e+01	8.680000e+01	2.143211e-04	2.215399e-07	2.215399e-07
8.680000e+01	9.140000e+01	2.269046e-04	2.279507e-07	2.279507e-07
9.140000e+01	9.600000e+01	2.406980e-04	2.347771e-07	2.347771e-07
9.600000e+01	1.006000e+02	2.553093e-04	2.417981e-07	2.417981e-07
1.006000e+02	1.052000e+02	2.622217e-04	2.450495e-07	2.450495e-07
1.052000e+02	1.098000e+02	2.721033e-04	2.496239e-07	2.496239e-07
1.098000e+02	1.144000e+02	2.874333e-04	2.565594e-07	2.565594e-07
1.144000e+02	1.190000e+02	2.996902e-04	2.619725e-07	2.619725e-07
1.190000e+02	1.236000e+02	3.102463e-04	2.665463e-07	2.665463e-07
1.236000e+02	1.282000e+02	3.237620e-04	2.722904e-07	2.722904e-07
1.282000e+02	1.328000e+02	3.352159e-04	2.770650e-07	2.770650e-07
1.328000e+02	1.374000e+02	3.489930e-04	2.827013e-07	2.827013e-07
1.374000e+02	1.420000e+02	3.683937e-04	2.904528e-07	2.904528e-07
1.420000e+02	1.466000e+02	3.740470e-04	2.926729e-07	2.926729e-07
1.466000e+02	1.512000e+02	3.822952e-04	2.958822e-07	2.958822e-07
1.512000e+02	1.558000e+02	3.997367e-04	3.025565e-07	3.025565e-07
1.558000e+02	1.604000e+02	4.140965e-04	3.079429e-07	3.079429e-07
1.604000e+02	1.650000e+02	4.318283e-04	3.144669e-07	3.144669e-07
1.650000e+02	1.696000e+02	4.408752e-04	3.177439e-07	3.177439e-07
1.696000e+02	1.742000e+02	4.661152e-04	3.267127e-07	3.267127e-07
1.742000e+02	1.788000e+02	4.725870e-04	3.289730e-07	3.289730e-07
1.788000e+02	1.834000e+02	4.896307e-04	3.348526e-07	3.348526e-07
1.834000e+02	1.880000e+02	5.078398e-04	3.410222e-07	3.410222e-07
1.880000e+02	1.926000e+02	5.311183e-04	3.487506e-07	3.487506e-07
1.926000e+02	1.972000e+02	5.494813e-04	3.547283e-07	3.547283e-07
1.972000e+02	2.018000e+02	5.790741e-04	3.641552e-07	3.641552e-07
2.018000e+02	2.064000e+02	5.915328e-04	3.680516e-07	3.680516e-07
2.064000e+02	2.110000e+02	6.265600e-04	3.787919e-07	3.787919e-07
2.110000e+02	2.156000e+02	6.614665e-04	3.892004e-07	3.892004e-07
2.156000e+02	2.202000e+02	7.023252e-04	4.010407e-07	4.010407e-07
2.202000e+02	2.248000e+02	7.435743e-04	4.126497e-07	4.126497e-07
2.248000e+02	2.294000e+02	8.108896e-04	4.309236e-07	4.309236e-07
2.294000e+02	2.340000e+02	8.952793e-04	4.527919e-07	4.527919e-07
2.340000e+02	2.386000e+02	1.019236e-03	4.831219e-07	4.831219e-07
2.386000e+02	2.432000e+02	1.232661e-03	5.313016e-07	5.313016e-07
2.432000e+02	2.478000e+02	1.759229e-03	6.347176e-07	6.347176e-07
2.478000e+02	2.524000e+02	2.174578e-03	7.056784e-07	7.056784e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.277420e-03	1.666433e-06	1.666433e-06
5.460000e+01	5.920000e+01	1.391326e-03	1.739144e-06	1.739144e-06
5.920000e+01	6.380000e+01	1.493020e-03	1.801581e-06	1.801581e-06
6.380000e+01	6.840000e+01	1.609476e-03	1.870524e-06	1.870524e-06
6.840000e+01	7.300000e+01	1.729830e-03	1.939201e-06	1.939201e-06
7.300000e+01	7.760000e+01	1.833078e-03	1.996235e-06	1.996235e-06
7.760000e+01	8.220000e+01	1.955604e-03	2.061871e-06	2.061871e-06
8.220000e+01	8.680000e+01	2.034550e-03	2.103077e-06	2.103077e-06
8.680000e+01	9.140000e+01	2.154004e-03	2.163936e-06	2.163936e-06
9.140000e+01	9.600000e+01	2.284946e-03	2.228738e-06	2.228738e-06
9.600000e+01	1.006000e+02	2.423652e-03	2.295389e-06	2.295389e-06
1.006000e+02	1.052000e+02	2.489272e-03	2.326255e-06	2.326255e-06
1.052000e+02	1.098000e+02	2.583076e-03	2.369680e-06	2.369680e-06
1.098000e+02	1.144000e+02	2.728604e-03	2.435518e-06	2.435518e-06
1.144000e+02	1.190000e+02	2.844959e-03	2.486904e-06	2.486904e-06
1.190000e+02	1.236000e+02	2.945167e-03	2.530324e-06	2.530324e-06
1.236000e+02	1.282000e+02	3.073472e-03	2.584852e-06	2.584852e-06
1.282000e+02	1.328000e+02	3.182204e-03	2.630178e-06	2.630178e-06
1.328000e+02	1.374000e+02	3.312991e-03	2.683683e-06	2.683683e-06
1.374000e+02	1.420000e+02	3.497161e-03	2.757267e-06	2.757267e-06
1.420000e+02	1.466000e+02	3.550828e-03	2.778343e-06	2.778343e-06
1.466000e+02	1.512000e+02	3.629128e-03	2.808809e-06	2.808809e-06
1.512000e+02	1.558000e+02	3.794700e-03	2.872168e-06	2.872168e-06
1.558000e+02	1.604000e+02	3.931017e-03	2.923301e-06	2.923301e-06
1.604000e+02	1.650000e+02	4.099346e-03	2.985234e-06	2.985234e-06
1.650000e+02	1.696000e+02	4.185228e-03	3.016343e-06	3.016343e-06
1.696000e+02	1.742000e+02	4.424830e-03	3.101483e-06	3.101483e-06
1.742000e+02	1.788000e+02	4.486267e-03	3.122940e-06	3.122940e-06
1.788000e+02	1.834000e+02	4.648063e-03	3.178755e-06	3.178755e-06
1.834000e+02	1.880000e+02	4.820922e-03	3.237324e-06	3.237324e-06
1.880000e+02	1.926000e+02	5.041904e-03	3.310689e-06	3.310689e-06
1.926000e+02	1.972000e+02	5.216226e-03	3.367436e-06	3.367436e-06
1.972000e+02	2.018000e+02	5.497150e-03	3.456924e-06	3.456924e-06
2.018000e+02	2.064000e+02	5.615420e-03	3.493914e-06	3.493914e-06
2.064000e+02	2.110000e+02	5.947933e-03	3.595871e-06	3.595871e-06
2.110000e+02	2.156000e+02	6.279300e-03	3.694679e-06	3.694679e-06
2.156000e+02	2.202000e+02	6.667172e-03	3.807079e-06	3.807079e-06
2.202000e+02	2.248000e+02	7.058750e-03	3.917283e-06	3.917283e-06
2.248000e+02	2.294000e+02	7.697774e-03	4.090757e-06	4.090757e-06
2.294000e+02	2.340000e+02	8.498885e-03	4.298353e-06	4.298353e-06
2.340000e+02	2.386000e+02	9.675604e-03	4.586275e-06	4.586275e-06
2.386000e+02	2.432000e+02	1.170165e-02	5.043646e-06	5.043646e-06
2.432000e+02	2.478000e+02	1.670036e-02	6.025373e-06	6.025373e-06
2.478000e+02	2.524000e+02	2.064327e-02	6.699005e-06	6.699005e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	6.631265e-06	8.825035e-09	8.825035e-09
5.460000e+01	5.920000e+01	7.194487e-06	9.174109e-09	9.174109e-09
5.920000e+01	6.380000e+01	7.675626e-06	9.449133e-09	9.449133e-09
6.380000e+01	6.840000e+01	8.233226e-06	9.761867e-09	9.761867e-09
6.840000e+01	7.300000e+01	8.806578e-06	1.007134e-08	1.007134e-08
7.300000e+01	7.760000e+01	9.315052e-06	1.034529e-08	1.034529e-08
7.760000e+01	8.220000e+01	9.873078e-06	1.061618e-08	1.061618e-08
8.220000e+01	8.680000e+01	1.017211e-05	1.072604e-08	1.072604e-08
8.680000e+01	9.140000e+01	1.068235e-05	1.094807e-08	1.094807e-08
9.140000e+01	9.600000e+01	1.125352e-05	1.119755e-08	1.119755e-08
9.600000e+01	1.006000e+02	1.184957e-05	1.144764e-08	1.144764e-08
1.006000e+02	1.052000e+02	1.208998e-05	1.152332e-08	1.152332e-08
1.052000e+02	1.098000e+02	1.246462e-05	1.166042e-08	1.166042e-08
1.098000e+02	1.144000e+02	1.305906e-05	1.188498e-08	1.188498e-08
1.144000e+02	1.190000e+02	1.345612e-05	1.199500e-08	1.199500e-08
1.190000e+02	1.236000e+02	1.376119e-05	1.205779e-08	1.205779e-08
1.236000e+02	1.282000e+02	1.423935e-05	1.221086e-08	1.221086e-08
1.282000e+02	1.328000e+02	1.459075e-05	1.229528e-08	1.229528e-08
1.328000e+02	1.374000e+02	1.498715e-05	1.237833e-08	1.237833e-08
1.374000e+02	1.420000e+02	1.561916e-05	1.255557e-08	1.255557e-08
1.420000e+02	1.466000e+02	1.566175e-05	1.249287e-08	1.249287e-08
1.466000e+02	1.512000e+02	1.586119e-05	1.250933e-08	1.250933e-08
1.512000e+02	1.558000e+02	1.633831e-05	1.260079e-08	1.260079e-08
1.558000e+02	1.604000e+02	1.663607e-05	1.260644e-08	1.260644e-08
1.604000e+02	1.650000e+02	1.713082e-05	1.270737e-08	1.270737e-08
1.650000e+02	1.696000e+02	1.715980e-05	1.259794e-08	1.259794e-08
1.696000e+02	1.742000e+02	1.783431e-05	1.273108e-08	1.273108e-08
1.742000e+02	1.788000e+02	1.779150e-05	1.260881e-08	1.260881e-08
1.788000e+02	1.834000e+02	1.815645e-05	1.263497e-08	1.263497e-08
1.834000e+02	1.880000e+02	1.839988e-05	1.257199e-08	1.257199e-08
1.880000e+02	1.926000e+02	1.889033e-05	1.261472e-08	1.261472e-08
1.926000e+02	1.972000e+02	1.909382e-05	1.253191e-08	1.253191e-08
1.972000e+02	2.018000e+02	1.967240e-05	1.257140e-08	1.257140e-08
2.018000e+02	2.064000e+02	1.970742e-05	1.245010e-08	1.245010e-08
2.064000e+02	2.110000e+02	2.031253e-05	1.246230e-08	1.246230e-08
2.110000e+02	2.156000e+02	2.091702e-05	1.247948e-08	1.247948e-08
2.156000e+02	2.202000e+02	2.157025e-05	1.247897e-08	1.247897e-08
2.202000e+02	2.248000e+02	2.223326e-05	1.248629e-08	1.248629e-08
2.248000e+02	2.294000e+02	2.349776e-05	1.262179e-08	1.262179e-08
2.294000e+02	2.340000e+02	2.511813e-05	1.282167e-08	1.282167e-08
2.340000e+02	2.386000e+02	2.763589e-05	1.319822e-08	1.319822e-08
2.386000e+02	2.432000e+02	3.221302e-05	1.396000e-08	1.396000e-08
2.432000e+02	2.478000e+02	4.419765e-05	1.599190e-08	1.599190e-08
2.478000e+02	2.524000e+02	5.294698e-05	1.719126e-08	1.719126e-08
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.345334e-04	1.755046e-07	1.755046e-07
5.460000e+01	5.920000e+01	1.463092e-04	1.828886e-07	1.828886e-07
5.920000e+01	6.380000e+01	1.579875e-04	1.906431e-07	1.906431e-07
6.380000e+01	6.840000e+01	1.695433e-04	1.970467e-07	1.970467e-07
6.840000e+01	7.300000e+01	1.812767e-04	2.032229e-07	2.032229e-07
7.300000e+01	7.760000e+01	1.928797e-04	2.100648e-07	2.100648e-07
7.760000e+01	8.220000e+01	2.046897e-04	2.158314e-07	2.158314e-07
8.220000e+01	8.680000e+01	2.161960e-04	2.234961e-07	2.234961e-07
8.680000e+01	9.140000e+01	2.278913e-04	2.289574e-07	2.289574e-07
9.140000e+01	9.600000e+01	2.391852e-04	2.333179e-07	2.333179e-07
9.600000e+01	1.006000e+02	2.517193e-04	2.384135e-07	2.384135e-07
1.006000e+02	1.052000e+02	2.633207e-04	2.461314e-07	2.461314e-07
1.052000e+02	1.098000e+02	2.750759e-04	2.523675e-07	2.523675e-07
1.098000e+02	1.144000e+02	2.871093e-04	2.562954e-07	2.562954e-07
1.144000e+02	1.190000e+02	2.992661e-04	2.616342e-07	2.616342e-07
1.190000e+02	1.236000e+02	3.115091e-04	2.676494e-07	2.676494e-07
1.236000e+02	1.282000e+02	3.234976e-04	2.720844e-07	2.720844e-07
1.282000e+02	1.328000e+02	3.359409e-04	2.776802e-07	2.776802e-07
1.328000e+02	1.374000e+02	3.486683e-04	2.824536e-07	2.824536e-07
1.374000e+02	1.420000e+02	3.614724e-04	2.850144e-07	2.850144e-07
1.420000e+02	1.466000e+02	3.740233e-04	2.927700e-07	2.927700e-07
1.466000e+02	1.512000e+02	3.872624e-04	2.997564e-07	2.997564e-07
1.512000e+02	1.558000e+02	4.005335e-04	3.031857e-07	3.031857e-07
1.558000e+02	1.604000e+02	4.140152e-04	3.078929e-07	3.078929e-07
1.604000e+02	1.650000e+02	4.288622e-04	3.123315e-07	3.123315e-07
1.650000e+02	1.696000e+02	4.435237e-04	3.196703e-07	3.196703e-07
1.696000e+02	1.742000e+02	4.592350e-04	3.219199e-07	3.219199e-07
1.742000e+02	1.788000e+02	4.746287e-04	3.304972e-07	3.304972e-07
1.788000e+02	1.834000e+02	4.911767e-04	3.359606e-07	3.359606e-07
1.834000e+02	1.880000e+02	5.095902e-04	3.422198e-07	3.422198e-07
1.880000e+02	1.926000e+02	5.288828e-04	3.473040e-07	3.473040e-07
1.926000e+02	1.972000e+02	5.494022e-04	3.547024e-07	3.547024e-07
1.972000e+02	2.018000e+02	5.720004e-04	3.597913e-07	3.597913e-07
2.018000e+02	2.064000e+02	5.977380e-04	3.719546e-07	3.719546e-07
2.064000e+02	2.110000e+02	6.265352e-04	3.788058e-07	3.788058e-07
2.110000e+02	2.156000e+02	6.593207e-04	3.879677e-07	3.879677e-07
2.156000e+02	2.202000e+02	6.979207e-04	3.985563e-07	3.985563e-07
2.202000e+02	2.248000e+02	7.471787e-04	4.147040e-07	4.147040e-07
2.248000e+02	2.294000e+02	8.088011e-04	4.298474e-07	4.298474e-07
2.294000e+02	2.340000e+02	8.935654e-04	4.519509e-07	4.519509e-07
2.340000e+02	2.386000e+02	1.017787e-03	4.824718e-07	4.824718e-07
2.386000e+02	2.432000e+02	1.230512e-03	5.303965e-07	5.303965e-07
2.432000e+02	2.478000e+02	1.754283e-03	6.329616e-07	6.329616e-07
2.478000e+02	2.524000e+02	2.169860e-03	7.041737e-07	7.041737e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.347641e-04	1.756736e-07	1.756736e-07
5.460000e+01	5.920000e+01	1.468052e-04	1.833539e-07	1.833539e-07
5.920000e+01	6.380000e+01	1.571602e-04	1.897102e-07	1.897102e-07
6.380000e+01	6.840000e+01	1.695776e-04	1.970623e-07	1.970623e-07
6.840000e+01	7.300000e+01	1.823392e-04	2.043428e-07	2.043428e-07
7.300000e+01	7.760000e+01	1.929596e-04	2.102096e-07	2.102096e-07
7.760000e+01	8.220000e+01	2.059433e-04	2.171667e-07	2.171667e-07
8.220000e+01	8.680000e+01	2.146749e-04	2.217226e-07	2.217226e-07
8.680000e+01	9.140000e+01	2.270859e-04	2.280418e-07	2.280418e-07
9.140000e+01	9.600000e+01	2.411278e-04	2.349865e-07	2.349865e-07
9.600000e+01	1.006000e+02	2.553454e-04	2.418151e-07	2.418151e-07
1.006000e+02	1.052000e+02	2.620865e-04	2.449862e-07	2.449862e-07
1.052000e+02	1.098000e+02	2.724343e-04	2.497758e-07	2.497758e-07
1.098000e+02	1.144000e+02	2.874483e-04	2.565660e-07	2.565660e-07
1.144000e+02	1.190000e+02	2.999204e-04	2.620730e-07	2.620730e-07
1.190000e+02	1.236000e+02	3.104915e-04	2.666516e-07	2.666516e-07
1.236000e+02	1.282000e+02	3.241315e-04	2.724458e-07	2.724458e-07
1.282000e+02	1.328000e+02	3.351639e-04	2.770435e-07	2.770435e-07
1.328000e+02	1.374000e+02	3.482198e-04	2.823879e-07	2.823879e-07
1.374000e+02	1.420000e+02	3.683537e-04	2.904369e-07	2.904369e-07
1.420000e+02	1.466000e+02	3.743628e-04	2.927964e-07	2.927964e-07
1.466000e+02	1.512000e+02	3.822633e-04	2.958698e-07	2.958698e-07
1.512000e+02	1.558000e+02	3.994341e-04	3.024419e-07	3.024419e-07
1.558000e+02	1.604000e+02	4.153337e-04	3.084026e-07	3.084026e-07
1.604000e+02	1.650000e+02	4.315263e-04	3.143569e-07	3.143569e-07
1.650000e+02	1.696000e+02	4.409328e-04	3.177646e-07	3.177646e-07
1.696000e+02	1.742000e+02	4.650202e-04	3.263288e-07	3.263288e-07
1.742000e+02	1.788000e+02	4.730100e-04	3.291202e-07	3.291202e-07
1.788000e+02	1.834000e+02	4.898413e-04	3.349246e-07	3.349246e-07
1.834000e+02	1.880000e+02	5.073630e-04	3.408622e-07	3.408622e-07
1.880000e+02	1.926000e+02	5.307148e-04	3.486181e-07	3.486181e-07
1.926000e+02	1.972000e+02	5.498209e-04	3.548378e-07	3.548378e-07
1.972000e+02	2.018000e+02	5.794522e-04	3.642740e-07	3.642740e-07
2.018000e+02	2.064000e+02	5.912985e-04	3.679788e-07	3.679788e-07
2.064000e+02	2.110000e+02	6.264293e-04	3.787524e-07	3.787524e-07
2.110000e+02	2.156000e+02	6.608409e-04	3.890163e-07	3.890163e-07
2.156000e+02	2.202000e+02	7.029111e-04	4.012080e-07	4.012080e-07
2.202000e+02	2.248000e+02	7.431757e-04	4.125391e-07	4.125391e-07
2.248000e+02	2.294000e+02	8.109100e-04	4.309290e-07	4.309290e-07
2.294000e+02	2.340000e+02	8.942222e-04	4.525245e-07	4.525245e-07
2.340000e+02	2.386000e+02	1.019310e-03	4.831394e-07	4.831394e-07
2.386000e+02	2.432000e+02	1.232382e-03	5.312415e-07	5.312415e-07
2.432000e+02	2.478000e+02	1.757645e-03	6.344317e-07	6.344317e-07
2.478000e+02	2.524000e+02	2.176115e-03	7.059278e-07	7.059278e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.279315e-03	1.667669e-06	1.667669e-06
5.460000e+01	5.920000e+01	1.393622e-03	1.740578e-06	1.740578e-06
5.920000e+01	6.380000e+01	1.491922e-03	1.800919e-06	1.800919e-06
6.380000e+01	6.840000e+01	1.609800e-03	1.870712e-06	1.870712e-06
6.840000e+01	7.300000e+01	1.730946e-03	1.939826e-06	1.939826e-06
7.300000e+01	7.760000e+01	1.831765e-03	1.995520e-06	1.995520e-06
7.760000e+01	8.220000e+01	1.955020e-03	2.061563e-06	2.061563e-06
8.220000e+01	8.680000e+01	2.037909e-03	2.104813e-06	2.104813e-06
8.680000e+01	9.140000e+01	2.155726e-03	2.164800e-06	2.164800e-06
9.140000e+01	9.600000e+01	2.289026e-03	2.230727e-06	2.230727e-06
9.600000e+01	1.006000e+02	2.423993e-03	2.295550e-06	2.295550e-06
1.006000e+02	1.052000e+02	2.487987e-03	2.325654e-06	2.325654e-06
1.052000e+02	1.098000e+02	2.586220e-03	2.371121e-06	2.371121e-06
1.098000e+02	1.144000e+02	2.728746e-03	2.435581e-06	2.435581e-06
1.144000e+02	1.190000e+02	2.847143e-03	2.487859e-06	2.487859e-06
1.190000e+02	1.236000e+02	2.947496e-03	2.531324e-06	2.531324e-06
1.236000e+02	1.282000e+02	3.076980e-03	2.586327e-06	2.586327e-06
1.282000e+02	1.328000e+02	3.181711e-03	2.629974e-06	2.629974e-06
1.328000e+02	1.374000e+02	3.305650e-03	2.680708e-06	2.680708e-06
1.374000e+02	1.420000e+02	3.496780e-03	2.757117e-06	2.757117e-06
1.420000e+02	1.466000e+02	3.553826e-03	2.779516e-06	2.779516e-06
1.466000e+02	1.512000e+02	3.628824e-03	2.808691e-06	2.808691e-06
1.512000e+02	1.558000e+02	3.791828e-03	2.871081e-06	2.871081e-06
1.558000e+02	1.604000e+02	3.942763e-03	2.927665e-06	2.927665e-06
1.604000e+02	1.650000e+02	4.096478e-03	2.984190e-06	2.984190e-06
1.650000e+02	1.696000e+02	4.185774e-03	3.016539e-06	3.016539e-06
1.696000e+02	1.742000e+02	4.414437e-03	3.097838e-06	3.097838e-06
1.742000e+02	1.788000e+02	4.490283e-03	3.124337e-06	3.124337e-06
1.788000e+02	1.834000e+02	4.650063e-03	3.179439e-06	3.179439e-06
1.834000e+02	1.880000e+02	4.816398e-03	3.235804e-06	3.235804e-06
1.880000e+02	1.926000e+02	5.038074e-03	3.309431e-06	3.309431e-06
1.926000e+02	1.972000e+02	5.219448e-03	3.368475e-06	3.368475e-06
1.972000e+02	2.018000e+02	5.500739e-03	3.458053e-06	3.458053e-06
2.018000e+02	2.064000e+02	5.613196e-03	3.493222e-06	3.493222e-06
2.064000e+02	2.110000e+02	5.946693e-03	3.595496e-06	3.595496e-06
2.110000e+02	2.156000e+02	6.273361e-03	3.692931e-06	3.692931e-06
2.156000e+02	2.202000e+02	6.672735e-03	3.808667e-06	3.808667e-06
2.202000e+02	2.248000e+02	7.054965e-03	3.916233e-06	3.916233e-06
2.248000e+02	2.294000e+02	7.697967e-03	4.090808e-06	4.090808e-06
2.294000e+02	2.340000e+02	8.488850e-03	4.295814e-06	4.295814e-06
2.340000e+02	2.386000e+02	9.676307e-03	4.586442e-06	4.586442e-06
2.386000e+02	2.432000e+02	1.169900e-02	5.043074e-06	5.043074e-06
2.432000e+02	2.478000e+02	1.668532e-02	6.022660e-06	6.022660e-06
2.478000e+02	2.524000e+02	2.065786e-02	6.701373e-06	6.701373e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	6.640093e-06	8.831020e-09	8.831020e-09
5.460000e+01	5.920000e+01	7.203348e-06	9.178613e-09	9.178613e-09
5.920000e+01	6.380000e+01	7.665020e-06	9.440661e-09	9.440661e-09
6.380000e+01	6.840000e+01	8.231365e-06	9.759514e-09	9.759514e-09
6.840000e+01	7.300000e+01	8.811467e-06	1.007426e-08	1.007426e-08
7.300000e+01	7.760000e+01	9.305402e-06	1.033895e-08	1.033895e-08
7.760000e+01	8.220000e+01	9.869639e-06	1.061442e-08	1.061442e-08
8.220000e+01	8.680000e+01	1.018952e-05	1.073566e-08	1.073566e-08
8.680000e+01	9.140000e+01	1.069183e-05	1.095356e-08	1.095356e-08
9.140000e+01	9.600000e+01	1.127522e-05	1.120915e-08	1.120915e-08
9.600000e+01	1.006000e+02	1.185453e-05	1.145164e-08	1.145164e-08
1.006000e+02	1.052000e+02	1.208282e-05	1.151968e-08	1.151968e-08
1.052000e+02	1.098000e+02	1.248211e-05	1.166960e-08	1.166960e-08
1.098000e+02	1.144000e+02	1.306279e-05	1.188785e-08	1.188785e-08
1.144000e+02	1.190000e+02	1.346918e-05	1.200190e-08	1.200190e-08
1.190000e+02	1.236000e+02	1.377212e-05	1.206258e-08	1.206258e-08
1.236000e+02	1.282000e+02	1.426037e-05	1.222157e-08	1.222157e-08
1.282000e+02	1.328000e+02	1.459412e-05	1.229874e-08	1.229874e-08
1.328000e+02	1.374000e+02	1.495709e-05	1.236696e-08	1.236696e-08
1.374000e+02	1.420000e+02	1.562330e-05	1.255906e-08	1.255906e-08
1.420000e+02	1.466000e+02	1.568438e-05	1.250487e-08	1.250487e-08
1.466000e+02	1.512000e+02	1.586172e-05	1.251002e-08	1.251002e-08
1.512000e+02	1.558000e+02	1.632762e-05	1.259708e-08	1.259708e-08
1.558000e+02	1.604000e+02	1.668726e-05	1.262619e-08	1.262619e-08
1.604000e+02	1.650000e+02	1.712223e-05	1.270511e-08	1.270511e-08
1.650000e+02	1.696000e+02	1.716600e-05	1.260130e-08	1.260130e-08
1.696000e+02	1.742000e+02	1.779412e-05	1.271706e-08	1.271706e-08
1.742000e+02	1.788000e+02	1.781019e-05	1.261605e-08	1.261605e-08
1.788000e+02	1.834000e+02	1.816705e-05	1.263930e-08	1.263930e-08
1.834000e+02	1.880000e+02	1.837686e-05	1.256219e-08	1.256219e-08
1.880000e+02	1.926000e+02	1.888026e-05	1.261235e-08	1.261235e-08
1.926000e+02	1.972000e+02	1.910882e-05	1.253750e-08	1.253750e-08
1.972000e+02	2.018000e+02	1.968720e-05	1.257639e-08	1.257639e-08
2.018000e+02	2.064000e+02	1.970067e-05	1.244802e-08	1.244802e-08
2.064000e+02	2.110000e+02	2.030880e-05	1.246101e-08	1.246101e-08
2.110000e+02	2.156000e+02	2.089458e-05	1.247178e-08	1.247178e-08
2.156000e+02	2.202000e+02	2.158560e-05	1.248239e-08	1.248239e-08
2.202000e+02	2.248000e+02	2.221850e-05	1.248114e-08	1.248114e-08
2.248000e+02	2.294000e+02	2.349261e-05	1.261855e-08	1.261855e-08
2.294000e+02	2.340000e+02	2.508939e-05	1.281407e-08	1.281407e-08
2.340000e+02	2.386000e+02	2.763359e-05	1.319611e-08	1.319611e-08
2.386000e+02	2.432000e+02	3.219974e-05	1.395524e-08	1.395524e-08
2.432000e+02	2.478000e+02	4.415317e-05	1.598257e-08	1.598257e-08
2.478000e+02	2.524000e+02	5.298246e-05	1.719660e-08	1.719660e-08
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.347293e-04	1.756299e-07	1.756299e-07
5.460000e+01	5.920000e+01	1.465416e-04	1.830282e-07	1.830282e-07
5.920000e+01	6.380000e+01	1.578887e-04	1.905938e-07	1.905938e-07
6.380000e+01	6.840000e+01	1.695755e-04	1.970642e-07	1.970642e-07
6.840000e+01	7.300000e+01	1.813704e-04	2.032622e-07	2.032622e-07
7.300000e+01	7.760000e+01	1.927569e-04	2.100064e-07	2.100064e-07
7.760000e+01	8.220000e+01	2.045892e-04	2.157575e-07	2.157575e-07
8.220000e+01	8.680000e+01	2.166208e-04	2.237500e-07	2.237500e-07
8.680000e+01	9.140000e+01	2.280880e-04	2.290634e-07	2.290634e-07
9.140000e+01	9.600000e+01	2.395802e-04	2.334943e-07	2.334943e-07
9.600000e+01	1.006000e+02	2.516843e-04	2.383627e-07	2.383627e-07
1.006000e+02	1.052000e+02	2.632613e-04	2.461395e-07	2.461395e-07
1.052000e+02	1.098000e+02	2.754559e-04	2.525617e-07	2.525617e-07
1.098000e+02	1.144000e+02	2.870820e-04	2.562641e-07	2.562641e-07
1.144000e+02	1.190000e+02	2.994920e-04	2.617314e-07	2.617314e-07
1.190000e+02	1.236000e+02	3.117693e-04	2.677667e-07	2.677667e-07
1.236000e+02	1.282000e+02	3.238565e-04	2.722308e-07	2.722308e-07
1.282000e+02	1.328000e+02	3.359104e-04	2.776764e-07	2.776764e-07
1.328000e+02	1.374000e+02	3.478835e-04	2.821302e-07	2.821302e-07
1.374000e+02	1.420000e+02	3.612846e-04	2.848802e-07	2.848802e-07
1.420000e+02	1.466000e+02	3.744913e-04	2.930138e-07	2.930138e-07
1.466000e+02	1.512000e+02	3.872996e-04	2.997965e-07	2.997965e-07
1.512000e+02	1.558000e+02	4.002211e-04	3.030634e-07	3.030634e-07
1.558000e+02	1.604000e+02	4.152222e-04	3.083296e-07	3.083296e-07
1.604000e+02	1.650000e+02	4.284989e-04	3.121760e-07	3.121760e-07
1.650000e+02	1.696000e+02	4.436837e-04	3.197638e-07	3.197638e-07
1.696000e+02	1.742000e+02	4.579811e-04	3.214176e-07	3.214176e-07
1.742000e+02	1.788000e+02	4.752063e-04	3.307517e-07	3.307517e-07
1.788000e+02	1.834000e+02	4.913461e-04	3.360042e-07	3.360042e-07
1.834000e+02	1.880000e+02	5.091370e-04	3.420754e-07	3.420754e-07
1.880000e+02	1.926000e+02	5.284563e-04	3.471557e-07	3.471557e-07
1.926000e+02	1.972000e+02	5.497148e-04	3.547945e-07	3.547945e-07
1.972000e+02	2.018000e+02	5.723650e-04	3.599044e-07	3.599044e-07
2.018000e+02	2.064000e+02	5.975772e-04	3.719272e-07	3.719272e-07
2.064000e+02	2.110000e+02	6.263728e-04	3.787466e-07	3.787466e-07
2.110000e+02	2.156000e+02	6.587135e-04	3.877939e-07	3.877939e-07
2.156000e+02	2.202000e+02	6.984022e-04	3.986647e-07	3.986647e-07
2.202000e+02	2.248000e+02	7.468917e-04	4.146555e-07	4.146555e-07
2.248000e+02	2.294000e+02	8.088089e-04	4.298461e-07	4.298461e-07
2.294000e+02	2.340000e+02	8.925115e-04	4.516845e-07	4.516845e-07
2.340000e+02	2.386000e+02	1.017875e-03	4.824958e-07	4.824958e-07
2.386000e+02	2.432000e+02	1.230211e-03	5.303269e-07	5.303269e-07
2.432000e+02	2.478000e+02	1.752690e-03	6.326718e-07	6.326718e-07
2.478000e+02	2.524000e+02	2.171366e-03	7.044132e-07	7.044132e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.320789e-04	5.499540e-08	5.499540e-08
5.460000e+01	5.920000e+01	1.440180e-04	5.742724e-08	5.742724e-08
5.920000e+01	6.380000e+01	1.545538e-04	5.949074e-08	5.949074e-08
6.380000e+01	6.840000e+01	1.670750e-04	6.185365e-08	6.185365e-08
6.840000e+01	7.300000e+01	1.797317e-04	6.415372e-08	6.415372e-08
7.300000e+01	7.760000e+01	1.905926e-04	6.606366e-08	6.606366e-08
7.760000e+01	8.220000e+01	2.036181e-04	6.828381e-08	6.828381e-08
8.220000e+01	8.680000e+01	2.119159e-04	6.966128e-08	6.966128e-08
8.680000e+01	9.140000e+01	2.245085e-04	7.170111e-08	7.170111e-08
9.140000e+01	9.600000e+01	2.390235e-04	7.398264e-08	7.398264e-08
9.600000e+01	1.006000e+02	2.531341e-04	7.613508e-08	7.613508e-08
1.006000e+02	1.052000e+02	2.597552e-04	7.712439e-08	7.712439e-08
1.052000e+02	1.098000e+02	2.696559e-04	7.858045e-08	7.858045e-08
1.098000e+02	1.144000e+02	2.852609e-04	8.082219e-08	8.082219e-08
1.144000e+02	1.190000e+02	2.975661e-04	8.254700e-08	8.254700e-08
1.190000e+02	1.236000e+02	3.078004e-04	8.395454e-08	8.395454e-08
1.236000e+02	1.282000e+02	3.216335e-04	8.582035e-08	8.582035e-08
1.282000e+02	1.328000e+02	3.329922e-04	8.732260e-08	8.732260e-08
1.328000e+02	1.374000e+02	3.467952e-04	8.911405e-08	8.911405e-08
1.374000e+02	1.420000e+02	3.664148e-04	9.160014e-08	9.160014e-08
1.420000e+02	1.466000e+02	3.721011e-04	9.230815e-08	9.230815e-08
1.466000e+02	1.512000e+02	3.797665e-04	9.325410e-08	9.325410e-08
1.512000e+02	1.558000e+02	3.976520e-04	9.542478e-08	9.542478e-08
1.558000e+02	1.604000e+02	4.123015e-04	9.716659e-08	9.716659e-08
1.604000e+02	1.650000e+02	4.296333e-04	9.918786e-08	9.918786e-08
1.650000e+02	1.696000e+02	4.383511e-04	1.001891e-07	1.001891e-07
1.696000e+02	1.742000e+02	4.640215e-04	1.030810e-07	1.030810e-07
1.742000e+02	1.788000e+02	4.705804e-04	1.038070e-07	1.038070e-07
1.788000e+02	1.834000e+02	4.882609e-04	1.057391e-07	1.057391e-07
1.834000e+02	1.880000e+02	5.052272e-04	1.075605e-07	1.075605e-07
1.880000e+02	1.926000e+02	5.287943e-04	1.100406e-07	1.100406e-07
1.926000e+02	1.972000e+02	5.469933e-04	1.119182e-07	1.119182e-07
1.972000e+02	2.018000e+02	5.776828e-04	1.150150e-07	1.150150e-07
2.018000e+02	2.064000e+02	5.888854e-04	1.161248e-07	1.161248e-07
2.064000e+02	2.110000e+02	6.242726e-04	1.195630e-07	1.195630e-07
2.110000e+02	2.156000e+02	6.590541e-04	1.228486e-07	1.228486e-07
2.156000e+02	2.202000e+02	7.013157e-04	1.267262e-07	1.267262e-07
2.202000e+02	2.248000e+02	7.411148e-04	1.302724e-07	1.302724e-07
2.248000e+02	2.294000e+02	8.091089e-04	1.361172e-07	1.361172e-07
2.294000e+02	2.340000e+02	8.921389e-04	1.429308e-07	1.429308e-07
2.340000e+02	2.386000e+02	1.016253e-03	1.525494e-07	1.525494e-07
2.386000e+02	2.432000e+02	1.230599e-03	1.678680e-07	1.678680e-07
2.432000e+02	2.478000e+02	1.766480e-03	2.011240e-07	2.011240e-07
2.478000e+02	2.524000e+02	2.289778e-03	2.289846e-07	2.289846e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.253882e-03	5.220948e-07	5.220948e-07
5.460000e+01	5.920000e+01	1.367224e-03	5.451813e-07	5.451813e-07
5.920000e+01	6.380000e+01	1.467245e-03	5.647710e-07	5.647710e-07
6.380000e+01	6.840000e+01	1.586115e-03	5.872031e-07	5.872031e-07
6.840000e+01	7.300000e+01	1.706269e-03	6.090387e-07	6.090387e-07
7.300000e+01	7.760000e+01	1.809377e-03	6.271705e-07	6.271705e-07
7.760000e+01	8.220000e+01	1.933033e-03	6.482473e-07	6.482473e-07
8.220000e+01	8.680000e+01	2.011808e-03	6.613241e-07	6.613241e-07
8.680000e+01	9.140000e+01	2.131354e-03	6.806892e-07	6.806892e-07
9.140000e+01	9.600000e+01	2.269152e-03	7.023489e-07	7.023489e-07
9.600000e+01	1.006000e+02	2.403109e-03	7.227828e-07	7.227828e-07
1.006000e+02	1.052000e+02	2.465967e-03	7.321748e-07	7.321748e-07
1.052000e+02	1.098000e+02	2.559959e-03	7.459978e-07	7.459978e-07
1.098000e+02	1.144000e+02	2.708102e-03	7.672795e-07	7.672795e-07
1.144000e+02	1.190000e+02	2.824924e-03	7.836542e-07	7.836542e-07
1.190000e+02	1.236000e+02	2.922080e-03	7.970162e-07	7.970162e-07
1.236000e+02	1.282000e+02	3.053404e-03	8.147291e-07	8.147291e-07
1.282000e+02	1.328000e+02	3.161237e-03	8.289906e-07	8.289906e-07
1.328000e+02	1.374000e+02	3.292276e-03	8.459977e-07	8.459977e-07
1.374000e+02	1.420000e+02	3.478533e-03	8.695992e-07	8.695992e-07
1.420000e+02	1.466000e+02	3.532515e-03	8.763205e-07	8.763205e-07
1.466000e+02	1.512000e+02	3.605287e-03	8.853011e-07	8.853011e-07
1.512000e+02	1.558000e+02	3.775080e-03	9.059082e-07	9.059082e-07
1.558000e+02	1.604000e+02	3.914154e-03	9.224441e-07	9.224441e-07
1.604000e+02	1.650000e+02	4.078691e-03	9.416326e-07	9.416326e-07
1.650000e+02	1.696000e+02	4.161454e-03	9.511383e-07	9.511383e-07
1.696000e+02	1.742000e+02	4.405154e-03	9.785920e-07	9.785920e-07
1.742000e+02	1.788000e+02	4.467422e-03	9.854840e-07	9.854840e-07
1.788000e+02	1.834000e+02	4.635270e-03	1.003826e-06	1.003826e-06
1.834000e+02	1.880000e+02	4.796337e-03	1.021118e-06	1.021118e-06
1.880000e+02	1.926000e+02	5.020070e-03	1.044662e-06	1.044662e-06
1.926000e+02	1.972000e+02	5.192841e-03	1.062487e-06	1.062487e-06
1.972000e+02	2.018000e+02	5.484189e-03	1.091886e-06	1.091886e-06
2.018000e+02	2.064000e+02	5.590539e-03	1.102422e-06	1.102422e-06
2.064000e+02	2.110000e+02	5.926487e-03	1.135062e-06	1.135062e-06
2.110000e+02	2.156000e+02	6.256683e-03	1.166254e-06	1.166254e-06
2.156000e+02	2.202000e+02	6.657889e-03	1.203066e-06	1.203066e-06
2.202000e+02	2.248000e+02	7.035720e-03	1.236731e-06	1.236731e-06
2.248000e+02	2.294000e+02	7.681215e-03	1.292219e-06	1.292219e-06
2.294000e+02	2.340000e+02	8.469454e-03	1.356903e-06	1.356903e-06
2.340000e+02	2.386000e+02	9.647722e-03	1.448216e-06	1.448216e-06
2.386000e+02	2.432000e+02	1.168260e-02	1.593642e-06	1.593642e-06
2.432000e+02	2.478000e+02	1.676995e-02	1.909356e-06	1.909356e-06
2.478000e+02	2.524000e+02	2.173784e-02	2.173848e-06	2.173848e-06
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	6.536887e-06	2.775150e-09	2.775150e-09
5.460000e+01	5.920000e+01	7.097717e-06	2.885658e-09	2.885658e-09
5.920000e+01	6.380000e+01	7.569007e-06	2.970945e-09	2.970945e-09
6.380000e+01	6.840000e+01	8.142404e-06	3.073904e-09	3.073904e-09
6.840000e+01	7.300000e+01	8.715589e-06	3.172238e-09	3.172238e-09
7.300000e+01	7.760000e+01	9.222335e-06	3.258699e-09	3.258699e-09
7.760000e+01	8.220000e+01	9.793243e-06	3.347889e-09	3.347889e-09
8.220000e+01	8.680000e+01	1.009122e-05	3.382468e-09	3.382468e-09
8.680000e+01	9.140000e+01	1.060555e-05	3.453989e-09	3.453989e-09
9.140000e+01	9.600000e+01	1.120899e-05	3.537883e-09	3.537883e-09
9.600000e+01	1.006000e+02	1.178252e-05	3.613627e-09	3.613627e-09
1.006000e+02	1.052000e+02	1.201140e-05	3.636030e-09	3.636030e-09
1.052000e+02	1.098000e+02	1.239525e-05	3.681824e-09	3.681824e-09
1.098000e+02	1.144000e+02	1.300265e-05	3.754799e-09	3.754799e-09
1.144000e+02	1.190000e+02	1.340477e-05	3.790603e-09	3.790603e-09
1.190000e+02	1.236000e+02	1.369154e-05	3.807362e-09	3.807362e-09
1.236000e+02	1.282000e+02	1.418772e-05	3.858700e-09	3.858700e-09
1.282000e+02	1.328000e+02	1.453963e-05	3.885918e-09	3.885918e-09
1.328000e+02	1.374000e+02	1.493560e-05	3.911865e-09	3.911865e-09
1.374000e+02	1.420000e+02	1.558415e-05	3.970733e-09	3.970733e-09
1.420000e+02	1.466000e+02	1.562832e-05	3.951028e-09	3.951028e-09
1.466000e+02	1.512000e+02	1.580381e-05	3.953175e-09	3.953175e-09
1.512000e+02	1.558000e+02	1.630306e-05	3.985133e-09	3.985133e-09
1.558000e+02	1.604000e+02	1.661375e-05	3.988498e-09	3.988498e-09
1.604000e+02	1.650000e+02	1.709608e-05	4.019160e-09	4.019160e-09
1.650000e+02	1.696000e+02	1.711470e-05	3.983484e-09	3.983484e-09
1.696000e+02	1.742000e+02	1.780252e-05	4.026677e-09	4.026677e-09
1.742000e+02	1.788000e+02	1.776941e-05	3.989610e-09	3.989610e-09
1.788000e+02	1.834000e+02	1.816329e-05	4.001429e-09	4.001429e-09
1.834000e+02	1.880000e+02	1.835985e-05	3.976148e-09	3.976148e-09
1.880000e+02	1.926000e+02	1.886847e-05	3.992174e-09	3.992174e-09
1.926000e+02	1.972000e+02	1.906472e-05	3.964956e-09	3.964956e-09
1.972000e+02	2.018000e+02	1.968235e-05	3.981383e-09	3.981383e-09
2.018000e+02	2.064000e+02	1.967943e-05	3.939479e-09	3.939479e-09
2.064000e+02	2.110000e+02	2.029909e-05	3.944829e-09	3.944829e-09
2.110000e+02	2.156000e+02	2.090246e-05	3.950198e-09	3.950198e-09
2.156000e+02	2.202000e+02	2.159782e-05	3.953633e-09	3.953633e-09
2.202000e+02	2.248000e+02	2.221896e-05	3.952158e-09	3.952158e-09
2.248000e+02	2.294000e+02	2.350600e-05	3.996902e-09	3.996902e-09
2.294000e+02	2.340000e+02	2.509454e-05	4.057722e-09	4.057722e-09
2.340000e+02	2.386000e+02	2.761570e-05	4.176653e-09	4.176653e-09
2.386000e+02	2.432000e+02	3.221865e-05	4.419048e-09	4.419048e-09
2.432000e+02	2.478000e+02	4.443324e-05	5.073704e-09	5.073704e-09
2.478000e+02	2.524000e+02	5.575822e-05	5.579016e-09	5.579016e-09
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT
ScaledBy=9.99999999999999855e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.460000e+01	1.320418e-04	5.498034e-08	5.498034e-08
5.460000e+01	5.920000e+01	1.437279e-04	5.731257e-08	5.731257e-08
5.920000e+01	6.380000e+01	1.553296e-04	5.979057e-08	5.979057e-08
6.380000e+01	6.840000e+01	1.671004e-04	6.186428e-08	6.186428e-08
6.840000e+01	7.300000e+01	1.787298e-04	6.379749e-08	6.379749e-08
7.300000e+01	7.760000e+01	1.903934e-04	6.600039e-08	6.600039e-08
7.760000e+01	8.220000e+01	2.021883e-04	6.781036e-08	6.781036e-08
8.220000e+01	8.680000e+01	2.139538e-04	7.033665e-08	7.033665e-08
8.680000e+01	9.140000e+01	2.255924e-04	7.205202e-08	7.205202e-08
9.140000e+01	9.600000e+01	2.374007e-04	7.348543e-08	7.348543e-08
9.600000e+01	1.006000e+02	2.492650e-04	7.497555e-08	7.497555e-08
1.006000e+02	1.052000e+02	2.608687e-04	7.747352e-08	7.747352e-08
1.052000e+02	1.098000e+02	2.728411e-04	7.951370e-08	7.951370e-08
1.098000e+02	1.144000e+02	2.849643e-04	8.074660e-08	8.074660e-08
1.144000e+02	1.190000e+02	2.971007e-04	8.242844e-08	8.242844e-08
1.190000e+02	1.236000e+02	3.091657e-04	8.433233e-08	8.433233e-08
1.236000e+02	1.282000e+02	3.213726e-04	8.575570e-08	8.575570e-08
1.282000e+02	1.328000e+02	3.338241e-04	8.754564e-08	8.754564e-08
1.328000e+02	1.374000e+02	3.466233e-04	8.907403e-08	8.907403e-08
1.374000e+02	1.420000e+02	3.591833e-04	8.979637e-08	8.979637e-08
1.420000e+02	1.466000e+02	3.720630e-04	9.233668e-08	9.233668e-08
1.466000e+02	1.512000e+02	3.851107e-04	9.457519e-08	9.457519e-08
1.512000e+02	1.558000e+02	3.985770e-04	9.565499e-08	9.565499e-08
1.558000e+02	1.604000e+02	4.123267e-04	9.717532e-08	9.717532e-08
1.604000e+02	1.650000e+02	4.264467e-04	9.845940e-08	9.845940e-08
1.650000e+02	1.696000e+02	4.413676e-04	1.008832e-07	1.008832e-07
1.696000e+02	1.742000e+02	4.567441e-04	1.014722e-07	1.014722e-07
1.742000e+02	1.788000e+02	4.726859e-04	1.043049e-07	1.043049e-07
1.788000e+02	1.834000e+02	4.897383e-04	1.060754e-07	1.060754e-07
1.834000e+02	1.880000e+02	5.072622e-04	1.080006e-07	1.080006e-07
1.880000e+02	1.926000e+02	5.263828e-04	1.095452e-07	1.095452e-07
1.926000e+02	1.972000e+02	5.472452e-04	1.119773e-07	1.119773e-07
1.972000e+02	2.018000e+02	5.701009e-04	1.135317e-07	1.135317e-07
2.018000e+02	2.064000e+02	5.954720e-04	1.174361e-07	1.174361e-07
2.064000e+02	2.110000e+02	6.242087e-04	1.195599e-07	1.195599e-07
2.110000e+02	2.156000e+02	6.569922e-04	1.224737e-07	1.224737e-07
2.156000e+02	2.202000e+02	6.968785e-04	1.259339e-07	1.259339e-07
2.202000e+02	2.248000e+02	7.450133e-04	1.309752e-07	1.309752e-07
2.248000e+02	2.294000e+02	8.070033e-04	1.357739e-07	1.357739e-07
2.294000e+02	2.340000e+02	8.903630e-04	1.426546e-07	1.426546e-07
2.340000e+02	2.386000e+02	1.014857e-03	1.523518e-07	1.523518e-07
2.386000e+02	2.432000e+02	1.228646e-03	1.676083e-07	1.676083e-07
2.432000e+02	2.478000e+02	1.761482e-03	2.005642e-07	2.005642e-07
2.478000e+02	2.524000e+02	2.284787e-03	2.284945e-07	2.284945e-07
2.524000e+02	2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	2.616000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.616000e+02	2.662000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.662000e+02	2.708000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.708000e+02	2.754000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.754000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/500GeV/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ MeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
RatioPlot=0
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.633942e-02	5.267343e-06	5.267343e-06
5.000000e-01	1.500000e+00	3.672996e-02	6.220119e-06	6.220119e-06
1.500000e+00	2.500000e+00	2.537823e-02	5.170340e-06	5.170340e-06
2.500000e+00	3.500000e+00	1.159156e-02	3.494294e-06	3.494294e-06
3.500000e+00	4.500000e+00	3.941240e-03	2.037534e-06	2.037534e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.500513e-01	5.000513e-05	5.000513e-05
5.000000e-01	1.500000e+00	3.486932e-01	5.905025e-05	5.905025e-05
1.500000e+00	2.500000e+00	2.409263e-01	4.908424e-05	4.908424e-05
2.500000e+00	3.500000e+00	1.100436e-01	3.317282e-05	3.317282e-05
3.500000e+00	4.500000e+00	3.741587e-02	1.934318e-05	1.934318e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.306041e-04	1.942764e-07	1.942764e-07
5.000000e-01	1.500000e+00	1.286826e-03	2.274314e-07	2.274314e-07
1.500000e+00	2.500000e+00	8.822569e-04	1.875294e-07	1.875294e-07
2.500000e+00	3.500000e+00	4.000859e-04	1.257913e-07	1.257913e-07
3.500000e+00	4.500000e+00	1.350999e-04	7.281895e-08	7.281895e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.631930e-02	5.263852e-06	5.263852e-06
5.000000e-01	1.500000e+00	3.669950e-02	6.215589e-06	6.215589e-06
1.500000e+00	2.500000e+00	2.535553e-02	5.166237e-06	5.166237e-06
2.500000e+00	3.500000e+00	1.158058e-02	3.491335e-06	3.491335e-06
3.500000e+00	4.500000e+00	3.937346e-03	2.035726e-06	2.035726e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.726619e-02	5.359210e-06	5.359210e-06
5.000000e-01	1.500000e+00	3.696133e-02	6.239679e-06	6.239679e-06
1.500000e+00	2.500000e+00	2.494102e-02	5.125610e-06	5.125610e-06
2.500000e+00	3.500000e+00	1.117259e-02	3.430563e-06	3.430563e-06
3.500000e+00	4.500000e+00	3.733597e-03	1.983135e-06	1.983135e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.588496e-01	5.087726e-05	5.087726e-05
5.000000e-01	1.500000e+00	3.508897e-01	5.923594e-05	5.923594e-05
1.500000e+00	2.500000e+00	2.367757e-01	4.865960e-05	4.865960e-05
2.500000e+00	3.500000e+00	1.060661e-01	3.256779e-05	3.256779e-05
3.500000e+00	4.500000e+00	3.544463e-02	1.882674e-05	1.882674e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.633960e-04	1.976756e-07	1.976756e-07
5.000000e-01	1.500000e+00	1.294805e-03	2.281227e-07	2.281227e-07
1.500000e+00	2.500000e+00	8.667977e-04	1.858480e-07	1.858480e-07
2.500000e+00	3.500000e+00	3.854072e-04	1.234246e-07	1.234246e-07
3.500000e+00	4.500000e+00	1.278644e-04	7.080677e-08	7.080677e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.724538e-02	5.355661e-06	5.355661e-06
5.000000e-01	1.500000e+00	3.693058e-02	6.235120e-06	6.235120e-06
1.500000e+00	2.500000e+00	2.491867e-02	5.121535e-06	5.121535e-06
2.500000e+00	3.500000e+00	1.116195e-02	3.427642e-06	3.427642e-06
3.500000e+00	4.500000e+00	3.729892e-03	1.981366e-06	1.981366e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.213914e-02	7.410891e-06	7.410891e-06
5.000000e-01	1.500000e+00	3.681381e-02	6.227215e-06	6.227215e-06
1.500000e+00	2.500000e+00	1.282746e-02	3.675858e-06	3.675858e-06
2.500000e+00	3.500000e+00	2.947737e-03	1.762110e-06	1.762110e-06
3.500000e+00	4.500000e+00	5.072099e-04	7.309410e-07	7.309410e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.949791e-01	7.035475e-05	7.035475e-05
5.000000e-01	1.500000e+00	3.494892e-01	5.911761e-05	5.911761e-05
1.500000e+00	2.500000e+00	1.217765e-01	3.489649e-05	3.489649e-05
2.500000e+00	3.500000e+00	2.798413e-02	1.672846e-05	1.672846e-05
3.500000e+00	4.500000e+00	4.815160e-03	6.939135e-06	6.939135e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.822085e-03	2.702679e-07	2.702679e-07
5.000000e-01	1.500000e+00	1.286481e-03	2.270920e-07	2.270920e-07
1.500000e+00	2.500000e+00	4.482312e-04	1.340412e-07	1.340412e-07
2.500000e+00	3.500000e+00	1.029782e-04	6.423951e-08	6.423951e-08
3.500000e+00	4.500000e+00	1.771227e-05	2.663683e-08	2.663683e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.209466e-02	7.405317e-06	7.405317e-06
5.000000e-01	1.500000e+00	3.678253e-02	6.222553e-06	6.222553e-06
1.500000e+00	2.500000e+00	1.281658e-02	3.673113e-06	3.673113e-06
2.500000e+00	3.500000e+00	2.945212e-03	1.760777e-06	1.760777e-06
3.500000e+00	4.500000e+00	5.067790e-04	7.303939e-07	7.303939e-07
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/500GeV/photon_multiplicity_1GeV.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ GeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.401
RatioPlotYMax=1.2
RatioPlotDrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlotReference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.199346e-02	8.081114e-06	8.081114e-06
5.000000e-01	1.500000e+00	3.314184e-02	5.908627e-06	5.908627e-06
1.500000e+00	2.500000e+00	8.571201e-03	3.004825e-06	3.004825e-06
2.500000e+00	3.500000e+00	1.436787e-03	1.230253e-06	1.230253e-06
3.500000e+00	4.500000e+00	1.771506e-04	4.319859e-07	4.319859e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.885038e-01	7.671400e-05	7.671400e-05
5.000000e-01	1.500000e+00	3.146154e-01	5.609059e-05	5.609059e-05
1.500000e+00	2.500000e+00	8.136640e-02	2.852480e-05	2.852480e-05
2.500000e+00	3.500000e+00	1.363942e-02	1.167879e-05	1.167879e-05
3.500000e+00	4.500000e+00	1.681690e-03	4.100841e-06	4.100841e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.189638e-03	2.979639e-07	2.979639e-07
5.000000e-01	1.500000e+00	1.146429e-03	2.131811e-07	2.131811e-07
1.500000e+00	2.500000e+00	2.906491e-04	1.061652e-07	1.061652e-07
2.500000e+00	3.500000e+00	4.781302e-05	4.260751e-08	4.260751e-08
3.500000e+00	4.500000e+00	5.802501e-06	1.470678e-08	1.470678e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.194288e-02	8.075325e-06	8.075325e-06
5.000000e-01	1.500000e+00	3.310940e-02	5.903430e-06	5.903430e-06
1.500000e+00	2.500000e+00	8.561844e-03	3.001840e-06	3.001840e-06
2.500000e+00	3.500000e+00	1.435049e-03	1.228884e-06	1.228884e-06
3.500000e+00	4.500000e+00	1.769360e-04	4.315045e-07	4.315045e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.377629e-02	8.196490e-06	8.196490e-06
5.000000e-01	1.500000e+00	3.209765e-02	5.814802e-06	5.814802e-06
1.500000e+00	2.500000e+00	7.986786e-03	2.900576e-06	2.900576e-06
2.500000e+00	3.500000e+00	1.304187e-03	1.172110e-06	1.172110e-06
3.500000e+00	4.500000e+00	1.580006e-04	4.079695e-07	4.079695e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.054283e-01	7.780927e-05	7.780927e-05
5.000000e-01	1.500000e+00	3.047030e-01	5.519991e-05	5.519991e-05
1.500000e+00	2.500000e+00	7.581855e-02	2.753517e-05	2.753517e-05
2.500000e+00	3.500000e+00	1.238065e-02	1.112684e-05	1.112684e-05
3.500000e+00	4.500000e+00	1.499900e-03	3.872854e-06	3.872854e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.252733e-03	3.022354e-07	3.022354e-07
5.000000e-01	1.500000e+00	1.108908e-03	2.095165e-07	2.095165e-07
1.500000e+00	2.500000e+00	2.703901e-04	1.023043e-07	1.023043e-07
2.500000e+00	3.500000e+00	4.332030e-05	4.051291e-08	4.051291e-08
3.500000e+00	4.500000e+00	5.165468e-06	1.386184e-08	1.386184e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.372419e-02	8.190610e-06	8.190610e-06
5.000000e-01	1.500000e+00	3.206595e-02	5.809636e-06	5.809636e-06
1.500000e+00	2.500000e+00	7.977990e-03	2.897667e-06	2.897667e-06
2.500000e+00	3.500000e+00	1.302607e-03	1.170804e-06	1.170804e-06
3.500000e+00	4.500000e+00	1.578081e-04	4.075117e-07	4.075117e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.959675e-02	8.562346e-06	8.562346e-06
5.000000e-01	1.500000e+00	2.900698e-02	5.527764e-06	5.527764e-06
1.500000e+00	2.500000e+00	5.868839e-03	2.486419e-06	2.486419e-06
2.500000e+00	3.500000e+00	7.730086e-04	9.023821e-07	9.023821e-07
3.500000e+00	4.500000e+00	7.889498e-05	2.882856e-07	2.882856e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.606819e-01	8.128234e-05	8.128234e-05
5.000000e-01	1.500000e+00	2.753632e-01	5.247506e-05	5.247506e-05
1.500000e+00	2.500000e+00	5.571288e-02	2.360358e-05	2.360358e-05
2.500000e+00	3.500000e+00	7.338170e-03	8.566312e-06	8.566312e-06
3.500000e+00	4.500000e+00	7.489500e-04	2.736695e-06	2.736695e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.447064e-03	3.142402e-07	3.142402e-07
5.000000e-01	1.500000e+00	1.004505e-03	1.996766e-07	1.996766e-07
1.500000e+00	2.500000e+00	2.003000e-04	8.845141e-08	8.845141e-08
2.500000e+00	3.500000e+00	2.604584e-05	3.167078e-08	3.167078e-08
3.500000e+00	4.500000e+00	2.629367e-06	1.000028e-08	1.000028e-08
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.953767e-02	8.555928e-06	8.555928e-06
5.000000e-01	1.500000e+00	2.897900e-02	5.522982e-06	5.522982e-06
1.500000e+00	2.500000e+00	5.862638e-03	2.484038e-06	2.484038e-06
2.500000e+00	3.500000e+00	7.721349e-04	9.014506e-07	9.014506e-07
3.500000e+00	4.500000e+00	7.879687e-05	2.879554e-07	2.879554e-07
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/500GeV/third_jet_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 500 GeV
XLabel=$\log_{10} \left(k_T^\gamma/1\text{ GeV}\right)$
YLabel=d$\sigma/$d$\log(k_T^\gamma)$ [pb]
LegendXPos=0.1
LegendYPos=0.7
DrawOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
LegendOnly=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlotYLabel=Ratio
RatioPlotYMin=0.701
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.009025e-03	5.939026e-06	5.939026e-06
-2.940000e+00	-2.880000e+00	2.019962e-03	5.955173e-06	5.955173e-06
-2.880000e+00	-2.820000e+00	2.036430e-03	5.979397e-06	5.979397e-06
-2.820000e+00	-2.760000e+00	2.017978e-03	5.952247e-06	5.952247e-06
-2.760000e+00	-2.700000e+00	2.043628e-03	5.989957e-06	5.989957e-06
-2.700000e+00	-2.640000e+00	2.031462e-03	5.972099e-06	5.972099e-06
-2.640000e+00	-2.580000e+00	2.034482e-03	5.976537e-06	5.976537e-06
-2.580000e+00	-2.520000e+00	2.031620e-03	5.972332e-06	5.972332e-06
-2.520000e+00	-2.460000e+00	2.043365e-03	5.989570e-06	5.989570e-06
-2.460000e+00	-2.400000e+00	2.054322e-03	6.005606e-06	6.005606e-06
-2.400000e+00	-2.340000e+00	2.056007e-03	6.008069e-06	6.008069e-06
-2.340000e+00	-2.280000e+00	2.057797e-03	6.010685e-06	6.010685e-06
-2.280000e+00	-2.220000e+00	2.050547e-03	6.000086e-06	6.000086e-06
-2.220000e+00	-2.160000e+00	2.064240e-03	6.020087e-06	6.020087e-06
-2.160000e+00	-2.100000e+00	2.064382e-03	6.020292e-06	6.020292e-06
-2.100000e+00	-2.040000e+00	2.069842e-03	6.028248e-06	6.028248e-06
-2.040000e+00	-1.980000e+00	2.069017e-03	6.027048e-06	6.027048e-06
-1.980000e+00	-1.920000e+00	2.074002e-03	6.034305e-06	6.034305e-06
-1.920000e+00	-1.860000e+00	2.081270e-03	6.044869e-06	6.044869e-06
-1.860000e+00	-1.800000e+00	2.083027e-03	6.047419e-06	6.047419e-06
-1.800000e+00	-1.740000e+00	2.084975e-03	6.050248e-06	6.050248e-06
-1.740000e+00	-1.680000e+00	2.104393e-03	6.078356e-06	6.078356e-06
-1.680000e+00	-1.620000e+00	2.095790e-03	6.065918e-06	6.065918e-06
-1.620000e+00	-1.560000e+00	2.095843e-03	6.065994e-06	6.065994e-06
-1.560000e+00	-1.500000e+00	2.100777e-03	6.073131e-06	6.073131e-06
-1.500000e+00	-1.440000e+00	2.100935e-03	6.073359e-06	6.073359e-06
-1.440000e+00	-1.380000e+00	2.119895e-03	6.100704e-06	6.100704e-06
-1.380000e+00	-1.320000e+00	2.116998e-03	6.096534e-06	6.096534e-06
-1.320000e+00	-1.260000e+00	2.125180e-03	6.108303e-06	6.108303e-06
-1.260000e+00	-1.200000e+00	2.106288e-03	6.081093e-06	6.081093e-06
-1.200000e+00	-1.140000e+00	2.131237e-03	6.117000e-06	6.117000e-06
-1.140000e+00	-1.080000e+00	2.132255e-03	6.118462e-06	6.118462e-06
-1.080000e+00	-1.020000e+00	2.131448e-03	6.117305e-06	6.117305e-06
-1.020000e+00	-9.600000e-01	2.148637e-03	6.141919e-06	6.141919e-06
-9.600000e-01	-9.000000e-01	2.146512e-03	6.138883e-06	6.138883e-06
-9.000000e-01	-8.400000e-01	2.155062e-03	6.151097e-06	6.151097e-06
-8.400000e-01	-7.800000e-01	2.152463e-03	6.147387e-06	6.147387e-06
-7.800000e-01	-7.200000e-01	2.157872e-03	6.155104e-06	6.155104e-06
-7.200000e-01	-6.600000e-01	2.162208e-03	6.161286e-06	6.161286e-06
-6.600000e-01	-6.000000e-01	2.169107e-03	6.171109e-06	6.171109e-06
-6.000000e-01	-5.400000e-01	2.165543e-03	6.166036e-06	6.166036e-06
-5.400000e-01	-4.800000e-01	2.173443e-03	6.177275e-06	6.177275e-06
-4.800000e-01	-4.200000e-01	2.178078e-03	6.183857e-06	6.183857e-06
-4.200000e-01	-3.600000e-01	2.168633e-03	6.170434e-06	6.170434e-06
-3.600000e-01	-3.000000e-01	2.177922e-03	6.183632e-06	6.183632e-06
-3.000000e-01	-2.400000e-01	2.190843e-03	6.201951e-06	6.201951e-06
-2.400000e-01	-1.800000e-01	2.184592e-03	6.193097e-06	6.193097e-06
-1.800000e-01	-1.200000e-01	2.184627e-03	6.193146e-06	6.193146e-06
-1.200000e-01	-6.000000e-02	2.190438e-03	6.201378e-06	6.201378e-06
-6.000000e-02	0.000000e+00	2.191650e-03	6.203093e-06	6.203093e-06
0.000000e+00	6.000000e-02	2.202712e-03	6.218726e-06	6.218726e-06
6.000000e-02	1.200000e-01	2.195285e-03	6.208234e-06	6.208234e-06
1.200000e-01	1.800000e-01	2.203150e-03	6.219345e-06	6.219345e-06
1.800000e-01	2.400000e-01	2.215177e-03	6.236298e-06	6.236298e-06
2.400000e-01	3.000000e-01	2.211630e-03	6.231303e-06	6.231303e-06
3.000000e-01	3.600000e-01	2.210365e-03	6.229522e-06	6.229522e-06
3.600000e-01	4.200000e-01	2.222357e-03	6.246397e-06	6.246397e-06
4.200000e-01	4.800000e-01	2.208470e-03	6.226850e-06	6.226850e-06
4.800000e-01	5.400000e-01	2.211805e-03	6.231551e-06	6.231551e-06
5.400000e-01	6.000000e-01	2.229643e-03	6.256628e-06	6.256628e-06
6.000000e-01	6.600000e-01	2.221602e-03	6.245336e-06	6.245336e-06
6.600000e-01	7.200000e-01	2.234243e-03	6.263080e-06	6.263080e-06
7.200000e-01	7.800000e-01	2.231995e-03	6.259928e-06	6.259928e-06
7.800000e-01	8.400000e-01	2.246585e-03	6.280355e-06	6.280355e-06
8.400000e-01	9.000000e-01	2.246638e-03	6.280428e-06	6.280428e-06
9.000000e-01	9.600000e-01	2.244198e-03	6.277015e-06	6.277015e-06
9.600000e-01	1.020000e+00	2.251448e-03	6.287147e-06	6.287147e-06
1.020000e+00	1.080000e+00	2.262368e-03	6.302376e-06	6.302376e-06
1.080000e+00	1.140000e+00	2.272358e-03	6.316275e-06	6.316275e-06
1.140000e+00	1.200000e+00	2.267302e-03	6.309246e-06	6.309246e-06
1.200000e+00	1.260000e+00	2.278433e-03	6.324713e-06	6.324713e-06
1.260000e+00	1.320000e+00	2.292865e-03	6.344711e-06	6.344711e-06
1.320000e+00	1.380000e+00	2.298010e-03	6.351826e-06	6.351826e-06
1.380000e+00	1.440000e+00	2.307033e-03	6.364284e-06	6.364284e-06
1.440000e+00	1.500000e+00	2.289530e-03	6.340095e-06	6.340095e-06
1.500000e+00	1.560000e+00	2.278767e-03	6.325177e-06	6.325177e-06
1.560000e+00	1.620000e+00	2.265125e-03	6.306216e-06	6.306216e-06
1.620000e+00	1.680000e+00	2.235982e-03	6.265514e-06	6.265514e-06
1.680000e+00	1.740000e+00	2.168773e-03	6.170634e-06	6.170634e-06
1.740000e+00	1.800000e+00	2.098985e-03	6.070541e-06	6.070541e-06
1.800000e+00	1.860000e+00	1.962973e-03	5.870565e-06	5.870565e-06
1.860000e+00	1.920000e+00	1.788178e-03	5.603094e-06	5.603094e-06
1.920000e+00	1.980000e+00	1.536150e-03	5.193252e-06	5.193252e-06
1.980000e+00	2.040000e+00	1.207785e-03	4.604871e-06	4.604871e-06
2.040000e+00	2.100000e+00	7.378595e-04	3.599229e-06	3.599229e-06
2.100000e+00	2.160000e+00	2.835773e-04	2.231303e-06	2.231303e-06
2.160000e+00	2.220000e+00	4.015240e-05	8.396115e-07	8.396115e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.907167e-02	5.637917e-05	5.637917e-05
-2.940000e+00	-2.880000e+00	1.917550e-02	5.653244e-05	5.653244e-05
-2.880000e+00	-2.820000e+00	1.933183e-02	5.676242e-05	5.676242e-05
-2.820000e+00	-2.760000e+00	1.915667e-02	5.650467e-05	5.650467e-05
-2.760000e+00	-2.700000e+00	1.940017e-02	5.686265e-05	5.686265e-05
-2.700000e+00	-2.640000e+00	1.928467e-02	5.669313e-05	5.669313e-05
-2.640000e+00	-2.580000e+00	1.931333e-02	5.673525e-05	5.673525e-05
-2.580000e+00	-2.520000e+00	1.928617e-02	5.669534e-05	5.669534e-05
-2.520000e+00	-2.460000e+00	1.939767e-02	5.685899e-05	5.685899e-05
-2.460000e+00	-2.400000e+00	1.950167e-02	5.701121e-05	5.701121e-05
-2.400000e+00	-2.340000e+00	1.951767e-02	5.703459e-05	5.703459e-05
-2.340000e+00	-2.280000e+00	1.953467e-02	5.705942e-05	5.705942e-05
-2.280000e+00	-2.220000e+00	1.946583e-02	5.695881e-05	5.695881e-05
-2.220000e+00	-2.160000e+00	1.959583e-02	5.714869e-05	5.714869e-05
-2.160000e+00	-2.100000e+00	1.959717e-02	5.715063e-05	5.715063e-05
-2.100000e+00	-2.040000e+00	1.964900e-02	5.722616e-05	5.722616e-05
-2.040000e+00	-1.980000e+00	1.964117e-02	5.721475e-05	5.721475e-05
-1.980000e+00	-1.920000e+00	1.968850e-02	5.728365e-05	5.728365e-05
-1.920000e+00	-1.860000e+00	1.975750e-02	5.738394e-05	5.738394e-05
-1.860000e+00	-1.800000e+00	1.977417e-02	5.740814e-05	5.740814e-05
-1.800000e+00	-1.740000e+00	1.979267e-02	5.743499e-05	5.743499e-05
-1.740000e+00	-1.680000e+00	1.997700e-02	5.770182e-05	5.770182e-05
-1.680000e+00	-1.620000e+00	1.989533e-02	5.758376e-05	5.758376e-05
-1.620000e+00	-1.560000e+00	1.989583e-02	5.758448e-05	5.758448e-05
-1.560000e+00	-1.500000e+00	1.994267e-02	5.765221e-05	5.765221e-05
-1.500000e+00	-1.440000e+00	1.994417e-02	5.765438e-05	5.765438e-05
-1.440000e+00	-1.380000e+00	2.012417e-02	5.791397e-05	5.791397e-05
-1.380000e+00	-1.320000e+00	2.009667e-02	5.787439e-05	5.787439e-05
-1.320000e+00	-1.260000e+00	2.017433e-02	5.798611e-05	5.798611e-05
-1.260000e+00	-1.200000e+00	1.999500e-02	5.772781e-05	5.772781e-05
-1.200000e+00	-1.140000e+00	2.023183e-02	5.806869e-05	5.806869e-05
-1.140000e+00	-1.080000e+00	2.024150e-02	5.808256e-05	5.808256e-05
-1.080000e+00	-1.020000e+00	2.023383e-02	5.807156e-05	5.807156e-05
-1.020000e+00	-9.600000e-01	2.039700e-02	5.830523e-05	5.830523e-05
-9.600000e-01	-9.000000e-01	2.037683e-02	5.827640e-05	5.827640e-05
-9.000000e-01	-8.400000e-01	2.045800e-02	5.839235e-05	5.839235e-05
-8.400000e-01	-7.800000e-01	2.043333e-02	5.835714e-05	5.835714e-05
-7.800000e-01	-7.200000e-01	2.048467e-02	5.843040e-05	5.843040e-05
-7.200000e-01	-6.600000e-01	2.052583e-02	5.848908e-05	5.848908e-05
-6.600000e-01	-6.000000e-01	2.059133e-02	5.858233e-05	5.858233e-05
-6.000000e-01	-5.400000e-01	2.055750e-02	5.853418e-05	5.853418e-05
-5.400000e-01	-4.800000e-01	2.063250e-02	5.864086e-05	5.864086e-05
-4.800000e-01	-4.200000e-01	2.067650e-02	5.870335e-05	5.870335e-05
-4.200000e-01	-3.600000e-01	2.058683e-02	5.857592e-05	5.857592e-05
-3.600000e-01	-3.000000e-01	2.067500e-02	5.870122e-05	5.870122e-05
-3.000000e-01	-2.400000e-01	2.079767e-02	5.887510e-05	5.887510e-05
-2.400000e-01	-1.800000e-01	2.073833e-02	5.879106e-05	5.879106e-05
-1.800000e-01	-1.200000e-01	2.073867e-02	5.879153e-05	5.879153e-05
-1.200000e-01	-6.000000e-02	2.079383e-02	5.886968e-05	5.886968e-05
-6.000000e-02	0.000000e+00	2.080533e-02	5.888595e-05	5.888595e-05
0.000000e+00	6.000000e-02	2.091033e-02	5.903436e-05	5.903436e-05
6.000000e-02	1.200000e-01	2.083983e-02	5.893476e-05	5.893476e-05
1.200000e-01	1.800000e-01	2.091450e-02	5.904024e-05	5.904024e-05
1.800000e-01	2.400000e-01	2.102867e-02	5.920116e-05	5.920116e-05
2.400000e-01	3.000000e-01	2.099500e-02	5.915375e-05	5.915375e-05
3.000000e-01	3.600000e-01	2.098300e-02	5.913685e-05	5.913685e-05
3.600000e-01	4.200000e-01	2.109683e-02	5.929704e-05	5.929704e-05
4.200000e-01	4.800000e-01	2.096500e-02	5.911148e-05	5.911148e-05
4.800000e-01	5.400000e-01	2.099667e-02	5.915610e-05	5.915610e-05
5.400000e-01	6.000000e-01	2.116600e-02	5.939416e-05	5.939416e-05
6.000000e-01	6.600000e-01	2.108967e-02	5.928697e-05	5.928697e-05
6.600000e-01	7.200000e-01	2.120967e-02	5.945540e-05	5.945540e-05
7.200000e-01	7.800000e-01	2.118833e-02	5.942549e-05	5.942549e-05
7.800000e-01	8.400000e-01	2.132683e-02	5.961939e-05	5.961939e-05
8.400000e-01	9.000000e-01	2.132733e-02	5.962009e-05	5.962009e-05
9.000000e-01	9.600000e-01	2.130417e-02	5.958770e-05	5.958770e-05
9.600000e-01	1.020000e+00	2.137300e-02	5.968389e-05	5.968389e-05
1.020000e+00	1.080000e+00	2.147667e-02	5.982846e-05	5.982846e-05
1.080000e+00	1.140000e+00	2.157150e-02	5.996040e-05	5.996040e-05
1.140000e+00	1.200000e+00	2.152350e-02	5.989366e-05	5.989366e-05
1.200000e+00	1.260000e+00	2.162917e-02	6.004050e-05	6.004050e-05
1.260000e+00	1.320000e+00	2.176617e-02	6.023034e-05	6.023034e-05
1.320000e+00	1.380000e+00	2.181500e-02	6.029787e-05	6.029787e-05
1.380000e+00	1.440000e+00	2.190067e-02	6.041615e-05	6.041615e-05
1.440000e+00	1.500000e+00	2.173450e-02	6.018652e-05	6.018652e-05
1.500000e+00	1.560000e+00	2.163233e-02	6.004489e-05	6.004489e-05
1.560000e+00	1.620000e+00	2.150283e-02	5.986489e-05	5.986489e-05
1.620000e+00	1.680000e+00	2.122617e-02	5.947852e-05	5.947852e-05
1.680000e+00	1.740000e+00	2.058817e-02	5.857782e-05	5.857782e-05
1.740000e+00	1.800000e+00	1.992567e-02	5.762764e-05	5.762764e-05
1.800000e+00	1.860000e+00	1.863450e-02	5.572926e-05	5.572926e-05
1.860000e+00	1.920000e+00	1.697517e-02	5.319017e-05	5.319017e-05
1.920000e+00	1.980000e+00	1.458267e-02	4.929954e-05	4.929954e-05
1.980000e+00	2.040000e+00	1.146550e-02	4.371403e-05	4.371403e-05
2.040000e+00	2.100000e+00	7.004500e-03	3.416748e-05	3.416748e-05
2.100000e+00	2.160000e+00	2.692000e-03	2.118175e-05	2.118175e-05
2.160000e+00	2.220000e+00	3.811667e-04	7.970431e-06	7.970431e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.546207e-05	2.327636e-07	2.327636e-07
-2.940000e+00	-2.880000e+00	7.587563e-05	2.333877e-07	2.333877e-07
-2.880000e+00	-2.820000e+00	7.649625e-05	2.343916e-07	2.343916e-07
-2.820000e+00	-2.760000e+00	7.578813e-05	2.332734e-07	2.332734e-07
-2.760000e+00	-2.700000e+00	7.679467e-05	2.348665e-07	2.348665e-07
-2.700000e+00	-2.640000e+00	7.633438e-05	2.341890e-07	2.341890e-07
-2.640000e+00	-2.580000e+00	7.657298e-05	2.347365e-07	2.347365e-07
-2.580000e+00	-2.520000e+00	7.633748e-05	2.342099e-07	2.342099e-07
-2.520000e+00	-2.460000e+00	7.687713e-05	2.351367e-07	2.351367e-07
-2.460000e+00	-2.400000e+00	7.730235e-05	2.358088e-07	2.358088e-07
-2.400000e+00	-2.340000e+00	7.721653e-05	2.354443e-07	2.354443e-07
-2.340000e+00	-2.280000e+00	7.742012e-05	2.359748e-07	2.359748e-07
-2.280000e+00	-2.220000e+00	7.717582e-05	2.356683e-07	2.356683e-07
-2.220000e+00	-2.160000e+00	7.770067e-05	2.364481e-07	2.364481e-07
-2.160000e+00	-2.100000e+00	7.769808e-05	2.364366e-07	2.364366e-07
-2.100000e+00	-2.040000e+00	7.804617e-05	2.371577e-07	2.371577e-07
-2.040000e+00	-1.980000e+00	7.797703e-05	2.370166e-07	2.370166e-07
-1.980000e+00	-1.920000e+00	7.800630e-05	2.368212e-07	2.368212e-07
-1.920000e+00	-1.860000e+00	7.835282e-05	2.374610e-07	2.374610e-07
-1.860000e+00	-1.800000e+00	7.847240e-05	2.377254e-07	2.377254e-07
-1.800000e+00	-1.740000e+00	7.861777e-05	2.380607e-07	2.380607e-07
-1.740000e+00	-1.680000e+00	7.915187e-05	2.385929e-07	2.385929e-07
-1.680000e+00	-1.620000e+00	7.895285e-05	2.384372e-07	2.384372e-07
-1.620000e+00	-1.560000e+00	7.888612e-05	2.382241e-07	2.382241e-07
-1.560000e+00	-1.500000e+00	7.916315e-05	2.388169e-07	2.388169e-07
-1.500000e+00	-1.440000e+00	7.916883e-05	2.387945e-07	2.387945e-07
-1.440000e+00	-1.380000e+00	7.988688e-05	2.398999e-07	2.398999e-07
-1.380000e+00	-1.320000e+00	7.992165e-05	2.401706e-07	2.401706e-07
-1.320000e+00	-1.260000e+00	8.012338e-05	2.403236e-07	2.403236e-07
-1.260000e+00	-1.200000e+00	7.945802e-05	2.393618e-07	2.393618e-07
-1.200000e+00	-1.140000e+00	8.041648e-05	2.408351e-07	2.408351e-07
-1.140000e+00	-1.080000e+00	8.042228e-05	2.408170e-07	2.408170e-07
-1.080000e+00	-1.020000e+00	8.039258e-05	2.408028e-07	2.408028e-07
-1.020000e+00	-9.600000e-01	8.105323e-05	2.417819e-07	2.417819e-07
-9.600000e-01	-9.000000e-01	8.099232e-05	2.417068e-07	2.417068e-07
-9.000000e-01	-8.400000e-01	8.131380e-05	2.421448e-07	2.421448e-07
-8.400000e-01	-7.800000e-01	8.127475e-05	2.422170e-07	2.422170e-07
-7.800000e-01	-7.200000e-01	8.144690e-05	2.424364e-07	2.424364e-07
-7.200000e-01	-6.600000e-01	8.168620e-05	2.428738e-07	2.428738e-07
-6.600000e-01	-6.000000e-01	8.193508e-05	2.432250e-07	2.432250e-07
-6.000000e-01	-5.400000e-01	8.188458e-05	2.432744e-07	2.432744e-07
-5.400000e-01	-4.800000e-01	8.212812e-05	2.435626e-07	2.435626e-07
-4.800000e-01	-4.200000e-01	8.227623e-05	2.437201e-07	2.437201e-07
-4.200000e-01	-3.600000e-01	8.192620e-05	2.432416e-07	2.432416e-07
-3.600000e-01	-3.000000e-01	8.222767e-05	2.436666e-07	2.436666e-07
-3.000000e-01	-2.400000e-01	8.282008e-05	2.446458e-07	2.446458e-07
-2.400000e-01	-1.800000e-01	8.249650e-05	2.440413e-07	2.440413e-07
-1.800000e-01	-1.200000e-01	8.258555e-05	2.442817e-07	2.442817e-07
-1.200000e-01	-6.000000e-02	8.282047e-05	2.446448e-07	2.446448e-07
-6.000000e-02	0.000000e+00	8.295197e-05	2.449820e-07	2.449820e-07
0.000000e+00	6.000000e-02	8.328410e-05	2.453566e-07	2.453566e-07
6.000000e-02	1.200000e-01	8.308530e-05	2.451785e-07	2.451785e-07
1.200000e-01	1.800000e-01	8.326208e-05	2.452935e-07	2.452935e-07
1.800000e-01	2.400000e-01	8.389217e-05	2.464133e-07	2.464133e-07
2.400000e-01	3.000000e-01	8.376110e-05	2.462566e-07	2.462566e-07
3.000000e-01	3.600000e-01	8.383340e-05	2.464931e-07	2.464931e-07
3.600000e-01	4.200000e-01	8.433493e-05	2.473475e-07	2.473475e-07
4.200000e-01	4.800000e-01	8.369133e-05	2.462479e-07	2.462479e-07
4.800000e-01	5.400000e-01	8.395060e-05	2.467969e-07	2.467969e-07
5.400000e-01	6.000000e-01	8.460055e-05	2.476887e-07	2.476887e-07
6.000000e-01	6.600000e-01	8.441262e-05	2.476007e-07	2.476007e-07
6.600000e-01	7.200000e-01	8.480738e-05	2.480877e-07	2.480877e-07
7.200000e-01	7.800000e-01	8.487553e-05	2.484231e-07	2.484231e-07
7.800000e-01	8.400000e-01	8.542248e-05	2.492241e-07	2.492241e-07
8.400000e-01	9.000000e-01	8.568048e-05	2.499414e-07	2.499414e-07
9.000000e-01	9.600000e-01	8.548118e-05	2.495069e-07	2.495069e-07
9.600000e-01	1.020000e+00	8.595543e-05	2.504673e-07	2.504673e-07
1.020000e+00	1.080000e+00	8.647425e-05	2.514181e-07	2.514181e-07
1.080000e+00	1.140000e+00	8.688282e-05	2.519397e-07	2.519397e-07
1.140000e+00	1.200000e+00	8.683702e-05	2.521633e-07	2.521633e-07
1.200000e+00	1.260000e+00	8.737285e-05	2.530830e-07	2.530830e-07
1.260000e+00	1.320000e+00	8.800550e-05	2.540871e-07	2.540871e-07
1.320000e+00	1.380000e+00	8.825855e-05	2.544705e-07	2.544705e-07
1.380000e+00	1.440000e+00	8.874083e-05	2.553091e-07	2.553091e-07
1.440000e+00	1.500000e+00	8.796705e-05	2.539857e-07	2.539857e-07
1.500000e+00	1.560000e+00	8.731562e-05	2.526688e-07	2.526688e-07
1.560000e+00	1.620000e+00	8.645537e-05	2.507398e-07	2.507398e-07
1.620000e+00	1.680000e+00	8.468095e-05	2.471550e-07	2.471550e-07
1.680000e+00	1.740000e+00	8.130083e-05	2.407889e-07	2.407889e-07
1.740000e+00	1.800000e+00	7.749488e-05	2.330929e-07	2.330929e-07
1.800000e+00	1.860000e+00	7.080647e-05	2.200352e-07	2.200352e-07
1.860000e+00	1.920000e+00	6.253705e-05	2.033265e-07	2.033265e-07
1.920000e+00	1.980000e+00	5.145233e-05	1.800964e-07	1.800964e-07
1.980000e+00	2.040000e+00	3.820122e-05	1.502590e-07	1.502590e-07
2.040000e+00	2.100000e+00	2.179877e-05	1.089509e-07	1.089509e-07
2.100000e+00	2.160000e+00	7.847417e-06	6.277194e-08	6.277194e-08
2.160000e+00	2.220000e+00	1.048415e-06	2.210351e-08	2.210351e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.008262e-03	5.937375e-06	5.937375e-06
-2.940000e+00	-2.880000e+00	2.019200e-03	5.953524e-06	5.953524e-06
-2.880000e+00	-2.820000e+00	2.035752e-03	5.978006e-06	5.978006e-06
-2.820000e+00	-2.760000e+00	2.017302e-03	5.950857e-06	5.950857e-06
-2.760000e+00	-2.700000e+00	2.042952e-03	5.988577e-06	5.988577e-06
-2.700000e+00	-2.640000e+00	2.030865e-03	5.970944e-06	5.970944e-06
-2.640000e+00	-2.580000e+00	2.033822e-03	5.975199e-06	5.975199e-06
-2.580000e+00	-2.520000e+00	2.030793e-03	5.970509e-06	5.970509e-06
-2.520000e+00	-2.460000e+00	2.042632e-03	5.988023e-06	5.988023e-06
-2.460000e+00	-2.400000e+00	2.053615e-03	6.004151e-06	6.004151e-06
-2.400000e+00	-2.340000e+00	2.055240e-03	6.006434e-06	6.006434e-06
-2.340000e+00	-2.280000e+00	2.056973e-03	6.008889e-06	6.008889e-06
-2.280000e+00	-2.220000e+00	2.049888e-03	5.998764e-06	5.998764e-06
-2.220000e+00	-2.160000e+00	2.063517e-03	6.018587e-06	6.018587e-06
-2.160000e+00	-2.100000e+00	2.063657e-03	6.018790e-06	6.018790e-06
-2.100000e+00	-2.040000e+00	2.069053e-03	6.026562e-06	6.026562e-06
-2.040000e+00	-1.980000e+00	2.068265e-03	6.025467e-06	6.025467e-06
-1.980000e+00	-1.920000e+00	2.073350e-03	6.033018e-06	6.033018e-06
-1.920000e+00	-1.860000e+00	2.080633e-03	6.043624e-06	6.043624e-06
-1.860000e+00	-1.800000e+00	2.082425e-03	6.046280e-06	6.046280e-06
-1.800000e+00	-1.740000e+00	2.084298e-03	6.048893e-06	6.048893e-06
-1.740000e+00	-1.680000e+00	2.103582e-03	6.076626e-06	6.076626e-06
-1.680000e+00	-1.620000e+00	2.095015e-03	6.064285e-06	6.064285e-06
-1.620000e+00	-1.560000e+00	2.094980e-03	6.064107e-06	6.064107e-06
-1.560000e+00	-1.500000e+00	2.099997e-03	6.071493e-06	6.071493e-06
-1.500000e+00	-1.440000e+00	2.100043e-03	6.071397e-06	6.071397e-06
-1.440000e+00	-1.380000e+00	2.119415e-03	6.099934e-06	6.099934e-06
-1.380000e+00	-1.320000e+00	2.116242e-03	6.094968e-06	6.094968e-06
-1.320000e+00	-1.260000e+00	2.124443e-03	6.106802e-06	6.106802e-06
-1.260000e+00	-1.200000e+00	2.105645e-03	6.079848e-06	6.079848e-06
-1.200000e+00	-1.140000e+00	2.130433e-03	6.115311e-06	6.115311e-06
-1.140000e+00	-1.080000e+00	2.131542e-03	6.117028e-06	6.117028e-06
-1.080000e+00	-1.020000e+00	2.130662e-03	6.115663e-06	6.115663e-06
-1.020000e+00	-9.600000e-01	2.148095e-03	6.140989e-06	6.140989e-06
-9.600000e-01	-9.000000e-01	2.145727e-03	6.137252e-06	6.137252e-06
-9.000000e-01	-8.400000e-01	2.154413e-03	6.149871e-06	6.149871e-06
-8.400000e-01	-7.800000e-01	2.151837e-03	6.146218e-06	6.146218e-06
-7.800000e-01	-7.200000e-01	2.157293e-03	6.154079e-06	6.154079e-06
-7.200000e-01	-6.600000e-01	2.161733e-03	6.160553e-06	6.160553e-06
-6.600000e-01	-6.000000e-01	2.168538e-03	6.170112e-06	6.170112e-06
-6.000000e-01	-5.400000e-01	2.164895e-03	6.164815e-06	6.164815e-06
-5.400000e-01	-4.800000e-01	2.172757e-03	6.175943e-06	6.175943e-06
-4.800000e-01	-4.200000e-01	2.177378e-03	6.182489e-06	6.182489e-06
-4.200000e-01	-3.600000e-01	2.167802e-03	6.168689e-06	6.168689e-06
-3.600000e-01	-3.000000e-01	2.177182e-03	6.182156e-06	6.182156e-06
-3.000000e-01	-2.400000e-01	2.190108e-03	6.200497e-06	6.200497e-06
-2.400000e-01	-1.800000e-01	2.184120e-03	6.192383e-06	6.192383e-06
-1.800000e-01	-1.200000e-01	2.184077e-03	6.192211e-06	6.192211e-06
-1.200000e-01	-6.000000e-02	2.189825e-03	6.200269e-06	6.200269e-06
-6.000000e-02	0.000000e+00	2.191085e-03	6.202119e-06	6.202119e-06
0.000000e+00	6.000000e-02	2.202058e-03	6.217516e-06	6.217516e-06
6.000000e-02	1.200000e-01	2.194768e-03	6.207397e-06	6.207397e-06
1.200000e-01	1.800000e-01	2.202668e-03	6.218608e-06	6.218608e-06
1.800000e-01	2.400000e-01	2.214622e-03	6.235361e-06	6.235361e-06
2.400000e-01	3.000000e-01	2.211057e-03	6.230318e-06	6.230318e-06
3.000000e-01	3.600000e-01	2.209925e-03	6.228911e-06	6.228911e-06
3.600000e-01	4.200000e-01	2.221848e-03	6.245598e-06	6.245598e-06
4.200000e-01	4.800000e-01	2.207960e-03	6.226039e-06	6.226039e-06
4.800000e-01	5.400000e-01	2.211265e-03	6.230659e-06	6.230659e-06
5.400000e-01	6.000000e-01	2.229165e-03	6.255919e-06	6.255919e-06
6.000000e-01	6.600000e-01	2.221052e-03	6.244420e-06	6.244420e-06
6.600000e-01	7.200000e-01	2.233847e-03	6.262601e-06	6.262601e-06
7.200000e-01	7.800000e-01	2.231685e-03	6.259686e-06	6.259686e-06
7.800000e-01	8.400000e-01	2.246172e-03	6.279831e-06	6.279831e-06
8.400000e-01	9.000000e-01	2.246530e-03	6.280758e-06	6.280758e-06
9.000000e-01	9.600000e-01	2.243902e-03	6.276822e-06	6.276822e-06
9.600000e-01	1.020000e+00	2.251180e-03	6.287028e-06	6.287028e-06
1.020000e+00	1.080000e+00	2.262245e-03	6.302660e-06	6.302660e-06
1.080000e+00	1.140000e+00	2.272200e-03	6.316464e-06	6.316464e-06
1.140000e+00	1.200000e+00	2.266970e-03	6.308944e-06	6.308944e-06
1.200000e+00	1.260000e+00	2.278017e-03	6.324182e-06	6.324182e-06
1.260000e+00	1.320000e+00	2.292353e-03	6.343923e-06	6.343923e-06
1.320000e+00	1.380000e+00	2.297318e-03	6.350538e-06	6.350538e-06
1.380000e+00	1.440000e+00	2.305997e-03	6.362047e-06	6.362047e-06
1.440000e+00	1.500000e+00	2.288317e-03	6.337361e-06	6.337361e-06
1.500000e+00	1.560000e+00	2.277158e-03	6.321346e-06	6.321346e-06
1.560000e+00	1.620000e+00	2.263590e-03	6.302585e-06	6.302585e-06
1.620000e+00	1.680000e+00	2.234252e-03	6.261328e-06	6.261328e-06
1.680000e+00	1.740000e+00	2.167015e-03	6.166293e-06	6.166293e-06
1.740000e+00	1.800000e+00	2.097117e-03	6.065810e-06	6.065810e-06
1.800000e+00	1.860000e+00	1.961215e-03	5.865954e-06	5.865954e-06
1.860000e+00	1.920000e+00	1.786357e-03	5.598018e-06	5.598018e-06
1.920000e+00	1.980000e+00	1.534396e-03	5.187871e-06	5.187871e-06
1.980000e+00	2.040000e+00	1.206190e-03	4.599249e-06	4.599249e-06
2.040000e+00	2.100000e+00	7.367448e-04	3.594097e-06	3.594097e-06
2.100000e+00	2.160000e+00	2.830583e-04	2.227379e-06	2.227379e-06
2.160000e+00	2.220000e+00	4.005808e-05	8.376850e-07	8.376850e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.017803e-03	5.951988e-06	5.951988e-06
-2.940000e+00	-2.880000e+00	2.031375e-03	5.971969e-06	5.971969e-06
-2.880000e+00	-2.820000e+00	2.041680e-03	5.987100e-06	5.987100e-06
-2.820000e+00	-2.760000e+00	2.025757e-03	5.963705e-06	5.963705e-06
-2.760000e+00	-2.700000e+00	2.048843e-03	5.997594e-06	5.997594e-06
-2.700000e+00	-2.640000e+00	2.039117e-03	5.983340e-06	5.983340e-06
-2.640000e+00	-2.580000e+00	2.039170e-03	5.983417e-06	5.983417e-06
-2.580000e+00	-2.520000e+00	2.043628e-03	5.989957e-06	5.989957e-06
-2.520000e+00	-2.460000e+00	2.053777e-03	6.004811e-06	6.004811e-06
-2.460000e+00	-2.400000e+00	2.062292e-03	6.017246e-06	6.017246e-06
-2.400000e+00	-2.340000e+00	2.063135e-03	6.018474e-06	6.018474e-06
-2.340000e+00	-2.280000e+00	2.069560e-03	6.027841e-06	6.027841e-06
-2.280000e+00	-2.220000e+00	2.053882e-03	6.004963e-06	6.004963e-06
-2.220000e+00	-2.160000e+00	2.074617e-03	6.035200e-06	6.035200e-06
-2.160000e+00	-2.100000e+00	2.071000e-03	6.029937e-06	6.029937e-06
-2.100000e+00	-2.040000e+00	2.079497e-03	6.042293e-06	6.042293e-06
-2.040000e+00	-1.980000e+00	2.079217e-03	6.041886e-06	6.041886e-06
-1.980000e+00	-1.920000e+00	2.085133e-03	6.050477e-06	6.050477e-06
-1.920000e+00	-1.860000e+00	2.084958e-03	6.050220e-06	6.050220e-06
-1.860000e+00	-1.800000e+00	2.092103e-03	6.060581e-06	6.060581e-06
-1.800000e+00	-1.740000e+00	2.094825e-03	6.064521e-06	6.064521e-06
-1.740000e+00	-1.680000e+00	2.107957e-03	6.083500e-06	6.083500e-06
-1.680000e+00	-1.620000e+00	2.100057e-03	6.072090e-06	6.072090e-06
-1.620000e+00	-1.560000e+00	2.109222e-03	6.085324e-06	6.085324e-06
-1.560000e+00	-1.500000e+00	2.109660e-03	6.085958e-06	6.085958e-06
-1.500000e+00	-1.440000e+00	2.110012e-03	6.086463e-06	6.086463e-06
-1.440000e+00	-1.380000e+00	2.129043e-03	6.113850e-06	6.113850e-06
-1.380000e+00	-1.320000e+00	2.122055e-03	6.103810e-06	6.103810e-06
-1.320000e+00	-1.260000e+00	2.127690e-03	6.111910e-06	6.111910e-06
-1.260000e+00	-1.200000e+00	2.110257e-03	6.086819e-06	6.086819e-06
-1.200000e+00	-1.140000e+00	2.131518e-03	6.117405e-06	6.117405e-06
-1.140000e+00	-1.080000e+00	2.141702e-03	6.131999e-06	6.131999e-06
-1.080000e+00	-1.020000e+00	2.141930e-03	6.132326e-06	6.132326e-06
-1.020000e+00	-9.600000e-01	2.154043e-03	6.149643e-06	6.149643e-06
-9.600000e-01	-9.000000e-01	2.158925e-03	6.156607e-06	6.156607e-06
-9.000000e-01	-8.400000e-01	2.161400e-03	6.160136e-06	6.160136e-06
-8.400000e-01	-7.800000e-01	2.162015e-03	6.161011e-06	6.161011e-06
-7.800000e-01	-7.200000e-01	2.165070e-03	6.165362e-06	6.165362e-06
-7.200000e-01	-6.600000e-01	2.169178e-03	6.171208e-06	6.171208e-06
-6.600000e-01	-6.000000e-01	2.171178e-03	6.174054e-06	6.174054e-06
-6.000000e-01	-5.400000e-01	2.167860e-03	6.169335e-06	6.169335e-06
-5.400000e-01	-4.800000e-01	2.181837e-03	6.189189e-06	6.189189e-06
-4.800000e-01	-4.200000e-01	2.181133e-03	6.188192e-06	6.188192e-06
-4.200000e-01	-3.600000e-01	2.171863e-03	6.175028e-06	6.175028e-06
-3.600000e-01	-3.000000e-01	2.178307e-03	6.184182e-06	6.184182e-06
-3.000000e-01	-2.400000e-01	2.192212e-03	6.203888e-06	6.203888e-06
-2.400000e-01	-1.800000e-01	2.182942e-03	6.190757e-06	6.190757e-06
-1.800000e-01	-1.200000e-01	2.180800e-03	6.187719e-06	6.187719e-06
-1.200000e-01	-6.000000e-02	2.183328e-03	6.191304e-06	6.191304e-06
-6.000000e-02	0.000000e+00	2.193090e-03	6.205130e-06	6.205130e-06
0.000000e+00	6.000000e-02	2.198445e-03	6.212700e-06	6.212700e-06
6.000000e-02	1.200000e-01	2.193442e-03	6.205627e-06	6.205627e-06
1.200000e-01	1.800000e-01	2.193598e-03	6.205851e-06	6.205851e-06
1.800000e-01	2.400000e-01	2.199937e-03	6.214810e-06	6.214810e-06
2.400000e-01	3.000000e-01	2.204905e-03	6.221823e-06	6.221823e-06
3.000000e-01	3.600000e-01	2.200622e-03	6.215775e-06	6.215775e-06
3.600000e-01	4.200000e-01	2.201377e-03	6.216843e-06	6.216843e-06
4.200000e-01	4.800000e-01	2.184137e-03	6.192451e-06	6.192451e-06
4.800000e-01	5.400000e-01	2.182503e-03	6.190136e-06	6.190136e-06
5.400000e-01	6.000000e-01	2.200692e-03	6.215876e-06	6.215876e-06
6.000000e-01	6.600000e-01	2.180818e-03	6.187743e-06	6.187743e-06
6.600000e-01	7.200000e-01	2.196162e-03	6.209475e-06	6.209475e-06
7.200000e-01	7.800000e-01	2.185172e-03	6.193917e-06	6.193917e-06
7.800000e-01	8.400000e-01	2.195933e-03	6.209153e-06	6.209153e-06
8.400000e-01	9.000000e-01	2.183347e-03	6.191329e-06	6.191329e-06
9.000000e-01	9.600000e-01	2.177025e-03	6.182363e-06	6.182363e-06
9.600000e-01	1.020000e+00	2.164912e-03	6.165137e-06	6.165137e-06
1.020000e+00	1.080000e+00	2.167545e-03	6.168885e-06	6.168885e-06
1.080000e+00	1.140000e+00	2.168072e-03	6.169634e-06	6.169634e-06
1.140000e+00	1.200000e+00	2.141842e-03	6.132201e-06	6.132201e-06
1.200000e+00	1.260000e+00	2.139488e-03	6.128832e-06	6.128832e-06
1.260000e+00	1.320000e+00	2.140087e-03	6.129686e-06	6.129686e-06
1.320000e+00	1.380000e+00	2.123038e-03	6.105223e-06	6.105223e-06
1.380000e+00	1.440000e+00	2.107607e-03	6.082993e-06	6.082993e-06
1.440000e+00	1.500000e+00	2.070455e-03	6.029144e-06	6.029144e-06
1.500000e+00	1.560000e+00	2.043698e-03	5.990059e-06	5.990059e-06
1.560000e+00	1.620000e+00	2.001773e-03	5.928298e-06	5.928298e-06
1.620000e+00	1.680000e+00	1.960813e-03	5.867334e-06	5.867334e-06
1.680000e+00	1.740000e+00	1.873538e-03	5.735271e-06	5.735271e-06
1.740000e+00	1.800000e+00	1.793392e-03	5.611259e-06	5.611259e-06
1.800000e+00	1.860000e+00	1.660539e-03	5.399421e-06	5.399421e-06
1.860000e+00	1.920000e+00	1.485744e-03	5.107339e-06	5.107339e-06
1.920000e+00	1.980000e+00	1.260473e-03	4.704239e-06	4.704239e-06
1.980000e+00	2.040000e+00	9.699780e-04	4.126707e-06	4.126707e-06
2.040000e+00	2.100000e+00	5.882582e-04	3.213709e-06	3.213709e-06
2.100000e+00	2.160000e+00	2.236385e-04	1.981508e-06	1.981508e-06
2.160000e+00	2.220000e+00	3.114577e-05	7.394726e-07	7.394726e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.915500e-02	5.650221e-05	5.650221e-05
-2.940000e+00	-2.880000e+00	1.928383e-02	5.669191e-05	5.669191e-05
-2.880000e+00	-2.820000e+00	1.938167e-02	5.683553e-05	5.683553e-05
-2.820000e+00	-2.760000e+00	1.923050e-02	5.661346e-05	5.661346e-05
-2.760000e+00	-2.700000e+00	1.944967e-02	5.693515e-05	5.693515e-05
-2.700000e+00	-2.640000e+00	1.935733e-02	5.679984e-05	5.679984e-05
-2.640000e+00	-2.580000e+00	1.935783e-02	5.680058e-05	5.680058e-05
-2.580000e+00	-2.520000e+00	1.940017e-02	5.686265e-05	5.686265e-05
-2.520000e+00	-2.460000e+00	1.949650e-02	5.700365e-05	5.700365e-05
-2.460000e+00	-2.400000e+00	1.957733e-02	5.712170e-05	5.712170e-05
-2.400000e+00	-2.340000e+00	1.958533e-02	5.713337e-05	5.713337e-05
-2.340000e+00	-2.280000e+00	1.964633e-02	5.722228e-05	5.722228e-05
-2.280000e+00	-2.220000e+00	1.949750e-02	5.700512e-05	5.700512e-05
-2.220000e+00	-2.160000e+00	1.969433e-02	5.729214e-05	5.729214e-05
-2.160000e+00	-2.100000e+00	1.966000e-02	5.724218e-05	5.724218e-05
-2.100000e+00	-2.040000e+00	1.974067e-02	5.735949e-05	5.735949e-05
-2.040000e+00	-1.980000e+00	1.973800e-02	5.735562e-05	5.735562e-05
-1.980000e+00	-1.920000e+00	1.979417e-02	5.743716e-05	5.743716e-05
-1.920000e+00	-1.860000e+00	1.979250e-02	5.743475e-05	5.743475e-05
-1.860000e+00	-1.800000e+00	1.986033e-02	5.753308e-05	5.753308e-05
-1.800000e+00	-1.740000e+00	1.988617e-02	5.757049e-05	5.757049e-05
-1.740000e+00	-1.680000e+00	2.001083e-02	5.775066e-05	5.775066e-05
-1.680000e+00	-1.620000e+00	1.993583e-02	5.764234e-05	5.764234e-05
-1.620000e+00	-1.560000e+00	2.002283e-02	5.776797e-05	5.776797e-05
-1.560000e+00	-1.500000e+00	2.002700e-02	5.777398e-05	5.777398e-05
-1.500000e+00	-1.440000e+00	2.003033e-02	5.777879e-05	5.777879e-05
-1.440000e+00	-1.380000e+00	2.021100e-02	5.803878e-05	5.803878e-05
-1.380000e+00	-1.320000e+00	2.014467e-02	5.794346e-05	5.794346e-05
-1.320000e+00	-1.260000e+00	2.019817e-02	5.802035e-05	5.802035e-05
-1.260000e+00	-1.200000e+00	2.003267e-02	5.778216e-05	5.778216e-05
-1.200000e+00	-1.140000e+00	2.023450e-02	5.807251e-05	5.807251e-05
-1.140000e+00	-1.080000e+00	2.033117e-02	5.821106e-05	5.821106e-05
-1.080000e+00	-1.020000e+00	2.033333e-02	5.821416e-05	5.821416e-05
-1.020000e+00	-9.600000e-01	2.044833e-02	5.837855e-05	5.837855e-05
-9.600000e-01	-9.000000e-01	2.049467e-02	5.844466e-05	5.844466e-05
-9.000000e-01	-8.400000e-01	2.051817e-02	5.847815e-05	5.847815e-05
-8.400000e-01	-7.800000e-01	2.052400e-02	5.848647e-05	5.848647e-05
-7.800000e-01	-7.200000e-01	2.055300e-02	5.852777e-05	5.852777e-05
-7.200000e-01	-6.600000e-01	2.059200e-02	5.858327e-05	5.858327e-05
-6.600000e-01	-6.000000e-01	2.061100e-02	5.861029e-05	5.861029e-05
-6.000000e-01	-5.400000e-01	2.057950e-02	5.856549e-05	5.856549e-05
-5.400000e-01	-4.800000e-01	2.071217e-02	5.875396e-05	5.875396e-05
-4.800000e-01	-4.200000e-01	2.070550e-02	5.874450e-05	5.874450e-05
-4.200000e-01	-3.600000e-01	2.061750e-02	5.861954e-05	5.861954e-05
-3.600000e-01	-3.000000e-01	2.067867e-02	5.870643e-05	5.870643e-05
-3.000000e-01	-2.400000e-01	2.081067e-02	5.889350e-05	5.889350e-05
-2.400000e-01	-1.800000e-01	2.072267e-02	5.876885e-05	5.876885e-05
-1.800000e-01	-1.200000e-01	2.070233e-02	5.874001e-05	5.874001e-05
-1.200000e-01	-6.000000e-02	2.072633e-02	5.877405e-05	5.877405e-05
-6.000000e-02	0.000000e+00	2.081900e-02	5.890529e-05	5.890529e-05
0.000000e+00	6.000000e-02	2.086983e-02	5.897716e-05	5.897716e-05
6.000000e-02	1.200000e-01	2.082233e-02	5.891001e-05	5.891001e-05
1.200000e-01	1.800000e-01	2.082383e-02	5.891213e-05	5.891213e-05
1.800000e-01	2.400000e-01	2.088400e-02	5.899718e-05	5.899718e-05
2.400000e-01	3.000000e-01	2.093117e-02	5.906376e-05	5.906376e-05
3.000000e-01	3.600000e-01	2.089050e-02	5.900636e-05	5.900636e-05
3.600000e-01	4.200000e-01	2.089767e-02	5.901648e-05	5.901648e-05
4.200000e-01	4.800000e-01	2.073400e-02	5.878492e-05	5.878492e-05
4.800000e-01	5.400000e-01	2.071850e-02	5.876294e-05	5.876294e-05
5.400000e-01	6.000000e-01	2.089117e-02	5.900730e-05	5.900730e-05
6.000000e-01	6.600000e-01	2.070250e-02	5.874025e-05	5.874025e-05
6.600000e-01	7.200000e-01	2.084817e-02	5.894654e-05	5.894654e-05
7.200000e-01	7.800000e-01	2.074383e-02	5.879886e-05	5.879886e-05
7.800000e-01	8.400000e-01	2.084600e-02	5.894348e-05	5.894348e-05
8.400000e-01	9.000000e-01	2.072650e-02	5.877429e-05	5.877429e-05
9.000000e-01	9.600000e-01	2.066650e-02	5.868915e-05	5.868915e-05
9.600000e-01	1.020000e+00	2.055150e-02	5.852564e-05	5.852564e-05
1.020000e+00	1.080000e+00	2.057650e-02	5.856122e-05	5.856122e-05
1.080000e+00	1.140000e+00	2.058150e-02	5.856834e-05	5.856834e-05
1.140000e+00	1.200000e+00	2.033250e-02	5.821297e-05	5.821297e-05
1.200000e+00	1.260000e+00	2.031017e-02	5.818099e-05	5.818099e-05
1.260000e+00	1.320000e+00	2.031583e-02	5.818911e-05	5.818911e-05
1.320000e+00	1.380000e+00	2.015400e-02	5.795688e-05	5.795688e-05
1.380000e+00	1.440000e+00	2.000750e-02	5.774585e-05	5.774585e-05
1.440000e+00	1.500000e+00	1.965483e-02	5.723465e-05	5.723465e-05
1.500000e+00	1.560000e+00	1.940083e-02	5.686363e-05	5.686363e-05
1.560000e+00	1.620000e+00	1.900283e-02	5.627734e-05	5.627734e-05
1.620000e+00	1.680000e+00	1.861400e-02	5.569859e-05	5.569859e-05
1.680000e+00	1.740000e+00	1.778550e-02	5.444493e-05	5.444493e-05
1.740000e+00	1.800000e+00	1.702467e-02	5.326767e-05	5.326767e-05
1.800000e+00	1.860000e+00	1.576350e-02	5.125671e-05	5.125671e-05
1.860000e+00	1.920000e+00	1.410417e-02	4.848396e-05	4.848396e-05
1.920000e+00	1.980000e+00	1.196567e-02	4.465734e-05	4.465734e-05
1.980000e+00	2.040000e+00	9.208000e-03	3.917482e-05	3.917482e-05
2.040000e+00	2.100000e+00	5.584333e-03	3.050774e-05	3.050774e-05
2.100000e+00	2.160000e+00	2.123000e-03	1.881046e-05	1.881046e-05
2.160000e+00	2.220000e+00	2.956667e-04	7.019813e-06	7.019813e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.581657e-05	2.333600e-07	2.333600e-07
-2.940000e+00	-2.880000e+00	7.631298e-05	2.340738e-07	2.340738e-07
-2.880000e+00	-2.820000e+00	7.679877e-05	2.350183e-07	2.350183e-07
-2.820000e+00	-2.760000e+00	7.605593e-05	2.336794e-07	2.336794e-07
-2.760000e+00	-2.700000e+00	7.702208e-05	2.352456e-07	2.352456e-07
-2.700000e+00	-2.640000e+00	7.667058e-05	2.347715e-07	2.347715e-07
-2.640000e+00	-2.580000e+00	7.668010e-05	2.347931e-07	2.347931e-07
-2.580000e+00	-2.520000e+00	7.687993e-05	2.351774e-07	2.351774e-07
-2.520000e+00	-2.460000e+00	7.730505e-05	2.358745e-07	2.358745e-07
-2.460000e+00	-2.400000e+00	7.756255e-05	2.361447e-07	2.361447e-07
-2.400000e+00	-2.340000e+00	7.750967e-05	2.359254e-07	2.359254e-07
-2.340000e+00	-2.280000e+00	7.787872e-05	2.366883e-07	2.366883e-07
-2.280000e+00	-2.220000e+00	7.731938e-05	2.359237e-07	2.359237e-07
-2.220000e+00	-2.160000e+00	7.805575e-05	2.369573e-07	2.369573e-07
-2.160000e+00	-2.100000e+00	7.799873e-05	2.369655e-07	2.369655e-07
-2.100000e+00	-2.040000e+00	7.839348e-05	2.376673e-07	2.376673e-07
-2.040000e+00	-1.980000e+00	7.831738e-05	2.374655e-07	2.374655e-07
-1.980000e+00	-1.920000e+00	7.843637e-05	2.374894e-07	2.374894e-07
-1.920000e+00	-1.860000e+00	7.845660e-05	2.376000e-07	2.376000e-07
-1.860000e+00	-1.800000e+00	7.885763e-05	2.383682e-07	2.383682e-07
-1.800000e+00	-1.740000e+00	7.906403e-05	2.388328e-07	2.388328e-07
-1.740000e+00	-1.680000e+00	7.926072e-05	2.387049e-07	2.387049e-07
-1.680000e+00	-1.620000e+00	7.907540e-05	2.385530e-07	2.385530e-07
-1.620000e+00	-1.560000e+00	7.944987e-05	2.391682e-07	2.391682e-07
-1.560000e+00	-1.500000e+00	7.947798e-05	2.392713e-07	2.392713e-07
-1.500000e+00	-1.440000e+00	7.947945e-05	2.392220e-07	2.392220e-07
-1.440000e+00	-1.380000e+00	8.021060e-05	2.403589e-07	2.403589e-07
-1.380000e+00	-1.320000e+00	8.010272e-05	2.404209e-07	2.404209e-07
-1.320000e+00	-1.260000e+00	8.026595e-05	2.405904e-07	2.405904e-07
-1.260000e+00	-1.200000e+00	7.959612e-05	2.395407e-07	2.395407e-07
-1.200000e+00	-1.140000e+00	8.047877e-05	2.410238e-07	2.410238e-07
-1.140000e+00	-1.080000e+00	8.083260e-05	2.414914e-07	2.414914e-07
-1.080000e+00	-1.020000e+00	8.081220e-05	2.414417e-07	2.414417e-07
-1.020000e+00	-9.600000e-01	8.124100e-05	2.420388e-07	2.420388e-07
-9.600000e-01	-9.000000e-01	8.147673e-05	2.424584e-07	2.424584e-07
-9.000000e-01	-8.400000e-01	8.157982e-05	2.425871e-07	2.425871e-07
-8.400000e-01	-7.800000e-01	8.164235e-05	2.427798e-07	2.427798e-07
-7.800000e-01	-7.200000e-01	8.173493e-05	2.428826e-07	2.428826e-07
-7.200000e-01	-6.600000e-01	8.198085e-05	2.433412e-07	2.433412e-07
-6.600000e-01	-6.000000e-01	8.202538e-05	2.433741e-07	2.433741e-07
-6.000000e-01	-5.400000e-01	8.195173e-05	2.433511e-07	2.433511e-07
-5.400000e-01	-4.800000e-01	8.245198e-05	2.440571e-07	2.440571e-07
-4.800000e-01	-4.200000e-01	8.242912e-05	2.440049e-07	2.440049e-07
-4.200000e-01	-3.600000e-01	8.205318e-05	2.434268e-07	2.434268e-07
-3.600000e-01	-3.000000e-01	8.223213e-05	2.436393e-07	2.436393e-07
-3.000000e-01	-2.400000e-01	8.287823e-05	2.447215e-07	2.447215e-07
-2.400000e-01	-1.800000e-01	8.242912e-05	2.439337e-07	2.439337e-07
-1.800000e-01	-1.200000e-01	8.248455e-05	2.441874e-07	2.441874e-07
-1.200000e-01	-6.000000e-02	8.255418e-05	2.442456e-07	2.442456e-07
-6.000000e-02	0.000000e+00	8.299410e-05	2.450198e-07	2.450198e-07
0.000000e+00	6.000000e-02	8.313012e-05	2.451237e-07	2.451237e-07
6.000000e-02	1.200000e-01	8.299075e-05	2.450160e-07	2.450160e-07
1.200000e-01	1.800000e-01	8.289615e-05	2.447162e-07	2.447162e-07
1.800000e-01	2.400000e-01	8.334153e-05	2.456209e-07	2.456209e-07
2.400000e-01	3.000000e-01	8.344478e-05	2.456900e-07	2.456900e-07
3.000000e-01	3.600000e-01	8.339488e-05	2.457642e-07	2.457642e-07
3.600000e-01	4.200000e-01	8.351700e-05	2.461234e-07	2.461234e-07
4.200000e-01	4.800000e-01	8.273708e-05	2.447883e-07	2.447883e-07
4.800000e-01	5.400000e-01	8.280280e-05	2.450441e-07	2.450441e-07
5.400000e-01	6.000000e-01	8.338325e-05	2.457412e-07	2.457412e-07
6.000000e-01	6.600000e-01	8.270878e-05	2.448771e-07	2.448771e-07
6.600000e-01	7.200000e-01	8.329287e-05	2.457502e-07	2.457502e-07
7.200000e-01	7.800000e-01	8.297450e-05	2.454644e-07	2.454644e-07
7.800000e-01	8.400000e-01	8.331112e-05	2.458691e-07	2.458691e-07
8.400000e-01	9.000000e-01	8.310477e-05	2.459183e-07	2.459183e-07
9.000000e-01	9.600000e-01	8.273857e-05	2.451908e-07	2.451908e-07
9.600000e-01	1.020000e+00	8.243923e-05	2.449964e-07	2.449964e-07
1.020000e+00	1.080000e+00	8.266998e-05	2.455453e-07	2.455453e-07
1.080000e+00	1.140000e+00	8.265818e-05	2.454194e-07	2.454194e-07
1.140000e+00	1.200000e+00	8.175900e-05	2.442947e-07	2.442947e-07
1.200000e+00	1.260000e+00	8.173707e-05	2.443720e-07	2.443720e-07
1.260000e+00	1.320000e+00	8.189822e-05	2.447985e-07	2.447985e-07
1.320000e+00	1.380000e+00	8.124780e-05	2.437838e-07	2.437838e-07
1.380000e+00	1.440000e+00	8.082127e-05	2.433221e-07	2.433221e-07
1.440000e+00	1.500000e+00	7.933290e-05	2.409093e-07	2.409093e-07
1.500000e+00	1.560000e+00	7.816420e-05	2.388663e-07	2.388663e-07
1.560000e+00	1.620000e+00	7.621085e-05	2.351887e-07	2.351887e-07
1.620000e+00	1.680000e+00	7.417937e-05	2.312282e-07	2.312282e-07
1.680000e+00	1.740000e+00	7.022125e-05	2.237584e-07	2.237584e-07
1.740000e+00	1.800000e+00	6.631098e-05	2.157440e-07	2.157440e-07
1.800000e+00	1.860000e+00	6.001725e-05	2.027463e-07	2.027463e-07
1.860000e+00	1.920000e+00	5.202745e-05	1.854888e-07	1.854888e-07
1.920000e+00	1.980000e+00	4.225702e-05	1.631733e-07	1.631733e-07
1.980000e+00	2.040000e+00	3.069093e-05	1.345939e-07	1.345939e-07
2.040000e+00	2.100000e+00	1.739218e-05	9.732651e-08	9.732651e-08
2.100000e+00	2.160000e+00	6.194298e-06	5.579775e-08	5.579775e-08
2.160000e+00	2.220000e+00	8.117068e-07	1.942583e-08	1.942583e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	2.017052e-03	5.950373e-06	5.950373e-06
-2.940000e+00	-2.880000e+00	2.030658e-03	5.970464e-06	5.970464e-06
-2.880000e+00	-2.820000e+00	2.041005e-03	5.985726e-06	5.985726e-06
-2.820000e+00	-2.760000e+00	2.025097e-03	5.962373e-06	5.962373e-06
-2.760000e+00	-2.700000e+00	2.048150e-03	5.996168e-06	5.996168e-06
-2.700000e+00	-2.640000e+00	2.038508e-03	5.982156e-06	5.982156e-06
-2.640000e+00	-2.580000e+00	2.038482e-03	5.982003e-06	5.982003e-06
-2.580000e+00	-2.520000e+00	2.042808e-03	5.988157e-06	5.988157e-06
-2.520000e+00	-2.460000e+00	2.053032e-03	6.003238e-06	6.003238e-06
-2.460000e+00	-2.400000e+00	2.061515e-03	6.015591e-06	6.015591e-06
-2.400000e+00	-2.340000e+00	2.062342e-03	6.016771e-06	6.016771e-06
-2.340000e+00	-2.280000e+00	2.068750e-03	6.026094e-06	6.026094e-06
-2.280000e+00	-2.220000e+00	2.053247e-03	6.003712e-06	6.003712e-06
-2.220000e+00	-2.160000e+00	2.073872e-03	6.033639e-06	6.033639e-06
-2.160000e+00	-2.100000e+00	2.070198e-03	6.028209e-06	6.028209e-06
-2.100000e+00	-2.040000e+00	2.078682e-03	6.040534e-06	6.040534e-06
-2.040000e+00	-1.980000e+00	2.078522e-03	6.040472e-06	6.040472e-06
-1.980000e+00	-1.920000e+00	2.084425e-03	6.049036e-06	6.049036e-06
-1.920000e+00	-1.860000e+00	2.084227e-03	6.048710e-06	6.048710e-06
-1.860000e+00	-1.800000e+00	2.091597e-03	6.059721e-06	6.059721e-06
-1.800000e+00	-1.740000e+00	2.094245e-03	6.063456e-06	6.063456e-06
-1.740000e+00	-1.680000e+00	2.107158e-03	6.081813e-06	6.081813e-06
-1.680000e+00	-1.620000e+00	2.099272e-03	6.070436e-06	6.070436e-06
-1.620000e+00	-1.560000e+00	2.108438e-03	6.083678e-06	6.083678e-06
-1.560000e+00	-1.500000e+00	2.108918e-03	6.084436e-06	6.084436e-06
-1.500000e+00	-1.440000e+00	2.109273e-03	6.084952e-06	6.084952e-06
-1.440000e+00	-1.380000e+00	2.128588e-03	6.113160e-06	6.113160e-06
-1.380000e+00	-1.320000e+00	2.121313e-03	6.102290e-06	6.102290e-06
-1.320000e+00	-1.260000e+00	2.126988e-03	6.110515e-06	6.110515e-06
-1.260000e+00	-1.200000e+00	2.109638e-03	6.085653e-06	6.085653e-06
-1.200000e+00	-1.140000e+00	2.130763e-03	6.115854e-06	6.115854e-06
-1.140000e+00	-1.080000e+00	2.140967e-03	6.130516e-06	6.130516e-06
-1.080000e+00	-1.020000e+00	2.141128e-03	6.130652e-06	6.130652e-06
-1.020000e+00	-9.600000e-01	2.153432e-03	6.148516e-06	6.148516e-06
-9.600000e-01	-9.000000e-01	2.158140e-03	6.154991e-06	6.154991e-06
-9.000000e-01	-8.400000e-01	2.160763e-03	6.158946e-06	6.158946e-06
-8.400000e-01	-7.800000e-01	2.161405e-03	6.159899e-06	6.159899e-06
-7.800000e-01	-7.200000e-01	2.164430e-03	6.164164e-06	6.164164e-06
-7.200000e-01	-6.600000e-01	2.168678e-03	6.170409e-06	6.170409e-06
-6.600000e-01	-6.000000e-01	2.170635e-03	6.173129e-06	6.173129e-06
-6.000000e-01	-5.400000e-01	2.167208e-03	6.168103e-06	6.168103e-06
-5.400000e-01	-4.800000e-01	2.181208e-03	6.188033e-06	6.188033e-06
-4.800000e-01	-4.200000e-01	2.180515e-03	6.187061e-06	6.187061e-06
-4.200000e-01	-3.600000e-01	2.171135e-03	6.173577e-06	6.173577e-06
-3.600000e-01	-3.000000e-01	2.177677e-03	6.183017e-06	6.183017e-06
-3.000000e-01	-2.400000e-01	2.191575e-03	6.202714e-06	6.202714e-06
-2.400000e-01	-1.800000e-01	2.182428e-03	6.189927e-06	6.189927e-06
-1.800000e-01	-1.200000e-01	2.180320e-03	6.186982e-06	6.186982e-06
-1.200000e-01	-6.000000e-02	2.182738e-03	6.190257e-06	6.190257e-06
-6.000000e-02	0.000000e+00	2.192483e-03	6.204040e-06	6.204040e-06
0.000000e+00	6.000000e-02	2.197752e-03	6.211372e-06	6.211372e-06
6.000000e-02	1.200000e-01	2.192882e-03	6.204667e-06	6.204667e-06
1.200000e-01	1.800000e-01	2.193090e-03	6.205032e-06	6.205032e-06
1.800000e-01	2.400000e-01	2.199348e-03	6.213771e-06	6.213771e-06
2.400000e-01	3.000000e-01	2.204370e-03	6.220939e-06	6.220939e-06
3.000000e-01	3.600000e-01	2.200092e-03	6.214906e-06	6.214906e-06
3.600000e-01	4.200000e-01	2.200835e-03	6.215938e-06	6.215938e-06
4.200000e-01	4.800000e-01	2.183592e-03	6.191526e-06	6.191526e-06
4.800000e-01	5.400000e-01	2.182013e-03	6.189368e-06	6.189368e-06
5.400000e-01	6.000000e-01	2.200110e-03	6.214857e-06	6.214857e-06
6.000000e-01	6.600000e-01	2.180227e-03	6.186695e-06	6.186695e-06
6.600000e-01	7.200000e-01	2.195762e-03	6.208970e-06	6.208970e-06
7.200000e-01	7.800000e-01	2.184848e-03	6.193624e-06	6.193624e-06
7.800000e-01	8.400000e-01	2.195442e-03	6.208386e-06	6.208386e-06
8.400000e-01	9.000000e-01	2.183135e-03	6.191354e-06	6.191354e-06
9.000000e-01	9.600000e-01	2.176617e-03	6.181826e-06	6.181826e-06
9.600000e-01	1.020000e+00	2.164622e-03	6.164930e-06	6.164930e-06
1.020000e+00	1.080000e+00	2.167373e-03	6.169013e-06	6.169013e-06
1.080000e+00	1.140000e+00	2.167915e-03	6.169806e-06	6.169806e-06
1.140000e+00	1.200000e+00	2.141510e-03	6.131861e-06	6.131861e-06
1.200000e+00	1.260000e+00	2.139078e-03	6.128261e-06	6.128261e-06
1.260000e+00	1.320000e+00	2.139532e-03	6.128703e-06	6.128703e-06
1.320000e+00	1.380000e+00	2.122318e-03	6.103753e-06	6.103753e-06
1.380000e+00	1.440000e+00	2.106595e-03	6.080666e-06	6.080666e-06
1.440000e+00	1.500000e+00	2.069337e-03	6.026474e-06	6.026474e-06
1.500000e+00	1.560000e+00	2.042353e-03	5.986717e-06	5.986717e-06
1.560000e+00	1.620000e+00	2.000327e-03	5.924621e-06	5.924621e-06
1.620000e+00	1.680000e+00	1.959278e-03	5.863356e-06	5.863356e-06
1.680000e+00	1.740000e+00	1.871985e-03	5.731133e-06	5.731133e-06
1.740000e+00	1.800000e+00	1.791775e-03	5.606824e-06	5.606824e-06
1.800000e+00	1.860000e+00	1.659081e-03	5.395273e-06	5.395273e-06
1.860000e+00	1.920000e+00	1.484136e-03	5.102388e-06	5.102388e-06
1.920000e+00	1.980000e+00	1.259075e-03	4.699524e-06	4.699524e-06
1.980000e+00	2.040000e+00	9.687658e-04	4.121964e-06	4.121964e-06
2.040000e+00	2.100000e+00	5.873628e-04	3.209093e-06	3.209093e-06
2.100000e+00	2.160000e+00	2.232490e-04	1.978199e-06	1.978199e-06
2.160000e+00	2.220000e+00	3.106142e-05	7.375110e-07	7.375110e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.607904e-03	5.313157e-06	5.313157e-06
-2.940000e+00	-2.880000e+00	1.899575e-03	5.774987e-06	5.774987e-06
-2.880000e+00	-2.820000e+00	2.006865e-03	5.935833e-06	5.935833e-06
-2.820000e+00	-2.760000e+00	2.017925e-03	5.952168e-06	5.952168e-06
-2.760000e+00	-2.700000e+00	2.024035e-03	5.961173e-06	5.961173e-06
-2.700000e+00	-2.640000e+00	2.029495e-03	5.969208e-06	5.969208e-06
-2.640000e+00	-2.580000e+00	2.033955e-03	5.975764e-06	5.975764e-06
-2.580000e+00	-2.520000e+00	2.025545e-03	5.963395e-06	5.963395e-06
-2.520000e+00	-2.460000e+00	2.034412e-03	5.976433e-06	5.976433e-06
-2.460000e+00	-2.400000e+00	2.043558e-03	5.989853e-06	5.989853e-06
-2.400000e+00	-2.340000e+00	2.055233e-03	6.006940e-06	6.006940e-06
-2.340000e+00	-2.280000e+00	2.044823e-03	5.991705e-06	5.991705e-06
-2.280000e+00	-2.220000e+00	2.047948e-03	5.996284e-06	5.996284e-06
-2.220000e+00	-2.160000e+00	2.074037e-03	6.034355e-06	6.034355e-06
-2.160000e+00	-2.100000e+00	2.063398e-03	6.018859e-06	6.018859e-06
-2.100000e+00	-2.040000e+00	2.076407e-03	6.037802e-06	6.037802e-06
-2.040000e+00	-1.980000e+00	2.062608e-03	6.017705e-06	6.017705e-06
-1.980000e+00	-1.920000e+00	2.077742e-03	6.039743e-06	6.039743e-06
-1.920000e+00	-1.860000e+00	2.076320e-03	6.037676e-06	6.037676e-06
-1.860000e+00	-1.800000e+00	2.087258e-03	6.053557e-06	6.053557e-06
-1.800000e+00	-1.740000e+00	2.084518e-03	6.049584e-06	6.049584e-06
-1.740000e+00	-1.680000e+00	2.081412e-03	6.045074e-06	6.045074e-06
-1.680000e+00	-1.620000e+00	2.098635e-03	6.070033e-06	6.070033e-06
-1.620000e+00	-1.560000e+00	2.098372e-03	6.069651e-06	6.069651e-06
-1.560000e+00	-1.500000e+00	2.103533e-03	6.077113e-06	6.077113e-06
-1.500000e+00	-1.440000e+00	2.110117e-03	6.086616e-06	6.086616e-06
-1.440000e+00	-1.380000e+00	2.100003e-03	6.072012e-06	6.072012e-06
-1.380000e+00	-1.320000e+00	2.107642e-03	6.083043e-06	6.083043e-06
-1.320000e+00	-1.260000e+00	2.110818e-03	6.087629e-06	6.087629e-06
-1.260000e+00	-1.200000e+00	2.118807e-03	6.099137e-06	6.099137e-06
-1.200000e+00	-1.140000e+00	2.125092e-03	6.108178e-06	6.108178e-06
-1.140000e+00	-1.080000e+00	2.130868e-03	6.116471e-06	6.116471e-06
-1.080000e+00	-1.020000e+00	2.136153e-03	6.124053e-06	6.124053e-06
-1.020000e+00	-9.600000e-01	2.137838e-03	6.126468e-06	6.126468e-06
-9.600000e-01	-9.000000e-01	2.140122e-03	6.129736e-06	6.129736e-06
-9.000000e-01	-8.400000e-01	2.148583e-03	6.141844e-06	6.141844e-06
-8.400000e-01	-7.800000e-01	2.139015e-03	6.128152e-06	6.128152e-06
-7.800000e-01	-7.200000e-01	2.148215e-03	6.141317e-06	6.141317e-06
-7.200000e-01	-6.600000e-01	2.160540e-03	6.158910e-06	6.158910e-06
-6.600000e-01	-6.000000e-01	2.162243e-03	6.161336e-06	6.161336e-06
-6.000000e-01	-5.400000e-01	2.154500e-03	6.150294e-06	6.150294e-06
-5.400000e-01	-4.800000e-01	2.159645e-03	6.157633e-06	6.157633e-06
-4.800000e-01	-4.200000e-01	2.172672e-03	6.176177e-06	6.176177e-06
-4.200000e-01	-3.600000e-01	2.179553e-03	6.185950e-06	6.185950e-06
-3.600000e-01	-3.000000e-01	2.174988e-03	6.179469e-06	6.179469e-06
-3.000000e-01	-2.400000e-01	2.172022e-03	6.175253e-06	6.175253e-06
-2.400000e-01	-1.800000e-01	2.192738e-03	6.204633e-06	6.204633e-06
-1.800000e-01	-1.200000e-01	2.192950e-03	6.204931e-06	6.204931e-06
-1.200000e-01	-6.000000e-02	2.196970e-03	6.210616e-06	6.210616e-06
-6.000000e-02	0.000000e+00	2.199112e-03	6.213643e-06	6.213643e-06
0.000000e+00	6.000000e-02	2.187348e-03	6.197002e-06	6.197002e-06
6.000000e-02	1.200000e-01	2.214000e-03	6.234641e-06	6.234641e-06
1.200000e-01	1.800000e-01	2.205380e-03	6.222493e-06	6.222493e-06
1.800000e-01	2.400000e-01	2.211788e-03	6.231526e-06	6.231526e-06
2.400000e-01	3.000000e-01	2.220742e-03	6.244126e-06	6.244126e-06
3.000000e-01	3.600000e-01	2.219987e-03	6.243065e-06	6.243065e-06
3.600000e-01	4.200000e-01	2.221620e-03	6.245361e-06	6.245361e-06
4.200000e-01	4.800000e-01	2.239948e-03	6.271071e-06	6.271071e-06
4.800000e-01	5.400000e-01	2.243987e-03	6.276721e-06	6.276721e-06
5.400000e-01	6.000000e-01	2.251010e-03	6.286535e-06	6.286535e-06
6.000000e-01	6.600000e-01	2.258560e-03	6.297067e-06	6.297067e-06
6.600000e-01	7.200000e-01	2.258647e-03	6.297191e-06	6.297191e-06
7.200000e-01	7.800000e-01	2.266442e-03	6.308048e-06	6.308048e-06
7.800000e-01	8.400000e-01	2.270182e-03	6.313249e-06	6.313249e-06
8.400000e-01	9.000000e-01	2.280962e-03	6.328222e-06	6.328222e-06
9.000000e-01	9.600000e-01	2.291723e-03	6.343133e-06	6.343133e-06
9.600000e-01	1.020000e+00	2.304768e-03	6.361160e-06	6.361160e-06
1.020000e+00	1.080000e+00	2.319640e-03	6.381649e-06	6.381649e-06
1.080000e+00	1.140000e+00	2.324397e-03	6.388190e-06	6.388190e-06
1.140000e+00	1.200000e+00	2.339865e-03	6.409409e-06	6.409409e-06
1.200000e+00	1.260000e+00	2.343920e-03	6.414961e-06	6.414961e-06
1.260000e+00	1.320000e+00	2.365235e-03	6.444063e-06	6.444063e-06
1.320000e+00	1.380000e+00	2.384880e-03	6.470770e-06	6.470770e-06
1.380000e+00	1.440000e+00	2.401402e-03	6.493144e-06	6.493144e-06
1.440000e+00	1.500000e+00	2.399558e-03	6.490651e-06	6.490651e-06
1.500000e+00	1.560000e+00	2.388375e-03	6.475507e-06	6.475507e-06
1.560000e+00	1.620000e+00	2.392535e-03	6.481146e-06	6.481146e-06
1.620000e+00	1.680000e+00	2.362777e-03	6.440713e-06	6.440713e-06
1.680000e+00	1.740000e+00	2.315320e-03	6.375705e-06	6.375705e-06
1.740000e+00	1.800000e+00	2.236630e-03	6.266425e-06	6.266425e-06
1.800000e+00	1.860000e+00	2.114717e-03	6.093245e-06	6.093245e-06
1.860000e+00	1.920000e+00	1.934057e-03	5.827163e-06	5.827163e-06
1.920000e+00	1.980000e+00	1.685997e-03	5.440652e-06	5.440652e-06
1.980000e+00	2.040000e+00	1.331314e-03	4.834627e-06	4.834627e-06
2.040000e+00	2.100000e+00	8.263985e-04	3.809056e-06	3.809056e-06
2.100000e+00	2.160000e+00	3.256787e-04	2.391208e-06	2.391208e-06
2.160000e+00	2.220000e+00	4.733313e-05	9.116021e-07	9.116021e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.526383e-02	5.043781e-05	5.043781e-05
-2.940000e+00	-2.880000e+00	1.803267e-02	5.482193e-05	5.482193e-05
-2.880000e+00	-2.820000e+00	1.905117e-02	5.634886e-05	5.634886e-05
-2.820000e+00	-2.760000e+00	1.915617e-02	5.650393e-05	5.650393e-05
-2.760000e+00	-2.700000e+00	1.921417e-02	5.658941e-05	5.658941e-05
-2.700000e+00	-2.640000e+00	1.926600e-02	5.666569e-05	5.666569e-05
-2.640000e+00	-2.580000e+00	1.930833e-02	5.672791e-05	5.672791e-05
-2.580000e+00	-2.520000e+00	1.922850e-02	5.661051e-05	5.661051e-05
-2.520000e+00	-2.460000e+00	1.931267e-02	5.673427e-05	5.673427e-05
-2.460000e+00	-2.400000e+00	1.939950e-02	5.686167e-05	5.686167e-05
-2.400000e+00	-2.340000e+00	1.951033e-02	5.702387e-05	5.702387e-05
-2.340000e+00	-2.280000e+00	1.941150e-02	5.687926e-05	5.687926e-05
-2.280000e+00	-2.220000e+00	1.944117e-02	5.692271e-05	5.692271e-05
-2.220000e+00	-2.160000e+00	1.968883e-02	5.728414e-05	5.728414e-05
-2.160000e+00	-2.100000e+00	1.958783e-02	5.713702e-05	5.713702e-05
-2.100000e+00	-2.040000e+00	1.971133e-02	5.731686e-05	5.731686e-05
-2.040000e+00	-1.980000e+00	1.958033e-02	5.712608e-05	5.712608e-05
-1.980000e+00	-1.920000e+00	1.972400e-02	5.733527e-05	5.733527e-05
-1.920000e+00	-1.860000e+00	1.971050e-02	5.731565e-05	5.731565e-05
-1.860000e+00	-1.800000e+00	1.981433e-02	5.746642e-05	5.746642e-05
-1.800000e+00	-1.740000e+00	1.978833e-02	5.742870e-05	5.742870e-05
-1.740000e+00	-1.680000e+00	1.975883e-02	5.738588e-05	5.738588e-05
-1.680000e+00	-1.620000e+00	1.992233e-02	5.762282e-05	5.762282e-05
-1.620000e+00	-1.560000e+00	1.991983e-02	5.761920e-05	5.761920e-05
-1.560000e+00	-1.500000e+00	1.996883e-02	5.769002e-05	5.769002e-05
-1.500000e+00	-1.440000e+00	2.003133e-02	5.778023e-05	5.778023e-05
-1.440000e+00	-1.380000e+00	1.993533e-02	5.764161e-05	5.764161e-05
-1.380000e+00	-1.320000e+00	2.000783e-02	5.774633e-05	5.774633e-05
-1.320000e+00	-1.260000e+00	2.003800e-02	5.778985e-05	5.778985e-05
-1.260000e+00	-1.200000e+00	2.011383e-02	5.789910e-05	5.789910e-05
-1.200000e+00	-1.140000e+00	2.017350e-02	5.798491e-05	5.798491e-05
-1.140000e+00	-1.080000e+00	2.022833e-02	5.806366e-05	5.806366e-05
-1.080000e+00	-1.020000e+00	2.027850e-02	5.813562e-05	5.813562e-05
-1.020000e+00	-9.600000e-01	2.029450e-02	5.815855e-05	5.815855e-05
-9.600000e-01	-9.000000e-01	2.031617e-02	5.818958e-05	5.818958e-05
-9.000000e-01	-8.400000e-01	2.039650e-02	5.830452e-05	5.830452e-05
-8.400000e-01	-7.800000e-01	2.030567e-02	5.817455e-05	5.817455e-05
-7.800000e-01	-7.200000e-01	2.039300e-02	5.829951e-05	5.829951e-05
-7.200000e-01	-6.600000e-01	2.051000e-02	5.846651e-05	5.846651e-05
-6.600000e-01	-6.000000e-01	2.052617e-02	5.848955e-05	5.848955e-05
-6.000000e-01	-5.400000e-01	2.045267e-02	5.838474e-05	5.838474e-05
-5.400000e-01	-4.800000e-01	2.050150e-02	5.845440e-05	5.845440e-05
-4.800000e-01	-4.200000e-01	2.062517e-02	5.863043e-05	5.863043e-05
-4.200000e-01	-3.600000e-01	2.069050e-02	5.872322e-05	5.872322e-05
-3.600000e-01	-3.000000e-01	2.064717e-02	5.866169e-05	5.866169e-05
-3.000000e-01	-2.400000e-01	2.061900e-02	5.862167e-05	5.862167e-05
-2.400000e-01	-1.800000e-01	2.081567e-02	5.890058e-05	5.890058e-05
-1.800000e-01	-1.200000e-01	2.081767e-02	5.890340e-05	5.890340e-05
-1.200000e-01	-6.000000e-02	2.085583e-02	5.895738e-05	5.895738e-05
-6.000000e-02	0.000000e+00	2.087617e-02	5.898611e-05	5.898611e-05
0.000000e+00	6.000000e-02	2.076450e-02	5.882814e-05	5.882814e-05
6.000000e-02	1.200000e-01	2.101750e-02	5.918544e-05	5.918544e-05
1.200000e-01	1.800000e-01	2.093567e-02	5.907011e-05	5.907011e-05
1.800000e-01	2.400000e-01	2.099650e-02	5.915587e-05	5.915587e-05
2.400000e-01	3.000000e-01	2.108150e-02	5.927549e-05	5.927549e-05
3.000000e-01	3.600000e-01	2.107433e-02	5.926541e-05	5.926541e-05
3.600000e-01	4.200000e-01	2.108983e-02	5.928720e-05	5.928720e-05
4.200000e-01	4.800000e-01	2.126383e-02	5.953127e-05	5.953127e-05
4.800000e-01	5.400000e-01	2.130217e-02	5.958491e-05	5.958491e-05
5.400000e-01	6.000000e-01	2.136883e-02	5.967807e-05	5.967807e-05
6.000000e-01	6.600000e-01	2.144050e-02	5.977806e-05	5.977806e-05
6.600000e-01	7.200000e-01	2.144133e-02	5.977922e-05	5.977922e-05
7.200000e-01	7.800000e-01	2.151533e-02	5.988229e-05	5.988229e-05
7.800000e-01	8.400000e-01	2.155083e-02	5.993167e-05	5.993167e-05
8.400000e-01	9.000000e-01	2.165317e-02	6.007380e-05	6.007380e-05
9.000000e-01	9.600000e-01	2.175533e-02	6.021535e-05	6.021535e-05
9.600000e-01	1.020000e+00	2.187917e-02	6.038649e-05	6.038649e-05
1.020000e+00	1.080000e+00	2.202033e-02	6.058098e-05	6.058098e-05
1.080000e+00	1.140000e+00	2.206550e-02	6.064308e-05	6.064308e-05
1.140000e+00	1.200000e+00	2.221233e-02	6.084452e-05	6.084452e-05
1.200000e+00	1.260000e+00	2.225083e-02	6.089723e-05	6.089723e-05
1.260000e+00	1.320000e+00	2.245317e-02	6.117348e-05	6.117348e-05
1.320000e+00	1.380000e+00	2.263967e-02	6.142701e-05	6.142701e-05
1.380000e+00	1.440000e+00	2.279650e-02	6.163941e-05	6.163941e-05
1.440000e+00	1.500000e+00	2.277900e-02	6.161574e-05	6.161574e-05
1.500000e+00	1.560000e+00	2.267283e-02	6.147199e-05	6.147199e-05
1.560000e+00	1.620000e+00	2.271233e-02	6.152551e-05	6.152551e-05
1.620000e+00	1.680000e+00	2.242983e-02	6.114168e-05	6.114168e-05
1.680000e+00	1.740000e+00	2.197933e-02	6.052456e-05	6.052456e-05
1.740000e+00	1.800000e+00	2.123233e-02	5.948716e-05	5.948716e-05
1.800000e+00	1.860000e+00	2.007500e-02	5.784318e-05	5.784318e-05
1.860000e+00	1.920000e+00	1.836000e-02	5.531727e-05	5.531727e-05
1.920000e+00	1.980000e+00	1.600517e-02	5.164811e-05	5.164811e-05
1.980000e+00	2.040000e+00	1.263817e-02	4.589511e-05	4.589511e-05
2.040000e+00	2.100000e+00	7.845000e-03	3.615937e-05	3.615937e-05
2.100000e+00	2.160000e+00	3.091667e-03	2.269973e-05	2.269973e-05
2.160000e+00	2.220000e+00	4.493333e-04	8.653837e-06	8.653837e-06
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	5.909752e-05	2.039703e-07	2.039703e-07
-2.940000e+00	-2.880000e+00	7.062058e-05	2.240908e-07	2.240908e-07
-2.880000e+00	-2.820000e+00	7.523680e-05	2.321857e-07	2.321857e-07
-2.820000e+00	-2.760000e+00	7.575343e-05	2.331671e-07	2.331671e-07
-2.760000e+00	-2.700000e+00	7.600978e-05	2.336204e-07	2.336204e-07
-2.700000e+00	-2.640000e+00	7.624740e-05	2.339960e-07	2.339960e-07
-2.640000e+00	-2.580000e+00	7.650407e-05	2.345807e-07	2.345807e-07
-2.580000e+00	-2.520000e+00	7.611227e-05	2.338493e-07	2.338493e-07
-2.520000e+00	-2.460000e+00	7.647040e-05	2.344361e-07	2.344361e-07
-2.460000e+00	-2.400000e+00	7.688648e-05	2.351769e-07	2.351769e-07
-2.400000e+00	-2.340000e+00	7.723008e-05	2.355471e-07	2.355471e-07
-2.340000e+00	-2.280000e+00	7.703327e-05	2.355656e-07	2.355656e-07
-2.280000e+00	-2.220000e+00	7.715235e-05	2.357462e-07	2.357462e-07
-2.220000e+00	-2.160000e+00	7.808885e-05	2.370293e-07	2.370293e-07
-2.160000e+00	-2.100000e+00	7.770927e-05	2.364994e-07	2.364994e-07
-2.100000e+00	-2.040000e+00	7.811357e-05	2.370346e-07	2.370346e-07
-2.040000e+00	-1.980000e+00	7.769448e-05	2.365338e-07	2.365338e-07
-1.980000e+00	-1.920000e+00	7.814947e-05	2.370577e-07	2.370577e-07
-1.920000e+00	-1.860000e+00	7.807193e-05	2.368998e-07	2.368998e-07
-1.860000e+00	-1.800000e+00	7.874527e-05	2.383169e-07	2.383169e-07
-1.800000e+00	-1.740000e+00	7.857588e-05	2.379402e-07	2.379402e-07
-1.740000e+00	-1.680000e+00	7.835778e-05	2.374485e-07	2.374485e-07
-1.680000e+00	-1.620000e+00	7.907827e-05	2.386602e-07	2.386602e-07
-1.620000e+00	-1.560000e+00	7.906187e-05	2.386485e-07	2.386485e-07
-1.560000e+00	-1.500000e+00	7.918913e-05	2.387311e-07	2.387311e-07
-1.500000e+00	-1.440000e+00	7.953983e-05	2.394325e-07	2.394325e-07
-1.440000e+00	-1.380000e+00	7.917897e-05	2.389005e-07	2.389005e-07
-1.380000e+00	-1.320000e+00	7.949252e-05	2.393939e-07	2.393939e-07
-1.320000e+00	-1.260000e+00	7.972898e-05	2.399665e-07	2.399665e-07
-1.260000e+00	-1.200000e+00	7.985953e-05	2.398846e-07	2.398846e-07
-1.200000e+00	-1.140000e+00	8.017367e-05	2.404559e-07	2.404559e-07
-1.140000e+00	-1.080000e+00	8.035808e-05	2.407252e-07	2.407252e-07
-1.080000e+00	-1.020000e+00	8.058147e-05	2.410379e-07	2.410379e-07
-1.020000e+00	-9.600000e-01	8.068977e-05	2.412798e-07	2.412798e-07
-9.600000e-01	-9.000000e-01	8.079108e-05	2.414882e-07	2.414882e-07
-9.000000e-01	-8.400000e-01	8.110397e-05	2.419192e-07	2.419192e-07
-8.400000e-01	-7.800000e-01	8.085522e-05	2.416968e-07	2.416968e-07
-7.800000e-01	-7.200000e-01	8.115725e-05	2.420939e-07	2.420939e-07
-7.200000e-01	-6.600000e-01	8.164665e-05	2.428487e-07	2.428487e-07
-6.600000e-01	-6.000000e-01	8.157610e-05	2.425669e-07	2.425669e-07
-6.000000e-01	-5.400000e-01	8.142455e-05	2.425210e-07	2.425210e-07
-5.400000e-01	-4.800000e-01	8.164125e-05	2.428865e-07	2.428865e-07
-4.800000e-01	-4.200000e-01	8.209712e-05	2.435112e-07	2.435112e-07
-4.200000e-01	-3.600000e-01	8.245685e-05	2.441877e-07	2.441877e-07
-3.600000e-01	-3.000000e-01	8.212155e-05	2.434791e-07	2.434791e-07
-3.000000e-01	-2.400000e-01	8.199443e-05	2.432840e-07	2.432840e-07
-2.400000e-01	-1.800000e-01	8.295487e-05	2.448812e-07	2.448812e-07
-1.800000e-01	-1.200000e-01	8.289372e-05	2.447426e-07	2.447426e-07
-1.200000e-01	-6.000000e-02	8.315083e-05	2.452538e-07	2.452538e-07
-6.000000e-02	0.000000e+00	8.311272e-05	2.450651e-07	2.450651e-07
0.000000e+00	6.000000e-02	8.286805e-05	2.449993e-07	2.449993e-07
6.000000e-02	1.200000e-01	8.391520e-05	2.466042e-07	2.466042e-07
1.200000e-01	1.800000e-01	8.344042e-05	2.456643e-07	2.456643e-07
1.800000e-01	2.400000e-01	8.381298e-05	2.464013e-07	2.464013e-07
2.400000e-01	3.000000e-01	8.407678e-05	2.466704e-07	2.466704e-07
3.000000e-01	3.600000e-01	8.408302e-05	2.467097e-07	2.467097e-07
3.600000e-01	4.200000e-01	8.428430e-05	2.472500e-07	2.472500e-07
4.200000e-01	4.800000e-01	8.491700e-05	2.480540e-07	2.480540e-07
4.800000e-01	5.400000e-01	8.498697e-05	2.480620e-07	2.480620e-07
5.400000e-01	6.000000e-01	8.549672e-05	2.491791e-07	2.491791e-07
6.000000e-01	6.600000e-01	8.578403e-05	2.496185e-07	2.496185e-07
6.600000e-01	7.200000e-01	8.596848e-05	2.500963e-07	2.500963e-07
7.200000e-01	7.800000e-01	8.620445e-05	2.503519e-07	2.503519e-07
7.800000e-01	8.400000e-01	8.647587e-05	2.509368e-07	2.509368e-07
8.400000e-01	9.000000e-01	8.698875e-05	2.518585e-07	2.518585e-07
9.000000e-01	9.600000e-01	8.745575e-05	2.526365e-07	2.526365e-07
9.600000e-01	1.020000e+00	8.816430e-05	2.539052e-07	2.539052e-07
1.020000e+00	1.080000e+00	8.871628e-05	2.546911e-07	2.546911e-07
1.080000e+00	1.140000e+00	8.912697e-05	2.555986e-07	2.555986e-07
1.140000e+00	1.200000e+00	8.986610e-05	2.568426e-07	2.568426e-07
1.200000e+00	1.260000e+00	9.017070e-05	2.574805e-07	2.574805e-07
1.260000e+00	1.320000e+00	9.102808e-05	2.587512e-07	2.587512e-07
1.320000e+00	1.380000e+00	9.175573e-05	2.596809e-07	2.596809e-07
1.380000e+00	1.440000e+00	9.248892e-05	2.607819e-07	2.607819e-07
1.440000e+00	1.500000e+00	9.233727e-05	2.604225e-07	2.604225e-07
1.500000e+00	1.560000e+00	9.163932e-05	2.589791e-07	2.589791e-07
1.560000e+00	1.620000e+00	9.144233e-05	2.580558e-07	2.580558e-07
1.620000e+00	1.680000e+00	8.968985e-05	2.546591e-07	2.546591e-07
1.680000e+00	1.740000e+00	8.690918e-05	2.490313e-07	2.490313e-07
1.740000e+00	1.800000e+00	8.257543e-05	2.405954e-07	2.405954e-07
1.800000e+00	1.860000e+00	7.616243e-05	2.279846e-07	2.279846e-07
1.860000e+00	1.920000e+00	6.747758e-05	2.108875e-07	2.108875e-07
1.920000e+00	1.980000e+00	5.633250e-05	1.880468e-07	1.880468e-07
1.980000e+00	2.040000e+00	4.190452e-05	1.568375e-07	1.568375e-07
2.040000e+00	2.100000e+00	2.429817e-05	1.146863e-07	1.146863e-07
2.100000e+00	2.160000e+00	9.008305e-06	6.723301e-08	6.723301e-08
2.160000e+00	2.220000e+00	1.238577e-06	2.406444e-08	2.406444e-08
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/500-nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.607091e-03	5.311003e-06	5.311003e-06
-2.940000e+00	-2.880000e+00	1.898692e-03	5.772880e-06	5.772880e-06
-2.880000e+00	-2.820000e+00	2.006125e-03	5.934253e-06	5.934253e-06
-2.820000e+00	-2.760000e+00	2.017183e-03	5.950581e-06	5.950581e-06
-2.760000e+00	-2.700000e+00	2.023378e-03	5.959838e-06	5.959838e-06
-2.700000e+00	-2.640000e+00	2.028817e-03	5.967816e-06	5.967816e-06
-2.640000e+00	-2.580000e+00	2.033280e-03	5.974385e-06	5.974385e-06
-2.580000e+00	-2.520000e+00	2.024780e-03	5.961748e-06	5.961748e-06
-2.520000e+00	-2.460000e+00	2.033562e-03	5.974541e-06	5.974541e-06
-2.460000e+00	-2.400000e+00	2.042855e-03	5.988396e-06	5.988396e-06
-2.400000e+00	-2.340000e+00	2.054540e-03	6.005514e-06	6.005514e-06
-2.340000e+00	-2.280000e+00	2.044062e-03	5.990084e-06	5.990084e-06
-2.280000e+00	-2.220000e+00	2.047285e-03	5.994952e-06	5.994952e-06
-2.220000e+00	-2.160000e+00	2.073378e-03	6.033050e-06	6.033050e-06
-2.160000e+00	-2.100000e+00	2.062635e-03	6.017244e-06	6.017244e-06
-2.100000e+00	-2.040000e+00	2.075683e-03	6.036305e-06	6.036305e-06
-2.040000e+00	-1.980000e+00	2.061942e-03	6.016371e-06	6.016371e-06
-1.980000e+00	-1.920000e+00	2.077083e-03	6.038437e-06	6.038437e-06
-1.920000e+00	-1.860000e+00	2.075475e-03	6.035824e-06	6.035824e-06
-1.860000e+00	-1.800000e+00	2.086637e-03	6.052364e-06	6.052364e-06
-1.800000e+00	-1.740000e+00	2.083688e-03	6.047791e-06	6.047791e-06
-1.740000e+00	-1.680000e+00	2.080680e-03	6.043562e-06	6.043562e-06
-1.680000e+00	-1.620000e+00	2.097867e-03	6.068425e-06	6.068425e-06
-1.620000e+00	-1.560000e+00	2.097618e-03	6.068084e-06	6.068084e-06
-1.560000e+00	-1.500000e+00	2.102877e-03	6.075829e-06	6.075829e-06
-1.500000e+00	-1.440000e+00	2.109470e-03	6.085365e-06	6.085365e-06
-1.440000e+00	-1.380000e+00	2.099468e-03	6.071079e-06	6.071079e-06
-1.380000e+00	-1.320000e+00	2.106927e-03	6.081600e-06	6.081600e-06
-1.320000e+00	-1.260000e+00	2.110072e-03	6.086093e-06	6.086093e-06
-1.260000e+00	-1.200000e+00	2.118038e-03	6.097538e-06	6.097538e-06
-1.200000e+00	-1.140000e+00	2.124465e-03	6.106986e-06	6.106986e-06
-1.140000e+00	-1.080000e+00	2.130312e-03	6.115490e-06	6.115490e-06
-1.080000e+00	-1.020000e+00	2.135618e-03	6.123139e-06	6.123139e-06
-1.020000e+00	-9.600000e-01	2.137142e-03	6.125083e-06	6.125083e-06
-9.600000e-01	-9.000000e-01	2.139520e-03	6.128628e-06	6.128628e-06
-9.000000e-01	-8.400000e-01	2.147677e-03	6.139865e-06	6.139865e-06
-8.400000e-01	-7.800000e-01	2.138313e-03	6.126761e-06	6.126761e-06
-7.800000e-01	-7.200000e-01	2.147352e-03	6.139469e-06	6.139469e-06
-7.200000e-01	-6.600000e-01	2.159797e-03	6.157412e-06	6.157412e-06
-6.600000e-01	-6.000000e-01	2.161668e-03	6.160321e-06	6.160321e-06
-6.000000e-01	-5.400000e-01	2.153897e-03	6.149191e-06	6.149191e-06
-5.400000e-01	-4.800000e-01	2.158977e-03	6.156345e-06	6.156345e-06
-4.800000e-01	-4.200000e-01	2.172120e-03	6.175235e-06	6.175235e-06
-4.200000e-01	-3.600000e-01	2.178937e-03	6.184820e-06	6.184820e-06
-3.600000e-01	-3.000000e-01	2.174237e-03	6.177960e-06	6.177960e-06
-3.000000e-01	-2.400000e-01	2.171528e-03	6.174473e-06	6.174473e-06
-2.400000e-01	-1.800000e-01	2.192148e-03	6.203590e-06	6.203590e-06
-1.800000e-01	-1.200000e-01	2.192268e-03	6.203626e-06	6.203626e-06
-1.200000e-01	-6.000000e-02	2.196443e-03	6.209755e-06	6.209755e-06
-6.000000e-02	0.000000e+00	2.198370e-03	6.212179e-06	6.212179e-06
0.000000e+00	6.000000e-02	2.186782e-03	6.196018e-06	6.196018e-06
6.000000e-02	1.200000e-01	2.213490e-03	6.233835e-06	6.233835e-06
1.200000e-01	1.800000e-01	2.204785e-03	6.221439e-06	6.221439e-06
1.800000e-01	2.400000e-01	2.211268e-03	6.230690e-06	6.230690e-06
2.400000e-01	3.000000e-01	2.220193e-03	6.243216e-06	6.243216e-06
3.000000e-01	3.600000e-01	2.219478e-03	6.242271e-06	6.242271e-06
3.600000e-01	4.200000e-01	2.221078e-03	6.244471e-06	6.244471e-06
4.200000e-01	4.800000e-01	2.239420e-03	6.270225e-06	6.270225e-06
4.800000e-01	5.400000e-01	2.243453e-03	6.275864e-06	6.275864e-06
5.400000e-01	6.000000e-01	2.250617e-03	6.286069e-06	6.286069e-06
6.000000e-01	6.600000e-01	2.258082e-03	6.296368e-06	6.296368e-06
6.600000e-01	7.200000e-01	2.258357e-03	6.297014e-06	6.297014e-06
7.200000e-01	7.800000e-01	2.266260e-03	6.308180e-06	6.308180e-06
7.800000e-01	8.400000e-01	2.269915e-03	6.313143e-06	6.313143e-06
8.400000e-01	9.000000e-01	2.280747e-03	6.328261e-06	6.328261e-06
9.000000e-01	9.600000e-01	2.291562e-03	6.343315e-06	6.343315e-06
9.600000e-01	1.020000e+00	2.304692e-03	6.361586e-06	6.361586e-06
1.020000e+00	1.080000e+00	2.319293e-03	6.381338e-06	6.381338e-06
1.080000e+00	1.140000e+00	2.324225e-03	6.388357e-06	6.388357e-06
1.140000e+00	1.200000e+00	2.339753e-03	6.409743e-06	6.409743e-06
1.200000e+00	1.260000e+00	2.343653e-03	6.414866e-06	6.414866e-06
1.260000e+00	1.320000e+00	2.364918e-03	6.443834e-06	6.443834e-06
1.320000e+00	1.380000e+00	2.384278e-03	6.469774e-06	6.469774e-06
1.380000e+00	1.440000e+00	2.400615e-03	6.491745e-06	6.491745e-06
1.440000e+00	1.500000e+00	2.398358e-03	6.488049e-06	6.488049e-06
1.500000e+00	1.560000e+00	2.386815e-03	6.471924e-06	6.471924e-06
1.560000e+00	1.620000e+00	2.390775e-03	6.477030e-06	6.477030e-06
1.620000e+00	1.680000e+00	2.360753e-03	6.435865e-06	6.435865e-06
1.680000e+00	1.740000e+00	2.313253e-03	6.370692e-06	6.370692e-06
1.740000e+00	1.800000e+00	2.234413e-03	6.260897e-06	6.260897e-06
1.800000e+00	1.860000e+00	2.112552e-03	6.087699e-06	6.087699e-06
1.860000e+00	1.920000e+00	1.932058e-03	5.821798e-06	5.821798e-06
1.920000e+00	1.980000e+00	1.683935e-03	5.434583e-06	5.434583e-06
1.980000e+00	2.040000e+00	1.329520e-03	4.828585e-06	4.828585e-06
2.040000e+00	2.100000e+00	8.251750e-04	3.803740e-06	3.803740e-06
2.100000e+00	2.160000e+00	3.250525e-04	2.386780e-06	2.386780e-06
2.160000e+00	2.220000e+00	4.723727e-05	9.098046e-07	9.098046e-07
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/91GeV/2_3_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$\log_{10} \left(d_{23}/1\text{ GeV}^2\right)$
YLabel=d$\sigma/$d$\log(d_{23})$ [pb]
LegendXPos=0.1
LegendYPos=0.7
XMax=4.01
XMin=-3.01
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
RatioPlotYLabel=Ratio
RatioPlotYMin=0.601
RatioPlotYMax=1.4
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.735175e+02	3.403015e-01	3.403015e-01
-3.900000e+00	-3.800000e+00	2.720431e+02	3.393719e-01	3.393719e-01
-3.800000e+00	-3.700000e+00	2.705710e+02	3.384583e-01	3.384583e-01
-3.700000e+00	-3.600000e+00	2.688419e+02	3.373775e-01	3.373775e-01
-3.600000e+00	-3.500000e+00	2.668618e+02	3.361321e-01	3.361321e-01
-3.500000e+00	-3.400000e+00	2.657847e+02	3.354512e-01	3.354512e-01
-3.400000e+00	-3.300000e+00	2.634816e+02	3.339784e-01	3.339784e-01
-3.300000e+00	-3.200000e+00	2.624326e+02	3.333234e-01	3.333234e-01
-3.200000e+00	-3.100000e+00	2.602135e+02	3.319068e-01	3.319068e-01
-3.100000e+00	-3.000000e+00	2.579705e+02	3.305030e-01	3.305030e-01
-3.000000e+00	-2.900000e+00	2.556727e+02	3.289912e-01	3.289912e-01
-2.900000e+00	-2.800000e+00	2.538574e+02	3.278367e-01	3.278367e-01
-2.800000e+00	-2.700000e+00	2.515591e+02	3.263688e-01	3.263688e-01
-2.700000e+00	-2.600000e+00	2.484152e+02	3.243103e-01	3.243103e-01
-2.600000e+00	-2.500000e+00	2.464861e+02	3.230368e-01	3.230368e-01
-2.500000e+00	-2.400000e+00	2.438041e+02	3.212796e-01	3.212796e-01
-2.400000e+00	-2.300000e+00	2.418482e+02	3.200136e-01	3.200136e-01
-2.300000e+00	-2.200000e+00	2.394050e+02	3.183933e-01	3.183933e-01
-2.200000e+00	-2.100000e+00	2.360764e+02	3.161534e-01	3.161534e-01
-2.100000e+00	-2.000000e+00	2.332117e+02	3.142190e-01	3.142190e-01
-2.000000e+00	-1.900000e+00	2.304014e+02	3.123172e-01	3.123172e-01
-1.900000e+00	-1.800000e+00	2.269624e+02	3.099914e-01	3.099914e-01
-1.800000e+00	-1.700000e+00	2.238674e+02	3.078499e-01	3.078499e-01
-1.700000e+00	-1.600000e+00	2.209651e+02	3.058646e-01	3.058646e-01
-1.600000e+00	-1.500000e+00	2.179011e+02	3.037683e-01	3.037683e-01
-1.500000e+00	-1.400000e+00	2.142031e+02	3.011130e-01	3.011130e-01
-1.400000e+00	-1.300000e+00	2.111318e+02	2.989587e-01	2.989587e-01
-1.300000e+00	-1.200000e+00	2.076551e+02	2.965076e-01	2.965076e-01
-1.200000e+00	-1.100000e+00	2.046272e+02	2.943475e-01	2.943475e-01
-1.100000e+00	-1.000000e+00	2.004559e+02	2.913294e-01	2.913294e-01
-1.000000e+00	-9.000000e-01	1.976262e+02	2.892665e-01	2.892665e-01
-9.000000e-01	-8.000000e-01	1.936110e+02	2.862876e-01	2.862876e-01
-8.000000e-01	-7.000000e-01	1.896179e+02	2.833268e-01	2.833268e-01
-7.000000e-01	-6.000000e-01	1.859593e+02	2.805895e-01	2.805895e-01
-6.000000e-01	-5.000000e-01	1.821209e+02	2.776783e-01	2.776783e-01
-5.000000e-01	-4.000000e-01	1.782424e+02	2.747069e-01	2.747069e-01
-4.000000e-01	-3.000000e-01	1.743632e+02	2.717029e-01	2.717029e-01
-3.000000e-01	-2.000000e-01	1.696280e+02	2.679895e-01	2.679895e-01
-2.000000e-01	-1.000000e-01	1.654621e+02	2.646713e-01	2.646713e-01
-1.000000e-01	0.000000e+00	1.621499e+02	2.620052e-01	2.620052e-01
0.000000e+00	1.000000e-01	1.573856e+02	2.581098e-01	2.581098e-01
1.000000e-01	2.000000e-01	1.531044e+02	2.546069e-01	2.546069e-01
2.000000e-01	3.000000e-01	1.491532e+02	2.512991e-01	2.512991e-01
3.000000e-01	4.000000e-01	1.444379e+02	2.472856e-01	2.472856e-01
4.000000e-01	5.000000e-01	1.401575e+02	2.435989e-01	2.435989e-01
5.000000e-01	6.000000e-01	1.354138e+02	2.394179e-01	2.394179e-01
6.000000e-01	7.000000e-01	1.315775e+02	2.360331e-01	2.360331e-01
7.000000e-01	8.000000e-01	1.267943e+02	2.317097e-01	2.317097e-01
8.000000e-01	9.000000e-01	1.227377e+02	2.279665e-01	2.279665e-01
9.000000e-01	1.000000e+00	1.184417e+02	2.239377e-01	2.239377e-01
1.000000e+00	1.100000e+00	1.136491e+02	2.193591e-01	2.193591e-01
1.100000e+00	1.200000e+00	1.092224e+02	2.150343e-01	2.150343e-01
1.200000e+00	1.300000e+00	1.049283e+02	2.107627e-01	2.107627e-01
1.300000e+00	1.400000e+00	1.002155e+02	2.059719e-01	2.059719e-01
1.400000e+00	1.500000e+00	9.558405e+01	2.011568e-01	2.011568e-01
1.500000e+00	1.600000e+00	9.065000e+01	1.958953e-01	1.958953e-01
1.600000e+00	1.700000e+00	8.584680e+01	1.906468e-01	1.906468e-01
1.700000e+00	1.800000e+00	8.079713e+01	1.849560e-01	1.849560e-01
1.800000e+00	1.900000e+00	7.577197e+01	1.791131e-01	1.791131e-01
1.900000e+00	2.000000e+00	7.042710e+01	1.726720e-01	1.726720e-01
2.000000e+00	2.100000e+00	6.445956e+01	1.651952e-01	1.651952e-01
2.100000e+00	2.200000e+00	5.851453e+01	1.573990e-01	1.573990e-01
2.200000e+00	2.300000e+00	5.222324e+01	1.487070e-01	1.487070e-01
2.300000e+00	2.400000e+00	4.500485e+01	1.380648e-01	1.380648e-01
2.400000e+00	2.500000e+00	3.670275e+01	1.246887e-01	1.246887e-01
2.500000e+00	2.600000e+00	2.761238e+01	1.081486e-01	1.081486e-01
2.600000e+00	2.700000e+00	1.733098e+01	8.569473e-02	8.569473e-02
2.700000e+00	2.800000e+00	8.315475e+00	5.936976e-02	5.936976e-02
2.800000e+00	2.900000e+00	2.268420e+00	3.099903e-02	3.099903e-02
2.900000e+00	3.000000e+00	1.603443e-01	8.260926e-03	8.260926e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.482020e-02	8.051099e-05	8.051099e-05
-3.900000e+00	-3.800000e+00	6.447480e-02	8.029620e-05	8.029620e-05
-3.800000e+00	-3.700000e+00	6.412400e-02	8.007746e-05	8.007746e-05
-3.700000e+00	-3.600000e+00	6.371330e-02	7.982061e-05	7.982061e-05
-3.600000e+00	-3.500000e+00	6.324430e-02	7.952628e-05	7.952628e-05
-3.500000e+00	-3.400000e+00	6.298960e-02	7.936599e-05	7.936599e-05
-3.400000e+00	-3.300000e+00	6.244970e-02	7.902512e-05	7.902512e-05
-3.300000e+00	-3.200000e+00	6.219730e-02	7.886526e-05	7.886526e-05
-3.200000e+00	-3.100000e+00	6.167290e-02	7.853210e-05	7.853210e-05
-3.100000e+00	-3.000000e+00	6.113050e-02	7.818600e-05	7.818600e-05
-3.000000e+00	-2.900000e+00	6.059910e-02	7.784542e-05	7.784542e-05
-2.900000e+00	-2.800000e+00	6.016350e-02	7.756513e-05	7.756513e-05
-2.800000e+00	-2.700000e+00	5.961150e-02	7.720848e-05	7.720848e-05
-2.700000e+00	-2.600000e+00	5.887090e-02	7.672737e-05	7.672737e-05
-2.600000e+00	-2.500000e+00	5.841780e-02	7.643154e-05	7.643154e-05
-2.500000e+00	-2.400000e+00	5.778050e-02	7.601349e-05	7.601349e-05
-2.400000e+00	-2.300000e+00	5.730810e-02	7.570211e-05	7.570211e-05
-2.300000e+00	-2.200000e+00	5.672910e-02	7.531872e-05	7.531872e-05
-2.200000e+00	-2.100000e+00	5.594700e-02	7.479773e-05	7.479773e-05
-2.100000e+00	-2.000000e+00	5.527190e-02	7.434507e-05	7.434507e-05
-2.000000e+00	-1.900000e+00	5.460670e-02	7.389635e-05	7.389635e-05
-1.900000e+00	-1.800000e+00	5.378680e-02	7.333948e-05	7.333948e-05
-1.800000e+00	-1.700000e+00	5.306060e-02	7.284271e-05	7.284271e-05
-1.700000e+00	-1.600000e+00	5.236700e-02	7.236505e-05	7.236505e-05
-1.600000e+00	-1.500000e+00	5.163000e-02	7.185402e-05	7.185402e-05
-1.500000e+00	-1.400000e+00	5.077600e-02	7.125728e-05	7.125728e-05
-1.400000e+00	-1.300000e+00	5.004400e-02	7.074178e-05	7.074178e-05
-1.300000e+00	-1.200000e+00	4.921300e-02	7.015198e-05	7.015198e-05
-1.200000e+00	-1.100000e+00	4.849200e-02	6.963620e-05	6.963620e-05
-1.100000e+00	-1.000000e+00	4.750460e-02	6.892358e-05	6.892358e-05
-1.000000e+00	-9.000000e-01	4.683400e-02	6.843537e-05	6.843537e-05
-9.000000e-01	-8.000000e-01	4.589000e-02	6.774216e-05	6.774216e-05
-8.000000e-01	-7.000000e-01	4.494160e-02	6.703850e-05	6.703850e-05
-7.000000e-01	-6.000000e-01	4.407180e-02	6.638660e-05	6.638660e-05
-6.000000e-01	-5.000000e-01	4.316230e-02	6.569802e-05	6.569802e-05
-5.000000e-01	-4.000000e-01	4.224270e-02	6.499438e-05	6.499438e-05
-4.000000e-01	-3.000000e-01	4.132250e-02	6.428258e-05	6.428258e-05
-3.000000e-01	-2.000000e-01	4.020010e-02	6.340355e-05	6.340355e-05
-2.000000e-01	-1.000000e-01	3.921480e-02	6.262172e-05	6.262172e-05
-1.000000e-01	0.000000e+00	3.843100e-02	6.199274e-05	6.199274e-05
0.000000e+00	1.000000e-01	3.730650e-02	6.107905e-05	6.107905e-05
1.000000e-01	2.000000e-01	3.628320e-02	6.023554e-05	6.023554e-05
2.000000e-01	3.000000e-01	3.534700e-02	5.945334e-05	5.945334e-05
3.000000e-01	4.000000e-01	3.423170e-02	5.850786e-05	5.850786e-05
4.000000e-01	5.000000e-01	3.321630e-02	5.763358e-05	5.763358e-05
5.000000e-01	6.000000e-01	3.209770e-02	5.665483e-05	5.665483e-05
6.000000e-01	7.000000e-01	3.118060e-02	5.583959e-05	5.583959e-05
7.000000e-01	8.000000e-01	3.004570e-02	5.481396e-05	5.481396e-05
8.000000e-01	9.000000e-01	2.908600e-02	5.393144e-05	5.393144e-05
9.000000e-01	1.000000e+00	2.806860e-02	5.297981e-05	5.297981e-05
1.000000e+00	1.100000e+00	2.693330e-02	5.189730e-05	5.189730e-05
1.100000e+00	1.200000e+00	2.588630e-02	5.087858e-05	5.087858e-05
1.200000e+00	1.300000e+00	2.486920e-02	4.986903e-05	4.986903e-05
1.300000e+00	1.400000e+00	2.375340e-02	4.873746e-05	4.873746e-05
1.400000e+00	1.500000e+00	2.265520e-02	4.759748e-05	4.759748e-05
1.500000e+00	1.600000e+00	2.148600e-02	4.635299e-05	4.635299e-05
1.600000e+00	1.700000e+00	2.034490e-02	4.510532e-05	4.510532e-05
1.700000e+00	1.800000e+00	1.914800e-02	4.375843e-05	4.375843e-05
1.800000e+00	1.900000e+00	1.795680e-02	4.237546e-05	4.237546e-05
1.900000e+00	2.000000e+00	1.669180e-02	4.085560e-05	4.085560e-05
2.000000e+00	2.100000e+00	1.527740e-02	3.908631e-05	3.908631e-05
2.100000e+00	2.200000e+00	1.386740e-02	3.723896e-05	3.723896e-05
2.200000e+00	2.300000e+00	1.237450e-02	3.517741e-05	3.517741e-05
2.300000e+00	2.400000e+00	1.066170e-02	3.265226e-05	3.265226e-05
2.400000e+00	2.500000e+00	8.693900e-03	2.948542e-05	2.948542e-05
2.500000e+00	2.600000e+00	6.540800e-03	2.557499e-05	2.557499e-05
2.600000e+00	2.700000e+00	4.104000e-03	2.025833e-05	2.025833e-05
2.700000e+00	2.800000e+00	1.968400e-03	1.402997e-05	1.402997e-05
2.800000e+00	2.900000e+00	5.373000e-04	7.330075e-06	7.330075e-06
2.900000e+00	3.000000e+00	3.780000e-05	1.944222e-06	1.944222e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.934876e-01	3.803953e-04	3.803953e-04
-3.900000e+00	-3.800000e+00	2.920194e-01	3.795285e-04	3.795285e-04
-3.800000e+00	-3.700000e+00	2.903157e-01	3.783455e-04	3.783455e-04
-3.700000e+00	-3.600000e+00	2.882385e-01	3.768472e-04	3.768472e-04
-3.600000e+00	-3.500000e+00	2.862812e-01	3.756787e-04	3.756787e-04
-3.500000e+00	-3.400000e+00	2.851313e-01	3.749145e-04	3.749145e-04
-3.400000e+00	-3.300000e+00	2.826833e-01	3.732967e-04	3.732967e-04
-3.300000e+00	-3.200000e+00	2.815645e-01	3.725583e-04	3.725583e-04
-3.200000e+00	-3.100000e+00	2.789246e-01	3.706218e-04	3.706218e-04
-3.100000e+00	-3.000000e+00	2.767553e-01	3.693861e-04	3.693861e-04
-3.000000e+00	-2.900000e+00	2.742362e-01	3.676069e-04	3.676069e-04
-2.900000e+00	-2.800000e+00	2.723881e-01	3.664874e-04	3.664874e-04
-2.800000e+00	-2.700000e+00	2.698635e-01	3.647385e-04	3.647385e-04
-2.700000e+00	-2.600000e+00	2.663974e-01	3.623449e-04	3.623449e-04
-2.600000e+00	-2.500000e+00	2.644321e-01	3.610591e-04	3.610591e-04
-2.500000e+00	-2.400000e+00	2.616107e-01	3.591647e-04	3.591647e-04
-2.400000e+00	-2.300000e+00	2.594825e-01	3.577062e-04	3.577062e-04
-2.300000e+00	-2.200000e+00	2.567635e-01	3.557783e-04	3.557783e-04
-2.200000e+00	-2.100000e+00	2.532585e-01	3.533351e-04	3.533351e-04
-2.100000e+00	-2.000000e+00	2.500363e-01	3.509390e-04	3.509390e-04
-2.000000e+00	-1.900000e+00	2.469486e-01	3.487549e-04	3.487549e-04
-1.900000e+00	-1.800000e+00	2.434372e-01	3.463930e-04	3.463930e-04
-1.800000e+00	-1.700000e+00	2.400284e-01	3.438487e-04	3.438487e-04
-1.700000e+00	-1.600000e+00	2.371316e-01	3.419496e-04	3.419496e-04
-1.600000e+00	-1.500000e+00	2.338221e-01	3.395693e-04	3.395693e-04
-1.500000e+00	-1.400000e+00	2.299380e-01	3.367334e-04	3.367334e-04
-1.400000e+00	-1.300000e+00	2.264474e-01	3.340431e-04	3.340431e-04
-1.300000e+00	-1.200000e+00	2.228826e-01	3.315595e-04	3.315595e-04
-1.200000e+00	-1.100000e+00	2.195647e-01	3.290243e-04	3.290243e-04
-1.100000e+00	-1.000000e+00	2.149114e-01	3.253868e-04	3.253868e-04
-1.000000e+00	-9.000000e-01	2.119530e-01	3.232231e-04	3.232231e-04
-9.000000e-01	-8.000000e-01	2.077457e-01	3.200358e-04	3.200358e-04
-8.000000e-01	-7.000000e-01	2.034680e-01	3.167311e-04	3.167311e-04
-7.000000e-01	-6.000000e-01	1.996009e-01	3.137921e-04	3.137921e-04
-6.000000e-01	-5.000000e-01	1.955689e-01	3.106795e-04	3.106795e-04
-5.000000e-01	-4.000000e-01	1.913072e-01	3.071740e-04	3.071740e-04
-4.000000e-01	-3.000000e-01	1.871373e-01	3.038099e-04	3.038099e-04
-3.000000e-01	-2.000000e-01	1.820407e-01	2.996517e-04	2.996517e-04
-2.000000e-01	-1.000000e-01	1.777511e-01	2.962703e-04	2.962703e-04
-1.000000e-01	0.000000e+00	1.743813e-01	2.936205e-04	2.936205e-04
0.000000e+00	1.000000e-01	1.691226e-01	2.889861e-04	2.889861e-04
1.000000e-01	2.000000e-01	1.645634e-01	2.851760e-04	2.851760e-04
2.000000e-01	3.000000e-01	1.605142e-01	2.818424e-04	2.818424e-04
3.000000e-01	4.000000e-01	1.554229e-01	2.772985e-04	2.772985e-04
4.000000e-01	5.000000e-01	1.510216e-01	2.735642e-04	2.735642e-04
5.000000e-01	6.000000e-01	1.460174e-01	2.690892e-04	2.690892e-04
6.000000e-01	7.000000e-01	1.419695e-01	2.654629e-04	2.654629e-04
7.000000e-01	8.000000e-01	1.367311e-01	2.604524e-04	2.604524e-04
8.000000e-01	9.000000e-01	1.326113e-01	2.567705e-04	2.567705e-04
9.000000e-01	1.000000e+00	1.280913e-01	2.524715e-04	2.524715e-04
1.000000e+00	1.100000e+00	1.229534e-01	2.474254e-04	2.474254e-04
1.100000e+00	1.200000e+00	1.183097e-01	2.428481e-04	2.428481e-04
1.200000e+00	1.300000e+00	1.138550e-01	2.384530e-04	2.384530e-04
1.300000e+00	1.400000e+00	1.089033e-01	2.333712e-04	2.333712e-04
1.400000e+00	1.500000e+00	1.038211e-01	2.277706e-04	2.277706e-04
1.500000e+00	1.600000e+00	9.856780e-02	2.220252e-04	2.220252e-04
1.600000e+00	1.700000e+00	9.331020e-02	2.159492e-04	2.159492e-04
1.700000e+00	1.800000e+00	8.768931e-02	2.090874e-04	2.090874e-04
1.800000e+00	1.900000e+00	8.207476e-02	2.020502e-04	2.020502e-04
1.900000e+00	2.000000e+00	7.600445e-02	1.939007e-04	1.939007e-04
2.000000e+00	2.100000e+00	6.911496e-02	1.841256e-04	1.841256e-04
2.100000e+00	2.200000e+00	6.203166e-02	1.732823e-04	1.732823e-04
2.200000e+00	2.300000e+00	5.448044e-02	1.608664e-04	1.608664e-04
2.300000e+00	2.400000e+00	4.601459e-02	1.460852e-04	1.460852e-04
2.400000e+00	2.500000e+00	3.645270e-02	1.277787e-04	1.277787e-04
2.500000e+00	2.600000e+00	2.634796e-02	1.060963e-04	1.060963e-04
2.600000e+00	2.700000e+00	1.579386e-02	7.985089e-05	7.985089e-05
2.700000e+00	2.800000e+00	7.208788e-03	5.228198e-05	5.228198e-05
2.800000e+00	2.900000e+00	1.886192e-03	2.602382e-05	2.602382e-05
2.900000e+00	3.000000e+00	1.246919e-04	6.438564e-06	6.438564e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.561028e+02	3.203757e-01	3.203757e-01
-3.900000e+00	-3.800000e+00	2.547955e+02	3.195886e-01	3.195886e-01
-3.800000e+00	-3.700000e+00	2.533152e+02	3.186024e-01	3.186024e-01
-3.700000e+00	-3.600000e+00	2.516310e+02	3.175048e-01	3.175048e-01
-3.600000e+00	-3.500000e+00	2.498037e+02	3.163699e-01	3.163699e-01
-3.500000e+00	-3.400000e+00	2.487927e+02	3.157194e-01	3.157194e-01
-3.400000e+00	-3.300000e+00	2.467343e+02	3.144633e-01	3.144633e-01
-3.300000e+00	-3.200000e+00	2.457010e+02	3.137714e-01	3.137714e-01
-3.200000e+00	-3.100000e+00	2.435392e+02	3.123430e-01	3.123430e-01
-3.100000e+00	-3.000000e+00	2.414772e+02	3.110707e-01	3.110707e-01
-3.000000e+00	-2.900000e+00	2.393340e+02	3.096555e-01	3.096555e-01
-2.900000e+00	-2.800000e+00	2.377010e+02	3.086458e-01	3.086458e-01
-2.800000e+00	-2.700000e+00	2.354781e+02	3.071770e-01	3.071770e-01
-2.700000e+00	-2.600000e+00	2.325082e+02	3.052120e-01	3.052120e-01
-2.600000e+00	-2.500000e+00	2.307678e+02	3.041029e-01	3.041029e-01
-2.500000e+00	-2.400000e+00	2.281982e+02	3.023760e-01	3.023760e-01
-2.400000e+00	-2.300000e+00	2.264120e+02	3.012350e-01	3.012350e-01
-2.300000e+00	-2.200000e+00	2.240769e+02	2.996447e-01	2.996447e-01
-2.200000e+00	-2.100000e+00	2.209962e+02	2.975800e-01	2.975800e-01
-2.100000e+00	-2.000000e+00	2.183810e+02	2.958376e-01	2.958376e-01
-2.000000e+00	-1.900000e+00	2.156915e+02	2.939778e-01	2.939778e-01
-1.900000e+00	-1.800000e+00	2.124407e+02	2.917538e-01	2.917538e-01
-1.800000e+00	-1.700000e+00	2.095861e+02	2.897859e-01	2.897859e-01
-1.700000e+00	-1.600000e+00	2.068947e+02	2.879548e-01	2.879548e-01
-1.600000e+00	-1.500000e+00	2.039868e+02	2.859278e-01	2.859278e-01
-1.500000e+00	-1.400000e+00	2.005919e+02	2.835184e-01	2.835184e-01
-1.400000e+00	-1.300000e+00	1.976710e+02	2.814291e-01	2.814291e-01
-1.300000e+00	-1.200000e+00	1.943788e+02	2.790705e-01	2.790705e-01
-1.200000e+00	-1.100000e+00	1.915901e+02	2.771100e-01	2.771100e-01
-1.100000e+00	-1.000000e+00	1.876624e+02	2.742232e-01	2.742232e-01
-1.000000e+00	-9.000000e-01	1.850060e+02	2.722806e-01	2.722806e-01
-9.000000e-01	-8.000000e-01	1.812768e+02	2.695263e-01	2.695263e-01
-8.000000e-01	-7.000000e-01	1.775371e+02	2.667318e-01	2.667318e-01
-7.000000e-01	-6.000000e-01	1.740671e+02	2.640881e-01	2.640881e-01
-6.000000e-01	-5.000000e-01	1.705254e+02	2.614191e-01	2.614191e-01
-5.000000e-01	-4.000000e-01	1.669010e+02	2.586305e-01	2.586305e-01
-4.000000e-01	-3.000000e-01	1.632404e+02	2.557659e-01	2.557659e-01
-3.000000e-01	-2.000000e-01	1.587805e+02	2.522280e-01	2.522280e-01
-2.000000e-01	-1.000000e-01	1.549603e+02	2.492354e-01	2.492354e-01
-1.000000e-01	0.000000e+00	1.519132e+02	2.468040e-01	2.468040e-01
0.000000e+00	1.000000e-01	1.473873e+02	2.430359e-01	2.430359e-01
1.000000e-01	2.000000e-01	1.433742e+02	2.397314e-01	2.397314e-01
2.000000e-01	3.000000e-01	1.396910e+02	2.366473e-01	2.366473e-01
3.000000e-01	4.000000e-01	1.353077e+02	2.329279e-01	2.329279e-01
4.000000e-01	5.000000e-01	1.313195e+02	2.294853e-01	2.294853e-01
5.000000e-01	6.000000e-01	1.269163e+02	2.256256e-01	2.256256e-01
6.000000e-01	7.000000e-01	1.233448e+02	2.224744e-01	2.224744e-01
7.000000e-01	8.000000e-01	1.188131e+02	2.183239e-01	2.183239e-01
8.000000e-01	9.000000e-01	1.150629e+02	2.148900e-01	2.148900e-01
9.000000e-01	1.000000e+00	1.110127e+02	2.110494e-01	2.110494e-01
1.000000e+00	1.100000e+00	1.065524e+02	2.067928e-01	2.067928e-01
1.100000e+00	1.200000e+00	1.024686e+02	2.028516e-01	2.028516e-01
1.200000e+00	1.300000e+00	9.846494e+01	1.988724e-01	1.988724e-01
1.300000e+00	1.400000e+00	9.405013e+01	1.943625e-01	1.943625e-01
1.400000e+00	1.500000e+00	8.970889e+01	1.898293e-01	1.898293e-01
1.500000e+00	1.600000e+00	8.508801e+01	1.848817e-01	1.848817e-01
1.600000e+00	1.700000e+00	8.054263e+01	1.798461e-01	1.798461e-01
1.700000e+00	1.800000e+00	7.575359e+01	1.743584e-01	1.743584e-01
1.800000e+00	1.900000e+00	7.106819e+01	1.689066e-01	1.689066e-01
1.900000e+00	2.000000e+00	6.594419e+01	1.625488e-01	1.625488e-01
2.000000e+00	2.100000e+00	6.029954e+01	1.553595e-01	1.553595e-01
2.100000e+00	2.200000e+00	5.460485e+01	1.476579e-01	1.476579e-01
2.200000e+00	2.300000e+00	4.855277e+01	1.389885e-01	1.389885e-01
2.300000e+00	2.400000e+00	4.166997e+01	1.285166e-01	1.285166e-01
2.400000e+00	2.500000e+00	3.382940e+01	1.155395e-01	1.155395e-01
2.500000e+00	2.600000e+00	2.532074e+01	9.970137e-02	9.970137e-02
2.600000e+00	2.700000e+00	1.581208e+01	7.858222e-02	7.858222e-02
2.700000e+00	2.800000e+00	7.524630e+00	5.398610e-02	5.398610e-02
2.800000e+00	2.900000e+00	2.044147e+00	2.806505e-02	2.806505e-02
2.900000e+00	3.000000e+00	1.423475e-01	7.367890e-03	7.367890e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.688410e+02	3.368906e-01	3.368906e-01
-3.900000e+00	-3.800000e+00	2.674754e+02	3.360293e-01	3.360293e-01
-3.800000e+00	-3.700000e+00	2.659701e+02	3.350909e-01	3.350909e-01
-3.700000e+00	-3.600000e+00	2.637661e+02	3.336730e-01	3.336730e-01
-3.600000e+00	-3.500000e+00	2.620670e+02	3.326231e-01	3.326231e-01
-3.500000e+00	-3.400000e+00	2.602060e+02	3.314485e-01	3.314485e-01
-3.400000e+00	-3.300000e+00	2.585481e+02	3.303954e-01	3.303954e-01
-3.300000e+00	-3.200000e+00	2.567865e+02	3.292420e-01	3.292420e-01
-3.200000e+00	-3.100000e+00	2.544704e+02	3.277604e-01	3.277604e-01
-3.100000e+00	-3.000000e+00	2.524121e+02	3.264256e-01	3.264256e-01
-3.000000e+00	-2.900000e+00	2.495888e+02	3.245987e-01	3.245987e-01
-2.900000e+00	-2.800000e+00	2.475185e+02	3.232581e-01	3.232581e-01
-2.800000e+00	-2.700000e+00	2.449689e+02	3.215483e-01	3.215483e-01
-2.700000e+00	-2.600000e+00	2.422460e+02	3.197988e-01	3.197988e-01
-2.600000e+00	-2.500000e+00	2.399386e+02	3.182273e-01	3.182273e-01
-2.500000e+00	-2.400000e+00	2.372852e+02	3.165040e-01	3.165040e-01
-2.400000e+00	-2.300000e+00	2.346722e+02	3.147535e-01	3.147535e-01
-2.300000e+00	-2.200000e+00	2.322110e+02	3.130914e-01	3.130914e-01
-2.200000e+00	-2.100000e+00	2.287373e+02	3.107596e-01	3.107596e-01
-2.100000e+00	-2.000000e+00	2.258262e+02	3.087676e-01	3.087676e-01
-2.000000e+00	-1.900000e+00	2.230245e+02	3.068206e-01	3.068206e-01
-1.900000e+00	-1.800000e+00	2.192614e+02	3.042372e-01	3.042372e-01
-1.800000e+00	-1.700000e+00	2.164394e+02	3.022565e-01	3.022565e-01
-1.700000e+00	-1.600000e+00	2.132484e+02	3.000187e-01	3.000187e-01
-1.600000e+00	-1.500000e+00	2.098979e+02	2.976765e-01	2.976765e-01
-1.500000e+00	-1.400000e+00	2.065712e+02	2.953261e-01	2.953261e-01
-1.400000e+00	-1.300000e+00	2.030395e+02	2.927667e-01	2.927667e-01
-1.300000e+00	-1.200000e+00	1.994067e+02	2.901415e-01	2.901415e-01
-1.200000e+00	-1.100000e+00	1.964391e+02	2.880022e-01	2.880022e-01
-1.100000e+00	-1.000000e+00	1.918663e+02	2.846165e-01	2.846165e-01
-1.000000e+00	-9.000000e-01	1.889346e+02	2.823792e-01	2.823792e-01
-9.000000e-01	-8.000000e-01	1.849522e+02	2.794491e-01	2.794491e-01
-8.000000e-01	-7.000000e-01	1.805938e+02	2.761000e-01	2.761000e-01
-7.000000e-01	-6.000000e-01	1.770749e+02	2.734077e-01	2.734077e-01
-6.000000e-01	-5.000000e-01	1.730365e+02	2.702705e-01	2.702705e-01
-5.000000e-01	-4.000000e-01	1.692432e+02	2.672943e-01	2.672943e-01
-4.000000e-01	-3.000000e-01	1.651365e+02	2.640622e-01	2.640622e-01
-3.000000e-01	-2.000000e-01	1.602572e+02	2.601119e-01	2.601119e-01
-2.000000e-01	-1.000000e-01	1.560958e+02	2.567019e-01	2.567019e-01
-1.000000e-01	0.000000e+00	1.522210e+02	2.534895e-01	2.534895e-01
0.000000e+00	1.000000e-01	1.481637e+02	2.500883e-01	2.500883e-01
1.000000e-01	2.000000e-01	1.433767e+02	2.460177e-01	2.460177e-01
2.000000e-01	3.000000e-01	1.393248e+02	2.425501e-01	2.425501e-01
3.000000e-01	4.000000e-01	1.347350e+02	2.384881e-01	2.384881e-01
4.000000e-01	5.000000e-01	1.302500e+02	2.345103e-01	2.345103e-01
5.000000e-01	6.000000e-01	1.252762e+02	2.299890e-01	2.299890e-01
6.000000e-01	7.000000e-01	1.215021e+02	2.264852e-01	2.264852e-01
7.000000e-01	8.000000e-01	1.167000e+02	2.219528e-01	2.219528e-01
8.000000e-01	9.000000e-01	1.125777e+02	2.179798e-01	2.179798e-01
9.000000e-01	1.000000e+00	1.078539e+02	2.133759e-01	2.133759e-01
1.000000e+00	1.100000e+00	1.033006e+02	2.088155e-01	2.088155e-01
1.100000e+00	1.200000e+00	9.881690e+01	2.042475e-01	2.042475e-01
1.200000e+00	1.300000e+00	9.428239e+01	1.994818e-01	1.994818e-01
1.300000e+00	1.400000e+00	8.948452e+01	1.943290e-01	1.943290e-01
1.400000e+00	1.500000e+00	8.467903e+01	1.890618e-01	1.890618e-01
1.500000e+00	1.600000e+00	8.026137e+01	1.840867e-01	1.840867e-01
1.600000e+00	1.700000e+00	7.541883e+01	1.784341e-01	1.784341e-01
1.700000e+00	1.800000e+00	7.041237e+01	1.724207e-01	1.724207e-01
1.800000e+00	1.900000e+00	6.523124e+01	1.659466e-01	1.659466e-01
1.900000e+00	2.000000e+00	6.042870e+01	1.597290e-01	1.597290e-01
2.000000e+00	2.100000e+00	5.475259e+01	1.520197e-01	1.520197e-01
2.100000e+00	2.200000e+00	4.915564e+01	1.440508e-01	1.440508e-01
2.200000e+00	2.300000e+00	4.349449e+01	1.355201e-01	1.355201e-01
2.300000e+00	2.400000e+00	3.704982e+01	1.250820e-01	1.250820e-01
2.400000e+00	2.500000e+00	2.990608e+01	1.123834e-01	1.123834e-01
2.500000e+00	2.600000e+00	2.228051e+01	9.700993e-02	9.700993e-02
2.600000e+00	2.700000e+00	1.383878e+01	7.645682e-02	7.645682e-02
2.700000e+00	2.800000e+00	6.562520e+00	5.268136e-02	5.268136e-02
2.800000e+00	2.900000e+00	1.782869e+00	2.747417e-02	2.747417e-02
2.900000e+00	3.000000e+00	1.256231e-01	7.303855e-03	7.303855e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.393530e-02	7.995955e-05	7.995955e-05
-3.900000e+00	-3.800000e+00	6.361230e-02	7.975732e-05	7.975732e-05
-3.800000e+00	-3.700000e+00	6.325110e-02	7.953056e-05	7.953056e-05
-3.700000e+00	-3.600000e+00	6.273670e-02	7.920650e-05	7.920650e-05
-3.600000e+00	-3.500000e+00	6.232310e-02	7.894498e-05	7.894498e-05
-3.500000e+00	-3.400000e+00	6.187750e-02	7.866225e-05	7.866225e-05
-3.400000e+00	-3.300000e+00	6.148160e-02	7.841020e-05	7.841020e-05
-3.300000e+00	-3.200000e+00	6.107160e-02	7.814832e-05	7.814832e-05
-3.200000e+00	-3.100000e+00	6.051880e-02	7.779383e-05	7.779383e-05
-3.100000e+00	-3.000000e+00	6.003120e-02	7.747980e-05	7.747980e-05
-3.000000e+00	-2.900000e+00	5.935890e-02	7.704473e-05	7.704473e-05
-2.900000e+00	-2.800000e+00	5.886340e-02	7.672249e-05	7.672249e-05
-2.800000e+00	-2.700000e+00	5.827120e-02	7.633557e-05	7.633557e-05
-2.700000e+00	-2.600000e+00	5.760880e-02	7.590046e-05	7.590046e-05
-2.600000e+00	-2.500000e+00	5.707560e-02	7.554840e-05	7.554840e-05
-2.500000e+00	-2.400000e+00	5.643010e-02	7.511997e-05	7.511997e-05
-2.400000e+00	-2.300000e+00	5.580970e-02	7.470589e-05	7.470589e-05
-2.300000e+00	-2.200000e+00	5.522700e-02	7.431487e-05	7.431487e-05
-2.200000e+00	-2.100000e+00	5.439420e-02	7.375242e-05	7.375242e-05
-2.100000e+00	-2.000000e+00	5.370500e-02	7.328370e-05	7.328370e-05
-2.000000e+00	-1.900000e+00	5.304730e-02	7.283358e-05	7.283358e-05
-1.900000e+00	-1.800000e+00	5.214690e-02	7.221281e-05	7.221281e-05
-1.800000e+00	-1.700000e+00	5.148110e-02	7.175033e-05	7.175033e-05
-1.700000e+00	-1.600000e+00	5.072280e-02	7.121994e-05	7.121994e-05
-1.600000e+00	-1.500000e+00	4.991760e-02	7.065239e-05	7.065239e-05
-1.500000e+00	-1.400000e+00	4.912080e-02	7.008623e-05	7.008623e-05
-1.400000e+00	-1.300000e+00	4.828850e-02	6.948993e-05	6.948993e-05
-1.300000e+00	-1.200000e+00	4.742320e-02	6.886450e-05	6.886450e-05
-1.200000e+00	-1.100000e+00	4.670850e-02	6.834362e-05	6.834362e-05
-1.100000e+00	-1.000000e+00	4.562560e-02	6.754672e-05	6.754672e-05
-1.000000e+00	-9.000000e-01	4.494510e-02	6.704111e-05	6.704111e-05
-9.000000e-01	-8.000000e-01	4.397890e-02	6.631659e-05	6.631659e-05
-8.000000e-01	-7.000000e-01	4.295340e-02	6.553884e-05	6.553884e-05
-7.000000e-01	-6.000000e-01	4.211340e-02	6.489484e-05	6.489484e-05
-6.000000e-01	-5.000000e-01	4.115320e-02	6.415076e-05	6.415076e-05
-5.000000e-01	-4.000000e-01	4.025050e-02	6.344328e-05	6.344328e-05
-4.000000e-01	-3.000000e-01	3.926500e-02	6.266179e-05	6.266179e-05
-3.000000e-01	-2.000000e-01	3.811040e-02	6.173362e-05	6.173362e-05
-2.000000e-01	-1.000000e-01	3.712360e-02	6.092914e-05	6.092914e-05
-1.000000e-01	0.000000e+00	3.620410e-02	6.016984e-05	6.016984e-05
0.000000e+00	1.000000e-01	3.523910e-02	5.936253e-05	5.936253e-05
1.000000e-01	2.000000e-01	3.409960e-02	5.839486e-05	5.839486e-05
2.000000e-01	3.000000e-01	3.312760e-02	5.755658e-05	5.755658e-05
3.000000e-01	4.000000e-01	3.204450e-02	5.660786e-05	5.660786e-05
4.000000e-01	5.000000e-01	3.097150e-02	5.565204e-05	5.565204e-05
5.000000e-01	6.000000e-01	2.978880e-02	5.457912e-05	5.457912e-05
6.000000e-01	7.000000e-01	2.889440e-02	5.375351e-05	5.375351e-05
7.000000e-01	8.000000e-01	2.775540e-02	5.268339e-05	5.268339e-05
8.000000e-01	9.000000e-01	2.677920e-02	5.174862e-05	5.174862e-05
9.000000e-01	1.000000e+00	2.565150e-02	5.064731e-05	5.064731e-05
1.000000e+00	1.100000e+00	2.457020e-02	4.956834e-05	4.956834e-05
1.100000e+00	1.200000e+00	2.350040e-02	4.847721e-05	4.847721e-05
1.200000e+00	1.300000e+00	2.242730e-02	4.735747e-05	4.735747e-05
1.300000e+00	1.400000e+00	2.128850e-02	4.613946e-05	4.613946e-05
1.400000e+00	1.500000e+00	2.014050e-02	4.487817e-05	4.487817e-05
1.500000e+00	1.600000e+00	1.908530e-02	4.368673e-05	4.368673e-05
1.600000e+00	1.700000e+00	1.793650e-02	4.235151e-05	4.235151e-05
1.700000e+00	1.800000e+00	1.674350e-02	4.091882e-05	4.091882e-05
1.800000e+00	1.900000e+00	1.551350e-02	3.938718e-05	3.938718e-05
1.900000e+00	2.000000e+00	1.436970e-02	3.790739e-05	3.790739e-05
2.000000e+00	2.100000e+00	1.302370e-02	3.608836e-05	3.608836e-05
2.100000e+00	2.200000e+00	1.169070e-02	3.419167e-05	3.419167e-05
2.200000e+00	2.300000e+00	1.034160e-02	3.215836e-05	3.215836e-05
2.300000e+00	2.400000e+00	8.808800e-03	2.967962e-05	2.967962e-05
2.400000e+00	2.500000e+00	7.109600e-03	2.666383e-05	2.666383e-05
2.500000e+00	2.600000e+00	5.296000e-03	2.301304e-05	2.301304e-05
2.600000e+00	2.700000e+00	3.289200e-03	1.813615e-05	1.813615e-05
2.700000e+00	2.800000e+00	1.558000e-03	1.248199e-05	1.248199e-05
2.800000e+00	2.900000e+00	4.228000e-04	6.502307e-06	6.502307e-06
2.900000e+00	3.000000e+00	2.970000e-05	1.723369e-06	1.723369e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.896195e-01	3.779812e-04	3.779812e-04
-3.900000e+00	-3.800000e+00	2.881927e-01	3.770854e-04	3.770854e-04
-3.800000e+00	-3.700000e+00	2.864028e-01	3.758098e-04	3.758098e-04
-3.700000e+00	-3.600000e+00	2.839241e-01	3.740790e-04	3.740790e-04
-3.600000e+00	-3.500000e+00	2.821262e-01	3.729470e-04	3.729470e-04
-3.500000e+00	-3.400000e+00	2.801276e-01	3.716166e-04	3.716166e-04
-3.400000e+00	-3.300000e+00	2.782690e-01	3.703390e-04	3.703390e-04
-3.300000e+00	-3.200000e+00	2.766155e-01	3.693519e-04	3.693519e-04
-3.200000e+00	-3.100000e+00	2.737784e-01	3.672232e-04	3.672232e-04
-3.100000e+00	-3.000000e+00	2.717648e-01	3.660261e-04	3.660261e-04
-3.000000e+00	-2.900000e+00	2.687582e-01	3.640007e-04	3.640007e-04
-2.900000e+00	-2.800000e+00	2.665476e-01	3.625721e-04	3.625721e-04
-2.800000e+00	-2.700000e+00	2.639035e-01	3.607670e-04	3.607670e-04
-2.700000e+00	-2.600000e+00	2.607464e-01	3.585080e-04	3.585080e-04
-2.600000e+00	-2.500000e+00	2.584772e-01	3.570605e-04	3.570605e-04
-2.500000e+00	-2.400000e+00	2.554214e-01	3.548479e-04	3.548479e-04
-2.400000e+00	-2.300000e+00	2.527843e-01	3.531141e-04	3.531141e-04
-2.300000e+00	-2.200000e+00	2.499760e-01	3.510335e-04	3.510335e-04
-2.200000e+00	-2.100000e+00	2.463200e-01	3.485167e-04	3.485167e-04
-2.100000e+00	-2.000000e+00	2.430380e-01	3.460594e-04	3.460594e-04
-2.000000e+00	-1.900000e+00	2.400040e-01	3.438923e-04	3.438923e-04
-1.900000e+00	-1.800000e+00	2.360762e-01	3.411648e-04	3.411648e-04
-1.800000e+00	-1.700000e+00	2.329772e-01	3.388306e-04	3.388306e-04
-1.700000e+00	-1.600000e+00	2.298170e-01	3.367306e-04	3.367306e-04
-1.600000e+00	-1.500000e+00	2.261091e-01	3.339467e-04	3.339467e-04
-1.500000e+00	-1.400000e+00	2.224139e-01	3.311542e-04	3.311542e-04
-1.400000e+00	-1.300000e+00	2.184613e-01	3.280790e-04	3.280790e-04
-1.300000e+00	-1.200000e+00	2.147761e-01	3.254525e-04	3.254525e-04
-1.200000e+00	-1.100000e+00	2.115984e-01	3.231003e-04	3.231003e-04
-1.100000e+00	-1.000000e+00	2.064259e-01	3.189114e-04	3.189114e-04
-1.000000e+00	-9.000000e-01	2.034990e-01	3.167957e-04	3.167957e-04
-9.000000e-01	-8.000000e-01	1.992072e-01	3.134776e-04	3.134776e-04
-8.000000e-01	-7.000000e-01	1.945496e-01	3.097840e-04	3.097840e-04
-7.000000e-01	-6.000000e-01	1.907549e-01	3.067672e-04	3.067672e-04
-6.000000e-01	-5.000000e-01	1.864758e-01	3.033901e-04	3.033901e-04
-5.000000e-01	-4.000000e-01	1.822384e-01	2.997845e-04	2.997845e-04
-4.000000e-01	-3.000000e-01	1.778177e-01	2.961424e-04	2.961424e-04
-3.000000e-01	-2.000000e-01	1.725927e-01	2.917965e-04	2.917965e-04
-2.000000e-01	-1.000000e-01	1.683082e-01	2.883112e-04	2.883112e-04
-1.000000e-01	0.000000e+00	1.642290e-01	2.848924e-04	2.848924e-04
0.000000e+00	1.000000e-01	1.597271e-01	2.808078e-04	2.808078e-04
1.000000e-01	2.000000e-01	1.546780e-01	2.764908e-04	2.764908e-04
2.000000e-01	3.000000e-01	1.504805e-01	2.729158e-04	2.729158e-04
3.000000e-01	4.000000e-01	1.454187e-01	2.681361e-04	2.681361e-04
4.000000e-01	5.000000e-01	1.406814e-01	2.638902e-04	2.638902e-04
5.000000e-01	6.000000e-01	1.354041e-01	2.590041e-04	2.590041e-04
6.000000e-01	7.000000e-01	1.315458e-01	2.555200e-04	2.555200e-04
7.000000e-01	8.000000e-01	1.263109e-01	2.503104e-04	2.503104e-04
8.000000e-01	9.000000e-01	1.221038e-01	2.464065e-04	2.464065e-04
9.000000e-01	1.000000e+00	1.171025e-01	2.414574e-04	2.414574e-04
1.000000e+00	1.100000e+00	1.120633e-01	2.361001e-04	2.361001e-04
1.100000e+00	1.200000e+00	1.074000e-01	2.313729e-04	2.313729e-04
1.200000e+00	1.300000e+00	1.025712e-01	2.261991e-04	2.261991e-04
1.300000e+00	1.400000e+00	9.755605e-02	2.208258e-04	2.208258e-04
1.400000e+00	1.500000e+00	9.232598e-02	2.148631e-04	2.148631e-04
1.500000e+00	1.600000e+00	8.758053e-02	2.093419e-04	2.093419e-04
1.600000e+00	1.700000e+00	8.232829e-02	2.029412e-04	2.029412e-04
1.700000e+00	1.800000e+00	7.669944e-02	1.955994e-04	1.955994e-04
1.800000e+00	1.900000e+00	7.101218e-02	1.880936e-04	1.880936e-04
1.900000e+00	2.000000e+00	6.558239e-02	1.803419e-04	1.803419e-04
2.000000e+00	2.100000e+00	5.894193e-02	1.700609e-04	1.700609e-04
2.100000e+00	2.200000e+00	5.240119e-02	1.594506e-04	1.594506e-04
2.200000e+00	2.300000e+00	4.562065e-02	1.473127e-04	1.473127e-04
2.300000e+00	2.400000e+00	3.806680e-02	1.328927e-04	1.328927e-04
2.400000e+00	2.500000e+00	2.984811e-02	1.156228e-04	1.156228e-04
2.500000e+00	2.600000e+00	2.127891e-02	9.513628e-05	9.513628e-05
2.600000e+00	2.700000e+00	1.263244e-02	7.130454e-05	7.130454e-05
2.700000e+00	2.800000e+00	5.718067e-03	4.663710e-05	4.663710e-05
2.800000e+00	2.900000e+00	1.486599e-03	2.312864e-05	2.312864e-05
2.900000e+00	3.000000e+00	9.847116e-05	5.739314e-06	5.739314e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.525688e+02	3.178358e-01	3.178358e-01
-3.900000e+00	-3.800000e+00	2.513045e+02	3.170407e-01	3.170407e-01
-3.800000e+00	-3.700000e+00	2.498410e+02	3.161043e-01	3.161043e-01
-3.700000e+00	-3.600000e+00	2.478244e+02	3.148162e-01	3.148162e-01
-3.600000e+00	-3.500000e+00	2.461772e+02	3.137779e-01	3.137779e-01
-3.500000e+00	-3.400000e+00	2.444587e+02	3.126965e-01	3.126965e-01
-3.400000e+00	-3.300000e+00	2.428568e+02	3.116585e-01	3.116585e-01
-3.300000e+00	-3.200000e+00	2.412857e+02	3.106688e-01	3.106688e-01
-3.200000e+00	-3.100000e+00	2.390163e+02	3.091447e-01	3.091447e-01
-3.100000e+00	-3.000000e+00	2.371494e+02	3.079760e-01	3.079760e-01
-3.000000e+00	-2.900000e+00	2.345131e+02	3.062750e-01	3.062750e-01
-2.900000e+00	-2.800000e+00	2.325291e+02	3.049607e-01	3.049607e-01
-2.800000e+00	-2.700000e+00	2.302424e+02	3.034880e-01	3.034880e-01
-2.700000e+00	-2.600000e+00	2.275351e+02	3.016459e-01	3.016459e-01
-2.600000e+00	-2.500000e+00	2.254577e+02	3.002794e-01	3.002794e-01
-2.500000e+00	-2.400000e+00	2.228887e+02	2.985586e-01	2.985586e-01
-2.400000e+00	-2.300000e+00	2.204783e+02	2.969629e-01	2.969629e-01
-2.300000e+00	-2.200000e+00	2.180654e+02	2.952595e-01	2.952595e-01
-2.200000e+00	-2.100000e+00	2.148468e+02	2.931223e-01	2.931223e-01
-2.100000e+00	-2.000000e+00	2.121179e+02	2.912453e-01	2.912453e-01
-2.000000e+00	-1.900000e+00	2.095142e+02	2.894457e-01	2.894457e-01
-1.900000e+00	-1.800000e+00	2.060000e+02	2.870483e-01	2.870483e-01
-1.800000e+00	-1.700000e+00	2.033763e+02	2.852083e-01	2.852083e-01
-1.700000e+00	-1.600000e+00	2.004261e+02	2.831627e-01	2.831627e-01
-1.600000e+00	-1.500000e+00	1.972103e+02	2.808607e-01	2.808607e-01
-1.500000e+00	-1.400000e+00	1.940498e+02	2.785968e-01	2.785968e-01
-1.400000e+00	-1.300000e+00	1.907380e+02	2.761907e-01	2.761907e-01
-1.300000e+00	-1.200000e+00	1.873055e+02	2.736777e-01	2.736777e-01
-1.200000e+00	-1.100000e+00	1.845434e+02	2.717061e-01	2.717061e-01
-1.100000e+00	-1.000000e+00	1.801809e+02	2.684093e-01	2.684093e-01
-1.000000e+00	-9.000000e-01	1.775354e+02	2.664612e-01	2.664612e-01
-9.000000e-01	-8.000000e-01	1.737767e+02	2.636717e-01	2.636717e-01
-8.000000e-01	-7.000000e-01	1.696739e+02	2.604965e-01	2.604965e-01
-7.000000e-01	-6.000000e-01	1.663114e+02	2.578789e-01	2.578789e-01
-6.000000e-01	-5.000000e-01	1.625880e+02	2.550263e-01	2.550263e-01
-5.000000e-01	-4.000000e-01	1.589816e+02	2.521529e-01	2.521529e-01
-4.000000e-01	-3.000000e-01	1.550828e+02	2.490362e-01	2.490362e-01
-3.000000e-01	-2.000000e-01	1.505708e+02	2.454190e-01	2.454190e-01
-2.000000e-01	-1.000000e-01	1.466733e+02	2.422255e-01	2.422255e-01
-1.000000e-01	0.000000e+00	1.430328e+02	2.391912e-01	2.391912e-01
0.000000e+00	1.000000e-01	1.392328e+02	2.360050e-01	2.360050e-01
1.000000e-01	2.000000e-01	1.347467e+02	2.321894e-01	2.321894e-01
2.000000e-01	3.000000e-01	1.309457e+02	2.289292e-01	2.289292e-01
3.000000e-01	4.000000e-01	1.266410e+02	2.251087e-01	2.251087e-01
4.000000e-01	5.000000e-01	1.224066e+02	2.213225e-01	2.213225e-01
5.000000e-01	6.000000e-01	1.177592e+02	2.171082e-01	2.171082e-01
6.000000e-01	7.000000e-01	1.142888e+02	2.139452e-01	2.139452e-01
7.000000e-01	8.000000e-01	1.097659e+02	2.096517e-01	2.096517e-01
8.000000e-01	9.000000e-01	1.059580e+02	2.060305e-01	2.060305e-01
9.000000e-01	1.000000e+00	1.014696e+02	2.015963e-01	2.015963e-01
1.000000e+00	1.100000e+00	9.717920e+01	1.972686e-01	1.972686e-01
1.100000e+00	1.200000e+00	9.301954e+01	1.930765e-01	1.930765e-01
1.200000e+00	1.300000e+00	8.877772e+01	1.886392e-01	1.886392e-01
1.300000e+00	1.400000e+00	8.427597e+01	1.837893e-01	1.837893e-01
1.400000e+00	1.500000e+00	7.972628e+01	1.787582e-01	1.787582e-01
1.500000e+00	1.600000e+00	7.554210e+01	1.739962e-01	1.739962e-01
1.600000e+00	1.700000e+00	7.100526e+01	1.686963e-01	1.686963e-01
1.700000e+00	1.800000e+00	6.626270e+01	1.629357e-01	1.629357e-01
1.800000e+00	1.900000e+00	6.140058e+01	1.568454e-01	1.568454e-01
1.900000e+00	2.000000e+00	5.684789e+01	1.508787e-01	1.508787e-01
2.000000e+00	2.100000e+00	5.140787e+01	1.433118e-01	1.433118e-01
2.100000e+00	2.200000e+00	4.605811e+01	1.355157e-01	1.355157e-01
2.200000e+00	2.300000e+00	4.064232e+01	1.271389e-01	1.271389e-01
2.300000e+00	2.400000e+00	3.447137e+01	1.168430e-01	1.168430e-01
2.400000e+00	2.500000e+00	2.770069e+01	1.045098e-01	1.045098e-01
2.500000e+00	2.600000e+00	2.052486e+01	8.971989e-02	8.971989e-02
2.600000e+00	2.700000e+00	1.267039e+01	7.027823e-02	7.027823e-02
2.700000e+00	2.800000e+00	5.962078e+00	4.804452e-02	4.804452e-02
2.800000e+00	2.900000e+00	1.602650e+00	2.478580e-02	2.478580e-02
2.900000e+00	3.000000e+00	1.108963e-01	6.470469e-03	6.470469e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.557069e+02	3.180259e-01	3.180259e-01
-3.900000e+00	-3.800000e+00	2.540524e+02	3.169954e-01	3.169954e-01
-3.800000e+00	-3.700000e+00	2.526020e+02	3.160892e-01	3.160892e-01
-3.700000e+00	-3.600000e+00	2.505610e+02	3.148097e-01	3.148097e-01
-3.600000e+00	-3.500000e+00	2.492886e+02	3.140093e-01	3.140093e-01
-3.500000e+00	-3.400000e+00	2.482733e+02	3.133692e-01	3.133692e-01
-3.400000e+00	-3.300000e+00	2.458217e+02	3.118182e-01	3.118182e-01
-3.300000e+00	-3.200000e+00	2.450212e+02	3.113101e-01	3.113101e-01
-3.200000e+00	-3.100000e+00	2.422244e+02	3.095282e-01	3.095282e-01
-3.100000e+00	-3.000000e+00	2.403697e+02	3.083409e-01	3.083409e-01
-3.000000e+00	-2.900000e+00	2.386844e+02	3.072581e-01	3.072581e-01
-2.900000e+00	-2.800000e+00	2.367023e+02	3.059797e-01	3.059797e-01
-2.800000e+00	-2.700000e+00	2.349778e+02	3.048630e-01	3.048630e-01
-2.700000e+00	-2.600000e+00	2.326667e+02	3.033601e-01	3.033601e-01
-2.600000e+00	-2.500000e+00	2.303295e+02	3.018326e-01	3.018326e-01
-2.500000e+00	-2.400000e+00	2.276897e+02	3.000980e-01	3.000980e-01
-2.400000e+00	-2.300000e+00	2.250551e+02	2.983567e-01	2.983567e-01
-2.300000e+00	-2.200000e+00	2.233828e+02	2.972461e-01	2.972461e-01
-2.200000e+00	-2.100000e+00	2.201746e+02	2.951039e-01	2.951039e-01
-2.100000e+00	-2.000000e+00	2.183037e+02	2.938474e-01	2.938474e-01
-2.000000e+00	-1.900000e+00	2.157292e+02	2.921096e-01	2.921096e-01
-1.900000e+00	-1.800000e+00	2.127394e+02	2.900783e-01	2.900783e-01
-1.800000e+00	-1.700000e+00	2.096562e+02	2.879686e-01	2.879686e-01
-1.700000e+00	-1.600000e+00	2.067613e+02	2.859736e-01	2.859736e-01
-1.600000e+00	-1.500000e+00	2.039617e+02	2.840309e-01	2.840309e-01
-1.500000e+00	-1.400000e+00	2.007662e+02	2.817972e-01	2.817972e-01
-1.400000e+00	-1.300000e+00	1.980809e+02	2.799063e-01	2.799063e-01
-1.300000e+00	-1.200000e+00	1.944867e+02	2.773552e-01	2.773552e-01
-1.200000e+00	-1.100000e+00	1.910567e+02	2.748985e-01	2.748985e-01
-1.100000e+00	-1.000000e+00	1.879217e+02	2.726338e-01	2.726338e-01
-1.000000e+00	-9.000000e-01	1.847103e+02	2.702943e-01	2.702943e-01
-9.000000e-01	-8.000000e-01	1.812977e+02	2.677857e-01	2.677857e-01
-8.000000e-01	-7.000000e-01	1.777478e+02	2.651511e-01	2.651511e-01
-7.000000e-01	-6.000000e-01	1.744284e+02	2.626637e-01	2.626637e-01
-6.000000e-01	-5.000000e-01	1.709319e+02	2.600177e-01	2.600177e-01
-5.000000e-01	-4.000000e-01	1.670652e+02	2.570599e-01	2.570599e-01
-4.000000e-01	-3.000000e-01	1.635462e+02	2.543381e-01	2.543381e-01
-3.000000e-01	-2.000000e-01	1.599061e+02	2.514918e-01	2.514918e-01
-2.000000e-01	-1.000000e-01	1.562770e+02	2.486216e-01	2.486216e-01
-1.000000e-01	0.000000e+00	1.529237e+02	2.459398e-01	2.459398e-01
0.000000e+00	1.000000e-01	1.482900e+02	2.421851e-01	2.421851e-01
1.000000e-01	2.000000e-01	1.448968e+02	2.393981e-01	2.393981e-01
2.000000e-01	3.000000e-01	1.402884e+02	2.355604e-01	2.355604e-01
3.000000e-01	4.000000e-01	1.370526e+02	2.328278e-01	2.328278e-01
4.000000e-01	5.000000e-01	1.331186e+02	2.294620e-01	2.294620e-01
5.000000e-01	6.000000e-01	1.289014e+02	2.257981e-01	2.257981e-01
6.000000e-01	7.000000e-01	1.251442e+02	2.224830e-01	2.224830e-01
7.000000e-01	8.000000e-01	1.208863e+02	2.186653e-01	2.186653e-01
8.000000e-01	9.000000e-01	1.168717e+02	2.150037e-01	2.150037e-01
9.000000e-01	1.000000e+00	1.131078e+02	2.115133e-01	2.115133e-01
1.000000e+00	1.100000e+00	1.090334e+02	2.076687e-01	2.076687e-01
1.100000e+00	1.200000e+00	1.049072e+02	2.037014e-01	2.037014e-01
1.200000e+00	1.300000e+00	1.008154e+02	1.996893e-01	1.996893e-01
1.300000e+00	1.400000e+00	9.656779e+01	1.954373e-01	1.954373e-01
1.400000e+00	1.500000e+00	9.227981e+01	1.910490e-01	1.910490e-01
1.500000e+00	1.600000e+00	8.819514e+01	1.867728e-01	1.867728e-01
1.600000e+00	1.700000e+00	8.338823e+01	1.816116e-01	1.816116e-01
1.700000e+00	1.800000e+00	7.870947e+01	1.764432e-01	1.764432e-01
1.800000e+00	1.900000e+00	7.409281e+01	1.711904e-01	1.711904e-01
1.900000e+00	2.000000e+00	6.912057e+01	1.653465e-01	1.653465e-01
2.000000e+00	2.100000e+00	6.362978e+01	1.586432e-01	1.586432e-01
2.100000e+00	2.200000e+00	5.790563e+01	1.513393e-01	1.513393e-01
2.200000e+00	2.300000e+00	5.146635e+01	1.426767e-01	1.426767e-01
2.300000e+00	2.400000e+00	4.472410e+01	1.330032e-01	1.330032e-01
2.400000e+00	2.500000e+00	3.671614e+01	1.205091e-01	1.205091e-01
2.500000e+00	2.600000e+00	2.779133e+01	1.048446e-01	1.048446e-01
2.600000e+00	2.700000e+00	1.761704e+01	8.347526e-02	8.347526e-02
2.700000e+00	2.800000e+00	8.522944e+00	5.806122e-02	5.806122e-02
2.800000e+00	2.900000e+00	2.418684e+00	3.093007e-02	3.093007e-02
2.900000e+00	3.000000e+00	1.510936e-01	7.730620e-03	7.730620e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	6.464870e-02	8.040442e-05	8.040442e-05
-3.900000e+00	-3.800000e+00	6.423040e-02	8.014387e-05	8.014387e-05
-3.800000e+00	-3.700000e+00	6.386370e-02	7.991477e-05	7.991477e-05
-3.700000e+00	-3.600000e+00	6.334770e-02	7.959127e-05	7.959127e-05
-3.600000e+00	-3.500000e+00	6.302600e-02	7.938892e-05	7.938892e-05
-3.500000e+00	-3.400000e+00	6.276930e-02	7.922708e-05	7.922708e-05
-3.400000e+00	-3.300000e+00	6.214950e-02	7.883495e-05	7.883495e-05
-3.300000e+00	-3.200000e+00	6.194710e-02	7.870648e-05	7.870648e-05
-3.200000e+00	-3.100000e+00	6.124000e-02	7.825599e-05	7.825599e-05
-3.100000e+00	-3.000000e+00	6.077110e-02	7.795582e-05	7.795582e-05
-3.000000e+00	-2.900000e+00	6.034500e-02	7.768204e-05	7.768204e-05
-2.900000e+00	-2.800000e+00	5.984390e-02	7.735884e-05	7.735884e-05
-2.800000e+00	-2.700000e+00	5.940790e-02	7.707652e-05	7.707652e-05
-2.700000e+00	-2.600000e+00	5.882360e-02	7.669654e-05	7.669654e-05
-2.600000e+00	-2.500000e+00	5.823270e-02	7.631035e-05	7.631035e-05
-2.500000e+00	-2.400000e+00	5.756530e-02	7.587180e-05	7.587180e-05
-2.400000e+00	-2.300000e+00	5.689920e-02	7.543156e-05	7.543156e-05
-2.300000e+00	-2.200000e+00	5.647640e-02	7.515078e-05	7.515078e-05
-2.200000e+00	-2.100000e+00	5.566530e-02	7.460918e-05	7.460918e-05
-2.100000e+00	-2.000000e+00	5.519230e-02	7.429152e-05	7.429152e-05
-2.000000e+00	-1.900000e+00	5.454140e-02	7.385215e-05	7.385215e-05
-1.900000e+00	-1.800000e+00	5.378550e-02	7.333860e-05	7.333860e-05
-1.800000e+00	-1.700000e+00	5.300600e-02	7.280522e-05	7.280522e-05
-1.700000e+00	-1.600000e+00	5.227410e-02	7.230083e-05	7.230083e-05
-1.600000e+00	-1.500000e+00	5.156630e-02	7.180968e-05	7.180968e-05
-1.500000e+00	-1.400000e+00	5.075840e-02	7.124493e-05	7.124493e-05
-1.400000e+00	-1.300000e+00	5.007950e-02	7.076687e-05	7.076687e-05
-1.300000e+00	-1.200000e+00	4.917080e-02	7.012189e-05	7.012189e-05
-1.200000e+00	-1.100000e+00	4.830360e-02	6.950079e-05	6.950079e-05
-1.100000e+00	-1.000000e+00	4.751100e-02	6.892822e-05	6.892822e-05
-1.000000e+00	-9.000000e-01	4.669910e-02	6.833674e-05	6.833674e-05
-9.000000e-01	-8.000000e-01	4.583630e-02	6.770251e-05	6.770251e-05
-8.000000e-01	-7.000000e-01	4.493880e-02	6.703641e-05	6.703641e-05
-7.000000e-01	-6.000000e-01	4.409960e-02	6.640753e-05	6.640753e-05
-6.000000e-01	-5.000000e-01	4.321560e-02	6.573857e-05	6.573857e-05
-5.000000e-01	-4.000000e-01	4.223800e-02	6.499077e-05	6.499077e-05
-4.000000e-01	-3.000000e-01	4.134830e-02	6.430264e-05	6.430264e-05
-3.000000e-01	-2.000000e-01	4.042800e-02	6.358302e-05	6.358302e-05
-2.000000e-01	-1.000000e-01	3.951050e-02	6.285738e-05	6.285738e-05
-1.000000e-01	0.000000e+00	3.866270e-02	6.217934e-05	6.217934e-05
0.000000e+00	1.000000e-01	3.749120e-02	6.123006e-05	6.123006e-05
1.000000e-01	2.000000e-01	3.663330e-02	6.052545e-05	6.052545e-05
2.000000e-01	3.000000e-01	3.546820e-02	5.955518e-05	5.955518e-05
3.000000e-01	4.000000e-01	3.465010e-02	5.886434e-05	5.886434e-05
4.000000e-01	5.000000e-01	3.365550e-02	5.801336e-05	5.801336e-05
5.000000e-01	6.000000e-01	3.258930e-02	5.708704e-05	5.708704e-05
6.000000e-01	7.000000e-01	3.163940e-02	5.624891e-05	5.624891e-05
7.000000e-01	8.000000e-01	3.056290e-02	5.528372e-05	5.528372e-05
8.000000e-01	9.000000e-01	2.954790e-02	5.435798e-05	5.435798e-05
9.000000e-01	1.000000e+00	2.859630e-02	5.347551e-05	5.347551e-05
1.000000e+00	1.100000e+00	2.756620e-02	5.250352e-05	5.250352e-05
1.100000e+00	1.200000e+00	2.652300e-02	5.150049e-05	5.150049e-05
1.200000e+00	1.300000e+00	2.548850e-02	5.048614e-05	5.048614e-05
1.300000e+00	1.400000e+00	2.441460e-02	4.941113e-05	4.941113e-05
1.400000e+00	1.500000e+00	2.333050e-02	4.830166e-05	4.830166e-05
1.500000e+00	1.600000e+00	2.229780e-02	4.722055e-05	4.722055e-05
1.600000e+00	1.700000e+00	2.108250e-02	4.591568e-05	4.591568e-05
1.700000e+00	1.800000e+00	1.989960e-02	4.460897e-05	4.460897e-05
1.800000e+00	1.900000e+00	1.873240e-02	4.328094e-05	4.328094e-05
1.900000e+00	2.000000e+00	1.747530e-02	4.180347e-05	4.180347e-05
2.000000e+00	2.100000e+00	1.608710e-02	4.010873e-05	4.010873e-05
2.100000e+00	2.200000e+00	1.463990e-02	3.826212e-05	3.826212e-05
2.200000e+00	2.300000e+00	1.301190e-02	3.607201e-05	3.607201e-05
2.300000e+00	2.400000e+00	1.130730e-02	3.362633e-05	3.362633e-05
2.400000e+00	2.500000e+00	9.282700e-03	3.046752e-05	3.046752e-05
2.500000e+00	2.600000e+00	7.026300e-03	2.650717e-05	2.650717e-05
2.600000e+00	2.700000e+00	4.454000e-03	2.110450e-05	2.110450e-05
2.700000e+00	2.800000e+00	2.154800e-03	1.467924e-05	1.467924e-05
2.800000e+00	2.900000e+00	6.115000e-04	7.819847e-06	7.819847e-06
2.900000e+00	3.000000e+00	3.820000e-05	1.954482e-06	1.954482e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.973767e-01	3.859225e-04	3.859225e-04
-3.900000e+00	-3.800000e+00	2.951070e-01	3.842668e-04	3.842668e-04
-3.800000e+00	-3.700000e+00	2.933127e-01	3.829824e-04	3.829824e-04
-3.700000e+00	-3.600000e+00	2.909091e-01	3.814504e-04	3.814504e-04
-3.600000e+00	-3.500000e+00	2.894608e-01	3.804560e-04	3.804560e-04
-3.500000e+00	-3.400000e+00	2.885759e-01	3.801189e-04	3.801189e-04
-3.400000e+00	-3.300000e+00	2.856287e-01	3.780825e-04	3.780825e-04
-3.300000e+00	-3.200000e+00	2.847502e-01	3.775575e-04	3.775575e-04
-3.200000e+00	-3.100000e+00	2.815543e-01	3.755046e-04	3.755046e-04
-3.100000e+00	-3.000000e+00	2.791329e-01	3.736789e-04	3.736789e-04
-3.000000e+00	-2.900000e+00	2.773105e-01	3.725394e-04	3.725394e-04
-2.900000e+00	-2.800000e+00	2.749255e-01	3.709040e-04	3.709040e-04
-2.800000e+00	-2.700000e+00	2.728654e-01	3.694413e-04	3.694413e-04
-2.700000e+00	-2.600000e+00	2.703100e-01	3.678004e-04	3.678004e-04
-2.600000e+00	-2.500000e+00	2.674592e-01	3.657249e-04	3.657249e-04
-2.500000e+00	-2.400000e+00	2.645061e-01	3.638206e-04	3.638206e-04
-2.400000e+00	-2.300000e+00	2.613454e-01	3.615403e-04	3.615403e-04
-2.300000e+00	-2.200000e+00	2.594940e-01	3.603502e-04	3.603502e-04
-2.200000e+00	-2.100000e+00	2.557671e-01	3.577412e-04	3.577412e-04
-2.100000e+00	-2.000000e+00	2.537673e-01	3.564600e-04	3.564600e-04
-2.000000e+00	-1.900000e+00	2.504728e-01	3.539237e-04	3.539237e-04
-1.900000e+00	-1.800000e+00	2.471204e-01	3.516202e-04	3.516202e-04
-1.800000e+00	-1.700000e+00	2.436238e-01	3.492233e-04	3.492233e-04
-1.700000e+00	-1.600000e+00	2.403421e-01	3.468840e-04	3.468840e-04
-1.600000e+00	-1.500000e+00	2.371321e-01	3.446302e-04	3.446302e-04
-1.500000e+00	-1.400000e+00	2.331549e-01	3.415346e-04	3.415346e-04
-1.400000e+00	-1.300000e+00	2.302985e-01	3.395998e-04	3.395998e-04
-1.300000e+00	-1.200000e+00	2.259338e-01	3.362352e-04	3.362352e-04
-1.200000e+00	-1.100000e+00	2.220600e-01	3.334245e-04	3.334245e-04
-1.100000e+00	-1.000000e+00	2.184521e-01	3.307694e-04	3.307694e-04
-1.000000e+00	-9.000000e-01	2.145521e-01	3.276494e-04	3.276494e-04
-9.000000e-01	-8.000000e-01	2.106518e-01	3.246934e-04	3.246934e-04
-8.000000e-01	-7.000000e-01	2.064453e-01	3.213951e-04	3.213951e-04
-7.000000e-01	-6.000000e-01	2.027420e-01	3.186134e-04	3.186134e-04
-6.000000e-01	-5.000000e-01	1.987487e-01	3.155129e-04	3.155129e-04
-5.000000e-01	-4.000000e-01	1.943062e-01	3.120335e-04	3.120335e-04
-4.000000e-01	-3.000000e-01	1.903484e-01	3.089572e-04	3.089572e-04
-3.000000e-01	-2.000000e-01	1.861513e-01	3.055714e-04	3.055714e-04
-2.000000e-01	-1.000000e-01	1.818054e-01	3.018623e-04	3.018623e-04
-1.000000e-01	0.000000e+00	1.780100e-01	2.988566e-04	2.988566e-04
0.000000e+00	1.000000e-01	1.727349e-01	2.944306e-04	2.944306e-04
1.000000e-01	2.000000e-01	1.686966e-01	2.909550e-04	2.909550e-04
2.000000e-01	3.000000e-01	1.635482e-01	2.866946e-04	2.866946e-04
3.000000e-01	4.000000e-01	1.598975e-01	2.836003e-04	2.836003e-04
4.000000e-01	5.000000e-01	1.553742e-01	2.795987e-04	2.795987e-04
5.000000e-01	6.000000e-01	1.504591e-01	2.751518e-04	2.751518e-04
6.000000e-01	7.000000e-01	1.460927e-01	2.711403e-04	2.711403e-04
7.000000e-01	8.000000e-01	1.414271e-01	2.670878e-04	2.670878e-04
8.000000e-01	9.000000e-01	1.368952e-01	2.629548e-04	2.629548e-04
9.000000e-01	1.000000e+00	1.326118e-01	2.589409e-04	2.589409e-04
1.000000e+00	1.100000e+00	1.278449e-01	2.542605e-04	2.542605e-04
1.100000e+00	1.200000e+00	1.232725e-01	2.499620e-04	2.499620e-04
1.200000e+00	1.300000e+00	1.186168e-01	2.453452e-04	2.453452e-04
1.300000e+00	1.400000e+00	1.137261e-01	2.403579e-04	2.403579e-04
1.400000e+00	1.500000e+00	1.087050e-01	2.349634e-04	2.349634e-04
1.500000e+00	1.600000e+00	1.040227e-01	2.299908e-04	2.299908e-04
1.600000e+00	1.700000e+00	9.826449e-02	2.233711e-04	2.233711e-04
1.700000e+00	1.800000e+00	9.265291e-02	2.167106e-04	2.167106e-04
1.800000e+00	1.900000e+00	8.702147e-02	2.096793e-04	2.096793e-04
1.900000e+00	2.000000e+00	8.072288e-02	2.012447e-04	2.012447e-04
2.000000e+00	2.100000e+00	7.362987e-02	1.911471e-04	1.911471e-04
2.100000e+00	2.200000e+00	6.635985e-02	1.804001e-04	1.804001e-04
2.200000e+00	2.300000e+00	5.794851e-02	1.668236e-04	1.668236e-04
2.300000e+00	2.400000e+00	4.927760e-02	1.518581e-04	1.518581e-04
2.400000e+00	2.500000e+00	3.915495e-02	1.328074e-04	1.328074e-04
2.500000e+00	2.600000e+00	2.843648e-02	1.104364e-04	1.104364e-04
2.600000e+00	2.700000e+00	1.720761e-02	8.351388e-05	8.351388e-05
2.700000e+00	2.800000e+00	7.943648e-03	5.511011e-05	5.511011e-05
2.800000e+00	2.900000e+00	2.153525e-03	2.785563e-05	2.785563e-05
2.900000e+00	3.000000e+00	1.269601e-04	6.522312e-06	6.522312e-06
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/2_3_jetrate
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.900000e+00	2.553877e+02	3.176484e-01	3.176484e-01
-3.900000e+00	-3.800000e+00	2.537243e+02	3.166054e-01	3.166054e-01
-3.800000e+00	-3.700000e+00	2.522838e+02	3.157105e-01	3.157105e-01
-3.700000e+00	-3.600000e+00	2.502463e+02	3.144335e-01	3.144335e-01
-3.600000e+00	-3.500000e+00	2.489672e+02	3.136237e-01	3.136237e-01
-3.500000e+00	-3.400000e+00	2.479584e+02	3.129910e-01	3.129910e-01
-3.400000e+00	-3.300000e+00	2.455114e+02	3.114436e-01	3.114436e-01
-3.300000e+00	-3.200000e+00	2.447142e+02	3.109391e-01	3.109391e-01
-3.200000e+00	-3.100000e+00	2.419148e+02	3.091515e-01	3.091515e-01
-3.100000e+00	-3.000000e+00	2.400645e+02	3.079683e-01	3.079683e-01
-3.000000e+00	-2.900000e+00	2.383837e+02	3.068899e-01	3.068899e-01
-2.900000e+00	-2.800000e+00	2.363971e+02	3.056038e-01	3.056038e-01
-2.800000e+00	-2.700000e+00	2.346835e+02	3.044999e-01	3.044999e-01
-2.700000e+00	-2.600000e+00	2.323698e+02	3.029916e-01	3.029916e-01
-2.600000e+00	-2.500000e+00	2.300335e+02	3.014632e-01	3.014632e-01
-2.500000e+00	-2.400000e+00	2.274008e+02	2.997355e-01	2.997355e-01
-2.400000e+00	-2.300000e+00	2.247685e+02	2.979949e-01	2.979949e-01
-2.300000e+00	-2.200000e+00	2.231015e+02	2.968901e-01	2.968901e-01
-2.200000e+00	-2.100000e+00	2.198966e+02	2.947494e-01	2.947494e-01
-2.100000e+00	-2.000000e+00	2.180327e+02	2.935006e-01	2.935006e-01
-2.000000e+00	-1.900000e+00	2.154536e+02	2.917542e-01	2.917542e-01
-1.900000e+00	-1.800000e+00	2.124682e+02	2.897263e-01	2.897263e-01
-1.800000e+00	-1.700000e+00	2.093905e+02	2.876214e-01	2.876214e-01
-1.700000e+00	-1.600000e+00	2.065006e+02	2.856306e-01	2.856306e-01
-1.600000e+00	-1.500000e+00	2.037072e+02	2.836940e-01	2.836940e-01
-1.500000e+00	-1.400000e+00	2.005120e+02	2.814576e-01	2.814576e-01
-1.400000e+00	-1.300000e+00	1.978324e+02	2.795722e-01	2.795722e-01
-1.300000e+00	-1.200000e+00	1.942410e+02	2.770217e-01	2.770217e-01
-1.200000e+00	-1.100000e+00	1.908216e+02	2.745772e-01	2.745772e-01
-1.100000e+00	-1.000000e+00	1.876862e+02	2.723089e-01	2.723089e-01
-1.000000e+00	-9.000000e-01	1.844696e+02	2.699587e-01	2.699587e-01
-9.000000e-01	-8.000000e-01	1.810692e+02	2.674647e-01	2.674647e-01
-8.000000e-01	-7.000000e-01	1.775243e+02	2.648340e-01	2.648340e-01
-7.000000e-01	-6.000000e-01	1.742075e+02	2.623472e-01	2.623472e-01
-6.000000e-01	-5.000000e-01	1.707164e+02	2.597058e-01	2.597058e-01
-5.000000e-01	-4.000000e-01	1.668569e+02	2.567551e-01	2.567551e-01
-4.000000e-01	-3.000000e-01	1.633475e+02	2.540448e-01	2.540448e-01
-3.000000e-01	-2.000000e-01	1.597154e+02	2.512073e-01	2.512073e-01
-2.000000e-01	-1.000000e-01	1.560921e+02	2.483427e-01	2.483427e-01
-1.000000e-01	0.000000e+00	1.527354e+02	2.456519e-01	2.456519e-01
0.000000e+00	1.000000e-01	1.481123e+02	2.419097e-01	2.419097e-01
1.000000e-01	2.000000e-01	1.447240e+02	2.391273e-01	2.391273e-01
2.000000e-01	3.000000e-01	1.401241e+02	2.352990e-01	2.352990e-01
3.000000e-01	4.000000e-01	1.368940e+02	2.325729e-01	2.325729e-01
4.000000e-01	5.000000e-01	1.329608e+02	2.292041e-01	2.292041e-01
5.000000e-01	6.000000e-01	1.287484e+02	2.255439e-01	2.255439e-01
6.000000e-01	7.000000e-01	1.250026e+02	2.222450e-01	2.222450e-01
7.000000e-01	8.000000e-01	1.207506e+02	2.184334e-01	2.184334e-01
8.000000e-01	9.000000e-01	1.167415e+02	2.147776e-01	2.147776e-01
9.000000e-01	1.000000e+00	1.129814e+02	2.112899e-01	2.112899e-01
1.000000e+00	1.100000e+00	1.089131e+02	2.074525e-01	2.074525e-01
1.100000e+00	1.200000e+00	1.047893e+02	2.034849e-01	2.034849e-01
1.200000e+00	1.300000e+00	1.007006e+02	1.994741e-01	1.994741e-01
1.300000e+00	1.400000e+00	9.645808e+01	1.952273e-01	1.952273e-01
1.400000e+00	1.500000e+00	9.216866e+01	1.908305e-01	1.908305e-01
1.500000e+00	1.600000e+00	8.808945e+01	1.865603e-01	1.865603e-01
1.600000e+00	1.700000e+00	8.328223e+01	1.813917e-01	1.813917e-01
1.700000e+00	1.800000e+00	7.860464e+01	1.762187e-01	1.762187e-01
1.800000e+00	1.900000e+00	7.398373e+01	1.709486e-01	1.709486e-01
1.900000e+00	2.000000e+00	6.901415e+01	1.651022e-01	1.651022e-01
2.000000e+00	2.100000e+00	6.353056e+01	1.584057e-01	1.584057e-01
2.100000e+00	2.200000e+00	5.781442e+01	1.511104e-01	1.511104e-01
2.200000e+00	2.300000e+00	5.138213e+01	1.424520e-01	1.424520e-01
2.300000e+00	2.400000e+00	4.463897e+01	1.327581e-01	1.327581e-01
2.400000e+00	2.500000e+00	3.663982e+01	1.202656e-01	1.202656e-01
2.500000e+00	2.600000e+00	2.772542e+01	1.046018e-01	1.046018e-01
2.600000e+00	2.700000e+00	1.757042e+01	8.325864e-02	8.325864e-02
2.700000e+00	2.800000e+00	8.497522e+00	5.789062e-02	5.789062e-02
2.800000e+00	2.900000e+00	2.410604e+00	3.082789e-02	3.082789e-02
2.900000e+00	3.000000e+00	1.506283e-01	7.707034e-03	7.707034e-03
3.000000e+00	3.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+00	3.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+00	3.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+00	3.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+00	5.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+00	5.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+00	5.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+00	5.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+00	5.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/91GeV/electron_kT_Zmass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$p^T_{e^-}$ [GeV]
YLabel=d$\sigma/$d$p^T_{e^-}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.8
RatioPlotYMin=0.9801
RatioPlotYMax=1.05
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass //home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.956608e+01	5.017335e-02	5.017335e-02
2.100000e+01	2.200000e+01	6.258479e+01	5.143293e-02	5.143293e-02
2.200000e+01	2.300000e+01	6.574227e+01	5.270898e-02	5.270898e-02
2.300000e+01	2.400000e+01	6.911997e+01	5.405260e-02	5.405260e-02
2.400000e+01	2.500000e+01	7.268110e+01	5.543493e-02	5.543493e-02
2.500000e+01	2.600000e+01	7.638475e+01	5.682940e-02	5.682940e-02
2.600000e+01	2.700000e+01	8.054340e+01	5.837711e-02	5.837711e-02
2.700000e+01	2.800000e+01	8.524715e+01	6.006952e-02	6.006952e-02
2.800000e+01	2.900000e+01	8.936850e+01	6.151245e-02	6.151245e-02
2.900000e+01	3.000000e+01	9.362372e+01	6.297553e-02	6.297553e-02
3.000000e+01	3.100000e+01	9.785198e+01	6.438196e-02	6.438196e-02
3.100000e+01	3.200000e+01	1.030582e+02	6.606927e-02	6.606927e-02
3.200000e+01	3.300000e+01	1.072153e+02	6.739557e-02	6.739557e-02
3.300000e+01	3.400000e+01	1.116309e+02	6.876490e-02	6.876490e-02
3.400000e+01	3.500000e+01	1.169046e+02	7.036945e-02	7.036945e-02
3.500000e+01	3.600000e+01	1.224426e+02	7.200137e-02	7.200137e-02
3.600000e+01	3.700000e+01	1.276330e+02	7.348388e-02	7.348388e-02
3.700000e+01	3.800000e+01	1.333688e+02	7.510087e-02	7.510087e-02
3.800000e+01	3.900000e+01	1.415173e+02	7.734284e-02	7.734284e-02
3.900000e+01	4.000000e+01	1.498090e+02	7.956328e-02	7.956328e-02
4.000000e+01	4.100000e+01	1.589079e+02	8.190794e-02	8.190794e-02
4.100000e+01	4.200000e+01	1.761364e+02	8.625735e-02	8.625735e-02
4.200000e+01	4.300000e+01	2.085809e+02	9.400774e-02	9.400774e-02
4.300000e+01	4.400000e+01	2.505762e+02	1.030433e-01	1.030433e-01
4.400000e+01	4.500000e+01	3.531766e+02	1.224345e-01	1.224345e-01
4.500000e+01	4.600000e+01	5.331763e+02	1.505107e-01	1.505107e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.414241e-02	1.189219e-05	1.189219e-05
2.100000e+01	2.200000e+01	1.485686e-02	1.218887e-05	1.218887e-05
2.200000e+01	2.300000e+01	1.560954e-02	1.249381e-05	1.249381e-05
2.300000e+01	2.400000e+01	1.640731e-02	1.280910e-05	1.280910e-05
2.400000e+01	2.500000e+01	1.724800e-02	1.313316e-05	1.313316e-05
2.500000e+01	2.600000e+01	1.812719e-02	1.346373e-05	1.346373e-05
2.600000e+01	2.700000e+01	1.910013e-02	1.382032e-05	1.382032e-05
2.700000e+01	2.800000e+01	2.020718e-02	1.421520e-05	1.421520e-05
2.800000e+01	2.900000e+01	2.117869e-02	1.455290e-05	1.455290e-05
2.900000e+01	3.000000e+01	2.217663e-02	1.489182e-05	1.489182e-05
3.000000e+01	3.100000e+01	2.317774e-02	1.522424e-05	1.522424e-05
3.100000e+01	3.200000e+01	2.441295e-02	1.562464e-05	1.562464e-05
3.200000e+01	3.300000e+01	2.539220e-02	1.593493e-05	1.593493e-05
3.300000e+01	3.400000e+01	2.644142e-02	1.626082e-05	1.626082e-05
3.400000e+01	3.500000e+01	2.769152e-02	1.664077e-05	1.664077e-05
3.500000e+01	3.600000e+01	2.901495e-02	1.703378e-05	1.703378e-05
3.600000e+01	3.700000e+01	3.026712e-02	1.739745e-05	1.739745e-05
3.700000e+01	3.800000e+01	3.164037e-02	1.778774e-05	1.778774e-05
3.800000e+01	3.900000e+01	3.358825e-02	1.832710e-05	1.832710e-05
3.900000e+01	4.000000e+01	3.556856e-02	1.885963e-05	1.885963e-05
4.000000e+01	4.100000e+01	3.776205e-02	1.943246e-05	1.943246e-05
4.100000e+01	4.200000e+01	4.183515e-02	2.045364e-05	2.045364e-05
4.200000e+01	4.300000e+01	4.939701e-02	2.222544e-05	2.222544e-05
4.300000e+01	4.400000e+01	5.933621e-02	2.435903e-05	2.435903e-05
4.400000e+01	4.500000e+01	8.349848e-02	2.889610e-05	2.889610e-05
4.500000e+01	4.600000e+01	1.259278e-01	3.548631e-05	3.548631e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.403157e-02	7.207759e-05	7.207759e-05
2.100000e+01	2.200000e+01	8.720581e-02	7.297996e-05	7.297996e-05
2.200000e+01	2.300000e+01	9.044640e-02	7.384367e-05	7.384367e-05
2.300000e+01	2.400000e+01	9.385003e-02	7.473133e-05	7.473133e-05
2.400000e+01	2.500000e+01	9.715827e-02	7.545908e-05	7.545908e-05
2.500000e+01	2.600000e+01	1.005854e-01	7.619757e-05	7.619757e-05
2.600000e+01	2.700000e+01	1.041602e-01	7.687133e-05	7.687133e-05
2.700000e+01	2.800000e+01	1.081392e-01	7.759344e-05	7.759344e-05
2.800000e+01	2.900000e+01	1.113077e-01	7.800565e-05	7.800565e-05
2.900000e+01	3.000000e+01	1.142970e-01	7.826868e-05	7.826868e-05
3.000000e+01	3.100000e+01	1.171744e-01	7.846922e-05	7.846922e-05
3.100000e+01	3.200000e+01	1.209171e-01	7.887979e-05	7.887979e-05
3.200000e+01	3.300000e+01	1.231798e-01	7.876303e-05	7.876303e-05
3.300000e+01	3.400000e+01	1.253481e-01	7.851544e-05	7.851544e-05
3.400000e+01	3.500000e+01	1.281452e-01	7.839933e-05	7.839933e-05
3.500000e+01	3.600000e+01	1.311076e-01	7.831368e-05	7.831368e-05
3.600000e+01	3.700000e+01	1.334350e-01	7.797966e-05	7.797966e-05
3.700000e+01	3.800000e+01	1.360240e-01	7.767804e-05	7.767804e-05
3.800000e+01	3.900000e+01	1.402889e-01	7.768282e-05	7.768282e-05
3.900000e+01	4.000000e+01	1.441158e-01	7.746069e-05	7.746069e-05
4.000000e+01	4.100000e+01	1.485488e-01	7.737878e-05	7.737878e-05
4.100000e+01	4.200000e+01	1.588129e-01	7.847465e-05	7.847465e-05
4.200000e+01	4.300000e+01	1.808860e-01	8.209807e-05	8.209807e-05
4.300000e+01	4.400000e+01	2.083520e-01	8.609383e-05	8.609383e-05
4.400000e+01	4.500000e+01	2.795625e-01	9.711234e-05	9.711234e-05
4.500000e+01	4.600000e+01	4.046140e-01	1.141124e-04	1.141124e-04
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.924485e+01	5.003442e-02	5.003442e-02
2.100000e+01	2.200000e+01	6.220475e+01	5.124405e-02	5.124405e-02
2.200000e+01	2.300000e+01	6.519391e+01	5.239487e-02	5.239487e-02
2.300000e+01	2.400000e+01	6.814984e+01	5.341900e-02	5.341900e-02
2.400000e+01	2.500000e+01	7.124947e+01	5.448089e-02	5.448089e-02
2.500000e+01	2.600000e+01	7.432219e+01	5.543823e-02	5.543823e-02
2.600000e+01	2.700000e+01	7.748923e+01	5.633283e-02	5.633283e-02
2.700000e+01	2.800000e+01	8.076083e+01	5.714791e-02	5.714791e-02
2.800000e+01	2.900000e+01	8.408267e+01	5.813084e-02	5.813084e-02
2.900000e+01	3.000000e+01	8.765370e+01	5.926539e-02	5.926539e-02
3.000000e+01	3.100000e+01	9.114391e+01	6.028253e-02	6.028253e-02
3.100000e+01	3.200000e+01	9.491932e+01	6.119325e-02	6.119325e-02
3.200000e+01	3.300000e+01	9.885865e+01	6.255413e-02	6.255413e-02
3.300000e+01	3.400000e+01	1.031650e+02	6.405135e-02	6.405135e-02
3.400000e+01	3.500000e+01	1.076875e+02	6.534218e-02	6.534218e-02
3.500000e+01	3.600000e+01	1.127439e+02	6.679232e-02	6.679232e-02
3.600000e+01	3.700000e+01	1.184005e+02	6.862194e-02	6.862194e-02
3.700000e+01	3.800000e+01	1.248273e+02	7.067754e-02	7.067754e-02
3.800000e+01	3.900000e+01	1.321838e+02	7.263413e-02	7.263413e-02
3.900000e+01	4.000000e+01	1.413776e+02	7.545689e-02	7.545689e-02
4.000000e+01	4.100000e+01	1.528035e+02	7.901390e-02	7.901390e-02
4.100000e+01	4.200000e+01	1.679761e+02	8.250112e-02	8.250112e-02
4.200000e+01	4.300000e+01	1.902777e+02	8.611831e-02	8.611831e-02
4.300000e+01	4.400000e+01	2.274634e+02	9.390606e-02	9.390606e-02
4.400000e+01	4.500000e+01	3.124160e+02	1.086941e-01	1.086941e-01
4.500000e+01	4.600000e+01	4.630206e+02	1.312721e-01	1.312721e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.941550e+01	4.847761e-02	4.847761e-02
2.100000e+01	2.200000e+01	6.233283e+01	4.965349e-02	4.965349e-02
2.200000e+01	2.300000e+01	6.546656e+01	5.088632e-02	5.088632e-02
2.300000e+01	2.400000e+01	6.814028e+01	5.191506e-02	5.191506e-02
2.400000e+01	2.500000e+01	7.087709e+01	5.294735e-02	5.294735e-02
2.500000e+01	2.600000e+01	7.497683e+01	5.445715e-02	5.445715e-02
2.600000e+01	2.700000e+01	7.722017e+01	5.526583e-02	5.526583e-02
2.700000e+01	2.800000e+01	8.071949e+01	5.650418e-02	5.650418e-02
2.800000e+01	2.900000e+01	8.413294e+01	5.768652e-02	5.768652e-02
2.900000e+01	3.000000e+01	8.786385e+01	5.895172e-02	5.895172e-02
3.000000e+01	3.100000e+01	9.082947e+01	5.993834e-02	5.993834e-02
3.100000e+01	3.200000e+01	9.610383e+01	6.165406e-02	6.165406e-02
3.200000e+01	3.300000e+01	9.815621e+01	6.230892e-02	6.230892e-02
3.300000e+01	3.400000e+01	1.033516e+02	6.393666e-02	6.393666e-02
3.400000e+01	3.500000e+01	1.081637e+02	6.540820e-02	6.540820e-02
3.500000e+01	3.600000e+01	1.126711e+02	6.675711e-02	6.675711e-02
3.600000e+01	3.700000e+01	1.189512e+02	6.859235e-02	6.859235e-02
3.700000e+01	3.800000e+01	1.246583e+02	7.021855e-02	7.021855e-02
3.800000e+01	3.900000e+01	1.325124e+02	7.239682e-02	7.239682e-02
3.900000e+01	4.000000e+01	1.416229e+02	7.484418e-02	7.484418e-02
4.000000e+01	4.100000e+01	1.526082e+02	7.769271e-02	7.769271e-02
4.100000e+01	4.200000e+01	1.683673e+02	8.160564e-02	8.160564e-02
4.200000e+01	4.300000e+01	1.907759e+02	8.686666e-02	8.686666e-02
4.300000e+01	4.400000e+01	2.280785e+02	9.498028e-02	9.498028e-02
4.400000e+01	4.500000e+01	3.131162e+02	1.112869e-01	1.112869e-01
4.500000e+01	4.600000e+01	4.646432e+02	1.355661e-01	1.355661e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.502163e-02	1.225628e-05	1.225628e-05
2.100000e+01	2.200000e+01	1.575920e-02	1.255357e-05	1.255357e-05
2.200000e+01	2.300000e+01	1.655148e-02	1.286526e-05	1.286526e-05
2.300000e+01	2.400000e+01	1.722746e-02	1.312534e-05	1.312534e-05
2.400000e+01	2.500000e+01	1.791939e-02	1.338633e-05	1.338633e-05
2.500000e+01	2.600000e+01	1.895590e-02	1.376804e-05	1.376804e-05
2.600000e+01	2.700000e+01	1.952307e-02	1.397250e-05	1.397250e-05
2.700000e+01	2.800000e+01	2.040778e-02	1.428558e-05	1.428558e-05
2.800000e+01	2.900000e+01	2.127078e-02	1.458451e-05	1.458451e-05
2.900000e+01	3.000000e+01	2.221404e-02	1.490438e-05	1.490438e-05
3.000000e+01	3.100000e+01	2.296382e-02	1.515382e-05	1.515382e-05
3.100000e+01	3.200000e+01	2.429730e-02	1.558759e-05	1.558759e-05
3.200000e+01	3.300000e+01	2.481619e-02	1.575316e-05	1.575316e-05
3.300000e+01	3.400000e+01	2.612971e-02	1.616469e-05	1.616469e-05
3.400000e+01	3.500000e+01	2.734633e-02	1.653673e-05	1.653673e-05
3.500000e+01	3.600000e+01	2.848589e-02	1.687776e-05	1.687776e-05
3.600000e+01	3.700000e+01	3.007364e-02	1.734175e-05	1.734175e-05
3.700000e+01	3.800000e+01	3.151653e-02	1.775290e-05	1.775290e-05
3.800000e+01	3.900000e+01	3.350223e-02	1.830361e-05	1.830361e-05
3.900000e+01	4.000000e+01	3.580558e-02	1.892236e-05	1.892236e-05
4.000000e+01	4.100000e+01	3.858293e-02	1.964254e-05	1.964254e-05
4.100000e+01	4.200000e+01	4.256720e-02	2.063182e-05	2.063182e-05
4.200000e+01	4.300000e+01	4.823263e-02	2.196193e-05	2.196193e-05
4.300000e+01	4.400000e+01	5.766358e-02	2.401324e-05	2.401324e-05
4.400000e+01	4.500000e+01	7.916312e-02	2.813594e-05	2.813594e-05
4.500000e+01	4.600000e+01	1.174727e-01	3.427429e-05	3.427429e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.958463e-02	7.453584e-05	7.453584e-05
2.100000e+01	2.200000e+01	9.273645e-02	7.533839e-05	7.533839e-05
2.200000e+01	2.300000e+01	9.614898e-02	7.621699e-05	7.621699e-05
2.300000e+01	2.400000e+01	9.919302e-02	7.704220e-05	7.704220e-05
2.400000e+01	2.500000e+01	1.015248e-01	7.732383e-05	7.732383e-05
2.500000e+01	2.600000e+01	1.058200e-01	7.835466e-05	7.835466e-05
2.600000e+01	2.700000e+01	1.073825e-01	7.833617e-05	7.833617e-05
2.700000e+01	2.800000e+01	1.106362e-01	7.891988e-05	7.891988e-05
2.800000e+01	2.900000e+01	1.130969e-01	7.902303e-05	7.902303e-05
2.900000e+01	3.000000e+01	1.161543e-01	7.939338e-05	7.939338e-05
3.000000e+01	3.100000e+01	1.177629e-01	7.915324e-05	7.915324e-05
3.100000e+01	3.200000e+01	1.219987e-01	7.970230e-05	7.970230e-05
3.200000e+01	3.300000e+01	1.222254e-01	7.897548e-05	7.897548e-05
3.300000e+01	3.400000e+01	1.257598e-01	7.916599e-05	7.916599e-05
3.400000e+01	3.500000e+01	1.285131e-01	7.904407e-05	7.904407e-05
3.500000e+01	3.600000e+01	1.304834e-01	7.859739e-05	7.859739e-05
3.600000e+01	3.700000e+01	1.340901e-01	7.856268e-05	7.856268e-05
3.700000e+01	3.800000e+01	1.368664e-01	7.826723e-05	7.826723e-05
3.800000e+01	3.900000e+01	1.409780e-01	7.813209e-05	7.813209e-05
3.900000e+01	4.000000e+01	1.459390e-01	7.815813e-05	7.815813e-05
4.000000e+01	4.100000e+01	1.521081e-01	7.837565e-05	7.837565e-05
4.100000e+01	4.200000e+01	1.617389e-01	7.922646e-05	7.922646e-05
4.200000e+01	4.300000e+01	1.762443e-01	8.095659e-05	8.095659e-05
4.300000e+01	4.400000e+01	2.020857e-01	8.470704e-05	8.470704e-05
4.400000e+01	4.500000e+01	2.649795e-01	9.453075e-05	9.453075e-05
4.500000e+01	4.600000e+01	3.775007e-01	1.102301e-04	1.102301e-04
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.929173e+01	4.837765e-02	4.837765e-02
2.100000e+01	2.200000e+01	6.223753e+01	4.958156e-02	4.958156e-02
2.200000e+01	2.300000e+01	6.513853e+01	5.063577e-02	5.063577e-02
2.300000e+01	2.400000e+01	6.836480e+01	5.209140e-02	5.209140e-02
2.400000e+01	2.500000e+01	7.133830e+01	5.329300e-02	5.329300e-02
2.500000e+01	2.600000e+01	7.440749e+01	5.404499e-02	5.404499e-02
2.600000e+01	2.700000e+01	7.748152e+01	5.545940e-02	5.545940e-02
2.700000e+01	2.800000e+01	8.074094e+01	5.652108e-02	5.652108e-02
2.800000e+01	2.900000e+01	8.411232e+01	5.767589e-02	5.767589e-02
2.900000e+01	3.000000e+01	8.766579e+01	5.882323e-02	5.882323e-02
3.000000e+01	3.100000e+01	9.113869e+01	6.014457e-02	6.014457e-02
3.100000e+01	3.200000e+01	9.500173e+01	6.095150e-02	6.095150e-02
3.200000e+01	3.300000e+01	9.882113e+01	6.273723e-02	6.273723e-02
3.300000e+01	3.400000e+01	1.033379e+02	6.393123e-02	6.393123e-02
3.400000e+01	3.500000e+01	1.077431e+02	6.515805e-02	6.515805e-02
3.500000e+01	3.600000e+01	1.127426e+02	6.680281e-02	6.680281e-02
3.600000e+01	3.700000e+01	1.183317e+02	6.824570e-02	6.824570e-02
3.700000e+01	3.800000e+01	1.248029e+02	7.030415e-02	7.030415e-02
3.800000e+01	3.900000e+01	1.322470e+02	7.225597e-02	7.225597e-02
3.900000e+01	4.000000e+01	1.412317e+02	7.464142e-02	7.464142e-02
4.000000e+01	4.100000e+01	1.525552e+02	7.767319e-02	7.767319e-02
4.100000e+01	4.200000e+01	1.677936e+02	8.133105e-02	8.133105e-02
4.200000e+01	4.300000e+01	1.900272e+02	8.652876e-02	8.652876e-02
4.300000e+01	4.400000e+01	2.273205e+02	9.466760e-02	9.466760e-02
4.400000e+01	4.500000e+01	3.122015e+02	1.109647e-01	1.109647e-01
4.500000e+01	4.600000e+01	4.627825e+02	1.350266e-01	1.350266e-01
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.888046e+01	1.525759e-02	1.525759e-02
2.100000e+01	2.200000e+01	6.165084e+01	1.561241e-02	1.561241e-02
2.200000e+01	2.300000e+01	6.477554e+01	1.600316e-02	1.600316e-02
2.300000e+01	2.400000e+01	6.768132e+01	1.635817e-02	1.635817e-02
2.400000e+01	2.500000e+01	7.072354e+01	1.672177e-02	1.672177e-02
2.500000e+01	2.600000e+01	7.545609e+01	1.727219e-02	1.727219e-02
2.600000e+01	2.700000e+01	7.655373e+01	1.739736e-02	1.739736e-02
2.700000e+01	2.800000e+01	7.973935e+01	1.775565e-02	1.775565e-02
2.800000e+01	2.900000e+01	8.352855e+01	1.817263e-02	1.817263e-02
2.900000e+01	3.000000e+01	8.771575e+01	1.862255e-02	1.862255e-02
3.000000e+01	3.100000e+01	9.036790e+01	1.890198e-02	1.890198e-02
3.100000e+01	3.200000e+01	9.609444e+01	1.949169e-02	1.949169e-02
3.200000e+01	3.300000e+01	9.751005e+01	1.963473e-02	1.963473e-02
3.300000e+01	3.400000e+01	1.024850e+02	2.012939e-02	2.012939e-02
3.400000e+01	3.500000e+01	1.077026e+02	2.063543e-02	2.063543e-02
3.500000e+01	3.600000e+01	1.123738e+02	2.107817e-02	2.107817e-02
3.600000e+01	3.700000e+01	1.187842e+02	2.167103e-02	2.167103e-02
3.700000e+01	3.800000e+01	1.238526e+02	2.212854e-02	2.212854e-02
3.800000e+01	3.900000e+01	1.320064e+02	2.284535e-02	2.284535e-02
3.900000e+01	4.000000e+01	1.412362e+02	2.363052e-02	2.363052e-02
4.000000e+01	4.100000e+01	1.520165e+02	2.451578e-02	2.451578e-02
4.100000e+01	4.200000e+01	1.677842e+02	2.575585e-02	2.575585e-02
4.200000e+01	4.300000e+01	1.903387e+02	2.743240e-02	2.743240e-02
4.300000e+01	4.400000e+01	2.271054e+02	2.996498e-02	2.996498e-02
4.400000e+01	4.500000e+01	3.129185e+02	3.517353e-02	3.517353e-02
4.500000e+01	4.600000e+01	4.844104e+02	4.376300e-02	4.376300e-02
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	1.489260e-02	3.859093e-06	3.859093e-06
2.100000e+01	2.200000e+01	1.559331e-02	3.948837e-06	3.948837e-06
2.200000e+01	2.300000e+01	1.638364e-02	4.047671e-06	4.047671e-06
2.300000e+01	2.400000e+01	1.711860e-02	4.137463e-06	4.137463e-06
2.400000e+01	2.500000e+01	1.788807e-02	4.229429e-06	4.229429e-06
2.500000e+01	2.600000e+01	1.908507e-02	4.368646e-06	4.368646e-06
2.600000e+01	2.700000e+01	1.936269e-02	4.400306e-06	4.400306e-06
2.700000e+01	2.800000e+01	2.016843e-02	4.490928e-06	4.490928e-06
2.800000e+01	2.900000e+01	2.112683e-02	4.596393e-06	4.596393e-06
2.900000e+01	3.000000e+01	2.218590e-02	4.710191e-06	4.710191e-06
3.000000e+01	3.100000e+01	2.285670e-02	4.780868e-06	4.780868e-06
3.100000e+01	3.200000e+01	2.430511e-02	4.930021e-06	4.930021e-06
3.200000e+01	3.300000e+01	2.466316e-02	4.966202e-06	4.966202e-06
3.300000e+01	3.400000e+01	2.592149e-02	5.091315e-06	5.091315e-06
3.400000e+01	3.500000e+01	2.724117e-02	5.219307e-06	5.219307e-06
3.500000e+01	3.600000e+01	2.842265e-02	5.331290e-06	5.331290e-06
3.600000e+01	3.700000e+01	3.004401e-02	5.481242e-06	5.481242e-06
3.700000e+01	3.800000e+01	3.132597e-02	5.596961e-06	5.596961e-06
3.800000e+01	3.900000e+01	3.338831e-02	5.778262e-06	5.778262e-06
3.900000e+01	4.000000e+01	3.572281e-02	5.976856e-06	5.976856e-06
4.000000e+01	4.100000e+01	3.844945e-02	6.200762e-06	6.200762e-06
4.100000e+01	4.200000e+01	4.243758e-02	6.514413e-06	6.514413e-06
4.200000e+01	4.300000e+01	4.814225e-02	6.938462e-06	6.938462e-06
4.300000e+01	4.400000e+01	5.744165e-02	7.579027e-06	7.579027e-06
4.400000e+01	4.500000e+01	7.914629e-02	8.896420e-06	8.896420e-06
4.500000e+01	4.600000e+01	1.225217e-01	1.106895e-05	1.106895e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	8.923652e-02	2.356804e-05	2.356804e-05
2.100000e+01	2.200000e+01	9.206363e-02	2.376752e-05	2.376752e-05
2.200000e+01	2.300000e+01	9.544800e-02	2.404016e-05	2.404016e-05
2.300000e+01	2.400000e+01	9.878379e-02	2.433242e-05	2.433242e-05
2.400000e+01	2.500000e+01	1.015533e-01	2.447379e-05	2.447379e-05
2.500000e+01	2.600000e+01	1.067371e-01	2.490195e-05	2.490195e-05
2.600000e+01	2.700000e+01	1.067781e-01	2.472713e-05	2.472713e-05
2.700000e+01	2.800000e+01	1.097984e-01	2.490396e-05	2.490396e-05
2.800000e+01	2.900000e+01	1.127144e-01	2.498112e-05	2.498112e-05
2.900000e+01	3.000000e+01	1.164120e-01	2.516976e-05	2.516976e-05
3.000000e+01	3.100000e+01	1.174555e-01	2.501824e-05	2.501824e-05
3.100000e+01	3.200000e+01	1.222493e-01	2.524750e-05	2.524750e-05
3.200000e+01	3.300000e+01	1.219303e-01	2.498318e-05	2.498318e-05
3.300000e+01	3.400000e+01	1.252292e-01	2.502156e-05	2.502156e-05
3.400000e+01	3.500000e+01	1.284294e-01	2.502192e-05	2.502192e-05
3.500000e+01	3.600000e+01	1.305088e-01	2.488310e-05	2.488310e-05
3.600000e+01	3.700000e+01	1.343385e-01	2.489798e-05	2.489798e-05
3.700000e+01	3.800000e+01	1.365570e-01	2.476428e-05	2.476428e-05
3.800000e+01	3.900000e+01	1.409316e-01	2.473830e-05	2.473830e-05
3.900000e+01	4.000000e+01	1.459552e-01	2.474553e-05	2.474553e-05
4.000000e+01	4.100000e+01	1.520334e-01	2.481395e-05	2.481395e-05
4.100000e+01	4.200000e+01	1.616991e-01	2.508540e-05	2.508540e-05
4.200000e+01	4.300000e+01	1.763376e-01	2.563921e-05	2.563921e-05
4.300000e+01	4.400000e+01	2.017905e-01	2.680082e-05	2.680082e-05
4.400000e+01	4.500000e+01	2.653198e-01	2.993713e-05	2.993713e-05
4.500000e+01	4.600000e+01	3.937966e-01	3.560590e-05	3.560590e-05
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LO.yoda.gz/MCATNLO_JETRATES_FF/electron_kT_Zmass
ScaledBy=1.00000000000000006e-09
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	5.878497e+01	1.523445e-02	1.523445e-02
2.100000e+01	2.200000e+01	6.176558e+01	1.564330e-02	1.564330e-02
2.200000e+01	2.300000e+01	6.474348e+01	1.599624e-02	1.599624e-02
2.300000e+01	2.400000e+01	6.776482e+01	1.637933e-02	1.637933e-02
2.400000e+01	2.500000e+01	7.088427e+01	1.676046e-02	1.676046e-02
2.500000e+01	2.600000e+01	7.395512e+01	1.692947e-02	1.692947e-02
2.600000e+01	2.700000e+01	7.714465e+01	1.753765e-02	1.753765e-02
2.700000e+01	2.800000e+01	8.035942e+01	1.789565e-02	1.789565e-02
2.800000e+01	2.900000e+01	8.372008e+01	1.821507e-02	1.821507e-02
2.900000e+01	3.000000e+01	8.713563e+01	1.850043e-02	1.850043e-02
3.000000e+01	3.100000e+01	9.075837e+01	1.898499e-02	1.898499e-02
3.100000e+01	3.200000e+01	9.455067e+01	1.918088e-02	1.918088e-02
3.200000e+01	3.300000e+01	9.852303e+01	1.984266e-02	1.984266e-02
3.300000e+01	3.400000e+01	1.027549e+02	2.018472e-02	2.018472e-02
3.400000e+01	3.500000e+01	1.073302e+02	2.056504e-02	2.056504e-02
3.500000e+01	3.600000e+01	1.123365e+02	2.107276e-02	2.107276e-02
3.600000e+01	3.700000e+01	1.179874e+02	2.153193e-02	2.153193e-02
3.700000e+01	3.800000e+01	1.243989e+02	2.222882e-02	2.222882e-02
3.800000e+01	3.900000e+01	1.317932e+02	2.280967e-02	2.280967e-02
3.900000e+01	4.000000e+01	1.408712e+02	2.357149e-02	2.357149e-02
4.000000e+01	4.100000e+01	1.522641e+02	2.455943e-02	2.455943e-02
4.100000e+01	4.200000e+01	1.674820e+02	2.571125e-02	2.571125e-02
4.200000e+01	4.300000e+01	1.895724e+02	2.732352e-02	2.732352e-02
4.300000e+01	4.400000e+01	2.267025e+02	2.991370e-02	2.991370e-02
4.400000e+01	4.500000e+01	3.125967e+02	3.513901e-02	3.513901e-02
4.500000e+01	4.600000e+01	4.832315e+02	4.365833e-02	4.365833e-02
4.600000e+01	4.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+01	4.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+01	4.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/91GeV/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ MeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
RatioPlot=0
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.422986e+03	2.371923e-01	2.371923e-01
5.000000e-01	1.500000e+00	1.464370e+03	2.406167e-01	2.406167e-01
1.500000e+00	2.500000e+00	7.426888e+02	1.713578e-01	1.713578e-01
2.500000e+00	3.500000e+00	2.479539e+02	9.901152e-02	9.901152e-02
3.500000e+00	4.500000e+00	6.134371e+01	4.924763e-02	4.924763e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.599150e-01	5.999292e-05	5.999292e-05
5.000000e-01	1.500000e+00	3.703823e-01	6.085904e-05	6.085904e-05
1.500000e+00	2.500000e+00	1.878479e-01	4.334142e-05	4.334142e-05
2.500000e+00	3.500000e+00	6.271483e-02	2.504293e-05	2.504293e-05
3.500000e+00	4.500000e+00	1.551563e-02	1.245618e-05	1.245618e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=9.99999999999999855e-09
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.669778e+00	2.905413e-04	2.905413e-04
5.000000e-01	1.500000e+00	1.702104e+00	2.918561e-04	2.918561e-04
1.500000e+00	2.500000e+00	8.557614e-01	2.059662e-04	2.059662e-04
2.500000e+00	3.500000e+00	2.833325e-01	1.179739e-04	1.179739e-04
3.500000e+00	4.500000e+00	6.950975e-02	5.816330e-05	5.816330e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFS-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.421878e+03	2.370316e-01	2.370316e-01
5.000000e-01	1.500000e+00	1.463115e+03	2.404348e-01	2.404348e-01
1.500000e+00	2.500000e+00	7.420091e+02	1.712182e-01	1.712182e-01
2.500000e+00	3.500000e+00	2.477112e+02	9.892456e-02	9.892456e-02
3.500000e+00	4.500000e+00	6.128260e+01	4.920351e-02	4.920351e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.456557e+03	2.399739e-01	2.399739e-01
5.000000e-01	1.500000e+00	1.459501e+03	2.402163e-01	2.402163e-01
1.500000e+00	2.500000e+00	7.262147e+02	1.694466e-01	1.694466e-01
2.500000e+00	3.500000e+00	2.392002e+02	9.724807e-02	9.724807e-02
3.500000e+00	4.500000e+00	5.863797e+01	4.814928e-02	4.814928e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.684062e-01	6.069647e-05	6.069647e-05
5.000000e-01	1.500000e+00	3.691508e-01	6.075778e-05	6.075778e-05
1.500000e+00	2.500000e+00	1.836811e-01	4.285803e-05	4.285803e-05
2.500000e+00	3.500000e+00	6.050076e-02	2.459690e-05	2.459690e-05
3.500000e+00	4.500000e+00	1.483127e-02	1.217837e-05	1.217837e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.709142e+00	2.939429e-04	2.939429e-04
5.000000e-01	1.500000e+00	1.696101e+00	2.913077e-04	2.913077e-04
1.500000e+00	2.500000e+00	8.364501e-01	2.035860e-04	2.035860e-04
2.500000e+00	3.500000e+00	2.731726e-01	1.158017e-04	1.158017e-04
3.500000e+00	4.500000e+00	6.638381e-02	5.681188e-05	5.681188e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.455419e+03	2.398108e-01	2.398108e-01
5.000000e-01	1.500000e+00	1.458250e+03	2.400347e-01	2.400347e-01
1.500000e+00	2.500000e+00	7.255469e+02	1.693079e-01	1.693079e-01
2.500000e+00	3.500000e+00	2.389653e+02	9.716235e-02	9.716235e-02
3.500000e+00	4.500000e+00	5.857887e+01	4.810556e-02	4.810556e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.343182e+03	3.043711e-01	3.043711e-01
5.000000e-01	1.500000e+00	1.231185e+03	2.206287e-01	2.206287e-01
1.500000e+00	2.500000e+00	3.177928e+02	1.120914e-01	1.120914e-01
2.500000e+00	3.500000e+00	5.378263e+01	4.611279e-02	4.611279e-02
3.500000e+00	4.500000e+00	6.818028e+00	1.641836e-02	1.641836e-02
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.926598e-01	7.698440e-05	7.698440e-05
5.000000e-01	1.500000e+00	3.114030e-01	5.580349e-05	5.580349e-05
1.500000e+00	2.500000e+00	8.037915e-02	2.835122e-05	2.835122e-05
2.500000e+00	3.500000e+00	1.360321e-02	1.166328e-05	1.166328e-05
3.500000e+00	4.500000e+00	1.724480e-03	4.152686e-06	4.152686e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.724407e+00	3.693080e-04	3.693080e-04
5.000000e-01	1.500000e+00	1.431244e+00	2.676518e-04	2.676518e-04
1.500000e+00	2.500000e+00	3.693943e-01	1.359666e-04	1.359666e-04
2.500000e+00	3.500000e+00	6.253052e-02	5.594849e-05	5.594849e-05
3.500000e+00	4.500000e+00	7.922650e-03	1.990890e-05	1.990890e-05
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-linearkT.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.341189e+03	3.041428e-01	3.041428e-01
5.000000e-01	1.500000e+00	1.230133e+03	2.204624e-01	2.204624e-01
1.500000e+00	2.500000e+00	3.175228e+02	1.120075e-01	1.120075e-01
2.500000e+00	3.500000e+00	5.373759e+01	4.607882e-02	4.607882e-02
3.500000e+00	4.500000e+00	6.811831e+00	1.640509e-02	1.640509e-02
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/91GeV/photon_multiplicity_1GeV.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$N_\gamma\, (k_T \geq 1 \text{ GeV})$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.1
LegendYPos=0.5
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlotYMax=1.19
RatioPlotDrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
RatioPlotReference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.169839e+03	3.663287e-01	3.663287e-01
5.000000e-01	1.500000e+00	9.163709e+02	1.969810e-01	1.969810e-01
1.500000e+00	2.500000e+00	1.224134e+02	7.200165e-02	7.200165e-02
2.500000e+00	3.500000e+00	1.022508e+01	2.081199e-02	2.081199e-02
3.500000e+00	4.500000e+00	5.995089e-01	5.039356e-03	5.039356e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.512761e-01	8.667618e-05	8.667618e-05
5.000000e-01	1.500000e+00	2.171505e-01	4.659941e-05	4.659941e-05
1.500000e+00	2.500000e+00	2.900286e-02	1.703023e-05	1.703023e-05
2.500000e+00	3.500000e+00	2.422010e-03	4.921392e-06	4.921392e-06
3.500000e+00	4.500000e+00	1.420100e-04	1.191679e-06	1.191679e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.430508e+00	4.131751e-04	4.131751e-04
5.000000e-01	1.500000e+00	9.611208e-01	2.149294e-04	2.149294e-04
1.500000e+00	2.500000e+00	1.246580e-01	7.611311e-05	7.611311e-05
2.500000e+00	3.500000e+00	1.014384e-02	2.138240e-05	2.138240e-05
3.500000e+00	4.500000e+00	5.787176e-04	5.022614e-06	5.022614e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.972693e+03	3.454293e-01	3.454293e-01
5.000000e-01	1.500000e+00	8.541125e+02	1.845931e-01	1.845931e-01
1.500000e+00	2.500000e+00	1.134855e+02	6.710757e-02	6.710757e-02
2.500000e+00	3.500000e+00	9.437847e+00	1.931127e-02	1.931127e-02
3.500000e+00	4.500000e+00	5.517714e-01	4.661990e-03	4.661990e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.233431e+03	3.694518e-01	3.694518e-01
5.000000e-01	1.500000e+00	8.533252e+02	1.898144e-01	1.898144e-01
1.500000e+00	2.500000e+00	1.086903e+02	6.775048e-02	6.775048e-02
2.500000e+00	3.500000e+00	8.833564e+00	1.931473e-02	1.931473e-02
3.500000e+00	4.500000e+00	5.178917e-01	4.678871e-03	4.678871e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.690235e-01	8.769398e-05	8.769398e-05
5.000000e-01	1.500000e+00	2.029082e-01	4.504533e-05	4.504533e-05
1.500000e+00	2.500000e+00	2.583972e-02	1.607474e-05	1.607474e-05
2.500000e+00	3.500000e+00	2.100040e-03	4.582619e-06	4.582619e-06
3.500000e+00	4.500000e+00	1.230100e-04	1.109099e-06	1.109099e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.512428e+00	4.181274e-04	4.181274e-04
5.000000e-01	1.500000e+00	8.957411e-01	2.071781e-04	2.071781e-04
1.500000e+00	2.500000e+00	1.107305e-01	7.160825e-05	7.160825e-05
2.500000e+00	3.500000e+00	8.768226e-03	1.983971e-05	1.983971e-05
3.500000e+00	4.500000e+00	5.012384e-04	4.674603e-06	4.674603e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.042727e+03	3.491301e-01	3.491301e-01
5.000000e-01	1.500000e+00	7.978454e+02	1.782115e-01	1.782115e-01
1.500000e+00	2.500000e+00	1.010800e+02	6.326593e-02	6.326593e-02
2.500000e+00	3.500000e+00	8.180121e+00	1.795829e-02	1.795829e-02
3.500000e+00	4.500000e+00	4.777119e-01	4.333481e-03	4.333481e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.122427e+03	3.514289e-01	3.514289e-01
5.000000e-01	1.500000e+00	7.433645e+02	1.714716e-01	1.714716e-01
1.500000e+00	2.500000e+00	8.326206e+01	5.738718e-02	5.738718e-02
2.500000e+00	3.500000e+00	5.928406e+00	1.531300e-02	1.531300e-02
3.500000e+00	4.500000e+00	3.206190e-01	3.561115e-03	3.561115e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.894227e-01	8.884946e-05	8.884946e-05
5.000000e-01	1.500000e+00	1.879400e-01	4.335205e-05	4.335205e-05
1.500000e+00	2.500000e+00	2.105060e-02	1.450882e-05	1.450882e-05
2.500000e+00	3.500000e+00	1.498840e-03	3.871486e-06	3.871486e-06
3.500000e+00	4.500000e+00	8.106000e-05	9.003333e-07	9.003333e-07
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.649070e+00	4.286841e-04	4.286841e-04
5.000000e-01	1.500000e+00	8.468124e-01	2.036354e-04	2.036354e-04
1.500000e+00	2.500000e+00	9.265207e-02	6.647670e-05	6.647670e-05
2.500000e+00	3.500000e+00	6.447539e-03	1.730785e-05	1.730785e-05
3.500000e+00	4.500000e+00	3.444784e-04	3.972017e-06	3.972017e-06
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/photon_multiplicity_1GeV
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.118678e+03	3.510286e-01	3.510286e-01
5.000000e-01	1.500000e+00	7.422498e+02	1.712248e-01	1.712248e-01
1.500000e+00	2.500000e+00	8.311826e+01	5.729145e-02	5.729145e-02
2.500000e+00	3.500000e+00	5.917115e+00	1.528472e-02	1.528472e-02
3.500000e+00	4.500000e+00	3.199447e-01	3.553819e-03	3.553819e-03
# END HISTO1D



==> img/plots/nunuee-QEDPSchapter/91GeV/third_jet_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$\nu_\mu \bar{\nu}_\mu \rightarrow e^+ e^-$ 91.2 GeV
XLabel=$\log_{10} \left(k_T^\gamma/1\text{ GeV}\right)$
YLabel=d$\sigma/$d$\log(k_T^\gamma)$ [pb]
LegendXPos=0.1
LegendYPos=0.7
DrawOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
LegendOnly=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT  //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlot=1
RatioPlotReference=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
RatioPlotYLabel=Ratio
RatioPlotYMin=0.601
RatioPlotYMax=1.4
XMax=2
# END PLOT

# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	8.105033e+01	2.391354e-01	2.391354e-01
-2.940000e+00	-2.880000e+00	8.127797e+01	2.394511e-01	2.394511e-01
-2.880000e+00	-2.820000e+00	8.141700e+01	2.396354e-01	2.396354e-01
-2.820000e+00	-2.760000e+00	8.146783e+01	2.397304e-01	2.397304e-01
-2.760000e+00	-2.700000e+00	8.192818e+01	2.403779e-01	2.403779e-01
-2.700000e+00	-2.640000e+00	8.235408e+01	2.410167e-01	2.410167e-01
-2.640000e+00	-2.580000e+00	8.191752e+01	2.403955e-01	2.403955e-01
-2.580000e+00	-2.520000e+00	8.291393e+01	2.418178e-01	2.418178e-01
-2.520000e+00	-2.460000e+00	8.270928e+01	2.414837e-01	2.414837e-01
-2.460000e+00	-2.400000e+00	8.257540e+01	2.413206e-01	2.413206e-01
-2.400000e+00	-2.340000e+00	8.284010e+01	2.417273e-01	2.417273e-01
-2.340000e+00	-2.280000e+00	8.298337e+01	2.419490e-01	2.419490e-01
-2.280000e+00	-2.220000e+00	8.273542e+01	2.415504e-01	2.415504e-01
-2.220000e+00	-2.160000e+00	8.309012e+01	2.420580e-01	2.420580e-01
-2.160000e+00	-2.100000e+00	8.335378e+01	2.424750e-01	2.424750e-01
-2.100000e+00	-2.040000e+00	8.351723e+01	2.427228e-01	2.427228e-01
-2.040000e+00	-1.980000e+00	8.366743e+01	2.429259e-01	2.429259e-01
-1.980000e+00	-1.920000e+00	8.370433e+01	2.429731e-01	2.429731e-01
-1.920000e+00	-1.860000e+00	8.384677e+01	2.431929e-01	2.431929e-01
-1.860000e+00	-1.800000e+00	8.425667e+01	2.437529e-01	2.437529e-01
-1.800000e+00	-1.740000e+00	8.418448e+01	2.436768e-01	2.436768e-01
-1.740000e+00	-1.680000e+00	8.471645e+01	2.443980e-01	2.443980e-01
-1.680000e+00	-1.620000e+00	8.456132e+01	2.442336e-01	2.442336e-01
-1.620000e+00	-1.560000e+00	8.436387e+01	2.439102e-01	2.439102e-01
-1.560000e+00	-1.500000e+00	8.454713e+01	2.442340e-01	2.442340e-01
-1.500000e+00	-1.440000e+00	8.462457e+01	2.442729e-01	2.442729e-01
-1.440000e+00	-1.380000e+00	8.517127e+01	2.450983e-01	2.450983e-01
-1.380000e+00	-1.320000e+00	8.541823e+01	2.454625e-01	2.454625e-01
-1.320000e+00	-1.260000e+00	8.569672e+01	2.458851e-01	2.458851e-01
-1.260000e+00	-1.200000e+00	8.530052e+01	2.452913e-01	2.452913e-01
-1.200000e+00	-1.140000e+00	8.578735e+01	2.459925e-01	2.459925e-01
-1.140000e+00	-1.080000e+00	8.626712e+01	2.466751e-01	2.466751e-01
-1.080000e+00	-1.020000e+00	8.597042e+01	2.462798e-01	2.462798e-01
-1.020000e+00	-9.600000e-01	8.596503e+01	2.462384e-01	2.462384e-01
-9.600000e-01	-9.000000e-01	8.592227e+01	2.461808e-01	2.461808e-01
-9.000000e-01	-8.400000e-01	8.650485e+01	2.470274e-01	2.470274e-01
-8.400000e-01	-7.800000e-01	8.668835e+01	2.472386e-01	2.472386e-01
-7.800000e-01	-7.200000e-01	8.669820e+01	2.472886e-01	2.472886e-01
-7.200000e-01	-6.600000e-01	8.664848e+01	2.472233e-01	2.472233e-01
-6.600000e-01	-6.000000e-01	8.677638e+01	2.473643e-01	2.473643e-01
-6.000000e-01	-5.400000e-01	8.692683e+01	2.475933e-01	2.475933e-01
-5.400000e-01	-4.800000e-01	8.743172e+01	2.483782e-01	2.483782e-01
-4.800000e-01	-4.200000e-01	8.769757e+01	2.487150e-01	2.487150e-01
-4.200000e-01	-3.600000e-01	8.720588e+01	2.480211e-01	2.480211e-01
-3.600000e-01	-3.000000e-01	8.747133e+01	2.484244e-01	2.484244e-01
-3.000000e-01	-2.400000e-01	8.812377e+01	2.493526e-01	2.493526e-01
-2.400000e-01	-1.800000e-01	8.836873e+01	2.496726e-01	2.496726e-01
-1.800000e-01	-1.200000e-01	8.808568e+01	2.492513e-01	2.492513e-01
-1.200000e-01	-6.000000e-02	8.813035e+01	2.493511e-01	2.493511e-01
-6.000000e-02	0.000000e+00	8.859933e+01	2.499713e-01	2.499713e-01
0.000000e+00	6.000000e-02	8.812755e+01	2.492823e-01	2.492823e-01
6.000000e-02	1.200000e-01	8.853905e+01	2.498998e-01	2.498998e-01
1.200000e-01	1.800000e-01	8.926673e+01	2.509212e-01	2.509212e-01
1.800000e-01	2.400000e-01	8.901907e+01	2.505733e-01	2.505733e-01
2.400000e-01	3.000000e-01	8.902007e+01	2.505489e-01	2.505489e-01
3.000000e-01	3.600000e-01	8.954243e+01	2.513333e-01	2.513333e-01
3.600000e-01	4.200000e-01	8.989840e+01	2.517865e-01	2.517865e-01
4.200000e-01	4.800000e-01	9.064425e+01	2.528444e-01	2.528444e-01
4.800000e-01	5.400000e-01	9.063388e+01	2.528381e-01	2.528381e-01
5.400000e-01	6.000000e-01	9.097597e+01	2.532992e-01	2.532992e-01
6.000000e-01	6.600000e-01	9.093103e+01	2.532250e-01	2.532250e-01
6.600000e-01	7.200000e-01	9.136513e+01	2.538235e-01	2.538235e-01
7.200000e-01	7.800000e-01	9.117873e+01	2.535626e-01	2.535626e-01
7.800000e-01	8.400000e-01	9.061243e+01	2.528169e-01	2.528169e-01
8.400000e-01	9.000000e-01	8.929068e+01	2.509444e-01	2.509444e-01
9.000000e-01	9.600000e-01	8.806402e+01	2.492254e-01	2.492254e-01
9.600000e-01	1.020000e+00	8.613878e+01	2.465124e-01	2.465124e-01
1.020000e+00	1.080000e+00	8.211235e+01	2.406368e-01	2.406368e-01
1.080000e+00	1.140000e+00	7.750848e+01	2.338893e-01	2.338893e-01
1.140000e+00	1.200000e+00	7.037755e+01	2.228505e-01	2.228505e-01
1.200000e+00	1.260000e+00	5.907085e+01	2.042112e-01	2.042112e-01
1.260000e+00	1.320000e+00	4.406295e+01	1.763726e-01	1.763726e-01
1.320000e+00	1.380000e+00	2.431627e+01	1.310453e-01	1.310453e-01
1.380000e+00	1.440000e+00	7.415210e+00	7.237702e-02	7.237702e-02
1.440000e+00	1.500000e+00	5.634185e-01	1.997863e-02	1.997863e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.921067e-02	5.658425e-05	5.658425e-05
-2.940000e+00	-2.880000e+00	1.926767e-02	5.666814e-05	5.666814e-05
-2.880000e+00	-2.820000e+00	1.930367e-02	5.672105e-05	5.672105e-05
-2.820000e+00	-2.760000e+00	1.931267e-02	5.673427e-05	5.673427e-05
-2.760000e+00	-2.700000e+00	1.942633e-02	5.690099e-05	5.690099e-05
-2.700000e+00	-2.640000e+00	1.952500e-02	5.704530e-05	5.704530e-05
-2.640000e+00	-2.580000e+00	1.941883e-02	5.689000e-05	5.689000e-05
-2.580000e+00	-2.520000e+00	1.966033e-02	5.724266e-05	5.724266e-05
-2.520000e+00	-2.460000e+00	1.961767e-02	5.718051e-05	5.718051e-05
-2.460000e+00	-2.400000e+00	1.958100e-02	5.712705e-05	5.712705e-05
-2.400000e+00	-2.340000e+00	1.964017e-02	5.721329e-05	5.721329e-05
-2.340000e+00	-2.280000e+00	1.967217e-02	5.725989e-05	5.725989e-05
-2.280000e+00	-2.220000e+00	1.961933e-02	5.718294e-05	5.718294e-05
-2.220000e+00	-2.160000e+00	1.970500e-02	5.730765e-05	5.730765e-05
-2.160000e+00	-2.100000e+00	1.976183e-02	5.739023e-05	5.739023e-05
-2.100000e+00	-2.040000e+00	1.979917e-02	5.744442e-05	5.744442e-05
-2.040000e+00	-1.980000e+00	1.983717e-02	5.749952e-05	5.749952e-05
-1.980000e+00	-1.920000e+00	1.984683e-02	5.751352e-05	5.751352e-05
-1.920000e+00	-1.860000e+00	1.987850e-02	5.755939e-05	5.755939e-05
-1.860000e+00	-1.800000e+00	1.998150e-02	5.770832e-05	5.770832e-05
-1.800000e+00	-1.740000e+00	1.995967e-02	5.767678e-05	5.767678e-05
-1.740000e+00	-1.680000e+00	2.009350e-02	5.786983e-05	5.786983e-05
-1.680000e+00	-1.620000e+00	2.004700e-02	5.780283e-05	5.780283e-05
-1.620000e+00	-1.560000e+00	2.000617e-02	5.774393e-05	5.774393e-05
-1.560000e+00	-1.500000e+00	2.004033e-02	5.779321e-05	5.779321e-05
-1.500000e+00	-1.440000e+00	2.007033e-02	5.783646e-05	5.783646e-05
-1.440000e+00	-1.380000e+00	2.019400e-02	5.801437e-05	5.801437e-05
-1.380000e+00	-1.320000e+00	2.025100e-02	5.809618e-05	5.809618e-05
-1.320000e+00	-1.260000e+00	2.031333e-02	5.818553e-05	5.818553e-05
-1.260000e+00	-1.200000e+00	2.022333e-02	5.805649e-05	5.805649e-05
-1.200000e+00	-1.140000e+00	2.033883e-02	5.822204e-05	5.822204e-05
-1.140000e+00	-1.080000e+00	2.045317e-02	5.838545e-05	5.838545e-05
-1.080000e+00	-1.020000e+00	2.037817e-02	5.827831e-05	5.827831e-05
-1.020000e+00	-9.600000e-01	2.038200e-02	5.828379e-05	5.828379e-05
-9.600000e-01	-9.000000e-01	2.037133e-02	5.826854e-05	5.826854e-05
-9.000000e-01	-8.400000e-01	2.050733e-02	5.846271e-05	5.846271e-05
-8.400000e-01	-7.800000e-01	2.055917e-02	5.853655e-05	5.853655e-05
-7.800000e-01	-7.200000e-01	2.055533e-02	5.853109e-05	5.853109e-05
-7.200000e-01	-6.600000e-01	2.054267e-02	5.851306e-05	5.851306e-05
-6.600000e-01	-6.000000e-01	2.057967e-02	5.856573e-05	5.856573e-05
-6.000000e-01	-5.400000e-01	2.061317e-02	5.861338e-05	5.861338e-05
-5.400000e-01	-4.800000e-01	2.072200e-02	5.876791e-05	5.876791e-05
-4.800000e-01	-4.200000e-01	2.079150e-02	5.886637e-05	5.886637e-05
-4.200000e-01	-3.600000e-01	2.067400e-02	5.869980e-05	5.869980e-05
-3.600000e-01	-3.000000e-01	2.073300e-02	5.878350e-05	5.878350e-05
-3.000000e-01	-2.400000e-01	2.088717e-02	5.900165e-05	5.900165e-05
-2.400000e-01	-1.800000e-01	2.094967e-02	5.908986e-05	5.908986e-05
-1.800000e-01	-1.200000e-01	2.088567e-02	5.899953e-05	5.899953e-05
-1.200000e-01	-6.000000e-02	2.089050e-02	5.900636e-05	5.900636e-05
-6.000000e-02	0.000000e+00	2.100833e-02	5.917253e-05	5.917253e-05
0.000000e+00	6.000000e-02	2.090033e-02	5.902024e-05	5.902024e-05
6.000000e-02	1.200000e-01	2.099217e-02	5.914976e-05	5.914976e-05
1.200000e-01	1.800000e-01	2.116500e-02	5.939276e-05	5.939276e-05
1.800000e-01	2.400000e-01	2.110633e-02	5.931039e-05	5.931039e-05
2.400000e-01	3.000000e-01	2.111067e-02	5.931648e-05	5.931648e-05
3.000000e-01	3.600000e-01	2.122633e-02	5.947875e-05	5.947875e-05
3.600000e-01	4.200000e-01	2.131817e-02	5.960728e-05	5.960728e-05
4.200000e-01	4.800000e-01	2.149267e-02	5.985074e-05	5.985074e-05
4.800000e-01	5.400000e-01	2.148900e-02	5.984563e-05	5.984563e-05
5.400000e-01	6.000000e-01	2.157233e-02	5.996156e-05	5.996156e-05
6.000000e-01	6.600000e-01	2.156367e-02	5.994952e-05	5.994952e-05
6.600000e-01	7.200000e-01	2.166800e-02	6.009437e-05	6.009437e-05
7.200000e-01	7.800000e-01	2.162383e-02	6.003309e-05	6.003309e-05
7.800000e-01	8.400000e-01	2.148217e-02	5.983612e-05	5.983612e-05
8.400000e-01	9.000000e-01	2.117267e-02	5.940352e-05	5.940352e-05
9.000000e-01	9.600000e-01	2.087983e-02	5.899129e-05	5.899129e-05
9.600000e-01	1.020000e+00	2.041917e-02	5.833690e-05	5.833690e-05
1.020000e+00	1.080000e+00	1.947183e-02	5.696758e-05	5.696758e-05
1.080000e+00	1.140000e+00	1.836533e-02	5.532530e-05	5.532530e-05
1.140000e+00	1.200000e+00	1.667833e-02	5.272307e-05	5.272307e-05
1.200000e+00	1.260000e+00	1.399283e-02	4.829222e-05	4.829222e-05
1.260000e+00	1.320000e+00	1.043750e-02	4.170831e-05	4.170831e-05
1.320000e+00	1.380000e+00	5.758000e-03	3.097849e-05	3.097849e-05
1.380000e+00	1.440000e+00	1.755333e-03	1.710426e-05	1.710426e-05
1.440000e+00	1.500000e+00	1.330000e-04	4.708149e-06	4.708149e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	9.363768e-02	2.880350e-04	2.880350e-04
-2.940000e+00	-2.880000e+00	9.376718e-02	2.879847e-04	2.879847e-04
-2.880000e+00	-2.820000e+00	9.402443e-02	2.884817e-04	2.884817e-04
-2.820000e+00	-2.760000e+00	9.408800e-02	2.886349e-04	2.886349e-04
-2.760000e+00	-2.700000e+00	9.467368e-02	2.895863e-04	2.895863e-04
-2.700000e+00	-2.640000e+00	9.516470e-02	2.903341e-04	2.903341e-04
-2.640000e+00	-2.580000e+00	9.453565e-02	2.891922e-04	2.891922e-04
-2.580000e+00	-2.520000e+00	9.597218e-02	2.918260e-04	2.918260e-04
-2.520000e+00	-2.460000e+00	9.569592e-02	2.912277e-04	2.912277e-04
-2.460000e+00	-2.400000e+00	9.553923e-02	2.910999e-04	2.910999e-04
-2.400000e+00	-2.340000e+00	9.587082e-02	2.916341e-04	2.916341e-04
-2.340000e+00	-2.280000e+00	9.593912e-02	2.916620e-04	2.916620e-04
-2.280000e+00	-2.220000e+00	9.551947e-02	2.907231e-04	2.907231e-04
-2.220000e+00	-2.160000e+00	9.603758e-02	2.917000e-04	2.917000e-04
-2.160000e+00	-2.100000e+00	9.637585e-02	2.922798e-04	2.922798e-04
-2.100000e+00	-2.040000e+00	9.661695e-02	2.927605e-04	2.927605e-04
-2.040000e+00	-1.980000e+00	9.698120e-02	2.935343e-04	2.935343e-04
-1.980000e+00	-1.920000e+00	9.696532e-02	2.933788e-04	2.933788e-04
-1.920000e+00	-1.860000e+00	9.720007e-02	2.938961e-04	2.938961e-04
-1.860000e+00	-1.800000e+00	9.755683e-02	2.942094e-04	2.942094e-04
-1.800000e+00	-1.740000e+00	9.751790e-02	2.943070e-04	2.943070e-04
-1.740000e+00	-1.680000e+00	9.810430e-02	2.950339e-04	2.950339e-04
-1.680000e+00	-1.620000e+00	9.792260e-02	2.948679e-04	2.948679e-04
-1.620000e+00	-1.560000e+00	9.774993e-02	2.946829e-04	2.946829e-04
-1.560000e+00	-1.500000e+00	9.797500e-02	2.950252e-04	2.950252e-04
-1.500000e+00	-1.440000e+00	9.809202e-02	2.951837e-04	2.951837e-04
-1.440000e+00	-1.380000e+00	9.863805e-02	2.959195e-04	2.959195e-04
-1.380000e+00	-1.320000e+00	9.894455e-02	2.963966e-04	2.963966e-04
-1.320000e+00	-1.260000e+00	9.943297e-02	2.974131e-04	2.974131e-04
-1.260000e+00	-1.200000e+00	9.896767e-02	2.966921e-04	2.966921e-04
-1.200000e+00	-1.140000e+00	9.962005e-02	2.977244e-04	2.977244e-04
-1.140000e+00	-1.080000e+00	1.001703e-01	2.986350e-04	2.986350e-04
-1.080000e+00	-1.020000e+00	9.962950e-02	2.975168e-04	2.975168e-04
-1.020000e+00	-9.600000e-01	9.963048e-02	2.975177e-04	2.975177e-04
-9.600000e-01	-9.000000e-01	9.958958e-02	2.974633e-04	2.974633e-04
-9.000000e-01	-8.400000e-01	1.002541e-01	2.984902e-04	2.984902e-04
-8.400000e-01	-7.800000e-01	1.005740e-01	2.989966e-04	2.989966e-04
-7.800000e-01	-7.200000e-01	1.007366e-01	2.995745e-04	2.995745e-04
-7.200000e-01	-6.600000e-01	1.005215e-01	2.990191e-04	2.990191e-04
-6.600000e-01	-6.000000e-01	1.008098e-01	2.996149e-04	2.996149e-04
-6.000000e-01	-5.400000e-01	1.009024e-01	2.996258e-04	2.996258e-04
-5.400000e-01	-4.800000e-01	1.016397e-01	3.010392e-04	3.010392e-04
-4.800000e-01	-4.200000e-01	1.019875e-01	3.015552e-04	3.015552e-04
-4.200000e-01	-3.600000e-01	1.013634e-01	3.005616e-04	3.005616e-04
-3.600000e-01	-3.000000e-01	1.017576e-01	3.012895e-04	3.012895e-04
-3.000000e-01	-2.400000e-01	1.025802e-01	3.026249e-04	3.026249e-04
-2.400000e-01	-1.800000e-01	1.028009e-01	3.028428e-04	3.028428e-04
-1.800000e-01	-1.200000e-01	1.025442e-01	3.025383e-04	3.025383e-04
-1.200000e-01	-6.000000e-02	1.027225e-01	3.030257e-04	3.030257e-04
-6.000000e-02	0.000000e+00	1.035035e-01	3.045162e-04	3.045162e-04
0.000000e+00	6.000000e-02	1.029330e-01	3.035677e-04	3.035677e-04
6.000000e-02	1.200000e-01	1.033816e-01	3.042766e-04	3.042766e-04
1.200000e-01	1.800000e-01	1.043641e-01	3.058621e-04	3.058621e-04
1.800000e-01	2.400000e-01	1.042788e-01	3.061001e-04	3.061001e-04
2.400000e-01	3.000000e-01	1.043846e-01	3.063142e-04	3.063142e-04
3.000000e-01	3.600000e-01	1.051629e-01	3.078204e-04	3.078204e-04
3.600000e-01	4.200000e-01	1.054418e-01	3.079544e-04	3.079544e-04
4.200000e-01	4.800000e-01	1.067395e-01	3.104931e-04	3.104931e-04
4.800000e-01	5.400000e-01	1.066789e-01	3.102436e-04	3.102436e-04
5.400000e-01	6.000000e-01	1.072044e-01	3.111531e-04	3.111531e-04
6.000000e-01	6.600000e-01	1.073345e-01	3.115567e-04	3.115567e-04
6.600000e-01	7.200000e-01	1.078608e-01	3.122883e-04	3.122883e-04
7.200000e-01	7.800000e-01	1.073027e-01	3.108667e-04	3.108667e-04
7.800000e-01	8.400000e-01	1.065087e-01	3.095297e-04	3.095297e-04
8.400000e-01	9.000000e-01	1.042887e-01	3.050720e-04	3.050720e-04
9.000000e-01	9.600000e-01	1.021234e-01	3.007245e-04	3.007245e-04
9.600000e-01	1.020000e+00	9.882718e-02	2.939853e-04	2.939853e-04
1.020000e+00	1.080000e+00	9.261038e-02	2.818656e-04	2.818656e-04
1.080000e+00	1.140000e+00	8.509790e-02	2.663551e-04	2.663551e-04
1.140000e+00	1.200000e+00	7.476535e-02	2.451044e-04	2.451044e-04
1.200000e+00	1.260000e+00	5.987553e-02	2.136328e-04	2.136328e-04
1.260000e+00	1.320000e+00	4.209220e-02	1.730815e-04	1.730815e-04
1.320000e+00	1.380000e+00	2.169360e-02	1.191709e-04	1.191709e-04
1.380000e+00	1.440000e+00	6.254278e-03	6.177315e-05	6.177315e-05
1.440000e+00	1.500000e+00	4.470740e-04	1.591821e-05	1.591821e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSfullME-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.701155e+01	2.284749e-01	2.284749e-01
-2.940000e+00	-2.880000e+00	7.717060e+01	2.285946e-01	2.285946e-01
-2.880000e+00	-2.820000e+00	7.736225e+01	2.289536e-01	2.289536e-01
-2.820000e+00	-2.760000e+00	7.738088e+01	2.289738e-01	2.289738e-01
-2.760000e+00	-2.700000e+00	7.788300e+01	2.297626e-01	2.297626e-01
-2.700000e+00	-2.640000e+00	7.823567e+01	2.302198e-01	2.302198e-01
-2.640000e+00	-2.580000e+00	7.783863e+01	2.296746e-01	2.296746e-01
-2.580000e+00	-2.520000e+00	7.879837e+01	2.310899e-01	2.310899e-01
-2.520000e+00	-2.460000e+00	7.866440e+01	2.309165e-01	2.309165e-01
-2.460000e+00	-2.400000e+00	7.849727e+01	2.306586e-01	2.306586e-01
-2.400000e+00	-2.340000e+00	7.872827e+01	2.310024e-01	2.310024e-01
-2.340000e+00	-2.280000e+00	7.887430e+01	2.312523e-01	2.312523e-01
-2.280000e+00	-2.220000e+00	7.862853e+01	2.308228e-01	2.308228e-01
-2.220000e+00	-2.160000e+00	7.898710e+01	2.313606e-01	2.313606e-01
-2.160000e+00	-2.100000e+00	7.921280e+01	2.317111e-01	2.317111e-01
-2.100000e+00	-2.040000e+00	7.936045e+01	2.319100e-01	2.319100e-01
-2.040000e+00	-1.980000e+00	7.957437e+01	2.323168e-01	2.323168e-01
-1.980000e+00	-1.920000e+00	7.964438e+01	2.324634e-01	2.324634e-01
-1.920000e+00	-1.860000e+00	7.973750e+01	2.325514e-01	2.325514e-01
-1.860000e+00	-1.800000e+00	8.011912e+01	2.330375e-01	2.330375e-01
-1.800000e+00	-1.740000e+00	8.001672e+01	2.328880e-01	2.328880e-01
-1.740000e+00	-1.680000e+00	8.049830e+01	2.335093e-01	2.335093e-01
-1.680000e+00	-1.620000e+00	8.040957e+01	2.335252e-01	2.335252e-01
-1.620000e+00	-1.560000e+00	8.022878e+01	2.332380e-01	2.332380e-01
-1.560000e+00	-1.500000e+00	8.041328e+01	2.335773e-01	2.335773e-01
-1.500000e+00	-1.440000e+00	8.045500e+01	2.335249e-01	2.335249e-01
-1.440000e+00	-1.380000e+00	8.103278e+01	2.344678e-01	2.344678e-01
-1.380000e+00	-1.320000e+00	8.122253e+01	2.347005e-01	2.347005e-01
-1.320000e+00	-1.260000e+00	8.151660e+01	2.351980e-01	2.351980e-01
-1.260000e+00	-1.200000e+00	8.107887e+01	2.344387e-01	2.344387e-01
-1.200000e+00	-1.140000e+00	8.163912e+01	2.353738e-01	2.353738e-01
-1.140000e+00	-1.080000e+00	8.203622e+01	2.358854e-01	2.358854e-01
-1.080000e+00	-1.020000e+00	8.172847e+01	2.354072e-01	2.354072e-01
-1.020000e+00	-9.600000e-01	8.178055e+01	2.355349e-01	2.355349e-01
-9.600000e-01	-9.000000e-01	8.167118e+01	2.352941e-01	2.352941e-01
-9.000000e-01	-8.400000e-01	8.225690e+01	2.362134e-01	2.362134e-01
-8.400000e-01	-7.800000e-01	8.248293e+01	2.365211e-01	2.365211e-01
-7.800000e-01	-7.200000e-01	8.247645e+01	2.365557e-01	2.365557e-01
-7.200000e-01	-6.600000e-01	8.237627e+01	2.363406e-01	2.363406e-01
-6.600000e-01	-6.000000e-01	8.253823e+01	2.365911e-01	2.365911e-01
-6.000000e-01	-5.400000e-01	8.274457e+01	2.369754e-01	2.369754e-01
-5.400000e-01	-4.800000e-01	8.312420e+01	2.374484e-01	2.374484e-01
-4.800000e-01	-4.200000e-01	8.346285e+01	2.380257e-01	2.380257e-01
-4.200000e-01	-3.600000e-01	8.303103e+01	2.374619e-01	2.374619e-01
-3.600000e-01	-3.000000e-01	8.324067e+01	2.377285e-01	2.377285e-01
-3.000000e-01	-2.400000e-01	8.387017e+01	2.386302e-01	2.386302e-01
-2.400000e-01	-1.800000e-01	8.414273e+01	2.390540e-01	2.390540e-01
-1.800000e-01	-1.200000e-01	8.383428e+01	2.385387e-01	2.385387e-01
-1.200000e-01	-6.000000e-02	8.388717e+01	2.386705e-01	2.386705e-01
-6.000000e-02	0.000000e+00	8.442248e+01	2.395047e-01	2.395047e-01
0.000000e+00	6.000000e-02	8.392618e+01	2.387060e-01	2.387060e-01
6.000000e-02	1.200000e-01	8.431725e+01	2.393052e-01	2.393052e-01
1.200000e-01	1.800000e-01	8.504570e+01	2.403829e-01	2.403829e-01
1.800000e-01	2.400000e-01	8.485830e+01	2.401824e-01	2.401824e-01
2.400000e-01	3.000000e-01	8.488593e+01	2.402337e-01	2.402337e-01
3.000000e-01	3.600000e-01	8.540762e+01	2.410587e-01	2.410587e-01
3.600000e-01	4.200000e-01	8.573888e+01	2.414626e-01	2.414626e-01
4.200000e-01	4.800000e-01	8.647762e+01	2.425691e-01	2.425691e-01
4.800000e-01	5.400000e-01	8.647007e+01	2.425552e-01	2.425552e-01
5.400000e-01	6.000000e-01	8.681535e+01	2.430372e-01	2.430372e-01
6.000000e-01	6.600000e-01	8.679322e+01	2.430313e-01	2.430313e-01
6.600000e-01	7.200000e-01	8.722708e+01	2.436521e-01	2.436521e-01
7.200000e-01	7.800000e-01	8.698095e+01	2.432022e-01	2.432022e-01
7.800000e-01	8.400000e-01	8.640075e+01	2.423638e-01	2.423638e-01
8.400000e-01	9.000000e-01	8.497792e+01	2.401007e-01	2.401007e-01
9.000000e-01	9.600000e-01	8.372542e+01	2.382001e-01	2.382001e-01
9.600000e-01	1.020000e+00	8.162773e+01	2.348263e-01	2.348263e-01
1.020000e+00	1.080000e+00	7.753150e+01	2.283886e-01	2.283886e-01
1.080000e+00	1.140000e+00	7.267925e+01	2.204631e-01	2.204631e-01
1.140000e+00	1.200000e+00	6.555615e+01	2.086993e-01	2.086993e-01
1.200000e+00	1.260000e+00	5.457500e+01	1.896816e-01	1.896816e-01
1.260000e+00	1.320000e+00	4.045518e+01	1.627946e-01	1.627946e-01
1.320000e+00	1.380000e+00	2.210293e+01	1.197122e-01	1.197122e-01
1.380000e+00	1.440000e+00	6.692943e+00	6.563832e-02	6.563832e-02
1.440000e+00	1.500000e+00	4.984822e-01	1.775873e-02	1.775873e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=9.99999997621777343e-09
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	8.114930e+01	2.388544e-01	2.388544e-01
-2.940000e+00	-2.880000e+00	8.138332e+01	2.392601e-01	2.392601e-01
-2.880000e+00	-2.820000e+00	8.160580e+01	2.395255e-01	2.395255e-01
-2.820000e+00	-2.760000e+00	8.146740e+01	2.393413e-01	2.393413e-01
-2.760000e+00	-2.700000e+00	8.198780e+01	2.401395e-01	2.401395e-01
-2.700000e+00	-2.640000e+00	8.247652e+01	2.408379e-01	2.408379e-01
-2.640000e+00	-2.580000e+00	8.217217e+01	2.403661e-01	2.403661e-01
-2.580000e+00	-2.520000e+00	8.261092e+01	2.410338e-01	2.410338e-01
-2.520000e+00	-2.460000e+00	8.275643e+01	2.412281e-01	2.412281e-01
-2.460000e+00	-2.400000e+00	8.304742e+01	2.416951e-01	2.416951e-01
-2.400000e+00	-2.340000e+00	8.276350e+01	2.413020e-01	2.413020e-01
-2.340000e+00	-2.280000e+00	8.294727e+01	2.415429e-01	2.415429e-01
-2.280000e+00	-2.220000e+00	8.301613e+01	2.415959e-01	2.415959e-01
-2.220000e+00	-2.160000e+00	8.303037e+01	2.416544e-01	2.416544e-01
-2.160000e+00	-2.100000e+00	8.357310e+01	2.424702e-01	2.424702e-01
-2.100000e+00	-2.040000e+00	8.348277e+01	2.422975e-01	2.422975e-01
-2.040000e+00	-1.980000e+00	8.375393e+01	2.426698e-01	2.426698e-01
-1.980000e+00	-1.920000e+00	8.362628e+01	2.424815e-01	2.424815e-01
-1.920000e+00	-1.860000e+00	8.397548e+01	2.430087e-01	2.430087e-01
-1.860000e+00	-1.800000e+00	8.438513e+01	2.436020e-01	2.436020e-01
-1.800000e+00	-1.740000e+00	8.420182e+01	2.433175e-01	2.433175e-01
-1.740000e+00	-1.680000e+00	8.445690e+01	2.437270e-01	2.437270e-01
-1.680000e+00	-1.620000e+00	8.495677e+01	2.444328e-01	2.444328e-01
-1.620000e+00	-1.560000e+00	8.437023e+01	2.435642e-01	2.435642e-01
-1.560000e+00	-1.500000e+00	8.468338e+01	2.440364e-01	2.440364e-01
-1.500000e+00	-1.440000e+00	8.460887e+01	2.439165e-01	2.439165e-01
-1.440000e+00	-1.380000e+00	8.505187e+01	2.445176e-01	2.445176e-01
-1.380000e+00	-1.320000e+00	8.510210e+01	2.446742e-01	2.446742e-01
-1.320000e+00	-1.260000e+00	8.551470e+01	2.452328e-01	2.452328e-01
-1.260000e+00	-1.200000e+00	8.529945e+01	2.449435e-01	2.449435e-01
-1.200000e+00	-1.140000e+00	8.573452e+01	2.455309e-01	2.455309e-01
-1.140000e+00	-1.080000e+00	8.597502e+01	2.458625e-01	2.458625e-01
-1.080000e+00	-1.020000e+00	8.580485e+01	2.456680e-01	2.456680e-01
-1.020000e+00	-9.600000e-01	8.585582e+01	2.457313e-01	2.457313e-01
-9.600000e-01	-9.000000e-01	8.596478e+01	2.458768e-01	2.458768e-01
-9.000000e-01	-8.400000e-01	8.628502e+01	2.462778e-01	2.462778e-01
-8.400000e-01	-7.800000e-01	8.629997e+01	2.463167e-01	2.463167e-01
-7.800000e-01	-7.200000e-01	8.649523e+01	2.466437e-01	2.466437e-01
-7.200000e-01	-6.600000e-01	8.624227e+01	2.462704e-01	2.462704e-01
-6.600000e-01	-6.000000e-01	8.620430e+01	2.461848e-01	2.461848e-01
-6.000000e-01	-5.400000e-01	8.699057e+01	2.473489e-01	2.473489e-01
-5.400000e-01	-4.800000e-01	8.681182e+01	2.471200e-01	2.471200e-01
-4.800000e-01	-4.200000e-01	8.676853e+01	2.469879e-01	2.469879e-01
-4.200000e-01	-3.600000e-01	8.649678e+01	2.466886e-01	2.466886e-01
-3.600000e-01	-3.000000e-01	8.641847e+01	2.465376e-01	2.465376e-01
-3.000000e-01	-2.400000e-01	8.710848e+01	2.474855e-01	2.474855e-01
-2.400000e-01	-1.800000e-01	8.721267e+01	2.476760e-01	2.476760e-01
-1.800000e-01	-1.200000e-01	8.692677e+01	2.472159e-01	2.472159e-01
-1.200000e-01	-6.000000e-02	8.646177e+01	2.466047e-01	2.466047e-01
-6.000000e-02	0.000000e+00	8.671402e+01	2.469236e-01	2.469236e-01
0.000000e+00	6.000000e-02	8.666442e+01	2.468789e-01	2.468789e-01
6.000000e-02	1.200000e-01	8.640243e+01	2.465422e-01	2.465422e-01
1.200000e-01	1.800000e-01	8.646948e+01	2.466127e-01	2.466127e-01
1.800000e-01	2.400000e-01	8.626080e+01	2.463304e-01	2.463304e-01
2.400000e-01	3.000000e-01	8.536013e+01	2.450484e-01	2.450484e-01
3.000000e-01	3.600000e-01	8.578632e+01	2.456145e-01	2.456145e-01
3.600000e-01	4.200000e-01	8.568433e+01	2.454386e-01	2.454386e-01
4.200000e-01	4.800000e-01	8.575042e+01	2.455666e-01	2.455666e-01
4.800000e-01	5.400000e-01	8.510880e+01	2.446310e-01	2.446310e-01
5.400000e-01	6.000000e-01	8.497773e+01	2.444709e-01	2.444709e-01
6.000000e-01	6.600000e-01	8.393920e+01	2.429629e-01	2.429629e-01
6.600000e-01	7.200000e-01	8.362400e+01	2.424527e-01	2.424527e-01
7.200000e-01	7.800000e-01	8.244847e+01	2.408201e-01	2.408201e-01
7.800000e-01	8.400000e-01	8.108075e+01	2.387742e-01	2.387742e-01
8.400000e-01	9.000000e-01	7.901670e+01	2.357501e-01	2.357501e-01
9.000000e-01	9.600000e-01	7.698032e+01	2.326950e-01	2.326950e-01
9.600000e-01	1.020000e+00	7.432757e+01	2.286531e-01	2.286531e-01
1.020000e+00	1.080000e+00	6.994018e+01	2.217995e-01	2.217995e-01
1.080000e+00	1.140000e+00	6.494458e+01	2.137744e-01	2.137744e-01
1.140000e+00	1.200000e+00	5.801330e+01	2.020403e-01	2.020403e-01
1.200000e+00	1.260000e+00	4.821670e+01	1.842036e-01	1.842036e-01
1.260000e+00	1.320000e+00	3.548392e+01	1.580290e-01	1.580290e-01
1.320000e+00	1.380000e+00	1.923267e+01	1.164059e-01	1.164059e-01
1.380000e+00	1.440000e+00	5.812718e+00	6.403231e-02	6.403231e-02
1.440000e+00	1.500000e+00	4.311328e-01	1.746224e-02	1.746224e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.931400e-02	5.673623e-05	5.673623e-05
-2.940000e+00	-2.880000e+00	1.936017e-02	5.680400e-05	5.680400e-05
-2.880000e+00	-2.820000e+00	1.942250e-02	5.689537e-05	5.689537e-05
-2.820000e+00	-2.760000e+00	1.938667e-02	5.684286e-05	5.684286e-05
-2.760000e+00	-2.700000e+00	1.950533e-02	5.701657e-05	5.701657e-05
-2.700000e+00	-2.640000e+00	1.962400e-02	5.718974e-05	5.718974e-05
-2.640000e+00	-2.580000e+00	1.955583e-02	5.709033e-05	5.709033e-05
-2.580000e+00	-2.520000e+00	1.965583e-02	5.723611e-05	5.723611e-05
-2.520000e+00	-2.460000e+00	1.969333e-02	5.729068e-05	5.729068e-05
-2.460000e+00	-2.400000e+00	1.975600e-02	5.738176e-05	5.738176e-05
-2.400000e+00	-2.340000e+00	1.968483e-02	5.727832e-05	5.727832e-05
-2.340000e+00	-2.280000e+00	1.973283e-02	5.734811e-05	5.734811e-05
-2.280000e+00	-2.220000e+00	1.975683e-02	5.738297e-05	5.738297e-05
-2.220000e+00	-2.160000e+00	1.975417e-02	5.737910e-05	5.737910e-05
-2.160000e+00	-2.100000e+00	1.987883e-02	5.755987e-05	5.755987e-05
-2.100000e+00	-2.040000e+00	1.986417e-02	5.753863e-05	5.753863e-05
-2.040000e+00	-1.980000e+00	1.993217e-02	5.763703e-05	5.763703e-05
-1.980000e+00	-1.920000e+00	1.990217e-02	5.759364e-05	5.759364e-05
-1.920000e+00	-1.860000e+00	1.998183e-02	5.770880e-05	5.770880e-05
-1.860000e+00	-1.800000e+00	2.007900e-02	5.784894e-05	5.784894e-05
-1.800000e+00	-1.740000e+00	2.003867e-02	5.779081e-05	5.779081e-05
-1.740000e+00	-1.680000e+00	2.009283e-02	5.786887e-05	5.786887e-05
-1.680000e+00	-1.620000e+00	2.021400e-02	5.804309e-05	5.804309e-05
-1.620000e+00	-1.560000e+00	2.007833e-02	5.784798e-05	5.784798e-05
-1.560000e+00	-1.500000e+00	2.014933e-02	5.795017e-05	5.795017e-05
-1.500000e+00	-1.440000e+00	2.013367e-02	5.792764e-05	5.792764e-05
-1.440000e+00	-1.380000e+00	2.024500e-02	5.808758e-05	5.808758e-05
-1.380000e+00	-1.320000e+00	2.024333e-02	5.808519e-05	5.808519e-05
-1.320000e+00	-1.260000e+00	2.034683e-02	5.823349e-05	5.823349e-05
-1.260000e+00	-1.200000e+00	2.029250e-02	5.815568e-05	5.815568e-05
-1.200000e+00	-1.140000e+00	2.040200e-02	5.831238e-05	5.831238e-05
-1.140000e+00	-1.080000e+00	2.046150e-02	5.839735e-05	5.839735e-05
-1.080000e+00	-1.020000e+00	2.041283e-02	5.832786e-05	5.832786e-05
-1.020000e+00	-9.600000e-01	2.042650e-02	5.834738e-05	5.834738e-05
-9.600000e-01	-9.000000e-01	2.045400e-02	5.838664e-05	5.838664e-05
-9.000000e-01	-8.400000e-01	2.053950e-02	5.850855e-05	5.850855e-05
-8.400000e-01	-7.800000e-01	2.054033e-02	5.850973e-05	5.850973e-05
-7.800000e-01	-7.200000e-01	2.057883e-02	5.856454e-05	5.856454e-05
-7.200000e-01	-6.600000e-01	2.052033e-02	5.848124e-05	5.848124e-05
-6.600000e-01	-6.000000e-01	2.051667e-02	5.847602e-05	5.847602e-05
-6.000000e-01	-5.400000e-01	2.069683e-02	5.873221e-05	5.873221e-05
-5.400000e-01	-4.800000e-01	2.065000e-02	5.866572e-05	5.866572e-05
-4.800000e-01	-4.200000e-01	2.065133e-02	5.866761e-05	5.866761e-05
-4.200000e-01	-3.600000e-01	2.057200e-02	5.855482e-05	5.855482e-05
-3.600000e-01	-3.000000e-01	2.056017e-02	5.853797e-05	5.853797e-05
-3.000000e-01	-2.400000e-01	2.072967e-02	5.877878e-05	5.877878e-05
-2.400000e-01	-1.800000e-01	2.074750e-02	5.880405e-05	5.880405e-05
-1.800000e-01	-1.200000e-01	2.068833e-02	5.872015e-05	5.872015e-05
-1.200000e-01	-6.000000e-02	2.056933e-02	5.855102e-05	5.855102e-05
-6.000000e-02	0.000000e+00	2.063617e-02	5.864607e-05	5.864607e-05
0.000000e+00	6.000000e-02	2.062000e-02	5.862309e-05	5.862309e-05
6.000000e-02	1.200000e-01	2.055167e-02	5.852587e-05	5.852587e-05
1.200000e-01	1.800000e-01	2.057183e-02	5.855458e-05	5.855458e-05
1.800000e-01	2.400000e-01	2.051967e-02	5.848029e-05	5.848029e-05
2.400000e-01	3.000000e-01	2.030417e-02	5.817240e-05	5.817240e-05
3.000000e-01	3.600000e-01	2.041283e-02	5.832786e-05	5.832786e-05
3.600000e-01	4.200000e-01	2.039350e-02	5.830023e-05	5.830023e-05
4.200000e-01	4.800000e-01	2.040400e-02	5.831524e-05	5.831524e-05
4.800000e-01	5.400000e-01	2.025350e-02	5.809977e-05	5.809977e-05
5.400000e-01	6.000000e-01	2.021767e-02	5.804835e-05	5.804835e-05
6.000000e-01	6.600000e-01	1.997200e-02	5.769460e-05	5.769460e-05
6.600000e-01	7.200000e-01	1.990583e-02	5.759895e-05	5.759895e-05
7.200000e-01	7.800000e-01	1.961350e-02	5.717444e-05	5.717444e-05
7.800000e-01	8.400000e-01	1.929483e-02	5.670807e-05	5.670807e-05
8.400000e-01	9.000000e-01	1.879783e-02	5.597296e-05	5.597296e-05
9.000000e-01	9.600000e-01	1.831333e-02	5.524692e-05	5.524692e-05
9.600000e-01	1.020000e+00	1.768150e-02	5.428551e-05	5.428551e-05
1.020000e+00	1.080000e+00	1.663817e-02	5.265955e-05	5.265955e-05
1.080000e+00	1.140000e+00	1.544383e-02	5.073433e-05	5.073433e-05
1.140000e+00	1.200000e+00	1.379617e-02	4.795165e-05	4.795165e-05
1.200000e+00	1.260000e+00	1.146500e-02	4.371308e-05	4.371308e-05
1.260000e+00	1.320000e+00	8.436500e-03	3.749778e-05	3.749778e-05
1.320000e+00	1.380000e+00	4.567833e-03	2.759177e-05	2.759177e-05
1.380000e+00	1.440000e+00	1.379000e-03	1.516026e-05	1.516026e-05
1.440000e+00	1.500000e+00	1.020000e-04	4.123106e-06	4.123106e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	9.413977e-02	2.887734e-04	2.887734e-04
-2.940000e+00	-2.880000e+00	9.428120e-02	2.888591e-04	2.888591e-04
-2.880000e+00	-2.820000e+00	9.465535e-02	2.894994e-04	2.894994e-04
-2.820000e+00	-2.760000e+00	9.452428e-02	2.894349e-04	2.894349e-04
-2.760000e+00	-2.700000e+00	9.505193e-02	2.901618e-04	2.901618e-04
-2.700000e+00	-2.640000e+00	9.569308e-02	2.912266e-04	2.912266e-04
-2.640000e+00	-2.580000e+00	9.523743e-02	2.903079e-04	2.903079e-04
-2.580000e+00	-2.520000e+00	9.595187e-02	2.917683e-04	2.917683e-04
-2.520000e+00	-2.460000e+00	9.613310e-02	2.920216e-04	2.920216e-04
-2.460000e+00	-2.400000e+00	9.642230e-02	2.924478e-04	2.924478e-04
-2.400000e+00	-2.340000e+00	9.610002e-02	2.920092e-04	2.920092e-04
-2.340000e+00	-2.280000e+00	9.635055e-02	2.924358e-04	2.924358e-04
-2.280000e+00	-2.220000e+00	9.629940e-02	2.920759e-04	2.920759e-04
-2.220000e+00	-2.160000e+00	9.639722e-02	2.923967e-04	2.923967e-04
-2.160000e+00	-2.100000e+00	9.690742e-02	2.930341e-04	2.930341e-04
-2.100000e+00	-2.040000e+00	9.705413e-02	2.935880e-04	2.935880e-04
-2.040000e+00	-1.980000e+00	9.751305e-02	2.944017e-04	2.944017e-04
-1.980000e+00	-1.920000e+00	9.724650e-02	2.938101e-04	2.938101e-04
-1.920000e+00	-1.860000e+00	9.775713e-02	2.948035e-04	2.948035e-04
-1.860000e+00	-1.800000e+00	9.816800e-02	2.953110e-04	2.953110e-04
-1.800000e+00	-1.740000e+00	9.783193e-02	2.946371e-04	2.946371e-04
-1.740000e+00	-1.680000e+00	9.816800e-02	2.952241e-04	2.952241e-04
-1.680000e+00	-1.620000e+00	9.872197e-02	2.960105e-04	2.960105e-04
-1.620000e+00	-1.560000e+00	9.812175e-02	2.952154e-04	2.952154e-04
-1.560000e+00	-1.500000e+00	9.853542e-02	2.959082e-04	2.959082e-04
-1.500000e+00	-1.440000e+00	9.847295e-02	2.958273e-04	2.958273e-04
-1.440000e+00	-1.380000e+00	9.893203e-02	2.963913e-04	2.963913e-04
-1.380000e+00	-1.320000e+00	9.902893e-02	2.966853e-04	2.966853e-04
-1.320000e+00	-1.260000e+00	9.961497e-02	2.977435e-04	2.977435e-04
-1.260000e+00	-1.200000e+00	9.931242e-02	2.972353e-04	2.972353e-04
-1.200000e+00	-1.140000e+00	1.000111e-01	2.984269e-04	2.984269e-04
-1.140000e+00	-1.080000e+00	1.002140e-01	2.986802e-04	2.986802e-04
-1.080000e+00	-1.020000e+00	9.991542e-02	2.980882e-04	2.980882e-04
-1.020000e+00	-9.600000e-01	9.989297e-02	2.979526e-04	2.979526e-04
-9.600000e-01	-9.000000e-01	1.000304e-01	2.981689e-04	2.981689e-04
-9.000000e-01	-8.400000e-01	1.005741e-01	2.991543e-04	2.991543e-04
-8.400000e-01	-7.800000e-01	1.005188e-01	2.989780e-04	2.989780e-04
-7.800000e-01	-7.200000e-01	1.007912e-01	2.995624e-04	2.995624e-04
-7.200000e-01	-6.600000e-01	1.004646e-01	2.989704e-04	2.989704e-04
-6.600000e-01	-6.000000e-01	1.004914e-01	2.991236e-04	2.991236e-04
-6.000000e-01	-5.400000e-01	1.013581e-01	3.003677e-04	3.003677e-04
-5.400000e-01	-4.800000e-01	1.013576e-01	3.006848e-04	3.006848e-04
-4.800000e-01	-4.200000e-01	1.013351e-01	3.006268e-04	3.006268e-04
-4.200000e-01	-3.600000e-01	1.009197e-01	2.999395e-04	2.999395e-04
-3.600000e-01	-3.000000e-01	1.009416e-01	3.001352e-04	3.001352e-04
-3.000000e-01	-2.400000e-01	1.018084e-01	3.014700e-04	3.014700e-04
-2.400000e-01	-1.800000e-01	1.017617e-01	3.012234e-04	3.012234e-04
-1.800000e-01	-1.200000e-01	1.014205e-01	3.006614e-04	3.006614e-04
-1.200000e-01	-6.000000e-02	1.010049e-01	3.002887e-04	3.002887e-04
-6.000000e-02	0.000000e+00	1.015562e-01	3.014215e-04	3.014215e-04
0.000000e+00	6.000000e-02	1.013714e-01	3.009599e-04	3.009599e-04
6.000000e-02	1.200000e-01	1.011040e-01	3.007136e-04	3.007136e-04
1.200000e-01	1.800000e-01	1.012831e-01	3.010959e-04	3.010959e-04
1.800000e-01	2.400000e-01	1.010431e-01	3.008009e-04	3.008009e-04
2.400000e-01	3.000000e-01	1.001840e-01	2.997320e-04	2.997320e-04
3.000000e-01	3.600000e-01	1.009663e-01	3.013499e-04	3.013499e-04
3.600000e-01	4.200000e-01	1.006617e-01	3.005682e-04	3.005682e-04
4.200000e-01	4.800000e-01	1.010678e-01	3.017232e-04	3.017232e-04
4.800000e-01	5.400000e-01	1.002684e-01	3.003783e-04	3.003783e-04
5.400000e-01	6.000000e-01	1.002177e-01	3.004792e-04	3.004792e-04
6.000000e-01	6.600000e-01	9.905143e-02	2.987974e-04	2.987974e-04
6.600000e-01	7.200000e-01	9.888468e-02	2.987281e-04	2.987281e-04
7.200000e-01	7.800000e-01	9.722020e-02	2.957842e-04	2.957842e-04
7.800000e-01	8.400000e-01	9.552493e-02	2.929335e-04	2.929335e-04
8.400000e-01	9.000000e-01	9.248657e-02	2.871921e-04	2.871921e-04
9.000000e-01	9.600000e-01	8.963673e-02	2.818671e-04	2.818671e-04
9.600000e-01	1.020000e+00	8.564963e-02	2.737922e-04	2.737922e-04
1.020000e+00	1.080000e+00	7.921583e-02	2.608427e-04	2.608427e-04
1.080000e+00	1.140000e+00	7.173480e-02	2.448068e-04	2.448068e-04
1.140000e+00	1.200000e+00	6.196662e-02	2.232502e-04	2.232502e-04
1.200000e+00	1.260000e+00	4.913983e-02	1.935639e-04	1.935639e-04
1.260000e+00	1.320000e+00	3.392357e-02	1.550362e-04	1.550362e-04
1.320000e+00	1.380000e+00	1.720923e-02	1.061374e-04	1.061374e-04
1.380000e+00	1.440000e+00	4.927152e-03	5.492548e-05	5.492548e-05
1.440000e+00	1.500000e+00	3.412482e-04	1.387265e-05	1.387265e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-YFSsoft-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=YFS soft-only
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.738973e+01	2.287578e-01	2.287578e-01
-2.940000e+00	-2.880000e+00	7.756387e+01	2.290034e-01	2.290034e-01
-2.880000e+00	-2.820000e+00	7.781582e+01	2.293554e-01	2.293554e-01
-2.820000e+00	-2.760000e+00	7.763502e+01	2.290575e-01	2.290575e-01
-2.760000e+00	-2.700000e+00	7.812260e+01	2.297817e-01	2.297817e-01
-2.700000e+00	-2.640000e+00	7.861067e+01	2.305242e-01	2.305242e-01
-2.640000e+00	-2.580000e+00	7.833683e+01	2.301171e-01	2.301171e-01
-2.580000e+00	-2.520000e+00	7.877192e+01	2.308062e-01	2.308062e-01
-2.520000e+00	-2.460000e+00	7.890663e+01	2.309825e-01	2.309825e-01
-2.460000e+00	-2.400000e+00	7.915198e+01	2.313396e-01	2.313396e-01
-2.400000e+00	-2.340000e+00	7.887398e+01	2.309520e-01	2.309520e-01
-2.340000e+00	-2.280000e+00	7.907583e+01	2.312472e-01	2.312472e-01
-2.280000e+00	-2.220000e+00	7.917603e+01	2.313880e-01	2.313880e-01
-2.220000e+00	-2.160000e+00	7.912780e+01	2.312662e-01	2.312662e-01
-2.160000e+00	-2.100000e+00	7.967278e+01	2.321394e-01	2.321394e-01
-2.100000e+00	-2.040000e+00	7.959205e+01	2.319850e-01	2.319850e-01
-2.040000e+00	-1.980000e+00	7.985617e+01	2.323590e-01	2.323590e-01
-1.980000e+00	-1.920000e+00	7.975733e+01	2.322464e-01	2.322464e-01
-1.920000e+00	-1.860000e+00	8.011007e+01	2.328012e-01	2.328012e-01
-1.860000e+00	-1.800000e+00	8.046523e+01	2.332734e-01	2.332734e-01
-1.800000e+00	-1.740000e+00	8.029510e+01	2.330184e-01	2.330184e-01
-1.740000e+00	-1.680000e+00	8.053657e+01	2.334048e-01	2.334048e-01
-1.680000e+00	-1.620000e+00	8.102347e+01	2.341005e-01	2.341005e-01
-1.620000e+00	-1.560000e+00	8.044672e+01	2.332215e-01	2.332215e-01
-1.560000e+00	-1.500000e+00	8.075922e+01	2.337168e-01	2.337168e-01
-1.500000e+00	-1.440000e+00	8.068792e+01	2.336066e-01	2.336066e-01
-1.440000e+00	-1.380000e+00	8.115028e+01	2.342758e-01	2.342758e-01
-1.380000e+00	-1.320000e+00	8.116185e+01	2.343454e-01	2.343454e-01
-1.320000e+00	-1.260000e+00	8.151930e+01	2.347845e-01	2.347845e-01
-1.260000e+00	-1.200000e+00	8.138872e+01	2.347134e-01	2.347134e-01
-1.200000e+00	-1.140000e+00	8.185358e+01	2.354019e-01	2.354019e-01
-1.140000e+00	-1.080000e+00	8.201335e+01	2.355203e-01	2.355203e-01
-1.080000e+00	-1.020000e+00	8.182193e+01	2.352531e-01	2.352531e-01
-1.020000e+00	-9.600000e-01	8.189917e+01	2.354049e-01	2.354049e-01
-9.600000e-01	-9.000000e-01	8.204570e+01	2.356645e-01	2.356645e-01
-9.000000e-01	-8.400000e-01	8.234675e+01	2.360329e-01	2.360329e-01
-8.400000e-01	-7.800000e-01	8.238613e+01	2.361353e-01	2.361353e-01
-7.800000e-01	-7.200000e-01	8.253880e+01	2.363477e-01	2.363477e-01
-7.200000e-01	-6.600000e-01	8.228822e+01	2.359851e-01	2.359851e-01
-6.600000e-01	-6.000000e-01	8.224177e+01	2.358604e-01	2.358604e-01
-6.000000e-01	-5.400000e-01	8.296237e+01	2.369009e-01	2.369009e-01
-5.400000e-01	-4.800000e-01	8.282438e+01	2.367707e-01	2.367707e-01
-4.800000e-01	-4.200000e-01	8.282550e+01	2.367686e-01	2.367686e-01
-4.200000e-01	-3.600000e-01	8.253630e+01	2.364063e-01	2.364063e-01
-3.600000e-01	-3.000000e-01	8.242918e+01	2.361650e-01	2.361650e-01
-3.000000e-01	-2.400000e-01	8.317598e+01	2.373184e-01	2.373184e-01
-2.400000e-01	-1.800000e-01	8.322347e+01	2.373676e-01	2.373676e-01
-1.800000e-01	-1.200000e-01	8.295610e+01	2.369242e-01	2.369242e-01
-1.200000e-01	-6.000000e-02	8.253442e+01	2.364013e-01	2.364013e-01
-6.000000e-02	0.000000e+00	8.282265e+01	2.368417e-01	2.368417e-01
0.000000e+00	6.000000e-02	8.275063e+01	2.367384e-01	2.367384e-01
6.000000e-02	1.200000e-01	8.248895e+01	2.363875e-01	2.363875e-01
1.200000e-01	1.800000e-01	8.262725e+01	2.366564e-01	2.366564e-01
1.800000e-01	2.400000e-01	8.237538e+01	2.362423e-01	2.362423e-01
2.400000e-01	3.000000e-01	8.153340e+01	2.350658e-01	2.350658e-01
3.000000e-01	3.600000e-01	8.202382e+01	2.358407e-01	2.358407e-01
3.600000e-01	4.200000e-01	8.196542e+01	2.357791e-01	2.357791e-01
4.200000e-01	4.800000e-01	8.200277e+01	2.358361e-01	2.358361e-01
4.800000e-01	5.400000e-01	8.137915e+01	2.348992e-01	2.348992e-01
5.400000e-01	6.000000e-01	8.122983e+01	2.346831e-01	2.346831e-01
6.000000e-01	6.600000e-01	8.031317e+01	2.334553e-01	2.334553e-01
6.600000e-01	7.200000e-01	8.000902e+01	2.329494e-01	2.329494e-01
7.200000e-01	7.800000e-01	7.880792e+01	2.311497e-01	2.311497e-01
7.800000e-01	8.400000e-01	7.746210e+01	2.290487e-01	2.290487e-01
8.400000e-01	9.000000e-01	7.542215e+01	2.259455e-01	2.259455e-01
9.000000e-01	9.600000e-01	7.338537e+01	2.227148e-01	2.227148e-01
9.600000e-01	1.020000e+00	7.067965e+01	2.182957e-01	2.182957e-01
1.020000e+00	1.080000e+00	6.628218e+01	2.110253e-01	2.110253e-01
1.080000e+00	1.140000e+00	6.118958e+01	2.022078e-01	2.022078e-01
1.140000e+00	1.200000e+00	5.431947e+01	1.899249e-01	1.899249e-01
1.200000e+00	1.260000e+00	4.480907e+01	1.718632e-01	1.718632e-01
1.260000e+00	1.320000e+00	3.272392e+01	1.463132e-01	1.463132e-01
1.320000e+00	1.380000e+00	1.755777e+01	1.066851e-01	1.066851e-01
1.380000e+00	1.440000e+00	5.237312e+00	5.791356e-02	5.791356e-02
1.440000e+00	1.500000e+00	3.817788e-01	1.551881e-02	1.551881e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	6.179543e+01	2.018338e-01	2.018338e-01
-2.940000e+00	-2.880000e+00	7.235023e+01	2.183915e-01	2.183915e-01
-2.880000e+00	-2.820000e+00	7.675778e+01	2.249453e-01	2.249453e-01
-2.820000e+00	-2.760000e+00	7.734515e+01	2.258043e-01	2.258043e-01
-2.760000e+00	-2.700000e+00	7.751457e+01	2.260515e-01	2.260515e-01
-2.700000e+00	-2.640000e+00	7.810853e+01	2.269159e-01	2.269159e-01
-2.640000e+00	-2.580000e+00	7.784945e+01	2.265392e-01	2.265392e-01
-2.580000e+00	-2.520000e+00	7.774133e+01	2.263819e-01	2.263819e-01
-2.520000e+00	-2.460000e+00	7.821532e+01	2.270710e-01	2.270710e-01
-2.460000e+00	-2.400000e+00	7.826542e+01	2.271437e-01	2.271437e-01
-2.400000e+00	-2.340000e+00	7.835968e+01	2.272804e-01	2.272804e-01
-2.340000e+00	-2.280000e+00	7.838803e+01	2.273215e-01	2.273215e-01
-2.280000e+00	-2.220000e+00	7.884685e+01	2.279859e-01	2.279859e-01
-2.220000e+00	-2.160000e+00	7.877567e+01	2.278829e-01	2.278829e-01
-2.160000e+00	-2.100000e+00	7.890817e+01	2.280745e-01	2.280745e-01
-2.100000e+00	-2.040000e+00	7.927865e+01	2.286093e-01	2.286093e-01
-2.040000e+00	-1.980000e+00	7.924173e+01	2.285560e-01	2.285560e-01
-1.980000e+00	-1.920000e+00	7.949422e+01	2.289199e-01	2.289199e-01
-1.920000e+00	-1.860000e+00	7.935313e+01	2.287166e-01	2.287166e-01
-1.860000e+00	-1.800000e+00	7.971637e+01	2.292395e-01	2.292395e-01
-1.800000e+00	-1.740000e+00	7.984953e+01	2.294309e-01	2.294309e-01
-1.740000e+00	-1.680000e+00	8.008948e+01	2.297754e-01	2.297754e-01
-1.680000e+00	-1.620000e+00	8.034065e+01	2.301353e-01	2.301353e-01
-1.620000e+00	-1.560000e+00	8.032285e+01	2.301099e-01	2.301099e-01
-1.560000e+00	-1.500000e+00	8.038218e+01	2.301948e-01	2.301948e-01
-1.500000e+00	-1.440000e+00	8.071970e+01	2.306776e-01	2.306776e-01
-1.440000e+00	-1.380000e+00	8.031165e+01	2.300938e-01	2.300938e-01
-1.380000e+00	-1.320000e+00	8.103020e+01	2.311209e-01	2.311209e-01
-1.320000e+00	-1.260000e+00	8.116600e+01	2.313145e-01	2.313145e-01
-1.260000e+00	-1.200000e+00	8.103482e+01	2.311274e-01	2.311274e-01
-1.200000e+00	-1.140000e+00	8.151868e+01	2.318164e-01	2.318164e-01
-1.140000e+00	-1.080000e+00	8.136772e+01	2.316017e-01	2.316017e-01
-1.080000e+00	-1.020000e+00	8.184500e+01	2.322800e-01	2.322800e-01
-1.020000e+00	-9.600000e-01	8.180215e+01	2.322192e-01	2.322192e-01
-9.600000e-01	-9.000000e-01	8.217658e+01	2.327500e-01	2.327500e-01
-9.000000e-01	-8.400000e-01	8.166107e+01	2.320189e-01	2.320189e-01
-8.400000e-01	-7.800000e-01	8.256882e+01	2.333048e-01	2.333048e-01
-7.800000e-01	-7.200000e-01	8.260508e+01	2.333561e-01	2.333561e-01
-7.200000e-01	-6.600000e-01	8.270132e+01	2.334920e-01	2.334920e-01
-6.600000e-01	-6.000000e-01	8.255958e+01	2.332918e-01	2.332918e-01
-6.000000e-01	-5.400000e-01	8.275275e+01	2.335645e-01	2.335645e-01
-5.400000e-01	-4.800000e-01	8.324518e+01	2.342585e-01	2.342585e-01
-4.800000e-01	-4.200000e-01	8.270462e+01	2.334966e-01	2.334966e-01
-4.200000e-01	-3.600000e-01	8.300258e+01	2.339169e-01	2.339169e-01
-3.600000e-01	-3.000000e-01	8.358138e+01	2.347310e-01	2.347310e-01
-3.000000e-01	-2.400000e-01	8.372378e+01	2.349309e-01	2.349309e-01
-2.400000e-01	-1.800000e-01	8.359918e+01	2.347560e-01	2.347560e-01
-1.800000e-01	-1.200000e-01	8.423863e+01	2.356521e-01	2.356521e-01
-1.200000e-01	-6.000000e-02	8.481150e+01	2.364520e-01	2.364520e-01
-6.000000e-02	0.000000e+00	8.494400e+01	2.366367e-01	2.366367e-01
0.000000e+00	6.000000e-02	8.476865e+01	2.363923e-01	2.363923e-01
6.000000e-02	1.200000e-01	8.540413e+01	2.372767e-01	2.372767e-01
1.200000e-01	1.800000e-01	8.564013e+01	2.376044e-01	2.376044e-01
1.800000e-01	2.400000e-01	8.625322e+01	2.384533e-01	2.384533e-01
2.400000e-01	3.000000e-01	8.666062e+01	2.390158e-01	2.390158e-01
3.000000e-01	3.600000e-01	8.731587e+01	2.399177e-01	2.399177e-01
3.600000e-01	4.200000e-01	8.730862e+01	2.399077e-01	2.399077e-01
4.200000e-01	4.800000e-01	8.858357e+01	2.416530e-01	2.416530e-01
4.800000e-01	5.400000e-01	8.871475e+01	2.418319e-01	2.418319e-01
5.400000e-01	6.000000e-01	8.942407e+01	2.427968e-01	2.427968e-01
6.000000e-01	6.600000e-01	8.977213e+01	2.432688e-01	2.432688e-01
6.600000e-01	7.200000e-01	8.993035e+01	2.434831e-01	2.434831e-01
7.200000e-01	7.800000e-01	9.054078e+01	2.443081e-01	2.443081e-01
7.800000e-01	8.400000e-01	9.010503e+01	2.437195e-01	2.437195e-01
8.400000e-01	9.000000e-01	8.952228e+01	2.429301e-01	2.429301e-01
9.000000e-01	9.600000e-01	8.842732e+01	2.414398e-01	2.414398e-01
9.600000e-01	1.020000e+00	8.632243e+01	2.385490e-01	2.385490e-01
1.020000e+00	1.080000e+00	8.283910e+01	2.336864e-01	2.336864e-01
1.080000e+00	1.140000e+00	7.795097e+01	2.266869e-01	2.266869e-01
1.140000e+00	1.200000e+00	7.056572e+01	2.156813e-01	2.156813e-01
1.200000e+00	1.260000e+00	5.992060e+01	1.987484e-01	1.987484e-01
1.260000e+00	1.320000e+00	4.471500e+01	1.716889e-01	1.716889e-01
1.320000e+00	1.380000e+00	2.501680e+01	1.284197e-01	1.284197e-01
1.380000e+00	1.440000e+00	7.695093e+00	7.122340e-02	7.122340e-02
1.440000e+00	1.500000e+00	5.853888e-01	1.964436e-02	1.964436e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__NTrials]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	1.562333e-02	5.102831e-05	5.102831e-05
-2.940000e+00	-2.880000e+00	1.829183e-02	5.521448e-05	5.521448e-05
-2.880000e+00	-2.820000e+00	1.940617e-02	5.687144e-05	5.687144e-05
-2.820000e+00	-2.760000e+00	1.955467e-02	5.708863e-05	5.708863e-05
-2.760000e+00	-2.700000e+00	1.959750e-02	5.715112e-05	5.715112e-05
-2.700000e+00	-2.640000e+00	1.974767e-02	5.736966e-05	5.736966e-05
-2.640000e+00	-2.580000e+00	1.968217e-02	5.727444e-05	5.727444e-05
-2.580000e+00	-2.520000e+00	1.965483e-02	5.723465e-05	5.723465e-05
-2.520000e+00	-2.460000e+00	1.977467e-02	5.740886e-05	5.740886e-05
-2.460000e+00	-2.400000e+00	1.978733e-02	5.742725e-05	5.742725e-05
-2.400000e+00	-2.340000e+00	1.981117e-02	5.746182e-05	5.746182e-05
-2.340000e+00	-2.280000e+00	1.981833e-02	5.747222e-05	5.747222e-05
-2.280000e+00	-2.220000e+00	1.993433e-02	5.764017e-05	5.764017e-05
-2.220000e+00	-2.160000e+00	1.991633e-02	5.761414e-05	5.761414e-05
-2.160000e+00	-2.100000e+00	1.994983e-02	5.766257e-05	5.766257e-05
-2.100000e+00	-2.040000e+00	2.004350e-02	5.779778e-05	5.779778e-05
-2.040000e+00	-1.980000e+00	2.003417e-02	5.778432e-05	5.778432e-05
-1.980000e+00	-1.920000e+00	2.009800e-02	5.787630e-05	5.787630e-05
-1.920000e+00	-1.860000e+00	2.006233e-02	5.782493e-05	5.782493e-05
-1.860000e+00	-1.800000e+00	2.015417e-02	5.795712e-05	5.795712e-05
-1.800000e+00	-1.740000e+00	2.018783e-02	5.800551e-05	5.800551e-05
-1.740000e+00	-1.680000e+00	2.024850e-02	5.809260e-05	5.809260e-05
-1.680000e+00	-1.620000e+00	2.031200e-02	5.818362e-05	5.818362e-05
-1.620000e+00	-1.560000e+00	2.030750e-02	5.817717e-05	5.817717e-05
-1.560000e+00	-1.500000e+00	2.032250e-02	5.819865e-05	5.819865e-05
-1.500000e+00	-1.440000e+00	2.040783e-02	5.832071e-05	5.832071e-05
-1.440000e+00	-1.380000e+00	2.030467e-02	5.817311e-05	5.817311e-05
-1.380000e+00	-1.320000e+00	2.048633e-02	5.843277e-05	5.843277e-05
-1.320000e+00	-1.260000e+00	2.052067e-02	5.848172e-05	5.848172e-05
-1.260000e+00	-1.200000e+00	2.048750e-02	5.843444e-05	5.843444e-05
-1.200000e+00	-1.140000e+00	2.060983e-02	5.860864e-05	5.860864e-05
-1.140000e+00	-1.080000e+00	2.057167e-02	5.855434e-05	5.855434e-05
-1.080000e+00	-1.020000e+00	2.069233e-02	5.872582e-05	5.872582e-05
-1.020000e+00	-9.600000e-01	2.068150e-02	5.871045e-05	5.871045e-05
-9.600000e-01	-9.000000e-01	2.077617e-02	5.884466e-05	5.884466e-05
-9.000000e-01	-8.400000e-01	2.064583e-02	5.865980e-05	5.865980e-05
-8.400000e-01	-7.800000e-01	2.087533e-02	5.898493e-05	5.898493e-05
-7.800000e-01	-7.200000e-01	2.088450e-02	5.899788e-05	5.899788e-05
-7.200000e-01	-6.600000e-01	2.090883e-02	5.903224e-05	5.903224e-05
-6.600000e-01	-6.000000e-01	2.087300e-02	5.898164e-05	5.898164e-05
-6.000000e-01	-5.400000e-01	2.092183e-02	5.905059e-05	5.905059e-05
-5.400000e-01	-4.800000e-01	2.104633e-02	5.922603e-05	5.922603e-05
-4.800000e-01	-4.200000e-01	2.090967e-02	5.903342e-05	5.903342e-05
-4.200000e-01	-3.600000e-01	2.098500e-02	5.913967e-05	5.913967e-05
-3.600000e-01	-3.000000e-01	2.113133e-02	5.934550e-05	5.934550e-05
-3.000000e-01	-2.400000e-01	2.116733e-02	5.939603e-05	5.939603e-05
-2.400000e-01	-1.800000e-01	2.113583e-02	5.935182e-05	5.935182e-05
-1.800000e-01	-1.200000e-01	2.129750e-02	5.957838e-05	5.957838e-05
-1.200000e-01	-6.000000e-02	2.144233e-02	5.978062e-05	5.978062e-05
-6.000000e-02	0.000000e+00	2.147583e-02	5.982730e-05	5.982730e-05
0.000000e+00	6.000000e-02	2.143150e-02	5.976551e-05	5.976551e-05
6.000000e-02	1.200000e-01	2.159217e-02	5.998912e-05	5.998912e-05
1.200000e-01	1.800000e-01	2.165183e-02	6.007195e-05	6.007195e-05
1.800000e-01	2.400000e-01	2.180683e-02	6.028658e-05	6.028658e-05
2.400000e-01	3.000000e-01	2.190983e-02	6.042879e-05	6.042879e-05
3.000000e-01	3.600000e-01	2.207550e-02	6.065682e-05	6.065682e-05
3.600000e-01	4.200000e-01	2.207367e-02	6.065430e-05	6.065430e-05
4.200000e-01	4.800000e-01	2.239600e-02	6.109555e-05	6.109555e-05
4.800000e-01	5.400000e-01	2.242917e-02	6.114078e-05	6.114078e-05
5.400000e-01	6.000000e-01	2.260850e-02	6.138472e-05	6.138472e-05
6.000000e-01	6.600000e-01	2.269650e-02	6.150406e-05	6.150406e-05
6.600000e-01	7.200000e-01	2.273650e-02	6.155824e-05	6.155824e-05
7.200000e-01	7.800000e-01	2.289083e-02	6.176681e-05	6.176681e-05
7.800000e-01	8.400000e-01	2.278067e-02	6.161800e-05	6.161800e-05
8.400000e-01	9.000000e-01	2.263333e-02	6.141842e-05	6.141842e-05
9.000000e-01	9.600000e-01	2.235650e-02	6.104165e-05	6.104165e-05
9.600000e-01	1.020000e+00	2.182433e-02	6.031077e-05	6.031077e-05
1.020000e+00	1.080000e+00	2.094367e-02	5.908139e-05	5.908139e-05
1.080000e+00	1.140000e+00	1.970783e-02	5.731177e-05	5.731177e-05
1.140000e+00	1.200000e+00	1.784067e-02	5.452930e-05	5.452930e-05
1.200000e+00	1.260000e+00	1.514933e-02	5.024827e-05	5.024827e-05
1.260000e+00	1.320000e+00	1.130500e-02	4.340699e-05	4.340699e-05
1.320000e+00	1.380000e+00	6.324833e-03	3.246751e-05	3.246751e-05
1.380000e+00	1.440000e+00	1.945500e-03	1.800694e-05	1.800694e-05
1.440000e+00	1.500000e+00	1.480000e-04	4.966555e-06	4.966555e-06
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT[EXTRA__MEWeight]
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	7.554790e-02	2.577633e-04	2.577633e-04
-2.940000e+00	-2.880000e+00	8.966448e-02	2.824672e-04	2.824672e-04
-2.880000e+00	-2.820000e+00	9.581520e-02	2.930021e-04	2.930021e-04
-2.820000e+00	-2.760000e+00	9.676697e-02	2.948070e-04	2.948070e-04
-2.760000e+00	-2.700000e+00	9.695132e-02	2.950821e-04	2.950821e-04
-2.700000e+00	-2.640000e+00	9.782753e-02	2.965571e-04	2.965571e-04
-2.640000e+00	-2.580000e+00	9.746477e-02	2.959472e-04	2.959472e-04
-2.580000e+00	-2.520000e+00	9.724047e-02	2.954986e-04	2.954986e-04
-2.520000e+00	-2.460000e+00	9.803192e-02	2.969564e-04	2.969564e-04
-2.460000e+00	-2.400000e+00	9.799813e-02	2.968214e-04	2.968214e-04
-2.400000e+00	-2.340000e+00	9.818373e-02	2.971621e-04	2.971621e-04
-2.340000e+00	-2.280000e+00	9.818827e-02	2.971313e-04	2.971313e-04
-2.280000e+00	-2.220000e+00	9.878085e-02	2.980756e-04	2.980756e-04
-2.220000e+00	-2.160000e+00	9.878707e-02	2.982078e-04	2.982078e-04
-2.160000e+00	-2.100000e+00	9.894423e-02	2.984710e-04	2.984710e-04
-2.100000e+00	-2.040000e+00	9.928018e-02	2.987291e-04	2.987291e-04
-2.040000e+00	-1.980000e+00	9.950505e-02	2.994857e-04	2.994857e-04
-1.980000e+00	-1.920000e+00	9.988235e-02	3.001213e-04	3.001213e-04
-1.920000e+00	-1.860000e+00	9.933252e-02	2.987310e-04	2.987310e-04
-1.860000e+00	-1.800000e+00	1.000347e-01	3.001714e-04	3.001714e-04
-1.800000e+00	-1.740000e+00	1.000601e-01	3.000247e-04	3.000247e-04
-1.740000e+00	-1.680000e+00	1.004590e-01	3.007752e-04	3.007752e-04
-1.680000e+00	-1.620000e+00	1.007371e-01	3.010892e-04	3.010892e-04
-1.620000e+00	-1.560000e+00	1.008223e-01	3.015068e-04	3.015068e-04
-1.560000e+00	-1.500000e+00	1.009849e-01	3.018084e-04	3.018084e-04
-1.500000e+00	-1.440000e+00	1.013582e-01	3.022815e-04	3.022815e-04
-1.440000e+00	-1.380000e+00	1.007409e-01	3.011841e-04	3.011841e-04
-1.380000e+00	-1.320000e+00	1.016407e-01	3.025678e-04	3.025678e-04
-1.320000e+00	-1.260000e+00	1.019127e-01	3.030480e-04	3.030480e-04
-1.260000e+00	-1.200000e+00	1.018926e-01	3.032380e-04	3.032380e-04
-1.200000e+00	-1.140000e+00	1.024011e-01	3.038367e-04	3.038367e-04
-1.140000e+00	-1.080000e+00	1.021777e-01	3.035065e-04	3.035065e-04
-1.080000e+00	-1.020000e+00	1.028210e-01	3.045270e-04	3.045270e-04
-1.020000e+00	-9.600000e-01	1.027154e-01	3.042771e-04	3.042771e-04
-9.600000e-01	-9.000000e-01	1.032321e-01	3.051248e-04	3.051248e-04
-9.000000e-01	-8.400000e-01	1.026610e-01	3.043685e-04	3.043685e-04
-8.400000e-01	-7.800000e-01	1.038826e-01	3.061917e-04	3.061917e-04
-7.800000e-01	-7.200000e-01	1.039140e-01	3.063334e-04	3.063334e-04
-7.200000e-01	-6.600000e-01	1.041738e-01	3.068460e-04	3.068460e-04
-6.600000e-01	-6.000000e-01	1.038532e-01	3.062345e-04	3.062345e-04
-6.000000e-01	-5.400000e-01	1.041474e-01	3.066984e-04	3.066984e-04
-5.400000e-01	-4.800000e-01	1.047966e-01	3.077703e-04	3.077703e-04
-4.800000e-01	-4.200000e-01	1.040492e-01	3.065480e-04	3.065480e-04
-4.200000e-01	-3.600000e-01	1.045385e-01	3.074212e-04	3.074212e-04
-3.600000e-01	-3.000000e-01	1.053278e-01	3.086165e-04	3.086165e-04
-3.000000e-01	-2.400000e-01	1.055777e-01	3.091317e-04	3.091317e-04
-2.400000e-01	-1.800000e-01	1.055431e-01	3.092394e-04	3.092394e-04
-1.800000e-01	-1.200000e-01	1.064751e-01	3.108141e-04	3.108141e-04
-1.200000e-01	-6.000000e-02	1.071933e-01	3.118707e-04	3.118707e-04
-6.000000e-02	0.000000e+00	1.074106e-01	3.122507e-04	3.122507e-04
0.000000e+00	6.000000e-02	1.072914e-01	3.122284e-04	3.122284e-04
6.000000e-02	1.200000e-01	1.081389e-01	3.135808e-04	3.135808e-04
1.200000e-01	1.800000e-01	1.086338e-01	3.145609e-04	3.145609e-04
1.800000e-01	2.400000e-01	1.095074e-01	3.159525e-04	3.159525e-04
2.400000e-01	3.000000e-01	1.102048e-01	3.171629e-04	3.171629e-04
3.000000e-01	3.600000e-01	1.111026e-01	3.185668e-04	3.185668e-04
3.600000e-01	4.200000e-01	1.113618e-01	3.192830e-04	3.192830e-04
4.200000e-01	4.800000e-01	1.133772e-01	3.226884e-04	3.226884e-04
4.800000e-01	5.400000e-01	1.131379e-01	3.217799e-04	3.217799e-04
5.400000e-01	6.000000e-01	1.145154e-01	3.243277e-04	3.243277e-04
6.000000e-01	6.600000e-01	1.151803e-01	3.255360e-04	3.255360e-04
6.600000e-01	7.200000e-01	1.151359e-01	3.250605e-04	3.250605e-04
7.200000e-01	7.800000e-01	1.156732e-01	3.254124e-04	3.254124e-04
7.800000e-01	8.400000e-01	1.148163e-01	3.236828e-04	3.236828e-04
8.400000e-01	9.000000e-01	1.136118e-01	3.211841e-04	3.211841e-04
9.000000e-01	9.600000e-01	1.112571e-01	3.163110e-04	3.163110e-04
9.600000e-01	1.020000e+00	1.071438e-01	3.080861e-04	3.080861e-04
1.020000e+00	1.080000e+00	1.009752e-01	2.961754e-04	2.961754e-04
1.080000e+00	1.140000e+00	9.265075e-02	2.797703e-04	2.797703e-04
1.140000e+00	1.200000e+00	8.085873e-02	2.561122e-04	2.561122e-04
1.200000e+00	1.260000e+00	6.528683e-02	2.237962e-04	2.237962e-04
1.260000e+00	1.320000e+00	4.581547e-02	1.809428e-04	1.809428e-04
1.320000e+00	1.380000e+00	2.394640e-02	1.255916e-04	1.255916e-04
1.380000e+00	1.440000e+00	6.976018e-03	6.549519e-05	6.549519e-05
1.440000e+00	1.500000e+00	4.977243e-04	1.679935e-05	1.679935e-05
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/lflower/qed-mcatnlo-css/nunuee-LOshower-newMultiplicity.yoda.gz/MCATNLO_JETRATES_FF/third_jet_kT
ScaledBy=1.00000000000000002e-08
Title=QED shower
# xlow	 xhigh	 val	 errminus	 errplus
-3.000000e+00	-2.940000e+00	6.175772e+01	2.017235e-01	2.017235e-01
-2.940000e+00	-2.880000e+00	7.231378e+01	2.182956e-01	2.182956e-01
-2.880000e+00	-2.820000e+00	7.672523e+01	2.248646e-01	2.248646e-01
-2.820000e+00	-2.760000e+00	7.731650e+01	2.257355e-01	2.257355e-01
-2.760000e+00	-2.700000e+00	7.748118e+01	2.259688e-01	2.259688e-01
-2.700000e+00	-2.640000e+00	7.808320e+01	2.268571e-01	2.268571e-01
-2.640000e+00	-2.580000e+00	7.782042e+01	2.264695e-01	2.264695e-01
-2.580000e+00	-2.520000e+00	7.771437e+01	2.263181e-01	2.263181e-01
-2.520000e+00	-2.460000e+00	7.818148e+01	2.269876e-01	2.269876e-01
-2.460000e+00	-2.400000e+00	7.823867e+01	2.270807e-01	2.270807e-01
-2.400000e+00	-2.340000e+00	7.833565e+01	2.272254e-01	2.272254e-01
-2.340000e+00	-2.280000e+00	7.835847e+01	2.272505e-01	2.272505e-01
-2.280000e+00	-2.220000e+00	7.882110e+01	2.279262e-01	2.279262e-01
-2.220000e+00	-2.160000e+00	7.874802e+01	2.278178e-01	2.278178e-01
-2.160000e+00	-2.100000e+00	7.888318e+01	2.280171e-01	2.280171e-01
-2.100000e+00	-2.040000e+00	7.925228e+01	2.285481e-01	2.285481e-01
-2.040000e+00	-1.980000e+00	7.921325e+01	2.284889e-01	2.284889e-01
-1.980000e+00	-1.920000e+00	7.947223e+01	2.288714e-01	2.288714e-01
-1.920000e+00	-1.860000e+00	7.932608e+01	2.286537e-01	2.286537e-01
-1.860000e+00	-1.800000e+00	7.968665e+01	2.291689e-01	2.291689e-01
-1.800000e+00	-1.740000e+00	7.981643e+01	2.293507e-01	2.293507e-01
-1.740000e+00	-1.680000e+00	8.006352e+01	2.297159e-01	2.297159e-01
-1.680000e+00	-1.620000e+00	8.031505e+01	2.300771e-01	2.300771e-01
-1.620000e+00	-1.560000e+00	8.029628e+01	2.300487e-01	2.300487e-01
-1.560000e+00	-1.500000e+00	8.035745e+01	2.301391e-01	2.301391e-01
-1.500000e+00	-1.440000e+00	8.069628e+01	2.306257e-01	2.306257e-01
-1.440000e+00	-1.380000e+00	8.028565e+01	2.300344e-01	2.300344e-01
-1.380000e+00	-1.320000e+00	8.100183e+01	2.310551e-01	2.310551e-01
-1.320000e+00	-1.260000e+00	8.113958e+01	2.312542e-01	2.312542e-01
-1.260000e+00	-1.200000e+00	8.101198e+01	2.310773e-01	2.310773e-01
-1.200000e+00	-1.140000e+00	8.149592e+01	2.317669e-01	2.317669e-01
-1.140000e+00	-1.080000e+00	8.134750e+01	2.315593e-01	2.315593e-01
-1.080000e+00	-1.020000e+00	8.182208e+01	2.322301e-01	2.322301e-01
-1.020000e+00	-9.600000e-01	8.177707e+01	2.321632e-01	2.321632e-01
-9.600000e-01	-9.000000e-01	8.215443e+01	2.327025e-01	2.327025e-01
-9.000000e-01	-8.400000e-01	8.163565e+01	2.319618e-01	2.319618e-01
-8.400000e-01	-7.800000e-01	8.255122e+01	2.332704e-01	2.332704e-01
-7.800000e-01	-7.200000e-01	8.258432e+01	2.333127e-01	2.333127e-01
-7.200000e-01	-6.600000e-01	8.267368e+01	2.334291e-01	2.334291e-01
-6.600000e-01	-6.000000e-01	8.254215e+01	2.332577e-01	2.332577e-01
-6.000000e-01	-5.400000e-01	8.273192e+01	2.335211e-01	2.335211e-01
-5.400000e-01	-4.800000e-01	8.322563e+01	2.342187e-01	2.342187e-01
-4.800000e-01	-4.200000e-01	8.268312e+01	2.334512e-01	2.334512e-01
-4.200000e-01	-3.600000e-01	8.298743e+01	2.338896e-01	2.338896e-01
-3.600000e-01	-3.000000e-01	8.356122e+01	2.346900e-01	2.346900e-01
-3.000000e-01	-2.400000e-01	8.370607e+01	2.348967e-01	2.348967e-01
-2.400000e-01	-1.800000e-01	8.358158e+01	2.347222e-01	2.347222e-01
-1.800000e-01	-1.200000e-01	8.423145e+01	2.356476e-01	2.356476e-01
-1.200000e-01	-6.000000e-02	8.480235e+01	2.364421e-01	2.364421e-01
-6.000000e-02	0.000000e+00	8.493408e+01	2.366247e-01	2.366247e-01
0.000000e+00	6.000000e-02	8.476268e+01	2.363913e-01	2.363913e-01
6.000000e-02	1.200000e-01	8.539300e+01	2.372616e-01	2.372616e-01
1.200000e-01	1.800000e-01	8.563595e+01	2.376085e-01	2.376085e-01
1.800000e-01	2.400000e-01	8.625497e+01	2.384740e-01	2.384740e-01
2.400000e-01	3.000000e-01	8.665757e+01	2.390233e-01	2.390233e-01
3.000000e-01	3.600000e-01	8.731740e+01	2.399379e-01	2.399379e-01
3.600000e-01	4.200000e-01	8.731017e+01	2.399279e-01	2.399279e-01
4.200000e-01	4.800000e-01	8.858873e+01	2.416830e-01	2.416830e-01
4.800000e-01	5.400000e-01	8.871318e+01	2.418435e-01	2.418435e-01
5.400000e-01	6.000000e-01	8.941513e+01	2.427881e-01	2.427881e-01
6.000000e-01	6.600000e-01	8.975647e+01	2.432419e-01	2.432419e-01
6.600000e-01	7.200000e-01	8.990342e+01	2.434257e-01	2.434257e-01
7.200000e-01	7.800000e-01	9.049918e+01	2.442114e-01	2.442114e-01
7.800000e-01	8.400000e-01	9.005380e+01	2.435962e-01	2.435962e-01
8.400000e-01	9.000000e-01	8.945663e+01	2.427670e-01	2.427670e-01
9.000000e-01	9.600000e-01	8.833838e+01	2.412122e-01	2.412122e-01
9.600000e-01	1.020000e+00	8.622698e+01	2.383009e-01	2.383009e-01
1.020000e+00	1.080000e+00	8.274405e+01	2.334337e-01	2.334337e-01
1.080000e+00	1.140000e+00	7.785563e+01	2.264244e-01	2.264244e-01
1.140000e+00	1.200000e+00	7.045033e+01	2.153424e-01	2.153424e-01
1.200000e+00	1.260000e+00	5.980368e+01	1.983728e-01	1.983728e-01
1.260000e+00	1.320000e+00	4.461128e+01	1.713004e-01	1.713004e-01
1.320000e+00	1.380000e+00	2.494590e+01	1.280620e-01	1.280620e-01
1.380000e+00	1.440000e+00	7.670885e+00	7.100217e-02	7.100217e-02
1.440000e+00	1.500000e+00	5.832162e-01	1.957204e-02	1.957204e-02
1.500000e+00	1.560000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+00	1.620000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+00	1.680000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+00	1.740000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+00	1.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+00	1.860000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+00	1.920000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+00	1.980000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+00	2.040000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+00	2.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+00	2.160000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+00	2.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+00	2.280000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+00	2.340000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+00	2.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+00	2.460000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+00	2.520000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+00	2.580000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+00	2.640000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+00	2.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+00	2.760000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+00	2.820000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+00	2.880000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+00	2.940000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


